Data-driven identification of latent port-Hamiltonian systems

Conventional physics-based modeling techniques involve high effort, e.g., time and expert knowledge, while data-driven methods often lack interpretability, structure, and sometimes reliability. To mitigate this, we present a data-driven system identification framework that derives models in the port-Hamiltonian (pH) formulation. This formulation is suitable for multi-physical systems while guaranteeing the useful system theoretical properties of passivity and stability. Our framework combines linear and nonlinear reduction with structured, physics-motivated system identification. In this process, high-dimensional state data obtained from possibly nonlinear systems serves as input for an autoencoder, which then performs two tasks: (i) nonlinearly transforming and (ii) reducing this data onto a low-dimensional latent space. In this space, a linear pH system, that satisfies the pH properties per construction, is parameterized by the weights of a neural network. The mathematical requirements are met by defining the pH matrices through Cholesky factorizations. The neural networks that define the coordinate transformation and the pH system are identified in a joint optimization process to match the dynamics observed in the data while defining a linear pH system in the latent space. The learned, low-dimensional pH system can describe even nonlinear systems and is rapidly computable due to its small size. The method is exemplified by a parametric mass-spring-damper and a nonlinear pendulum example, as well as the high-dimensional model of a disc brake with linear thermoelastic behavior.

==> fig/disc_brake/3d/data/test_parameter_set_0.csv <==
idx,mu
0.000000000000000000e+00,1.096919609316303751e-01
1.000000000000000000e+00,1.587301587301587560e-02
2.000000000000000000e+00,2.591792656587472987e-02


==> fig/disc_brake/3d/data/test_parameter_set_1.csv <==
idx,mu
0.000000000000000000e+00,2.349110944152266733e-01
1.000000000000000000e+00,4.867724867724868010e-01
2.000000000000000000e+00,8.876889848812095085e-01


==> fig/disc_brake/3d/data/test_parameter_set_10.csv <==
idx,mu
0.000000000000000000e+00,1.334835962935136677e-01
1.000000000000000000e+00,1.693121693121693305e-01
2.000000000000000000e+00,5.431965442764579155e-01


==> fig/disc_brake/3d/data/test_parameter_set_11.csv <==
idx,mu
0.000000000000000000e+00,9.386426245930378220e-01
1.000000000000000000e+00,5.343915343915344174e-01
2.000000000000000000e+00,9.136069114470842800e-01


==> fig/disc_brake/3d/data/test_parameter_set_12.csv <==
idx,mu
0.000000000000000000e+00,1.565239168544953902e-02
1.000000000000000000e+00,1.164021164021164095e-01
2.000000000000000000e+00,2.332613390928725827e-01


==> fig/disc_brake/3d/data/test_parameter_set_13.csv <==
idx,mu
0.000000000000000000e+00,2.186326070623591522e-01
1.000000000000000000e+00,1.042328042328042326e+00
2.000000000000000000e+00,4.049676025917926525e-01


==> fig/disc_brake/3d/data/test_parameter_set_14.csv <==
idx,mu
0.000000000000000000e+00,8.447282744803406018e-01
1.000000000000000000e+00,6.878306878306879035e-01
2.000000000000000000e+00,1.900647948164146950e-01


==> fig/disc_brake/3d/data/test_parameter_set_15.csv <==
idx,mu
0.000000000000000000e+00,6.210869020786376205e-02
1.000000000000000000e+00,2.592592592592593004e-01
2.000000000000000000e+00,4.395248380129589960e-01


==> fig/disc_brake/3d/data/test_parameter_set_16.csv <==
idx,mu
0.000000000000000000e+00,8.760330578512396382e-01
1.000000000000000000e+00,8.465608465608466249e-01
2.000000000000000000e+00,2.246220302375810107e-01


==> fig/disc_brake/3d/data/test_parameter_set_17.csv <==
idx,mu
0.000000000000000000e+00,1.560230403205609961e-01
1.000000000000000000e+00,1.005291005291005374e-01
2.000000000000000000e+00,9.568034557235421955e-01


==> fig/disc_brake/3d/data/test_parameter_set_18.csv <==
idx,mu
0.000000000000000000e+00,4.227397946406211138e-01
1.000000000000000000e+00,6.666666666666667407e-01
2.000000000000000000e+00,6.295896328293736355e-01


==> fig/disc_brake/3d/data/test_parameter_set_19.csv <==
idx,mu
0.000000000000000000e+00,3.112947658402204221e-01
1.000000000000000000e+00,7.566137566137566273e-01
2.000000000000000000e+00,4.308855291576674240e-02


==> fig/disc_brake/3d/data/test_parameter_set_2.csv <==
idx,mu
0.000000000000000000e+00,5.629852241422489412e-01
1.000000000000000000e+00,6.084656084656084873e-01
2.000000000000000000e+00,6.555075593952484070e-01


==> fig/disc_brake/3d/data/test_parameter_set_3.csv <==
idx,mu
0.000000000000000000e+00,6.105684948660154987e-01
1.000000000000000000e+00,3.650793650793651146e-01
2.000000000000000000e+00,2.419006479481641547e-01


==> fig/disc_brake/3d/data/test_parameter_set_4.csv <==
idx,mu
0.000000000000000000e+00,6.343601302278989440e-01
1.000000000000000000e+00,5.238095238095238360e-01
2.000000000000000000e+00,7.591792656587472710e-01


==> fig/disc_brake/3d/data/test_parameter_set_5.csv <==
idx,mu
0.000000000000000000e+00,6.243425995492111191e-01
1.000000000000000000e+00,8.994708994708995597e-02
2.000000000000000000e+00,5.172786177105831440e-01


==> fig/disc_brake/3d/data/test_parameter_set_6.csv <==
idx,mu
0.000000000000000000e+00,1.873278236914600881e-01
1.000000000000000000e+00,4.126984126984127310e-01
2.000000000000000000e+00,2.678185745140388985e-01


==> fig/disc_brake/3d/data/test_parameter_set_7.csv <==
idx,mu
0.000000000000000000e+00,3.601302278988229300e-01
1.000000000000000000e+00,7.195767195767196478e-01
2.000000000000000000e+00,4.568034557235421400e-01


==> fig/disc_brake/3d/data/test_parameter_set_8.csv <==
idx,mu
0.000000000000000000e+00,7.044828449787127189e-01
1.000000000000000000e+00,6.296296296296296502e-01
2.000000000000000000e+00,9.654427645788337120e-01


==> fig/disc_brake/3d/data/test_parameter_set_9.csv <==
idx,mu
0.000000000000000000e+00,5.792637114951164623e-01
1.000000000000000000e+00,1.587301587301587491e-01
2.000000000000000000e+00,1.036717062634989195e-01


==> fig/disc_brake/error/rms_error_state_disp.csv <==
t,error_state_error_disp_0,error_state_error_disp_1,error_state_error_disp_2,error_state_error_disp_3,error_state_error_disp_4,error_state_error_disp_5,error_state_error_disp_6,error_state_error_disp_7,error_state_error_disp_8,error_state_error_disp_9,error_state_error_disp_10,error_state_error_disp_11,error_state_error_disp_12,error_state_error_disp_13,error_state_error_disp_14,error_state_error_disp_15,error_state_error_disp_16,error_state_error_disp_17,error_state_error_disp_18,error_state_error_disp_19,mean_error_state_error_disp
0.0,0.0066553082788734395,0.0007749867467004703,0.00037012068730990174,0.0017298759139081103,0.000533254782428263,0.0004384442366198488,0.001666990277086264,0.0010566724845394492,0.0008583097296879635,0.0019722066338230797,0.0004024438129895726,0.0008165768975012044,0.0016822177239625466,0.0014158376661708297,0.0017574174398503064,0.0008564162831162641,0.0017672457115971872,0.0010456135513275345,0.00039110655052197746,0.006441638170833375,0.0016316341789423794
0.029999999329,0.006392120358234901,0.000551722424317046,0.0002765977063353942,0.0016818720594068922,0.00037412819777609763,0.00035811202427896437,0.0017110814730219364,0.0010572662184326687,0.0006310279942847854,0.0015744784770679368,0.0004088277679869108,0.0006147243137381624,0.0017583488570110893,0.0014581433860834715,0.001553692587297925,0.0008905958481880057,0.001618357092971737,0.0007298257515180075,0.00034724729416508836,0.0059567815713371785,0.0014972475701727102
0.059999998659,0.006134929804332669,0.0003671724651202551,0.00021826226040402773,0.001671314812824515,0.00025626815580381856,0.0003001429575458597,0.0017599834070486746,0.0010434401117099367,0.0004628198917053503,0.001222439907338489,0.00042454094998579283,0.00048409353794050584,0.0018277316248735413,0.001489663419316861,0.0014361799261355947,0.0009138110139655108,0.0015423938744087119,0.0004695713662124646,0.00032611352374788057,0.005480622376095592,0.0013915747693258027
0.090000003576,0.005892311570876855,0.0002194667266233356,0.00018306085923439132,0.0016840109252639589,0.00018021557565600304,0.0002565636353034873,0.0018052304717689567,0.001021965833199204,0.0003493144067263794,0.0009347346079410316,0.00044057704364027444,0.0004118028717024811,0.0018851266027657327,0.0015039304387516738,0.0014003369824203175,0.0009304289496486125,0.0015298316710064875,0.00026427972995188824,0.0003151472908481346,0.005025586396809386,0.00131169612950693
0.119999997318,0.00565135233331147,0.00010891104208650243,0.0001622021040381397,0.0017077388026513322,0.00012803412878917395,0.00022327783964385444,0.0018382063826513687,0.0009969494141475995,0.0002806308478975816,0.0007496866631814948,0.0004536833813958753,0.00037607919080172937,0.0019284023307254798,0.0014974485108050746,0.001436211833218057,0.0009409104067661445,0.0015654811004853508,0.00013928963671389855,0.00030910084766102593,0.004595128093619375,0.0012544362445295262
0.15000000596,0.005428167479306979,4.8046190154373415e-05,0.00014956247371482187,0.0017324823119559169,9.494492962638492e-05,0.00019402384321869426,0.0018568671404119788,0.0009683536243844045,0.00023859090391386593,0.0007125647693843825,0.0004620527331646666,0.0003551046857380568,0.0019530582548434635,0.0014710346812635631,0.00152018464779668,0.0009443307658814327,0.001630660394821197,0.00015707776389542986,0.00030379156846981314,0.004183749625901238,0.0012202324393923675
0.180000007153,0.005216317717302926,9.619141351374147e-05,0.00013974791808403785,0.0017505429360735226,7.957995572080336e-05,0.0001645285842357239,0.0018572706236963075,0.0009356553243977773,0.00021925878472714742,0.0008158655615612967,0.00046503841710005683,0.00034345807063644124,0.0019613206181264935,0.0014346696444265945,0.0016328511947207335,0.0009414562193546932,0.0017144359805815312,0.00024914142274136414,0.00029678485471156945,0.0037964227107444956,0.0012055268976228627
0.209999993443,0.005011913615900998,0.00015696202927702567,0.0001286985831553962,0.0017593756725428746,7.62719292721978e-05,0.0001318396676244865,0.0018408235280266267,0.0008978889673371579,0.00021263470703571162,0.000998248746500822,0.00046190181358734677,0.00033503495499074686,0.001952546105537675,0.0013937292154414052,0.0017570209042013383,0.0009317530537703381,0.0018040097208851067,0.00034027230743209765,0.00028579981290013766,0.003430290615630499,0.0011953507975524997
0.239999994636,0.004822822095515871,0.00020446157744304235,0.00011412584315064603,0.001757886212547764,7.666742081410568e-05,9.60988940870164e-05,0.0018042216268556366,0.0008562580361129046,0.00020839267665498834,0.0012075538816828358,0.00045273137669802493,0.0003261032201583467,0.001929546759324931,0.0013480205769903937,0.0018829924142384537,0.0009162116196380621,0.0018914721988130818,0.00041509241141648626,0.00027042903526193463,0.003099739148765112,0.0011840413513084821
0.270000010729,0.004641429938068258,0.0002350882866922777,9.887199530035007e-05,0.00174363259676043,7.975585978284291e-05,6.827642482688616e-05,0.001750858483358255,0.0008101196288326449,0.00019930368433123457,0.0014230958574897332,0.0004378120076988112,0.0003150223083179142,0.001893983618945875,0.0012978755578673597,0.00200206983178344,0.0008944378471991464,0.0019711382372303915,0.00047300341107385665,0.00025132982573963434,0.002799432163595254,0.00116932687824473
0.300000011921,0.004471671523134719,0.00024895789622144375,9.258662295973557e-05,0.0017183439728811545,9.390163326356262e-05,8.31391497387365e-05,0.0016811820079010793,0.0007603330593048508,0.0001828949668990411,0.001629962317680656,0.0004192506510698687,0.00030321582105838726,0.0018483265296662145,0.001244226414019568,0.002112680485549319,0.0008675744355788436,0.002039972474681513,0.0005137329307389288,0.0002311225699251637,0.0025333070695241116,0.0011538191265898449
0.330000013113,0.004312640586062784,0.0002477418594940397,0.00011429307960804415,0.0016772550767742542,0.00012842137590979814,0.00014465794879375544,0.001608528019186921,0.0007074596166095955,0.00016138748969777458,0.00182668162303984,0.00039948035012311514,0.00029588211520826987,0.0017998177288892792,0.001185672359062678,0.0022107021186092307,0.0008363364866124804,0.0020980726768035085,0.0005401382422966324,0.00021549723157629478,0.002313459071707946,0.001141206252803312
0.360000014305,0.0041658806896580055,0.0002308795596581057,0.00016768260621662998,0.0016216932894249788,0.00018528216105830462,0.00022609461535788827,0.0015328845076787976,0.0006550275971339986,0.00014190244249426224,0.002007852936650527,0.00038311853449030873,0.00030051737487325894,0.001755340644582342,0.0011264689555950831,0.002295399557167718,0.0008020681257361911,0.0021441635564899268,0.0005605588518531022,0.0002162764222211846,0.0021444409909169436,0.0011331766709628778
0.389999985695,0.004019574477035019,0.00020426281839422772,0.00024030146916162418,0.0015525554632912005,0.000259215374896055,0.0003150077006129315,0.0014563195990149743,0.000605518037077759,0.00013902503126187702,0.002177958003504279,0.00037721836538938256,0.00031438619684492545,0.0017131499048371448,0.0010653945406377248,0.002367214939338158,0.0007667223243288371,0.0021757117850062587,0.000630758246125139,0.0002435764348533329,0.002028964797153312,0.0011326417754382082
0.419999986887,0.0038880571332108563,0.00017800035923825477,0.00032230018745588504,0.001469403429989668,0.00033527610958777074,0.00040899956804642197,0.0013775482343477085,0.000560609325346331,0.00014984307082476422,0.002328672731925927,0.0003911337437731317,0.0003255090109403467,0.0016751403608542467,0.001004170795478133,0.0024241229535775784,0.000733303099063537,0.0021946338753768644,0.0007110469453785864,0.0002954357153176992,0.0019776616843684104,0.0011375434167051062
0.449999988079,0.0037737069020606093,0.00016547881439898091,0.00041144068116484236,0.001383337992209549,0.0004044013703772592,0.0005074333630013968,0.0012991806359525342,0.0005233521782468601,0.00015308255388748074,0.00246439309242632,0.0004253253228809862,0.0003300786223293484,0.0016407998137515187,0.0009420335398503903,0.0024693755668426273,0.000704763576956855,0.002200723588683788,0.0007352608818680065,0.0003645928030098495,0.001981002920184641,0.0011439882110041923
0.479999989271,0.0036633979988399106,0.00021820799915376284,0.000495694714337366,0.0012954391526316513,0.0004651477156322555,0.0006083928262876989,0.0012205903470508166,0.0004978238681487864,0.00010155648755063542,0.002585833072644427,0.00047639139139752734,0.0003094932811532884,0.0016119922502332168,0.0008802437397316225,0.0025004726878325298,0.0006838051045323633,0.00219172930772723,0.0007118224818961937,0.00044345609935039716,0.002035662214642182,0.0011498576370386933
0.509999990463,0.0035599245315061853,0.0002662346129814081,0.0005749292029522764,0.0012071174049174617,0.0005088550078842408,0.0007047493862213962,0.0011414495109902524,0.000488606515064096,5.227572857997063e-05,0.0026908850916397484,0.0005334592882429341,0.00024246387648660587,0.0015881165856324198,0.0008188749552932689,0.002517004064951674,0.0006760826528034717,0.002170144081674237,0.0006462802197822899,0.0005214808206952833,0.002134258344629188,0.0011521595941464205
0.540000021458,0.0034740762696409628,0.00027693760631262407,0.0006406445879440407,0.001117977020442812,0.0005316654713581071,0.0007949798334108716,0.0010610193557141598,0.0004996197358831799,5.2308036709243157e-05,0.002785366176839823,0.0005862574909191343,0.00018732913519493386,0.0015702500416422452,0.0007605363034504336,0.002522304277802547,0.0006857025756164676,0.0021351119849928255,0.0005922669860700502,0.0005933213372345453,0.0022622404619931855,0.0011564957344586096
0.569999992847,0.003397500663100664,0.0002551810715226763,0.0006906039314888074,0.0010274520865934302,0.0005200420930098203,0.000869316338463435,0.0009826583491751983,0.0005320563916740075,6.942610934512849e-05,0.002861229812121724,0.0006277482972065288,0.00020377090750997947,0.0015597233705370657,0.0007063424493335603,0.002514795798948601,0.0007093766053076608,0.0020898165246053695,0.00057160648059501,0.0006510849961595634,0.002411186817299694,0.0011625459546998965
0.600000023842,0.0033270691323516637,0.0002049545832116381,0.0007214363270915772,0.0009377836713558048,0.0004420543383528252,0.0009275265406213221,0.0009058639238235222,0.0005811547075980188,8.03023968668498e-05,0.0029288970244221967,0.0006548319445080692,0.0002396220197176071,0.0015558611305746932,0.0006595278850636048,0.0024949024372375853,0.0007386787233793825,0.0020316116384187727,0.0005838883731904345,0.0006931726041829437,0.002579625765727272,0.001164438258384789
0.629999995232,0.0032689392482797377,0.00013856086953338193,0.0007342332055341225,0.0008483209094884855,0.0003553048014733838,0.0009675118185335883,0.0008317182795391101,0.0006389263690257353,0.00011120907428590491,0.0029815695719430566,0.0006666533221028738,0.0002652208392781516,0.001560655148859187,0.0006248601738732134,0.0024663415008160747,0.0007685107361946082,0.0019611785891698384,0.0006208169246019785,0.000719142060637688,0.00275182892100609,0.0011640751182088107
0.660000026226,0.0032156374545872354,9.33788967745383e-05,0.0007220527092440003,0.0007595216420225824,0.00028539833038628134,0.0009865096957829863,0.0007632669821451279,0.0006981421870934105,0.00015807221378083092,0.0030150493383310183,0.0006626870822719732,0.00029530669472890066,0.0015739093858121605,0.0006059996012201521,0.002425405154543867,0.0007933078551385621,0.001881486372862969,0.0006286409813917264,0.0007281380021208479,0.002932456529644633,0.0011612183554941902
0.689999997616,0.0031756001631350994,7.840520454964024e-05,0.0006620709558646385,0.0006741086900033129,0.00024032031029441161,0.0009827652649122092,0.0007023771352161259,0.0007534396841360467,0.00022820747979305543,0.0030380666758477626,0.0006358269425109703,0.00035045114659157714,0.0015959636544795785,0.0006022371089717368,0.0023740446123432725,0.0008103298381357779,0.0017962837211521609,0.0005882159757969424,0.0007149518918495763,0.0031093269536865862,0.0011556496704635242
0.72000002861,0.0031433857367672378,9.351065254074718e-05,0.0005636437445175183,0.000594993587603504,0.00022108300737740499,0.0009555868160889555,0.0006523582256768441,0.0008038050657704338,0.00029749667483860303,0.003048197650595312,0.0005709701548624462,0.00042192518725470867,0.0016294403630839197,0.0006115511123289278,0.002316166569208341,0.00081899639131769,0.0017072142775881095,0.0005072093056981926,0.0006546121751385947,0.003287233934231953,0.0011449690316244722
0.75,0.003124248156312959,0.00012320710194464483,0.00047951467303381586,0.0005216285721650758,0.0002199197815060074,0.000903349504085636,0.0006187476927440747,0.0008460496978009836,0.00035194232564280206,0.0030473900174483007,0.0005233816834796423,0.0004886812292280604,0.0016721246510479348,0.0006313039726531316,0.002245243211922399,0.0008160157249175996,0.0016199367401711234,0.00041904808613697206,0.0005737202243297492,0.003458770373963293,0.0011342111710267101
0.77999997139,0.0031125705441324984,0.00015117735386279254,0.00041669881643180103,0.0004602774734268026,0.00021778295349703973,0.0008041135728658406,0.0006037627817183654,0.0008809137404223542,0.0003699382353309753,0.003030673621323627,0.0004978110412049033,0.0005418954407245381,0.0017241040374706726,0.0006560846754944498,0.0021653361773255847,0.0008001667144703778,0.0015303680584939955,0.0003622064937637727,0.0005098643935249011,0.00363370648350411,0.0011234726304494701
0.810000002384,0.003105504434217863,0.0001767996533167702,0.00037585623151762537,0.00041963752446405817,0.00021303550500762438,0.0006724305224949145,0.0006061323349739957,0.000900109276481507,0.0003437348059646022,0.003004399816928872,0.0004945819380207433,0.0005747769690830188,0.0017810173756258572,0.0006840511024333024,0.002073833226090361,0.0007674351358409311,0.0014400103521625606,0.00032812068520431104,0.00046737030136059354,0.0037931666844659793,0.0011111001937827748
0.839999973774,0.003115107538557605,0.00019683423088699887,0.00035527305373347635,0.00040451707550031565,0.00020492612450208708,0.0005591267226673505,0.000623767340360214,0.0009052584534754332,0.0002968952605446843,0.0029637366297782138,0.0005124793983322865,0.0005783879220483641,0.0018403682766007777,0.0007095274491512904,0.001972019378994308,0.0007195552973505809,0.0013443886579849896,0.00029103900594478496,0.00044745340052850435,0.003950580817719674,0.001099562101733097
0.870000004768,0.0031339214331924906,0.00021207215846634077,0.00035524037009154215,0.0004134694740459395,0.00020474313839429438,0.00047788525809028926,0.0006515097448795893,0.0008953716826875811,0.0002546531061982815,0.0029149154661191816,0.0005549850970813527,0.0005770739785519022,0.0019013916442328516,0.0007330602165839046,0.001866312234052835,0.0006519032996615652,0.0012475210701058826,0.0002496785766420114,0.0004479010241111647,0.004101054311611795,0.0010922331642400397
0.899999976158,0.0031640936235785583,0.00022772287486253078,0.00036272287111404304,0.00043995135169076197,0.00020945558503399257,0.0004271283601481072,0.0006879204820786271,0.0008696222764665468,0.00023986928019590072,0.002853220866972651,0.0006205089334016334,0.0005912761188080527,0.00196374404271289,0.0007515123289400457,0.001754882054511697,0.0005689399961142665,0.0011496974208219783,0.00022895145839300373,0.0004690035101615936,0.004240778108479067,0.0010910500772242971
0.930000007153,0.00319982228840372,0.00024030034293796024,0.00036527553350591704,0.00047703982743876324,0.00021114886278200473,0.00040393091817404633,0.0007302236771359668,0.0008285795741108155,0.00022589138512124984,0.0027831362331079434,0.0007002918689981479,0.0006266911573578792,0.002024295090371004,0.0007590864207584494,0.0016429637389690046,0.0005042330394454143,0.0010567502879340366,0.0002469826196456704,0.000502529602600803,0.004372835168797919,0.0010951003818798358
0.959999978542,0.0032441396341324354,0.0002473112453559206,0.0003613684180084545,0.0005181624500927131,0.00020440400144989342,0.00040273176486877967,0.0007713551143071736,0.0007721841986328529,0.0001969451203356187,0.0027021261442211433,0.0007815911286854479,0.0006472874682811987,0.002083412603188483,0.0007552266751471741,0.0015296932638271623,0.00045747771569870296,0.000965918944805667,0.00029708533062826066,0.000523795332956484,0.004501699497959771,0.0010981958026291666
0.990000009537,0.0033022072033634256,0.00024405833071991723,0.00035131558521463125,0.000560409701683606,0.00019400703825331298,0.00040959243695284177,0.00081837778107985,0.0006948156131178514,0.00016039017918874723,0.002611053380043409,0.0008512982201650806,0.0006441912957307192,0.002139925063356462,0.0007402236234846297,0.001421103730595704,0.00042901045925224627,0.0008848177215553018,0.00035967759007530587,0.0005298644142858542,0.004618197090997539,0.0010982268229558217
1.019999980927,0.0033620133315316264,0.00023824358734563043,0.0003418377139568042,0.0006026137787746536,0.00019737887277241159,0.00041089811837509416,0.0008592645070637686,0.0005926770165490819,0.00014676023775442323,0.002511677083819209,0.0009085597853205708,0.0006220518511298737,0.002193568644588219,0.0007129897595035508,0.001316385349275555,0.0004224263753860589,0.0008097582510132721,0.00042473231912055283,0.0005233885823470998,0.004727866207462826,0.0010962545686545142
1.049999952316,0.0034432896922212803,0.0002449282134862531,0.0003335028638185677,0.0006413022239264727,0.00021150649825306717,0.00040616090299520885,0.0008959178180547464,0.0005048332436676631,0.00017572301854118684,0.0024033392378610356,0.0009522548530833899,0.0006029044987288669,0.0022419687686117276,0.0006745757882121365,0.0012194137386332315,0.0004369613526192622,0.000746117514141379,0.00048589926570323104,0.0005114557407056536,0.004829764027156869,0.0010980909630210612
1.080000042915,0.003527509422569198,0.00026857805822766607,0.00032508813944286206,0.0006768730973297482,0.00023899236564585682,0.00039103570470549,0.0009244796883836565,0.000433783144563591,0.0002282105960052875,0.00228868816314377,0.0009865647640313236,0.0005902775756798903,0.002285577773329636,0.0006236844056493765,0.0011287672634965168,0.0004711522343416232,0.0006940008317216607,0.0005420042158677733,0.0005025576593083992,0.004923044067318781,0.0011025434585381054
1.110000014305,0.0036193252199523485,0.0003091474406175706,0.00031339485481773996,0.0007069091479316983,0.00028393470635322115,0.0003741509427999618,0.0009450527443521304,0.0003798216513706354,0.0002879068840579948,0.0021654374844993743,0.0010231794354819588,0.000581475907421557,0.0023192048397885807,0.0005597095182750413,0.001045305837284081,0.0005244165212062271,0.0006513583888514007,0.0005935582559756656,0.000498587522701869,0.005009446567769062,0.001109566193575406
1.139999985695,0.003726322012303698,0.00036589252917815506,0.0002965371306413283,0.000732241677108699,0.00031706130102975824,0.0003615218209279595,0.000956660970557934,0.0003433323722008071,0.00034682747594446783,0.0020341176685496174,0.0010606269573309383,0.0005759429549366688,0.0023426463173365514,0.0004821495389284363,0.0009734453062076162,0.0005951248734369674,0.0006246657040323477,0.0006401370652267116,0.0004981746150705801,0.00508710467227664,0.0011180266481612942
1.169999957085,0.003838837444355905,0.00042724190792865736,0.00027528755175005004,0.0007535057065982117,0.00032718519224982784,0.00035499353854128807,0.0009590794038073499,0.00032073389144574255,0.00040466076626274444,0.0018996074379830884,0.00109766318830107,0.0005745361934781941,0.002357053226336988,0.0003914998277630389,0.0009102436916284033,0.0006704331335639662,0.0006131267233867459,0.0006811469899084412,0.0004998133856046007,0.005155727648305343,0.001125618842459983
1.200000047684,0.003959039115403324,0.00048690070502210067,0.0002515951286918871,0.0007717469615945916,0.0003119990754741964,0.0003540372497223086,0.0009541050654800734,0.0003111680139354237,0.00045825588997117236,0.001761176227807421,0.0011386115717738601,0.0005753580642895664,0.002360962425345394,0.00028530163955492645,0.000861877062288421,0.0007470770100664511,0.0006120131585406936,0.0007157905323376217,0.0004966989272506702,0.0052161209084657465,0.0011314917366507925
1.230000019073,0.004086868158210709,0.0005428357945474005,0.00022975912548860796,0.0007870683686754753,0.00028222748407723735,0.00035983766717127006,0.0009379927464821423,0.000310124900906143,0.0004965918930540391,0.0016164411119666607,0.0011722709671711234,0.000576904876561399,0.0023541639105495223,0.00019228698316128758,0.0008279820121401694,0.000816878306118307,0.0006215535194620487,0.0007447970662804417,0.00047948294201646834,0.005270678425658596,0.0011353373129849526
1.259999990463,0.004224272243427046,0.0005931779655770893,0.0002245035660390225,0.0008000091493859823,0.0002401578899837404,0.00036005023556399767,0.0009110572961032148,0.0003164705226854489,0.0005180416431741903,0.0014772109675207819,0.0011864263282874558,0.000577437819833823,0.0023383601544747505,0.00011800971800797408,0.0008067295990383258,0.000877560575044417,0.0006348015823207867,0.0007672879723835169,0.00045275752136119177,0.005319764838739558,0.0011372043794476156
1.289999961853,0.004369941395400645,0.0006361137887059405,0.00026276924070429514,0.0008126175848642576,0.00019061206876400615,0.0003451070542703854,0.0008757476657475118,0.0003266414302459338,0.0005281893730580937,0.0013370630138616372,0.0011858734546026778,0.0005758683720770288,0.0023111147530872757,7.232798662500653e-05,0.0007963627689288166,0.0009282882504396478,0.0006488147097534857,0.0007843208733531526,0.00042072757839414386,0.005360054967374528,0.0011384278165129235
1.320000052452,0.004523717116024377,0.0006730914148566895,0.00031484749396840057,0.0008270258426082331,0.00013569732098991032,0.0003209818714713299,0.0008292601601309433,0.0003347894739961117,0.0005293585594689186,0.0012052858180490555,0.0011698805905014972,0.000571423365511102,0.0022752153332210217,7.054671735406905e-05,0.0007934630372024372,0.0009659772448532626,0.000664715539497367,0.0007959067509599678,0.00037378710641253535,0.0053879457111479815,0.0011381458234112605
1.350000023842,0.004682263709786032,0.0007047047725517742,0.00035452975235203025,0.0008453482620667807,8.886566500609091e-05,0.00028774475263254774,0.0007744786150259499,0.00033817544782451415,0.0005221408529372675,0.001078874971111715,0.0011240594468866856,0.0005632600305134082,0.0022275380095074238,9.24033700442129e-05,0.0007934428727039054,0.0010003543280096353,0.0006811532121450553,0.0008016676638061918,0.00032139893064678525,0.005415575344054313,0.0011348990004806162
1.379999995232,0.004851110750243136,0.0007304597826889716,0.0003722463100725027,0.0008646870226117017,5.716733537768365e-05,0.00023368791220817136,0.0007130010699062753,0.00033504033174060953,0.0005071748735395565,0.0009678366984849054,0.0010632257559472248,0.0005502003887104634,0.0021709714828896,0.00011067088378455405,0.000795846977178991,0.0010434492248185703,0.0006998623863357155,0.0008001026687925426,0.00029686583156444187,0.005431090390063603,0.001129734903847961
1.409999966621,0.005029407661098353,0.0007503746437239112,0.00037682490451893794,0.0008848059932055124,5.6838923919335393e-05,0.00018092134162295671,0.0006450038595014646,0.00032653320262823044,0.0004869821324667141,0.0008738919382433602,0.0010088743770018387,0.0005304256029112607,0.0021034450162718014,0.00011733808059756708,0.0007990940343725461,0.0010888670739232908,0.0007210368564785385,0.0007930320912524051,0.00029994089712478804,0.00544363775389171,0.001125863819237726
1.44000005722,0.005215504768538916,0.0007640696683649919,0.00038004562435137385,0.0009060957796018858,7.854657923486609e-05,0.0001762224337175581,0.0005747211566765296,0.0003140877905063471,0.00046357806446934954,0.0008086998937856547,0.0009667988905332731,0.0005016806517553244,0.002023518362220248,0.00011413513899688776,0.0008102856499584813,0.0011389501042266116,0.0007469532809741819,0.0007811949041411552,0.00031223927527467455,0.005450434962506015,0.0011263881489917162
1.47000002861,0.005409422123011673,0.0007718211464679212,0.0003819032187961001,0.0009279566180490458,0.00010367758720345003,0.0002066732956084092,0.0005021080039924836,0.00030221575736433064,0.0004408471547418821,0.0007743070931984973,0.0009332318920312918,0.0004656462223884141,0.0019370222562281442,9.982459425250774e-05,0.0008273967972374828,0.001191985490514162,0.0007738288669639743,0.0007663736709570612,0.00032595351519704,0.0054435710040065775,0.0011292883154105228
1.5,0.005605371918545581,0.0007735046341737888,0.00037913477692722177,0.0009488594078531086,0.00012553413627349106,0.0002418622598115148,0.0004365898934222605,0.00029052502231814855,0.0004253931281802227,0.0007755423577962964,0.0009084975584701312,0.0004274374702641161,0.0018419837240388145,7.757956708571358e-05,0.0008496398024895192,0.0012463934379625546,0.0008011588478303127,0.0007526181167518528,0.00034031148452434587,0.005434278732397536,0.0011341108138558267
1.52999997139,0.005811466179061007,0.0007692520550899365,0.00037149891406051017,0.000966803050062937,0.000141174933456387,0.0002694823871514228,0.0003911488122741273,0.00028499195213272527,0.00041801590615940173,0.0008098434618880344,0.0008941560672869514,0.0003883306247006362,0.0017584947965414426,6.587805342555514e-05,0.0008752786889193929,0.0012926408163750108,0.0008275568901649004,0.0007472002266558864,0.00035439865654578705,0.005420030856796182,0.0011428821664374116
1.55999994278,0.00602433869520102,0.000759352959775642,0.00036076597662156084,0.0009834145609360937,0.00014994387095805482,0.0002911029793360284,0.00038051427487001226,0.0002884100419199627,0.0004160371116513589,0.0008698987991876461,0.0008904632292169474,0.00034937871955575733,0.0016891644774095114,7.454293451923415e-05,0.0009019503262013671,0.0013345246929943725,0.0008519102633570947,0.0007503079000445264,0.000366438681351898,0.005394930122869026,0.0011563695308988559
1.590000033379,0.006246717760209314,0.0007443813492755941,0.00034872081677592045,0.0009983182689852184,0.00015249806049535256,0.00031101682639997976,0.00039869715957650565,0.0002998684659725901,0.0004179716719017584,0.0009492605698575846,0.0008956782357862151,0.0003106569741723822,0.0016307277316825913,9.38013573285871e-05,0.0009280848800124312,0.001375012821888508,0.0008740703589524273,0.0007598990219731382,0.0003776985259934215,0.005365961748160916,0.0011739521302700218
1.620000004768,0.006478260286109441,0.0007234429003344131,0.00033807030492068754,0.0010086315719343784,0.00014907518075193223,0.00033275284186097667,0.0004346701306654596,0.0003143851647333687,0.0004227175108656505,0.0010392542856136674,0.0009050426173805972,0.00027234168012632917,0.0015873433278934125,0.00011022693937750715,0.0009527175488243332,0.0014132120374554097,0.0008921211335837563,0.000774858186409179,0.0003889192018346371,0.0053319870742706745,0.0011935014962472907
1.649999976158,0.006709427959978689,0.0007006228400139481,0.0003324956658687244,0.0010165946444698226,0.00014100194514303892,0.0003615323489142875,0.000476314698390616,0.00032618337906886984,0.00042876531298886427,0.0011345165322566046,0.0009123553085138873,0.00023492020882534887,0.0015572727397054993,0.00011977805995545192,0.0009755232883398911,0.0014330381720835455,0.0009067486441452238,0.0007936508075443855,0.00039898455408655096,0.005291309809079466,0.0012125518459686357
1.679999947548,0.0069526792945094175,0.0006827842490779342,0.0003328185350968133,0.0010215080831607489,0.00013228739499488584,0.0003992999635539122,0.0005186141922609914,0.0003333051336765379,0.00043519326216400736,0.0012316877083405503,0.0009212587958420839,0.00019877872617098555,0.001539250658789204,0.00012192091071842834,0.0009942884228016427,0.0014281708468432976,0.0009161378149723446,0.0008152590959881372,0.0004080933030668345,0.005242595819306194,0.0012312966105667475
1.710000038147,0.0072066642968564186,0.0006689881093634418,0.0003382396521560489,0.001026567375871398,0.00013133013142399265,0.0004436602216411434,0.0005572201833626534,0.0003384483746575048,0.0004412290064618647,0.0013299476818212442,0.0009313903024067422,0.0001642940812777256,0.001536166120943515,0.00012135307196890855,0.0010100394702983414,0.0014141257996634748,0.0009210458547977872,0.0008389373391694224,0.0004159429695907841,0.005191612407438507,0.0012513601225585462
1.740000009537,0.007457249486148125,0.0006596443487450618,0.0003468736136403786,0.0010309971798387382,0.00013607540372669467,0.0004928317485966162,0.0005892514167795216,0.0003480485719522853,0.0004457836601363438,0.0014276580237978782,0.0009443970262675359,0.00013100196819531356,0.0015453743846103017,0.00013002478504323662,0.0010209029671394208,0.001396257356466513,0.0009219117145185761,0.0008641530776562445,0.00042268919172316823,0.005135648969289748,0.0012723387447135855
1.769999980927,0.007715471190978347,0.0006534157297576659,0.0003583349151074045,0.001035357280196114,0.00014523117832420898,0.0005429432763711912,0.0006126896353392356,0.0003545026375463703,0.00044823743830966454,0.0015255851374471289,0.0009589191738213235,9.901849123734856e-05,0.0015680393183780175,0.00014999311833477914,0.0010265818570323441,0.0013686761344131335,0.0009212288267377255,0.0008904454908018153,0.00042813131693493554,0.005068440855879721,0.0012935621501474238
1.799999952316,0.007986334393359008,0.000650519970837421,0.0003716676605745146,0.0010366819724322964,0.00015710810479738457,0.0005905955593077511,0.0006302050983727373,0.0003404294582391316,0.0004475170395566327,0.0016178609468259506,0.0009757471121934335,7.034924448064943e-05,0.0016046379571384398,0.00017747864229656504,0.001026851761079157,0.0013260523650098193,0.0009176874625787505,0.0009178144773440612,0.00043321609118995434,0.00500326459052461,0.001314100995406913
1.830000042915,0.008264009830327745,0.0006502825351081095,0.00038678910411975726,0.0010317041056540548,0.00017097749864027276,0.0006351208218885046,0.0006393542762041417,0.00030457808009085827,0.00044287884317447567,0.001708598766202555,0.0009946625000923635,5.1765287323797455e-05,0.0016549319649445744,0.0002123774608577575,0.0010231389556202943,0.00126942656084021,0.0009143818624410126,0.0009463556475274831,0.00043696832248950253,0.004929199788240007,0.001333375110589374
1.860000014305,0.008542606359362524,0.0006520739803085578,0.00040354865346960405,0.001023226304617374,0.00018652208716092342,0.0006747466399462912,0.0006403934824964459,0.0002625471341941413,0.00043505616447571155,0.0017925298793661224,0.0010157336695775449,5.049953083574615e-05,0.0017194214874305886,0.0002537747052228968,0.001016499340635378,0.0011986307446001229,0.0009127773776176676,0.0009766053176436423,0.00043910888282595493,0.00485336985042905,0.0013524835796108142
1.889999985695,0.008829308429628683,0.0006561460585468135,0.0004202673423978225,0.0010132659476311788,0.0002029381221050417,0.0007089339385565208,0.0006345951227333257,0.00022149427800257233,0.00042345765455558635,0.0018714385095263118,0.0010379585613209293,6.65013384551988e-05,0.0017977726104283353,0.00030118714495272974,0.0010072669293243286,0.0011216209016999949,0.0009127417278636449,0.0010081915058592413,0.0004392504344199199,0.004766329987068709,0.0013720333272538442
1.919999957085,0.00912562279167947,0.0006617158653184804,0.00043426290004862524,0.0010056319732092286,0.00022004434530016105,0.0007378703320598222,0.0006268653749011177,0.00017829146268049393,0.00040781316949426507,0.001948582882917414,0.001060106792805609,8.859958457931486e-05,0.0018871923645766154,0.0003509452936266449,0.0009975737005286263,0.0010516467869798654,0.0009138797135535245,0.0010413560977542106,0.0004385921139944518,0.00467568461938944,0.0013926139082698688
1.950000047684,0.009422904642956085,0.0006681167402235715,0.00044518849678045115,0.000999434589410274,0.0002377622207540873,0.0007651851665581671,0.0006194822870406061,0.00012875829339867754,0.00038779274575647104,0.0020186633961397984,0.0010817214525528343,0.00011215099940194364,0.00197896235874018,0.0003962054045830625,0.000989655422638931,0.0009881837264008881,0.0009166329357658386,0.0010763512575231735,0.0004371362857229362,0.0045828880855493855,0.0014126588253948681
1.980000019073,0.00973013745056923,0.0006736117948563934,0.0004546787684959953,0.0009927597280078248,0.00025605047639450085,0.0007916427896754178,0.0006161099359387013,7.387235597566686e-05,0.000364335247642456,0.0020860633416614678,0.0010980317259748351,0.00013517412526069621,0.0020747123638023314,0.00043893055476511305,0.000981761749505546,0.0009312638818345123,0.0009206019316477514,0.0011135030329740964,0.0004361492400477701,0.0044904712916349525,0.001432993089333263
2.009999990463,0.010037965747688955,0.0006776587967474122,0.0004634763370400327,0.000984838597420665,0.0002747321656420793,0.0008179513842179442,0.0006194339127327143,4.17456512348203e-05,0.0003394205522744611,0.0021449137027858335,0.0011068718580587895,0.00015695048930072035,0.0021707327650089744,0.00048129941942815077,0.0009740417420689228,0.0008779534489556967,0.0009262711249095834,0.0011520202063634132,0.00043639277016642024,0.004391962142760558,0.0014538316407403072
2.039999961853,0.010353495572364708,0.0006801737281688297,0.0004717847807176889,0.0009755718324018375,0.00029238473120715404,0.0008430189183267324,0.0006292626022596625,8.968167643257919e-05,0.0003141400806191149,0.0021993206542709432,0.0011089327113405017,0.00017729264272391238,0.002266705992893036,0.0005233328299684312,0.0009667481917714769,0.00082930717848059,0.0009334802254369663,0.0011926608491405778,0.0004369923264011557,0.004277615020651948,0.0014780951272788923
2.069999933243,0.010673277488057884,0.000680734374343603,0.00047991237626445827,0.000964968361056924,0.00030890355451612553,0.0008670378574835271,0.0006452882845112895,0.00015421047314031033,0.00028776192995985076,0.002248217293206074,0.0011038091740657359,0.0001954447888896217,0.0023598815319426955,0.0005655885363936813,0.0009587321677707207,0.0007834355898627886,0.0009430908700885517,0.001235100377574329,0.00043732487069163495,0.004169335474487009,0.0015031027687153408
2.099999904633,0.01100047321573745,0.0006802079724463382,0.0004884029146894121,0.0009541730867273037,0.00032437964192662196,0.0008890415419789211,0.0006654690174299707,0.0002214406582826044,0.0002614798849126376,0.002289562538840478,0.0010935802596112,0.0002112428015303949,0.002446545270260975,0.0006065992858310899,0.0009508820283333608,0.0007395552069033356,0.0009557776690290956,0.0012791097345231145,0.00043697770837307565,0.004063849214881367,0.0015279374826124373
2.130000114441,0.011329698272913741,0.0006770952836260532,0.0004969899644594763,0.0009448456227095617,0.0003391281440527356,0.0009095094449215552,0.0006894237842476298,0.0002852765582299829,0.00023446839842955182,0.002326502524520323,0.0010832228508865153,0.00022424689405702884,0.0025273044986773375,0.0006441511697930878,0.0009430465856163706,0.0006990402151594145,0.0009717951706578159,0.0013249664201265886,0.0004354915329697719,0.0039422567901241535,0.001551423006308935
2.160000085831,0.011659090063089962,0.0006722568553132848,0.0005056944075321863,0.0009371056944168133,0.0003530997554339372,0.0009277360713210826,0.0007183795308554095,0.00034995342956790405,0.00020754264218827734,0.002358065075704839,0.001074358437431703,0.00023446099346087986,0.002601961249960665,0.0006739937282130595,0.0009351542487039807,0.000661518017384722,0.0009932378011707893,0.0013727430265134755,0.00043252610065700245,0.003827083182237066,0.0015747980155578517
2.19000005722,0.012004714874940987,0.0006651718092661913,0.0005134701611764403,0.0009307868530714843,0.00036612346320246325,0.0009432327479494933,0.0007533849924109445,0.0004142667599825499,0.0001806469794927206,0.002381523238183975,0.0010688989868489413,0.00024155300224400762,0.0026715301493508035,0.0006984391756513614,0.0009282308254619923,0.0006257228766904014,0.0010200384870929803,0.0014219895276214997,0.00042859010725017176,0.003710773391102649,0.001598454420449603
2.22000002861,0.012349791469065584,0.0006565562624688744,0.0005204105891410298,0.0009253993163467645,0.0003781143373412214,0.000956871467407501,0.0007960856678593066,0.00047620763206773043,0.00015405375517462788,0.002400787522944001,0.0010652907074055792,0.00024503360622027886,0.0027385555708031063,0.0007206681820592964,0.0009221780426461198,0.0005935600022385739,0.0010529522798931536,0.0014732425232527118,0.00042414805920272037,0.003588370355238879,0.001621913867438853
2.25,0.012691167457211161,0.0006470536413892303,0.0005263044363146086,0.0009194405678158398,0.0003889043695315286,0.0009679822709168098,0.0008470729608493734,0.0005338722530511475,0.0001286107268389533,0.0024142460683246416,0.0010635385152922305,0.00024499514448814174,0.0028099867288034694,0.000739747249676595,0.0009188404773812604,0.0005651116977753414,0.0010942425532365523,0.001525660471803054,0.00041944275975210537,0.0034676680167216784,0.0016456944183586863
2.27999997139,0.01304469179329602,0.0006368411316049659,0.0005306231634451901,0.0009099344079308668,0.000398711441380664,0.0009760606286440978,0.0009057965385476517,0.0005876614815338789,0.0001038489388454626,0.0024205902596931947,0.0010630199937458696,0.0002415702105842274,0.0028888530427402443,0.000751824914841201,0.0009185567536152163,0.000540753102390695,0.0011460344479910804,0.0015780242496146789,0.00041460502718928687,0.0033387414530426027,0.0016698371490338547
2.30999994278,0.013400098875702607,0.0006272135552019496,0.0005340264339717054,0.0008976919122245183,0.00040726003059508907,0.0009816511744256988,0.0009708650539339502,0.0006390336534404435,8.092950225652783e-05,0.002419179038339123,0.0010625821685516551,0.00023440280419361473,0.002975938962508068,0.0007566248709546999,0.0009224088663446554,0.0005214694611982899,0.001202558906931319,0.001628978824375219,0.000409499193008238,0.0032253223423666932,0.0016948867815262038
2.339999914169,0.013754187615123127,0.0006186588617182132,0.0005356274055688557,0.0008816773221024588,0.0004142530011424532,0.0009839828362379886,0.0010404811526949617,0.0006882605813116225,6.116892564164609e-05,0.0024094939555382986,0.0010617989475114466,0.00022351031460866085,0.0030730596565033286,0.0007558926818140094,0.000933467063477253,0.0005080666134307604,0.0012634022797666047,0.0016788244415942874,0.00040400657273530785,0.0031024649957364665,0.0017196142612128876
2.369999885559,0.014114385831817093,0.0006111484978669902,0.0005354618421512195,0.0008620888735341958,0.00041984240570498683,0.0009833286108098236,0.0011115387211563792,0.0007362712906376585,4.426460405832407e-05,0.0023951490305715753,0.0010614152919509387,0.0002097040465571037,0.00317815379657051,0.0007485450444802102,0.0009525142135579259,0.0005007143245265845,0.001323989557540084,0.0017271274041418966,0.0003984208836351004,0.0029798243605990023,0.0017446944315933802
2.400000095367,0.014474169253707219,0.0006036046933783938,0.0005345407145822337,0.0008387020634993363,0.00042375002474382404,0.000980949819236153,0.00117856857696561,0.0007854072448876063,3.352845045323367e-05,0.002375650519233656,0.00106053755524081,0.000193318316954352,0.0032870468037194066,0.0007367060917703067,0.0009820706904891201,0.0004995596583412173,0.001387149105113625,0.0017733878498642087,0.00039251839452592957,0.002865027500885242,0.0017703096663795738
2.430000066757,0.014840544987870487,0.0005974146502272827,0.0005325095110950481,0.000812262119334253,0.00042544666293300185,0.0009761884644494239,0.001242747826073695,0.000831878382188539,3.1359834658719895e-05,0.002351026609981911,0.001059782497559896,0.0001766626513973596,0.0034052084512375944,0.0007197914049797609,0.0010230345524556673,0.0005052290600375567,0.0014517381497420952,0.0018172139491208581,0.00038620807182182824,0.0027436448458440783,0.001796494634150453
2.460000038147,0.015206201012169164,0.0005916949375576312,0.00052910000635924,0.000782618215243184,0.00042460335015910366,0.0009687035364933467,0.0013045241020291532,0.0008788638104679674,3.738827687362936e-05,0.0023195311100400176,0.0010598905507594545,0.00016303315519024443,0.00353219578285683,0.000700114449805218,0.0010735661933786841,0.0005172987331838817,0.0015149833620182879,0.0018596517503878527,0.00037923904562889977,0.0026284932688632346,0.0018235847324732514
2.490000009537,0.015580256291107066,0.000586041177886994,0.00052443309039511,0.0007503480525694548,0.0004212524468252094,0.0009588262775928833,0.001363843935070567,0.0009181250275505762,4.7566382145124415e-05,0.002288083995415387,0.0010596228345574627,0.00015836541384170452,0.003657047390424346,0.0006806115533091679,0.0011378566990333377,0.0005351322302188523,0.001581298000182131,0.0018986793720653955,0.0003720903351467737,0.0025166419993548693,0.00185180612523462
2.519999980927,0.015951547973894042,0.0005821995610006588,0.0005184735274331357,0.0007159221111467057,0.00041524007680175613,0.000947330202743615,0.0014217274070479778,0.0009489832083006966,5.826365260238117e-05,0.002259210623435679,0.0010606657837992038,0.0001697136211989514,0.0037807520626292096,0.0006649648825970914,0.001213213854670339,0.0005581124197145658,0.001651768710765911,0.0019341145245327699,0.0003644438220976738,0.0024118331218618383,0.00188142405741371
2.549999952316,0.016324342151953882,0.0005783047880458206,0.0005108507287555249,0.0006783265327061185,0.0004071613318658543,0.0009329675967545038,0.0014770308367366826,0.00097048126984494,6.908645567419015e-05,0.0022304361513992687,0.0010617871160025672,0.00020010564295589313,0.003902501061191529,0.0006568540097174516,0.0013005130807529314,0.0005838596785268015,0.0017315319486504632,0.001966872556991749,0.00035652367473584134,0.0023031768880140014,0.0019121356750638006
2.579999923706,0.016702610179395325,0.0005746888031916068,0.0005021198468636105,0.000638631771000174,0.00039752999321430966,0.0009163115153415313,0.0015311365734977326,0.0009874011817920018,7.98210305631805e-05,0.00220436441450945,0.001063465800659124,0.00025137863296598547,0.004023510089838966,0.0006582112963005175,0.0013999112306175593,0.000611444035364117,0.0018048261848416208,0.001996157649128042,0.0003484002546976255,0.0022048682977409088,0.0019448394390761694
2.609999895096,0.017074565870606812,0.000572387965786708,0.0004914034820086032,0.0005943804071947586,0.00038676206826164305,0.000898111448343623,0.0015827962070424177,0.001000294102202025,9.154926371940577e-05,0.0021772514976649377,0.0010641968679122023,0.0003176702620144528,0.004142716484310807,0.0006703860665903135,0.00151088304121907,0.0006405361395197299,0.0018719278608913515,0.0020211331879175743,0.000339614879825277,0.0021132849047059863,0.0019780926003868855
2.640000104904,0.017457031531506167,0.0005703007891810876,0.0004792495495973365,0.0005487229681646982,0.00037529087833331344,0.0008782589816868889,0.0016308888720733838,0.0010093808560092427,0.00010493335211022271,0.0021507622554963906,0.0010641319475358688,0.0003979187385729718,0.004261641008900608,0.0006920769045063494,0.0016295156463071187,0.0006711845662862526,0.0019353280443640348,0.0020424759221895467,0.00033145710958127836,0.002027682710545284,0.002012911631647403
2.670000076294,0.017825191220493083,0.0005686861546959639,0.00046549050635527633,0.0004984512765291815,0.00036535053268280137,0.0008563751375936891,0.0016728107747996934,0.0010146697065390306,0.00012126436155774385,0.0021276625625370454,0.0010623096729396914,0.000491464381253754,0.0043812625815573495,0.000722651390754389,0.0017544867162257816,0.0007030305377419369,0.0019955217076947094,0.0020599179960220123,0.00032362997633404543,0.001947368719608636,0.0020478797956957904
2.700000047684,0.01819829258910426,0.0005681561470486479,0.0004503175962835108,0.00044426479051329267,0.0003570271586403527,0.0008332365806783062,0.001708816958030232,0.0010164983240899697,0.00014167105449032459,0.002105258638875793,0.0010596194827281365,0.0005970892879389518,0.004501951692536983,0.0007604859481808397,0.001881476591131367,0.0007358604634813791,0.002058899901870091,0.002072135405629593,0.0003163408410396563,0.001874452303397315,0.0020840925877844496
2.730000019073,0.018564052875731117,0.000568179175272599,0.0004340044609008463,0.0003915280687586259,0.00035292893743670147,0.0008084356078897376,0.0017417946301448077,0.0010143267492587226,0.00016712208829204586,0.002084101778216694,0.0010558169753030035,0.0007145165732034236,0.004620340841927505,0.0008062654489001603,0.0020181713585642616,0.0007696874802549515,0.0021238014482885914,0.002079969104679958,0.00030893641458710645,0.0018178471517393293,0.0021220913584675096
2.759999990463,0.018932584290262407,0.0005685801607320176,0.00041676076692511853,0.00033935222900731947,0.00035350863591378625,0.0007829780434656209,0.0017717485509500452,0.0010097702420014754,0.00019855498295086115,0.0020652304418229206,0.0010498719506009011,0.000845064038442557,0.004731029851237542,0.0008568546540704409,0.0021563168623749684,0.0008045246398618713,0.0021891070118762374,0.002082942881682151,0.00030081619502390856,0.0017696193491168605,0.0021612607889159507
2.789999961853,0.019295627823110215,0.0005692803058812722,0.00039984799963911605,0.00029454895289585906,0.00036102597920837157,0.0007559876473847724,0.001798026443961773,0.0010036005654628641,0.00023639284741210312,0.002048259278370398,0.0010432176381866072,0.000987070332826531,0.004828904726422793,0.0009131727462668177,0.0022978531403048943,0.0008401292506384326,0.0022583421633074006,0.002081124698903112,0.0002922606893674729,0.001731310659147104,0.0022017991944348956
2.819999933243,0.019660463768335745,0.0005705053720338043,0.0003837408173025892,0.00026192569415905276,0.00037668379943857453,0.0007315060654197237,0.001819512949396479,0.00099556994184439,0.0002818479651674052,0.002034999533748614,0.0010343461648782914,0.001141202137225874,0.004916900846171812,0.0009722525561294406,0.0024274958112490207,0.0008768220232517898,0.0023285364158102872,0.0020741635067007026,0.0002826541692667601,0.0017104260290643797,0.0022440777783297367
2.849999904633,0.020018833191678367,0.0005732418949046397,0.00037026936768663586,0.0002475478613182034,0.00040192320404118433,0.0007084187352076372,0.0018370480100769618,0.000986160231146792,0.0003347533465783851,0.002023136913384875,0.0010249202858799561,0.0013076515833095566,0.005000727386734579,0.0010340990872480882,0.002544021978146827,0.0009148239173283742,0.0024038788889780764,0.0020614747581026494,0.0002721851250574467,0.001699273399392344,0.0022882194583100793
2.880000114441,0.020375543243034814,0.0005757564978864848,0.000360902126612116,0.0002549123899155477,0.00043629865627819466,0.0006898237675089536,0.001850238900881833,0.000977623011958499,0.0003952233909566936,0.00201242031857378,0.0010141979485824158,0.00148723263425553,0.005079271784731422,0.0010997165131792597,0.002645345932912407,0.0009543521040821657,0.0024814275224408996,0.002043296887304845,0.0002607939448682111,0.0017008069318633027,0.0023347592253913684
2.910000085831,0.02072900395075488,0.0005792447575888323,0.00035722274684901636,0.0002920789140662741,0.00048025754683833085,0.000677566871930815,0.0018612485495001908,0.0009670032336510677,0.0004642591354525022,0.0020061963137437766,0.001002348436028983,0.0016865031118823055,0.005155289302958666,0.0011669104969033613,0.002740041548905789,0.0009950156251954377,0.0025641315867240256,0.002020037321200873,0.0002481667435745663,0.0017166978195738722,0.0023854612006661783
2.94000005722,0.02107819598601553,0.0005830059865093507,0.0003629616155402331,0.00036328483145690925,0.0005333377556774839,0.0006726811488477595,0.0018692335833442107,0.0009561562930091549,0.0005417651275631938,0.0020062158353236865,0.0009893848351966623,0.001912796921105944,0.005226824028419239,0.001233307263219285,0.002838302531001178,0.0010369309529351645,0.002653979800443808,0.0019926098277028882,0.000234417857191915,0.0017406281191514603,0.0024413010149827523
2.97000002861,0.021424512003832042,0.0005879729352067355,0.0003799204432740317,0.0004592873870226647,0.0005954487514924379,0.0006801409521673416,0.0018759566703237644,0.0009453494422014458,0.0006273638242852489,0.0020100128679604885,0.0009759271671766221,0.002167694411036735,0.0052942916965442,0.001297515945435172,0.0029382065172997777,0.0010803296055182001,0.0027467362587149415,0.0019627440916363337,0.00021962622768911707,0.0017770287375520521,0.002502303296818468
3.0,0.021770021107373166,0.0005931650873122361,0.0004087802997965167,0.0005698487954353569,0.0006647531105563117,0.0006993177080047665,0.0018816374075297623,0.0009344429267045854,0.000721128984376948,0.002019805818096377,0.0009615560672745716,0.0024509200979074414,0.005357227280579102,0.0013605062399708382,0.003042132883665299,0.0011251987211384695,0.0028497903881849486,0.0019290994630695004,0.0002034353190426742,0.0018217787033466921,0.002568227320468278


==> fig/disc_brake/error/rms_error_state_temp.csv <==
t,error_state_error_temp_0,error_state_error_temp_1,error_state_error_temp_2,error_state_error_temp_3,error_state_error_temp_4,error_state_error_temp_5,error_state_error_temp_6,error_state_error_temp_7,error_state_error_temp_8,error_state_error_temp_9,error_state_error_temp_10,error_state_error_temp_11,error_state_error_temp_12,error_state_error_temp_13,error_state_error_temp_14,error_state_error_temp_15,error_state_error_temp_16,error_state_error_temp_17,error_state_error_temp_18,error_state_error_temp_19,mean_error_state_error_temp
0.0,0.005000486430798228,0.00044282960712563877,0.0031078988213249594,0.012824786127655204,0.0016205761677406442,0.004290996759015826,0.010613139016752694,0.007175556899384243,0.0004838696721052837,0.013777500547469122,0.0033488015557362736,0.0005007332696196912,0.010155323134275048,0.008757316121831863,0.014783143332911804,0.00557794196753207,0.014453522375492682,0.0007614088032978529,0.0035126615750554597,0.005476884277981461,0.006333268823155302
0.029999999329,0.004525116179021851,0.0002768433813899322,0.0023835301868591337,0.010967704849152094,0.000847807268824416,0.0032552105377655215,0.009835667027800876,0.006507004705361691,0.0009261290209544973,0.011238788031246285,0.0031855272765320933,0.0010957743610017475,0.009886179958108575,0.00817810110602328,0.012058516495513,0.005471815374504071,0.011843969589489944,0.000890033818127054,0.0029783314584312898,0.004213910247790251,0.00552829804369488
0.059999998659,0.004133767189792162,0.0002933264466457215,0.0018357773708832079,0.009297288723447024,0.000289964674097323,0.0024311507562998136,0.009121045380168936,0.005930726454738148,0.0014361695143070925,0.008891640031346508,0.0030813635066279806,0.0019143581964949068,0.00964022491693092,0.007654719262332918,0.009586161044642764,0.005377275563883733,0.009487892089155256,0.0009979186774445386,0.0025743651291573475,0.0035262935792777454,0.004875071425383702
0.090000003576,0.003841118963007779,0.0003448858479511354,0.0014227133189234694,0.007807942250273761,0.00017868168128930918,0.001761906055883601,0.008461117084899003,0.005428578216991593,0.0017691461665177229,0.006729450209819092,0.0030077932055637044,0.0024751874540138216,0.009412176335713913,0.007186107029892629,0.007355415812276792,0.005290178995787905,0.007372444978601742,0.0010482577438156813,0.0022555286582755306,0.0036365025461255166,0.004339256627781185
0.119999997318,0.0036327937308609924,0.0003506324169357855,0.0011066352819028814,0.006493282914294672,0.00040597414960953583,0.001232691095171749,0.00785793597395896,0.004989558267013356,0.0019276036632071296,0.004751281978052738,0.0029482666859455024,0.002812206840856463,0.00920698978599342,0.006769966693251054,0.005359273330365852,0.005208334827274883,0.005497438033926465,0.001035083325870698,0.002000061889588646,0.004386297851715793,0.003898615436789829
0.15000000596,0.003518635288151107,0.0003418113310220261,0.0008734590125347495,0.005348106469484002,0.0005705926660426987,0.0008331522201492342,0.0073067504555546815,0.004610166051209784,0.0019954553879883924,0.0029520646095826143,0.0029030488064300183,0.003018348014829471,0.00902386179561775,0.0064043059330853155,0.0036053747926321636,0.005132112488436471,0.003858605326220913,0.0009757970293376809,0.001808033835716972,0.005451703911375276,0.0035265692712700665
0.180000007153,0.0034808601283132586,0.0003367524411546247,0.0007158536711296392,0.0043619273884557335,0.0006610023154709694,0.0005498114801224038,0.0068081306624955835,0.004283499221842376,0.001991086878181728,0.0013429528876936598,0.0028694449899390045,0.003111846678104689,0.008857803851921234,0.006077095197416782,0.002142598790529848,0.005058701289482891,0.002475624260429419,0.0009217089789895195,0.0016709438829440538,0.006623925347521408,0.003217078517106941
0.209999993443,0.0035038626762429114,0.0003308548106750207,0.0006254822438755358,0.003526065867595273,0.0006823257175168802,0.000375022189205101,0.006360749379934905,0.004010946374777224,0.0019211575936237124,0.0005442012421058544,0.002846625898295896,0.003103417325078495,0.008712380840216053,0.005778085485036701,0.0012276924534960875,0.004988298605181325,0.0014863492313492068,0.0008739044286134886,0.0015813254334543889,0.007815380934883579,0.003014706436557882
0.239999994636,0.0035736065348729324,0.00032582162267289844,0.000594928521486106,0.0028300542431577377,0.0006390817963120105,0.00029361156623459273,0.005961114847486376,0.003785072097765503,0.0017992479893843276,0.0016625275396178762,0.0028326192314505863,0.0030108189283493286,0.008586669347418937,0.005504197583984345,0.00146452640278351,0.0049198930733819705,0.0012744765164531533,0.0008316586916071232,0.001535160817196108,0.00898990934896839,0.0030207498350291904
0.270000010729,0.0036672669808569106,0.0003228131242204795,0.0006178361527094498,0.0022724305417410337,0.0005383323164413553,0.00029771763600619413,0.0056037706616157675,0.0036031081837375216,0.0016324926143992146,0.002832074997663467,0.002823727600898604,0.002848883517399043,0.008475197573623767,0.005258326387941465,0.0022784141081646355,0.004852634205188352,0.0017875556717586577,0.0007867011730119041,0.0015267555745809064,0.010112710021001002,0.0031069374521479867
0.300000011921,0.003777649447240818,0.00031867335503269135,0.0006915088655709563,0.0018398426084221967,0.0003908849287407899,0.00037455089503797773,0.005282821721152762,0.0034637409998744973,0.0014322812640370258,0.0038813682769913522,0.0028188442578787796,0.002632767817439206,0.008383311617730248,0.005035998013331045,0.0030963464396693663,0.004785260181869094,0.002447988081551323,0.0007313019976997124,0.0015535881304051494,0.011189415613592777,0.003206407225663388
0.330000013113,0.003891353528635748,0.0003037919751766687,0.0008150000199554589,0.0015220809663027207,0.0002104459789605273,0.0005229840065646399,0.0049935908253155034,0.003363270371402411,0.0012063256232971362,0.004805488290235079,0.0028177981308052367,0.0023756578315398636,0.008293781125844947,0.004834387878275424,0.0038131983378265314,0.004719248488759242,0.0030445457734927213,0.000673722954057853,0.0016146556710887473,0.01219873674282897,0.0033010032260182716
0.360000014305,0.003997494669727595,0.0002758667320208371,0.0009759231433274892,0.0013002539076081036,0.00010673704186367944,0.0007211910089312473,0.004723487770559056,0.003290659739389306,0.0009580512701756724,0.005605631933366241,0.0028202465020087894,0.0021064371504349927,0.008203384781951192,0.004644741437186955,0.004406049656582032,0.004653414278887398,0.003541207676745925,0.0006195028282777131,0.0017046815366020835,0.013150536316797275,0.0033902749691221796
0.389999985695,0.004092932512268598,0.0002414675060514087,0.0011593581305220713,0.0011548186612340698,0.00029208722571975247,0.0009505168680378313,0.004470827770939592,0.003240041893900697,0.0007176647727986723,0.006287592647793302,0.002825585752052725,0.0018652036440419313,0.008110708671301314,0.004467566580046969,0.004872289160051308,0.004586357805108118,0.003919981973447084,0.0006747928661345359,0.0018158762952341185,0.014051921110247622,0.0034898795923465854
0.419999986887,0.0041704121032781856,0.00020689605191371305,0.00135064363250454,0.001064869594393516,0.0005139001336695574,0.0012003721576178223,0.004236031745791216,0.003207141292664872,0.0005216389854896523,0.0068547675535669235,0.0028328696061784976,0.001670913335173179,0.008012390756040714,0.004300474194582118,0.00521893463923813,0.004513607646214755,0.00419073614197045,0.0008020723694650885,0.0019333541757838783,0.014882839538378862,0.0035842432826957834
0.449999988079,0.004234639103844846,0.00017504825259029058,0.0015415099832990064,0.0010152196200745947,0.0007204394044292807,0.0014610164035583225,0.004020537744424863,0.0031931658551048116,0.0004120988332127874,0.007314787404485596,0.002834446799046653,0.0015416378605954458,0.00790908340843896,0.0041411397446637094,0.005458373764144381,0.004433818828152828,0.004357619260710713,0.0008870235679231471,0.0020504825365217126,0.01565347495944107,0.0036677781667331507
0.479999989271,0.004274694767238666,0.00022128472348408902,0.0017215750808828693,0.0010042468029658083,0.0009002700485470201,0.001723834273754213,0.00381682331136253,0.0031940523524971714,0.0004370214337544358,0.007674720555656707,0.0028298247226707755,0.0014852603392833004,0.00780325940554035,0.003989483365509664,0.005589107179371554,0.004342983199220108,0.004425275608468408,0.0009028127191871081,0.0021655500257635467,0.016353028358875414,0.003742755413701687
0.509999990463,0.004293678924457173,0.00033094411164603216,0.0018848037234926282,0.0010396630232491746,0.0010419467903943146,0.001973361156397738,0.0036301359541137637,0.0032086325677014127,0.0004907805475064279,0.007933202666596653,0.002812109648875029,0.0015529300139206592,0.007689608719817239,0.0038428204729899977,0.005625990948326816,0.004245136512771613,0.004405178262315557,0.0008468842735727539,0.0022698095413528547,0.01701589036633106,0.003806675411291445
0.540000021458,0.004280839540684889,0.00040171296184483325,0.0020249683458173676,0.0011247891065472478,0.0011398992505579362,0.0022021219112185893,0.003452949072560519,0.003231738523395332,0.0005099734150185736,0.008109298260910976,0.002777638872987476,0.0016983126319759824,0.007569533557229457,0.0037031545467483234,0.005576299912270027,0.0041422141513694985,0.00430123322364625,0.0007425295587804936,0.0023591600009180633,0.017602819068655608,0.0038475592956568718
0.569999992847,0.004251510223591995,0.0004194687700336589,0.0021349755463783934,0.001263456045028138,0.00120207566705221,0.0023976817081672783,0.0032856775715679794,0.003260396802651989,0.0005010330845821449,0.008189392675347826,0.0027296552575843663,0.001803429468086625,0.007446453220324249,0.003568315448982417,0.00544653792927501,0.004029916294575547,0.004129982983987218,0.0006034962684694952,0.002427608871704712,0.018129266181813715,0.0038610165009602486
0.600000023842,0.004198716203921507,0.0003827540113355788,0.002207913715158246,0.001453275836792248,0.0011686609066214057,0.002555947551139106,0.0031293084132912896,0.0032910070661359694,0.0004640959256806851,0.00819679904120999,0.0026629990279508358,0.0018227098438911256,0.007311465123443969,0.003438215722611678,0.005249433370894447,0.003905066157955988,0.0038934762065340393,0.0004376861588500581,0.002472846178616422,0.018607501286492637,0.0038424938874263613
0.629999995232,0.004123905363150211,0.0002967221148712044,0.0022704290025007618,0.001687644890166756,0.0011232108575674284,0.002667838302384899,0.002976266749928203,0.003316161282074836,0.00040746926002541026,0.00812066081880706,0.0025713654991189523,0.0017691513050067439,0.007172370048740024,0.003314637851319905,0.0049959956066535725,0.003769042242179411,0.003601577116407917,0.00029795689454067145,0.0024897838539930865,0.019023635944030098,0.003799791250173358
0.660000026226,0.00402182808242945,0.0001743565277029406,0.002332572734089328,0.0019587545194555216,0.0011005475562039769,0.0027591027915187956,0.002834148663246697,0.0033372341852435016,0.0003075007568081711,0.007965987329473576,0.0024542555735650013,0.0016642128406009254,0.007024328186219724,0.0031894263621368847,0.00468995116760435,0.0036206704196073726,0.0032711625728984346,0.00027610318727786816,0.002496338490290241,0.019394178858792546,0.0037436330402582643
0.689999997616,0.0039056911006518334,7.820515594884527e-05,0.0023333635273020247,0.0022601573977855086,0.0011057343864186945,0.002845242003960375,0.0026942312436335648,0.0033481305783856835,0.00019702764558602394,0.0077498235438115,0.0023289913156732535,0.001536200206364533,0.006867345313106596,0.0030598102484676146,0.004346021161434189,0.0034596910002490044,0.0029148272935387715,0.0003148226437852081,0.002508655297667101,0.01969633125184883,0.003677515115780958
0.72000002861,0.0037661390928664163,0.00022486151555091625,0.002274372250649988,0.002584439677477011,0.0011359043314594023,0.002916368363616987,0.002562822646091031,0.0033483222851714493,0.0001675656441080301,0.007466947883557722,0.002168174582607928,0.0014071101284620522,0.006705743000359098,0.002926901192485954,0.003975972977108771,0.003285580646481077,0.0025560304761351933,0.0003632071545838412,0.0024681206363538427,0.01996524567363064,0.0036134915079378675
0.75,0.0036100270241063714,0.00042858341840647013,0.0022317720368249727,0.002926341726214922,0.0011852863726221747,0.002961663786231979,0.0024356869560395043,0.0033331005196661104,0.00021419458587850306,0.007134071531877726,0.002044074477760488,0.0013290604095127542,0.006535742761667881,0.0027892922963807165,0.0035851736245546516,0.0030928514156227447,0.0022233432190943863,0.0004516676040072492,0.0024024681947060395,0.020165342817828603,0.003553987238950212
0.77999997139,0.003447432187299551,0.000602602847790343,0.002210398768454241,0.0032798436039025137,0.0012646191740107943,0.002918165189137673,0.002307985167123312,0.0033037050791794834,0.0002284964158316838,0.006746965321676107,0.0019614818394841477,0.0013328659633865926,0.006356746922185198,0.002643559982866137,0.003193562996704353,0.0028835970254036105,0.0019436745870062815,0.0005182144093418137,0.0023619553737900287,0.02033618284234828,0.0034921027848461073
0.810000002384,0.003271376077210955,0.0007447724322386061,0.002207840132741165,0.0036382990709102553,0.001367640118357445,0.0027989240376807925,0.0021783519197344694,0.003257507485429982,0.00018971418727072796,0.0063245180998294116,0.001921560822696356,0.001449101301010044,0.006168855922409387,0.002495059889765663,0.0028238381167022164,0.002665023739951587,0.0017593219806060088,0.0005644663175697695,0.0023514184099491064,0.020440103326188397,0.0034308846694126177
0.839999973774,0.0031019736815402973,0.0008591621127549394,0.002217143125904391,0.003991772126559737,0.0014799255378602724,0.0026855928678751464,0.0020467032515089846,0.003211856055785033,0.000171392429482839,0.005860340204783893,0.001921509972586246,0.0016262743287612528,0.005969709567133034,0.0023335958346159887,0.0025118282468899913,0.002453118333137705,0.0017156340352037628,0.0006195719664622567,0.0023723628817596608,0.02050694748545414,0.003382820702302978
0.870000004768,0.0029387940361687965,0.00097622821859566,0.0022375183159987454,0.004334785538681223,0.001584783371368157,0.002604789830865062,0.0019083595609894056,0.003173450314788472,0.0002477128378428016,0.005382952781790451,0.001967322229116688,0.0017934863692471111,0.005759283487510447,0.0021646786527688582,0.002314032227237868,0.002241146472863349,0.0018348879628020194,0.0006885111882863355,0.002420117966035496,0.020532300944084075,0.003355257115352051
0.899999976158,0.0027951866290681407,0.001082793267068259,0.002279997673676378,0.004662012417303773,0.0016362278271498973,0.002553254461789219,0.001764053864411912,0.0031386648748860245,0.0004512085023663576,0.00488989069951319,0.0020546511088677184,0.0020164967258126405,0.005536973504054728,0.001984293513367579,0.002273368140939735,0.0020174638119468007,0.0020943321839566632,0.0007709319261099088,0.0024893538303258195,0.020504766754992073,0.003349796085880341
0.930000007153,0.0026848641402903,0.0011095221572371557,0.0023376003649598505,0.004971732805572216,0.0016287335693171067,0.002524775584837303,0.0016172611477522792,0.0031032657918342726,0.0006513758271226487,0.004414306227714112,0.0021773880138853613,0.0023304979564293337,0.005305212761777019,0.0017975933320229214,0.002406901509857632,0.0018251260195280452,0.0024486524855099542,0.000865662067302558,0.0025706563160703883,0.020430728447180094,0.003360092826310027
0.959999978542,0.0026250008943828076,0.0011018525836573461,0.0023999478247736495,0.005252871166429787,0.0015507877139329905,0.002514898152961787,0.0014597318654574456,0.0030647889712305805,0.0008070483626318682,0.003970812449765055,0.002331093037146538,0.0026443943399538424,0.005062148731507507,0.0016026617675186572,0.0026866253625343825,0.001665846407261843,0.0028555770259917255,0.0009662585427838578,0.0026502286793374497,0.020330006921664256,0.0033771290400461686
0.990000009537,0.002632752719767586,0.0011177053209604018,0.002462168404672148,0.005509587638312225,0.0014292379251475832,0.002508822887944648,0.001304910556376929,0.0030056795459510255,0.0009238136491674888,0.003596894437321278,0.0025045759799279398,0.0029389931829788365,0.0048075330451635406,0.0014141508606104977,0.0030729559627545463,0.001537337248923208,0.0032862359472024365,0.0010567861442835305,0.002718868894171571,0.02017801044417161,0.0034003510397904516
1.019999980927,0.002711302518820513,0.00115286228047062,0.0025034609041792357,0.005746424610198059,0.0013386887525775576,0.002495255580005141,0.0011441469970623077,0.002908722453090908,0.001019730486993197,0.003336326695059616,0.0026963304100808836,0.0032273186069836516,0.004545001976030202,0.00123666139162738,0.0035198935920174087,0.0014491903466206835,0.003719956236416963,0.0011421640835983311,0.002783010529409936,0.01999659969822768,0.0034336524074735143
1.049999952316,0.0028810543422907535,0.0012027430362206396,0.0024852421232483633,0.005955377665217547,0.0012652400898108406,0.002465237905662707,0.0009847290961878604,0.0028217551420304785,0.0011041201446190885,0.003235934179324149,0.002903582241483532,0.003505796897889797,0.00427030325980898,0.0010703006092153452,0.003997015614065552,0.001398326798332801,0.004142979626168473,0.0012298454313885005,0.0028545001224559293,0.01978043468342529,0.0034777259504423313
1.080000042915,0.0031260022596770465,0.0012614882027151338,0.0024134845290832256,0.006142436720470655,0.001138142747983721,0.0024074889673271127,0.0008319541842915833,0.002748011947040851,0.001187095681743619,0.0033231418164249285,0.0031169335609016967,0.0037574740541311707,0.003987458664295329,0.0009146609734167152,0.00448239621220075,0.00138148472781505,0.004541923273196342,0.0013319280694717903,0.0029026667877392956,0.01951277676527757,0.0035254475072601793
1.110000014305,0.0034396071569692092,0.0013333371105342998,0.002280811867564614,0.006297932508252121,0.0009711086093681381,0.0023137781872284214,0.0006986566895830712,0.0026840480935612114,0.0012844254242752031,0.0035942321782835894,0.0032945744662762916,0.00395846750806048,0.0036970177348286085,0.00076172290853549,0.004958958373602595,0.0013936172633691026,0.004913065951367289,0.0014503940674903387,0.0029122097040217027,0.01922637437885485,0.0035732170091013317
1.139999985695,0.0038217297219914842,0.0014271269349797329,0.002110510305315666,0.006419757768723489,0.0008278866722932201,0.0021803821370020614,0.0006034324196314084,0.0026299883852165303,0.0014018838866952563,0.004017949771711318,0.0034226201854038194,0.004108689722939294,0.003399166750585301,0.0006121016288298379,0.005415827645427064,0.0014348040302879761,0.005246213061565868,0.00158516152036836,0.0028820145672566852,0.01890045610618132,0.0036223851611202848
1.169999957085,0.004262880025905025,0.001521618100591671,0.001960998803797489,0.006519984521222397,0.0007065238227413935,0.0020162369423701934,0.0005785610599032238,0.0025796404516211864,0.0015421114391819645,0.004552445810733683,0.003497827638364448,0.004218944845247117,0.0031020326556193446,0.00046518886315341274,0.0058414584472041365,0.0014988059319202389,0.005537087127474128,0.0017353458995728029,0.0028093560582920624,0.018545216528238664,0.003674613248657729
1.200000047684,0.004743571278711336,0.0016154468332331285,0.001837558213851226,0.006600519636249771,0.0006002038178727707,0.0018278138362412542,0.0006295562863242913,0.0025326357397606773,0.0017042332439774826,0.005164440665565474,0.0035264067165689623,0.00429084632177274,0.002804941785371082,0.0003038325700496974,0.006230155514138225,0.0015806692536569265,0.005777928853778729,0.001901126028328278,0.002701157171010223,0.018159069780429842,0.003726605677344606
1.230000019073,0.005271189356694405,0.0017131383165841483,0.001730669537343737,0.0066584468266482795,0.0005019567146252942,0.0016150745496921464,0.0007354230914902603,0.0024829863653889383,0.001872419576957027,0.005825178324144116,0.0035365992617049286,0.004326193426000839,0.0025171946728294605,0.00016827455250231438,0.006578741353015674,0.0016605503653087939,0.005968542496805567,0.0020832814277912197,0.0025958434527050267,0.017742996545332592,0.0037792350106782384
1.259999990463,0.0058258558355596375,0.0018095628977006805,0.0016011174936295407,0.006687123143378617,0.0004043353805230842,0.0014250122822935245,0.0008756991039086283,0.002429021837077009,0.002047520378220008,0.006514281733979983,0.003537683067136153,0.004326839672336087,0.002253556909100485,8.233296649126848e-05,0.006878387027333134,0.0017296437332901015,0.0061162115853480555,0.0022803607769828916,0.0025177904087967623,0.01730140192179085,0.0038321869077438246
1.289999961853,0.0064143260844778775,0.0019052724097491144,0.001443226467881535,0.006702615550800288,0.00032440477969360046,0.0012811200555519118,0.001033490286384011,0.002378943061283394,0.0022140469069393616,0.0072283797256020065,0.003534711350227886,0.004293808605856403,0.002015606942542724,0.00010665472630706889,0.007119709205900475,0.0017905994371654834,0.00624041779939146,0.002493072647394858,0.0024752041865829803,0.016832479469782592,0.0038914044849757507
1.320000052452,0.007040973293943316,0.0020025634767257354,0.0012991996768871533,0.00671442948984457,0.0002831563809364613,0.0011821890104862483,0.0012023504642659727,0.0023332302278476725,0.0023600970610360345,0.00794016849755526,0.0035144677499288975,0.004229119642932138,0.001821087444955069,0.0001734478858086913,0.007320831774708324,0.0018368524091696258,0.0063510531886104785,0.0027206192342655276,0.0024266044503064087,0.01634027703860826,0.003954635919941092
1.350000023842,0.007683554529385487,0.0021066053597176516,0.001178395507727574,0.006730513025204301,0.00026174052793769416,0.001119977947873717,0.0013756153906352834,0.002287377530272526,0.0024870730395734194,0.00865067065979637,0.003451378608000979,0.004133206290014199,0.0016762049674107489,0.00023660594225794967,0.007494020031442902,0.0018496543855167247,0.006454122911845232,0.002957623766026849,0.0023656023311804863,0.015826696720560418,0.004016331973619025
1.379999995232,0.00835345999543878,0.0022151755671642854,0.0010879658561324663,0.006744594223264087,0.00025705821470131045,0.0010500743923853731,0.0015525317740641609,0.002234727895732319,0.0025967468428953673,0.009351833595100958,0.0033716890302691433,0.00400911550488509,0.0015961815456812664,0.000285511109251836,0.007630798802748142,0.0018259491437115894,0.0065435140100607485,0.0031927517610293743,0.002331861196693827,0.01528854848407396,0.004076004447264205
1.409999966621,0.00904667135247987,0.0023281227650340554,0.0010397439144058248,0.0067523748257788995,0.00027060737008391053,0.0009819311017969313,0.0017294222681726596,0.0021764304962802426,0.0026942265562929276,0.010038674146886545,0.003321663641364902,0.0038539644668130297,0.0015881464904059443,0.00031751007496280903,0.007747591732775248,0.0017621217019873968,0.006628548949369744,0.0034291216842420335,0.002313566573337215,0.014740450839874878,0.004138044547617252
1.44000005722,0.009761281425046061,0.0024442732890209585,0.0010297117122706745,0.006760503753850952,0.0002982494670999195,0.0009597601921774318,0.0019062941935026017,0.0020994694412391586,0.0027812580616643416,0.010700947927629698,0.003292685979548589,0.0036654717257054922,0.0016537166520263376,0.00034303143624774495,0.007853715917424536,0.001662281575848878,0.0067119716706629425,0.00366678246916891,0.002309334100494995,0.014177690795042363,0.004203921589283629
1.47000002861,0.010494046205712397,0.0025635932866035663,0.0010545957602042246,0.006762186104751081,0.00033554942173963896,0.0009790048767552503,0.002087959256002589,0.0019839701340809072,0.0028609462019931944,0.011333040751706136,0.0032823038452610954,0.003441287426844718,0.0017855069034673193,0.00036092183782452254,0.007954872948610124,0.001527966466297599,0.00679153685562436,0.0039040737715984085,0.0023121199305756266,0.01358424961681712,0.004269986580123494
1.5,0.011250550428145607,0.002685774260387393,0.0011104087202061285,0.0067593607580377045,0.0003785815831899401,0.0010371854732912648,0.002275600579296137,0.0018312154741168423,0.002932562053501355,0.01193724566082802,0.00329035316627272,0.0031824898715899184,0.001967877484848051,0.00037103392231628123,0.008052743656326347,0.0013761546529903318,0.006870202002980062,0.004140337634824937,0.0023154331288689073,0.01299323191677111,0.004337917121439453
1.52999997139,0.01201921689197608,0.0028085497475581187,0.001195442153983733,0.006757347601054253,0.0004257963739894101,0.0011320631632008443,0.0024802046751265204,0.001660202732062512,0.002991622436395771,0.012505392687032085,0.0033184560730476057,0.002900326861436095,0.0021808117029933935,0.00038137306739154954,0.008143425968230512,0.001226072731470432,0.006950095809936377,0.0043765059198443606,0.0023220404652934128,0.012386803818726139,0.004408087544037461
1.55999994278,0.012805372815354375,0.0029332332636263945,0.0012960265578863747,0.006758291670013705,0.0004743768640819384,0.0012617511123203895,0.0026778322101771316,0.0014769986594480279,0.0030368226123160817,0.013029868930556614,0.003364281482496013,0.002607331220497764,0.0024092961930998976,0.00039633884428495866,0.008228250638020875,0.0010850404969248507,0.007025212988533526,0.00461160731440624,0.0023427203256323244,0.011769319551906363,0.004479498687579192
1.590000033379,0.013604592450348672,0.003058240312089777,0.00140758648754807,0.006761604244825029,0.000524605400552025,0.0014270855555741878,0.0028706960239115076,0.0012782714463306618,0.003068479298240966,0.013521840200456246,0.0034258014604556775,0.0023047878108803962,0.0026458084620833468,0.0004187631280596421,0.008295019453205786,0.0009586721561064685,0.007097810126249245,0.004844030808704683,0.002378711149021049,0.011153945359379672,0.004552317566701156
1.620000004768,0.01442680038805691,0.0031787417750434592,0.001527272140167069,0.006758476336780164,0.0005738273787355778,0.0016241250613561356,0.003056219649014184,0.0010805639938575248,0.0030883965351021633,0.013964539479157696,0.003496920445375001,0.0019935268004865002,0.0028828331138399995,0.00045281689766731633,0.008357217613520412,0.0008515382700637177,0.0071567862464824725,0.005073451384016881,0.002426996389397154,0.01053921955520557,0.004625513472666295
1.649999976158,0.015255051795440247,0.0032900736711992747,0.0016497483497286442,0.006754209002500515,0.0006228410613526014,0.0018492167232008264,0.0032295184309496633,0.000903076596780164,0.0030958177264302313,0.014353150703412806,0.003559284795483979,0.0016738038033527291,0.003117473931242456,0.0004929986118416971,0.00841920523321199,0.0007547017372775583,0.007211362427855129,0.005297766989068593,0.0024838782199820266,0.009932413373715317,0.0046972796592013215
1.679999947548,0.016103578948145653,0.00339100350223398,0.0017708945394323077,0.006748302183701367,0.0006703103835975601,0.002094276739365368,0.003395617606391331,0.0007469942922846342,0.003091056767960046,0.014693666212555915,0.0036155746444691997,0.0013545548307692331,0.003347936084223053,0.0005420795761130527,0.008457841964490901,0.0006908216194425044,0.007248898581936173,0.005516709227471018,0.002547272579081804,0.009328695187803953,0.004767804273573452
1.710000038147,0.01696350617648178,0.003480600565689092,0.0018899366867476128,0.0067600175057510705,0.0007207027398406495,0.002344325319775914,0.0035551592298918907,0.0006111734648668081,0.0030750271476264273,0.014988176773048832,0.003665771269873308,0.001044085081101907,0.0035675027825182778,0.0005956154246767335,0.008490878412896951,0.0007069481314746423,0.007279768310188066,0.005729646522567381,0.00261591330141385,0.008750881835128987,0.004841781834078009
1.740000009537,0.01782983915728376,0.0035587859839805278,0.0020050050151037813,0.006784939794530486,0.0007722090791998863,0.002592709415366856,0.0037073401134731037,0.000503060823704198,0.0030473072226766635,0.015251755139817646,0.0037103004935252547,0.0007417102575472468,0.0037818653032389037,0.0006827408574779484,0.008508287315048194,0.0007967196844718955,0.007305343933780276,0.005936285522146794,0.002694434818534533,0.008198898931456549,0.004920476943118225
1.769999980927,0.01871064119799895,0.0036233217998149483,0.0021168469794514686,0.006827023002953009,0.000830156977574114,0.0028275585091524927,0.003852057141463494,0.00041165297507038195,0.0030090939481474187,0.015507130232909862,0.003754076276319198,0.00044651222375877343,0.003987153107712719,0.000802922141902564,0.008505354101065205,0.0009200120591928554,0.007344550262574908,0.006134845140151131,0.0027834110780612102,0.007675793537471666,0.0050035056346373185
1.799999952316,0.01961407992730765,0.003675036869712956,0.0022258208026771885,0.0068713363858023705,0.0008902242911502263,0.0030471818856443503,0.003998300469231763,0.00031276250119810197,0.0029608348245008364,0.01573104744607805,0.0038029815782558624,0.00016318203196546383,0.004198438162021603,0.0009587866447063552,0.008486917616365159,0.0010513507044546612,0.007389082580843001,0.006328256305689239,0.002875732546868208,0.00720862958034451,0.0050894991577408785
1.830000042915,0.02051890660304802,0.0037116875138162933,0.0023294021662489096,0.0068953698713358534,0.0009546875852214711,0.0032536730710641657,0.004142076681178131,0.0002098931235420432,0.002898830973214417,0.015936663493181288,0.0038553063612032368,0.00013136347748193226,0.004415644525343225,0.0011461187907883144,0.008462927757657761,0.0011764761840049797,0.007446668183502128,0.006516177723657775,0.0029654491508979597,0.006798907976865464,0.005188311560662668
1.860000014305,0.02142995055804146,0.0037325201546178403,0.0024272240729413044,0.006909449173286053,0.0010233842363386043,0.003443077283966661,0.004283608094396147,0.0001465800450152531,0.0028235284107805234,0.01611483667005409,0.003911668304966427,0.00038965009449453666,0.004642585770332929,0.001356200947206462,0.0084374440682183,0.0012868726909443108,0.0075068053232647015,0.0067005694293413185,0.0030518789535034308,0.006471495966163182,0.005304466512393677
1.889999985695,0.02235107926837523,0.0037373488865461535,0.002521507753527299,0.006922137160722047,0.0010955602452286716,0.0036158767877161836,0.004419507185374965,0.00012846854009057908,0.002731932328701906,0.01627166132453966,0.0039710306074885555,0.0006414626251825717,0.004874503991885078,0.0015833392898755418,0.008419403632694864,0.0013863069767668771,0.007567776006703579,0.0068782708679452,0.003131460118909358,0.006231300861263405,0.005423996722976885
1.919999957085,0.023284767460403033,0.0037252169213144574,0.002608691587185324,0.0069528854715639,0.0011705746260028077,0.0037723874920757936,0.004547348734489115,0.00012245687586459164,0.00262379220110975,0.016420750731258062,0.004029951577381589,0.0008792319766981202,0.005115881225588949,0.0018282703178471853,0.008395168026569408,0.0014827538106698692,0.007632365121935315,0.007049478453345292,0.0032091855662588348,0.006099770982096486,0.005547546457982894
1.950000047684,0.024216792630737616,0.003699891069918158,0.002692192046190895,0.0069943254912892,0.0012483286662086273,0.003916300926806838,0.0046747578844163196,0.00010414459694167995,0.0024987518729123795,0.01655240553861486,0.004087625484857407,0.0011015188686709536,0.005370408236592949,0.002066018502832315,0.00837680919514074,0.0015731643137588444,0.007699339280217584,0.00721448221262477,0.003280375718234447,0.006085804296576836,0.0056726718416771705
1.980000019073,0.0251716933670163,0.00366670182163139,0.0027723358952414854,0.00704556528500186,0.0013289419325047298,0.004048129193540485,0.004799025295455457,7.077475703340585e-05,0.002359786415241692,0.016670735309333974,0.004137484856633706,0.001308086259546311,0.005635596105108858,0.0022908732026669224,0.008351136749521303,0.0016599524786796744,0.007768884185057998,0.0073725140141801156,0.003346611304647988,0.006193597117187373,0.005799921277261551
2.009999990463,0.026121185376145058,0.0036277973059707057,0.002849025435976293,0.007105685052423257,0.0014103019126087564,0.004166780104701044,0.004923804411198666,7.974748180252864e-05,0.002222407959027563,0.016761001701550458,0.0041744139253862686,0.0014979743083760602,0.005912504353376923,0.0025031727503431406,0.008323010072393064,0.0017556626390154214,0.007841227056728694,0.007518030719736458,0.003408905809231776,0.006413036304754053,0.00593078373403731
2.039999961853,0.02707594747122625,0.0035825911068123597,0.0029230052509676327,0.007170963776146919,0.0014822294141732318,0.0042725131931577965,0.005048406266209164,0.00016040785224374164,0.002086924861803849,0.016835393279270878,0.004196918786110303,0.0016695469659181628,0.006202301435280109,0.002699922807855269,0.008296642522231109,0.0018610889899501742,0.007911759921853813,0.007652598746143862,0.0034659179010753456,0.006735509048891959,0.006066529479866098
2.069999933243,0.028043206430419923,0.0035293177186603115,0.0029952282549848574,0.0072439773844296665,0.0015405567100001604,0.0043666484949177915,0.005171643769539416,0.0002654905270974412,0.0019534966872103584,0.016893371337206094,0.004204283561321916,0.0018230287493119337,0.006503550679547615,0.0028849316074574406,0.008260652875698214,0.0019762126964780456,0.007984350083459092,0.007775813307842663,0.003518428427508509,0.007153550956955621,0.006204387013002353
2.099999904633,0.029014799769863018,0.003470287185134774,0.0030648998854266645,0.0073177211765575265,0.001589047938496824,0.004446891314343381,0.005289727250728281,0.00038237444075257934,0.0018244054494217805,0.016927214921739372,0.004200136382630454,0.001956124295122038,0.006813301691707861,0.0030574877604797905,0.0082248150956173,0.002101501957615946,0.008059802444041055,0.007886443817763406,0.00356461648637237,0.0076375369217028845,0.006341456809275866
2.130000114441,0.029999264469791582,0.0034017415628223653,0.003131689386301895,0.007390732640137324,0.0016288492916584356,0.00451496729216349,0.005409025724385032,0.000510775544438516,0.0016988510947086183,0.016943361867833077,0.0041845945397836395,0.002068217206775881,0.007135889562477946,0.003228218222472346,0.008181767866880147,0.002234462764118146,0.008134415799093669,0.007987629314584316,0.0036050470569241296,0.008185638036575878,0.006478756962196322
2.160000085831,0.03097262312460438,0.0033252135331512697,0.0031935244335679898,0.007457039741128748,0.0016603403094294254,0.004567864321521684,0.005541967705919867,0.0006459215404117852,0.001577095962554566,0.016944335062435357,0.00415615931143772,0.002159401164130955,0.007470500096343677,0.0034158712887359007,0.008133079702887831,0.0023803109948880765,0.008212350948252655,0.008079015338882738,0.0036377071157596124,0.008791666754361502,0.0066160994225202855
2.19000005722,0.03196049472577423,0.0032403563229724914,0.0032442410583759553,0.0075138945983838626,0.0016821191875524065,0.004607403992502282,0.005686191250628842,0.0007790756675436174,0.0014594971348904587,0.01692189307763611,0.0041173047851282025,0.0022291295524982887,0.007824575690582971,0.003614662902040666,0.008082327184379718,0.0025400005396591296,0.008288506447652496,0.00815988872509577,0.003667063142537639,0.009423619986780195,0.006752112298630766
2.22000002861,0.03294971793305205,0.00314787045443503,0.003279961558648402,0.007564584195286449,0.001695560223818899,0.004634369572121495,0.005850512335871478,0.000908082154837035,0.0013451781025989717,0.016880547454858032,0.004064782702151801,0.0022754233724152904,0.008209730262266093,0.0037963049025236334,0.008024171247041323,0.002707604089572923,0.008366531492349793,0.008230379277515193,0.0036906422052554342,0.010095551801634933,0.006885875266912714
2.25,0.03393199789223298,0.0030503797203231876,0.003301674420541427,0.007604271626890605,0.0016982971755931308,0.004648275057662921,0.0060318630420292665,0.0010322548819744063,0.0012367962700625089,0.016816539395715133,0.003999283431124086,0.0022993644174230015,0.008628723569798456,0.003956627746870419,0.007966465662791102,0.002880910379290479,0.008439644570376128,0.008290205233724488,0.003710041164357247,0.010781204901281384,0.0070152410280031165
2.27999997139,0.034933500270181876,0.0029524557711252198,0.0033073482268361223,0.00761844311876279,0.0016918361917846816,0.004648131835705665,0.0062326313831241814,0.0011525476854828875,0.0011326839092225122,0.01672918821709783,0.003920887169366817,0.0023023639976474807,0.009081415812207443,0.004091358600639323,0.007897310968986665,0.003061036307877326,0.008502959812272054,0.008341723240893892,0.0037260414759457817,0.01149528927146907,0.007140957663331479
2.30999994278,0.03591692040036943,0.0028564515719390867,0.0032983175238232337,0.007597455870920142,0.0016751942074934975,0.004635811036117219,0.006447673021564069,0.0012673396618004158,0.0010325838770376642,0.01661651568082856,0.0038303782201901974,0.002281851573957638,0.009566820942300089,0.004200240594334769,0.0078066793218548244,0.003247407272867728,0.008543215653666525,0.008383347073865694,0.0037364579419325327,0.012215073595231316,0.0072577867521047305
2.339999914169,0.03691099256344477,0.0027601772560130553,0.003272231713777897,0.007532166534196193,0.0016477410439360103,0.004610856200052663,0.006679187309459239,0.0013777793048496995,0.0009387706818227144,0.016478666854073808,0.0037320667361233797,0.002238085303905952,0.010086202051975612,0.004283534184639507,0.007703168553435932,0.003440290386422406,0.0085484549804137,0.008416372500294507,0.0037445977311895396,0.012933501222864425,0.007366742155644551
2.369999885559,0.037908463767100706,0.0026635258476399677,0.0032301105766354633,0.007426510857953011,0.001611805708516982,0.004566501583501414,0.006921630340056448,0.0014898796337898205,0.0008484596248140544,0.016329934041221367,0.0036292866870203497,0.0021730920259476973,0.010637118874149068,0.004341839614987085,0.007583605210723141,0.003640601436944995,0.008515278988274125,0.008439233490608987,0.003746465637711335,0.013665864995756954,0.007468460447167649
2.400000095367,0.03889207100698175,0.0025625784150617305,0.003177215204169506,0.007281211151514434,0.001567199994275631,0.00449876399907117,0.007159200713877866,0.0016008703133198663,0.000766722221446145,0.01617386230507729,0.003518492896101669,0.002084947293079328,0.011224572221322109,0.004373228863308535,0.0074420803395027066,0.0038482580331108285,0.008445141610191558,0.008452324103957704,0.0037450872039240073,0.014389761583806308,0.007560179473655006
2.430000066757,0.03988150966993414,0.0024609951688387183,0.0031098089299520346,0.007093469316586135,0.0015109239843094538,0.004406921585223601,0.00739033585647294,0.0017115994429141878,0.0007100096237966199,0.016009523482065514,0.003403668721555134,0.0019755225967979808,0.011842118564395416,0.0043851012727743836,0.007283483804724643,0.004064203368475252,0.008337391236559513,0.008453941311810119,0.0037385134087229033,0.015117042775355855,0.007644304206063229
2.460000038147,0.040874629362909004,0.0023567107863018545,0.0030305155573546985,0.006864295445546888,0.0014452720345757225,0.00428796034566057,0.0076151345651679836,0.0018219656886188948,0.0006802114591835945,0.01583559916455664,0.003280446637484576,0.0018426815981053564,0.012482020181537502,0.004373843810078269,0.007098875160096212,0.004288815031963205,0.008182734892425542,0.008447099895380577,0.0037264485918062362,0.015837314186800237,0.007718628719777678
2.490000009537,0.041859072685404244,0.0022486540842140993,0.0029377742600061383,0.006596882299593325,0.001368269306962034,0.004144694204863773,0.00782961608152796,0.0019301854906604232,0.000673391697210154,0.015650211693522622,0.00315191837632959,0.0016874204743706884,0.013126182521017174,0.004343007344621763,0.006899357176112838,0.004517436181975382,0.007988168758845178,0.008428141941747838,0.00370909084341354,0.016557191110214017,0.007782333326630639
2.519999980927,0.042846358383844804,0.002139921688074496,0.0028314965830947194,0.006288439074786542,0.001280138334740453,0.00397435778741641,0.008035213724917365,0.002034539002133225,0.0006926666027973552,0.015452859791804953,0.003017525035828303,0.0015111835798032715,0.013775473030361897,0.004295565745953858,0.006672629868711627,0.004751425371645837,0.007756579587663452,0.008396893082347737,0.003688007621665212,0.017265343967158422,0.007835330893237498
2.549999952316,0.04382921043198068,0.002027247599216013,0.0027104545687616846,0.005952182873267367,0.001182602285727987,0.0037775316799393377,0.00823284592643781,0.0021359233906413,0.0007364003253162988,0.01524429799588553,0.002875483763928455,0.0013145502450843535,0.014429434245401841,0.004243568800220161,0.006428347502767792,0.004988187789869475,0.007499934729784096,0.008356530723780753,0.0036605001304285357,0.017969242233767144,0.007879723862110331
2.579999923706,0.044805225839531705,0.0019094028833547502,0.0025776810939929814,0.005610565791280634,0.0010750923566818168,0.0035538317796317094,0.00841744983918113,0.002228304072383675,0.000806424177891923,0.015023465712402253,0.002727739593984754,0.0011039556326635318,0.015085563943112291,0.004194998043329307,0.006160619748166036,0.005231455458677513,0.007202083655992562,0.008304892279461311,0.0036281688574477094,0.018654323548734045,0.007915062215395082
2.609999895096,0.04576472379389565,0.001789066939780203,0.0024295480451060362,0.005257543208732947,0.0009590728819796577,0.0033029096429401136,0.008593226273750313,0.002310790672832523,0.0009022779216841871,0.014786473517553262,0.002573555895148725,0.0008903561299201357,0.015748069539181217,0.0041536453761528295,0.0058749552347113635,0.005484308917222153,0.006859516817090927,0.008239453476619554,0.00359081117571538,0.019329811984552553,0.007942005872228486
2.640000104904,0.04674274787232819,0.0016644660011785905,0.0022711525253742855,0.004898153000226567,0.0008242965672423559,0.003025799860160582,0.008764822697083353,0.002383666334484921,0.0010253865871486907,0.014533927007647591,0.002415071210978571,0.0006972696902149809,0.016412920730620097,0.004116552310176169,0.005559878859956823,0.0057479803310793555,0.006481848498606877,0.008162268287455882,0.003550406541239225,0.01999477030053165,0.00796366926068674
2.670000076294,0.047696516814085425,0.0015376320251927619,0.002098705091371338,0.004532766795605945,0.000674761880896211,0.0027196383843818453,0.008950689044689762,0.002445540691321235,0.0011750383817948473,0.014275930443138017,0.002251926580678327,0.0005859981253714764,0.01707463625658707,0.004084776182173751,0.0052127496785912145,0.006022458550798217,0.006057988432976543,0.008075759387723988,0.0035080169241751232,0.020641606243492837,0.007981156795752297
2.700000047684,0.048641281258339206,0.0014090294671011633,0.001915001697633113,0.004151012378148047,0.000521166516827372,0.0023873192570882324,0.009147864376053812,0.002498304279693565,0.0013521702313737775,0.01400400989232073,0.0020850208692755165,0.0006351452137193758,0.017732246078388317,0.004055738734251798,0.00483382651307062,0.006305774551307162,0.005599339880222862,0.007974710349157909,0.003463927433830016,0.021272445486644788,0.00799926672322237
2.730000019073,0.04957636538212799,0.00127750040835909,0.0017197414993309515,0.0037566170608563164,0.00039704912995957903,0.0020284171401923623,0.009340406561489772,0.0025413563564853844,0.0015567018897798567,0.013711366556988605,0.00191627949298243,0.0008412695446298524,0.018394242726246946,0.004033509659546777,0.00443504342009518,0.006600273124474595,0.005102789746329101,0.007862643640384494,0.0034126968416046182,0.021888564397587833,0.008019641728972586
2.759999990463,0.05050134554277338,0.0011471893032598453,0.0015120434865364294,0.00334711812056718,0.0003824993805528576,0.0016460113531519965,0.009516125678049932,0.0025762288514228487,0.0017883628416795812,0.013411674697347822,0.0017437879144330667,0.001142660513846345,0.019071449583304874,0.0040155954844016024,0.004011087000560443,0.00690483452868578,0.004557892043324518,0.007739613701475215,0.003351951545166839,0.022480289882449045,0.008042388072649478
2.789999961853,0.05141985828123807,0.0010202051486349764,0.0012931420271065164,0.0029248107422805716,0.0005263030950263212,0.0012423108060274672,0.00967588220708636,0.002603007020792722,0.00204552011380251,0.013097939217888264,0.0015702348869309042,0.0014935774191865284,0.019762680313685412,0.004003831625052085,0.003571827473553889,0.007219137227819556,0.00397724833338105,0.007602148760332992,0.003283447944243903,0.023065541113508364,0.008069932687878924
2.819999933243,0.05233479738816039,0.0009014763813072629,0.001066235696762096,0.002489680821052359,0.0007710273813647961,0.0008411733312898522,0.009816412743513537,0.002619346150168295,0.002332556317054103,0.012770784519723615,0.0013986235195505784,0.0018829069206203852,0.02046390816466399,0.003995586023949755,0.003127260868081996,0.007541037752806072,0.003375242841435853,0.00745321302535259,0.0032032657871299496,0.023628590191100883,0.00810065629125442
2.849999904633,0.05322867585701829,0.000798322052703574,0.0008318687629159201,0.0020514964945658356,0.001072008621229236,0.0005233650236431608,0.009941446439324424,0.0026224205599707324,0.002644871603840183,0.012433175918031175,0.0012307974766101687,0.002296349533935077,0.02115763552433535,0.003985119771293957,0.0027097282400346014,0.007872042904079432,0.00278835766536594,0.007292843929200879,0.0031130594246679337,0.02416975802195358,0.008138167191235973
2.880000114441,0.054117082629875,0.000719774951170281,0.0006005520183906456,0.0016029234474699713,0.0014119710043298296,0.0005755503545989329,0.010051779607712821,0.0026144079356327688,0.002983791585330156,0.012077704656630824,0.001075618444061798,0.002735825982988458,0.02184034486034663,0.003977276362627753,0.0023907573647565248,0.00821218878142041,0.002297032677185512,0.007119011476967124,0.003013314539450518,0.024689643151712064,0.0082053275916329
2.910000085831,0.05499256140812666,0.0006810272254020869,0.00040191531106564224,0.0011801047513404026,0.0017847507376254996,0.0009874997457503913,0.010144344368297054,0.0025944633016562056,0.0033506274945760955,0.011704098001991384,0.0009403689717624882,0.0032012520239560745,0.02251487633450415,0.003965846563731489,0.00227650479734679,0.008560618200175769,0.0020581467125253073,0.0069351107902731485,0.0029021043903870144,0.025183553422537714,0.008317988727651568
2.94000005722,0.055861904119747306,0.0006912331601799353,0.0003386280778637627,0.000899489299568785,0.002188989128160614,0.0015178292811468576,0.01022119620815225,0.002561259428422232,0.003743587742537504,0.011309821360287159,0.000842335998646613,0.003694575048749047,0.023178785419751727,0.003956316548001934,0.002456912196993735,0.008917056308799137,0.002238170762597307,0.006744004604064526,0.002780677454908218,0.025662184379515333,0.008490247826404701
2.97000002861,0.056713623785297776,0.0007529312900042732,0.0004922807239718545,0.0009868611444031272,0.0026238021703753173,0.0020997369941158613,0.010283353046727587,0.002517620638029971,0.0041617068334699895,0.010886822285230378,0.0008017232422045694,0.004215268335653849,0.02383496783886974,0.003948369187748539,0.0029177506286904666,0.009282642980838515,0.002824843221622154,0.00654502837152351,0.0026498875717824344,0.026111809654148634,0.008732551497235428
3.0,0.05755744527944022,0.0008583203417583778,0.0007550442014360462,0.0013921282938274412,0.003085067303618336,0.002722945460025766,0.010330693763150085,0.0024617824887367603,0.004601562820634904,0.010446042556645132,0.0008324590930952039,0.004757468664567745,0.02448376335984566,0.003942421929287759,0.0035905832755242302,0.009657619140509353,0.0036830599423930965,0.006338282661110142,0.002506763557690092,0.02653682794193164,0.009027014103761399


==> fig/disc_brake/error/rms_error_state_vel.csv <==
t,error_state_error_vel_0,error_state_error_vel_1,error_state_error_vel_2,error_state_error_vel_3,error_state_error_vel_4,error_state_error_vel_5,error_state_error_vel_6,error_state_error_vel_7,error_state_error_vel_8,error_state_error_vel_9,error_state_error_vel_10,error_state_error_vel_11,error_state_error_vel_12,error_state_error_vel_13,error_state_error_vel_14,error_state_error_vel_15,error_state_error_vel_16,error_state_error_vel_17,error_state_error_vel_18,error_state_error_vel_19,mean_error_state_error_vel
0.0,0.04072469667335561,0.0008404210705899047,0.0074640677149581626,0.01733602618151765,0.0046364501126302275,0.008897016319205486,0.01637303849523278,0.012637228270590972,0.0007942421637132983,0.024241302331054773,0.00832963541848271,0.0005431712074878737,0.016560840775707887,0.01446583792961127,0.020114454866888207,0.011446200733471844,0.01907171597564855,0.004648380062270451,0.00822623440996298,0.040266172871849325,0.013880856679211498
0.029999999329,0.04032883320837032,0.0013432187678839246,0.007374541803169477,0.016434525103445667,0.004681067188015172,0.008485501732275235,0.015882707881687087,0.012371667079198215,0.0004688549644971088,0.02330242416283541,0.008204710180829685,0.0006362421457005098,0.015120654674523962,0.014295773754531704,0.01891052577188007,0.010937367164432213,0.017965564023615516,0.0036102692362810387,0.008184820372092286,0.04202024744733476,0.013527975833129969
0.059999998659,0.03989521821540035,0.0019527885410015803,0.007284388925809596,0.015566834571479535,0.004730556277680569,0.00810311386038923,0.015394484244146547,0.012143750404846202,0.0003755476321226114,0.022446827395133807,0.008089897294880688,0.0007642359783573626,0.013684460509618744,0.014137616485246739,0.017775571462996353,0.010426809671035904,0.016942273943377925,0.0025837831255468794,0.008149162512266437,0.04385614994958257,0.013215173550045983
0.090000003576,0.039527050453154924,0.0025787702947510835,0.007189141650082984,0.014739324219342377,0.0047650825066233235,0.007712815154791477,0.014938950140246115,0.011915692867563988,0.0005945952808862545,0.021587194648096178,0.00797658358115475,0.0008814642952604449,0.012275566591572173,0.013999214919396286,0.01663561354686554,0.009934049355696235,0.015950467850180557,0.001592551848306756,0.008108944602366781,0.04572412244659275,0.01293135981264655
0.119999997318,0.0391776005107212,0.0032035785450165175,0.00709237576633522,0.013932165302631114,0.004797036606534466,0.007318884490858143,0.014477502537956483,0.011689210360848575,0.0009218912716764093,0.020792040576285895,0.007863442070555471,0.0009915786026334261,0.010869979678499654,0.013879944991383742,0.015576434518172776,0.009427628638603918,0.014972116052842948,0.0007429074224393888,0.008062103591612567,0.04758155593436981,0.012668498873498888
0.15000000596,0.038878419437653834,0.0038321273534605016,0.006995840825122046,0.013134158551985802,0.004816335565358568,0.006926431574228024,0.01405646486184326,0.011438811571859324,0.0012675830366502387,0.020009728522657557,0.007760027773733536,0.001092464530862409,0.009491271055907876,0.013762173482422735,0.014513130148696677,0.008917495100480507,0.014057865999078328,0.0008392206297181591,0.008013748560844558,0.04953405205395339,0.012466867531825866
0.180000007153,0.038527270434211634,0.0044513658594184545,0.006886085964914941,0.01238358802047059,0.004838328522367949,0.00654758020176155,0.013636194568637294,0.011210030467182748,0.0016196846585165355,0.019291089029473844,0.007644471036885088,0.0012049966408801502,0.008108670151410351,0.013648541437914725,0.013508719748629126,0.008413461112611046,0.013148260490045917,0.0017428776274054038,0.007972796259474722,0.05143778415578301,0.012311089819399752
0.209999993443,0.03825489633752993,0.005075544262467991,0.006785663135744798,0.011651570216579747,0.004860869183767672,0.006158944540532002,0.013236465499534125,0.010966518572684755,0.0019812685887398577,0.018579406198091338,0.0075330069871517875,0.0013263015129788519,0.006778664054561378,0.01353974681134152,0.012546282309134104,0.00790509812067445,0.01227646545324614,0.0027565502815429656,0.007925859451770278,0.0534523102099904,0.012179571586403204
0.239999994636,0.03802015923081802,0.005711082259149092,0.006685033540718873,0.010946618047610483,0.004886287844137963,0.005794231134744799,0.012859989515842659,0.010726994313794955,0.0023600046857434084,0.017931097612332594,0.007433486395856468,0.0014672130164781227,0.005477914030076976,0.013438530398070256,0.01160200209471335,0.007406729817837315,0.011473248243258332,0.0038185451855393335,0.007882115300278587,0.05545028689800255,0.012068578478250205
0.270000010729,0.03779066811223201,0.0063358103870730514,0.006568226583554636,0.010252858044436132,0.004909271771359187,0.005422380139751032,0.012471594487212615,0.010485227215632175,0.0027387661309519694,0.01727924861608201,0.007317151675194155,0.0016147242759929046,0.004201701051030222,0.013316471026589219,0.010696735102789262,0.006894139856913469,0.01065154197522708,0.0048897537558898925,0.007832237307360027,0.05747334683426509,0.011957092717476808
0.300000011921,0.03761188204576722,0.006960925220985446,0.00645689586978737,0.009568629688644073,0.004938406676756198,0.005055454651693063,0.012102751765810264,0.01025014100011387,0.0031227711555565597,0.016651175027860725,0.00720015361612389,0.0017810836692844455,0.0029969964087175854,0.013189088146018964,0.009818570610047364,0.006367122287635375,0.009870501482548423,0.005983156735547364,0.007770294317026138,0.05953079871341254,0.011861339954466844
0.330000013113,0.03738957667928747,0.007585312309447646,0.006341901929148334,0.008904008412432995,0.004964947840666794,0.004696480566794395,0.011744523246695488,0.010001287894967846,0.0035108512544176156,0.0160609242620265,0.007072779841398619,0.001959362822290011,0.001989921350492427,0.013067344053232486,0.008974253150093307,0.005857405145038468,0.009130765077740811,0.007083080668853187,0.007717556357722076,0.06158775461786976,0.011782001874030812
0.360000014305,0.037192570891406235,0.008214299166798509,0.006239887913975146,0.008262519266817488,0.004997768904567566,0.0043324545494568415,0.0113643205394908,0.00976642869845571,0.0039033641519423566,0.015515593386455742,0.006941526203797024,0.002138979369602299,0.0015667791589989986,0.012946722553218468,0.008171864141513595,0.005330202176773555,0.008409372936915755,0.008177011705799297,0.007643452516639278,0.06366224831516058,0.011738868327389263
0.389999985695,0.037063841747704274,0.008837145927588833,0.006129147795786736,0.0076491213449669275,0.005035305259727978,0.003980250355360452,0.011013573538685576,0.00951675381246166,0.004281605810743821,0.014959005621784595,0.006795203264054719,0.0023139817577620086,0.002123517032899485,0.012823770860808166,0.007378100088157738,0.00479541991781379,0.0077191002709824895,0.00926046803426463,0.007583951092487799,0.065742748582355,0.011750100605819835
0.419999986887,0.03691264365871118,0.009430556386366685,0.006014511950746204,0.007018246673536087,0.005060947531989487,0.003637102308382967,0.010654641616378484,0.009274958322045394,0.004633942401921391,0.014481625621131453,0.006654398143959517,0.0024808859712085723,0.0031988193241685135,0.012683302874806882,0.006643890664153995,0.004263403249713326,0.007034943255855192,0.01036677045984307,0.007507801877512602,0.06786189504310242,0.01179076436677667
0.449999988079,0.03683123859175091,0.009993434759508446,0.0058987900226198774,0.006426710772904544,0.00506637523759447,0.003303235600919335,0.010286175377514268,0.009028374012774301,0.004959769718946118,0.013976238893500338,0.006507995256476199,0.002626485448874539,0.00441658217727643,0.012556343930162014,0.0059126780836638495,0.0037313822143453463,0.006390405936371402,0.011568281120791463,0.007435221140627696,0.07005298684569666,0.011848435257115913
0.479999989271,0.036720836192419136,0.01053369539684228,0.005771705643549033,0.0058525947095815515,0.0050527338187442514,0.0029683660064919325,0.009923318015132195,0.008791315575629061,0.005264912818809565,0.013528328599653345,0.006347277048324848,0.002763864763813676,0.005691603758243477,0.012420549716333194,0.005216010155321461,0.003182719757304715,0.0057534587608171345,0.012861713096452617,0.007363008639692165,0.07213637925508641,0.011907219586412101
0.509999990463,0.03664037953794562,0.011101138123984071,0.00561533221677869,0.005251950123956806,0.0050059481065948905,0.0026143060508262298,0.009538118188859808,0.008543787026485705,0.005598283167785266,0.013083957503292939,0.0061522674481775605,0.0028858271715732097,0.007003436626936904,0.01227194987722001,0.00455256681712672,0.002616507985492844,0.005142869788015431,0.014207953606440064,0.007243127957000373,0.07433906966854474,0.011970438849651894
0.540000021458,0.03661614908825405,0.011786838457599164,0.005485709639732645,0.004718086659088673,0.004982759572648804,0.0023090919550767834,0.009219269665540337,0.008326897207251637,0.006038395868485009,0.012700925007199026,0.005982902418928411,0.0030740906077470907,0.008296694819335365,0.01215899065289012,0.003971139882416883,0.0020974410722498353,0.004586919249457259,0.01544146728402181,0.007157694030889057,0.0765458397060781,0.012074865142244503
0.569999992847,0.036552382748407414,0.01247140598881563,0.005274984757316226,0.004151841412452484,0.00488302302481543,0.0019443220619935943,0.008829712418010036,0.008071338739398052,0.006491547689490563,0.012291277397235345,0.005715390776784934,0.0032932968523718053,0.009665401864592962,0.011988694191075412,0.003352449870579608,0.0015090324606172154,0.004016171709596325,0.01639860411494956,0.006980950529414462,0.07874025042965588,0.012131103951878646
0.600000023842,0.036609934276506086,0.013279255124882277,0.00510777496140051,0.003653354576961428,0.00483061660131006,0.00164388051811359,0.008495378539207394,0.007854804896659982,0.007023262123528692,0.011949837237470453,0.005498119761655138,0.003698008035975862,0.010959084641753058,0.011880989239770452,0.0028758964055405887,0.0009601048163789404,0.0035243864202120466,0.01721725972167877,0.006841290454958714,0.08099161463402953,0.01224474264939968
0.629999995232,0.03658842621066667,0.014048573484390604,0.004859347426524993,0.003094527107975532,0.004757068580593119,0.001298816805578367,0.008119764694339572,0.007580910340681251,0.007335678898236194,0.011555126581159354,0.005179861837425257,0.004022853772355084,0.012344764690276264,0.011708330600981186,0.002381585974212314,0.0004066431061691457,0.0029983441822901804,0.017801815737174608,0.006628776006609079,0.0831940941729333,0.012295265510528603
0.660000026226,0.03660976151158866,0.014735917485126261,0.00466120938924224,0.002636424432908486,0.004809183505122079,0.0010414315382462074,0.007805682278593257,0.007348886968514601,0.007549022205618623,0.011250107758189243,0.004900272794791204,0.004267732830061534,0.01365357682661649,0.011592470163950607,0.00203308352676752,0.00037509278081217267,0.0025387588132921093,0.018365405098231487,0.006449298902300929,0.08545818903599481,0.012404075392298423
0.689999997616,0.036649574586871306,0.015204090921632902,0.004380649059878419,0.0021310140110360636,0.004875325161008038,0.0008208317604352879,0.0074142365143628815,0.007058981187600831,0.007566216718307606,0.010940627858772773,0.0045281155700659355,0.004323157010208127,0.015045165418355459,0.011401646821556614,0.0017590248254789242,0.0009831909626797305,0.002078957609311897,0.01878227708833905,0.006184806421960417,0.08771603846984627,0.012492196398885427
0.72000002861,0.036765126576016556,0.015563849344485388,0.0041742952030764955,0.001679357692297888,0.00508160170165005,0.0007713031636427188,0.00710742324392401,0.006816942859315239,0.007528302917242202,0.010656456000145118,0.004212612550910571,0.004332226435284057,0.016363804164128595,0.011269172779088022,0.0016241964119273317,0.001595196890841676,0.0016817462565108451,0.019273910402206447,0.005961471713544978,0.09001672297720968,0.01262378596417239
0.75,0.03679590654704118,0.015733686591662376,0.003964104328381044,0.0012076406494109925,0.005256181158142613,0.0009181828316590236,0.006736865764011375,0.006505833099561258,0.00736802668045188,0.010342473448501328,0.0038759275045460555,0.004221787131671036,0.017755501799228225,0.01106679233737797,0.0016795412030555662,0.002291379600558296,0.0013012797381625164,0.020081216459393682,0.0056929765062065,0.09226157286217115,0.012752843812059706
0.77999997139,0.03691070919836028,0.015853632879124988,0.0038845900272308723,0.0008023159755926743,0.005381453038851947,0.0011405151182490134,0.006421828978016038,0.006244893671741988,0.00721199813628086,0.0101362795067407,0.003651132531347323,0.00412057243288849,0.019082624992454066,0.01091278326562456,0.001813203134774536,0.0029658015510439463,0.0010338827203910084,0.020876600669672937,0.005538427482784499,0.09461039349955916,0.012929681940536498
0.810000002384,0.036994283938570204,0.015817502362691756,0.003812641837833367,0.00039193225160969554,0.0053254109768799875,0.0014385723472835948,0.006057470692411991,0.0059031350689856595,0.006993960613494678,0.009875860848795673,0.003397295188176893,0.003895101837469269,0.020473622559357158,0.01069869983788036,0.0021036513185233962,0.0037248814966019616,0.000887128701033569,0.02145949982026287,0.0053777310655883865,0.09693006716905052,0.013077922496625049
0.839999973774,0.03716369714074038,0.01579874378537276,0.003869793464827617,0.00023043244846526406,0.005228944496289788,0.0016366851342821758,0.005722715278113276,0.0056320602849114325,0.0072314768832072475,0.009690610951683798,0.0032639238680498106,0.003835577743772711,0.021826895354929928,0.010517084837589771,0.002384136627059664,0.00445427332406069,0.000890822246485403,0.02194154314561537,0.005351351407867854,0.09930235946568634,0.013298656394450565
0.870000004768,0.037282570558161,0.016036097842696342,0.003942205470444361,0.0005241357301970337,0.004982166634905307,0.0018060215567448866,0.00534524983313759,0.005270100077519637,0.007542307124770031,0.009490405861932137,0.0031259882142846175,0.004155926248341451,0.023246985617139886,0.010285921480283238,0.0027317949841425913,0.005264598436871144,0.001073234204496868,0.02219015055601101,0.005319136311315925,0.1015966364416106,0.013560581659250281
0.899999976158,0.03745374330314344,0.01656453939502835,0.004066177893895911,0.0008601424990259171,0.004744714845976143,0.001833505460736227,0.005000631363298731,0.004951406161550965,0.007832072512473495,0.009323529791334448,0.003104474731303225,0.004716365069057488,0.024620381611984637,0.010088781320372463,0.0030242502662848436,0.006013758484484735,0.0012708057806041367,0.022331159866428207,0.005409504984444695,0.10405326448299046,0.013863160491220924
0.930000007153,0.03759636621237696,0.016932570307857078,0.004030347077154227,0.0012417239348774182,0.004399954107022643,0.001837537307883882,0.004607869736155114,0.00458594840894442,0.007997758664908232,0.009166510575130918,0.003090034608132084,0.005223177550690136,0.026057258614058998,0.009831531593013587,0.003367953799892589,0.006777866583414875,0.0015690888724616409,0.02225783609704437,0.0055001344081841855,0.1063439505010491,0.014120770948012621
0.959999978542,0.03784025325995355,0.01723519055900482,0.003971131168121921,0.0015676176191968714,0.0040449266514849085,0.001683212953049856,0.004267872652995038,0.0042591340670060165,0.00816590884064912,0.009088551137845482,0.003140420882140012,0.00580359035548946,0.027451295350037007,0.009617340200365174,0.003640338409683256,0.007461624518039368,0.0017743976585531916,0.022091216029080225,0.0055885914362901875,0.10877209496126826,0.014373235435512685
0.990000009537,0.03797844183021679,0.017384881353558666,0.003759247219819217,0.001919759746223,0.0036989344874886697,0.0015861177931683532,0.0038839340587117103,0.0038692513822457426,0.008218508822891627,0.008964618577303044,0.003038900400117057,0.0063519478901283895,0.028921384825782437,0.009324362398247327,0.003968546554466177,0.008146904230284866,0.002031535200630438,0.0219134640712224,0.00550711637492233,0.1111727624693026,0.014582030984336542
1.019999980927,0.03826939373007548,0.017441392006401463,0.0035265601690222703,0.002229876276138733,0.0037251180913922344,0.001539308822328033,0.0035122953612051876,0.0035197512635491636,0.008241551256011354,0.008880254196935049,0.002856767539981543,0.00695430512725721,0.03035671349482652,0.00904949532393006,0.004218691445578371,0.00876092151933684,0.002256551004042073,0.021829450734161124,0.005352341494282948,0.113595117136912,0.014805792799668382
1.049999952316,0.03846692073664356,0.01737271572139394,0.0032402285863455554,0.002491494145995327,0.00405658330908503,0.0015525784071568792,0.003143473872178526,0.003230577531230528,0.008205263045475293,0.008850934729948932,0.002574528273130045,0.007464340902098932,0.031799908694976224,0.008782824198929175,0.004462102908048926,0.009342648188009471,0.0024464732297717782,0.021754923665544896,0.005123247603570654,0.11603828199341962,0.015020002487147665
1.080000042915,0.038662950046599066,0.01718148427083218,0.00292514793915538,0.0027685093504901583,0.004397109806272498,0.0016257434431011057,0.002792054117540444,0.002994892392081702,0.008129039814721677,0.008844735117271641,0.0021977693937627473,0.007844337223104117,0.033262369615038666,0.00849388910319532,0.004676414143037789,0.009868348193374236,0.002607968551757341,0.021688573619533743,0.004830995208652626,0.11856631646770284,0.015217932390861263
1.110000014305,0.03894585975282724,0.016863468229406087,0.0025541256295372925,0.0030154218173602827,0.004686638920307702,0.0017331996310614572,0.002419910198905429,0.002799623211535757,0.008170247507942548,0.008853318011788675,0.0017778488765072813,0.008075519944355996,0.03472059021392788,0.008204141165321659,0.004871586271283839,0.010331931338625724,0.002756600980664947,0.021629936876410738,0.004487825953238253,0.12104037555108949,0.015396908504104915
1.139999985695,0.03926138735779126,0.01649109162047165,0.002184640298018451,0.0032282968824335592,0.004961769190906488,0.0018194725276934102,0.002076870795716476,0.002665411915399311,0.00835978191443358,0.008911462163061108,0.0012975274550634558,0.00828706525185482,0.0361999484777291,0.007900463400215616,0.005063404458441017,0.010768426663710667,0.002853834086806138,0.021574697013639423,0.0040994506510118895,0.12349794868503942,0.015575147540471842
1.169999957085,0.03953498998910825,0.016242743491371822,0.0020668913200250823,0.003435442096718453,0.005208726661542975,0.001925823892311058,0.001747796536233968,0.0025854505468412003,0.008643087971201516,0.008986353143726098,0.0007844037142740644,0.008511873731456206,0.037685329182132556,0.007594878368649957,0.005187469411689528,0.011133513593285498,0.002938412514159865,0.021517511796786196,0.0036709420590857536,0.12601449476366244,0.015770806739213123
1.200000047684,0.03983414556223826,0.016107853181778795,0.0022300335969486543,0.0036076158022493535,0.005433997725897719,0.002072782894421405,0.0014349012720269096,0.0025499065495607053,0.009005483698223307,0.009054703439954967,0.0003316891426732233,0.008699059459598943,0.03920430258455948,0.0072994990070520075,0.005309128423064662,0.011465546961047107,0.0029925123681288205,0.021459274450939116,0.003240327587964526,0.12855557195407125,0.01599441678311996
1.230000019073,0.04017276870722754,0.015991354317039352,0.0026552726349709805,0.003755154208036279,0.005634743735327643,0.002246744293131135,0.0011928828264015036,0.0025764266401383947,0.009359008214371205,0.009224517529677094,0.0004460644519142669,0.00884580681713757,0.040710883841167694,0.007051306830718714,0.005377898870025859,0.011858508669367957,0.003017614759806079,0.021392074261449637,0.0030433050668006857,0.13109835518780882,0.01628253459312592
1.259999990463,0.04050291766960651,0.015957512869053905,0.003145454279895355,0.0038094408728034075,0.005897963621542969,0.002246280167487287,0.001105486407798251,0.002708719936791102,0.009774530133663103,0.009419319860430833,0.0005497481450006519,0.00902128126351258,0.04219453731613467,0.006905707265959588,0.005349881585280916,0.012257433657567195,0.002940908769416895,0.021380887413586777,0.003166923045900775,0.13371377605821483,0.01660243551698238
1.289999961853,0.04079522508244851,0.015821919297977077,0.0034790198167010265,0.003921360487144915,0.005966901809105089,0.0021786714075058703,0.001137438882896786,0.0027869348952325908,0.010035739560847776,0.009544967602682742,0.0005531545002170568,0.00902962056546152,0.04377170141027583,0.00667845596220143,0.005458973511112359,0.012861252244906427,0.0029856841038896345,0.021249832731784053,0.0034129367273142757,0.13620533098975182,0.016893756079472837
1.320000052452,0.04117046201038974,0.015770783254044903,0.0038551854706977084,0.003976773056806095,0.006021942256589729,0.001883966543790937,0.001315958659356324,0.0029071924382294313,0.010319355567321564,0.0097618414940882,0.0004220930605898989,0.009065983241324524,0.045322939766178114,0.006550749159336197,0.005451096317595191,0.013485918208547967,0.002917177167943951,0.021172670616764252,0.00373994714422707,0.1387772284825249,0.017194463195817335
1.350000023842,0.04153251792124369,0.015724784897094682,0.004205793297462692,0.003963826602747838,0.006159118811864509,0.0014297898925225087,0.0015915874775356623,0.0029633620302654718,0.010555621478335117,0.010006577352120008,0.0003656528696691187,0.0090458122523952,0.04688496995271084,0.006459725920867995,0.005400944722331809,0.014150389278413575,0.002826760766602309,0.02108664211382876,0.004008205097406529,0.1414170509054221,0.017488956682042023
1.379999995232,0.041925292200897725,0.01574684792273572,0.004591902635277176,0.003867524826971026,0.006429037784340253,0.0010273274595028216,0.0018624748083034327,0.003039439452873884,0.010808732557272459,0.010314765678082835,0.0003139500533501241,0.009046592055265763,0.048385538312022344,0.006468644618879159,0.005295067315018298,0.014808163928060884,0.002670056057874281,0.02105712587882238,0.004291285890509708,0.14409735288129213,0.01780235611586762
1.409999966621,0.042290672093973435,0.01565106378246782,0.004752394940051901,0.0038079915905266395,0.006582997573208751,0.0008543296147642437,0.0022577621913674895,0.002939432072000236,0.01088521858904954,0.01055825469254664,0.0003790149359498297,0.00884895281308292,0.05003027521678574,0.006405838484304339,0.005237582531124468,0.01563751949810578,0.002626488343232839,0.020889076952941413,0.004435317900315315,0.14661996376692166,0.01808450737913605
1.44000005722,0.04266547406607855,0.015618866099585649,0.004884693100800807,0.0036745050314695425,0.006767000587761333,0.0007449047887279311,0.002630329588510001,0.002861518410685173,0.010980592940390426,0.010846525161687043,0.0004862671179306247,0.008681986648152411,0.05160186795245844,0.006425014966576427,0.00513958838015595,0.016456378583571518,0.002612493605836352,0.020782221792355896,0.0046205222455317435,0.14930479951034073,0.01838927752893033
1.47000002861,0.04310809539173579,0.015599299584022772,0.00491175987471934,0.003497323038916802,0.006932466608859813,0.0007297776942288544,0.0029845021834713947,0.0027732646516934432,0.011025574044686803,0.011214679725301822,0.0006611655878279162,0.008469750075439469,0.05318778150027205,0.006511971366993046,0.0050687347523553136,0.017308300707807367,0.0026257251609194663,0.02066315040110059,0.004771158512636306,0.15195075299077682,0.018699761692688256
1.5,0.04356266344918958,0.01564766671231706,0.004912555889400497,0.0032532387757473096,0.007128661988937569,0.0007224549380390647,0.003306973776205685,0.002706446202832821,0.011093874355448738,0.011637008301517362,0.000843436271540962,0.008322263110894358,0.05472299739492656,0.0066938505670266595,0.004969986512741052,0.01804948651002177,0.0026147621999064214,0.020577368803826376,0.004947810308084006,0.15471202884557578,0.01902127674570898
1.52999997139,0.04396907773807093,0.015566964848690497,0.0047272597248230255,0.0031560420092999635,0.007188437405432247,0.0008362252893981926,0.0037243699884258077,0.0025315401422116683,0.011043983955797405,0.011959073083157959,0.0012129439892300203,0.008042003306127643,0.056343467646512345,0.006813740356295052,0.004972082865010499,0.018715848874731496,0.0027038252990591364,0.020373574560170814,0.004986437559303214,0.1573784356899472,0.019312266716584755
1.55999994278,0.04436185101413803,0.015559594470623267,0.0046723388615165645,0.003031606205521707,0.0072850788972789815,0.0009638168160002285,0.004031052426881363,0.002387257364291581,0.011051249807870924,0.012370964794280499,0.0015722126333632147,0.007835640056723542,0.057873029620259586,0.0070426688821398,0.004971782797215055,0.019116467571976468,0.002781144702391497,0.020237981121439416,0.005048580782636727,0.1600639084625859,0.01961291136445672
1.590000033379,0.04486384972326906,0.015563325675846897,0.004718958953496497,0.002941253329233423,0.007347879798230719,0.0011432153929667732,0.004309684415791245,0.0021884774224776504,0.01104486802419261,0.01283810835205515,0.002002068028439867,0.007636782534361099,0.05938642439874953,0.007238486411456243,0.004973367718876239,0.019310990691143396,0.0028247932927912616,0.020085163533833668,0.005049310227789013,0.16276383172287334,0.01991154198239368
1.620000004768,0.045374588761689594,0.01561608761729402,0.004898484082634771,0.002825204530275636,0.007442400329175717,0.0013553629157039156,0.0045118291281046365,0.0020828968523292153,0.011116914950002858,0.013363366925186537,0.0024211234004383264,0.007464437713706459,0.06078455221440301,0.007433524800158426,0.004945793823419677,0.019240333884577035,0.0028745681182444443,0.020000008291822594,0.005105862629846182,0.16556444218414823,0.020221089157658065
1.649999976158,0.04584393011228589,0.015583044297433051,0.004959303455220857,0.0028306178877611247,0.0073792186718957134,0.001761204436264424,0.00476495253352438,0.002001183680538165,0.011048914747571938,0.013809276839518634,0.002901396930810556,0.007203077576721124,0.062267968133690246,0.00747305845535994,0.005006752712593185,0.019280713801453485,0.0029769956807263053,0.01979796950388277,0.005120481347559546,0.16828656543034462,0.020514831311757797
1.679999947548,0.04632919439279441,0.015636629732304532,0.005068628575057704,0.0028115609030934597,0.0073402520993220595,0.0021388816181720136,0.004937756692567752,0.0020578510873359066,0.01105188230714159,0.014349066923986334,0.003214113577244034,0.007008279612082138,0.06367981158312258,0.007503628366443371,0.005062341814610237,0.019333368209819818,0.0030312788976641415,0.019651721973710425,0.005290443455523872,0.17110689227051867,0.020830179204625755
1.710000038147,0.04684158964297876,0.015723208798654176,0.005164901055690958,0.002770866088791598,0.007275587703245975,0.002451932151997966,0.00505748969618775,0.0022392913461607186,0.011063534634224546,0.014920399140649942,0.003398072283210454,0.006798888482944512,0.06504109715674998,0.0074881114433970695,0.005079913928731887,0.01945715386657276,0.0030766321989787555,0.019497391634350974,0.005537651820066093,0.17385636672641488,0.021137003989999986
1.740000009537,0.04742819027592834,0.015875883763105995,0.0052980005076662525,0.00271059571804863,0.0072684433789385276,0.0026130774658021513,0.005078955492936588,0.002697874089010711,0.011114457087014711,0.015585703997114196,0.0034026796348990704,0.006665706669494348,0.06632537180212858,0.007501870706718666,0.005063486215213941,0.019571164315934822,0.003086379619804877,0.019413480351070506,0.0058411859502744785,0.17676408951195896,0.02146532982765322
1.769999980927,0.04793055948066062,0.015964928721702618,0.005296476531231381,0.00275668699017681,0.007126260059721997,0.0028596951190346556,0.0051887235228802965,0.003226196173485089,0.011041688370202146,0.01610361647189642,0.0034632658564994856,0.006443115751171616,0.06767661597816392,0.007378578571178065,0.005179179282617993,0.019866969144431812,0.003113356812797889,0.01919550190024514,0.005987568266495372,0.17950306895266682,0.02176510259786301
1.799999952316,0.0484722057457931,0.01615556194106681,0.00532895170291421,0.0027555825889788643,0.007035591875369126,0.003046439048828422,0.005198853787098616,0.0037855492358910385,0.011021835694744405,0.016634151232796858,0.003433468382396406,0.006274407130966925,0.06893195930123638,0.007273072773924501,0.005215497645959513,0.020164214864861116,0.003134611449600013,0.019058871543667307,0.006196738564688465,0.18234857610865007,0.022073307030971608
1.830000042915,0.04903212703799061,0.016359817880339245,0.0053526451116970445,0.0027510291017650377,0.006947832040888456,0.0032634730438650147,0.005150493703106149,0.0043034771899642995,0.01096992038884115,0.01724851197700207,0.003391017509161499,0.006134079489096617,0.07015783580095543,0.007151652252857985,0.005266391064919724,0.02052877560787431,0.003115978016298979,0.01892573007818335,0.006390467424894989,0.18520678118860265,0.02238240179541523
1.860000014305,0.04960103909140572,0.016595960928372802,0.005351280127338146,0.00271476037843314,0.006852164991031394,0.0034807209134595676,0.005060585283715238,0.004723348144913934,0.010917612294023925,0.01779390222374745,0.003318559547738405,0.005986640353295494,0.07134430666746296,0.006996139006898499,0.005310546413623126,0.020936328300129425,0.0030961164698577754,0.018815276202267313,0.006565127984838537,0.18808924150932546,0.022677482841593915
1.889999985695,0.05021418693429602,0.016862621387036484,0.005333820225866266,0.002700289646221684,0.00677692419912338,0.003711206475811182,0.004928320326869136,0.005112075319070458,0.010855301041408486,0.018325154931792688,0.003219442261384745,0.005833090669459673,0.07246552323019448,0.006805816830013537,0.005378745782798357,0.021387771099885242,0.0030497219775621792,0.01870871112483699,0.006725739010531943,0.19102275480626635,0.02297086086402146
1.919999957085,0.05080627201777998,0.01716144620503683,0.005311377333664112,0.0026530276277095563,0.006693801210013968,0.003964790885196052,0.00475186060614015,0.005429659883977604,0.010795260824404029,0.018857415100725305,0.003079256263383208,0.005685996980414661,0.07356999237647867,0.006614604445027594,0.005396784393635871,0.02189295375847213,0.0029937959847084173,0.018613958511048318,0.006882583116987079,0.19391652855177555,0.023253568303828957
1.950000047684,0.05145472905750023,0.01750924731639175,0.005273051809987213,0.0025753949360978142,0.006608315808574815,0.0042023340171268835,0.004519282066041884,0.005671191618467161,0.010719386964774928,0.019394682389893045,0.002955420135668724,0.005531148320772132,0.07461304192369515,0.006575652686563503,0.005427009233683501,0.022445521969192018,0.0029164305750173543,0.01853947522408655,0.007016079714923145,0.19690903988262695,0.023542821782554242
1.980000019073,0.052069629851184546,0.01786251896701437,0.005247610522378828,0.002468662450910612,0.0065276835010136675,0.004433296279718769,0.004294945001502562,0.0058576213749471214,0.010659472359374257,0.01989824449685216,0.0027988286282509497,0.005380980532849693,0.07562109877023908,0.006686463174776307,0.005425372121206739,0.02302823362050079,0.002804319476539215,0.018476183302649895,0.007131260223880418,0.19983295706498017,0.02382526908603851
2.009999990463,0.05269748914098824,0.018144026505445523,0.005135638699953128,0.002379299337835713,0.006372972778893216,0.004708034150617293,0.0041585241017996245,0.005884996896672675,0.010524914549088988,0.020336832831906255,0.0026762377297869593,0.005164988277186986,0.07663584126520914,0.006878606226475715,0.005443731242659366,0.023648732095129882,0.002716441704863922,0.018385682911768245,0.007191501959150289,0.20270252737003278,0.024089350988773194
2.039999961853,0.05338789377495632,0.018482998012724926,0.005071552229764519,0.0022137043874105246,0.006295029126293639,0.004908428370293751,0.00398541054023185,0.00592267647641136,0.01045552289932995,0.0208524173807323,0.002521256811542458,0.005023630279823829,0.07754097780650981,0.007278595348346358,0.005427273791048761,0.024147926930034008,0.0025858665244917994,0.01838305087556545,0.007296353958695274,0.20572137648393146,0.024375097100406917
2.069999933243,0.054150328729728685,0.018922791948881492,0.005136377977227353,0.0019318081074945585,0.006324581943507771,0.0049861708833070315,0.0037473269512990812,0.006008090540335659,0.010509658644823406,0.021439250568399078,0.002211133039480655,0.0049894864867952365,0.07835463641107263,0.007981026983727544,0.005269688262266559,0.024428012464081113,0.0023729936816050306,0.018556266492747667,0.007511733127078897,0.2088250274147244,0.024682819532929196
2.099999904633,0.05485170583709954,0.0192272473377551,0.005096513683642296,0.0017204505677310981,0.006253974305338275,0.005160739349679802,0.0036287777533053145,0.005910948201817866,0.010436408928115287,0.021909194385581914,0.002009568717374784,0.004853007988526967,0.07929995321907365,0.00872097612499689,0.005202962413888281,0.024713317953993705,0.0021980826386560127,0.018625606771118873,0.007608777690579526,0.21189198471996995,0.02496600992941226
2.130000114441,0.05556645466426499,0.019536777316734352,0.005044954621304938,0.0015245178282620583,0.006196703012626575,0.005324355340404437,0.0035120334084476177,0.005756675518951933,0.010378655419085428,0.02239192522485653,0.0017838705452248604,0.0047075924850638416,0.08028892727932803,0.009508962058232548,0.005135953168688655,0.02493894099695799,0.0020091495932932292,0.018754492377754412,0.00767555207096726,0.21492640204427144,0.025248144748736056
2.160000085831,0.0562756803851771,0.019815540235686355,0.004994163955116914,0.00135939918701034,0.0061578296318474,0.005471232649621404,0.003417493092952459,0.005552502580001205,0.010318559069431047,0.022819985913012854,0.0015437877788780977,0.004574810372320221,0.08130378278248995,0.010273591557516963,0.0050265156239955545,0.02505486975849128,0.001803473348999663,0.01893648719970918,0.007745573132627787,0.21795341891509037,0.02551993485849881
2.19000005722,0.057048577664339406,0.02008309403341635,0.004941770823807801,0.0012523662508199056,0.006142270435626481,0.005630195334937307,0.0033366629111722026,0.00539263917747843,0.010261257293542799,0.023270663129641517,0.001253597718771968,0.004465590646376305,0.08236652153969763,0.010997818659120973,0.004912634624111894,0.0250838992153203,0.0015702093833690875,0.019143120144527667,0.007823560153653047,0.22104985135229283,0.025801315024601194
2.22000002861,0.057672498315640794,0.02024023708175699,0.004788680010991056,0.0012509608959343122,0.006009249972068514,0.005888439489271618,0.003357955537108486,0.005184724345320099,0.010111418164926366,0.02357152721846145,0.0010648070580497342,0.00422353343066707,0.08358786864370922,0.01158819902772504,0.004879124537021931,0.025201583610346866,0.0013841548536449855,0.01929607826132801,0.0077655612290487615,0.22407901096399546,0.026057280632350837
2.25,0.05846074151831702,0.020479282925524034,0.00474786085958657,0.0012129167448339348,0.006043623211063415,0.006035867247653608,0.003281420260258905,0.005185475820334695,0.010067681651232101,0.024009809377288163,0.0007392683747129532,0.004117575667903473,0.08467907684956719,0.01224321171259059,0.0047438222287325155,0.02516427600272272,0.0011284585148873916,0.019613779125547688,0.007833563886069289,0.227135113933539,0.026346141295618263
2.27999997139,0.059225307624122696,0.020719578878906048,0.00471938955571717,0.0012304843020780015,0.0060693839752755715,0.0061716596294896136,0.003257990152869937,0.005241703027063712,0.010034740320808911,0.024390218220833586,0.0004398870486956114,0.0040210403754590805,0.08583058240693275,0.012867180928141089,0.004579814852596281,0.025118923972285653,0.0008762736747361116,0.019955710653196998,0.00789224664723322,0.2302929281924417,0.026646752221944188
2.30999994278,0.060147853024852066,0.021083886215159223,0.0047950112286626375,0.0012310226259020258,0.00623100636738558,0.006177378252139866,0.003152747444003627,0.0054975198578335605,0.010136495014909602,0.02491690285412907,0.00039512765078986996,0.004033697729970196,0.08690566901788487,0.013563350558499408,0.004291231527234683,0.024915510259197228,0.0006345050323987751,0.02044040036135765,0.008084679452393018,0.2335404184964473,0.02700872064855751
2.339999914169,0.06098722619031481,0.02130722378228149,0.004773195864636222,0.0014006439778286382,0.006315624726744144,0.006283942634545867,0.003238785823913115,0.005691682965921769,0.010115360373919873,0.02526793634212962,0.000712569277059878,0.003956602032617158,0.08809059411659115,0.014075618495594187,0.0041273254716419246,0.024833505816257,0.000549561159689916,0.020852446802648306,0.008165688181938089,0.23672693657615004,0.027373623530621154
2.369999885559,0.061841471057942715,0.021545158355777576,0.004756194179561953,0.0016596881482452024,0.0063917236425777724,0.00640560381447639,0.003341571795784284,0.005891609117480125,0.010112522850321189,0.025645510454592305,0.0010770815335499136,0.0038910490258857455,0.08929708779125109,0.014557362436878938,0.003921278895877307,0.02472844374534046,0.0006325532077454955,0.021266965363242334,0.008222280239285182,0.23990808254055027,0.02775466190981831
2.400000095367,0.06270155660436595,0.0218170380799071,0.004745927352687442,0.0019700694377953725,0.006515560171658556,0.006483092985073376,0.003342121527800071,0.006098979742061828,0.01011882289465593,0.02600715116378221,0.001459846466071831,0.0038279777833600715,0.09055224878129864,0.014968451069145537,0.0037224198310719246,0.024589473111239768,0.0008735142035264469,0.021736703794765735,0.008315204464192616,0.24307089276528826,0.028145852611487433
2.430000066757,0.06351698080259043,0.022087207953927213,0.004760958140327884,0.0023762193425106055,0.006643490027583505,0.006568446596144377,0.0032502257649344697,0.006287634478084229,0.010131878215851185,0.02636614947226804,0.001855441747777542,0.003788264085212479,0.09180733307549221,0.015335957955740456,0.003506254745686385,0.02442743968969322,0.0011984943278397534,0.022227210851624164,0.008384298816732187,0.24634440573460722,0.02854321459123138
2.460000038147,0.0642566111568483,0.02226263538838259,0.004659712895932272,0.002936299436473631,0.006659163593452862,0.006731209556817719,0.0031566229122392897,0.006369631621853053,0.010033129804358897,0.026600654099378115,0.0021335583238859456,0.003640167696055501,0.09314643235523641,0.015532347157282812,0.0034321215485212235,0.0243692998372378,0.0014452742633954193,0.022603646657235892,0.008343353449472414,0.2494678581439572,0.028888986494900865
2.490000009537,0.06516258960349691,0.022568491212039233,0.004698166072302341,0.003471089414770517,0.006803612953795343,0.00677971780949258,0.0028742130661793728,0.0065866776151490255,0.010068897048944796,0.026975738218839477,0.0025437049838429463,0.003622853599439856,0.0942138558837477,0.015799028827516635,0.003233150378541511,0.024187399928599237,0.0018294691606410248,0.023141367031218472,0.008422773440208333,0.2527023991986541,0.029284259772370973
2.519999980927,0.06608094819329237,0.022896147994815468,0.004749757300294252,0.004059791030451729,0.006942169599300153,0.0068049964178920445,0.0024506360587078133,0.006791490966895995,0.010144786541708627,0.027356664907225176,0.0029512874022134487,0.0036336881593597133,0.09519695577091962,0.016007251326076683,0.0030194326568530605,0.023977648463626128,0.0022202111916391236,0.0237159659381903,0.008517847048253781,0.25598831235252206,0.029675299466011877
2.549999952316,0.06709158128872458,0.02335354097514818,0.0049312308122549005,0.004529658746878376,0.007224121201730477,0.006713182576969962,0.0018409992729861372,0.00712914735923356,0.010344460636145634,0.027841141796817417,0.003453349698603222,0.003760047944220316,0.09591072266265402,0.016299588990866743,0.0027276967711464843,0.023604007868159936,0.0026982839238820105,0.024419471605464205,0.008714554035599995,0.2593165432787895,0.03009516657231378
2.579999923706,0.06804764238050656,0.02373960266939617,0.00501025645038389,0.005022931710875783,0.0073771819280347845,0.006695378655175034,0.0012650157015540308,0.007347787884970776,0.010465478415696165,0.02826640713839549,0.003866587800941061,0.0037924284932412257,0.0966140202307351,0.01647303289132577,0.0025757021348013736,0.023350659507188818,0.002995493685642595,0.025045467936600934,0.008808203145569689,0.26264906832477664,0.030470417354290597
2.609999895096,0.06897154251919009,0.024133745817271245,0.005133798965599603,0.005443222630858912,0.007537909363898123,0.006661768360503181,0.0007217993652747073,0.007576695126474731,0.010605522013429713,0.02869784634994168,0.004268538232021684,0.003824430199837399,0.09721896038688545,0.01668397794638242,0.0024688012772233355,0.023057940389659765,0.0032534991534194594,0.025690617470018627,0.008888693805817943,0.26602682027185676,0.03084330648227824
2.640000104904,0.06994576624620262,0.024540795696866055,0.005233390854284654,0.005779051817870599,0.007716895799988757,0.0066197699314269175,0.0007053167022829066,0.007792640724301758,0.01078925692431503,0.029153590475848073,0.0046771880029904764,0.003890775571029223,0.09770835339187858,0.01696345835177707,0.002410498741697754,0.022735471378198372,0.003463751939459081,0.026370260972249978,0.008974644054202733,0.26937628148932125,0.031242357953309596
2.670000076294,0.0709157004065767,0.0249824627523077,0.005368416073378649,0.005997733338959628,0.00789526580801634,0.0065596930016032,0.0012682936564330956,0.008051255633832955,0.010959675926234149,0.029594929491533223,0.005103754424771723,0.0039634242931026195,0.09804382764810222,0.017293209385221327,0.0024050172139352,0.022402753116627518,0.003594655161775215,0.027076190145893193,0.009104198706804754,0.2727698023944907,0.031667512928980006
2.700000047684,0.07191497557725889,0.025445802717658398,0.005525966039705971,0.006160516095890209,0.008089355488839885,0.006465969107091287,0.0019013528524205244,0.008291668597127263,0.011193568942741051,0.030098566250603344,0.005525818928409856,0.004058895887232879,0.09826443900500785,0.017703437843931694,0.0024814396820599474,0.022055579635293615,0.003683903998330747,0.027813217239666753,0.009215391449002816,0.27610060128330755,0.03209952333107903
2.730000019073,0.07276124856626334,0.02580746907415297,0.0055887957805756,0.006338684984032109,0.00817126914553532,0.006472475910025133,0.002417667912905089,0.00840889083659896,0.011345693571447693,0.03045209823958115,0.005849597775567655,0.004036543562235522,0.09852657119103392,0.018049241370938635,0.002677557167306805,0.021793439300633266,0.003693612962155166,0.028444693558702876,0.009225983014162758,0.2794226392227469,0.03247420865733004
2.759999990463,0.07381391361701993,0.02632523586120158,0.00578711283827855,0.0063441914320348635,0.00839059579811958,0.006347419081517499,0.002981111813868283,0.008645909097713395,0.011616421345122883,0.030982549278424094,0.006291447910691892,0.004183806472887191,0.0986601088182086,0.018578129239624572,0.002873358407401864,0.021384772569650694,0.0037334400420142447,0.029227926683550592,0.009381385451843957,0.28277921332132744,0.03291640245402509
2.789999961853,0.07481259398418598,0.02685316467721369,0.0059932468018968135,0.0062226942938410825,0.008619140505547539,0.006220895740819544,0.0035434811492262084,0.00888983006412744,0.011918812757759243,0.03154529202822466,0.006731488835046781,0.004307717767487126,0.09885328166715303,0.019163039184895706,0.003124788835530269,0.020952651340749057,0.0037814379470343155,0.030056634493453572,0.009537279254719009,0.28628665645698903,0.033370706389295
2.819999933243,0.07596372389761637,0.027534915509340886,0.006357211395310661,0.005943124578319739,0.008965504680242013,0.00593627170853349,0.004155390788032579,0.009256467709867504,0.012384547177293741,0.03219240304714542,0.007297214092826312,0.004588261914100113,0.09895084808799051,0.01992039657020032,0.0034570727156469296,0.02040362732760663,0.0038637933910894364,0.031018765245207573,0.009825339489386164,0.289803452985764,0.03389091661557602
2.849999904633,0.07702529205011459,0.028112160380556115,0.006596000458876395,0.005682952285086546,0.009207593580091022,0.005731005399458479,0.004618398135987052,0.009497697102495185,0.012748455705447338,0.03278979179027818,0.0077679565968714745,0.004781337049859888,0.09916569128212528,0.020550847183948295,0.0037534427104720576,0.019961442200097282,0.0038777813272841866,0.031896535965868,0.010005461111067888,0.29332884932927944,0.03435493458226323
2.880000114441,0.07810705896213913,0.028705779964147228,0.006866859450514316,0.005420738924750986,0.009478926166811522,0.0055180259497992845,0.005044302002760453,0.00975929843557083,0.013150332270416383,0.03337059604558526,0.008219166395040355,0.004991326051019124,0.09940514341484613,0.0211817237787282,0.004062694255803715,0.019522882071451888,0.0039384568301490605,0.03280425773594987,0.010223902297381992,0.2968072973805458,0.03482893841917058
2.910000085831,0.07915712379100057,0.029336080946622968,0.0071723630449546565,0.005216446160542785,0.009755141967747207,0.005304275029822513,0.00541780925498159,0.009996610367853462,0.013597798429070877,0.03396367396724015,0.008685351783810687,0.005222164308585166,0.0996717282648571,0.02179576560289568,0.004334492527550632,0.019063490676692538,0.004023563432804048,0.03374898756200094,0.010431497561873776,0.30030404407282374,0.035309920437686555
2.94000005722,0.08027636497512164,0.030010818448456874,0.007487785481610424,0.005097433087976994,0.010051485070931619,0.005051671117190223,0.00574927913306233,0.010260411119340118,0.014062328359263368,0.034621319139470884,0.009186567015451227,0.0054781368490464085,0.09997382035242657,0.02243283214799641,0.004602237528798815,0.018604026672963923,0.0041471643792521115,0.034720942202864126,0.01067675295235533,0.30384225345772714,0.03581668147456533
2.97000002861,0.08126160870827892,0.03056633704730661,0.007714168864488202,0.005109524361445993,0.010243950630068381,0.004899583045801491,0.0059158513727918475,0.010417920908210723,0.014431524920536554,0.0351294475653192,0.00955452371206935,0.005651647202218529,0.10038752314996463,0.022939946155548056,0.004791199047854104,0.018241563864222328,0.004374254954083306,0.035607343510474086,0.010830416951031298,0.30727492156440733,0.03626716287680605
3.0,0.08231783635636214,0.0312502032280845,0.008104318953697592,0.005078299049187762,0.01057261507439082,0.004588086897731591,0.006155575130113819,0.010689906589856215,0.014943181126003612,0.0358269727289933,0.010030052410975671,0.005951093826471131,0.10072538803339491,0.023603862432768716,0.00504907176662573,0.01777720301308623,0.0046775082406256795,0.036615983528510455,0.011091826562322245,0.31083164075170705,0.036794031285045464


==> fig/msd/matrices/limits.txt <==
J: min: -2.652552366256714 max: 2.652552366256714
R: min: -0.0202234648168087 max: 0.463311246568451
B: min: -0.004301335662603378 max: 0.2552862209565524


==> fig/pendulum/linear.csv <==
t,x_0_0,x_0_1,x_0_2,x_0_3,x_0_4,x_0_5,x_1_0,x_1_1,x_1_2,x_1_3,x_1_4,x_1_5,x_0_dt_0,x_0_dt_1,x_0_dt_2,x_0_dt_3,x_0_dt_4,x_0_dt_5,x_1_dt_0,x_1_dt_1,x_1_dt_2,x_1_dt_3,x_1_dt_4,x_1_dt_5,x_0_ddt_0,x_0_ddt_1,x_0_ddt_2,x_0_ddt_3,x_0_ddt_4,x_0_ddt_5,x_1_ddt_0,x_1_ddt_1,x_1_ddt_2,x_1_ddt_3,x_1_ddt_4,x_1_ddt_5
0.0,0.5221495239371686,2.278298319459511,1.4050988491614333,0.3366120579103589,1.874553292951036,2.39575539927195,-2.954210533230864,-1.9517573536554098,-2.650603181180694,-2.981055571851916,-2.3422318313707606,-1.8056456094315125,1.125861233086405,1.5389827938424057,1.795519184726707,2.7922339670665153,1.673377690836486,1.089393210984816,0.19899323364488175,1.7964640462716552,0.951814273075372,0.31529087572076786,1.3392507174973123,1.445421877645627,-1.5525723889141643,-6.652090506551337,-4.124364407778813,-0.9645555522434708,-5.49458243539624,-7.072378811724361,-0.16675773318161782,-1.0159122618555427,-0.68089327085141,-0.4671991725678329,-0.8599357880464007,-0.9853232328550678
0.01001001001001001,0.533111374749543,2.2926099270751874,1.4223562407108603,0.36428228612004027,1.8903865695168396,2.4055505485768953,-2.952095321044396,-1.933859316731624,-2.6410459460158187,-2.9777689059141035,-2.3288527971452204,-1.7912703238153538,1.1101506648537813,1.4721671033548178,1.7539639988468279,2.7821510408607257,1.6181267977067704,1.018439899817478,0.1973186824326174,1.7863320731025647,0.945005689942882,0.310567926151475,1.3306662711492931,1.4356116903925662,-1.586399230026309,-6.697684818795167,-4.178361958572865,-1.050013159114459,-5.544546314441286,-7.104093147683865,-0.16781757693395175,-1.0084559695338542,-0.6794616238548159,-0.4764461343343221,-0.8552365805205515,-0.9747521725498665
0.02002002002002002,0.5439120179512134,2.306249398769561,1.4391922020291241,0.39184088278547935,1.90566240316808,2.4146339978619333,-2.94999767410602,-1.916064322025222,-2.631558355303398,-2.9745315082523587,-2.3155612275960715,-1.7769943406688549,1.0941039487280173,1.404905369589003,1.7118747623608341,2.771214313057785,1.5623843418992067,0.947180116635371,0.1956342371771031,1.7762766580533496,0.9382129304924011,0.30575362575132925,1.3221305946869146,1.4259091625822746,-1.6197347397947635,-6.741209955963871,-4.231067721785992,-1.1351451160042516,-5.5927966611026845,-7.133611921937945,-0.16873456301159273,-1.000615949469904,-0.6777316991675734,-0.4854510686256037,-0.8501915648621673,-0.9638128760995621
0.03003003003003003,0.5545481627029261,2.319212548100138,1.4556015696562583,0.41927937144761557,1.920376108001169,2.423002968943746,-2.9479176780907586,-1.8983715507499326,-2.6221402161498437,-2.971344278579044,-2.302356590305849,-1.7628165283168946,1.0777260545580845,1.3372183724036086,1.669264487700237,2.7594271752944644,1.5061675506090373,0.8756358847297194,0.19394132905480524,1.7663016270307972,0.9314389763041857,0.3008504111454786,1.3136471395931433,1.4163179606250014,-1.652568605055363,-6.782652452336868,-4.282465388693326,-1.219925073829952,-5.6393185464445725,-7.160926004190908,-0.16950845770429426,-0.9923952409682876,-0.6757043324324257,-0.49421119268391556,-0.8448027510360872,-0.9525092670231765
0.04004004004004004,0.5650165690554189,2.3314953976438226,1.4715793120189518,0.4465893128204921,1.9345231718737599,2.430654904516007,-2.9458554041546283,-1.880780145707996,-2.6127913055604033,-2.968208091630274,-2.2892383181254696,-1.7487357183857062,1.0610220546505087,1.2691270232223892,1.626146348520204,2.746793282416652,1.4494937977921531,0.8038293153700609,0.19224139135548624,1.7564107749248887,0.9246868001285414,0.295860746430564,1.3052193366945313,1.4068417110888107,-1.68489066795225,-6.821999486925489,-4.332539055532085,-1.3043267924912298,-5.684097576624134,-7.186026946670886,-0.17013907248577395,-0.9837970018823483,-0.673380452230803,-0.50272380046273,-0.8390722562290118,-0.9408453822701605
0.050050050050050046,0.5753140489519766,2.3430941802279612,1.4871205309878242,0.47376230740347464,1.948099257801264,2.4375874689407846,-2.943810908918187,-1.86328921161716,-2.6035113705387194,-2.9651237968961905,-2.2762058093950888,-1.734750706218652,1.0439971221989939,1.2006523585605682,1.5825336756212436,2.733316551347779,1.392380598786507,0.7317826009590875,0.19053585902962286,1.7466078644270475,0.9179593649569596,0.29078712240264615,1.296850595091227,1.3974839995704258,-1.7166909290826171,-6.8592388874421895,-4.381273228425228,-1.3883241489940432,-5.727119897347773,-7.208906986745134,-0.17062626407158285,-0.974824507630562,-0.6707610797924124,-0.5109862634644734,-0.8330023041896712,-0.9288253709653498
0.06006006006006006,0.5854374672149226,2.35400534009629,1.502220463393389,0.5007899980811534,1.9611002052991409,2.443798548971317,-2.941784234454656,-1.8458978154495307,-2.5943001281957705,-2.962092218359145,-2.2632584281757264,-1.720860251303296,1.0266565296828112,1.1318155335124733,1.5384399528222366,2.7190011598761044,1.3348456048897508,0.659518008162368,0.18882616823531573,1.736896624858417,0.9112596230963045,0.2856320557768674,1.2885443010937565,1.388248369578805,-1.747959550592402,-6.894359134068935,-4.428652828178166,-1.4718911455381165,-5.768372198160241,-7.2295590493232265,-0.17096993446296094,-0.9654811501765204,-0.6678473286761352,-0.5189960315542277,-0.8265952245359878,-0.916453493119184
0.07007007007007007,0.5953837425157394,2.364225534009439,1.516874482500237,0.527664072710122,1.9735220316705486,2.449286254405942,-2.9397754082826495,-1.8286049867821756,-2.585157265868146,-2.9591141542398725,-2.250395504491579,-1.7070630777096345,1.0090056472344509,1.06263781520246,1.4938788127860954,2.7038515453612444,1.2769065978947858,0.5870578710150801,0.18711375588482956,1.7272807510085284,0.9045905152463368,0.2803980883990893,1.2803038171669034,1.3791383214318045,-1.7786868592219631,-6.927349363023587,-4.474663194947143,-1.5550019175656447,-5.807841716565395,-7.2479767490473765,-0.17117003097666256,-0.9557704369728215,-0.6646404044223311,-0.5267506337491622,-0.81985345202946,-0.9037341183035904
0.08008008008008008,0.6051498483285179,2.3737516322796424,1.5310780994389797,0.5543762666918343,1.9853609332389541,2.4540489186729753,-2.9377844433634834,-1.8114097181593658,-2.57608244124562,-2.95619037675173,-2.2376163345829383,-1.6933578745393525,0.9910499409770417,0.9931405762011528,1.448864032799343,2.687872403360332,1.2185814845849101,0.5144245840078858,0.18540005919090566,1.7177639019847195,0.8979549695808617,0.2750877864497515,1.2721324808810155,1.3701573111662635,-1.8088633493007988,-6.9581993699231885,-4.519290092777748,-1.6376307417687597,-5.84551624197731,-7.264154392269229,-0.1712265462607451,-0.9456959898692023,-0.6611416041766592,-0.5342476789834507,-0.812779525816985,-0.8906717242939427
0.09009009009009009,0.6147328138664404,2.382580719739336,1.5448269645955157,0.580918365530742,1.9966132865253226,2.458085099346356,-2.935811338103089,-1.7943109654663465,-2.567075282507991,-2.953321631863083,-2.224920181169651,-1.6797432963859649,0.9727949713320537,0.9233452879090411,1.4034095305069174,2.6710686861742485,1.1598882911902733,0.44164059515409143,0.18368651521298623,1.7083497000726604,0.891355900832783,0.2697037396401967,1.2640336038710618,1.3613087494618508,-1.8384796856903822,-6.986899612943087,-4.562519714012217,-1.71975204405326,-5.881384119500534,-7.278086978812511,-0.17113951829631352,-0.9352615439852463,-0.6573523162855273,-0.54148485684844,-0.8053760886403556,-0.8772708956775128
0.10010010010010009,0.6241297250010079,2.390710096643351,1.5581168689571825,0.6072822073769195,2.0072756493695207,2.4613935785919048,-2.9338560763585138,-1.7773076483145238,-2.5581353884711335,-2.9505086390679027,-2.2123062737250248,-1.6662179638056998,0.9542463912978061,0.8532735139094799,1.3575293596035245,2.653445601314364,1.1008451578073477,0.368728399040238,0.18197456040349175,1.699041729608338,0.8847962093833497,0.2642485604017122,1.2560104708037636,1.3525960005790079,-1.8675267066741996,-7.013441215770949,-4.6043386835641265,-1.8013404074561425,-5.915434253538282,-7.289770203520971,-0.17090903038522232,-0.9244709465480185,-0.6532740198633005,-0.5484599383078348,-0.7976458860136789,-0.8635363224288507
0.11011011011011011,0.6333377251637267,2.3981372795044114,1.5709437454153827,0.6334596855523906,2.017344761995589,2.4639733635440466,-2.9319186274490217,-1.7603986504379383,-2.549262328742228,-2.947752091164657,-2.1997738087601046,-1.652780463798978,0.9354099446993158,0.7829469032931506,1.3112377054828686,2.63500860989027,1.0414703327831543,0.2957105298622737,0.1802656301542915,1.6898435358618513,0.8782787803558736,0.2587248830675385,1.24806633835312,1.344022381311314,-1.8959954267940988,-7.037815970354742,-4.644734063059156,-1.8823705800144912,-5.947656111227507,-7.299200457591147,-0.1705352111237376,-0.913328155694985,-0.6489082843313986,-0.5551707763876849,-0.7895917653689692,-0.8494727984525277
0.12012012012012012,0.6423540162299741,2.4048600018616835,1.583303670024279,0.6594427510603752,2.026817548020549,2.4658236866128944,-2.929998946171774,-1.7435828201009118,-2.5404556438841115,-2.9450526540435553,-2.187321950118224,-1.6394293503023412,0.9162914644100268,0.7123871839560519,1.2645488808461127,2.615763424918998,0.981782167065969,0.22260955444946343,0.17856115834350844,1.6807586239333605,0.8718064827142021,0.2531353630480984,1.240204434184641,1.3355911599526002,-1.9238770396320695,-7.0600163394437985,-4.683693354840677,-1.9628174825832823,-5.978039725699712,-7.3063748296895685,-0.17001823436216737,-0.9018372392425893,-0.6442567689294278,-0.5616153068409552,-0.7812166751701806,-0.8350852200937017
0.13013013013013014,0.651175859384772,2.41087621498214,1.5951928632151682,0.6852234150766776,2.0356911154064377,2.466944005721588,-2.9280969728220985,-1.7268589705167339,-2.5317148455887044,-2.9424109664822145,-2.174949829279741,-1.6261631446906677,0.8968968705459706,0.641616155873092,1.217477321270926,2.595716009556251,0.9217991085242697,0.14944806527819723,0.17686257688279755,1.6717904576615321,0.8653821683662241,0.24748267599970136,1.2324279559486093,1.3273055552791322,-1.9511629205365897,-7.080035458922231,-4.721204505838863,-2.0426562165996844,-6.006575699166573,-7.311291106854003,-0.16935831915047342,-0.890002373420865,-0.639321222198497,-0.5677915487864754,-0.7725236639959525,-0.820378584616958
0.14014014014014015,0.659800575970198,2.4161840884945214,1.6066076909661582,0.7107937514224457,2.0439627573552706,2.4673340044738152,-2.926212633218334,-1.7102258802772627,-2.5230394168594557,-2.939827639949814,-2.1626565456768736,-1.6129803362895327,0.8772321686329185,0.570655684349367,1.170037580742488,2.574872575250193,0.8615396962356764,0.07624867347785856,0.17517131526523952,1.6629424585448194,0.8590086712726835,0.24176951698698187,1.224740070282677,1.3191687355471746,-1.9778446292927054,-7.097867139933936,-4.757255911302183,-2.121862071791453,-6.0332552058293425,-7.313947775178485,-0.16855572966988072,-0.8778278415744815,-0.6341034814368772,-0.5736976053220723,-0.7635158795913537,-0.8053579886539017
0.15015015015015015,0.6682255483141734,2.4207820109556946,1.6175446659267882,0.736145899017536,2.051629953146661,2.466993592251475,-2.924345838731247,-1.6936822937933016,-2.5144288122027465,-2.9373032584197967,-2.150441167018518,-1.599879382897542,0.8573034477470922,0.4995276932512157,1.122244327147838,2.553239579818368,0.8010225547476545,0.003034001830918831,0.17348880011398837,1.654218004675911,0.8526888065615834,0.23599859963933045,1.2171439118241068,1.311183817506251,-2.003913912735003,-7.1135058707985435,-4.791836418390084,-2.200410533827025,-6.058069994611196,-7.314344020281951,-0.16761077515050593,-0.8653180328306171,-0.628605472128178,-0.5793316641116902,-0.7541965678889182,-0.7900286266199811
0.16016016016016016,0.6764482205403696,2.4246685903492398,1.6280004484972406,0.761272064313725,2.0586903689178304,2.465922904242438,-2.9224964863180065,-1.6772269217456188,-2.505882457828204,-2.934838378191169,-2.1383027296249666,-1.5868587113184827,0.8371168786300072,0.42825415821914276,1.0741123377349595,2.530823725448352,0.7402663883117577,-0.0701733222305752,0.171816454731814,1.6456204296896781,0.8464253696484471,0.23017265530157827,1.2096425822319696,1.3033538654284011,-2.0293627073026754,-7.1269468187177285,-4.824935329625775,-2.278277291904964,-6.0810123917116385,-7.312479727560289,-0.16652380977503015,-0.8524774407340807,-0.6228292073422096,-0.584691997946327,-0.7445690719992747,-0.7743957891010325
0.17017017017017017,0.6844660993589841,2.427842654516102,1.6379718478618102,0.7861645237070123,2.065141858385773,2.4641223013984033,-2.920664458560706,-1.6608584415464676,-2.497399751857848,-2.9324335277184685,-2.126240238772414,-1.573916717903127,0.816678711778035,0.35685709986471525,1.0256564945380096,2.507631956622738,0.6792899750931968,-0.14335067362995266,0.17015569865167804,1.6371530217249464,0.8402211353627141,0.22429443217919912,1.2022391492195907,1.2956818901537392,-2.0541831415358875,-7.138185831271313,-4.85654240620802,-2.3554382462803782,-6.10207530298218,-7.308355482221728,-0.1652952325684472,-0.8393106618500964,-0.6167767871087239,-0.5897769652786,-0.7346368311716835,-0.7584648612100436
0.18018018018018017,0.6922767548381404,2.4303032515171847,1.6474558229763163,0.8108156259282705,2.0709824635113474,2.461592370322859,-2.9188496237094275,-1.6445754978114655,-2.488980064544021,-2.930089207450436,-2.1142526690471404,-1.5610517691005168,0.795995275507274,0.2853585769535369,0.9768917797701071,2.4836714579691197,0.6181121613575239,-0.21647543665013977,0.16850794718848341,1.6288190224004129,0.8340788570805399,0.21836669447829285,1.1949366455975532,1.2881708481526075,-2.0783675385126648,-7.147219437702768,-4.886647871180945,-2.431869515726012,-6.121252216122569,-7.301972569105586,-0.16392548727391876,-0.8258223943351894,-0.6104503977642243,-0.594585010730788,-0.7244033797248025,-0.7422413209146469
0.19019019019019018,0.6998778211556733,2.432049649927767,1.6564494835091461,0.8352177944114996,2.076210415105095,2.4583339230891954,-2.917051835729831,-1.628376702841682,-2.480622738496019,-2.9278058896774555,-2.102338964709268,-1.5482622020185581,0.7750729739943277,0.21378067957641056,0.9278332711851072,2.458949652035722,0.5567518556362373,-0.28952501193498253,0.1668746109921357,1.6206216258050263,0.8280012658642667,0.21239222154061724,1.1877380683275511,1.2808236406046143,-2.1019084182255603,-7.15404484999364,-4.91524241246084,-2.507547444925665,-6.138537202696877,-7.29333297228442,-0.16241506221477794,-0.8120174364766152,-0.6038523112720481,-0.5991146655761821,-0.7138723459480123,-0.7257307373358625
0.20020020020020018,0.7072669973310657,2.4330813390636523,1.6649500907356392,0.8593635296389547,2.0808241333745894,2.454347996989008,-2.915270934355248,-1.61226063711579,-2.472327088915362,-2.9255840183878,-2.090498040065979,-1.535546324993756,0.7539182852935993,0.142145522310804,0.878496137409797,2.433474196993374,0.4952280228731062,-0.36247682348550364,0.165257095602055,1.612563977503143,0.8219910696088348,0.20637380697393554,1.1806463775873872,1.2736431124948435,-2.124798499897352,-7.158659963726637,-4.942317185719059,-2.5824486117976937,-6.153924919968832,-7.282439374449687,-0.16076449014272165,-0.7979006852007798,-0.5969848845159296,-0.6033645481936043,-0.7030474509736429,-0.7089387690186116
0.21021021021021022,0.7144420479373118,2.433398029138982,1.6729550583855388,0.8832454114624205,2.084822228413158,2.4496358542106806,-2.913506745143271,-1.596225849792124,-2.464092403839632,-2.9234240091327313,-2.078728779854073,-1.5229024181699078,0.7325377593317124,0.07047523737473489,0.8288956332479596,2.407252984264539,0.4335596785530347,-0.435308325648927,0.163656801003276,1.6046491735547663,0.8160509521953951,0.2003142577779493,1.173664495847401,1.2666320517275171,-2.1470307042350636,-7.161063358737049,-4.967863817120087,-2.6565498347462895,-6.167410612555811,-7.269295156081114,-0.15897434807223992,-0.7834771345511193,-0.5898505585672673,-0.6073333644949483,-0.6919325076204484,-0.6918711621745423
0.22022022022022023,0.7214008037924863,2.432999651355662,1.6804619534432457,0.906856101399913,2.0882035006298136,2.4441989814483427,-2.911759079536821,-1.5802708592204908,-2.4559179443947916,-2.9213262489004967,-2.067030039631744,-1.5103287340855773,0.7109380158796843,-0.0012080322248040711,0.7790470949577568,2.3802941360801264,0.37176588281527667,-0.5079970100983068,0.16207512118427464,1.5968802595511722,0.8101835726523877,0.1942163934660875,1.1667953069586185,1.2597931882573792,-2.1685981556216043,-7.16125429955234,-4.991874405913966,-2.729828179838306,-6.178990113901008,-7.253904394400044,-0.15704525710133363,-0.7687518741359034,-0.5824518579263169,-0.611019908325612,-0.6805314192086906,-0.6745337488977052
0.23023023023023023,0.7281411626308035,2.4318863579243817,1.6874684969006253,0.9301883449070977,2.0909669411202705,2.438039089441329,-2.9100277349296695,-1.5643941534635728,-2.447802945055923,-2.9192910959992617,-2.0554006461794647,-1.497823498270167,0.6891257425034736,-0.07288213954675987,0.7289659355038974,2.3526060029648503,0.3098657345528287,-0.5805204128005994,0.16051344369665707,1.5892602296662226,0.8043915643243456,0.18808304518342314,1.1600416552529016,1.2531291932390758,-2.1894941842443494,-7.159232735619771,-5.014341526882229,-2.802260967903416,-6.188659847563287,-7.23627186210708,-0.15497788221857497,-0.7537300875464507,-0.5747913897375478,-0.6144230618376966,-0.6688481783471958,-0.6569324453536396
0.24024024024024024,0.7346610897529617,2.430058522017206,1.6939725644621406,0.9532349736227226,2.0931117319789276,2.4311581124442747,-2.9083124947363945,-1.5485941908277627,-2.4397466139162836,-2.9173188799490086,-2.0438393979098484,-1.4853849098484047,0.6671076924935412,-0.14452494057215085,0.678667639786057,2.324197161151911,0.24787836549982467,-0.6528561209710221,0.15897314921684866,1.5817920257236553,0.7986775340486799,0.18191705482099169,1.1534063446553768,1.246642678194793,-2.2097123281600144,-7.154999301321956,-5.0352582326366475,-2.8738257815553907,-6.196416828324351,-7.216403025904402,-0.15277293209657178,-0.7384170507462391,-0.5668718429794077,-0.6175417958358584,-0.6568868656927617,-0.6390732499424231
0.2502502502502503,0.7409586186555683,2.4275167376517675,1.6999721872020839,0.9759889075873674,2.094637246551721,2.4235582076280147,-2.9066131284667582,-1.532869400403265,-2.4317481329646182,-2.915409901382443,-2.032345065286353,-1.4730111421530518,0.6448906827740636,-0.21611430105929294,0.6281677598450274,2.2950764099277956,0.18582293430876434,-0.7249817800115443,0.1574556111099175,1.574478536280644,0.7930440613407042,0.1757212741267841,1.1468921378094217,1.24033619420041,-2.2292463352951613,-7.148555315780389,-5.054618055770005,-2.9445004721323316,-6.202258663112863,-7.194304044803225,-0.1504311588718984,-0.7228181304314134,-0.5586959876287405,-0.6203751700957049,-0.6446516486822985,-0.6209622414362563
0.2602602602602603,0.7470318516394531,2.4242618195070875,1.7054655521737123,0.9984431574348273,2.095543049629769,2.4152417544114746,-2.904929391804468,-1.5172181826132949,-2.4238066583706233,-2.9135644319549336,-2.0209163912507133,-1.460700343345654,0.6224815917924463,-0.28762810339599804,0.5774819100480812,2.265252768908027,0.12371862061940861,-0.7968751004313641,0.15596219499566855,1.5673225957279093,0.7874936975871459,0.16949856381369127,1.1405017552144736,1.2342122310904187,-2.2480901653817393,-7.1399027824469625,-5.072415010858308,-3.0142631665537114,-6.206183551745253,-7.169981768216929,-0.14795335791156258,-0.7069387823631971,-0.5502666738001231,-0.622922333654637,-0.6321467802380968,-0.6026055770921628
0.2702702702702703,0.7528789603966805,2.4202948026710853,1.7104510029700937,1.0205908265554464,2.095828897583751,2.4062113537247574,-2.903261026690312,-1.501638909772204,-2.415921320778482,-2.9117827142635173,-2.0095520916589518,-1.448450637045126,0.5998873573897907,-0.3590442534466231,0.5266257622550411,2.234735475244698,0.06158461912117837,-0.8685138647472262,0.15449425831714259,1.5603269834066613,0.7820289652484003,0.16325179266467543,1.1342378743769337,1.2282732166818577,-2.2662379918270483,-7.129044388483624,-5.0886435963137515,-3.08309227409209,-6.208190287482955,-7.143443733840447,-0.14534036756607954,-0.6907845496727242,-0.5415868308603827,-0.6251825250750478,-0.6193765974466234,-0.5840094907403813
0.2802802802802803,0.7584981865760789,2.4156169423198546,1.71492704023649,1.0424251132307372,2.095494738438976,2.396469827203653,-2.90160776140963,-1.4861299266523624,-2.4080912256083833,-2.9100649617749874,-1.9982508557258516,-1.4362601229639906,0.5771149746529735,-0.43034068739185033,0.4756150409665504,2.2035339807666605,-0.0005598663891053156,-0.9398759343614476,0.15305314991165334,1.5534944227426453,0.7766523570697671,0.15698383663544518,1.1281031289744257,1.2225215160175007,-2.2836842035175495,-7.115983503930368,-5.103298796087905,-3.1509664930574224,-6.208278257405938,-7.114698165316543,-0.1425930689092298,-0.6743610611388179,-0.5326594665185708,-0.6271550726797949,-0.6063455202112524,-0.5651802908490505
0.2902902902902903,0.7638878423271126,2.4102297133288046,1.7188923221341217,1.0639393127386203,2.094540711891117,2.3860202163158233,-2.899969310684102,-1.470689551059617,-2.4003154533659217,-2.908411358763094,-1.98701134647773,-1.424126877552063,0.5541714937490041,-0.5014953785590806,0.42446551845604685,2.1716579490532504,-0.06269562895229984,-1.0109392564155184,0.15164020958449578,1.5468275803975595,0.771366335301923,0.15069757795491326,1.1221001080336688,1.2169594306285303,-2.300423406555965,-7.100724180661805,-5.116376081224578,-3.217864817391873,-6.206447442602363,-7.083753969689766,-0.13971238546458262,-0.657674029439246,-0.5234876658916755,-0.6288393947598755,-0.5930580498793506,-0.546124358565777
0.3003003003003003,0.7690463108219269,2.404134809815788,1.7223456647551658,1.0851268194286376,2.092967149262609,2.3748657814189325,-2.898345375767825,-1.4553160744171498,-2.3925930599592857,-2.9068220602548753,-1.975832201213393,-1.4120489546473867,0.5310640177423303,-0.5724863442413258,0.3731930098869475,2.1391172524424555,-0.12480346439299773,-1.0816818706171587,0.150256767685458,1.5403290654381092,0.7661733309308609,0.1443959042237144,1.116231355122221,1.2115891978169322,-2.3164504259311296,-7.083271151132646,-5.127871411261875,-3.2837665431731162,-6.202698418174371,-7.050620734648778,-0.13669928291886735,-0.6407292493759981,-0.5140745905463603,-0.6302349997542391,-0.5795187678441426,-0.5268481457367011
0.3103103103103103,0.7739720467554068,2.3973341446163556,1.725286042488863,1.1059811287664902,2.0907745733997265,2.3630100007510095,-2.896735644547634,-1.440007762357554,-2.384923077024144,-2.905297191986133,-1.9647120319731188,-1.400024386134219,0.5077997003957673,-0.643291652502489,0.32181336841655567,2.10592196897446,-0.18686417726472088,-1.152081916038716,0.14890414468826757,1.5340014285229524,0.7610757429175443,0.13808170751106338,1.1104993675543395,1.2064129899578266,-2.3317603071200734,-7.063629826912478,-5.137781235483024,-3.348651275024084,-6.197032353059951,-7.015308725557994,-0.133554768822285,-0.6235325960751316,-0.5044234775170283,-0.6313414864016806,-0.5657323341217867,-0.5073581729036661
0.3203203203203203,0.7786635768230914,2.3898298486912974,1.7277125883386175,1.1264958393472735,2.087963698510363,2.3504565693533643,-2.8951397916476656,-1.424762855322945,-2.3773045122561127,-2.903836850366068,-1.9536494260155213,-1.388051182607858,0.4843857439557324,-0.7138894289669244,0.27034248028820584,2.072082379271497,-0.24885858679241135,-1.2221176378847987,0.14758365077310256,1.527847161107788,0.7560759374475049,0.13175788345023218,1.10490659561121,1.2014329138219524,-2.346348317621848,-7.04180629701028,-5.146102494015582,-3.412498932427197,-6.189451009670959,-6.9778288822794075,-0.13027989227584794,-0.606090023161743,-0.4945376383005131,-0.6321585438647692,-0.5517034859041027,-0.4876610272801186
0.3303303303303303,0.7831195001767993,2.3816242704666646,1.729624594189994,1.1466646548767854,2.084535429942574,2.3372093979263813,-2.8935574785380975,-1.4095795691729174,-2.369736349750715,-2.902441102451086,-1.9426429463021517,-1.3761273340461073,0.4608293969224694,-0.7842578635911783,0.21879625991316634,2.0376089633549865,-0.3107675328103794,-1.2917673942270527,0.14629658541229673,1.5218686946688365,0.751176247190621,0.1254273303329273,1.0994554417757791,1.1966510099185188,-2.360209948422612,-7.017807325989234,-5.152832618778678,-3.4752897559411178,-6.179956743347412,-6.9381928157855866,-0.12687574360584933,-0.5884075609106353,-0.4844204578277106,-0.6326859518257744,-0.537437036087402,-0.4677633607063599
0.34034034034034033,0.7873384888578213,2.372719975106462,1.7310215110295248,1.1664813861202898,2.080490863903941,2.323272611618553,-2.8919883536480566,-1.3944560958001624,-2.3622175503507234,-2.9011099859277825,-1.9316911319896863,-1.3642508104871705,0.437137951805954,-0.8543752174158094,0.1671906449438218,2.0025123974009453,-0.37257188169387007,-1.3610096627039918,0.1450442369593673,1.516068399944951,0.7463789705713015,0.1190929482028465,1.094148259982433,1.1920692518586244,-2.373340915391523,-6.991640351872363,-5.1579695342779885,-3.5370043133180973,-6.1685525016281915,-6.89641280456491,-0.12334345402556045,-0.570491314373246,-0.47407539341246574,-0.6329235805545561,-0.5229378717778709,-0.4476718875847858
0.35035035035035034,0.7913192882075482,2.3631197437182454,1.7319029491142668,1.185939952818139,2.0758312871218565,2.308650548749122,-2.8904320524826463,-1.3793906037535506,-2.3547470520007683,-2.899843509105111,-1.920792498929544,-1.352419562713763,0.4133187428681748,-0.9242198292952034,0.11554159133966159,1.9668035504346624,-0.43425253228241184,-1.4298230471838114,0.14382788224149268,1.510448586198592,0.7416863710493057,0.11275763794869705,1.088987354881751,1.1876895457394403,-2.3857371606070132,-6.963313483839679,-5.161511658248233,-3.5976235055200223,-6.155241823338439,-6.852501790820137,-0.11968419528426064,-0.5523474614814217,-0.46350597367804713,-0.6328713909484037,-0.5082109527739748,-0.4273933827957535
0.36036036036036034,0.7950607172554052,2.3528265724918707,1.7322686780920458,1.2050343855676542,2.070558176444823,2.293347759464732,-2.888888197744063,-1.3643812388684933,-2.3473237701091154,-2.898641650915739,-1.9099455401747838,-1.3406315229432313,0.3893791438524889,-0.9937701226032954,0.06386506842760084,1.9304934809656742,-0.49579042179311383,-1.498186284388122,0.14264878615556575,1.5050115004958966,0.7371006764114182,0.10642430039695519,1.0839749811205637,1.1835137295493503,-2.3973948536130307,-6.932835499717549,-5.163457902142945,-3.6571285726313087,-6.140028837493872,-6.806473376461501,-0.11589917930370967,-0.5339822511286245,-0.4527157974615325,-0.6325294345438057,-0.49326131002635115,-0.40693467959471835
0.37037037037037035,0.798561669083974,2.341843671771653,1.7321186270723594,1.2237588276706903,2.0646731983848916,2.277369004330498,-2.8873563994567584,-1.3494261249043749,-2.3399465979164957,-2.897504360926587,-1.8991487264941198,-1.3288846055234647,0.36532656570075456,-1.0630046119131245,0.012177053958163963,1.893593433564077,-0.5571665317220814,-1.5660782504745503,0.14150820126794897,1.4997593270060683,0.7326240780742013,0.10009583540464846,1.079113342637537,1.1795435725942307,-2.408310392604854,-6.900215843261047,-5.163807671471413,-3.715501099666799,-6.1229182620223686,-6.758341818895556,-0.11198965780217486,-0.5154020012291635,-0.4417085326964515,-0.6318978535001506,-0.47809404407566464,-0.3863026674912941
0.38038038038038036,0.8018211111711887,2.330174465062231,1.7314528846479131,1.2421075369463042,2.058178208601392,2.26071925285594,-2.8858362550966175,-1.334523364188874,-2.3326144068718624,-2.896431559358553,-1.8884005068928977,-1.3171767076343797,0.34116845425894887,-1.1319019096481515,-0.039506470840938994,1.8561148353792343,-0.6183618937321207,-1.6334779675761715,0.14040736741805418,1.494694186320295,0.7282587303980369,0.09377514095244159,1.0744045919745029,1.1757807749450486,-2.418480405544122,-6.865464621230138,-5.162560865982644,-3.7727230222728734,-6.103915402303257,-6.708122026611088,-0.10795692190612818,-0.49661309675605286,-0.43048791527402935,-0.6309768805553622,-0.46271432346891533,-0.3655042901108945
0.39039039039039036,0.8048380857094991,2.3178225879684424,1.7302716988667821,1.2600748875079704,2.0510752513261012,2.2434036819562273,-2.884327349724107,-1.3196710382689583,-2.3253260470149804,-2.8954231371154124,-1.8776993091408702,-1.3055057099947665,0.3169122879719792,-1.2004407327032864,-0.09116952621231172,1.8180692926019628,-0.6793575955249131,-1.7003646102957464,0.13934751132587087,1.4898181347904171,0.7240067500126752,0.08746511223830694,1.069850829603746,1.1722269669069478,-2.427901751202727,-6.828592600260598,-5.159717879696326,-3.828776632320005,-6.08302614952472,-6.655829554563445,-0.10380230174973455,-0.4776219877581055,-0.41905774788338296,-0.6297668389534831,-0.447127383154685,-0.3445465430396137
0.40040040040040037,0.8076117099019047,2.3047918870695376,1.7285754771552087,1.2776553715047945,2.0433665587300336,2.225427674349218,-2.882829256121349,-1.304867208568359,-2.318080347365706,-2.8944789558218824,-1.867043540306606,-1.2938694775742723,0.2925655755684033,-1.268599909033565,-0.14279613881591505,1.7794685868712858,-0.7401347866958382,-1.7667175121527559,0.13832984620356362,1.4851331638875436,0.7198702151544955,0.08116864077206007,1.0654541032714577,1.1688837085099901,-2.436571520135252,-6.789611203530651,-5.155279600780764,-3.883644583385033,-6.060256978859829,-6.601480599358758,-0.09952716606225559,-0.45843518735687316,-0.40742189883102975,-0.6282681423442292,-0.43133852285781804,-0.3234364716530169
0.41041041041041043,0.8101411762347651,2.2910864187280806,1.7263647861910598,1.2948436008261823,2.0350545502320516,2.2067968168887817,-2.881341534933085,-1.2901099170513233,-2.3108761163198537,-2.893598847870849,-1.8564315872983679,-1.2822658603103034,0.26813585373577464,-1.3363583842084457,-0.1943703466741229,1.740324671626871,-0.8006746845696346,-1.8325161719812333,0.13735557137125987,1.4806411995808144,0.7158511650156845,0.07488861347104088,1.0612164073575614,1.1657524890217041,-2.444487035579647,-6.748532507224337,-5.149247411277831,-3.937309896121452,-6.035614947461788,-6.545091994239456,-0.09513292174349613,-0.43905926972405773,-0.39558430084007506,-0.6264812946545467,-0.4153531054340442,-0.3021811689295117
0.42042042042042044,0.8124257527273049,2.2767104478339015,1.7236403517279821,1.3116343087694387,2.0261418317495066,2.1875168988349323,-2.879863734811479,-1.2753971868924272,-2.303712142051516,-2.8927826164797272,-1.8458618174112926,-1.270692693829622,0.2436306847873319,-1.4036952279296915,-0.24587620411325928,1.70064966840828,-0.8609585800150907,-1.8977402602764175,0.13642587187714628,1.4763441017365084,0.7119515991055366,0.06862791175722045,1.057139682252103,1.1628347264816008,-2.451645854285872,-6.7053692367927,-5.1416231866750115,-3.989755963516056,-6.009107692279003,-6.486681203872741,-0.0906210134274249,-0.4195008680400131,-0.38354894982944815,-0.6244068899322105,-0.39917655520504997,-0.2807877732489782
0.43043043043043044,0.814464783157733,2.2616684464835006,1.7204030583703107,1.328022351669779,2.0166311948911417,2.167593910061293,-2.878395392564727,-1.2607270231522556,-2.296587192921716,-2.892030035755948,-1.8353325788806996,-1.2591478001744152,0.21905765432075644,-1.4705896405108205,-0.29729778670008766,1.6604558631021753,-0.9209678432369668,-1.9623696254882572,0.13554191812199215,1.4722436635376728,0.7081734766240706,0.06238941065601317,1.0532258137484058,1.1601317672577898,-2.458045767272238,-6.660134763013996,-5.132409295324691,-4.0409665560303125,-5.980743427690637,-6.426266318943527,-0.0859929230341041,-0.399766672433977,-0.37131990367356726,-0.6220456121615121,-0.3828143562745126,-0.2592634661773374
0.44044044044044045,0.8162576872659092,2.245965092595302,1.7166539492987998,1.3440027104922498,2.0065256160925142,2.147034039200463,-2.876936033309411,-1.2460974134587268,-2.28950001789327,-2.8913408507715497,-1.8248422014413603,-1.2476289885326093,0.194424368869721,-1.5370209593161173,-0.34861919617172266,1.6197557021386484,-0.9806839295433536,-2.026384300259822,0.13470486548821559,1.468341610924462,0.7045187158481583,0.056175977897073126,1.0494766324531732,1.1576448856258448,-2.4636848005092284,-6.612843097854084,-5.121608597710843,-4.090925826624863,-5.950530942963419,-6.363866050553605,-0.0812501693100675,-0.3798634279066672,-0.35890128094281587,-0.6193982350510963,-0.3662720508256224,-0.23761547023774698
0.45045045045045046,0.8178039609324935,2.2296052684611896,1.7123942259472615,1.3595704923850642,1.9958282556941926,2.1258436717278464,-2.875485170626559,-1.2315063286938592,-2.2824493469517178,-2.890714777646845,-1.8143889968925535,-1.2361340559722038,0.16973845354895786,-1.602968665157217,-0.3998245653574397,1.578561788637844,-1.0400883850866827,-2.08976450760869,0.13391585397360767,1.464639602055358,0.7009891935303553,0.04999047301735344,1.0458939132137215,1.1553752833700377,-2.4685612155305763,-6.563508890128323,-5.109224445563364,-4.1396183156656186,-5.918479599530439,-6.299499724428712,-0.07639430735728918,-0.3597979322358836,-0.34629725962522057,-0.6164656217940098,-0.34955523740061734,-0.21585104666911145
0.46046046046046046,0.8191031763345233,2.2125940592347746,1.7076252476302123,1.374720932193872,1.9845424569630237,2.104029387984547,-2.874042306721364,-1.2169517236857605,-2.275433891532212,-2.8901515036431493,-1.8039712596687307,-1.224660788179399,0.1450075496935748,-1.6684123886452746,-0.45089806309085734,1.5368868785080734,-1.0991628525766115,-2.1524906670493915,0.13317600782982802,1.4611392267894334,0.6975867443106202,0.043835746466706106,1.042479374562525,1.1533240894070727,-2.472673509971411,-6.512147420966307,-5.095260680820318,-4.1870289557099065,-5.884599328092834,-6.233187274935315,-0.07142692815088786,-0.33957703386576776,-0.33351207582972653,-0.6132487248000367,-0.3326695691628617,-0.1939774931726021
0.47047047047047047,0.8201549820773701,2.1949367513568627,1.702348531121641,1.389449393936497,1.9726717450567688,2.0815979611399325,-2.8726069325865105,-1.2024315379056285,-2.268452344952207,-2.889650687264526,-1.7935872674156117,-1.213206960200282,0.12023931249335039,-1.7333319164967582,-0.5018238991109725,1.4947438764966303,-1.1578890769630137,-2.2145434006550184,0.13248643520578385,1.4578420061898247,0.694313160141104,0.03771463871629961,1.0392346781792405,1.1514923594324344,-2.4760204180333147,-6.458774599080827,-5.079721634438415,-4.233143076171192,-5.848900625545214,-6.164949238908973,-0.06634965804571706,-0.3192076297803725,-0.3205500224714721,-0.6097485854004051,-0.3156207521420112,-0.1720021416468852
0.4804804804804805,0.8209591033030345,2.1766388309186047,1.6965657501850335,1.403751372237682,1.960219825932432,2.0585563550945096,-2.871178528169053,-1.187943696169547,-2.261503382849838,-2.8892119583685303,-1.783235281571539,-1.2017703371858495,0.09544140862274049,-1.797707197790911,-0.5525863289505296,1.452145832194523,-1.2162489110873151,-2.275903539056127,0.13184822779600266,1.4547493920485648,0.6911701897241872,0.031629979370130096,1.03616142837038,1.1498810755894584,-2.478600910876131,-6.403406955842542,-5.062612125052095,-4.277946407860958,-5.811394551725805,-6.09480674929617,-0.06116415827199365,-0.2986966633621987,-0.30741544793946995,-0.6059663335249558,-0.2984145434628034,-0.14993235591275786
0.4904904904904905,0.8215153417747474,2.1577059819628435,1.6902787350547916,1.4176224937234005,1.9471905851986133,2.0349117223237467,-2.869756562540803,-1.173486109344855,-2.2545856636278367,-2.888834918285914,-1.7729135479539027,-1.1903486751401284,0.07062151386732979,-1.861518350176948,-0.6031696588102144,1.4091059359963667,-1.2742243213004285,-2.3365521273750636,0.1312624604941082,1.451862766432924,0.6881595379639405,0.025584586279901476,1.0332611715667928,1.1484911461612284,-2.480414196936418,-6.346061640161894,-5.0439374574816265,-4.321425087406283,-5.772092725992301,-6.022781528611599,-0.05587212442012071,-0.27805112223636425,-0.2941127547471057,-0.6019031873518694,-0.28105674955802384,-0.12777552942789702
0.5005005005005005,0.82182357593785,2.1381440847241775,1.6834894718692155,1.4310585183742999,1.9335880869122481,2.0106714016635228,-2.868340494072168,-1.1590566750608748,-2.2476978289028566,-2.888519139949245,-1.7626202973504568,-1.1789397216711681,0.04578731074746338,-1.92474566602906,-0.6535582504171559,1.365637515016684,-1.3317973930455425,-2.3964704310938907,0.1307301910515063,1.4491834412534004,0.6852828654311772,0.019581264663548606,1.0305353958391115,1.1473234052853938,-2.481459722172445,-6.286756413179806,-5.023703421090684,-4.3635656615418,-5.731007323624503,-5.9488958822129225,-0.05047528591486439,-0.2572780361010704,-0.2806463981658746,-0.5975604529300679,-0.2635532243662018,-0.10553908299243114
0.5105105105105106,0.8218837609569338,2.1179592138082883,1.6762001020552182,1.4440553408378598,1.9194165723201022,1.9858429160378814,-2.8669297706093824,-1.1446532784237753,-2.240838503960063,-2.888264168030418,-1.7523537461153478,-1.1675412167446662,0.0209464861397941,-1.9873696185473275,-0.7037365258662418,1.3217540289638787,-1.3889503364040416,-2.455639941854087,0.13025245974138677,1.4467126578534903,0.6825417878422642,0.013622806227676351,1.0279855304313141,1.146378612691998,-2.4817371702356437,-6.225509642768869,-5.0019162879939225,-4.404355091274692,-5.688151072054836,-5.873172691395083,-0.04497540547904792,-0.23638447454504,-0.2670208848427758,-0.5929395237743986,-0.24590986751459315,-0.08323046244604067
0.5205205205205206,0.8216959287292287,2.0971576363110955,1.6684129216649677,1.4566089916988603,1.9046804585454111,1.960433970129794,-2.8655238296550904,-1.13027379273535,-2.2340062982128464,-2.8880695190869994,-1.7421120967696608,-1.1561508934399984,-0.003893271102518251,-2.049370867802647,-0.7536889724427402,1.2774690659731602,-1.445665491602838,-2.51404238318623,0.12983028902814545,1.4444515866213703,0.6799378755518517,0.007711988294186493,1.0256129453125435,1.1456574534643966,-2.481246462568481,-6.162340297846659,-4.978582811115073,-4.443780755921409,-5.643537246927934,-5.795635406306307,-0.03937427858692767,-0.21537754485260027,-0.2532407714017954,-0.5880418804337337,-0.2281326224880101,-0.06085713635730202
0.5305305305305306,0.8212601878742372,2.075745809878324,1.6601303806646583,1.468715638707763,1.889384337220074,1.934452447995656,-2.8641220985522073,-1.1159160802154853,-2.2271998056675195,-2.887934681717368,-1.7318935386063066,-1.1447664787084144,-0.028724272530218864,-2.1107302667238046,-0.8034001474247391,1.2327963383997071,-1.5019253344814094,-2.5716597161678867,0.12946468324232846,1.4424013266236075,0.6774726530596811,0.0018515729313628424,1.0234189507473266,1.145160537823342,-2.4799877584287064,-6.097267942502999,-4.953710222096216,-4.481830457014909,-5.5971796679904875,-5.716308038687995,-0.03367373290742211,-0.19426438979709382,-0.23931066302991047,-0.5828690900321143,-0.21022747478407103,-0.0384265937059946
0.5405405405405406,0.8205767236996147,2.0537303807060767,1.6513550821756344,1.480371587966627,1.8735329730628223,1.9079064106242538,-2.8627239946710166,-1.1015779927280958,-2.2204176053928535,-2.887859116724603,-1.721696248299056,-1.1333856941331668,-0.05353883247824406,-2.1714288670248414,-0.8528546828639152,1.1877496785733752,-1.5577124819168513,-2.628474145007956,0.12915662826120014,1.4405629052610134,0.6751475985316202,-0.003955693910316294,1.021404796884323,1.1448884009342977,-2.4779614548399747,-6.030312729942948,-4.927306229058815,-4.518492422081152,-5.5490926948126615,-5.635215154440754,-0.027875627737364295,-0.17305218542329504,-0.22523521204805003,-0.5774228057830819,-0.19220045005543543,-0.015946341559080743
0.5505505505505506,0.8196457981433094,2.0311181814830412,1.6420897816680975,1.4915732850721939,1.857131302403804,1.8808040934409564,-2.8613289255994343,-1.0872573725103,-2.213658261994306,-2.8878422572890665,-1.7115183905155347,-1.122006256691337,-0.07832927044514479,-2.231447925070872,-0.9020372903431545,1.1423430345162608,-1.613009697205264,-2.684468122555747,0.12890709119503285,1.438937277946746,0.6729641433350781,-0.009707083257370658,1.0195716733637337,1.144841502738045,-2.4751681864688595,-5.9614953962473995,-4.8993790142172475,-4.553755308283731,-5.49929122234236,-5.55238186601885,-0.021981853424955164,-0.15174813881952584,-0.21101911646745733,-0.5717047664773489,-0.1740576122396028,0.0065760972589142975
0.5605605605605606,0.8184677496919781,2.007916229274961,1.6323373861076538,1.502317316215784,1.8401844316560418,1.8531539037579063,-2.8599362893363898,-1.0729520529046142,-2.2069203260927917,-2.887883509149628,-1.7013581185339872,-1.1106258795171182,-0.10308791347091072,-2.2907689076805497,-0.9509327657095461,1.09659046562445,-1.6677998953978106,-2.7396243557330724,0.12871702007921618,1.4375253278067641,0.670923671588941,-0.015399883967249508,1.0179207089434887,1.1450202278046355,-2.4716088254282926,-5.890837253953233,-4.86993723134557,-4.587608205935482,-5.447790676293766,-5.4678338246554645,-0.01599433078359487,-0.13035948588015453,-0.1966671185319011,-0.565716795943967,-0.1558050616768524,0.029133186500406933
0.5705705705705706,0.8170429932757034,1.9841317233520284,1.622100953054956,1.512600409239667,1.822697635734235,1.824964418170999,-2.8585454744882566,-1.0586598590939282,-2.2002023348078548,-2.8879822507934763,-1.6912135748636212,-1.0992422726663258,-0.12780709851245892,-2.3493734978633682,-0.9995259937812911,1.0505061383152847,-1.7220661485897868,-2.793925810887681,0.12858734357228105,1.4363278654027207,0.6690275197281679,-0.02103140357673757,1.0164529711443318,1.1454248852107294,-2.467284481007489,-5.818360185454994,-4.838990003098268,-4.620040641875992,-5.394607008371542,-5.3815972124211475,-0.009915010496273855,-0.10889348905917341,-0.18218400324618406,-0.5594608024851568,-0.13744893321690796,0.05171737883341718
0.5805805805805806,0.8153720201390451,1.9597720429598713,1.611383689718727,1.5224194346495785,1.8046763564214003,1.7962443799044543,-2.8571558604682785,-1.0443786088390479,-2.193502812245085,-2.8881378336544556,-1.681082891868334,-1.0878531438818895,-0.15247917481605155,-2.4072436004900375,-1.0478019530270635,1.004104321641498,-1.7757916911610752,-2.847355719066376,0.12851897065993223,1.4353456284773851,0.6672769760831847,-0.0265989691445727,1.0151694659139094,1.1460557084403638,-2.4621964993284493,-5.744086636230152,-4.806546918185862,-4.651042582713956,-5.339756691332196,-5.293698734117914,-0.003745872510708294,-0.08735743511554975,-0.16757459689140736,-0.5529387782849791,-0.11899539431491413,0.07432111818366594
0.5905905905905906,0.8134553976884656,1.9348447450348256,1.6001889519624553,1.5317714065830692,1.7861262006838516,1.7670026961038063,-2.8557668176989206,-1.0301061132185616,-2.1868202699876287,-2.888349582319868,-1.6709641923936356,-1.076456199360096,-0.17709650628590817,-2.4643613478941675,-1.0957457202163772,0.9573993828735742,-1.8289599249663528,-2.8998975812061825,0.1285127903651808,1.4345792817226726,0.6656732804742025,-0.0320999280880143,1.0140711373099704,1.1469128553091774,-2.4563464629291314,-5.6680396078900275,-4.772618028406217,-4.680604437933399,-5.283256713884128,-5.204165609011518,0.0025110745745925774,-0.06575863285104948,-0.15284376552744866,-0.5461527987920259,-0.10045064311731153,0.09693684207938413
0.6006006006006006,0.8112937693161771,1.909357561864198,1.5885202432650676,1.5406534837333858,1.7670529389350433,1.7372484350781452,-2.854377707817093,-1.0158401773708108,-2.1801532075916437,-2.888616794745681,-1.660855590396566,-1.0650491445173418,-0.20165147384827908,-2.520709105403533,-1.1433424750395187,0.9104057830517028,-1.8815544244734506,-2.9515351732419584,0.12856967146466666,1.4340294165703527,0.6642176238205882,-0.03753164901310338,1.0131588672027745,1.1479964079121177,-2.449736190273435,-5.590242651058552,-4.737213845532484,-4.7087170628627675,-5.225124575427951,-5.113025562404453,0.008853794133137671,-0.044104410841232684,-0.13799641348311978,-0.5391050220763254,-0.08182090653820616,0.11955698399810405
0.6106106106106106,0.8088878542004636,1.8833183986922448,1.5763812136359052,1.5490629702286005,1.7474625032488147,1.7069908234924691,-2.8529878838821743,-1.0015786012377308,-2.1735001130855442,-2.8889387424800663,-1.650755191578416,-1.053629684757158,-0.22613647781024845,-2.5762694767992023,-1.1905775046956169,0.8631380725087017,-1.9335589418482702,-3.002252551128863,0.12869046221125877,1.4336965510054998,0.6629111477654087,-0.04289152253835726,1.0124334749967985,1.149306372594645,-2.4423677351881476,-5.510719858081044,-4.700345338058635,-4.735371761506009,-5.165378280638683,-5.0203068170522736,0.015280222141951155,-0.022402115160323175,-0.12303748183446818,-0.5317976881606583,-0.06311243832682696,0.14217397571470758
0.6206206206206206,0.8062384470825421,1.8567353312726078,1.563775658484335,1.556997316465713,1.7273609855225862,1.6762392435110096,-2.8515966905867796,-0.9873191803103303,-2.1668594634728806,-2.8893146708952036,-1.6406610940200554,-1.0421955262372704,-0.25054394021253606,-2.631025309700839,-1.2374362084474253,0.815610886365296,-1.984957411984688,-3.0520340557781376,0.12887599006301917,1.4335811294027447,0.6617549443152635,-0.048176962111643594,1.0118957173718317,1.1508426799474443,-2.434243386227013,-5.42949585556528,-4.662023927803604,-4.760560289234724,-5.104036333891536,-4.926038084425918,0.021788267821558956,-0.0006591071006585513,-0.10797194687169567,-0.5242331183264947,-0.044331517126669634,0.16478024965000723
0.6306306306306306,0.803346418020029,1.8296166033679653,1.550707517444349,1.56445411989947,1.7067546355910796,1.645003229892423,-2.8502034644701912,-0.97305970637558,-2.160229725238695,-2.88974379942728,-1.6305713888196662,-1.0307443766364552,-0.27486630717557003,-2.684959700876519,-1.2839041021414117,0.76783893999915,-2.035733957477884,-3.1008643179046604,0.12912706141861488,1.4336835223853812,0.6607500554955182,-0.05338540481998093,1.0115462880435366,1.1526051848246432,-2.4253656659621408,-5.346595796757162,-4.622261486375081,-4.784274855340591,-5.041117733532981,-4.830248555822731,0.028375814284267088,0.02111723911257634,-0.09280481855516923,-0.5164137143947626,-0.02548444452692913,0.1873682412191283
0.6406406406406406,0.8002127121170908,1.801970624197672,1.5371808731545145,1.5714311257856555,1.6856498592911446,1.6132924670377398,-2.8488075341344126,-0.9587979682644767,-2.153609354859203,-2.8902253218246083,-1.6204841607326896,-1.0192739459209545,-0.2990960512381038,-2.738056001475404,-1.3299668226917505,0.7198370244890495,-2.085872893539563,-3.14872826278478,0.12944446135925938,1.4340040267073626,0.659897473021046,-0.05851431219201486,1.0113858175435495,1.154593666385536,-2.415737330202956,-5.262045353753333,-4.581070331494041,-4.806508125447253,-4.976641965998888,-4.732967893328922,0.03504071919053189,0.04291953861062063,-0.07754113896100064,-0.5083419579816754,-0.006577543106822385,0.20993039117896692
0.6506506506506506,0.7968383492313601,1.77380596583418,1.5231999499936508,1.577926227878627,1.6640532164782889,1.5811167859919892,-2.847408220462749,-0.9445317526010523,-2.146996799314631,-2.890758406403788,-1.6103974888137842,-1.0077819471102114,-0.3232256736876532,-2.790297822181663,-1.375610132526836,0.6716200020356518,-2.1353587328535357,-3.195611114922955,0.12982895339726408,1.434542865158237,0.6591981379825783,-0.06356117099292138,1.011414873019192,1.1568078281597947,-2.405361367142946,-5.175870709553171,-4.538463223181178,-4.827253223780934,-4.910628999781561,-4.634226220636292,0.041780815413217376,0.06474039817370866,-0.062185980716676484,-0.5000204097298449,0.012382845526591139,0.23245914797399964
0.6606606606606606,0.7932244236577108,1.7451313605490402,1.5087691127726295,1.5839374690828725,1.6419714189955292,1.548486161400427,-2.8460048368408697,-0.9302588445520927,-2.140390496605066,-2.89134219631383,-1.6003094470605976,-0.996266097041689,-0.34724770688203294,-2.841669038288044,-1.4208199239969332,0.623202801360214,-2.1841761903701693,-3.2414984026257536,0.1302812792312773,1.4353001864910395,0.6586529405487624,-0.06852349401149116,1.0116339580528513,1.1592472981361497,-2.39424099643446,-5.088098549952602,-4.494453359806391,-4.846503735299067,-4.843099279247525,-4.534054113716017,0.04859391170953525,0.08657241852622967,-0.04674444542722351,-0.49145170851492015,0.031390362706486055,0.2549469700797142
0.6706706706706707,0.7893721037889873,1.7159556981093154,1.493892865382697,1.5894630420583937,1.6194113285951914,1.515410708420309,-2.84459668938027,-0.9159770285773383,-2.1337888762691426,-2.8919758098081587,-1.5902181050591495,-0.9847241171345342,-0.3711547165612722,-2.89215379468752,-1.465582223741608,0.5746004130827304,-2.2323101880382117,-3.2863759624817956,0.13080215850828664,1.4362760653731692,0.6582627196840176,-0.07339882083915093,1.012043512501089,1.1619116288745153,-2.382379668191851,-4.998756055282252,-4.449054374002575,-4.864253707676281,-4.7740737183079895,-4.432482591352444,0.05547779340045885,0.10840819663376502,-0.031221662092397236,-0.48263857062799687,0.05043863467963301,0.2773863283429378
0.6806806806806807,0.785282631753794,1.6862880230252357,1.4785758494007415,1.594501289779729,1.5963799548143003,1.4819006795891656,-2.843183077144072,-0.9016840891799278,-2.127190359905419,-2.892658340524418,-1.5801215286306294,-0.9731537341518518,-0.3949393041491958,-2.941736510781471,-1.5098831970155768,0.5258278850809056,-2.2797458594725315,-3.33022994374625,0.13139228859245913,1.4374705023602672,0.6580282628822783,-0.07818471864068087,1.012643912353526,1.1648002976415206,-2.3697810619232653,-4.907870891992494,-4.402280328444943,-4.880497653147141,-4.70357369394394,-4.32954310553977,0.06243022305740138,0.13024032800129182,-0.015622785515380865,-0.47358378893404984,0.06952127458443651,0.29976970831833955
0.6906906906906907,0.7809573230314578,1.65613753174995,1.462822842651935,1.5990507060484367,1.57288445280422,1.4479664616505483,-2.8417632923750844,-0.8873778116568559,-2.120593361696267,-2.893388857771981,-1.5700177804794055,-0.961552680961349,-0.41859410904395605,-2.9904018853028758,-1.553709151971646,0.47690031783140147,-2.3264685545563273,-3.373046812628537,0.1320523443408899,1.4388834238930999,0.6579503059167066,-0.08287878291638912,1.0134354696115484,1.1679127065694057,-2.356449085391416,-4.815471204088002,-4.354145711497233,-4.895230550205056,-4.631621039587869,-4.225267531744615,0.0694489411959451,0.15206140897184137,4.700529650861758e-05,-0.46429023200665187,0.08863188443303624,0.3220896126003799
0.7007007007007007,0.7763975660442825,1.6255135698322385,1.4466387577301958,1.603109935958884,1.5489321211152165,1.413618572338228,-2.8403366207260654,-0.8730559828492113,-2.1139962889341293,-2.8941664068270825,-1.5599049208420457,-0.9499186972941178,-0.4421118108968076,-3.038134901053024,-1.5970465438994053,0.42783285973480145,-2.372463843976382,-3.414813356481896,0.13278297788632928,1.4405146823174524,0.658029532605449,-0.08747863825550753,1.0144184321868706,1.171248182838237,-2.34238787340369,-4.721585604414441,-4.304665432726112,-4.90844784515684,-4.558238038364193,-4.119688159037482,0.07653166697640677,0.17386403902490236,0.015782508738615256,-0.4547608432392424,0.10776405709685763,0.34433856314999073
0.7107107107107107,0.7716048217272196,1.5944256290230727,1.4300286404769291,1.606677776317199,1.5245303994366248,1.3788676571198446,-2.8389023414921004,-0.858716391891961,-2.1073975425499665,-2.8949900092354874,-1.5497810081371464,-0.9382495305013168,-0.46548513187842006,-3.0849208295502857,-1.6398819794183732,0.3786407024257382,-2.4177175236899493,-3.455516687893535,0.13358481842695608,1.442364055927022,0.658266574593516,-0.09198193908057518,1.0155929838199889,1.174805978881379,-2.3276017865319605,-4.626243165800031,-4.253854818285177,-4.920145453532435,-4.48344741619044,-4.012837680096176,0.08367609891102358,0.1956408230738549,0.03157850222274162,-0.444998639933225,0.126911378294996,0.3665091036152593
0.7207207207207207,0.7665806230750927,1.5628833443369148,1.4129976684185177,1.6097531760132513,1.499686866293326,1.343724485901014,-2.8374597278450335,-0.844356830963051,-2.100795517643736,-2.8958586631225844,-1.5396440996157708,-0.9265429363085199,-0.4887068389320246,-3.1307452355894894,-1.6822022206242855,0.32933907606963675,-2.4622156193219076,-3.495144248674081,0.13445847202326133,1.4444312490293025,0.6586620111508444,-0.0963863703825792,1.016959244018549,1.1785852726141652,-2.3120954097625055,-4.5294734120546725,-4.201729606169993,-4.930319761349368,-4.407272334741363,-3.9047491810842585,0.09087991557753836,0.21738437376172412,0.04742974379744739,-0.4350067123631751,0.1460674285848213,0.38859380164540286
0.7307307307307307,0.7613265746675113,1.530896491068666,1.3955511491630452,1.6123352363455512,1.4744092366992436,1.3081999496909118,-2.83600804706988,-0.8299750960315854,-2.0941886040167415,-2.8967713435108293,-1.5294922520122929,-0.9147966795674964,-0.5117697460127003,-3.1755939817105054,-1.7239941891872506,0.27994324464752957,-2.505944390490802,-3.5336838137451125,0.13540452140210663,1.4467158920344358,0.6592163689866121,-0.1006896484466252,1.0185172680156496,1.1825851676856936,-2.2958735510764536,-4.431306308829483,-4.1483059413456145,-4.9389676262315545,-4.329736384278134,-3.7954561314076947,0.09814077633896569,0.23908731375454512,0.06333097377434954,-0.42478822281944567,0.16522578535418417,0.4105852511973139
0.7407407407407407,0.7558443521716235,1.4984749817671896,1.3776945187567484,1.6144232112989636,1.4487053597685848,1.2723050572303687,-2.83454656080314,-0.8155689876048582,-2.087575186705679,-2.8977270026444244,-1.5193235221954453,-0.9030085350051893,-0.5346667163121042,-3.219453232574648,-1.7652449704005015,0.23046850123040358,-2.5488903350624446,-3.571123494923555,0.13642352576801636,1.4492175415670054,0.659930122079857,-0.10488952156791254,1.0202670467480897,1.1868046937536711,-2.278941239961179,-4.331772254339517,-4.093600370748124,-4.946086378382079,-4.250863576344861,-3.6849923733528414,0.10545632206931427,0.2607422780316259,0.07927691635992129,-0.41434640462846956,0.18438002481460847,0.4324760748339647
0.7507507507507507,0.7501357018228614,1.4656288631663443,1.359433340000708,1.6160165077751503,1.422583216285571,1.2360509315835182,-2.833074525272943,-0.801136311474001,-2.080953646518226,-2.8987245703211397,-1.5091359678193697,-0.8911762879696601,-0.5573906644679566,-3.262309459247543,-1.8059418171784896,0.18093016324454078,-2.5910401933297544,-3.6074517446017786,0.13751602062176366,1.4519356806007366,0.6608036915264579,-0.10898377075779256,1.0222085068545717,1.1912428067822192,-2.261303725853136,-4.230902069952586,-4.037629838161708,-4.951673821409686,-4.1706783363346664,-3.5733921116089897,0.1128241758850414,0.28234191617200194,0.0952622812922813,-0.40368456115105955,0.203523723994852,0.4542589260139566
0.7607607607607607,0.7442024398838392,1.4323683130744782,1.3407733007282994,1.617114685775671,1.3960509162334023,1.1994488066940563,-2.8315911915409533,-0.7866748794580173,-2.0743223605699934,-2.899762954231175,-1.498927647974466,-0.8792977351727684,-0.5799345587575998,-3.3041494433871286,-1.8460721540030818,0.13134356772932063,-2.6323809521175416,-3.642657359322252,0.1386825175863057,1.45486971861606,0.6618374454025194,-0.11297021043969156,1.0243415106938596,1.1958983893625508,-2.242966476512583,-4.128726990647053,-3.980411678972889,-4.955728233008688,-4.089205495927653,-3.460689902678728,0.12024194388201369,0.303878894636372,0.11128176548246896,-0.3928060647590186,0.22265046273421946,0.47592649137150767
0.7707707707707707,0.7380464520815726,1.3987036372233466,1.3217202120439364,1.6177174585376874,1.3691166962832308,1.1625100239071742,-2.830095805745951,-0.772182510145972,-2.0676797028226845,-2.9008410403029505,-1.488696623837842,-0.8673706854293552,-0.6022914232749487,-3.3449602813355064,-1.8856235808166433,0.08172406658895036,-2.672899848810966,-3.6767294832456554,0.1399235042401223,1.4580189917804929,0.6630316986442082,-0.11684668913468228,1.0266658563828832,1.2007702510564184,-2.2239351763307265,-4.025278655341594,-3.9219636148035013,-4.958248365492114,-4.0064702854030765,-3.3469206441793635,0.1277072158777445,0.3253458990438112,0.1273300546596974,-0.3817143557903754,0.24175382567500855,0.497471492986172
0.7807807807807807,0.7316696930231926,1.3646452660774293,1.3022800065236517,1.617824692622226,1.3417889172439112,1.125246028458244,-2.8285876093490225,-0.7576570296371057,-2.061024044623292,-2.9019576930557305,-1.4784409593231567,-0.8553929603927004,-0.6244543400901597,-3.384729388113358,-1.9245838768607955,0.032087021839593895,-2.7125843753064247,-3.70965761151136,0.1412394439580094,1.4613827631517795,0.6643867129440739,-0.12061109013649216,1.0291812778547824,1.2058571287622282,-2.2042157245697913,-3.9205890970998962,-3.862303748024109,-4.959233446177919,-3.922498325828116,-3.2321195640387494,0.13521756615867972,0.3467356364425535,0.14340182502007393,-0.3704129414835694,0.2608274042534746,0.5188866906415864
0.7907907907907907,0.7250741855903353,1.3302037516046348,1.2824587363780728,1.6174364079549721,1.3140760614733218,1.0876683659293462,-2.827065839380282,-0.743096272278644,-2.05435375524416,-2.9031117559589545,-1.4681587217296588,-0.8433623952860281,-0.6464164513913506,-3.423444501315706,-1.9629410044596638,-0.017552199146628852,-2.751422281883642,-3.7414315934892604,0.14263077575937752,1.46496022290373,0.6659026966638897,-0.12426133217573895,1.0318874449368676,1.2111576871037035,-2.183814233536567,-3.8146907332133244,-3.8014505561495273,-4.958683177628121,-3.8373156211256623,-3.116322209588857,0.14277055423229937,0.36804083757414363,0.15949174487827783,-0.3589053948909155,0.27986479868869574,0.5401648840725484
0.8008008008008007,0.7182620203123946,1.295389764009391,1.262262571578363,1.6165527778195845,1.2859867302520602,1.04978867867473,-2.825529728687043,-0.7284980814010729,-2.0476672024237503,-2.904302051798182,-1.4578479823902202,-0.8312768396298302,-0.6681709616077077,-3.4610936849078064,-2.0006831127464446,-0.06717822839930027,-2.789401580997762,-3.772041635921926,0.14409791416410112,1.468750488574685,0.6675798047640383,-0.12779537007318825,1.034783963448478,1.2166705188409819,-2.1627370266900017,-3.7076163551646437,-3.739422886118217,-4.956597737740814,-3.7509485500235753,-2.999564436560441,0.15036372558380354,0.3892542591302553,0.17559447632168435,-0.3471953537716836,0.298859619968722,0.5612989151997257
0.8108108108108109,0.7112353547188328,1.2602140884291357,1.2416977979457053,1.6151741288035308,1.2575296411203214,1.0116187022163179,-2.823978506183371,-0.7138603100506506,-2.040962752907944,-2.905527383047528,-1.4475068173181591,-0.8191341579647838,-0.6897111395133212,-3.4976653329199934,-2.0377985413321333,-0.11677570210754769,-2.82651055099028,-3.8014783059561172,0.14564124905596454,1.472752605338532,0.6694181387494648,-0.13121119538183018,1.0378703753187015,1.2223941453040164,-2.1409906366834184,-3.5993991184758896,-3.6762399484572974,-4.952977779695021,-3.6634238578879006,-2.8818823979822463,0.1579946124371468,0.4103686860014769,0.19170467686642179,-0.33528651946513666,0.3178054918333972,0.5822816703513092
0.8208208208208209,0.7039964126707489,1.224687621595226,1.2207708152049215,1.6133009406964638,1.228713625178787,0.9731702616103727,-2.822411397100929,-0.699180821718932,-2.034238772991704,-2.9067865322484696,-1.437133307852655,-0.806932230570039,-0.711030320311101,-3.5331481730403427,-2.0742758239152868,-0.16632926537659776,-2.8627377397176472,-3.8297325340627246,0.14726114555374634,1.4769655462981899,0.6714177466322137,-0.1345068370175767,1.0411461587239266,1.2283270168481437,-2.1185818033419737,-3.4900725324435293,-3.6119213113350037,-4.947824431748396,-3.574768648442582,-2.763312532988166,0.1656607345201862,0.43137693351737033,0.20781700111485202,-0.32318265574387794,0.33669605275323466,0.6031060824709186
0.8308308308308309,0.6965474836719113,1.1888213684593039,1.1994881350028312,1.6109338463411638,1.1995476243543575,0.9344552677864424,-2.820827623241049,-0.6844574910690755,-2.027493629060941,-2.908078262394919,-1.4267255413025555,-0.7946689541766516,-0.7321219076961245,-3.567531270104034,-2.1101036918316876,-0.21582357698156945,-2.8980719680964415,-3.8567956168442157,0.14895794388998226,1.4813882128014657,0.6735786229105633,-0.13768036187838445,1.0446107282451755,1.2344675133316851,-2.095517471575964,-3.379670449764108,-3.5464868945024133,-4.9411392968878545,-3.4850103753782227,-2.6438915555358213,0.17335959983370644,0.4522718496771073,0.22392610241395472,-0.3108875876478574,0.3555249579037377,0.6237651333110794
0.8408408408408409,0.6888909221594696,1.1526264387861616,1.17785637889196,1.6080736314371007,1.1700406886315795,0.8954857138597274,-2.819226403227947,-0.6696882046587067,-2.020725688134405,-2.9094013173244324,-1.416281611588373,-0.7823422426759409,-0.7529793758977795,-3.6008040294783323,-2.1452710775428305,-0.2652433141170344,-2.9325023335639937,-3.882659219728737,0.15073195929744423,1.4860194347791924,0.6759007085647607,-0.1407298754516104,1.0482634350451794,1.2408139446154265,-2.071804789230659,-3.2682270560535733,-3.4799569631263205,-4.932924452333217,-3.394176833852509,-2.5236564430400588,0.18108870542408337,0.47304631736999325,0.2400266345141115,-0.29840520029940426,0.37428588113455186,0.6442518556115897
0.8508508508508509,0.6810291467745627,1.1161140437141595,1.1558822762802257,1.6047212342966704,1.140201973250619,0.8562736714180048,-2.817606952763001,-0.6548708616591196,-2.0139333184054427,-2.91075442211544,-1.405799619882275,-0.7699500278225543,-0.7735962717000686,-3.632956200342141,-2.179767118062131,-0.3145731771408736,-2.96601821345341,-3.9073153795500244,0.1525834819033708,1.490857971105539,0.6783838910693623,-0.1436535224094133,1.052103567065132,1.2473645510838245,-2.047451104873283,-3.155776859263528,-3.412352121515187,-4.923182448894041,-3.302296151884907,-2.4026444249248873,0.18884553815934685,0.49369325658519136,0.25611325322776596,-0.2857394376996482,0.3929725169328404,0.6645593352621043
0.8608608608608609,0.6729646396130523,1.079295492284264,1.133572662347233,1.6008777455541852,1.1100407358726516,0.8168312867842614,-2.815968484880014,-0.6400033745705843,-2.007114889783441,-2.912136283490373,-1.3952776752458662,-0.757490259932017,-0.7939662164394514,-3.663977878859117,-2.213581158317813,-0.36379789431096304,-2.9986092682819345,-3.9307565070123296,0.15451277663148194,1.4959025099803833,0.681028004422172,-0.14644948719201586,1.056130349241066,1.2541175041877792,-2.022463965517878,-3.0423546789976967,-3.343693306740082,-4.911916310179833,-3.2093967816483118,-2.280892971097388,0.1966275755084027,0.5142056266099635,0.27218061808745403,-0.2728943015067035,0.4115785823802741,0.684680713448266
0.8708708708708709,0.6646999454566097,1.042182187938779,1.110934475927828,1.596544407827706,1.0795663337135466,0.7771707772561923,-2.814310210201386,-0.625083669933547,-2.000268774434809,-2.913545590224553,-1.3847138952655655,-0.7449609085725531,-0.8140829079796039,-3.693859511243355,-2.24670275445142,-0.41290222651321923,-3.0302654449516404,-3.952975389039597,0.15652008311180815,1.5011516693336264,0.6838328291897741,-0.14911599457864722,1.0603429437397855,1.2610709070088035,-1.9968511142887067,-2.9279956357319006,-3.2740017821526095,-4.899129531663878,-3.1155074906603426,-2.1584397803471793,0.20443228632317248,0.5345764282157448,0.28822339400268715,-0.25987384979599554,0.43009781910303024,0.7046091887807191
0.8808808808808809,0.6562376709843978,1.004785624990855,1.0879747573635572,1.5917226153338213,1.0487882206467325,0.7373044273237296,-2.8126313371951106,-0.6101096890354941,-1.9933933473233003,-2.9149810135607384,-1.3741064066853839,-0.7323599632509611,-0.8339401226624858,-3.7225918967167013,-2.2791216770509397,-0.4618709719795447,-3.0609769798614592,-3.9739651910081655,0.15860561559836248,1.5066039972513272,0.6867980925696394,-0.15165131024598866,1.064740450214276,1.268222794844414,-1.9706204880229574,-2.8127351399408917,-3.2032991308018146,-4.88482607960099,-3.0206573528770035,-2.0353227686750146,0.21225713162340948,0.5547987058313779,0.3042362529151772,-0.24668219580310982,0.4485239952141961,0.7243380194063469
0.8908908908908909,0.6475804839655904,0.9671173850658692,1.0647006463227098,1.5864139134554933,1.0177159442761428,0.6972445848657719,-2.8109310724325236,-0.5950793886132673,-1.9864869867495436,-2.916441207629179,-1.3634533460369003,-0.7196854340923334,-0.8535317172351099,-3.750166190356776,-2.310827914317534,-0.5106889709942084,-3.090734401929578,-3.9937194588623015,0.16076956289468067,1.5122579724235232,0.6899234684687927,-0.15405374131394986,1.069321906078522,1.275571135814564,-1.9437802148134695,-2.6966088811353983,-3.1316072487521227,-4.8690103897995,-2.924875739691487,-1.9115800575541388,0.22009956538394632,0.5748655497028325,0.3202138754518886,-0.23332350664955798,0.4668509072479751,0.7438605251010779
0.9009009009009009,0.638731112432979,0.9291891335157751,1.0411193795896054,1.580619998263104,0.986359142980141,0.6570036573272927,-2.8092086208467135,-0.5799907415506074,-1.9795480748895817,-2.917924809873058,-1.3527528602662475,-0.7069353525134071,-0.8728516307514173,-3.7765739058348218,-2.3418116751648976,-0.5593411105872084,-3.1195285355252795,-4.012232121111909,0.16301208828725236,1.518112004613599,0.693208577599011,-0.15632163687860634,1.0740862868016372,1.2831138314889305,-1.916338611492247,-2.5796528168127826,-3.0589483383043583,-4.8516873662478845,-2.8281923108408726,-1.7872499621280276,0.22795703532413245,0.5947700980387415,0.3361509525754093,-0.21980200205184913,0.4850723820851012,0.7631700893436141
0.9109109109109109,0.6296923438379223,0.8910126158075391,1.0172382888238205,1.5743427159888497,0.9547275429273507,0.6165941078780097,-2.807463185991524,-0.5648417375707114,-1.972574998332274,-2.919430441479186,-1.3420031073579066,-0.6941077718893375,-0.891893886448672,-3.801806918042539,-2.372063392250286,-0.6078123292131593,-3.147350503309307,-4.029497490711804,0.16533332948686477,1.5241644351490564,0.696652987588528,-0.15845338853213353,1.0790325062212254,1.2908487175348589,-1.8883041810555394,-2.46190316132474,-2.9853449011219655,-4.832862379596445,-2.7306370052235662,-1.6623709793481716,0.23582698369921615,0.6145055391410895,0.3520421872311251,-0.2061219530142734,0.5031822788688576,0.78226016136944
0.9209209209209209,0.6204670241869027,0.852599653886774,0.9930647982900426,1.5675840624546467,0.9228309550653062,0.5760284515538063,-2.805693970301061,-0.5496303839235901,-1.9655661486153848,-2.920956707813818,-1.3312022569551212,-0.6812007682136866,-0.9106525935977899,-3.8258574656070823,-2.401573724936266,-0.65608762141426,-3.17419172898188,-4.045510266821955,0.16773339857787617,1.5304135374335357,0.7002562131102079,-0.16044743086957547,1.0841594168758666,1.298773564385768,-1.859685610031291,-2.3433963746654682,-2.910819731264543,-4.812541265494503,-2.632240031630322,-1.5369817760555715,0.2437068480934252,0.6340651135203953,0.36788229599069144,-0.19228768050579456,0.5211744909111138,0.801124258204473
0.9309309309309309,0.6110580571599532,0.8139621425177007,0.9686064225592577,1.560346182453726,0.8906792720828592,0.5353192513820985,-2.803900175349631,-0.5343547060680081,-1.9585199227601968,-2.922502198863459,-1.320348490976736,-0.6682124407514242,-0.9291219493270333,-3.8487181532934494,-2.4303335621822892,-0.7041520424658957,-3.200043939937512,-4.060265536448175,0.17021238197543567,1.5368575174799308,0.7040177160261486,-0.16230224198229246,1.0894658103566324,1.3068860779298068,-1.8304917657897646,-2.224169151183795,-2.8353959081308555,-4.790730322783645,-2.533031859391689,-1.4111211770096377,0.2515940622145027,0.6534421159947309,0.3836660106912909,-0.17830355412146795,0.5390429475877863,0.8197559666777313
0.9409409409409409,0.601468403211231,0.7751120456005683,0.94387076418198,1.5526313690861069,0.8582824653472825,0.49447911449234677,-2.8020810021120166,-0.5190127483477983,-1.9514347238044776,-2.9240654896805083,-1.3094400042302714,-0.655140912684735,-0.9472962404185028,-3.8703819542935145,-2.458334025365174,-0.751990713003436,-3.2248991698258,-4.073758775962712,0.17277034039066225,1.543494514464428,0.7079369055486703,-0.16401634393793338,1.0949504176775195,1.3151839002185484,-1.8007316937981808,-2.104258408222747,-2.7590967893135065,-4.767436311547562,-2.433043208944811,-1.2848281528681993,0.25948605668944996,0.6726298977719296,0.3993880800701715,-0.1641739907287946,0.5567816162231394,0.838148945412388
0.950950950950951,0.5917010786520142,0.7360613924676744,0.9188655113342477,1.5444420630481568,0.8256505818170173,0.45352068821291824,-2.8002356512240274,-0.5036025746623408,-1.9443089613336406,-2.9256451408336264,-1.2984750050210392,-0.6419843317514349,-0.965169845076874,-3.8908422124009965,-2.485566471027637,-0.7995888236287976,-3.248749761017405,-4.085985852504318,0.17540730880379396,1.5503226013013034,0.7120131384176408,-0.16558830324678536,1.1006119096646834,1.323664610195505,-1.7704146148202184,-1.983701274690078,-2.681946003367484,-4.74266645101908,-2.3323050423224765,-1.158141808122345,0.2673802598612315,0.6916218685143364,0.4150432713939559,-0.14990345309943137,0.5743845039623388,0.856296926794604
0.960960960960961,0.5817591547164067,0.6968222741591316,0.8935984354371094,1.535780851876456,0.7927937409310222,0.41245665615550636,-2.7983633232432297,-0.48812226913099477,-1.9371410520099306,-2.927239698862664,-1.2874517157571144,-0.628740870875796,-0.982737234669828,-3.9100926440716934,-2.512022493554013,-0.8469316394953452,-3.271588366974448,-4.096943025257321,0.17812329644531588,1.557339785238296,0.7162457190940802,-0.16701673131435504,1.1064488973643571,1.3323257244442361,-1.739549922061244,-1.8625350795633075,-2.6039674424948167,-4.71642841734506,-2.23084855356738,-1.0311013689898285,0.2752740985861945,0.7104114983854635,0.4306263720822223,-0.13549644852668075,0.5918456596316812,0.8741937189195228
0.970970970970971,0.5716457566100398,0.6574068396795333,0.8680773887503427,1.5266504691462028,0.7597221314756832,0.37129973428832064,-2.796463218909782,-0.47256993675128084,-1.929929420099474,-2.9288476967380297,-1.2763683735499733,-0.6154087287915853,-0.9999929754396392,-3.9281273403683397,-2.537693927772348,-0.8940045048697108,-3.2934079545245947,-4.106626946609337,0.18091828678507238,1.5645440084723747,0.7206338999699871,-0.16830028488004242,1.1124599324693272,1.3411646979558176,-1.7081471782601536,-1.7407973403328145,-2.525185255147608,-4.688730341209831,-2.128705159074545,-0.9037461712707917,0.28316499903195747,0.7289923200779155,0.44613219132484905,-0.12095752742918933,0.6091591755859244,0.8918332075138301
0.980980980980981,0.5613640625420655,0.6178272922366779,0.8423103019411455,1.517053793624406,0.7264460084302589,0.3300626669992626,-2.794534539407292,-0.45694370405060664,-1.9226724979970264,-2.9304676543243375,-1.265223230810614,-0.6019861306571229,-1.0169317301853895,-3.9449407687894866,-2.5625728514820394,-0.9407928476691183,-3.3142018060381253,-4.115034663187226,0.18379223752936755,1.5719331487857087,0.7251768815943207,-0.16943766644177052,1.1186435077638293,1.3501789249154375,-1.6762161127287305,-1.6185257513865663,-2.4456238385517346,-4.659580805317884,-2.025906487864919,-0.7761156481695582,0.29105038747551815,0.7473579308219571,0.4615555616926263,-0.10629128194128508,0.6263191895421426,0.9092093578342761
0.990990990990991,0.5509173027407409,0.5780958854635146,0.8163051816285573,1.506993848378127,0.692975689791835,0.2887582231503061,-2.7925764866236173,-0.44124171973133486,-1.9153687267482535,-2.9320980788482056,-1.2540145558409685,-0.5884713286621709,-1.0335482599152888,-3.960527774981841,-2.5866515879062644,-0.9872821839728111,-3.333963521507311,-4.122163616771018,0.18674508062605455,1.5795050202016419,0.729873812915069,-0.17042762466643985,1.1249980575867367,1.35936573950787,-1.6437666183394295,-1.4957581723400835,-2.365307831153532,-4.628988841736658,-1.9224843717931315,-0.6482493180862733,0.29892769110133677,0.7655019943741016,0.4768913407406329,-0.0915023444903924,0.6433198863995426,0.9263162165415836
1.001001001001001,0.5403087584529084,0.5382249196244835,0.7900701079043659,1.4964737998380495,0.6593215533807723,0.2473991921243038,-2.7905882634115273,-0.4254621553089932,-1.9080165565693916,-2.9337374653700503,-1.24274063342043,-0.5748626026264609,-1.0498374254685883,-3.974883584335529,-2.609922708068419,-1.0334581225061834,-3.3526870205274575,-4.128011645085482,0.18977672227761216,1.5872573736604725,0.7347237915373278,-0.17126895478607998,1.131521958312887,1.3687224167415852,-1.6108087484625266,-1.3725326163152527,-2.2842621049917886,-4.5969639291001725,-1.8184708356924657,-0.5201867723821694,0.3067943387991457,0.7834182429851038,0.49213441260388485,-0.07659538636196335,0.6601555000446752,0.9431479135491477
1.011011011011011,0.5295417609276819,0.498226737807421,0.7636132318312716,1.4854969568176626,0.6254940336276349,0.20599837986544461,-2.788569073849142,-0.40960320574342657,-1.9006144473641169,-2.9353842972597364,-1.2313997653873077,-0.5611582605896781,-1.0657941891065885,-3.9880038034617953,-2.632379033091841,-1.079306369096229,-3.370366544178998,-4.13257698246912,0.19288704296220519,1.595187897714824,0.7397258639973112,-0.17196049897957608,1.1382135288524065,1.3782461732912303,-1.5773527138535768,-1.248887238171618,-2.2025117579974336,-4.563515989674423,-1.7138980874600709,-0.39196766312224113,0.31464776196123895,0.8011004793467482,0.5072796895847591,-0.06157511625237032,0.6768203151414833,0.9596986638459675
1.021021021021021,0.5186196903846533,0.45811372210221174,0.7369427729190801,1.4740667694883653,0.5915036183425975,0.16456860491458614,-2.7865181235000764,-0.39366309006269806,-1.8931608692374677,-2.937037046675931,-1.2199902712150323,-0.5473566393927163,-1.0814136160722443,-3.999884421552676,-2.654013636422102,-1.1248127310969251,-3.3869966568100596,-4.135858260420372,0.19607589746272172,1.6032942192443942,0.7448790260522089,-0.17250114673985198,1.1450710311678718,1.3879341683582314,-1.5434088794921483,-1.1248603226937832,-2.1200821062232835,-4.528655386285423,-1.6087985080855187,-0.26363169079912974,0.3224853952789943,0.8185425785168315,0.5223221137317026,-0.046446278810207894,0.6933086689056347,0.9759627692932372
1.031031031031031,0.5075459749669392,0.417898289767369,0.7100670165797064,1.462186828310809,0.5573608454683272,0.12312269444069092,-2.7844346196731973,-0.37764005197954253,-1.8856543030066608,-2.9386941750490156,-1.2085104885829312,-0.5334561052500234,-1.0966908761178866,-4.010521811622225,-2.6748198459711823,-1.1699631217831865,-3.4025722477189415,-4.137854508020861,0.19934311490377848,1.6115739041898642,0.7501822229857995,-0.17288983522639548,1.1520926708091528,1.397783504549241,-1.5089877613728109,-1.000490272738598,-2.036998676006256,-4.492392919110865,-1.5032046416257543,-0.13521859204201206,0.3303046775383819,0.8357384898217389,0.5372566584087369,-0.031213653166456426,0.7096149528625858,0.9919346203940449
1.0410410410410411,0.49632408967939085,0.37759288938573127,0.6829943115617796,1.449860862922805,0.5230762998173497,0.08167348026959496,-2.782317771681925,-0.3615323605001824,-1.8780932407086406,-2.94035413356741,-1.1969587739413974,-0.519455054312861,-1.1116212450005913,-4.019912731628915,-2.6947912461828616,-1.2147435647120226,-3.4170885327359968,-4.138565152235543,0.20268849879668288,1.6200244583057337,0.7556343499297271,-0.17312554960301757,1.1592765974657693,1.407791228772165,-1.4741000232493662,-0.8758155973457866,-1.9532871960644924,-4.454739822336352,-1.397149185129573,-0.006768127314305436,0.3381030524142136,0.8526822387360313,0.5520783298552733,-0.01588205145396007,0.7257336145888365,1.007608698035627
1.0510510510510511,0.48495755531229684,0.3372099970104645,0.6557330673656391,1.4370927409841454,0.4886606097949057,0.04023379491133758,-2.780166791102987,-0.34533831052531666,-1.8704761861042063,-2.9420153636671453,-1.1853335030712737,-0.5053519132233022,-1.1262001059447249,-4.028054325478855,-2.713921680018691,-1.2591401980495545,-3.4305410557044134,-4.137990018089682,0.2061118270923381,1.6286433279318544,0.7612342522003401,-0.17320732336074007,1.1666209055365904,1.4179543331494884,-1.4387564733333373,-0.7508748998157051,-1.8689735895318116,-4.415707760677288,-1.2906649785147275,0.12167993139600845,0.345877969262886,0.8693679287384549,0.5667821687357542,-0.0004563173166810191,0.7416591594358332,1.0229795752036432
1.0610610610610611,0.47344993735091273,0.2967621123025632,0.628291751639526,1.423886466978695,0.45412444410831543,-0.0011835324127172852,-2.7779808920345506,-0.32905622344309593,-1.8628016551785584,-2.9436762975245516,-1.1736330716372843,-0.49114513965879625,-1.14042295107122,-4.034944123909522,-2.732205250863926,-1.3031392788625458,-3.4429256898594507,-4.13612932872258,0.20961285224207482,1.6374279007834207,0.7669807256509883,-0.17313423862571228,1.1741236347167008,1.4282697559486188,-1.4029680609477335,-0.6257068657579139,-1.7840839659319814,-4.375308825767474,-1.1837849944008054,0.2500858128896258,0.3536268839133711,0.8857897431438041,0.5813632516786418,0.01505867559081283,0.7573861522359904,1.0380419186679382
1.0710710710710711,0.46180484487115314,0.2562617546610469,0.6006788875577737,1.4102461809741218,0.4194785084638686,-0.04256567974173818,-2.775759291353659,-0.3126844477138994,-1.8550681766381119,-2.945335358551891,-1.1618558957353367,-0.476833222867129,-1.1542853827931365,-4.04058004525374,-2.7496363243528332,-1.346727187373125,-3.454238639105691,-4.13298370531806,0.21319130126639066,1.6463755067591754,0.7728725170396706,-0.17290542645206075,1.1817827706012523,1.4387343825289591,-1.3667458731371265,-0.5003502511142718,-1.6986446130952841,-4.3335555324155175,-1.076542327901024,0.378409759068919,0.3613472594562129,0.9019419469100673,0.595816692804279,0.030658025113156843,0.7729092189902973,1.0527904906392695
1.0810810810810811,0.4500259294217894,0.2157214593470488,0.5729030511818104,1.3961761573396532,0.38473354225226214,-0.08389983634503224,-2.7735012089728754,-0.296221359446733,-1.8472742924034182,-2.9469909618957963,-1.1500004124335255,-0.46241468419161513,-1.1677831151770752,-4.044960396083644,-2.766209530112808,-1.3898904311753761,-3.4644764391919223,-4.128554166911707,0.2168468758315761,1.6554834187675764,0.778908324411918,-0.1725200670995818,1.1895962453061144,1.4493450463054158,-1.3301011312350906,-0.3748438701602527,-1.6126819890198796,-4.29046081473025,-0.9689701863761004,0.506612037246878,0.36903656703028154,0.9178188884202967,0.6101376452411458,0.04633680211283309,0.7882230485369927,1.0672201503964873
1.0910910910910911,0.43811688389349934,0.1751537736029982,0.5449728688047899,1.3816808034222543,0.34990031522361265,-0.1251732066881712,-2.771205868096075,-0.27966536296706745,-1.8394185580980473,-2.94864151493835,-1.1380650803066714,-0.44788807758635896,-1.1809119752700246,-4.048083871734463,-2.7819197634267576,-1.432615649412496,-3.4736359587832792,-4.122842130074944,0.22057925233420386,1.6647488535706716,0.7850867974987938,-0.17197739029619036,1.197561938105129,1.4600985297280455,-1.2930451873900664,-0.24922658348820514,-1.5262227136804816,-4.246038022116314,-0.8611018791533714,0.6346529524481843,0.3766922866070451,0.9334150012386506,0.6243213026300459,0.06209005199717468,0.8033223942007867,1.0813258558836645
1.1011011011011012,0.42608144137511794,0.13457125276809656,0.5168970142806734,1.3667646581816357,0.3149896241530725,-0.1663730143944093,-2.768872495473288,-0.26301489137594225,-1.8314995435332744,-2.950285417800656,-1.1260483799642278,-0.43325199012142185,-1.193667904391228,-4.049949556707934,-2.796762186813242,-1.4748896169132237,-3.481714400430318,-4.115849408476028,0.22438808199345478,1.674168972645419,0.7914065381298877,-0.17127667548504436,1.2056776760837762,1.470991565277536,-1.2555895210507269,-0.1235372859762717,-1.4392935607868935,-4.20030091514119,-0.7529708072143458,0.7624928596986096,0.3843119077721129,0.9487248058400647,0.6383629006157546,0.07791279625325963,0.818202075422122,1.09510266527668
1.1111111111111112,0.4139233739974441,0.09398645639129123,0.48868420633858833,1.3514323907845174,0.28001228949808243,-0.20748650620016695,-2.766500321654528,-0.24626840710016068,-1.8235158331884238,-2.9519210638487414,-1.1139488145713918,-0.4185050424777405,-1.2060469593886711,-4.050556924955233,-2.8107322315238745,-1.516699248286263,-3.4887093014347186,-4.107578212318104,0.22827299095125222,1.6837408830621878,0.7978661006611768,-0.1704172520562671,1.2139412348090444,1.4820208364762115,-1.2177457354119283,0.002185105253304477,-1.351921449494942,-4.153263661274918,-0.6446104528538817,0.8900921762989327,0.39189293050381085,0.9637429113130167,0.6522577183256675,0.09380003399021825,0.8328569793659677,1.108545738518771
1.1211211211211212,0.40164649176496114,0.05341194434294892,0.4603432058832975,1.3356887991585806,0.24497915204829437,-0.24850095590335533,-2.7640885812425178,-0.2294244024334044,-1.815466026686718,-2.9535468402016436,-1.1017649103632583,-0.40364588943164326,-1.2180453138598049,-4.04990584003934,-2.823825598957525,-1.5580316019714255,-3.4946185346113494,-4.098031147654503,0.232233580380174,1.693461638380165,0.8044639924176207,-0.16939849956319714,1.2223503390153014,1.4931829789142537,-1.1795255538223548,0.12790166288276103,-1.264133436072389,-4.104940830503853,-0.5360543693141876,1.017411394079578,0.39943286594854716,0.9784640170348569,0.6660010798349921,0.1097467434884778,0.8472820625096494,1.1216503388245815
1.1311311311311312,0.38925464137583243,0.012860272926433908,0.4318828132826117,1.3195388085065576,0.2099010695692033,-0.2894036683033195,-2.761636513144239,-0.2124814000681004,-1.8073487392664864,-2.9551611282415067,-1.0894952171518562,-0.3886732203288115,-1.2296592593361184,-4.0479965551767725,-2.8360382619908897,-1.598873884246248,-3.499440308946461,-4.087211215581479,0.23626942659910852,1.7033282395593938,0.8111986741503527,-0.16821984792309727,1.2309026633059512,1.5044745812908171,-1.1409408161549595,0.25357346145055243,-1.1759567055223892,-4.055347390819801,-0.4273361703968624,1.1444110916321768,0.4069292371927268,0.9928829143191844,0.6795883556180298,0.12574788375546322,0.8614723522092231,1.1344118341522376
1.1411411411411412,0.37675170503053795,-0.02765600900920598,0.40331186564258736,1.3029874697809172,0.17478891344052594,-0.3301819831311803,-2.7591433608212292,-0.19543795361787478,-1.7991626022475884,-2.9567623041255446,-1.0771383088259097,-0.3735857595475415,-1.2408852064312028,-4.044829713158691,-2.847366466225008,-1.6392134531868365,-3.5031731701517996,-4.075121811308641,0.24038008119661913,1.713337635889158,0.8180685605083271,-0.16688077760226136,1.2395958328706604,1.515892186469719,-1.102003475141335,0.37916158940251155,-1.0874185631670914,-4.004498703585928,-0.31848952005618547,1.2710519465142707,0.41437958003097886,1.0069944880347639,0.6930149639850955,0.14179839608727343,0.8754229482439081,1.1468256986429932
1.1511511511511512,0.3641415992295202,-0.06812436395424169,0.3746392340713529,1.2860399581196205,0.13965356529036757,-0.37082327896935874,-2.7566083725385413,-0.17829264813043044,-1.7909062634929012,-2.9583487392997103,-1.0646927838431715,-0.35838226695116016,-1.2517196859519446,-4.040406346151392,-2.8578067311473463,-1.6790378225817142,-3.5058160011144723,-4.061766723107375,0.24456507116197893,1.7234867259324296,0.8250720205242768,-0.16538081978546126,1.2484274242179327,1.5274322925493728,-1.0627255926711383,0.5046271611387045,-0.9985464261939967,-3.9524105187808973,-0.20954812197687867,1.3972947474233715,0.42178144373045506,1.0207937181954747,0.7062763725046343,0.1578932056358495,0.8891290243381004,1.1588875140280066
1.1611611611611612,0.3514282735602123,-0.10853226961975108,0.3458738209324099,1.2687015712434302,0.10450591362621875,-0.41131497715906823,-2.754030801612296,-0.16104410059069013,-1.782578387864736,-2.9599188010139,-1.05215726571517,-0.3430615383294563,-1.2621593499725108,-4.03472787537625,-2.867355851209087,-1.7183346657974616,-3.5073680222424253,-4.047150131137572,0.24882389902383534,1.7337723584860802,0.8322073781148271,-0.16371955652968118,1.2573949659228043,1.5390913539466389,-1.023119336057725,0.6299313290522507,-0.9093678151676757,-3.8990989701226804,-0.10054570913957005,1.5231004063366171,0.4291323917909668,1.0342756815208056,0.719368099410091,0.17402722298114864,0.9025858296604962,1.1705929710018044
1.1711711711711712,0.33861570947382297,-0.14886722281439088,0.3170245570882603,1.2509777278152683,0.06935685046382545,-0.4516445456945662,-2.7514099066557476,-0.14369096041404758,-1.774177657676035,-2.9614708528385543,-1.0395304034842283,-0.3276224058289891,-1.2722009728707844,-4.027796110669211,-2.876010896817291,-1.7570918195949499,-3.5078287917054243,-4.031276606153026,0.2531560429964616,1.7441913335565675,0.839472912594618,-0.16189662090209198,1.2664959393894277,1.5508657824942542,-0.9831969742711454,0.7550352955563782,-0.8199103455094876,-3.844580570073569,0.008483966622812415,1.6484299706122545,0.43643000270072124,1.047435552966409,0.7322857149911004,0.19019534570783936,0.9157886902998601,1.1819378705620125
1.1811811811811812,0.3257079190522579,-0.1891167433152527,0.2881003991352121,1.2328739657621335,0.034217267954975816,-0.4917995031029584,-2.7487449518237823,-0.12623190992957412,-1.7657027731362123,-2.9630032551824685,-1.0268108721925944,-0.31206373837213974,-1.2818414523269397,-4.019613249919973,-2.8837692152416254,-1.7952972878949889,-3.507198205571467,-4.014151108085915,0.2575609571335502,1.754740403350788,0.8468668592042674,-0.15991169710222278,1.27572777962831,1.5627519485515022,-0.9429708741396624,0.8799003250959951,-0.7302017189479282,-3.788872204727933,0.11750714507448289,1.7732446350492135,0.44367187068742686,1.0602686072242424,0.7450248429685654,0.2063924599860256,0.9287330107169818,1.1929181253149395
1.1911911911911912,0.3127089437655585,-0.22926837773160397,0.25911032663022093,1.2143959405600937,-0.0009019449847523084,-0.5317674223083555,-2.746035207055785,-0.10866566485302993,-1.7571524527914972,-2.964514365811683,-1.0139973733435506,-0.2963844420647759,-1.2910778102838403,-4.0101818783910295,-2.8906284314353687,-1.8329392454922229,-3.505476497838586,-3.995778984510789,0.2620380714895002,1.7654162732817924,0.85438740965202,-0.15776452056829138,1.2850878760479625,1.5747461821277786,-0.9024534965209812,1.004487756140053,-0.640269714942259,-3.731991128584297,0.22649006802884186,1.897505753901031,0.4508556064645318,1.0727702201918317,0.7575811618531956,0.22261344215551665,0.9414142751723723,1.2035297607466047
1.2012012012012012,0.29962285322024373,-0.26930970336031856,0.23006333931062492,1.1955494234828883,-0.03598990604723894,-0.5715359344791856,-2.743279948316783,-0.09099097474953328,-1.7485254339596519,-2.9660025403692596,-1.00108863535435,-0.2805834605924041,-1.2999071938689657,-3.999504967916778,-2.896586448770457,-1.8700060417161213,-3.5026642403620234,-3.9761659689885387,0.2665867922881489,1.776215602989049,0.8620327126689068,-0.15545487806766123,1.2945735732607193,1.5868447740187037,-0.8616573924443615,1.1287590131509948,-0.5501421820820735,-3.6739549592033716,0.33539898979988464,2.02117485284041,0.45797883797236716,1.0849358704102006,0.7699504062870912,0.2388531603131452,0.9538280491292562,1.2137689164588197
1.2112112112112112,0.2864537438989413,-0.30922833203180267,0.20096845430763394,1.176340299814679,-0.07103574290102094,-0.611092732857471,-2.740478457836807,-0.07320662348574383,-1.739820473158913,-2.967466132895815,-0.9880834140008413,-0.26465977560468396,-1.3083268762775804,-3.9875858759829477,-2.9016414496863243,-1.9064862040379376,-3.4987623426768115,-3.955318179290876,0.2712065020988964,1.7871350073729477,0.8698008745772497,-0.1529826077713964,1.3041821719024742,1.599043976954434,-0.8205951992248164,1.252675618527578,-0.4598470294654583,-3.6147816717536663,0.44420018764973984,2.1442136408707073,0.46503921111396307,1.0967611404700224,0.7821283683679516,0.2551064759026487,0.9659699806314266,1.2236318473699423
1.2212212212212212,0.2732057378916997,-0.3490119139452253,0.1718347033544362,1.1567745670275065,-0.10602859655739943,-0.6504255765688837,-2.7376300243483844,-0.055311429671419034,-1.7310363465310412,-2.9689034963506273,-0.9749804928536441,-0.24861240708818677,-1.3163342576168744,-3.9744283446866397,-2.905791896252347,-1.9423684416225118,-3.4937720517158075,-3.9332421155058594,0.27589656002016694,1.7981710576432108,0.8776899598723309,-0.15034759931289113,1.3139109294660791,1.6113400067598123,-0.7792796365505975,1.3761992045173757,-0.3694122180584231,-3.554489593446406,0.5528599722291025,2.26658402218066,0.4720343904853125,1.108241718385559,0.7941108989555001,0.2713682453066166,0.9778358016555356,1.2331149248799254
1.2312312312312312,0.25988298161937284,-0.38864814149186716,0.14267112998978643,1.1368583329240127,-0.14095762473241333,-0.6895222944124006,-2.7347339433220994,-0.03730424709020677,-1.7221718502583339,-2.970312983133161,-0.9617786837057404,-0.23244041372728175,-1.3239268657108096,-3.960036499577285,-2.9090365306437165,-1.9776416488238235,-3.4876949514232694,-3.9099446580250543,0.2806563018701518,1.8093202823809003,0.8856979918170486,-0.14754979383055672,1.3237570611481528,1.6237290435259997,-0.7377235025451767,1.499291525095271,-0.27886575203827296,-3.4930973978614444,0.66134469800733,2.3882481079386855,0.4789620600998545,1.11937339893596,0.8058939089597218,0.2876333214400138,0.989421329437402,1.2422146379993075
1.2412412412412412,0.24648964454947297,-0.4281247530654023,0.11348678675794097,1.1165978137460084,-0.1758120052036383,-0.7283707886283859,-2.7317895172001396,-0.0191839651195399,-1.7132258009744794,-2.971692945604854,-0.9484768269913479,-0.21614289325303737,-1.3311023568654254,-3.9444148483788877,-2.9113743755305914,-2.01229490862321,-3.4805329622640997,-3.885433065412954,0.28548504038477407,1.8205791686136814,0.8938229530493756,-0.14458918399455123,1.3337177407090315,1.636207232793228,-0.6959396698049455,1.621914467804263,-0.18823567012360196,-3.430624099165951,0.7696207736889722,2.509168228023104,0.4858199241069534,1.1301520849735072,0.8174733706105137,0.3038965553447861,1.0007224677719257,1.250927594441789
1.2512512512512513,0.23302991790488958,-0.4674295368579347,0.08429073240580745,1.0959993322494677,-0.21058093916077184,-0.7669590386439313,-2.728796055627761,-0.0009495091395021675,-1.704197036169122,-2.9730417366109974,-0.9350737921959443,-0.19971898278002997,-1.337858516594367,-3.9275682795939533,-2.9128047343804084,-2.0463174960091846,-3.4722883406288942,-3.859714972159323,0.2903820654228145,1.831944162904017,0.9020627862024326,-0.1414658140175447,1.343790101345598,1.6487706867443033,-0.6539410814138583,1.7440300655549206,-0.09755003689359404,-3.3670890462276533,0.8776546726135089,2.629306942684642,0.49260570750415167,1.1405737886984002,0.8288453187083559,0.3201527977850529,1.0117352082862054,1.2592505216800602
1.2612612612612613,0.2195080133658735,-0.5065503346406134,0.05509202907817609,1.0750693157465472,-0.2452536545489671,-0.8052751047942984,-2.7257528756825984,0.01740015906946168,-1.6950844145860138,-2.9743577100025522,-0.9215684782573181,-0.183167859130954,-1.3441932603044118,-3.909502060989524,-2.91332719167326,-2.079698881297812,-3.462963678135001,-3.8327983863151522,0.2953466441781342,1.8434116724499519,0.9104153945369814,-0.13817977964951558,1.353971236576719,1.6614154854084946,-0.6117407469362519,1.8656005083798304,-0.0068369340993181,-3.302511916624451,0.9854129431350785,2.7486270541376223,0.4993171568429757,1.1506346328996884,0.8400058518556142,0.33639690084239504,1.022455631685466,1.2671802679645507
1.2712712712712713,0.20592816176568896,-0.5454750455276565,0.025899739511901325,1.0538142941152364,-0.2798194094038806,-0.8433071320193067,-2.7226593021017504,0.03586604094011541,-1.6858868166146264,-2.9756392211577354,-0.907959813957517,-0.16648873914893356,-1.350104633940777,-3.8902218379658033,-2.912941613030274,-2.1124287333926066,-3.452561900823783,-3.804691687012959,0.3003780213989297,1.854978066198147,0.9188786425861478,-0.1347312281565805,1.3642582011410154,1.67413767787543,-0.5693517383890848,1.9865881551394016,0.08387554803029443,-3.2369127105522715,1.0928622189789794,2.8670916180762336,0.5059520409280757,1.160330852161963,0.8509511336680964,0.3526237195107422,1.0328799089714105,1.2747138033047865
1.2812812812812813,0.1922946117803366,-0.5841916297226174,-0.0032770757700976497,1.032240897777255,-0.3142674951774008,-0.8810433535335274,-2.7195146675065685,0.05444910074340065,-1.676603144675105,-2.976884627503222,-0.8942467583055765,-0.14968087999743715,-1.3555908145920175,-3.869733631807856,-2.911648145254946,-2.144496922982953,-3.4410862682543546,-3.7754036218722087,0.3054754196139517,1.8666396759688222,0.9274503568121691,-0.13112035828386395,1.3746480119066893,1.6869332835186308,-0.5267871861948406,2.1069555451754,0.174559319485095,-3.17031174463304,1.1999692295717426,2.98466395511233,0.5125081515094837,1.169658794037439,0.861677393966482,0.36882811329036785,1.043004302632618,1.2818482204130526
1.2912912912912913,0.17861162861275348,-0.6226881122457364,-0.03242936126414868,1.010355855644822,-0.34858724005302866,-0.9184720944691429,-2.7163183126250767,0.07315026522492292,-1.667232323596444,-2.978092289034792,-0.8804283009109068,-0.1327435794477033,-1.3606501110543188,-3.8480438378209447,-2.9094472162874263,-2.175893525680052,-3.428540372494057,-3.7449433042906497,0.3106380393656175,1.8783927975922525,0.9361283262749663,-0.12734742020241838,1.385137648793125,1.6997982932283007,-0.4840602751163489,2.226665409908608,0.2651862991702959,-3.102729645624687,1.3067008103415747,3.1013076621312106,0.5189833039677756,1.17861492018306,0.8721809299472629,0.38500494778049693,1.0528251678066205,1.2885807356100667
1.3013013013013013,0.16488349267189725,-0.660952586641219,-0.06154806928958227,0.9881659930369344,-0.3827680122498828,-0.9555817754903473,-2.713069586511967,0.0919704232530674,-1.6577733009877644,-2.979260568837267,-0.8665034623472216,-0.11567617615358645,-1.365280964355014,-3.825159223350068,-2.906339535071763,-2.2066088250894214,-3.414928137005986,-3.713320210622405,0.31586505944994603,1.8902336920564728,0.9449103033123329,-0.12341271544021225,1.3957240557039778,1.7127286706529876,-0.4411842401747848,2.345680684377015,0.35572842360028795,-3.034187344035138,1.413023912985982,3.2169866235618665,0.5253753379919238,1.1871958074622782,0.8824581073328263,0.40114909627003265,1.0623389534132957,1.2949086896923803
1.3113113113113113,0.1511144982471239,-0.6989732186632978,-0.09062416279006312,0.9656782295658005,-0.4167992233143078,-0.9923609163781658,-2.7097678467660753,0.11091042547885396,-1.6482250476025804,-2.9803878336035767,-0.8524712945068992,-0.09847804991373824,-1.3694819482351615,-3.8010869256843156,-2.90232609133615,-2.236633315819004,-3.4002538154339317,-3.680544177243694,0.32115563716323997,1.9021585866658324,0.9537940042315296,-0.11931659679720658,1.4064041414714639,1.7257203534497367,-0.39817236255210564,2.463964518710966,0.4461576555870058,-2.964706067642266,1.5189056157034013,3.3316650225582047,0.5316821182496327,1.1953981490111634,0.8925053615003282,0.41725544132591147,1.0715422032592317,1.300829548761248
1.3213213213213213,0.13730895217826886,-0.7367382499399341,-0.11964861813163005,0.9428995769940792,-0.45067033139806467,-1.0287981395845855,-2.7064124597453008,0.1299710840076377,-1.6385865576959409,-2.981472454152787,-0.8383308809456602,-0.08114862192104198,-1.3732517695910362,-3.775834449846695,-2.8974081552862425,-2.2659577064219527,-3.3845219902850876,-3.646625397507098,0.32650890855543924,1.9141636762100394,0.9627771100120712,-0.11505946824454617,1.4171747808115578,1.7387692545423468,-0.35503796547919975,2.5814802895417284,0.5364459929201519,-2.8943073349218102,1.6243131333856609,3.4453073520877884,0.5379015350499463,1.203218755268517,0.9023191985890054,0.4333188763785947,1.0804315571127114,1.3063409050126984
1.3313313313313313,0.1234711725218436,-0.7742360016130259,-0.14861242789657836,0.919837137063592,-0.48437084452209034,-1.064882173754897,-2.703002800778883,0.14915317208275689,-1.6288568493743356,-2.9825128059469415,-0.8240813372174601,-0.06368735499922282,-1.376589268874394,-3.7494096662701026,-2.8915872772116384,-2.2945729222731703,-3.3677375715109457,-3.6115744185853003,0.3319239886900683,1.9262451241433378,0.9718572670194892,-0.11064178480789717,1.4280328152898014,1.7518712633873386,-0.31179441011101533,2.698191611339923,0.6265654770365913,-2.823012948385297,1.7292138277681266,3.55787842592466,0.5440315049979273,1.2106545549696655,0.9118961965855844,0.44933430730420354,1.0890037517489934,1.3114404774885673
1.3413413413413413,0.10960548721376077,-0.811454877953995,-0.1775066036723193,0.8964980992961786,-0.5178903238248143,-1.1006018572171552,-2.699538254376973,0.16845742378122708,-1.6190349649382565,-2.98350726960654,-0.8097218111994893,-0.04609375382655962,-1.3794934204513876,-3.7218208083601714,-2.8848652870056486,-2.32247010837873,-3.3499057949868183,-3.5754021382052867,0.337399971910695,1.9383990637734472,0.9810320877298454,-0.10606405243496653,1.4389750542974267,1.765022247247244,-0.268455091389949,2.814062347680328,0.716488201676232,-2.7508449878300194,1.8335752175343814,3.669343389542845,0.5500699716411998,1.2177025961036314,0.9212330063874508,0.4652966540028101,1.097255621965561,1.3161261127882604
1.3513513513513513,0.09571623272900127,-0.8483833699536338,-0.20632217883435364,0.8728897387673767,-0.5512183867940281,-1.1359461414376797,-2.6960182144374394,0.1878845337215761,-1.6091199712173079,-2.9844542314245075,-0.7952514834071797,-0.028367365146628812,-1.3819633329200243,-3.6930764699457415,-2.8772442935985008,-2.349640632117293,-3.331032220890454,-3.538119801274021,0.34293593211382045,1.9506215994598979,0.990299151464778,-0.10132682784724434,1.449998276037487,1.7782180524708264,-0.2250334338987733,2.9290566224295564,0.8061863215217141,-2.6778258035031812,1.9373649883723192,3.7796677309071582,0.5560149061081594,1.2243600468333806,0.9303263528432497,0.48120085197239393,1.1051841015670238,1.320395785741023
1.3613613613613613,0.08180775273863904,-0.8850100588851008,-0.23505021132249734,0.8490194138536162,-0.5843447104813064,-1.1709040944415252,-2.692442084449843,0.2074351567839115,-1.5991109598977609,-2.985352083878493,-0.7806695672991207,-0.010507777966014365,-1.383998249386064,-3.6631856026177427,-2.8687266843041535,-2.3760760859126844,-3.3111227319802516,-3.499738996396629,0.34853092302811395,1.9629088078213948,0.9996560051368475,-0.09643071837601523,1.4610992285206967,1.7914545057798246,-0.1815428877043888,3.043138830853154,0.8956320608192305,-2.603978009182298,2.0405510029785288,3.8888172911579826,0.5618643077376524,1.230624196378864,0.9391730357705952,0.4970418538779788,1.1127862243193722,1.3242476000385093
1.3713713713713713,0.06788439676463881,-0.9213236198389608,-0.2636817864095001,0.8248945639536236,-0.6172590346979829,-1.2054649041968621,-2.688809277696513,0.22710990784230684,-1.5890070478424525,-2.986199226141329,-0.7659753095717908,0.007485376261077775,-1.385597547697274,-3.632157512957322,-2.859315124080927,-2.4017682898367902,-3.2901835317736015,-3.4602716522881782,0.35418397849990824,1.9752567389518296,1.0091001640049542,-0.09137638178268906,1.4722746305706667,1.8047274155618362,-0.13799692419368587,3.1562736506386657,0.9847977219778093,-2.529324475174022,2.1431013110078796,3.9967582751867026,0.5676162046999267,1.2364924558625807,0.9477699309505742,0.5128146311154617,1.1200591248732807,1.327679788827458
1.3813813813813813,0.05395051883284338,-0.9573128252291775,-0.29220801946119945,0.8005227071847442,-0.6499511651916962,-1.2396178819622203,-2.6851192174506653,0.24690936150959117,-1.5788073774029276,-2.9869940645895094,-0.7511679904440087,0.025612423461358676,-1.386760740635966,-3.6000018596540597,-2.8490125547061727,-2.4267092941419826,-3.268221142625926,-3.419730034080162,0.35989411278486516,1.9876614176445717,1.018629112439593,-0.08616452606350668,1.4835211728382256,1.818032573168929,-0.09440903190280567,3.2684260528312716,1.0736556941444004,-2.4538883212335407,2.2449841589652277,4.10345726209852,0.5732686546086643,1.2419623591173976,0.9561139910987358,0.5285141753696525,1.127000039656186,1.3306907152622856
1.3913913913913913,0.04001047612456764,-0.9929665482689697,-0.32062005868735605,0.775911438054894,-0.6824109768025162,-1.273352465595561,-2.681371337171502,0.2668340518946209,-1.5685111167237262,-2.9877350133095124,-0.7362469239310209,0.04387364678420232,-1.387487476069763,-3.566728650515182,-2.8378221938652426,-2.450891381722271,-3.2452424037110035,-3.3781267395228265,0.3656603208457222,2.00011884462465,1.0282403046977098,-0.08079590923868113,1.494835518824513,1.8313657542215833,-0.05079271234109298,3.3795613126785975,1.1621784617521036,-2.3776929094067514,2.3461680000361738,4.208881215559423,0.5788197451239074,1.247031563456377,0.9642022468122662,0.5441355001660377,1.133606307732851,1.333278873017431
1.4014014014014013,0.026068627627216512,-1.0282737664154575,-0.34890908788231856,0.7510684251108615,-0.714628416597679,-1.3066582228241475,-2.677565080696232,0.2868844723721099,-1.5581174600387264,-2.988420494601824,-0.7212114581081368,0.06226928645664808,-1.3877775370605365,-3.5323482393666814,-2.825747534155038,-2.4743070705024395,-3.221254468903212,-3.3354746950845224,0.37148157865602816,2.0126249977884547,1.0379311657069155,-0.07527133912603949,1.5062143059125292,1.8447227199175598,-0.007161475811031399,3.4896450203813436,1.2503386130389027,-2.300761836797416,2.446621503853836,4.312997494024081,0.5842675945456868,1.251697850404375,0.9720318074930562,0.5596736424157938,1.1398753716341594,1.3354428867592896
1.4114114114114114,0.012129332784344877,-1.0632235647820332,-0.37706632915466887,0.7260014085636888,-0.7465935069839564,-1.3395248544742087,-2.6736999024289516,0.30706107536508986,-1.5476256279594436,-2.989048939482498,-0.7060609753638305,0.0807995396517051,-1.3876308419314922,-3.4968713228473165,-2.8127923420024445,-2.4969491157544126,-3.1962648045623396,-3.291787151949291,0.37735684350977344,2.0251758334505685,1.047699091858822,-0.06959167309923527,1.517654146406819,1.858099218345292,0.03647116277454272,3.598643091746408,1.338108848534254,-2.2231189282615547,2.5463135661986094,4.4157738608415364,0.5896103523981737,1.2559591263911836,0.9795998622463731,0.575123663953566,1.1458047781538725,1.3371815125775934
1.4214214214214214,-0.0018030498544228126,-1.0978051395173956,-0.4050830456450041,0.7007181978918675,-0.7782963487966983,-1.3719421976593926,-2.6697752675263233,0.3273642721400685,-1.5370348677552015,-2.9896187881821015,-0.6907948926422297,0.09946456037,-1.3870474442923781,-3.460308937096476,-2.798960656497992,-2.518810512340137,-3.1702811872216485,-3.247077681913912,0.3832850543368189,2.03776728759734,1.0575414518112465,-0.06375781783060626,1.5291516285809705,1.871490985801388,0.08009168807665408,3.706521778739206,1.425461989510918,-2.1447882290313216,2.6452133186279134,4.517178494235519,0.59484620000417,1.259813423405999,0.986903680754864,0.59048065306754,1.151392179113116,1.3384936383761012
1.4314314314314314,-0.015724163983195122,-1.132007801150207,-0.4329505442310121,0.6752266694230885,-0.8097271243645912,-1.4039002289270204,-2.665790652079999,0.3477944326149505,-1.5263444536250879,-2.9901284906418897,-0.6754126616749174,0.1182644593348052,-1.386027533022807,-3.4226724543369347,-2.7842567881451017,-2.5398844968802945,-3.1433117011799157,-3.2013601731856975,0.3892651320240274,2.050395277146816,1.0674555872990414,-0.05777072901875719,1.5407033177326037,1.8848937481118422,0.12368658851453403,3.8132476799319077,1.5123709863994017,-2.065793997270652,2.743290138032941,4.617179997156335,0.5999733510497629,1.263258899613018,0.9939406141276129,0.6057397260213324,1.1566353320923448,1.3393782842224777
1.4414414414414414,-0.02962965688892059,-1.1658209778983348,-0.4606601782190047,0.6495347638952982,-0.8408761005491834,-1.4353890673611716,-2.661745543295737,0.36835188517978024,-1.5155536869616049,-2.990576507007054,-0.659913769201972,0.1371993039004806,-1.3845714322137002,-3.3839735793535595,-2.7686853175252977,-2.560164549848158,-3.115364735998188,-3.154648826082324,0.3952959797419958,2.0630557012146413,1.0774388139532989,-0.05163141110095169,1.5523057572455226,1.8983032219565446,0.16724236044880247,3.9187877508443756,1.5988089271624188,-1.9861606965649907,2.840513656119459,4.715747407001257,0.6049900521389657,1.2662938399279686,1.0007080957239944,0.6208960285672268,1.1615321011305728,1.339834602657257
1.4514514514514514,-0.0435151807993813,-1.1992342189416514,-0.4882033500210742,0.6236504839978139,-0.8717336317582366,-1.4663989776416357,-2.6576394396691416,0.38903691653036276,-1.5046618966059415,-2.9909613081168973,-0.64429773718218,0.15626911797435786,-1.3826796010668694,-3.344224345869058,-2.75225109387981,-2.5796443975879564,-3.086448983902028,-3.1069581486350355,0.4013764832772892,2.0757444423855307,1.087488422128671,-0.04534091695040235,1.5639554696587,1.9117151161966743,0.21074551236219113,4.0231093141745875,1.6847490456267709,-1.9059129883474222,2.9368537688097067,4.812850205200406,0.6098945833381755,1.2689166565553953,1.007203641952067,0.6359447374502888,1.166080457391639,1.3398618789617875
1.4614614614614614,-0.05737639422965584,-1.2322371976573832,-0.5155715138170449,0.5975818918932602,-0.9022901629319708,-1.4969203730577862,-2.6534718511579873,0.4098497715148164,-1.4936684390947783,-2.9912813759917753,-0.6285641229923524,0.17547388195209188,-1.3803526337527683,-3.3034371128178868,-2.7349592336079964,-2.598318014257121,-3.0565734370900572,-3.0583029520965823,0.4075055113700727,2.088457367989924,1.0976016777385564,-0.03890034755855251,1.5756489577417678,1.925125133204575,0.2541825690365138,4.126180069915384,1.7701647297700644,-1.8250757242635494,3.0322806455625093,4.908458326665167,0.6146852587102776,1.2711258894865398,1.0134248530412562,0.6508810619028951,1.1702784797973136,1.3394595313850846
1.4714714714714714,-0.07120896332663466,-1.2648197148170062,-0.5427561782003956,0.5713371067210933,-0.9325362325012778,-1.5269438184764415,-2.6492422993510587,0.4307906529931024,-1.4825726988985561,-2.9915352043166625,-0.6127125196156845,0.19481353266649992,-1.3775912592264585,-3.261624560519475,-2.7168151186830576,-2.6161796236918025,-3.0257473849496304,-3.0086983463552817,0.4136819160570371,2.1011903313854234,1.1077758230978894,-0.032310851702448136,1.5873827055766765,1.9385289701956885,0.2975400757245903,4.227968105354412,1.8550295299597104,-1.7436739384774775,3.1267647386086947,5.0025421690962135,0.6193604268382317,1.2729202069576517,1.0193694137890945,0.665700245129211,1.1741243556270429,1.3386271113295138
1.4814814814814814,-0.08500856321117171,-1.2969717017436941,-0.5697489088073325,0.5449243020834866,-0.962462475316987,-1.556460033262796,-2.644950317633473,0.45185972170957883,-1.4713740886511282,-2.991721298921182,-0.5967425558191009,0.2142879633499051,-1.3743963410018458,-3.218799686751952,-2.6978243949855267,-2.633223701195092,-2.9939804111804977,-2.9581597352566225,0.4199045330195125,2.1139391732426276,1.1180080777732757,-0.025573625597302665,1.5991531796451894,1.9519223205621474,0.3408046023158329,4.328441904954152,1.9393171671416414,-1.6617328399213005,3.2202767920989683,5.095072602148242,0.6239184713379793,1.2742984058685969,1.0250350942817785,0.6803975657791593,1.1776163810841467,1.3373643034952463
1.4914914914914914,-0.09877087931745669,-1.3286832234293469,-0.5965413309282019,0.5183517035143564,-0.9920596255492784,-1.5854598941535154,-2.6405954513484082,0.47305709617861663,-1.4600720493707295,-2.9918381782559673,-0.5806538963195269,0.23389702360999604,-1.3707688768842565,-3.1749758027275883,-2.6779929705550574,-2.6494449752473894,-2.961282390827355,-2.9067028118338647,0.42617218193666173,2.126699722834947,1.1282956394402053,-0.018689912534362304,1.6109568299218784,1.965300875207601,0.3839627474942051,4.427570360108994,2.023001540976225,-1.5792778044904727,3.3127878511614113,5.1860209764486065,0.6283578113605107,1.2752594121616307,1.0304197505883288,0.6949683394114233,1.1807529618282968,1.3356709259834503
1.5015015015015014,-0.11249160872919334,-1.3599444816102306,-0.6231251321004293,0.4916275859323095,-1.0213185195563428,-1.6139344380811065,-2.6361772579552123,0.4943828525833146,-1.4486660506721918,-2.9918843738651835,-0.5644462419390401,0.25364051941921123,-1.3667099986614388,-3.1301665289712,-2.657327013761048,-2.6648384291383866,-2.927663487222186,-2.8543435534491026,0.43248366684364375,2.139467799332017,1.138635684747084,-0.01166100250418377,1.622790090972277,1.9786603238828728,0.4270011428872653,4.525322778776318,2.1060567379188413,-1.496334367187494,3.4042692708658007,5.275359132467032,0.632676902082938,1.2758022811602148,1.03552132542813,0.70940791994503,1.1835326134741069,1.3335469303581742
1.5115115115115114,-0.12616646151217,-1.3907458178002818,-0.6494920646821872,0.4647602710783032,-1.0502300987214015,-1.6418748649486896,-2.6316953071838274,0.5158370246873457,-1.4371555909703366,-2.991858430855089,-0.5481193297488474,0.2735182131176512,-1.3622209717530804,-3.0843857911027905,-2.6358329513926653,-2.679399302520163,-2.89313414883736,-2.8010982168463068,0.43883777649463834,2.1522392130962995,1.1490253701858089,-0.004488231805441083,1.6346493830558566,1.9919963565220262,0.4699064572050123,4.621668894978618,2.188457039242634,-1.4129282142163344,3.494692725091959,5.363059409233686,0.6368742351884217,1.275926197867779,1.0403378488116501,0.7237117010990671,1.1859539620556832,1.3309924016669152
1.5215215215215214,-0.1397911620428102,-1.4210777162811297,-0.6756339484059913,0.43775812493880983,-1.0787854122572114,-1.6692725403543125,-2.627149181185488,0.5374196037599616,-1.4255401976744864,-2.991758908358474,-0.5316729332020459,0.2935298234295192,-1.3573031948189576,-3.0376478155257365,-2.6135174666688687,-2.6931230928809127,-2.8577051060504477,-2.7469833331178655,0.445233284730617,2.165009766982477,1.1594618329686273,0.002827017360617583,1.64653111323348,2.005304664578433,0.5126654003672491,4.71657887817371,2.270176929000947,-1.3290851750300463,3.5840302152994266,5.449094652902885,0.640948339334803,1.275630477226332,1.0448674386541381,0.737875117820085,1.1880157444569912,1.3280075584198556
1.5315315315315314,-0.15336145033229123,-1.4509308070479165,-0.7015426729114358,0.4106295551552842,-1.1069756199771783,-1.696118998263961,-2.6225384746796423,0.5591305385141802,-1.4138194273740325,-2.9915843799948343,-0.5151068622551268,0.3136750254930847,-1.351958199325829,-2.9899671250218534,-2.590387497169037,-2.706005556938846,-2.821387367821758,-2.6920157025861915,0.4516689508517482,2.1777752576392295,1.1699421919109976,0.010283317309937522,1.6584316764789924,2.018580942360424,0.5552647276181886,4.810023342490137,2.3511911019269767,-1.2448312143340317,3.672254079195686,5.533438225159822,0.644897780611794,1.2749145643348427,1.0491083013621085,0.7518936476967415,1.189716808807903,1.3245927525277796
1.5415415415415414,-0.1668730833458217,-1.4802958687100023,-0.7272102002562839,0.3833830084207357,-1.1347919950322305,-1.7224059436324444,-2.6178627950970563,0.5809697350581764,-1.4019928660149992,-2.991333434326145,-0.49842096347818093,0.3339534509041617,-1.3461876490732152,-2.941358534254703,-2.5664502326848506,-2.7180427119558295,-2.784192218285631,-2.636212389601978,0.458143519994321,2.1905314768130006,1.180463548320188,0.017879195309519688,1.6703474567946033,2.031820888366113,0.5976912436270273,4.901973355824902,2.431474471268202,-1.1601924240474313,3.7593369993003134,5.616064011467653,0.6487211629865886,1.273778034627319,1.0530587323924343,0.7657628123612547,1.1910561148458048,1.3207484691986895
1.5515515515515514,-0.18032183631666904,-1.5091638313456543,-0.7526285674051353,0.3560269678642108,-1.1622259266125983,-1.7481252549713349,-2.6131217627190546,0.6029370568598891,-1.390060129067553,-2.991004675308087,-0.4816151201537744,0.354364687773089,-1.3399933396782084,-2.891837145182535,-2.5417131129940906,-2.729230836970373,-2.7461312132565383,-2.5795907172607087,0.46465572351207096,2.2032742126533402,1.1910229868893296,0.025613134025243244,1.6822748283297164,2.0450202066169805,0.6399318065732176,4.9924004488007165,2.5110021765531627,-1.075195015225132,3.8452520114023554,5.696946429152453,0.6524171287377515,1.2722205940105387,1.0567171167838734,0.779478178877228,1.1920327342426527,1.3164753267931508
1.5615615615615615,-0.19370350405452985,-1.537525779309842,-0.777789888694901,0.32856995042399634,-1.1892689226136661,-1.7732689868631761,-2.608315010812849,0.6250323247248597,-1.3780208616844005,-2.9905967227365924,-0.46468925236446107,0.3749082807951953,-1.3333771980194697,-2.8414183423822856,-2.516183825557039,-2.739566473949558,-2.707216176651068,-2.522168262039066,0.47120427936178927,2.2159992510194253,1.2016175765966555,0.033483571983509874,1.6942101565028584,2.058174607989801,0.6819733322151714,5.08127662357999,2.5897495912881823,-0.9898653099428903,3.9299725129083525,5.776060435323498,0.6559843588772556,1.270242078961381,1.0600819296608641,0.7930353611134164,1.192645850897375,1.3117740766384125
1.5715715715715715,-0.2070139022478391,-1.5653729539942602,-0.8026863582763216,0.30102050421035664,-1.2159126122650719,-1.7978293724211765,-2.603442185762921,0.6472553167873067,-1.3658747388500303,-2.990108212689556,-0.4476433170689064,0.39558373133472685,-1.3263412816405868,-2.7901177882860746,-2.489870303136198,-2.7490464288595744,-2.6674591968269077,-2.4639628483528893,0.477787892493097,2.228702376787354,1.2122443716096398,0.04148890404656706,1.706149799126362,2.0712798115465043,0.7238027979411406,5.168574362532842,2.6676923305816502,-0.9042297331480835,4.013472271078396,5.853381534626432,0.6594215735605319,1.2678424565837323,1.0631517367094323,0.8064300211030103,1.1928947611935279,1.3066456028013578
1.5815815815815815,-0.22024886875961375,-1.5926967565387355,-0.8273102525307737,0.27338720585862025,-1.242148748722237,-1.8217988256936257,-2.5985029471984094,0.6696057685144419,-1.353621465520747,-2.9895377979635955,-0.43047730816659624,0.4163904975222137,-1.3188877781129822,-2.7379514183316838,-2.4627807213400708,-2.75766777265452,-2.6268726228399606,-2.404992543038376,0.4844052552422633,2.2413793751578064,1.222900412193762,0.049627481901363166,1.7180901075334543,2.084331545861559,0.7654072468010144,5.254266636756429,2.7448062586935085,-0.8183148044786117,4.095725431147685,5.928885786826925,0.6627275324844094,1.2650218246249474,1.065925194625068,0.8196578703880174,1.1927788742221292,1.3010909218203621
1.5915915915915915,-0.2334042649164305,-1.6194887504931685,-0.8516539324616156,0.24567865787343682,-1.2679692116195285,-1.8451699440122928,-2.5934969681164732,0.6920833727240249,-1.3412607767554596,-2.988884148505713,-0.41319125655111144,0.4373279943652447,-1.3110190043585606,-2.6849354360285127,-2.434923496091747,-2.76542784218316,-2.5854690606207478,-2.3452756497582268,0.49105504772994524,2.2540260329636626,1.2335827256256138,0.057897614561783176,1.730027427707399,2.097325550346467,0.8067737915177898,5.3383269144429715,2.8210674965075997,-0.7321471300524864,4.176706524331061,6.002549814222457,0.6659010352728202,1.2617804114518631,1.0684010515324256,0.8327146713483231,1.1922977119695992,1.295111182396131
1.6016016016016015,-0.24647597679013816,-1.6457406644291934,-0.8757098460593316,0.21790348596502576,-1.2933660095842612,-1.8679355102840778,-2.5884239350015825,0.7146877796151543,-1.328792437837177,-2.9881459518397246,-0.3957852301519518,0.4583955938726164,-1.3027374059323111,-2.631086307940541,-2.406307281023098,-2.772324241013364,-2.5432613690712818,-2.284830703334474,0.4977359382627278,2.266638139977188,1.2442883271100642,0.06629756888410952,1.7419581014123469,2.1102575765709553,0.8478896184774717,5.420729169093885,2.896452428924565,-0.6457533942306434,4.256390475708044,6.074350808879957,0.6689409218501496,1.2581185759863693,1.0705781473767224,0.8455962385150189,1.1914509094707475,1.2887076650416236
1.6116116116116117,-0.25945991647190775,-1.6714443945007431,-0.8994705306397445,0.19007033637824147,-1.318331282710759,-1.8900884952252057,-2.5832835479407033,0.7374185968122843,-1.3162162443851768,-2.987321913487329,-0.37825933396489403,0.47959262519181883,-1.2940455562650848,-2.5764207585878474,-2.376940964795371,-2.778354840173975,-2.500262656083626,-2.2236764640097424,0.5044465837383375,2.2792114902163623,1.2550142207012016,0.0748255700955487,1.7538784673255412,2.1231233895804613,0.8887419916961649,5.501447887577467,2.970937712173003,-0.5591603513555337,4.334752611985938,6.144266539697041,0.671846072802117,1.254036807600557,1.0724554142867133,0.8582984398675959,1.190238214926765,1.2818817816911627
1.6216216216216217,-0.27235202333822656,-1.6965920069527267,-0.9229286151545701,0.162187873215282,-1.3428573049937145,-1.9116220595372728,-2.578075520734339,0.7602753894224543,-1.3035320224578126,-2.9864107573836844,-0.36061371007087595,0.5009183747598166,-1.2849461558667818,-2.5209557652682713,-2.3468336683470223,-2.783517778813863,-2.4564862744813603,-2.1618319116387186,0.5111856300544059,2.291741883249962,1.2657574002267649,0.0834798023356599,1.7657848621705303,2.135918769209507,0.9293182567631351,5.580458078027643,3.0445002810366355,-0.47239481746804635,4.411768669138584,6.212275359284659,0.6746154097240733,1.2495357259714786,1.0740318769091282,0.870817198114595,1.1886594897881748,1.2746350752688573
1.6316316316316317,-0.2851482653084433,-1.7211757405770467,-0.9460768224736005,0.13426477575287005,-1.3669364867200888,-1.932529556024471,-2.5727995810034026,0.783257680105715,-1.2907396286459252,-2.9854112262873667,-0.3428485376433986,0.5223720864670782,-1.2754420314901935,-2.464708552800812,-2.315994742069638,-2.787811464777978,-2.4119458178852264,-2.0993162398116345,0.5179517125206567,2.304225125500985,1.2765148502157804,0.09225840921051821,1.7776736218510338,2.148639511390538,0.9696058447586133,5.657735277581337,3.1171173559952146,-0.385483662005333,4.487414799918411,6.2783562106690285,0.6772478955566119,1.2446160808955615,1.0753066527144703,0.8831484919573243,1.1867147088027297,1.266969219216467
1.6416416416416417,-0.2978446400934754,-1.7451880091151908,-0.968907971637807,0.10630973575473694,-1.3905613768188152,-1.9528045316513374,-2.567455470291872,0.8063649491587286,-1.277838950156828,-2.984322082184569,-0.32496403294444537,0.5439529618348032,-1.2655361352557621,-2.4076965881923984,-2.284433762912815,-2.791234575100211,-2.366655116504215,-2.036148849911573,0.5247434562743876,2.316657031548015,1.2872835468291157,0.10115949435944106,1.789541082585114,2.1612814294578464,1.009592276145134,5.7332555599520605,3.1887664502770017,-0.2984537994820981,4.561667581239451,6.342488633810792,0.6797425349083834,1.2392787520627375,1.0762789522740792,0.8952883573362469,1.184403960028226,1.2588860169808596
1.6516516516516517,-0.31043717643529234,-1.7686214036066576,-0.9914149800826679,0.07833145478024167,-1.4137246651675737,-1.9724407295403856,-2.5620429441652055,0.8295966346115199,-1.2648299048888447,-2.983142106687443,-0.3069604493089174,0.5656601602052949,-1.255231543737525,-2.349937575229677,-2.2521605314189057,-2.793786056412914,-2.3206282328534087,-1.9723493451074487,0.5315594766991181,2.329033425424129,1.2980604587926625,0.11018112203410213,1.801383582039297,2.1738403554461536,1.0492651646311983,5.806995542837389,3.259425376820595,-0.2113321811579356,4.634504021429043,6.404652771939344,0.6820983743660182,1.2335247487903518,1.0769480795083743,0.9072328886596571,1.181727444810242,1.2503874014612149
1.6616616616616617,-0.32292193533679053,-1.791468694682489,-1.0135908658310313,0.05033864148995804,-1.436419184855929,-1.991432090909007,-2.556561772304491,0.8529521323373462,-1.25171244149637,-2.9818701014264293,-0.28883807711758996,0.5874927989454171,-1.2445314570105281,-2.291449448997493,-2.2191850686885277,-2.795465125272961,-2.2738794573999064,-1.9079375242845111,0.5383983798462771,2.3413501419129314,1.3088425483328585,0.11932131768985399,1.8131974604622998,2.186312141383464,1.0886122210060727,5.87893239515801,3.3290722551439798,-0.12414578669328842,4.70590156734596,6.464829377700408,0.6843145027910597,1.2273552097169387,1.077313431906196,0.9189782400142631,1.1786854777248026,1.2414754344161483
1.6716716716716717,-0.33529501128167893,-1.8137228348031946,-1.0354287496548347,0.02234000894906432,-1.4586379144041266,-2.009772756945039,-2.551011738596282,0.8764307961756557,-1.2384865394454379,-2.9805048884364767,-0.270597243758599,0.6094499536630753,-1.2334391976600045,-2.2322503703257697,-2.185517613277804,-2.796271268404225,-2.2264233041381716,-1.8429333759142579,0.5452587628597955,2.3536030278413302,1.3196267721142623,0.12857806858907608,1.8249790618180048,2.1986926605777803,1.1276212569445268,5.949043844126122,3.3976855181186583,-0.036921615796616264,4.775838111362786,6.522999819114922,0.6863900516038155,1.2207714024559562,1.077374500715191,0.930520626357298,1.175278486485987,1.232152305830941
1.6816816816816818,-0.347552533443999,-1.8353769604403842,-1.0569218572050099,-0.005655728070629853,-1.4803739799368607,-2.027457070620422,-2.545392641218118,0.9000319380680937,-1.225152209059774,-2.9790453105370203,-0.25223831357746634,0.6315306584366542,-1.221958209752622,-2.1723587201664865,-2.151168618028268,-2.7962042428564287,-2.178274506096177,-1.7773570718656515,0.5521392144034738,2.365787943368644,1.3304100821788865,0.1379493244163616,1.8367247349173357,2.210977808897289,1.1662801887803425,6.017308182140995,3.4652439186467623,0.050313320134644283,4.844291998210345,6.579146085347443,0.688324195054041,1.2137747232095886,1.077130871103161,0.9418563246897989,1.1715070118185102,1.2224203332450654
1.6916916916916918,-0.3596906668869026,-1.8564243942014234,-1.0780635211089185,-0.03363985578918401,-1.501620657311342,-2.044479578442376,-2.5397042927196805,0.9237548282075179,-1.211709491557326,-2.9774902317056045,-0.23376168781568216,0.6537339060573416,-1.2100920577701217,-2.111793093902518,-2.1161487468304303,-2.795264076080295,-2.129448010773741,-1.7112289611595575,0.5590383150909946,2.3779007632716445,1.3411894268870026,0.14743299790535264,1.8484308345486806,2.223163506043617,1.2045770412474186,6.083704273509528,3.531726536239098,0.1375320063767377,4.9112420316820975,6.633250792282187,0.6901161504783673,1.2063666963427335,1.076582222290349,0.9529816752106806,1.1673717072953185,1.2122819610402196
1.7017017017017018,-0.37170561375031874,-1.876858646896461,-1.098847183034663,-0.06160366411671937,-1.522371374199007,-2.060835032141569,-2.5339465200995663,0.9475986951999762,-1.1981584590772514,-2.9758385374450333,-0.2151678045378604,0.6760586482842632,-1.1978444255056768,-2.0505722955900807,-2.080468871322009,-2.793451065918982,-2.0799589755144603,-1.6445695636683375,0.5659546379184437,2.3899373782251336,1.351961751859123,0.15702696547702993,1.8600937226065182,2.2352456968177594,1.242499951187314,6.148211560989783,3.5971127834920598,0.22470743324327758,4.976667481196404,6.685297187905106,0.6917651785443992,1.1985489739173087,1.0757283276526002,0.9638930824512534,1.1628733391402442,1.2017397596890895
1.7117117117117118,-0.38359361442713924,-1.8966734195471862,-1.1192663957216393,-0.08953844935046802,-1.5426197121202225,-2.076518390296738,-2.5281191648776624,0.9715627262395963,-1.1844992146973592,-2.9740891351439345,-0.19645713854749028,0.6985037961123536,-1.1852191149233084,-1.9887153321365805,-2.0441400675218357,-2.7907657805158075,-2.029822762812679,-1.5773995637625473,0.5728867486992092,2.4018936960776665,1.3627240009188688,0.1667290678892594,1.871709769217891,2.2472203523783016,1.2800371712220862,6.210810072155398,3.661382412461431,0.31181260444737496,5.040548088214636,6.735269157490216,0.6932705834814034,1.190323335187022,1.0745690547953817,0.9745870163898318,1.1580127859957887,1.1907964249650727
1.7217217217217218,-0.3953509487275612,-1.9158626053366934,-1.1393148249766982,-0.11743551686984374,-1.5623594084313563,-2.0915248198952736,-2.5222220831630873,0.9956460672963361,-1.1707318924419985,-2.9722409544306263,-0.17763020129130944,0.7210682200528744,-1.1722200449807216,-1.9262414074156509,-2.00717361240049,-2.7872090581382873,-1.9790549355569407,-1.5097398039067058,0.5798332065011202,2.4137656431220136,1.3734731170364354,0.17653711089739443,1.8832753538663813,2.259083471491527,1.3171770733912813,6.2714804255789645,3.72451552093109,0.39882054545961815,5.102864072513146,6.783151228588663,0.6946317132975163,1.181691686052756,1.0731043655986299,0.9850600135460871,1.1527910386560962,1.1794547771132031
1.7317317317317318,-0.4069739370312249,-1.9344202914998514,-1.1589862516353007,-0.1452861838287001,-1.5815843582635993,-2.105849697829276,-2.516255145717684,1.0198478233165356,-1.1568566572803918,-2.9702929475201785,-0.15868754075232805,0.7437507504265004,-1.1588512504159147,-1.863169916321218,-1.96958098038872,-2.7827820069185454,-1.9276712522114012,-1.4416112782061214,0.5867925640856935,2.425549165359982,1.384206043272358,0.18644886592572987,1.8947868665132397,2.2708310817730397,1.3539081527519556,6.330203836832432,3.786492558574675,0.4857043118593168,5.163596138307151,6.8289285758189155,0.6958479599834063,1.1726560584787444,1.0713343162324143,0.9953086780548088,1.1472091997652103,1.1677177599825426
1.7417417417417418,-0.41845894142679013,-1.9523407611535892,-1.1782745734870577,-0.17308178184394218,-1.6002886164129397,-2.1194886123266232,-2.5102182380150477,1.0441670584362075,-1.1428737051154092,-2.9682440895545525,-0.13962974133153608,0.7665501776688781,-1.1451168804979464,-1.799520438762425,-1.9313738398247258,-2.7774860045101724,-1.875687661936692,-1.3730351259067684,0.5937633683493505,2.437240229761188,1.3949197237212891,0.1964620707495993,1.9062407087153197,2.2824592409205047,1.3902190309406093,6.386962124302672,3.8472943330083074,0.5724369976764235,5.222725480224635,6.872587025456642,0.6969187597023254,1.1632186098697153,1.069259057143409,1.0053296827187388,1.1412684834806994,1.1555884401202976
1.7517517517517518,-0.42980236683859857,-1.9696184950665385,-1.1971738071650602,-0.20081365967965992,-1.6184663991806996,-2.132437364316609,-2.5041112602950615,1.0686027962070064,-1.128783262762795,-2.9660933789357316,-0.12045742371832972,0.7894652526485663,-1.1310211977422424,-1.7353127336012744,-1.8925640493414138,-2.771322697661646,-1.8231202996517437,-1.304032624850229,0.600744160766468,2.448834825515412,1.4056111044554958,0.20657443018790506,1.917633294739474,2.2939640379371373,1.4260984596959332,6.441737714820426,3.906902015732503,0.6589917437215526,5.2802337891284274,6.914113059822835,0.6978435929664908,1.1533816224091913,1.0668788330121848,1.0151197700401555,1.1349702151027576,1.1430700058279497
1.7617617617617618,-0.4410006621400735,-1.9862481733674777,-1.2156780899984128,-0.2284731859259516,-1.6361120861640708,-2.1446919687297226,-2.4979341276139295,1.0931540198348006,-1.1145855879208424,-2.963839837651715,-0.10117124474969723,0.8124946869972578,-1.1165685765908429,-1.670566732534869,-1.8531636541947358,-2.764294001706432,-1.7699854810381004,-1.2346251848857281,0.6077334778341253,2.4603289652781255,1.416277134467781,0.2167836168058666,1.9289610526730643,2.3053415943455504,1.4615353243412752,6.494513649100882,3.9652971479614147,0.7453417459015144,5.336103257784641,6.953493821468823,0.6986219847997447,1.1431475023591608,1.0641939826813247,1.0246757532308852,1.1283158306688978,1.1301657661796862
1.7717717717717718,-0.4520503212535122,-2.002224677192051,-1.2337816818273988,-0.2560517516716084,-1.65322022199609,-2.1562486557311766,-2.4916867698896925,1.1178196724307774,-1.1002809691305335,-2.961482511595299,-0.08177189725820685,0.8356371534521836,-1.1017635020579934,-1.6053025339241453,-1.8131848825342483,-2.756402099969939,-1.7162996974882683,-1.1648343412412983,0.6147298515184121,2.4717186864088228,1.4269147666135398,0.227087271627769,1.9402204255302418,2.3165880653915893,1.4965186472257523,6.545273586994181,4.0224616463376295,0.831460263517793,5.390316586375733,6.990717117156885,0.6992535048864391,1.1325187793213278,1.0612049390543912,1.0339945172004308,1.1213068765143601,1.1168791500034405
1.7817817817817818,-0.46294788423592964,-2.0175430902672553,-1.251478966780714,-0.2835407731698325,-1.6697855180345178,-2.167103871887791,-2.485369131943201,1.1425986572750038,-1.0858697257261525,-2.9590204708755232,-0.06226010990884337,0.8588912862105906,-1.0866105683415082,-1.5395403965710057,-1.7726401416170496,-2.747649443093504,-1.662079610999669,-1.0946817478561275,0.6217318097021559,2.4830000522017635,1.437520958551662,0.2374830048594923,1.9514078723536588,2.3276996412377833,1.5310375911229357,6.594001812544263,4.0783778085307185,0.9173206275453973,5.442856987856458,7.025771421635223,0.6997377677065004,1.1214981054601736,1.0579122289657772,1.0430730195219111,1.1139450087983709,1.103213704824849
1.7917917917917918,-0.47368993835061857,-2.0321987004332005,-1.2687644550142183,-0.3109316944961637,-1.6858028539990977,-2.177254281267881,-2.478981173534552,1.1674898380923606,-1.071352207776389,-2.956452810121705,-0.042636647024743395,0.8822556812961881,-1.0711144774003236,-1.47330073344578,-1.7315420139662658,-2.7380387482756134,-1.6073420490157702,-1.0241891706761552,0.6287378766339335,2.4941691531087478,1.448092673683981,0.2479683966205967,1.9625198693112658,2.338672548146043,1.565081462586065,6.640683238854442,4.133028318717831,1.0028962488895208,5.493708193151088,7.058645881206129,0.7000744326566322,1.1100882546880693,1.0543164730214751,1.0519082913755111,1.1062319929964022,1.089173095774463
1.8018018018018018,-0.4842731191240931,-2.046187001101675,-1.2856327844106687,-0.33821599019779075,-1.7012672795566874,-2.186696766473803,-2.472522869394958,1.1924920393407692,-1.0567287960159453,-2.953778648779958,-0.022902308401882888,0.9057288969374451,-1.0552800374986964,-1.4066041053669585,-1.6899032534752743,-2.7275729984305968,-1.5521039992159964,-0.9533784809149903,0.6357465733782244,2.50522210795355,1.458626882092988,0.2585409976857381,1.973552910787858,2.3495030496492326,1.5986397152587462,6.685303412758248,4.186396252944629,1.0881606266174564,5.542854456190249,7.089330317086243,0.7002632041576193,1.0982921218126933,1.0504183854108209,1.060497438469151,1.0981697033585864,1.0747611044585423
1.8118118118118118,-0.4946941113880897,-2.059503692651063,-1.302078722239907,-0.36538516793342873,-1.7161740158537735,-2.195428429606839,-2.465994209254051,1.2176040465116138,-1.041999901767675,-2.9509971314021,-0.0030579291127736997,0.9293094539576261,-1.0391121617174823,-1.3394712146351495,-1.647736781458872,-2.7162554412650644,-1.4963826042560315,-0.8822716482822409,0.6427564182665707,2.5161550651376228,1.4691205614775138,0.2691983302351842,1.9845035104710322,2.3601874477112617,1.631701953140113,6.72784851929406,4.238465084364896,1.1730873561632178,5.5902805587858655,7.117815228557862,0.7003038317476985,1.0861127216470157,1.0462187736892645,1.0688376419360894,1.089760122334453,1.0599816277937897
1.8218218218218218,-0.504949650306302,-2.072144683757182,-1.318097166778985,-0.39243077110294355,-1.7305184569958922,-2.203446593164125,-2.4593951978626114,1.2428246064422783,-1.0271659668552717,-2.9481074279268684,0.01689562070077057,0.9529958361764428,-1.0226158664329674,-1.2719228986232378,-1.6050556826526106,-2.7040895882723577,-1.4401951564601414,-0.810890734181348,0.6497659273495999,2.5269642038367133,1.4795706980860932,0.27993788861419805,1.995368202431215,2.370722083875334,1.6642579338034373,6.768305385982146,4.289218688357205,1.2576501375023246,5.6359718153426375,7.144091795910323,0.7001961101619671,1.0735531880821234,1.0417185385322387,1.0769261592091837,1.0810053399641681,1.0448386768063778
1.8318318318318318,-0.515036522385532,-2.0841060926596304,-1.3336831488917311,-0.41934438146591074,-1.7442961714735028,-2.21074880086734,-2.452725855010704,1.2681524276406912,-1.0122274635065338,-2.945108733953351,0.036957436045735675,0.9767864908231988,-1.005796269763719,-1.2039801233247214,-1.5618732011615368,-2.691079213645336,-1.3835590924671575,-0.7392578848790327,0.656773614849774,2.5376457351880117,1.4899742876477207,0.2907571401010557,2.0061435421954346,2.381103340399995,1.6962975715671962,6.806661486902805,4.338641347517061,1.3418227832942209,5.679914077404669,7.16815188317055,0.6999398793978068,1.0606167731231786,1.0369186734602005,1.0847603248715356,1.071907553236464,1.0293363753956506
1.8418418418418419,-0.5249515664709444,-2.095384248363249,-1.348831833567266,-0.4461176217482967,-1.7575029035338672,-2.2173328184229057,-2.445986215541236,1.2935861806217832,-0.997184894247241,-2.9420002710065476,0.05712657730680785,1.0006798289612997,-0.988658589985936,-1.1356639768622319,-1.5182027363595918,-2.6772283531078296,-1.3264919878317845,-0.6673953246484684,0.6637779936147222,2.548195903467465,1.5003283362997109,0.30165352568345877,2.0168261078144964,2.391327641382631,1.7278109406176088,6.842904946574339,4.386717756522971,1.4255792269898102,5.722093738035775,7.189988040621913,0.6995350247662998,1.0473068458888042,1.03182026453493,1.0923375514832572,1.0624690654134552,1.013478959062873
1.8518518518518519,-0.5346916747251166,-2.105975691774332,-1.3635385214169888,-0.47274215823645643,-1.7701345744985135,-2.2231966342134504,-2.439176329358904,1.3191244982557577,-0.9820387917856668,-2.938781286794987,0.07740207048600457,1.0246742259239974,-0.97120814391779,-1.0669956629582413,-1.47405783874094,-2.662541302665129,-1.2690115515828972,-0.5953253488883045,0.6707775755710187,2.5586109872568965,1.5106298615123726,0.3126244608431023,2.0274125009232375,2.4013914538700716,1.7587882780816768,6.877024543629638,4.433433026874928,1.508893530901591,5.762497736032142,7.209593507110633,0.6989814769296226,1.0336268915742068,1.0264244900271795,1.0996553303841066,1.0526922853225549,0.9972707736054252
1.8618618618618619,-0.5442537935905803,-2.115877176771223,-1.3777986501295767,-0.49920970335764436,-1.7821872840258761,-2.2283384599203377,-2.432296261434559,1.344765976128059,-0.9667897188877685,-2.9354510554603044,0.09778290745296121,1.0487680217612352,-0.953450345273259,-0.9979964943699812,-1.429452205724512,-2.6470226172738816,-1.2111356207405166,-0.5230703172196685,0.6777708721782653,2.56888730060056,1.5208758930102173,0.32366733634815487,2.037899347793529,2.411291288955947,1.7892199870497891,6.909009714290261,4.478772691503862,1.5917398942339012,5.8011135599660335,7.226962212139001,0.6982792119244065,1.0195805103783588,1.0207326200557822,1.1067112324717379,1.042579726615706,0.9807162737768482
1.8718718718718719,-0.5536349247355571,-2.125085671208981,-1.391607795883541,-0.5255120182462385,-1.7936573113187206,-2.232756731077059,-2.4253460918049647,1.3705091729109329,-0.9514382682430914,-2.932008877818717,0.11826804620579662,1.0729595216974546,-0.935390702985961,-0.9286878862906046,-1.3843996774130602,-2.630677109431828,-1.1528821547931576,-0.4506526465632856,0.6847563948833353,2.5790211941507852,1.53106347368941,0.33477951905340597,2.0482833003796994,2.4210237028644666,1.819096639546931,6.93885055563694,4.522722709250606,1.6740926610707763,5.837929252059294,7.242088777744791,0.6974282511710561,1.0051714163955725,1.0147460161983217,1.1135029089553299,1.0321340069961589,0.9638200219131553
1.8818818818818819,-0.5628321259825951,-2.1335983578577924,-1.404961674716908,-0.5516409152948845,-1.8045411162759788,-2.2364501075533143,-2.4183259155679524,1.396352610746463,-0.9359850623214261,-2.928454081594316,0.1388564111424775,1.0972469966002243,-0.9170348195035086,-0.8590913497186351,-1.3389142323080379,-2.6135098476878,-1.094269230137263,-0.3780948041988583,0.6917326555746437,2.589009056302343,1.5411896605311812,0.34595835270783243,2.058561037356059,2.430585298020274,1.8484089794516023,6.966537828675476,4.565269469213006,1.755926328318957,5.872933411885432,7.2549685201662495,0.696428661469024,0.9904034364718074,1.0084661310734908,1.1200280920843573,1.0213578474130336,0.9465866865258278
1.8918918918918919,-0.5718425122198204,-2.1414126352748406,-1.4178561438535935,-0.5775882606897698,-1.8148353405886393,-2.239417473969639,-2.411235842872985,1.4222947756409676,-0.9204307532202658,-2.9247860216441035,0.15954689334259775,1.1216286834595446,-0.8983883890529096,-0.7892284847977539,-1.2930099829816324,-2.5955261550724447,-1.0353150344804434,-0.30541930080885604,0.6986981670362966,2.598847314315196,1.55125152551092,0.3572011587693348,2.068729265146201,2.4399727241040647,1.8771479253615264,6.992062961197081,4.606399794959829,1.8372155536035852,5.906115199899159,7.265597451292162,0.6952805549780425,0.9752805090260673,1.0018945078952681,1.126284595852281,1.0102540712239192,0.9290210408619398
1.901901901901902,-0.5806632562945184,-2.1485261186093685,-1.4302872029860694,-0.6033459769292422,-1.8245368087793534,-2.241657940042451,-2.404075998907122,1.448334117870632,-0.90477602250311,-2.921004080174702,0.18033835085948632,1.1461027858776816,-0.8794571958775547,-0.7191209741289881,-1.2467011717072898,-2.5767316074501623,-0.976037861210253,-0.23264868350886578,0.7056514434019842,2.6085324354252717,1.5612461565026594,0.3685052372263907,2.078784718943759,2.4491826790936164,1.9053045734052683,7.015418050432285,4.646100948610155,1.9179351631141377,5.93746434079228,7.273972279896572,0.6939840891853188,0.9598066828372469,0.9950327799990459,1.132270316674935,0.9988256033257639,0.9111279614318545
1.911911911911912,-0.5892915898887724,-2.1549366403406833,-1.4422509955139176,-0.628906045324993,-1.8336425291854326,-2.2431708408593973,-2.396846523876392,1.4744690523982524,-0.8890215810286608,-2.9171076669506757,0.20122960902255377,1.1706674745693786,-0.8602471124463341,-0.648790576057372,-1.2000021660500841,-2.557132031792768,-0.9164561037302504,-0.15980552886666455,0.712591000608475,2.6180609279429223,1.5711706581786835,0.37986786742637135,2.0887241637243137,2.458211910289928,1.9328701999988889,7.036595865497622,4.684360634777005,1.998060159398175,5.9669711266749,7.280090412657724,0.6925394668587029,0.9439861157968118,0.9878826703398607,1.1379832340434084,0.9870754692543294,0.8929124265049426
1.921921921921922,-0.5977248043768835,-2.1606422509488707,-1.45374380973789,-0.6542605084850311,-1.8421496948849374,-2.243955737084929,-2.389547572982582,1.5006979593009655,-0.8731681687709705,-2.9130962194943906,0.2222194607497837,1.1953208878722916,-0.8407640976354412,-0.5782591179351565,-1.1529274544182961,-2.5367335043754133,-0.8565882497650923,-0.08691243591217311,0.7195153568485714,2.6274293423387327,1.5810221529039699,0.3912863089102644,2.098544395248123,2.4670572153281425,1.9598362645467846,7.055589849634252,4.721167004373958,2.0775657291004923,5.994626420080955,7.283949954960945,0.6909469359858437,0.9278230736276902,0.9804459909628784,1.14342141115121,0.9750067942524877,0.8743795145737966
1.931931931931932,-0.6059602516643106,-2.165641219518014,-1.4647620800091097,-0.6794014727776805,-1.8500556845655671,-2.244012415096036,-2.3821793163954497,1.527019184208828,-0.8572165546305893,-2.908969203277358,0.24330666687027389,1.2200611322674897,-0.8210141948834225,-0.5075484893636556,-1.1054916415775793,-2.515542348895319,-0.7964528756364267,-0.013992019140455435,0.7264230330233846,2.6366342723163334,1.5907977816251933,0.4027578022535456,2.1082422410533743,2.4757154431729407,1.9861944120858717,7.072394122237913,4.756508658283618,2.156427250645274,6.02042165679715,7.28554971148522,0.6892067896993506,0.9113219285697762,0.9727246424463015,1.1485829954955293,0.9626228023076461,0.8555344027874133
1.941941941941942,-0.6139953450078686,-2.1699320342717274,-1.4753023878330473,-0.7043211107758338,-1.857358063336083,-2.2433408870480984,-2.3747419392203546,1.5534310387541148,-0.8411675362367763,-2.904726111903,0.26448995645672674,1.2448862829098608,-0.8010035303200483,-0.43668063541581986,-1.0577094441291035,-2.493565134513911,-0.7360686405113567,0.05893309849006989,0.7333125531937932,2.6456723558718953,1.6004947047540194,0.4142795699129382,2.1178145614396464,2.4841834950980948,2.0119364758723033,7.087003480679516,4.790374650886751,2.234620301858873,6.044348848514416,7.28488918657326,0.6873193661879861,0.8944871580324499,0.9647206133168676,1.153466219452404,0.9499268151586021,0.8363823653538248
1.951951951951952,-0.6218275598169314,-2.173513403040852,-1.4853614629279415,-0.7290116636807116,-1.864054583480014,-2.2419413908708314,-2.3672356414613462,1.5799318010311922,-0.8250219397408312,-2.900366467280779,0.28576802716778743,1.2697943841682602,-0.7807383108695813,-0.36567754984163736,-1.0095956859530724,-2.4708086738229595,-0.6754542806252551,0.13184029256203833,0.7401824450309399,2.6545402763399664,1.6101101030444063,0.42584881707879807,2.1272582504412805,2.4924583256498893,2.0370544799099126,7.099413401915866,4.822754493451032,2.3121206675308565,6.066400585301069,7.281968584384947,0.6852850485939149,0.8773233432145378,0.9564359794381201,1.1580694008256165,0.936922251272132,0.8169287719126803
1.961961961961962,-0.6294544344353911,-2.176384253663147,-1.4949361842373294,-0.7534654437243705,-1.8701431851514103,-2.239814390194333,-2.3596606379796863,1.6065197160668314,-0.8087806196006121,-2.895889819791639,0.30713954560012335,1.2947834501752333,-0.7602248223290311,-0.294561268258463,-0.9611652936190279,-2.447280020735352,-0.6146286034807201,0.2047069442039999,0.7470312402656325,2.66323476342534,1.6196411784636513,0.43746273253286116,2.136570236790355,2.500536943594097,2.0615406414195996,7.109620043889963,4.853638157378349,2.388904346910977,6.086570037896906,7.276788808834146,0.6831042648960411,0.8598351676921289,0.9478729033716438,1.1623909433691513,0.9236126247896326,0.7971790858782767
1.971971971971972,-0.6368735709041328,-2.178543734314871,-1.5040235808963762,-0.7776748365502228,-1.8756219970124326,-2.236960574205252,-2.352017158447844,1.6331929963008116,-0.7924444583563052,-2.8912957484447035,0.32860314765013793,1.3198514653861442,-0.7394694274219893,-0.22335386132838736,-0.9124332917643635,-2.422986468301156,-0.5536104820244647,0.2775104470935625,0.7538574751365067,2.671752594220625,1.6290851550569074,0.44911848951108785,2.145747484868972,2.5084164128462256,2.0853873732489046,7.11762024672049,4.883016077309632,2.464947561139749,6.104850959827536,7.26935146330885,0.6807774877794723,0.8420274159746955,0.9390336337114598,1.1664293372830477,0.9100015444441419,0.7771388627535555
1.981981981981982,-0.644082635703787,-2.179991213774144,-1.5126208331517028,-0.8016323035708243,-1.8804893368125735,-2.2333808574331204,-2.3443054472989657,1.6599498220766649,-0.7760143663975159,-2.8865838610251875,0.3501574388852048,1.3449963851475348,-0.7184785638286488,-0.1520774279247548,-0.8634147984424744,-2.3979355464496432,-0.49241884880394643,0.3502282144566505,0.760659690836813,2.6800905942092053,1.6384392798049037,0.4608132465713366,2.15478699565055,2.516093853384746,2.10858728622101,7.123411533680094,4.910879154086281,2.5402267606103286,6.12123768933827,7.2596588501747865,0.678305234491147,0.8239049720299594,0.9299205043917875,1.1701831596824976,0.8960927124480711,0.7568137484155821
1.991991991991992,-0.6510793604775308,-2.1807262816160042,-1.5207252732344292,-0.8253303843022048,-1.8847437119093393,-2.229076379466916,-2.3365257636718373,1.6867883421424161,-0.7594912817217517,-2.8817537942334734,0.37180099492431073,1.3702161362745446,-0.6972587421926153,-0.08075408828994786,-0.8141250204419866,-2.3721350196579776,-0.43107269010554433,0.4228376860607108,0.7674364339596892,2.6882456382532824,1.6477008234746053,0.47254414846559845,2.1636858076298453,2.5235664421470165,2.131133191422453,7.126992111962159,4.937218757567265,2.614718632259417,6.135725151146992,7.247713970062613,0.6756880666816734,0.8054728177779586,0.9205359339683867,1.173651075040043,0.8818899233519969,0.7362094773730439
2.002002002002002,-0.6578615427337144,-2.1807487483391084,-1.5283343861861598,-0.8487616986740171,-1.8883838197302243,-2.2240485046019525,-2.328678381351355,1.7137066741611582,-0.7428761696843732,-2.8768052138153077,0.3935323618279883,1.3955086176372076,-0.6758165441051295,-0.009405977186556232,-0.7645792485785142,-2.3455928845472878,-0.36959104007609844,0.49531633519970253,0.7741862569417818,2.696214651566691,1.6568670814625477,0.48430832701652327,2.1724409977413996,2.530831413907627,2.15301810242884,7.128360873235856,4.962026729300985,2.688400106784928,6.1483088580154615,7.233520520938949,0.6729265902334274,0.7867360315547867,0.9108824248737023,1.176831835600733,0.8673970628748627,0.7153318709963047
2.012012012012012,-0.6644270465280941,-2.18005864542403,-1.5354458106376598,-0.8719189493147884,-1.8914085481758405,-2.218298821417186,-2.320763588704529,1.7407029052313086,-0.7261700227400877,-2.871737814683078,0.41535005649741746,1.4208717007554474,-0.6541586200673235,0.06194476295595001,-0.7147928529604013,-2.318317367406868,-0.3079929748296318,0.5676416756687064,0.7809077185050767,2.703994610672183,1.6659353746305852,0.49610290199796486,2.181049682266143,2.537886062138892,2.174235237467864,7.127517393989273,4.985295385051147,2.761248365788196,6.158984912138557,7.217082896961498,0.6700214550749615,0.7676997865464757,0.9009625626460447,1.179724281770117,0.8526181067059551,0.6941868357205605
2.022022022022022,-0.670773803125462,-2.17865622532314,-1.542057339539977,-0.8947949238115693,-1.893816975964071,-2.2118291422830945,-2.3127816886120276,1.767775092416384,-0.7093738601760682,-2.8665513210281333,0.4372525670825754,1.4463032304025871,-0.6322916874311426,0.1332759888969207,-0.6647812782299147,-2.2903169216472743,-0.24629760654107896,0.6397912687259952,0.7875993840968057,2.711582544342893,1.6749030501337947,0.5079249820192742,2.18950901772586,2.544727739853226,2.1947780215189714,7.1244619356605305,5.007017517175789,2.833240848838499,6.167750006351035,7.198406187118638,0.6669733549817849,0.7483693491935096,0.8907790151330413,1.1823273424749483,0.8375571192790222,0.6727803612226577
2.032032032032032,-0.6768998116404663,-2.1765419613820685,-1.548166920847785,-0.9173824969432771,-1.8956083729151485,-2.204641502800259,-2.3047329983952953,1.7949212632841334,-0.6924887278367773,-2.8612454864241195,0.45923835339930613,1.4718010252171874,-0.6102225283195702,0.2045655634404768,-0.6145600387813628,-2.261600225183105,-0.18452407752885097,0.7117427300404108,0.7942598263272894,2.7189755345276883,1.6837674822402788,0.5197716654130655,2.1978162017652516,2.5513538604271404,2.2146400883490145,7.119195444556832,5.027186396858763,2.904355260457719,6.174601425151427,7.177496173653909,0.663783027363574,0.7287500775664593,0.8803345316696067,1.1846400354964919,0.8222182525189177,0.6511185185721354
2.042042042042042,-0.682803139657425,-2.173716547692783,-1.5537726581547353,-0.939674632887045,-1.8967822001775638,-2.196738161168836,-2.2966178497392584,1.8221394164548586,-0.6755156978405821,-2.855820093921279,0.4813058473551826,1.4973628783230242,-0.5879579875267984,0.2757913622895905,-0.5641447139576161,-2.2321761777462754,-0.12269155432806683,0.7834737366218943,0.8008876254055828,2.726170717260111,1.692526073142613,0.5316400411261811,2.205968474021312,2.5577618984066013,2.233815282483262,7.111719551561499,5.045795776192985,2.9745695770229745,6.17953704554277,7.154359330275842,0.6604512530378799,0.7088474197132468,0.8696319422306871,1.1866614677763279,0.8066057445611541,0.6292074583570629
2.052052052052052,-0.6884819238289399,-2.1701808988783124,-1.558872811280623,-0.9616643873968923,-1.8973381103947393,-2.1881215974891104,-2.2884365886106464,1.8494275221587566,-0.6584558682882476,-2.8502749561317064,0.5034534533840307,1.5229865579570132,-0.5655049703989959,0.3469312808961716,-0.513550943226523,-2.2020538981306155,-0.06081922175628836,0.8549620337330273,0.8074813695727894,2.7331652835506426,1.701176253760689,0.5435271896135803,2.2139631169797567,2.5639493902935113,2.2522976611111685,7.102036571629042,5.062839890114782,3.0438620535850838,6.182555337689887,7.129002820153748,0.6569788559904041,0.6886669119785456,0.8586741565590398,1.1883908356945612,0.7907239184447667,0.6070534087852562
2.062062062062062,-0.6939343704531271,-2.1659361498092,-1.5634657968101828,-0.9833449099540426,-1.89727594781241,-2.1787945129933473,-2.2801895751719563,1.8767835228021132,-0.6413103629633973,-2.844609915305521,0.5256795488889786,1.5486698081048895,-0.5428704406963292,0.4179632413050395,-0.46279442133870774,-2.171242721368652,0.0010737230264058974,0.9261854417794404,0.8140396555329079,2.739956480262006,1.7097154845357012,0.5554301837348729,2.2217974568182335,2.5699139353130582,2.270081495926293,7.090149503068473,5.078313458188772,3.112211230600758,6.183655365393032,7.101434493700032,0.6533667031219158,0.6682141772958399,0.8474641632683185,1.189827425320345,0.7745771807788864,0.5846626737614584
2.0720720720720722,-0.6991587560292832,-2.160983655251758,-1.5675501885833503,-1.0047094458882226,-1.8965957483266882,-2.1687598292091743,-2.271877183691075,1.9042053335421651,-0.6240803310250341,-2.838824843397938,0.5479824846938978,1.5744103491444443,-0.5200614184368968,0.4888651989896625,-0.41189089346825547,-2.139752195841438,0.06296807646116777,0.9971218631769599,0.8205610888810791,2.746541610967242,1.7181412562150344,0.5673460896532226,2.229468864236057,2.5756531961617,2.287161274899818,7.076062026615024,5.092211686242688,3.1795959405764305,6.182836786377754,7.0716628861397375,0.649615703981886,0.6474949234526711,0.8360050289217429,1.1909706126346489,0.7581700203834416,0.5620416309410804
2.0820820820820822,-0.7041534277918172,-2.155324989448248,-1.571124718136833,-1.0257513384692867,-1.895297739472787,-2.1580206870547642,-2.263499802446603,1.931690842870464,-0.6067669466922175,-2.832919642127212,0.5703605855030935,1.6002058784961197,-0.49708497772324806,0.559615149677548,-0.36085615033778384,-2.1075920803223323,0.12484463453610795,1.0677492891933629,0.827044284529101,2.752918036790281,1.7264510906278074,0.5792719677363417,2.2369747552702086,2.5811648997355587,2.3035317039871033,7.059778504290615,5.104530267851667,3.245995314621672,6.18009985240088,7.039697214868088,0.6457268104889281,0.626514941329608,0.8242998970866343,1.191819863725194,0.7415070069044033,0.5391967297611038
2.0920920920920922,-0.7089168042222816,-2.1489619456291016,-1.5741882750968588,-1.0464640309685167,-1.8933823403544114,-2.1465804458660913,-2.255057833628897,1.9592379132045545,-0.5893714089209922,-2.8268942430234394,0.5928121503691063,1.626054071280766,-0.4739482445521551,0.6301911361631689,-0.3097060233294145,-2.074772340955645,0.18668419873216474,1.138045806762625,0.8334878671280787,2.7590831772287636,1.7346425414508335,0.5912048734592954,2.2443125920973492,2.5864468378389827,2.319187708766755,7.041303978053382,5.115265385671523,3.3113887889101514,6.175445409172584,7.005547376596835,0.6417010166381248,0.6052801031134863,0.8123519873651153,1.1923747349534999,0.7245927894040067,0.5161344894487565
2.1021021021021022,-0.7134473755393443,-2.1418965354573474,-1.5767399075229775,-1.0668410686889638,-1.8908501615138384,-2.13444268235656,-2.2465516932368703,1.986844381487789,-0.5718949410736676,-2.8207486074682055,0.6153354531684765,1.6519525809843483,-0.4506583946083189,0.7005712551063199,-0.2584563795831548,-2.0413031481710737,0.24846758196727267,1.2079896052695496,0.8398904714880813,2.7650345109588477,1.7427131949647612,0.6031418583088404,2.2514798838215992,2.5914968678730763,2.3341244360117015,7.020644168236717,5.124413712620627,3.375756111046165,6.168874896094579,6.969223944290273,0.6375393581953339,0.583796360485471,0.8001645944012689,1.1926348730939902,0.7074320949263828,0.49286149700857673
2.1121121121121122,-0.7177437041665503,-2.1341309884054014,-1.5787788222028123,-1.0868761009641978,-1.8877020047427255,-2.1216111895093346,-2.237981810970571,2.0145080597970866,-0.554338790580554,-2.814482726725058,0.637928743085328,1.677899040129407,-0.42722265104269175,0.770733663813796,-0.20712311708420975,-2.007194873534903,0.31017561453699005,1.2775589833026806,0.8462507429946726,2.7707695766217575,1.7506606708001577,0.6150799706890148,2.2584741872478387,2.59631291350397,2.3483372551917863,6.997805471778262,5.131972412909973,3.4390773463347335,6.160390345814501,6.930738163891904,0.6332429123785694,0.5620697427845008,0.7877410868650665,1.1926000154451162,0.6900297270390457,0.4693844051884877
2.1221221221221223,-0.7218044251777276,-2.1256677510644266,-1.5803043848976637,-1.1065628831248502,-1.8839388628337075,-2.108089975402709,-2.229348630119586,2.04222673595846,-0.5367042285942545,-2.8080966219608006,0.6605902451026202,1.7038910609530593,-0.4036482822361031,0.840656587002296,-0.15572215974074363,-1.972458086538922,0.3717891500497471,1.3467323553734034,0.8525673380221888,2.776285973591824,1.7584826226733108,0.6270162568277009,2.2652931076402845,2.600892965310632,2.3618217599074165,6.972794960239455,5.137939142921172,3.5013328839533506,6.149994383596626,6.890101950842748,0.628812797526555,0.5401063551466849,0.7750849064133799,1.1922699899124558,0.6723905643506868,0.4457099304255161
2.1321321321321323,-0.7256282467198997,-2.1165094863864695,-1.581316120538897,-1.1258952784323366,-1.879561919272855,-2.093883261968882,-2.2206526074472923,2.069998174170108,-0.5189925496366229,-2.8015903442576024,0.6833181605009175,1.7299262360913346,-0.3799425995488826,0.9103183235404547,-0.1042694524536157,-1.9371035513280759,0.4332890713548762,1.4154882585991595,0.8588389243436343,2.781581362725788,1.766176739111514,0.6389477616838785,2.271934299466125,2.6052350814120153,2.3745737692538245,6.945620377616195,5.142312051932044,3.562503443023452,6.137690226509111,6.847327886392388,0.6242501727545512,0.5179123766212285,0.7621995666283968,1.1916447150637748,0.6545195590057338,0.4218448507717854
2.1421421421421423,-0.7292139504135738,-2.1066590728596055,-1.581813713375047,-1.144867259979169,-1.8745725478730957,-2.0789954836865205,-2.2118942130709973,2.0978201156328926,-0.5012050712384952,-2.794963974615917,0.7061106673645213,1.7560021392696308,-0.3561129550571761,0.9796972531679199,-0.05278095617961637,-1.901142223367843,0.49465629646158993,1.4838053593487013,0.86506418153707,2.786653467093124,1.7737407441676152,0.6508715298552892,2.27839546712396,2.6093373880733504,2.386589329115507,6.9162901379413375,5.145089782689638,3.6225700785797503,6.123481682428036,6.802429213703865,0.6195562375975667,0.49549405826346654,0.7490886519337704,1.1907242001560225,0.6364217351561416,0.39779600380143004
2.1521521521521523,-0.7325603917302809,-2.096119603616357,-1.5817970070695972,-1.1634729125552576,-1.868972312348706,-2.063431286207516,-2.203073930338008,2.125690279187995,-0.4833431335723069,-2.7882176239482037,0.7289659210948103,1.7821163259990807,-0.33216673927665524,1.0487718431893904,-0.0012726429897321843,-1.864585246052385,0.5558717844470734,1.5516624598473316,0.8712418013883664,2.7915000726871675,1.781172398123606,0.6627846064862316,2.284674365656838,2.613198080291393,2.3978647133904682,6.884813322679746,5.146271471830451,3.68151418743556,6.107373148858502,6.755419833753667,0.6147322316410596,0.47285772120560254,0.7357558164888369,1.1895085451342582,0.6181021874108888,0.37357028449907614
2.1621621621621623,-0.7356665003472499,-2.0848943854756503,-1.5812660047494045,-1.181706434479635,-1.8627629658310079,-2.0471955249183575,-2.1941922556976596,2.1536063619615655,-0.46540809907770675,-2.781351433063468,0.7518820549306281,1.80826633427861,-0.3081113788743264,1.1175206551415455,0.05023950887603031,-1.8274439472545148,0.6169165413518631,1.6190385047400833,0.8773704882901996,2.7961190291168214,1.7884694981830347,0.6746840381752041,2.290768801449663,2.6168154223584454,2.4083964251438528,6.851199677916696,5.1458567501477654,3.7393175139423085,6.0893696115732086,6.706314301028042,0.6097794341392464,0.4500097547057418,0.7222047830612465,1.1879979406025096,0.599566079263656,0.3491746431305432
2.1721721721721723,-0.7385312804791079,-2.072986937918616,-1.5802208690037496,-1.1995621393970297,-1.85594645032542,-2.030293263436577,-2.1852496985693453,2.1815660400161576,-0.44740135208028614,-2.77436557264261,0.7748571804755606,1.8344496853024739,-0.2839543343691462,1.1859223514307995,0.10173951995573109,-1.7897298358185458,0.6777716260606852,1.6859125876108043,0.8834489596371631,2.8005082502786265,1.795629879152026,0.6865668738821148,2.2966766329107515,2.6201877484049794,2.4181811976906396,6.815459611340545,5.143845742705975,3.7959621556414693,6.069476643068898,6.655127819017014,0.6046991636211346,0.42695661417583014,0.7084393418783514,1.1861926677665684,0.5808186414991786,0.3246160830964267
2.1821821821821823,-0.741153811186502,-2.060400991998547,-1.5786619218340188,-1.217034458038733,-1.8485248961100338,-2.012729772042714,-2.1762467812065953,2.209566969008751,-0.42932429840353925,-2.7672602432046,0.797889388231936,1.8606638841730505,-0.2597030978221567,1.2539557019398277,0.15321141451296164,-1.7514545979971181,0.7384181561669346,1.752263957455135,0.8894759462168773,2.804665715008987,1.8026514141087007,0.6984301658347803,2.3023957711373417,2.6233134629206907,2.427215995607056,6.777604189020545,5.140239068801913,3.8514305688071238,6.047700400841142,6.6018762355074445,0.5994927774844034,0.40370481918910517,0.6944633494577127,1.1840930983487434,0.5618651705787624,0.29990165876922503
2.1921921921921923,-0.7435332466615486,-2.047140489185349,-1.5765896445540282,-1.2341179399472173,-1.8405006210758956,-1.994510526048303,-2.167184038557234,2.237606784855162,-0.4111783649741742,-2.7600356750634765,0.8209767481413884,1.8869064206186734,-0.23536519051685403,1.3215995906008193,0.204639225483157,-1.7126300938330956,0.7988373138189779,1.8180720251053692,0.8954501925969713,2.808589467716357,1.8095320150607865,0.7102709704344299,2.307924180564831,2.6261910412538256,2.4354980156703823,6.737645131980837,5.135037841773136,3.905705573877481,6.024047625478046,6.546576037676635,0.5941616715772547,0.38026095146767547,0.6802807274170818,1.1816996944746,0.5427110270054647,0.27503847331468023
2.2022022022022023,-0.7456688164900203,-2.033209580144846,-1.5740046776410248,-1.2508072551639688,-1.8318761300092032,-1.975641204100376,-2.1580620181196695,2.265683104400628,-0.39296499942089735,-2.7526921282762054,0.844117310131812,1.9131747697162795,-0.21094816063050956,1.3888330219334195,0.2560069994172233,-1.6732683534876593,0.8590103515464702,1.8833163696052109,0.9013704575078215,2.8122776189931806,1.8162696335912132,0.722086349159936,2.313259879599552,2.6288190300886187,2.443024687726876,6.69559481257167,5.128243668653282,3.958770360773639,5.998525638573389,6.489244346987978,0.588707279768367,0.35663165285085474,0.6658954612642315,1.179013008531713,0.5233616336694444,0.2500336764980065
2.2122122122122123,-0.7475598258901899,-2.0186126234533153,-1.570907820537409,-1.2670971958800152,-1.8226541138156376,-1.9561276864230153,-2.1488812797953574,2.293793526096371,-0.37468566966679484,-2.7452298925813885,0.8673091046705426,1.9394663926186513,-0.1864595808971645,1.4556351275453385,0.3072988014209504,-1.633381573515732,0.9189185980648833,1.9479767445324536,0.9072355142209253,2.8157283462074045,1.8228622614914962,0.733873369470491,2.318400941234891,2.6311960479007057,2.4497936754875367,6.651466250638981,5.1198586496745735,4.010608494103977,5.971142340459915,6.42989891389023,0.5831310735050845,0.3328236232448764,0.6513115991670043,1.1760336830004874,0.503822474173997,0.2248944624756897
2.2222222222222223,-0.7492056559282594,-2.003354184247649,-1.5673000314032393,-1.282982678048631,-1.81283744868707,-1.9359760529964922,-2.139642395737475,2.3219356306819194,-0.35634186351543595,-2.7376492873288547,0.8905501433235905,1.9657787372860263,-0.1619070462630211,1.5219851725936162,0.35849872008868017,-1.5929821130898871,0.9785434640564464,2.012033084267627,0.9130441509227946,2.818939894073377,1.829307931382713,0.7456291057064516,2.3233454936505566,2.6333207853903575,2.45580287725147,6.60527310949349,5.109885377617623,4.061203918252518,5.9419062077634495,6.368558112322063,0.5774345613599766,0.3088436185546243,0.6365332507039656,1.1727624502570881,0.4840990911427877,0.19962806757353396
2.2322322322322323,-0.7506057637103033,-1.987439032811567,-1.5631824268195962,-1.2984587429597312,-1.8024291952109026,-1.9151925816745605,-2.1303459501958697,2.3501069818729867,-0.33793508823082774,-2.7299506614001565,0.9138384193207577,1.99210923922185,-0.1372981715349566,1.5878625622045381,0.4095908724297033,-1.552082490173914,1.0378664479257103,2.0754655102066626,0.9187951710842526,2.821910575201956,1.8356047173238759,0.7573506399880694,2.3280917207948084,2.6351920058934093,2.461050426556619,6.5570296916806186,5.098326937008749,4.110540962349742,5.91082629077858,6.305240934023571,0.5716192885659097,0.28469844859802124,0.621564585596042,1.169200132348551,0.46419708450881303,0.17424176805165084
2.2422422422422423,-0.7517596825506708,-1.9708721430983094,-1.5585562814429001,-1.3135205587754548,-1.7914325974223189,-1.8937837462404865,-2.120992539358312,2.378305127054688,-0.3194668701113492,-2.7221343931199904,0.9371719081264592,2.018455322212445,-0.11264058902288758,1.6532468478502194,0.4605594087858593,-1.5106953776472165,1.0968691415279546,2.138254336915669,0.92448739382502,2.824638770629658,1.8417507354075162,0.7690350631118343,2.3326378629494715,2.6368085457697554,2.465534692757673,6.506750934552461,5.08518690316507,4.158604345124264,5.877912210666749,6.239966982656526,0.5656868365397761,0.2603949750037193,0.6064098324195436,1.1653476407401338,0.44412210978561356,0.14874287785707785
2.2522522522522523,-0.7526670221167917,-1.9536586911902734,-1.5534230276102836,-1.3281634220264726,-1.7798510817997362,-1.8717562144024165,-2.1115827711881154,2.406527597979885,-0.3009387540577967,-2.7142008901585704,0.9605485680160764,2.0448143990703644,-0.08794194617671504,1.7181177336798799,0.5113885177388171,-1.4688335993812551,1.155533235868661,2.200380078225893,0.9301196542734778,2.8271229303266816,1.8477441443422955,0.7806794754441476,2.336982217277559,2.6381693147692897,2.4692542815309624,6.454452405643259,5.070469341087617,4.205379179633904,5.8431741564776,6.172756467735168,0.559638822395024,0.2359401090927424,0.5910732773009624,1.1612059760349944,0.42387987632127994,0.12313874636472416
2.2622622622622623,-0.7533274685503433,-1.9358040536960663,-1.5477842548961462,-1.3423827590685493,-1.767688256203771,-1.8491168457287035,-2.102117265258161,2.434771911472439,-0.28235230313567466,-2.706150589424986,0.9839663406576628,2.071183872381204,-0.0632099032185818,1.7824550828038512,0.5620624310055176,-1.4265101262692381,1.2138405267722934,2.2618234532669947,0.9356908039214948,2.829361573683647,1.8535831460224608,0.7922809878120528,2.3411231383533364,2.6392732963751775,2.4722080353061937,6.40015029784976,5.054178804202864,4.250850977874671,5.806622881994508,6.103630198369441,0.5534768984431436,0.21134080974473946,0.5755592625939575,1.1567762276662772,0.40347614553578554,0.09743675610734254
2.2722722722722724,-0.7537407845647399,-1.9173138060854755,-1.5416417096200294,-1.3561741274989112,-1.7549479087600492,-1.8258726895238329,-2.092596652581393,2.463035570135163,-0.26370909813186677,-2.6979839569515796,1.0074231516988228,2.0975611352536414,-0.03845213077117473,1.8462389235283694,0.6125654283202607,-1.383738072210298,1.2717729205186232,2.3225653924367635,0.9411997109742116,2.8313532899769087,1.8592659860839715,0.8038367223907454,2.345059038674657,2.6401195481243516,2.4743950336248877,6.3438614244179545,5.036320332953049,4.295005655266244,5.76826970240528,6.032609576822591,0.5472027516842605,0.1866040812495047,0.5598721855389301,1.1520595735617043,0.3829167291421985,0.07164432049523096
2.2822822822822824,-0.7539068095189152,-1.8981937209628663,-1.5349972943059569,-1.3695332175319819,-1.7416340066862006,-1.802030982645602,-2.0830215754378223,2.491316063062245,-0.24501073710582272,-2.6897014877693683,1.0309169113585825,2.1239435720724695,-0.013676307482806729,1.9094494555392258,0.6628818423019291,-1.340530690049392,1.3293124394448612,2.3825870433054233,0.9466452606946695,2.833096738812285,1.864790954447121,0.8153438135875894,2.3487883891574155,2.6407072019051374,2.4758145934254037,6.285603213737773,5.016899453235702,4.337829535012543,5.728126490799034,5.95971659188512,0.5408181032869964,0.16173697114443492,0.5440164969056087,1.14705727978078,0.36220748735231795,0.045768881526367496
2.2922922922922924,-0.7538254594673723,-1.8784497662795467,-1.5278530670934163,-1.382455853334059,-1.7277506950634083,-1.7775991472642323,-2.073392687198101,2.5196108665559285,-0.22625883493540144,-2.6813037057745612,1.0544455150240695,2.150328559254393,0.011109882349986666,1.9720670560323572,0.7129960633048369,-1.2969013674741827,1.3864412275118567,2.441869776452706,0.9520263557431826,2.8345906505470775,1.87015638584549,0.8267994089223641,2.3523097196119678,2.6410354642319107,2.476466269254472,6.225393703947336,4.995922174692888,4.379309352336065,5.686205674490366,5.884973812067167,0.5343247080577554,0.1367465680385885,0.5279966996190605,1.1417707001247113,0.3413543270672946,0.01981790748768942
2.3023023023023024,-0.7534967271864909,-1.8580881034856485,-1.5202112411001594,-1.3949379943165188,-1.7133022955528858,-1.7525847885641053,-2.063710652143721,2.5479174448472253,-0.20745502285750958,-2.6727911635862123,1.078006843851817,2.1767134660063534,0.035898751161599934,2.0340722857894797,0.762892544251705,-1.252863622870176,1.4431415558326446,2.5003951912358775,0.9573419165113431,2.835833826690245,1.8753606603410637,0.8382006699034718,2.355621619201358,2.6411036164967046,2.4763498534051607,6.163251537348417,4.973394988850675,4.419432258584654,5.642520231171921,5.8084043786113915,0.527724353899604,0.11163999942402346,0.511817347369558,1.1362012757191742,0.32036320005379076,-0.006201109351770612
2.3123123123123124,-0.7529206821770774,-1.8371150856221001,-1.512074183737019,-1.4069757363871487,-1.6982933050576874,-1.7269956923888379,-2.053976145283884,2.576233250820441,-0.1886009480036774,-2.66416444239504,1.1015987653735089,2.2030956550861434,0.060682610497522854,2.0954458951968893,0.8125558054472678,-1.2084311011353925,1.4993958281616238,2.5581451214869397,0.9625908814505604,2.8368251402806077,1.8804022038253563,0.849544772899833,2.3587227368812296,2.6409110151976862,2.475465375981239,6.099195954634868,4.949324867109427,4.45818582520944,5.597083684896577,5.73003199832857,0.5210188612609077,0.08642442947508966,0.4954830432067277,1.1303505345700526,0.2992401011062505,-0.03228065505518171
2.3223223223223224,-0.752097470643163,-1.81553725535328,-1.5034444159749578,-1.418565313159219,-1.6827283943302578,-1.700839822830421,-2.0441898521691146,2.604555726741289,-0.16969827293071546,-2.6554241518034734,1.1252191341059745,2.2294724835650928,0.0854537733947816,2.156168830205553,0.8619704393710153,-1.1636175694558697,1.5551865863426755,2.6151016411372368,0.9677722073950291,2.8375635362429645,1.8852794885063848,0.8608289100081999,2.361611781821267,2.640457092144437,2.4738131048879146,6.033246788935784,4.923719258585525,4.4955580476127155,5.549910101890477,5.649880936258064,0.5142100825738984,0.061107056836359086,0.47899843811842013,1.1242200910922813,0.2779910661958426,-0.05841319633892371
2.3323323323323324,-0.7510273154470517,-1.7933613429409605,-1.494324611564569,-1.4297030971179225,-1.6666124065261574,-1.6741253197631711,-2.0343524687016608,2.632882304988365,-0.15074867514659718,-2.646570929656972,1.1488657921652488,2.2558413035925664,0.11020455676191855,2.2162222382306638,0.9111211154475937,-1.1184369130433056,1.6104965157145246,2.6712470697677326,0.972884869879029,2.838048031722019,1.8899910333813452,0.8720502899156202,2.364287523808048,2.6397413546399657,2.471393545748951,5.965424459675257,4.896586087805177,4.531537348864571,5.501014086198202,5.567976008155483,0.507299901683347,0.03569511239987478,0.46236822959473484,1.1178116456119505,0.2566221706066543,-0.08459118289959365
2.3423423423423424,-0.749710516040634,-1.7705942641601675,-1.4847175962082795,-1.440385600743817,-1.6499503557044108,-1.6468604963232583,-2.024464700942743,2.6612104087877633,-0.13175384663171344,-2.637605441866662,1.172536569884507,2.2821994631620557,0.13492728375777424,2.275587473988818,0.9599925847933832,-1.0729031308361616,1.6653084504716793,2.7265639780832305,0.9779278634484562,2.8382777163939976,1.8945354046948415,0.8832061387567824,2.3667487936291765,2.6387633856394044,2.4682074417501814,5.895749966250596,4.867933752251065,4.566112583287106,5.4504107751614415,5.484342572809839,0.5002902332655124,0.010195857072410457,0.44559716017765355,1.111126983841812,0.23513952705970978,-0.11080704974628568
2.3523523523523524,-0.7481474483729891,-1.7472431181576051,-1.4746263466855039,-1.450609477592925,-1.6327474252749403,-1.619053836334589,-2.0145272649167185,2.689537452950596,-0.11271549335564714,-2.6285283822233585,1.196229286435681,2.3085443068786216,0.15961428616833473,2.3342461052710135,1.008569684937785,-1.0270303311655533,1.7196053789792847,2.7810351933088486,0.9829002019664915,2.83825175275588,1.8989112163825252,0.8942937009659814,2.3689944834385788,2.6375228438853333,2.464255773409488,5.82424488153102,4.837771119762545,4.599273039905149,5.398115834732565,5.3990065241925915,0.4931830222375543,-0.01538342046656914,0.42869001599672213,1.104167976330364,0.21354928382539604,-0.13705321953742472
2.3623623623623624,-0.7463385647743004,-1.723315185253304,-1.4640539899310256,-1.460371523333158,-1.6150089663935674,-1.5907139916818418,-2.0045408864122103,2.717860844613203,-0.0936353347896168,-2.619340472203019,1.2199417504545687,2.3348731767274487,0.1842579067809085,2.392179918649679,1.0568373445177555,-0.9808327273872766,1.7733704490402453,2.8346438045070808,0.9878009189133087,2.837969376392137,1.9031171305000116,0.9053102401234352,2.371023547102852,2.6360194640196997,2.459539758273288,5.750931345178779,4.806107525790246,4.631008445762367,5.3441454546245195,5.311994283440981,0.48598024315758714,-0.0410354060155543,0.4116516252912399,1.0969365778846727,0.19185762282487867,-0.16332210492143137
2.3723723723723724,-0.7442843938161247,-1.6988179246861788,-1.4530038020668876,-1.4696686767367395,-1.5967404963050766,-1.5618497796314719,-1.994506300780273,2.746177983979808,-0.07451510341474017,-2.610042460763692,1.2436717606692416,2.361183412843278,0.20885050175489833,2.4493709251179756,1.1047805879441333,-0.9343246334813143,1.8265869731129882,2.887373167813786,0.9926290676797321,2.8374298962189033,1.907151857636938,0.9162530397956954,2.3728350005285517,2.634253056672283,2.454060850539648,5.675832056794818,4.772952770505888,4.661308969101804,5.288516343298592,5.223332790678182,0.4786838996155638,-0.06675276210954421,0.3944868569194122,1.0894348269671157,0.17007075772109684,-0.18960611088048857
2.3823823823823824,-0.7419855401480542,-1.6737589723041857,-1.4414792073880915,-1.478498020628325,-1.5779476966348573,-1.5324701801015073,-1.9844242527296465,2.7744862650674067,-0.055356544226269046,-2.600635124134025,1.2674171065315543,2.3874723542804794,0.23338444298843322,2.5058013656596123,1.1523845400383181,-0.8875204596201932,1.8792384334782493,2.9392069115915045,0.9973837218547528,2.8366326947055045,1.9110141573160333,0.9271194043698882,2.3744279219703266,2.6322235085256946,2.4478207406081296,5.5989702688910725,4.738317115768215,4.690165222409793,5.231245722791556,5.133049496672756,0.4712960236151751,-0.09252813028581151,0.3772006188549267,1.0816648450662347,0.14819493199992767,-0.21589763707669188
2.3923923923923924,-0.7394426843108252,-1.6481461381998026,-1.4294837773024247,-1.4868567827885208,-1.5586364116296512,-1.5025843328809894,-1.9742954961191728,2.8027830764526422,-0.0361614142339489,-2.591119265593395,1.2911755688515671,2.413737339783525,0.2578521204801289,2.5614537167474616,1.1996344306378597,-0.8404347077075562,1.9313084873532809,2.9901289414984813,1.0020639755068115,2.8355772280732725,1.9147028383770794,0.93790665988153,2.375801452319795,2.6299307823568805,2.4408213545565034,5.52036977969159,4.702211281946021,4.717568265322348,5.172351323383827,5.041172354340026,0.46381867494696005,-0.11835413335617395,0.35979785667142067,1.0736288360418869,0.1262364170421142,-0.24218908019985003
2.4024024024024024,-0.7366565825259292,-1.6219874042915605,-1.4170212292247368,-1.4947423368125263,-1.5388126463479508,-1.4722015347999124,-1.96412079374743,2.83106580202045,-0.01693148195865746,-2.5814957152437334,1.3149449204346795,2.439975708557622,0.2822459446852449,2.616310695769265,1.2465155991695378,-0.7930819668883372,1.9827809719519034,3.040123445471851,1.0066689434587663,2.8342630264715853,1.9182167593456445,0.9486121548356603,2.376954795375079,2.6273749170551173,2.4330648535445083,5.440054925764711,4.664646444599195,4.743509607393124,5.111851378110259,4.9477298100879805,0.456253940552817,-0.1442233776850714,0.3422835520153087,1.0653290854449051,0.104201510186554,-0.26847283631621344
2.4124124124124124,-0.7336280664617929,-1.5952909218523732,-1.4040954254260096,-1.5021522029236294,-1.5184825648006075,-1.4413312368505438,-1.9539009171396544,2.8593318217142336,0.002331473074522423,-2.57176532977311,1.3387229267212792,2.4661848010392746,0.3065583488655085,2.6703552663787566,1.2930134991885134,-0.7454769090319242,2.0336399094888304,3.0891748986234226,1.0111977615564538,2.832689694131079,1.921554828786472,0.9592332610210365,2.377887218090913,2.624556027616499,2.4245536331448196,5.3580505744885665,4.625634231018848,4.767981210722067,5.049764617115308,4.852750795010397,0.4486039338821148,-0.17012845547274233,0.3246627210674384,1.0567679598114692,0.08209653278554749,-0.29474130321740155
2.4224224224224224,-0.7303580429765975,-1.5680650089854342,-1.3907103718375828,-1.5090840487413069,-1.4976524880422266,-1.4099830412610106,-1.9436366463320123,2.8875785122873388,0.021625660846638903,-2.5619289922111492,1.3625073464287143,2.4923619596665323,0.3307817914318789,2.72357064377054,1.3391137028821436,-0.6976342841897113,2.0838695121267166,3.137268068046562,1.0156495869307665,2.8308569094939804,1.924716005641417,0.969767374317142,2.3785980508092472,2.6214743051149125,2.4152903226014484,5.2743821163522435,4.585186716627604,4.7909754924439865,4.98611026185426,4.756264715929915,0.4408707942396034,-0.1960619470427924,0.3069404129940601,1.0479479059324148,0.05992782825260838,-0.3209868827688025
2.4324324324324325,-0.72684749383782,-1.5403181480484585,-1.376870216810896,-1.5155356900036894,-1.4763288922139395,-1.3781666985220633,-1.933328769653292,2.9158032480556,0.04094928135845879,-2.5519876116763616,1.3862959321953803,2.5185045296486868,0.354908758279526,2.775940299877092,1.3848019055370737,-0.6495689160284452,2.1334541868644004,3.1843880175326746,1.0200235982531605,2.828764425321527,1.927699299551827,0.980211915493754,2.379086687470276,2.61813001664951,2.4052777840157997,5.189075457094999,4.543316421241114,4.81248532707622,4.920908019142391,4.658301446293806,0.43305668612532383,-0.22201642313344924,0.2891217083875801,1.0388714500977005,0.03770176010344068,-0.34720198325671864
2.4424424424424425,-0.7230974754185806,-1.5120589830270716,-1.3625792498331388,-1.5215050912441697,-1.4545184065381582,-1.3458921043679348,-1.9229780835040804,2.944003401650726,0.06030052514714807,-2.541942123115462,1.4100864312267356,2.544609859735177,0.3789317651143003,2.8274479684862786,1.430063929968215,-0.6012956972407804,2.1823785403648257,3.2305201121958316,1.0243189959845194,2.8264120687784313,1.9305037711652657,0.9905643310028264,2.379352585803824,2.6145235052686995,2.394519111460636,5.102157009685958,4.500036305192039,4.8325040487247195,4.854178075053828,4.558891316925308,0.42516379856672376,-0.24798444719179036,0.27121171769758606,1.0295411973162678,0.015424709990688238,-0.3733790217335282
2.4524524524524525,-0.7191091183708919,-1.4832963168581532,-1.3478419001992021,-1.526990366421942,-1.4322278112659363,-1.3131692967122295,-1.9125853921334939,2.9721763447742804,0.07967757380588568,-2.531793487034757,1.433876585943033,2.570675302983476,0.4028433597699746,2.878077650277805,1.4748857309082424,-0.5528295849344629,2.2306273837211497,3.275650023004112,1.028535002617292,2.8237997414943736,1.933128532426484,1.0008220937624401,2.379395267501034,2.6106551898706725,2.3830176300222243,5.013653686146772,4.4553597653176,4.851025453147831,4.785941088672057,4.458065106633331,0.41719434444318526,-0.2739585776702375,0.2532155796526283,1.0199598305115403,-0.006896924266933856,-0.3995104263601436
2.4624624624624625,-0.7148836272759093,-1.4540391087039681,-1.332662735640344,-1.5319897795062802,-1.4094640355775667,-1.2800084525397915,-1.902151507413532,3.000319448952041,0.09907860050625016,-2.521542689223679,1.457664134628578,2.596698217525703,0.4266361245155391,2.927813617777035,1.5192533993562514,-0.5041855960015716,2.278185737159557,3.3197637312162485,1.0326708629108328,2.820927419602496,1.9355727468525505,1.010982703932582,2.3792143183662993,2.606525565080499,2.3707768947709638,4.923592889219765,4.409300630812013,4.868043799677172,4.716218185693973,4.355854032683487,0.40915055980317233,-0.2999313703246048,0.23513845967324604,1.0101301096928024,-0.029256730660517385,-0.42558863874503305
2.4724724724724725,-0.710422280271293,-1.4242964711779291,-1.3170464609099948,-1.5365017450143719,-1.3862341554370705,-1.246419884755513,-1.8916772486111233,3.0284300862884947,0.11850177052321775,-2.5111907404705662,1.4814468120823072,2.6226759673337448,0.45030267835183685,2.976640420224647,1.5631531668842253,-0.45537880246925033,2.325038834677335,3.362847532722213,1.0367258441198721,2.8177951537548895,1.937835629792054,1.0210436896825075,2.3788093884493984,2.602135201103832,2.3578006896608077,4.8320025038841745,4.361873158945085,4.883553812994962,4.64503095188948,4.252289741133358,0.40103470317421114,-0.32589538051298866,0.21698554827673014,1.0000548711027235,-0.05164828497123559,-0.4516061162790885
2.4824824824824825,-0.7057264286557953,-1.3940776675228446,-1.3009979163271372,-1.5405248285025404,-1.3625453914012386,-1.2124140389910631,-1.8811634421579326,3.056505630221238,0.1379452417626099,-2.50073867627076,1.5052223502694866,2.648605922982636,0.47383567929682685,3.0245428883606222,1.6065714098999868,-0.40642432683336804,2.3711721286147545,3.4048880422863905,1.0406992362160423,2.814403069115069,1.939916448668299,1.0310026079494523,2.3781801921577825,2.5974847435572657,2.3440930263578275,4.738910888723075,4.313092030648242,4.897550684767309,4.572401426418652,4.147404297035033,0.39284905486591637,-0.35184316549479105,0.19876205947411518,0.9897370263412842,-0.07406515275440159,-0.47755533446561205
2.4924924924924925,-0.7007974964711966,-1.363392108742532,-1.2845220762777143,-1.5440577470107086,-1.338405106383906,-1.1780014903705174,-1.8706109214180042,3.0845434562750484,0.1574071652908271,-2.4901875565271228,1.5289884789743304,2.674485462411968,0.4972278266587692,3.0715061391210834,1.6494946538653046,-0.35733733737655554,2.4165712941593642,3.4458721976920357,1.044590352102395,2.810751365327436,1.9418145232064192,1.0408570451884598,2.377326508348994,2.592574913275394,2.3296581429982806,4.644346867143683,4.262972345969416,4.910030075132903,4.4983520950085145,4.0412301745079064,0.384595916266278,-0.3777672867291593,0.18047322915989775,0.9791795614663803,-0.09650089132669648,-0.5034287892447037
2.5025025025025025,-0.6956369800617191,-1.3322493506876818,-1.2676240476745286,-1.547099369459959,-1.3138208033761503,-1.143192940235897,-1.8600205264533103,3.1125409428153965,0.1768856858667057,-2.4795384652430603,1.5527429264533383,2.70031197168509,0.5204718632966262,3.1175155802465238,1.6919095774678563,-0.3081330434720649,2.4612222337812875,3.4857872637857166,1.0483985278208408,2.806840316463744,1.9435292256443384,1.0506046181130877,2.376248180403174,2.587406506094636,2.314500502876554,4.548339718453746,4.211529619398178,4.920988114046672,4.4229058829915955,3.9338002466848447,0.37627760913142927,-0.40366031217213605,0.16212431349497944,0.9683855360713796,-0.11894905175595305,-0.529218999311326
2.5125125125125125,-0.6902464476110546,-1.3006590910968738,-1.25030906837611,-1.5496487170030735,-1.2888001231231196,-1.107999212833629,-1.849393103787275,3.1404954718011617,0.19637894247533327,-2.4687925102081456,1.576483420089148,2.726082845745864,0.5435605778669831,3.1625569148000072,1.7338030167457545,-0.25882669087490745,2.5051110815981548,3.524620836420509,1.0521231227524492,2.8026702709465745,1.945059980927511,1.060242974426768,2.3749451162756468,2.581980392613895,2.2986247930634143,4.450919168796814,4.158779775062546,4.9304214024779975,4.346086148208343,3.825147775534809,0.367896474869112,-0.429514818571803,0.14372058728333556,0.9573580823399208,-0.14140318085287668,-0.5549185084263335
2.5225225225225225,-0.6846275386571492,-1.268631166593661,-1.2325825055650401,-1.5517049633279403,-1.2633508417582096,-1.0724312519629517,-1.8387295061663502,3.168404429536328,0.21588506886365755,-2.4579508226764477,1.6002076870447015,2.7517954891727525,0.5664868070567881,3.2066161455939377,1.7751619691633551,-0.20943355700172742,2.5482242076683144,3.5623608462967082,1.055763519810544,2.7982416514498594,1.9464062668873876,1.0697697935445938,2.3734172885295552,2.576297517932119,2.2820359229549654,4.352115381949137,4.10473914179899,4.938327013463099,4.2679166737756775,3.715306401565109,0.3594548738160641,-0.4553233937607149,0.12526734234291137,0.9461004040782441,-0.16385682316408848,-0.5805198877197465
2.5325325325325325,-0.6787819635848968,-1.2361755496406537,-1.2144498540862376,-1.5532674349137374,-1.2374808683953238,-1.0365001175873052,-1.8280305923197178,3.196265207420413,0.23540219407772375,-2.4470145570376522,1.6239134549175263,2.7774473169299876,0.5892434378012242,3.249679579524028,1.8159735976370932,-0.15996894620087226,2.590548222211007,3.5989955626988746,1.0593191256265366,2.793554954776464,1.9475676144035428,1.079182787305308,2.3716647343485495,2.570358901362849,2.2647390227527784,4.251958949981092,4.049424448097126,4.9447024930112695,4.188421660723848,3.6043101334064502,0.3509551845095517,-0.4810786389449061,0.10676988587125026,0.9346157757253543,-0.18630352296587419,-0.6060157379855599
2.5425425425425425,-0.6727115030968971,-1.2033023454515457,-1.1959167347457154,-1.554335611239809,-1.2111982426799595,-1.0002169824097529,-1.8172972267171872,3.224075202697415,0.25492844300137435,-2.4359848904810892,1.6475984523939216,2.803035755115606,0.6118234094860264,3.2917338318091236,1.8562252345100916,-0.11044818501412504,2.6320699797521803,3.6345135971280547,1.062789370728441,2.788610751712885,1.9485436075494231,1.0884797006732734,2.369687555529513,2.5641656361258462,2.246739441875668,4.150480883786014,3.9928528169206836,4.949545860864678,4.1076257205039255,3.4921933372840166,0.3423998029532712,-0.5067731709887672,0.08823353880636,0.9229075413413219,-0.20873682625802017,-0.6313986919673747
2.5525525525525525,-0.6664180076624413,-1.1700217888620361,-1.1769888925703411,-1.554909124947174,-1.1845111322998785,-0.9635931284134992,-1.8065302793253684,3.2518318192030335,0.2744619368962445,-2.424863022652759,1.6712604099028585,2.828558241706109,0.6342197161335581,3.3327658301355725,1.89590438547432,-0.060886617431564885,2.6727765831946684,3.6689039068280547,1.0661737097120083,2.7834096868610994,1.9493338837216636,1.0976583124302106,2.3674859184553303,2.5577188890158813,2.2280427473035918,4.047712603479351,3.935041760406347,4.952855611111512,4.025553867368218,3.378990726377843,0.33379114187784914,-0.532399624695081,0.0696636341833248,0.9109791135740377,-0.2311502827571207,-0.6566614166341458
2.5625625625625625,-0.659903396944898,-1.1363442411606193,-1.1576721950291349,-1.5549877619526153,-1.1574278304561367,-0.9266399433685713,-1.7957306253621927,3.279532468109943,0.29400079394288686,-2.4136501753054747,1.6948970602693814,2.85401222729752,0.656425408571975,3.3727628187048575,1.9349987334390835,-0.011299600141024935,2.712655387811477,3.7021557982046733,1.0694716214044395,2.7779524784476144,1.9499381337529351,1.1067164358564834,2.3650600540477154,2.5510199000488054,2.2086547218541943,3.9436859286711323,3.876009174442111,4.954630712652263,3.942231510625992,3.2647373500757775,0.32513162999616835,-0.5579506550795152,0.05106551548717131,0.8988339726047376,-0.25353744788873733,-0.6817966154453383
2.5725725725725725,-0.6531696592076754,-1.1022801868802212,-1.13797263021666,-1.5545714615153132,-1.1299567532952495,-0.889368917305745,-1.7848991450498572,3.3071745686708764,0.3135431297828586,-2.4023475919422186,1.7185061393673178,2.87939517584261,0.678433596586802,3.4117123621832346,1.973496142344648,0.03829750222638146,2.751694005160933,3.7342589301368343,1.0726826090206152,2.772239918109786,1.9503561020082885,1.115651919401727,2.362410257700101,2.544069982084996,2.188581362392538,3.8384330686147523,3.815773333126826,4.954870609519009,3.857684446776878,3.1494685831223452,0.31642371125375135,-0.5834189396388632,0.032444535002499164,0.8864756650726264,-0.27589188477779597,-0.7067970306047977
2.5825825825825826,-0.6462188506989437,-1.0678402305516783,-1.1178963049990636,-1.5536603162560052,-1.1021064373032916,-0.8517916389588102,-1.7740367233662708,3.334755548959309,0.3330870580616025,-2.3909565374528303,1.7420853867710857,2.904704565384068,0.7002374510542584,3.4496023495521575,2.011384660919817,0.08788932185319433,2.789880306922496,3.7652033171785946,1.0758062003117987,2.766272870659465,1.9505875864649658,1.1244626473446078,2.359536889190618,2.536870520430307,2.1678288779745514,3.7319866122351257,3.754352883112658,4.953575221047604,3.771938851524402,3.0332201146668867,0.3076698440744323,-0.6087971806123345,0.013806052160386353,0.8739078029789329,-0.29820716623660554,-0.7316554453026278
2.5925925925925926,-0.6390530950153076,-1.033035093420061,-1.097449443123346,-1.5522545721286636,-1.0738855366627398,-0.813919792176275,-1.7631442497950771,3.3622728466074867,0.3526306909719556,-2.3794782977441318,1.7656325464064075,2.9299378887833845,0.7218302060556689,3.486420997858295,2.0486525263823028,0.13746049249352785,2.827202428652027,3.794979332651043,1.078841947706767,2.760052273824043,1.9506324387756497,1.1331465404415104,2.3564403725751886,2.5294229724146353,2.1464036879247974,3.6243795180392953,3.691766837832195,4.950744941902711,3.6850212716721256,2.9160279372143636,0.2988725006015517,-0.6340781072351934,-0.004844568116918491,0.8611340625707345,-0.3204768767498796,-0.7563646859443911
2.6026026026026026,-0.6316745824446285,-0.9978756101248585,-1.07663838329044,-1.550354628344701,-1.045302820572872,-0.7757651523036192,-1.752222618074331,3.389723909541601,0.3721721397981164,-2.3679141793636123,1.7891453671997208,2.95509265444522,0.7432051609723088,3.5221568558619847,2.0852881680807385,0.18699565423050504,2.8636487734553735,3.8235777116231158,1.081789428445323,2.7535791379649885,1.9504905643151387,1.141701556563955,2.353121196060771,2.5217288669482474,2.124312419849133,3.515645103912611,3.6280345716120106,4.946380641955682,3.5969586169048844,2.7979283354822373,0.29003416593490877,-0.6592544779840492,-0.023501957073005012,0.8481581832048998,-0.3426946144561505,-0.7809176243669333
2.6126126126126126,-0.6240855692881966,-0.9623727253450586,-1.0554695771927014,-1.5479610372497254,-1.0163671705345574,-0.7373395825372187,-1.7412727259439083,3.417106196713858,0.3917095154599035,-2.3562655091167817,1.812621603726092,2.980166387037047,0.7643556825600318,3.556798807582982,2.1212802110772095,0.23647945823173389,2.899208015579116,3.850989553780426,1.0846482447041517,2.7468545457739437,1.9501619222104265,1.150125691324541,2.349579911858785,2.5137898040559907,2.1015619075828966,3.405817036803668,3.563175813674496,4.9404836660153055,3.507778151457694,2.678957875166888,0.281157337363707,-0.6843190828131003,-0.042160743775496605,0.8349839661924953,-0.36485399312496,-0.8053071800401527
2.6226226226226226,-0.6162883771624644,-0.926537490410151,-1.0339495875164122,-1.5450745041528877,-0.9870875776002729,-0.6986550302510683,-1.7302954748917245,3.4444171788312334,0.41124092905713666,-2.344533633678316,1.836059016855425,3.005156628203831,0.7852752070030409,3.590336075742421,2.1566174796691957,0.285896571501352,2.9338691039173703,3.8772063261812058,1.0874180237149775,2.7398796519464934,1.949646525354182,1.1584169786912317,2.345817136018778,2.505607454389539,2.078159189075236,3.2949293223011495,3.4972106420298057,4.93305583341153,3.4175074856748693,2.5591533916230342,0.2722445235957313,-0.7092647453806425,-0.06081555677492253,0.8216152736240214,-0.3869486441292146,-0.8295263222540277
2.6326326326326326,-0.6082853922805582,-0.8903810598781129,-1.0120850859099215,-1.541695887108868,-0.9574731395902034,-0.6597235232974413,-1.7192917698988428,3.471654339080674,0.4307644924139733,-2.3327199191971086,1.8594553743967752,3.030060937277533,0.8059572419461634,3.622758225099914,2.1912890008498263,0.33523168162716965,2.967621265433565,3.9022198658985094,1.09009841787499,2.732655682833691,1.9489444404016207,1.1665734915897816,2.341833548242367,2.497183558717825,2.0541115042102525,3.1830162941058493,3.430159477259839,4.924099437432267,3.3261745674620116,2.4385519784596785,0.26329824398299473,-0.7340843252651535,-0.07946102576374829,0.8080560271758358,-0.4089722184120973,-0.85356807229023
2.6426426426426426,-0.6000790647137882,-0.8539146880814305,-0.989882850918049,-1.5378261966525721,-0.9275330582752824,-0.6205571662826294,-1.7082625191835477,3.4988151738505344,0.45027831862303097,-2.3208257508953603,1.8828084517405606,3.05487689198122,0.8263953685050048,3.654055165684753,2.225284007705384,0.38446950152143977,3.000454008496125,3.926022382547865,1.0926891048494989,2.7251839360714674,1.9480557877507727,1.1745933424941262,2.3376298916775284,2.4885199273958136,2.0294262925656237,3.070112603401098,3.3620430761961453,4.913617244613461,3.2338076736334673,2.31719097605609,0.254321027744094,-0.758770720170261,-0.09809178323505477,0.7943102068981338,-0.430918388447922,-0.8774255055776468
2.6526526526526526,-0.5916719076333885,-0.817149725642228,-0.9673497658833903,-1.5334665954866216,-0.897276636528048,-0.5811681368189182,-1.6972086339444656,3.52589719344802,0.4697805225891291,-2.3088525326618177,1.9061160324984778,3.079602089127556,0.8465832432533553,3.684217155920222,2.258591942749008,0.4335947741537896,3.0323571261270366,3.9486064606995877,1.0951897876667922,2.7174657801880144,1.9469807415061524,1.182474684004547,2.3332069726932896,2.4796184398117846,2.004111191109401,2.9562532081249087,3.2928825254937406,4.901612493882648,3.140435401157976,2.195107960001389,0.24531541318351627,-0.7833168681179213,-0.11670246614035205,0.7803818499848661,-0.45278085019633013,-0.9010917538311479
2.6626626626626626,-0.5830664965327187,-0.7800976159575829,-0.9444928168151768,-1.5286183981217285,-0.8667132754421955,-0.541568681753957,-1.6861310281028097,3.5528979228124093,0.48926922157248065,-2.2968016866392977,1.9293759091409224,3.1042341453114703,0.8665146001872359,3.7132348056400435,2.291202461189552,0.4825922772748461,3.063320699162284,3.9699650621750076,1.0976001948051646,2.7095026541892886,1.945719529425837,1.1902157094134378,2.328565660634896,2.470481043813291,1.9781740318356984,2.8414733621471426,3.222699235102803,4.888088895556259,3.0460866583051853,2.0723407294613176,0.23628394690813678,-0.8077157496291195,-0.1352877175460118,0.7662750495259667,-0.4745533250492182,-0.9245600071729355
2.6726726726726726,-0.5742654684301712,-0.742769891656115,-0.9213190902263475,-1.5232830704700748,-0.8358524714217183,-0.5017711133786907,-1.675030618043831,3.57981490222385,0.5087425357311676,-2.2846746528066233,1.9525858836317185,3.1287706975967766,0.886183252664976,3.741099078996036,2.323105434134598,0.5314468281290946,3.0933350993231805,3.990091528225902,1.0999200802720908,2.7012960671227426,1.9442724328519767,1.1978146532584906,2.323706887559528,2.4611097551119747,1.9516228393399997,2.7258086043550627,3.1515149316402824,4.87305063019099,2.9507906556958,1.9489272954757813,0.227229183041152,-0.8319603898914263,-0.153842188287809,0.751993953242287,-0.496229561769798,-0.9478235162358158
2.6826826826826826,-0.5652715210530278,-0.7051781710269467,-0.8978357709395028,-1.5174622293918127,-0.804703813240539,-0.4617878056150285,-1.6639083223575526,3.6066456880074957,0.5281985886627306,-2.2724728885550904,1.9757437680599579,3.1532094041965344,0.9055830953227203,3.7678012972560704,2.354290951726629,0.580143288155511,3.122390992197643,4.008979581596462,1.1021492236755168,2.6928475976194366,1.9426397866247544,1.2052697918631357,2.3186316479526545,2.451506656667421,1.9244658283348381,2.6092947476506434,3.079351651663471,4.856502347289583,2.8545768972581143,1.8249058691908033,0.21815368243368877,-0.8560438609127309,-0.1723605386230591,0.737542762203617,-0.5178033384231862,-0.9708755942477479
2.6926926926926926,-0.55608741200252,-0.6673341544221398,-0.8740501398624207,-1.5111576421948336,-0.7732769790735398,-0.4216311901844282,-1.6527650615788698,3.6333878532327706,0.5476355079447075,-2.2601978682596107,1.9988473852687592,3.1775479451469555,0.9247081059647742,3.7933331414914653,2.3847493262113875,0.628666567674512,3.1504793401304876,4.026623328467143,1.104287430287251,2.6841588934146583,1.9408219789798211,1.212579443864067,2.313340998425099,2.441673898050245,1.8967114011066177,2.4919678678630466,3.006231734847619,4.8384491638614255,2.757475171093744,1.7003148500285266,0.20906001187433726,-0.8799592836604898,-0.19083743987983878,0.7229257295302002,-0.539268464297929,-0.9937096190970203
2.7027027027027026,-0.5467159579003519,-0.6292496206337237,-0.849969571733822,-1.5043712260879567,-0.7415817334999125,-0.3813137527585837,-1.6416017579270936,3.6600389884075515,0.5670514256739527,-2.2478510828446536,2.0218945694807484,3.2017840229746235,0.9435523474282008,3.817686655152993,2.414471094937473,0.6770016305597725,3.1775914050218472,4.043017260279815,1.1063345310984323,2.675231670847205,1.9388194514292405,1.2197419707256871,2.307836057390927,2.431613694784604,1.8683681449143605,2.373864292579697,2.932177817069697,4.818896662838411,2.659515540255378,1.5751928137989175,0.19995074329684856,-0.9036998301858276,-0.20926757610278052,0.7081471590781374,-0.5606187818178625,-1.0163190353774154
2.7127127127127126,-0.5371600335169486,-0.5909364232464344,-0.8256015328400852,-1.497105047587708,-0.7096279244797556,-0.3408480290934073,-1.6304193350450218,3.6865967021670425,0.5864444790045711,-2.235434039345124,2.0448831669200693,3.2259153633568416,0.9621099694210926,3.840854246534691,2.443447023286251,0.7251334988934635,3.203718751032855,4.058156255443627,1.1082903828670612,2.6660677143374834,1.936632698625978,1.2267557772413167,2.302118004726242,2.421328327670344,1.8394448293311891,2.255020589899413,2.8572128234004732,4.79785089134655,2.560728333439405,1.449578500756872,0.19082845298624568,-0.9272587257318295,-0.22764564569493212,0.693211404109089,-0.5818481684437219,-1.0386973564127306
2.7227227227227226,-0.5274225708817011,-0.5524064869672963,-0.8009535787036143,-1.4893613218788744,-0.6774254803048538,-0.3002466011475025,-1.6192187177376125,3.713058621957142,0.6058128106842997,-2.2229482604623123,2.0678110364307325,3.249939715774894,0.9803752103339489,3.8628286911247187,2.4716681075311633,0.7730472576034705,3.2288532471977422,4.072035580921073,1.1101548681575735,2.65666887584459,1.9342622682119783,1.2336193120210088,2.296188081409005,2.410820142084983,1.8099504035293636,2.135473557111079,2.7813599610070363,4.7753183588338795,2.461144135596298,1.3235108036084018,0.18169572078359061,-0.9506292508253773,-0.24596636305517158,0.6781228659446896,-0.6029505385639061,-1.0608381662600312
2.7327327327327327,-0.5175065583754815,-0.5136718039331802,-0.7760333517435798,-1.4811424121290282,-0.644984406524585,-0.25952209318633057,-1.6080008317103478,3.7394223947120775,0.6251545695891733,-2.2103952841150525,2.0906760500911084,3.2738548541600205,0.9983423990235984,3.883603133842533,2.499125577625551,0.8207280590811549,3.2529870699415526,4.0846508936937695,1.1119278953724532,2.647037074302533,1.9317087606498757,1.2403310679658213,2.290047589139979,2.400091547265755,1.7798939935097169,2.015260209301354,2.7046427119680017,4.751306035055227,2.3607937784616646,1.1970287554696246,0.172555129289656,-0.9738047433518776,-0.2642244602106697,0.6628859926060864,-0.6239198453738168,-1.0827351216910077
2.7427427427427427,-0.5074150398057129,-0.47474442999748395,-0.7508485789097527,-1.4724508287572349,-0.6123147828479057,-0.21868716787327555,-1.5967666033073613,3.7656856875261107,0.6444679112563068,-2.1977766629862305,2.1134760938243793,3.2976585775319074,1.0160059565691142,3.9031710911616937,2.5258108999181412,0.8681611277782301,3.2761127055026913,4.095998242107477,1.1136093987758657,2.6371742950357806,1.9289728290383934,1.2468895827283972,2.2836978899449245,2.3891450155719314,1.7492848992763446,1.894417767894962,2.6270848260035917,4.7258213479144695,2.2597083310108936,1.0701715177822844,0.16340926306774697,-0.9967786006122433,-0.282414688443899,0.6475052774390283,-0.6447500827431868,-1.1043819541508353
2.7527527527527527,-0.49715111346427526,-0.43563648099708185,-0.7254070692901665,-1.4632892286571728,-0.5794267600223747,-0.1777545223488194,-1.585516959249417,3.791846188319099,0.6637509984146301,-2.1850939640647757,2.1362090680047614,3.321348710629495,1.0333603979991774,3.9215264531176324,2.551715779795337,0.9153317647813285,3.298222952259552,4.106074067095954,1.1151993385093104,2.627082589154306,1.9260551789114815,1.253293439159714,2.277140405758172,2.3779830817276504,1.7181325919574222,1.772983649131089,2.548710313122868,4.69887218116496,2.1579190898403504,0.9429783681895417,0.15426070784591936,-1.019544281361487,-0.30053181991368,0.6319852577249252,-0.6654352870708203,-1.125772471693916
2.7627627627627627,-0.4867179311685445,-0.3963601290007014,-0.6997167116933475,-1.4536604143749028,-0.5463305566911799,-0.1367368842990398,-1.5742528263718136,3.8179016064957065,0.6830020015134132,-2.172348768183287,2.1588728880593027,3.344923104533911,1.0504003339903565,3.9386634851997666,2.5768321642495082,0.962225352362843,3.3193109229605136,4.114875203283278,1.1166977005992849,2.616764072928323,1.9229565680212661,1.2595412657418592,2.27037661798768,2.366608342045487,1.6864467108730476,1.6509954524794725,2.469543436190362,4.670466871968806,2.055457569478105,0.8154886883757878,0.14511204971884242,-1.0420953078283002,-0.3185706492697671,0.6163305132783155,-0.6859695391261745,-1.146900560895916
2.7727727727727727,-0.4761186972858567,-0.3569275985398876,-0.6737854722058619,-1.4435673332415448,-0.5130364562291435,-0.09564700801464852,-1.5629751313623026,3.8438496735980725,0.7022190992484157,-2.15954266955143,2.1814654850650803,3.3683796372833257,1.0671204725357726,3.9545768301273814,2.601152244372484,1.0088273585066359,3.339370046856602,4.122398879964274,1.1181044969569605,2.606220927142906,1.9196778061048674,1.2656317370067025,2.263408067061741,2.3550234536310093,1.6542370605510066,1.5284909489997633,2.3896087034144435,4.640614208315802,1.9523554926271887,0.6877419518742481,0.13596587434955262,-1.06442526771499,-0.33652599526047206,0.6005456650311661,-0.7063469658772047,-1.1677601887415012
2.7827827827827827,-0.4653566677417028,-0.31735116282372133,-0.6476213917259359,-1.4330130764611257,-0.4795548035586834,-0.05449767044179035,-1.5516848004990933,3.869688143951717,0.7214004790855016,-2.146677275285244,2.203984806341609,3.391716214479562,1.0835156205836385,3.9692615095087187,2.6246684577734674,1.0551233414072096,3.3583940717361744,4.128642721962761,1.1194197653698654,2.5954553964326887,1.9162197546351643,1.271563573940332,2.2562363519574586,2.3432311335685556,1.6215136076913939,1.40550806964776,2.3089308607597174,4.609323426302766,1.8486447803443962,0.5597777118461492,0.12682476617134522,-1.0865278161771554,-0.3543927023328283,0.5846353736044535,-0.7265617423039169,-1.1883454044871824
2.7927927927927927,-0.45443514901195947,-0.2776431399384652,-0.6212325834739104,-1.4220008781538864,-0.4458960019467162,-0.013301667225825223,-1.540382759389031,3.8954147953045015,0.7405443377815537,-2.133754204932524,2.226428816038275,3.414930769886242,1.099580685645163,3.9827129253827622,2.647373490920635,1.101098953940953,3.3763770658609733,4.133604750367329,1.1206435694855845,2.584469788596852,1.912583326555581,1.2773355443731307,2.248863129711138,2.3312341580885003,1.5882864780810253,1.2820848935321443,2.227534884285812,4.576604207274152,1.7443575421576851,0.43163558883523345,0.11769130759005066,-1.1083966777824907,-0.3721656422248008,0.5686043378674587,-0.7466080931970572,-1.208650341498702
2.8028028028028027,-0.4433574970994685,-0.2378158890333114,-0.594627230480306,-1.4105341143553392,-0.41207050978349585,0.027928191250681786,-1.5290699327060293,3.921027429458437,0.7596488819025299,-2.120775089994401,2.2487954957166183,3.4380212660183167,1.1153106773713186,3.9949268616432465,2.669260281405689,1.146739948108073,3.3933134198029746,4.137283383144463,1.1217759987874731,2.5732664738946136,1.9087694859989774,1.2829464633553742,2.2412901149107594,2.3190353617162525,1.5545659534585994,1.1582596361253445,2.145445972414941,4.542466674824814,1.639526066125219,0.3033552585014112,0.10856807818694468,-1.1300256484481066,-0.3898397155490477,0.5524572934852295,-0.7664802949413883,-1.228669219062388
2.8128128128128127,-0.4321271164952811,-0.1978818064934147,-0.5678135830522699,-1.398616301971389,-0.3780888373443826,0.06917908383453579,-1.5177472439298334,3.94652387289415,0.7787123283385,-2.107741573443283,2.27108284492728,3.4609856947227735,1.1307007090979904,4.005899485344442,2.690322020130666,1.1920321794438373,3.409197848181444,4.139677435628763,1.1228171685623989,2.561847884321432,1.9047792479907326,1.2883951935182267,2.233519079170676,2.3066376364032557,1.520362468331574,1.034070637432184,2.0626895381306127,4.506921391665863,1.5341828088391412,0.17497643933734888,0.09945765392253564,-1.1514085973557737,-0.4074098533677445,0.5361990114546554,-0.7861726772829958,-1.248396344169916
2.8228228228228227,-0.42074745912488964,-0.15785332210139302,-0.5407999562191937,-1.3862510976898397,-0.3439615435355463,0.1104381825718247,-1.5064156150851968,3.9719019773878093,0.7977329048155043,-2.094655309237299,2.2932888817814385,3.4838220777503537,1.1457459993590253,4.015627347888317,2.710552153416314,1.2369616113977675,3.424025391299672,4.1407861208901595,1.123767219860518,2.5502165128661556,1.9006136781361072,1.2936806454200336,2.2255518505887015,2.294043930640261,1.4856866067457475,0.9095563501199728,1.9792912011099166,4.469979356354546,1.4283603853771716,0.04653888037179677,0.09036260634147805,-1.1725394688444923,-0.4248710187579821,0.5198342966296093,-0.8056796250800815,-1.2678261132759236
2.8328328328328327,-0.40922202327977153,-0.11774289518848623,-0.5135947271582912,-1.3734422968486233,-0.3096992326246111,0.15169265667994009,-1.4950759664815552,3.997159620620327,0.8167088504040748,-2.0815179618314055,2.31541164351656,3.5065284673181,1.1604418733667115,4.024107386092704,2.729944385031405,1.2815143196794205,3.4377914166808785,4.14060904997799,1.1246263194471013,2.5383749127493407,1.896273892291991,1.298801777877796,2.217390313185761,2.2812572485531453,1.4505490990085446,0.7847553276137198,1.8952767797918173,4.431651999889235,1.322091559205135,-0.08191765113653815,0.08128550177885754,-1.1934122842798058,-0.4422182083672558,0.5033679862356137,-0.8249955800366984,-1.2869530140279397
2.8428428428428427,-0.39755435253457816,-0.0775630107765631,-0.4862063326009317,-1.3601938322611036,-0.27531255095725365,0.19292967652047682,-1.4837292164532707,4.022294706778642,0.8356384160242651,-2.068331205685292,2.337449187056286,3.529102946662563,1.1747837644592332,4.031336923140154,2.7484926781423336,1.3256764965694154,3.4504916205028087,4.1391462320418615,1.1253946597464204,2.5263256966429797,1.89176105622313,1.3037575982837264,2.2090364063282757,2.2682806489815492,1.4149608183670193,0.6597062121601502,1.8106722833839124,4.391951182170483,1.2154092320335481,-0.21035338201076392,0.07222890056809267,-1.214021143899274,-0.45944645395856176,0.4868049483744901,-0.8441150424188923,-1.305771626968089
2.8528528528528527,-0.38574803465030205,-0.0373261757121716,-0.4586432662205356,-1.3465097729988158,-0.24081218366077173,0.23413641757178105,-1.472376281100536,4.047305167148908,0.8545198649470285,-2.0550967247682506,2.359399589564281,3.5515436305834918,1.1887672155146485,4.037313669407156,2.766191257182411,1.3694344551943718,3.4621220289305845,4.136398074329257,1.1260724587777162,2.514071535871876,1.8870763852429382,1.3085471629067886,2.200492124133456,2.2551172445406293,1.3789327776416038,0.5344477228642237,1.7255039038101305,4.350889188329339,1.1083464336314095,-0.338728545469408,0.0631953562507,-1.2343602286335398,-0.4765508239446241,0.4701500805194555,-0.8630325727527187,-1.3242766272060418
2.8628628628628627,-0.37380670046376263,0.0029550852061705885,-0.43091407600283715,-1.332394323132019,-0.20620885133564323,0.2753000643999169,-1.4610180740310088,4.072188960701384,0.8733514732917935,-2.0418162120611543,2.3812609489918795,3.573848665977842,1.2023878803309567,4.0420357231734965,2.7830346096402736,1.4127746337644358,3.472678999347391,4.132365382059903,1.126659960083268,2.501615159596918,1.8822211438390144,1.3131695771791285,2.191759514857693,2.241770200666211,1.3424761258166467,0.4090186437018577,1.6397980076018583,4.308478724923987,1.00093631160034,-0.4670033934380407,0.05418741478816514,-1.2544238019024234,-0.4935264249107766,0.4534083080011291,-0.8817427935036092,-1.3424627860626992
2.8728728728728727,-0.36173402276375527,0.043268233106246765,-0.4030273615993309,-1.3178518204284546,-0.1715133067361005,0.3164078146268224,-1.4496555061022636,4.096944074666877,0.8921315305200805,-2.0284913690557063,2.4030313846193527,3.596016232363943,1.2156415249718238,4.045501571211521,2.7990174877668497,1.4556835997720807,3.4821592214826174,4.127049358176915,1.1271574326485834,2.4889593539804964,1.8771966452834696,1.3176239959673062,2.1828406802682374,2.228242734643634,1.3056021445887944,0.28345781151256527,1.5535811277350131,4.2647329160059115,0.893212121112244,-0.5951382088551093,0.04520761377616588,-1.274206211385488,-0.5103684031260288,0.43658458248492343,-0.9002403907365666,-1.3603249726840971
2.8828828828828827,-0.3495337151542101,0.08360071892477196,-0.3749917716647197,-1.30288673501071,-0.136736331440747,0.3574468828944263,-1.4382894851651367,4.121568525104529,0.9108583399250086,-2.0151239052511043,2.424709037590637,3.6180445423956487,1.228524029077554,4.047710089255124,2.8141349102003557,1.4981480541508831,3.4905597184371078,4.120451602974824,1.1275651708147378,2.476106961334335,1.8720042512281918,1.321909623828246,2.173737774998355,2.2145381146205962,1.268322244874289,0.15780410397572775,1.4668799554155796,4.219665299056835,0.785207214613666,-0.7230933179681704,0.03625848166138894,-1.2937018907665292,-0.5270719460418475,0.41968388044028515,-0.9185201157566766,-1.377858155625034
2.8928928928928928,-0.3372095309047134,0.12393998729318194,-0.34681600117919037,-1.2875036679726046,-0.10188873251424785,0.3984045048234981,-1.4269209158080431,4.146060357460792,0.9295302191165411,-2.0017155376482867,2.4462920714413503,3.6399318423663285,1.2410313871408987,4.048660542348305,2.828382163508826,1.5401548353929877,3.4978778476051997,4.112574113604567,1.1278834941828864,2.4630608792499897,1.866645371285172,1.3260257152498258,2.1644530058861617,2.200659658604298,1.2306479632762544,0.03209642757422213,1.3797213318161663,4.1732898207976294,0.676955031500032,-0.8508291026167133,0.0273425369611834,-1.312905361451449,-0.5436322837781905,0.40271120160226276,-0.9365767867294263,-1.3950574044019313
2.9029029029029028,-0.3247652617887468,0.16427348042537743,-0.3185087887563436,-1.2717073499550262,-0.06698133916112686,0.4392679409660065,-1.4155506991023479,4.170417647119412,0.9481455005023189,-1.9882679902419094,2.467778672619942,3.6616764127025316,1.2531597097473053,4.048352585073215,2.841754803649685,1.5816909236239842,3.5041113014932703,4.103419283455628,1.1281127475109816,2.4498240597122845,1.8611214625920205,1.329971574876029,2.154988631297349,2.1866107334432003,1.192590958513074,-0.09362629445086945,1.2921322397661263,4.125620832870548,0.5684890877629711,-0.9783060124977764,0.018462287486292667,-1.331811234258981,-0.560044690596332,0.385671567425879,-0.9544052902803299,-1.4119178910144436
2.9129129129129128,-0.3122047369100055,0.20458864200621987,-0.2900789139376141,-1.2555026396816595,-0.03202499937270691,0.48002448074976123,-1.404179732348867,4.194638499942249,0.9667025317639348,-1.9747829935102101,2.4891670510018087,3.6832765684471775,1.2649052247792283,4.046786261657587,2.854248657345924,1.6227434446339366,3.5092581084345276,4.092989901415495,1.1282533006027262,2.4363995081959673,1.8554340293628082,1.3337465577165932,2.145346960431992,2.172394753793711,1.1541630078089642,-0.21932513415073882,1.2041397953978246,4.076673087396088,0.45984296561392324,-1.1054845774105508,0.009620229566905841,-1.3504142110837425,-0.5763044863580238,0.36857001953378016,-0.9720005830733639,-1.428434891435353
2.9229229229229228,-0.2995318215171564,0.24487292107957484,-0.2615351944740169,-1.2388945224550598,0.002969423431768895,0.5206614464141182,-1.3928089088255782,4.218721052800776,0.9851996763285009,-1.9612622839029246,2.5104554403962176,3.704730659732125,1.2762642785841245,4.0439620059615455,2.8658598233784502,1.6632996738633157,3.5133166331998393,4.0812891510066835,1.1283055481887967,2.422790282745856,1.8495846224243737,1.337350069341087,2.1355303526156773,2.158015181072114,1.1153760032478517,-0.34496117092078826,1.1157712397516344,4.026461732405868,0.35105030308724455,-1.232325419476188,0.0008188472822665675,-1.3687090865311042,-0.5924070379705418,0.351411618157652,-0.9893576933677258,-1.444603787068277
2.932932932932933,-0.2867504158074055,0.2851137759346994,-0.2328864835960616,-1.2218881086135358,0.03799105376879507,0.5611661969355295,-1.3814391175366154,4.242663474098078,1.0036353138353626,-1.9477076033274052,2.531642099045889,3.7260370722399663,1.287233337105774,4.039880641343778,2.876584673794203,1.7033470403426016,3.5162855775043944,4.068320609401568,1.1282699098003748,2.4089994930407648,1.8435748387382374,1.340781566057357,2.12554121657515,2.143475522392076,1.076241948091698,-0.4704955035502944,1.0270539303422632,3.975002307152936,0.2421447836260306,-1.3587892653290259,-0.007939388305920624,-1.3866907495233636,-0.608347760817168,0.3342014405738752,-1.0064717225524331,-1.460420066172751
2.942942942942943,-0.2738644537192432,0.32529867798977014,-0.2041416672726807,-1.2044886319493218,0.07302900745799926,0.6015261319417221,-1.3700712429626325,4.266463964281214,1.0220078405978184,-1.9341206986331079,2.5527253101190706,3.747194227654915,1.2978089869785732,4.034543380407124,2.8864198550296742,1.7428731305843361,3.5181639804100526,4.054088246315349,1.128146829635025,2.395030299441495,1.8374063209082712,1.34404055507429,2.115382009698718,2.128779329488048,1.0367729530644,-0.5958892622660691,0.9380153326890176,3.9223107373009567,0.13316012565388075,-1.484836958275459,-0.016652019916049532,-1.4043541848767307,-0.6241221201726671,0.3169445795339132,-1.023337846658287,-1.4758793252562317
2.952952952952953,-0.2608779017147424,0.3654151156713498,-0.17530966146001967,-1.186701448088527,0.10807239499223291,0.6417286956132936,-1.3587061648126044,4.290120756343746,1.0403156700596965,-1.9205033210946,2.573703382193965,3.768200584102636,1.3079879365844636,4.027951824623656,2.8953622889494763,1.7818656924264185,3.5189512186232537,4.038596422777495,1.1279367764149608,2.380885912023195,1.8310807566742773,1.3471265946488389,2.1050552372816353,2.113930197624907,0.9969812326024209,-0.721103620766385,0.8486830118126298,3.86840332999376,0.0241300721358318,-1.610429470416683,-0.025316604804901076,-1.4216944748486349,-0.6397256326033195,0.29964614168991177,-1.0399513178467332,-1.4909772704326
2.962962962962963,-0.2477947575517863,0.4054505982885913,-0.14639940934094084,-1.1685320328333648,0.14311032490931377,0.6817613805715179,-1.3473447577771482,4.313632116318325,1.0585572332466557,-1.906857225893254,2.5945746497353523,3.7890546365788946,1.3177670170721711,4.020107963839372,2.9034091737996413,1.8203126388254596,3.518647006688388,4.021849889782027,1.1276402432377415,2.3665695895923786,1.8245998783916333,1.3500392942172659,2.094563451756698,2.0989317644941603,0.9568791010733133,-0.8460998082414469,0.7590846237012814,3.8132967688067985,-0.08491161986830575,-1.7355279147315723,-0.03393071552142762,-1.4387068006548778,-0.6551538673510766,0.28231124601600144,-1.0563074658751603,-1.5057097187467392
2.972972972972973,-0.2346190490466047,0.4453926599009793,-0.11741987855609592,-1.1499859804671748,0.17813190716437635,0.7216117317511571,-1.335987891283436,4.3369963437591466,1.076730979212065,-1.8931841715977835,2.615337473563262,3.809754917366882,1.3271431833384353,4.011014175658635,2.9105579850753505,1.858202051599013,3.517251397076582,4.00385378681708,1.1272577474194496,2.3520846386889103,1.8179654624971597,1.3527783145105674,2.083909251910296,2.0837877090970705,0.916478968963303,-0.9708391213766819,0.6692479067484592,3.7570081085820535,-0.19393118965497638,-1.8600935571159414,-0.04249194065579835,-1.4553864439561552,-0.6704024477014096,0.2649450222257902,-1.0724016995381798,-1.5200725994647777
2.982982982982983,-0.22135483282700366,0.4852288631784126,-0.08838005842742418,-1.1310690020227627,0.21312625650178618,0.761267350257078,-1.3246364292517814,4.360211772214142,1.0948353754773232,-1.8794859196437879,2.6359902413135528,3.8302999964430944,1.3361135149709271,4.000673224708579,2.9168064763028316,1.8955221851155313,3.514764780169858,3.9846136402741736,1.1267898303303938,2.3374344125732653,1.8111793289613831,1.3553433676540374,2.0730952820841577,2.0685017506150363,0.8757933390351152,-1.0952829363351324,0.5792006731653033,3.699554770148003,-0.3028948833290365,-1.9840878283744563,-0.050997885583474366,-1.4717287883134955,-0.6854670523344291,0.24755260918653704,-1.088229508084444,-1.5340619553295956
2.992992992992993,-0.20800619307667373,0.5249468032524316,-0.05928895717493585,-1.1117869235145914,0.24808249582557396,0.8007158972034841,-1.3132912298539663,4.383276769686764,1.1128689084664922,-1.8657642338124587,2.656531367890253,3.8506884818716403,1.3446752171525664,3.9890882617836882,2.9221526797351784,1.9322614699309,3.511187884140677,3.9641353617377173,1.1262370572233895,2.3226223101993817,1.8042433407273581,1.357734217250945,2.0621242313630392,2.0530776472675787,0.8348348024572321,-1.2193927207152448,0.4889708003700984,3.640954534926279,-0.4117689642538027,-2.1074723361615066,-0.05944617320408335,-1.4877293206121613,-0.7003434166588571,0.2301391533304965,-1.1037864626085587,-1.5476739437812137
3.003003003003003,-0.19457724027096507,0.5645341115573996,-0.030155599127642714,-1.0921456841353767,0.2829897595673461,0.8399450975345704,-1.3019531452733901,4.406189739087206,1.1308300839350967,-1.8520208797086148,2.676959295909531,3.87091902018685,1.3528256215269532,3.9762628228708197,2.92659490696188,1.9684085163704266,3.5065217747269073,3.9424252461552514,1.125600017054671,2.307651775173416,1.7971594031362248,1.359950678450298,2.0509988327486033,2.0375191951582914,0.7936160349057798,-1.3431300454803528,0.3985862223575766,3.581225539426692,-0.5205197234957597,-2.2302088768673127,-0.06783444467486476,-1.50338363245357,-0.715027334128439,0.21270980706392617,-1.1190682174176683,-1.5609048381416786
3.013013013013013,-0.18107210990452174,0.6039784596604467,-0.0009890219294990288,-1.0721513344176385,0.3178371970506294,0.8789427438254187,-1.290623021467112,4.428949118672942,1.1487174273929663,-1.838257624238225,2.6972724961351453,3.890990296764073,1.3605621870246483,3.9622008280549723,2.930131749431865,2.0039521180551736,3.5007678549022834,3.919489969888999,1.12487932229749,2.2925262946987286,1.7899294633396792,1.3619926179986694,2.0397218623197526,2.0218302271091124,0.7521497926402534,-1.466456596856157,0.3080749210507072,3.5203862696323114,-0.6291134902606893,-2.352259447445608,-0.07616036013845814,-1.5186874215148098,-0.729514657540386,0.1952697271742505,-1.1340705113722802,-1.5737510287640795
3.023023023023023,-0.16749496121116858,0.643267563078993,0.02820172625878201,-1.051810034360784,0.35261397585060733,0.917696700061959,-1.2793016979298577,4.45155338247843,1.1665294845209908,-1.8244762350855814,2.7174694679052536,3.9109010361785503,1.3678825006500492,3.946906580306141,2.9327620788899047,2.038881255371545,3.4939278644424574,3.8953365886493394,1.1240756087484587,2.277249398507427,1.7825555096995371,1.3638599542760748,2.028296138379668,2.0060146114832706,0.7104489085542928,-1.589334188192521,0.21746491763764425,3.45845555527637,-0.7375166423179947,-2.4735862571792273,-0.08442159944481079,-1.5336364928753226,-0.7438013003154482,0.17782407323587357,-1.148789169200921,-1.5862090241453453
3.033033033033033,-0.1538499758764466,0.6823891850846671,0.05740758956116998,-1.0311280515242955,0.38730928514820884,0.9561949053988243,-1.2679900074600687,4.4740010407338495,1.1842648215816518,-1.8106784801902838,2.737548739550438,3.930650002552247,1.3747842782286133,3.9303847641476346,2.9344850477262416,2.0731850988830534,3.4860038793867747,3.8699725353108314,1.1231895353266963,2.261824657778792,1.7750395711745797,1.3655526573158854,2.0167245205898228,1.9900762509972785,0.6685262882027317,-1.7117247717859108,0.12678426389651987,3.395452564012723,-0.8456956164099874,-2.594151739379959,-0.09261586286697909,-1.548226760310348,-0.7578832377592217,0.1603780060151329,-1.163220102788212,-1.5982754520024716
3.043043043043043,-0.1401413567431967,0.7213311404924441,0.08661950719014984,-1.0101117590876196,0.4219123390775104,0.9944253778939364,-1.2566887759280612,4.496290640272752,1.201922025823211,-1.796866127224197,2.7575088688028275,3.950235999888541,1.3812653651141993,3.912640444206259,2.9353000892393255,2.1068530126832057,3.4769983113959526,3.8434056176114733,1.1222217838658435,2.2462556840449266,1.767383716694868,1.3670707488087765,2.005009909091237,1.9740190815223357,0.6263949058061533,-1.8335904506588214,0.03606103351076587,3.3313967954817025,-0.9536169186429183,-2.713918563019041,-0.10074087181060383,-1.562454247550726,-0.7717565083042981,0.14293668587489144,-1.1773593124359731,-1.6099470603118502
3.053053053053053,-0.126373326510591,0.7600812994338282,0.11582841625207738,-0.9887676338773541,0.4564123800654155,1.0323762182186655,-1.2453988220463703,4.518420764928502,1.2194997058774297,-1.783040943068541,2.777348443196181,3.9696578723946634,1.3873237368563098,3.893679063644825,2.935206917811586,2.1398745576884775,3.4669139070058432,3.815644015735901,1.1211730588990056,2.2305461280839642,1.7595900545237224,1.3684143020907031,1.9931552436132487,1.957847070875517,0.5840678002341856,-1.9548934902925332,-0.05467668662234673,3.2663080752731863,-1.0612471348565355,-2.832849644284693,-0.10879436951683868,-1.57631508950867,-0.7854172147328728,0.12550527117925855,-1.1912028880969525,-1.6212207183113714
3.063063063063063,-0.11255012642701558,0.7986275911129133,0.14502525455318885,-0.9671022543623448,0.4907986821625772,1.0700356133424187,-1.234120957142345,4.540390035919366,1.2369964921506935,-1.7692046932912826,2.7970660804568155,3.9889145047917918,1.3929574998270244,3.873506442477468,2.934205528998182,2.1722394948703516,3.455753746777526,3.786696279783284,1.1200440874366966,2.2146996788011797,1.7516607316075623,1.369583442114911,1.9811635025700651,1.9415642176011136,0.5415580709687814,-2.0755963303095784,-0.14540080508725906,3.200206548788753,-1.1685529409689543,-2.9509081580631236,-0.11677412175851522,-1.58980553346913,-0.7988615253794344,0.10808891669893413,-1.2047470105808138,-1.6320934174649995
3.073073073073073,-0.09867601497720901,0.8369580075441572,0.17420096340539643,-0.9451222986173136,0.5250605543645332,1.107391840190509,-1.2228559849330725,4.5621971122221545,1.2544110372084238,-1.7553591416249796,2.8166604288852586,4.0080048226127,1.398164891807431,3.8521287757682883,2.9322961995287025,2.2039377884254203,3.443521244343985,3.756571327120694,1.1188356187378448,2.1987200620983476,1.7435979329138107,1.3705783454079914,1.9690377021453938,1.9251745497425137,0.49887887404873443,-2.195661596102291,-0.2360832346470749,3.1331126750048286,-1.275501113293643,-3.068057549339431,-0.12467791752932744,-1.6029219402463735,-0.8120856753131601,0.09069277201767205,-1.2179879527319977,-1.6425622723895137
3.083083083083083,-0.08475526656406282,0.8750606072707134,0.2033464904310003,-0.9228345422556479,0.5591873439220245,1.1444332692741814,-1.2116047013026903,4.583840690934282,1.2717420161526567,-1.7415060494452477,2.836130167728499,4.026927792486877,1.4029442825333767,3.82955263171388,2.929479487221813,2.2349596088825723,3.4302201453536707,3.725278439622766,1.1175484240739402,2.182611039731701,1.7354038807570624,1.371399240009991,1.9567808953654193,1.9086821236049916,0.45604341799668396,-2.3150521104038435,-0.32669590093921924,3.0650472201387484,-1.3820585388253264,-3.1842615445148947,-0.13250356972582464,-1.6156607853054337,-0.8250859674996543,0.0733219799403533,-1.2309220805790977,-1.6526245217431308
3.093093093093093,-0.07079217018549247,0.9129235190621694,0.23245279236544958,-0.9002458563319901,0.5931684396394726,1.1811483682916664,-1.200367894082167,4.605319507624151,1.2889881269926746,-1.727647175250006,2.8554740075427327,4.045682422413017,1.4072941742003637,3.8057849496103415,2.9257562308128864,2.2652953361462975,3.415854526311267,3.6928272607985164,1.1161832964863903,2.166376408158841,1.7270808341137331,1.3720464053986006,1.9443961711604216,1.892091022509797,0.41306495972987095,-2.4337309047981934,-0.4172107511671083,2.996031251219699,-1.488192225491621,-3.2994841626371385,-0.1402489158219995,-1.6280186598480701,-0.8378587739416699,0.05598167490316366,-1.2435458544553901,-1.6622775290757377
3.103103103103103,-0.056791028106788245,0.9505349455905459,0.26151083785728374,-0.8773632052152781,0.6269932751605954,1.2175257056991466,-1.1891463428316067,4.626632336669744,1.3061480910085732,-1.713784274139666,2.8746906905464837,4.064267762018812,1.4112132019274386,3.7808330377053934,2.921127549694654,2.294935562475175,3.400428793316034,3.6592277928061954,1.11474105053716,2.1500199973749528,1.718631087925393,1.3725201723974372,1.9318866534153216,1.875405355539927,0.3699568004559119,-2.551661231165366,-0.5075997627851463,2.926086129566533,-1.5938693123672327,-3.4136897265396913,-0.14791181853626378,-1.6399922718629136,-0.850400536798456,0.03867698138636672,-1.2558558300901812,-1.6715187836404661
3.113113113113113,-0.04275615452885701,0.9878831670834184,0.2905116102643886,-0.8541936444328954,0.6606513322401434,1.253553954250533,-1.1779408186251576,4.647777991585309,1.3232206531076538,-1.6999190972984226,2.8937789909639897,4.08268290280795,1.4147001341799288,3.754704570936269,2.915594843570976,2.3238710953946153,3.383947680698102,3.624490393357103,1.1132225220527778,2.133545669738696,1.7100569723910066,1.3728209230684598,1.9192555000094522,1.8586292562779667,0.3267322815548601,-2.668806573058537,-0.5978349521743556,2.85523350417447,-1.6990570798475553,-3.5268428738874986,-0.1554901664906042,-1.6515784471394597,-0.8627077694833925,0.021413012330164714,-1.2678486596706189,-1.6803459011663584
3.123123123123123,-0.02869187425276733,1.0249565449530316,0.3194461104457,-0.8307443184865965,0.6941321440007426,1.289221894504953,-1.1667520838385785,4.668755325336054,1.34020458217353,-1.6860533914768054,2.912737715358761,4.100926978394254,1.417753873150896,3.727407588554082,2.9091597920238197,2.3520929605429566,3.3664162495531524,3.588625772509332,1.1116285678617805,2.1169573187881197,1.7013608522482946,1.3729490905885404,1.9065059018458497,1.8417668815363937,0.2834047804488295,-2.7851306570093888,-0.6878883833059541,2.783495305012736,-1.8037229597785094,-3.638908568124964,-0.162981874861716,-1.6627741302456067,-0.8747770577395623,0.004194867554137491,-1.2795210928736553,-1.6887566245918897
3.133133133133133,-0.014602521341011278,1.0617435254002836,0.3483053595474919,-0.8070224586408851,0.727425298173838,1.3245184183008674,-1.155580891939539,4.689563230640757,1.3570986714078415,-1.6721888984756559,2.931565702957189,4.118999164722892,1.4203734551011913,3.698950491635401,2.9018243539935957,2.3795924044500403,3.3478398861759286,3.5516449893524187,1.109960065525682,2.1002588680469882,1.6925451260444422,1.372905159110236,1.8936410818703655,1.8248224100807362,0.2399877064604593,-2.9005974637582472,-0.777732176390204,2.7108937362352137,-1.9078345455394983,-3.7498521093231356,-0.17038488602391078,-1.6735763854684336,-0.8866050606929374,-0.012972367819253481,-1.2908699778678279,-1.6967488247591147
3.143143143143143,-0.0004924377758974296,1.098232642992461,0.37708040178338603,-0.78303538068453,0.7605204403237331,1.359432532195735,-1.144427987280711,4.710200640262167,1.3739017386644696,-1.6583273546316846,2.950261825962119,4.136898680278574,1.422558050657999,3.6693420404818062,2.8935907671730066,2.406360897247393,3.328224300393072,3.5135594485839388,1.1082179130635508,2.0834542698218597,1.683612225396377,1.3726896636068031,1.8806642940809033,1.80780004134598,0.19649449666150373,-3.0151712394055155,-0.8673385165078429,2.6374512693062084,-2.0113596020763578,-3.859639144922667,-0.17769717018360062,-1.68398239771792,-0.8981885118828482,-0.03008362493660315,-1.30189226228456,-1.704320501068226
3.153153153153153,0.013634027884509608,1.134412524213618,0.4057623072072214,-0.7587904826659113,0.7934072770537259,1.3939533608701657,-1.13329410489572,4.730666527285149,1.3906126267761532,-1.6444704903047695,2.9688249898562864,4.154624786280695,1.4243069650717872,3.638591351908232,2.8844615473145883,2.432390135309189,3.30757552379579,3.4743808969791052,1.1064030286702768,2.0665475039903174,1.6745646142408492,1.3723031897015037,1.867578822527087,1.790703994146625,0.15293861171282938,-3.128816506480943,-0.9566796622214383,2.5631906360434518,-2.1142660758811846,-3.9682356803692382,-0.1849167260051624,-1.6939894733933376,-0.9095242202694147,-0.04713385278046146,-1.3125849941586711,-1.7114697820923226
3.163163163163163,0.027772521852487034,1.1702718909865069,0.43434217447792706,-0.7342952426028971,0.8260755791933515,1.4280701504955058,-1.122179970298014,4.750959905382453,1.4072302038733973,-1.6306200293671569,2.987254133695525,4.172176786865339,1.4256196384315758,3.6067078964209296,2.8744394874521744,2.457672043823165,3.285899907872908,3.434121419754459,1.1045163504286188,2.049542576780714,1.6654047880745442,1.3717463734812498,1.8543879803006709,1.7735385053807846,0.10933353169710947,-3.2414980749273363,-1.045727954163988,2.488134821580505,-2.2165221049159594,-4.075608089638147,-0.1920415812279872,-1.7035950412120389,-0.9206090712176342,-0.06411801973070333,-1.3229453228378123,-1.7181949261521947
3.173173173173173,0.041918686458372274,1.2057995641649573,0.4628111336155405,-0.7095572161679617,0.8585151849657422,1.4617722720638127,-1.1110862992827197,4.771079829068049,1.423753363695588,-1.6167776886947152,3.0055482303916503,4.1895540292541185,1.4264956458384628,3.573701495285935,2.8635276570365087,2.4821987792907017,3.263204122044885,3.3927934368267763,1.1025588360151204,2.032443519543805,1.6561352731844599,1.371019901294653,1.8410951085170006,1.7563078287287355,0.06569275194550554,-3.3531810529952684,-1.1344558236021134,2.412307057250738,-2.3180960284768943,-4.181723125644795,-0.19906979327452579,-1.7127966530003875,-0.9314400274578155,-0.08103111511989013,-1.3329704998605414,-1.7244943218509527
3.183183183183183,0.05606816149948482,1.240984466995635,0.4911603487475192,-0.6845840343492602,0.890716003134126,1.4950492246791873,-1.1000137977315383,4.791025393937931,1.4401810258942043,-1.6029451776604062,3.0237062869849414,4.206755903909756,1.42693469753735,3.5395823174889385,2.8517294009852847,2.5059627319552846,3.2394951515993933,3.3504096989683623,1.1005314623999847,2.0152543875166598,1.6467586258687938,1.3701245095345351,1.827703575287847,1.7390162333463148,0.022029778859627744,-3.4638308580454447,-1.2228358009711968,2.3357308133950783,-2.4189563969964527,-4.286547930537865,-0.20599944984913973,-1.7215919844465897,-0.9420141300220644,-0.09786815078213823,-1.3426578798027673,-1.730366488568328
3.193193193193193,0.07021658558983371,1.2758156285481006,0.519381020844495,-0.6593834010883848,0.9226680161264896,1.5278906388094484,-1.0889631614207471,4.810795736898327,1.4565121363280455,-1.5891241976301291,3.041727344906125,4.223781844678411,1.42693663900683,3.5043608765874996,2.8390483386479004,2.5289565281586084,3.2147802955291134,3.3069832838599034,1.0984352255410015,1.9979792585792255,1.6372774316485743,1.369060984404971,1.8142167746859226,1.7216680025535758,-0.021641874269932304,-3.573413227255367,-1.3108405243798114,2.2584297920957765,-2.519071981779994,-4.390050045871989,-0.2128286695275745,-1.729978835815186,-0.9523284991565301,-0.11462416259501625,-1.3520049210923029,-1.7358100769144988
3.203203203203203,0.08435959751019302,1.3102821871121102,0.5474643904446242,-0.633963090895533,0.9543612831374353,1.5602862794971384,-1.077935075832365,4.830390036381256,1.472745667350374,-1.5753164414610878,3.0596104802277932,4.240631328918657,1.4265014510072065,3.4680480274565917,2.8254883626852507,2.551173032623582,3.1890671642724038,3.2625275920421166,1.0962711400716223,1.9806222320039364,1.627694304470286,1.3678301616729325,1.800638125701408,1.7042674325190992,-0.06530869144720178,-3.681894228226985,-1.3984427480808195,2.180427919838414,-2.6184117846740427,-4.492197422656766,-0.2195556023368715,-1.7379551326229907,-0.9623803352091314,-0.1312942120139953,-1.3610091867912706,-1.7408238691432951
3.2132132132132134,0.09849283755812721,1.3443733935611035,0.5754017403656898,-0.6083309464428275,0.9857859432062767,1.592226049528869,-1.0669302159685359,4.8498075125473274,1.488880618087889,-1.561523593002845,3.0773548039051697,4.257303877617114,1.4256292495866316,3.4306549629284646,2.8110536378649034,2.5726053506635314,3.162363677357549,3.2170563427674406,1.0940402389832788,1.9631874271987466,1.618011885899729,1.3664329264046136,1.786971071190807,1.686818830940376,-0.10895715815526434,-3.789240269492049,-1.4856153509065149,2.101749340104443,-2.7169450476631867,-4.592958431279008,-0.22617843032553933,-1.7455189262762616,-0.9721669194924847,-0.1478733875989734,-1.369668345346124,-1.7454067795246613
3.2232232232232234,0.11261194889754846,1.3780786146808417,0.6031843984041163,-0.5824948761365306,1.016932218270415,1.623699992562022,-1.055949246169196,4.869047427475769,1.5049160147114473,-1.5477473266012087,3.0949594620061514,4.273799055490664,1.4243202860453603,3.392193210327888,2.7957485997720353,2.593246830316924,3.1346780609513143,3.170583569753052,1.0917435733020433,1.945678982443982,1.6082328443073695,1.3648702126865169,1.773219076818458,1.6693265157206651,-0.15257376554024057,-3.895418110911919,-1.5723313446651916,2.022418405896544,-2.8146412623926214,-4.692301871295165,-0.23269536812380764,-1.7526683946689114,-0.9816856151217717,-0.16435680653240584,-1.3779801713050468,-1.749557854676252
3.2332332332332334,0.126712578907388,1.4113873364621599,0.6308037400200629,-0.5564628516689082,1.0477904161930554,1.6546982962078447,-1.0449928199330716,4.888109085341589,1.520850910698442,-1.5339893066051125,3.1124236359305573,4.290116471075251,1.4225749468581304,3.3526746279038293,2.779577953436519,2.6130910644069396,3.1060188453125672,3.1231236168365304,1.089382211759733,1.928101053623399,1.5983598740454277,1.3631430033313872,1.7593856299910287,1.6517948136427376,-0.19614501459351436,-4.000394873968597,-1.6585638824965512,1.9424596721991163,-2.9114701796134117,-4.79019698109086,-0.23910466349379084,-1.7594018427415665,-0.9909338678272822,-0.18073961612856795,-1.3859425460025132,-1.7532762738540706
3.2432432432432434,0.14079038052896425,1.444289167356818,0.6582511910077602,-0.5302429055504977,1.078350933764322,1.6852112950699762,-1.0340615797420678,4.906991832579835,1.536684387086763,-1.520251186876633,3.129746542618516,4.30625577680121,1.4203937535546947,3.3121114011586834,2.762546671876596,2.6321318925252624,3.0763948621517545,3.0746911335355067,1.0869572404595553,1.9104578129498444,1.5883956946169617,1.3612523295690842,1.745474238785323,1.6342280590399145,-0.23965742033091297,-4.104138051943804,-1.744286267183348,1.861897888376237,-3.007401818547526,-4.886613447404583,-0.24540459786939087,-1.7657177030013074,-0.9999092067413828,-0.19701699533348493,-1.3935534582107938,-1.756561349202048
3.2532532532532534,0.1548410136116303,1.4767738414954432,0.6855182301502679,-0.5038431286235464,1.1086042596748444,1.7152294737374707,-1.0231561568891023,4.9256950580368954,1.5524155527202603,-1.5065346103043076,3.146927434747925,4.3222166690551225,1.4177773625585424,3.270516039076179,2.7446599945595813,2.650363402939473,3.0458152418970474,3.0253010705126746,1.0844697625364044,1.8927534476859114,1.5783430498372015,1.3591992707224911,1.7314884308697336,1.6166305924648157,-0.2830975159675437,-4.206615519982958,-1.8294719594167095,1.7807579905094388,-3.1024064761697607,-4.981521414712575,-0.2515934868857719,-1.771614536001927,-1.0086092451596709,-0.2131841562150641,-1.4008110047582054,-1.7594125259604945
3.2632632632632634,0.16886014625628426,1.508831221866563,0.7125963918578284,-0.47727166755738804,1.138540977460895,1.7447434697313862,-1.0122771713094345,4.944218193108794,1.5680435444856307,-1.4928412083198899,3.163965600920927,4.337998888228168,1.4147265649838556,3.227901370249146,2.725923425780073,2.6677799344234554,3.0142894108680105,2.9749686749475703,1.0819208978119084,1.874992158859983,1.5682047069873961,1.3569849538685577,1.7174317524196725,1.599006759356226,-0.3264518570869979,-4.307795545040924,-1.9140945860125693,1.6990650936776819,-3.19645473640367,-5.074891494471989,-0.25766968089824316,-1.7770910307845582,-1.0170316812760702,-0.22923634544296853,-1.4077133911139188,-1.7618293826333533
3.2732732732732734,0.18284345615632658,1.5404513034557472,0.7394772687890017,-0.45053672232653535,1.1681517684201663,1.7737440764040318,-1.0014252314155447,4.96256071186644,1.583567527540661,-1.4791726004187031,3.18086036583934,4.353602218750965,1.411242286390769,3.1842805389083257,2.706342732956178,2.684376078010245,2.9818270883576576,2.9237094858165484,1.0793117824443383,1.8571781599780686,1.5579834559614314,1.354610553484581,1.703307767027317,1.5813609087044944,-0.36970702580362846,-4.4076467957064605,-1.9981279480766678,1.6168444841819098,-3.289517479228665,-5.166694774219483,-0.2636315654903895,-1.7821460052785325,-1.0251742988916515,-0.24516884575777217,-1.4142589319391339,-1.7638116311142078
3.2832832832832834,0.19678663193564902,1.5716242163438903,0.7661525144537684,-0.42364654367226773,1.1974274144972816,1.8022222457899704,-0.990600933935614,4.980722131167799,1.5989866955337542,-1.465530393683735,3.1976110904689925,4.369026489114883,1.407325586499005,3.1396670008534606,2.685923944844274,2.70014667866678,2.948438283623809,2.871539329082423,1.0766435685734825,1.839315675731824,1.547682108405488,1.3520772910798404,1.6891200546060063,1.5636973917158776,-0.4128496349166153,-4.506138351902323,-2.0815460291155983,1.5341216117165943,-3.381565889695444,-5.256902826522429,-0.2694775619712915,-1.7867784066623515,-1.0330349680969477,-0.2609769774289441,-1.42044605160446,-1.7653591167710032
3.2932932932932935,0.2106853744832414,1.6023402287636692,0.7926138457977963,-0.3966094305484997,1.2263588011381512,1.8301690914078979,-0.9798048637556518,4.998702010756927,1.6143002708146672,-1.4519161823136166,3.2142171721929045,4.3842715718798235,1.4029776588599767,3.094074519287928,2.664673349672859,2.71508683689004,2.9141332927906762,2.818474312795256,1.0739174239606017,1.8214089407031593,1.5373034968510009,1.349386434812694,1.6748722102896303,1.5460205604762443,-0.4558663320545298,-4.603239714458031,-2.1643230030913743,1.4509220814906967,-3.4725714668469867,-5.345487717779945,-0.2752061278616831,-1.790987311684653,-1.0406116459275618,-0.2766560997012093,-1.426273284673339,-1.7664718184894548
3.3033033033033035,0.2245353982840024,1.6325897501132336,0.8188530457670686,-0.3694337275527223,1.2549369201122857,1.8575758910125306,-0.9690375937653225,5.0164999533498795,1.6295075046364045,-1.4383315471546436,3.2306780449532826,4.399337383668481,1.398199830487453,3.0475171605582,2.642597493196075,2.72919191022407,2.8789226956616303,2.7645308221058102,1.0711345316235732,1.8034621980658354,1.5268504738411919,1.3465392990932554,1.6605678433273485,1.5283347666145504,-0.4987438038091175,-4.69892081455231,-2.2464332424170412,1.3672716463004781,-3.5625060325423292,-5.432422016871051,-0.2808157573688935,-1.7947719269450744,-1.0479023769928564,-0.2922016122288379,-1.4317392763513581,-1.7671498486751291
3.3133133133133135,0.23833243274534274,1.662363333926194,0.8448619658520824,-0.3421278223428117,1.2831528723021963,1.8844340892956484,-0.9582996847075187,5.034115604707431,1.6446076773481983,-1.4247780552369702,3.2469931793822666,4.41422388514705,1.3929935614469093,3.0000092897994484,2.619703176667499,2.742457514697428,2.84281735244415,2.7097255141932175,1.0682960894673372,1.7854796982844499,1.5163259110514449,1.3435372441717792,1.646210575973985,1.5106443599664992,-0.541468779857016,-4.793152023022313,-2.3278513258908458,1.2831961985566231,-3.6513417401804085,-5.517678803647254,-0.2863049818504294,-1.7981315891349303,-1.0549052940775383,-0.30760895649741943,-1.4368427829013184,-1.767393453214203
3.3233233233233235,0.25207222351917025,1.691651680796991,0.8706325286108277,-0.31470014304050464,1.3109978704590148,1.9107353005354561,-0.9475916850317246,5.051548653694594,1.6596000985795163,-1.41125725931513,3.263162082921407,4.428931080992425,1.3873604444036853,2.9515655664886498,2.595997454734838,2.754879526180605,2.8058284003879543,2.6540753131084247,1.0654033099097604,1.767465697811214,1.5057326984037953,1.3403816757128775,1.6318040423764377,1.4929536872388043,-0.5840280370681382,-4.885904159536714,-2.408552046566511,1.1987217622681337,-3.7390510833212476,-5.601231677266944,-0.29167237026605153,-1.8010657652376239,-1.0616186187159449,-0.3228736172326823,-1.4415826720239258,-1.7672030113929018
3.3333333333333335,0.265750533818847,1.720445641260736,0.8961567301697668,-0.2871591556223456,1.3384632419234836,1.9364713111934466,-0.9369141307512187,5.068798832326934,1.6744841074150432,-1.3977706974130197,3.279184299929821,4.443459019845889,1.381302204130089,2.9022009399065616,2.5714876332561647,2.7664540816630017,2.7679672503373647,2.597597404535018,1.0624574195030323,1.749424457780927,1.4950737431758079,1.3370740443557012,1.6173518874564523,1.4752670906744618,-0.6264084035994409,-4.977148501629857,-2.488510419557176,1.1138744849854854,-3.8256069042018472,-5.683054764369012,-0.2969165296182066,-1.803574052688733,-1.0680406617388578,-0.3379911237959208,-1.445957923203993,-1.7665790357756554
3.3433433433433435,0.27936314573071136,1.7487362186266346,0.9214266427020384,-0.25951336129891245,1.3655404313114712,1.961634082457958,-0.9262675453041547,5.085865915803647,1.6892590725605825,-1.3843198923734894,3.295059411781001,4.457807794253287,1.3748206969716037,2.8519306445099764,2.5461812670383925,2.7771775804490626,2.7292455831989613,2.5403092304690453,1.059459658550713,1.7313602427045491,1.4843519691041211,1.3336158452602236,1.6028577657901026,1.4575889067194507,-0.6685967629728179,-5.066856793594148,-2.567701689770595,1.028680629705532,-3.9109824021441124,-5.7631227270831635,-0.3020361053806788,-1.805656179495724,-1.0741698237926776,-0.35295705156559953,-1.4499676280220362,-1.7655221720419974
3.3533533533533535,0.29290586151975817,1.7765145717641162,0.9464344168821217,-0.23177129388313247,1.3922210031631825,1.9862157527336377,-0.9156524394185693,5.102749722527405,1.7039243924998235,-1.3709063514126734,3.310787036948248,4.471977540591735,1.3679179102723606,2.8007701952156854,2.5200861574986653,2.7870466852732014,2.6896753463256338,2.4822284838194895,1.0564112807205488,1.713277319161779,1.4735703154829318,1.3300086176397634,1.588325340484324,1.4399234646912735,-0.7105800581358508,-5.1550012552279405,-2.646101339573181,0.9431665667406716,-3.9951511418522445,-5.841410770874446,-0.30702978191532776,-1.8073120043172515,-1.0800045958307902,-0.36776702330470656,-1.4536109904311791,-1.7640331987822644
3.3633633633633635,0.30637450492907387,1.803772017840803,0.9711722843161984,-0.20394151714850323,1.418496644555245,2.0102086400760477,-0.905069310981354,5.119450114110951,1.7184794956419298,-1.3575315656792104,3.326366831078699,4.485968438982861,1.360595961760055,2.748735382597612,2.4932103502494076,2.79605832333317,2.6492687498181384,2.4233731029310492,1.0533135526531758,1.6951799544930386,1.4627317362577024,1.326253944279896,1.573758282050853,1.4222750854497441,-0.752345295504164,-5.241554590436212,-2.723685096380549,0.8573587655547854,-4.078087061596996,-5.917894652219568,-0.3118962828767827,-1.8085415165020202,-1.085543559576984,-0.38241671051343173,-1.4568873269992746,-1.7621130272521597
3.3733733733733735,0.3197649224726232,1.8305000350114757,0.9956325599474607,-0.17603262217803634,1.4443591676748577,2.033605244570648,-0.8945186449112315,5.13596699537045,1.7329238404599026,-1.344197009818477,3.3417984870559283,4.499780713192634,1.3528570988904962,2.695842267998605,2.4655621326077646,2.8042096872415487,2.608038262745308,2.3637612660309495,1.0501677535668354,1.6770724154912742,1.4518391991143698,1.3223534510438981,1.5591602672779137,1.4046480800704417,-0.7938795489841289,-5.326489995681356,-2.800428940172182,0.7712837865684813,-4.159764481284289,-5.992550686112623,-0.31663437160497027,-1.8093448360872035,-1.0907853879607627,-0.3969018347667518,-1.4597960671161663,-1.7597627010862533
3.3833833833833835,0.3330729847209882,1.8566902650572,1.0198076444356208,-0.14805322470474505,1.4698005123552127,2.0563982506554312,-0.8840009130357789,5.152300314305593,1.7472569156196718,-1.3309041415419745,3.3570817350511053,4.513414630517768,1.3447036981519969,2.6421071785583994,2.4371500310302188,2.8114982358950718,2.565996609284089,2.3034113856014695,1.0469751748582197,1.6589589670939724,1.4408956845643364,1.3183088063648813,1.544534978100007,1.3870467485212352,-0.8351699639746746,-5.4097811682814925,-2.8763091109279078,0.6849682729361771,-4.240158110405668,-6.065355753397907,-0.32124285150535165,-1.809722213756408,-1.0957288455244314,-0.4112181690365095,-1.4623367531660316,-1.7569833959705097
3.3933933933933935,0.34629458757966003,1.8823345159737976,1.0436900265098863,-0.12001196244449851,1.494812748571397,2.0785805293864836,-0.8735165739725315,5.168450062066481,1.7614782400998847,-1.3176544012020035,3.3722163425626897,4.526870501658791,1.3361382643298119,2.5875467021592904,2.407982808473165,2.8179216952615063,2.5231567647805995,2.2423421026799564,1.043737119699576,1.640843871075802,1.4299041850255314,1.3141217207247737,1.529886100466147,1.3694753783422904,-0.8762037613469643,-5.491402314553702,-2.951302115983886,0.5984389422975698,-4.319243055868143,-6.13628730792754,-0.3257205664167535,-1.809674030757207,-1.1003727888018173,-0.42536153899757395,-1.4645090406647507,-1.753776419273945
3.4034034034034035,0.3594256535594903,1.9074247645088636,1.0672722852946697,-0.09191749242206887,1.519388078896008,2.100145140645772,-0.8630660730142071,5.184416272907253,1.7755873633023485,-1.3044492113717558,3.3872021144446527,4.540148680579771,1.3271634297308605,2.5321776822910804,2.3780694616802713,2.823478059083854,2.4795319517334193,2.180572281088073,1.040454902632188,1.6227313847422804,1.4188677038998203,1.3097939461203039,1.5152173232069017,1.3519382433299705,-0.9169682414007054,-5.571328157799691,-3.0253847373058176,0.5117225785060435,-4.396994829700998,-6.205323383541696,-0.33006640096667755,-1.809200798778266,-1.1047161666685186,-0.43932782431768214,-1.4663126983622545,-1.7501432096395226
3.4134134134134135,0.37246213303890574,1.931953158646537,1.0905470926073162,-0.06377848829119892,1.5435188409137202,2.1210853352904744,-0.8526498420180844,5.200199024126531,1.7895838651530913,-1.2912899764309549,3.4020388929232235,4.553249564354775,1.317781953368967,2.4760172128368882,2.347419218397456,2.828165589501647,2.435135635700371,2.118121001592076,1.0371298491563672,1.6046257596248763,1.4077892546470534,1.3053272755161611,1.50053233690058,1.3344396022250324,-0.957450787795872,-5.649533946131399,-3.09853403867713,0.42484602333657917,-4.473389356637178,-6.27244260086928,-0.33427928091397896,-1.8083031597860901,-1.1087580206635668,-0.4531129599305585,-1.467747608309829,-1.7460853365344255
3.4234234234234235,0.38540000551749753,1.9559120200392655,1.1135072152271357,-0.03560363764952003,1.567197509594053,2.141394557243188,-0.8422682992995681,5.215798435994658,1.8034673561940193,-1.278178082157167,3.416726557602144,4.566173593001093,1.307996720110874,2.419082632781443,2.3160415345163483,2.831982817589151,2.3899815211300455,2.055007555995927,1.0337632953180753,1.586531240177945,1.3966718598560381,1.3007235422854957,1.4858348327389241,1.3169836974055291,-0.9976388714586165,-5.725995460134111,-3.1707273727999206,0.33783616817573103,-4.548402981566896,-6.337624173946918,-0.33835817347880864,-1.8069818858214621,-1.1124974852824034,-0.46671293729192126,-1.4688137658923475,-1.7416044997598297
3.4334334334334335,0.39823528086059623,1.9792938463858014,1.1361455171350372,-0.007401639349151542,1.5904166996216094,2.1610664455223665,-0.8319218495299779,5.23121467166777,1.817237477665132,-1.2651148953229208,3.4312650254564394,4.578921249299281,1.2978107397832945,2.3613915208434904,2.2839460911471177,2.8349285438103142,2.3440835471193693,1.9912514411690656,1.0303565872923106,1.5684520624779033,1.385518550312721,1.2959846196379348,1.471128501392653,1.2995747535848194,-1.0375200544601653,-5.800689020364753,-3.2419423883064473,0.2507199456962439,-4.622012476861175,-6.400847916654245,-0.3423020876597152,-1.8052378787556118,-1.115933788241085,-0.4801238056179862,-1.4695112798254213,-1.7367025289203417
3.4434434434434436,0.4109640005344472,2.0020913137547005,1.158454961723072,0.020818799196185706,1.6131691676830617,2.1800948362123624,-0.8216108836385875,5.2464479370887265,1.8308939015772796,-1.2521017632987472,3.445654250814702,4.591493058600088,1.2872271462412752,2.3029616900339787,2.2511427916215774,2.837001838390303,2.297455883098525,1.9268723530106968,1.0269110809633808,1.550392452925048,1.3743323640658716,1.29111242003529,1.4564170318772098,1.2822169765150928,-1.0770819938674985,-5.873591494682973,-3.3121570366790003,0.16352432151888763,-4.694195049563032,-6.462094248963488,-0.34611007453781084,-1.8030721700062102,-1.1190662507116276,-0.4933416731060807,-1.469840372117478,-1.7313813828532618
3.4534534534534536,0.42358223883160423,2.0242972788525995,1.1804286139732023,0.04904896470670794,1.6354478147101754,2.198473764372457,-0.8113357787189466,5.261498480874928,1.844436330775431,-1.239140013662273,3.4598942253299034,4.603889588618313,1.2762491963981624,2.2438111821417084,2.217641758427488,2.838202041603533,2.250112924444565,1.8618901803524575,1.023428141502201,1.5323566269484166,1.363116345490554,1.2861088945951369,1.4417041104190662,1.2649145516968037,-1.1163124455646152,-5.944680305412823,-3.3813495790760144,0.07627628586409149,-4.7649283484441005,-6.521344203001401,-0.3497812275679049,-1.8004859202132684,-1.1218942875284257,-0.5063627081369979,-1.4698013779967658,-1.725643149017844
3.4634634634634636,0.4360861040861615,2.045904781236571,1.2020596426046217,0.0772801407339247,1.6572456880781787,2.2161974658842927,-0.801096897939515,5.276366594193056,1.8578644989924433,-1.2262309538134786,3.4739849779387275,4.616111449213668,1.2648802692174712,2.183958262148155,2.183453330075008,2.8385287639780885,2.202069288025065,1.7963249988013528,1.019909142940742,1.5143487877140926,1.351873544349677,1.2809760324824557,1.42699341932293,1.247671643094422,-1.155199268043211,-6.013933436332745,-3.4494985930623137,-0.010997154804037589,-4.834190470924485,-6.578579428921676,-0.3533146828565166,-1.7974804188750395,-1.124417407365674,-0.5191831404587103,-1.46939474580332,-1.719490042844753
3.4734734734734736,0.4484717398784487,2.0669070454698764,1.223341322188957,0.10550361035897758,1.6785559837587978,2.233260379237137,-0.7908945904586341,5.291052610620786,1.8711781708933073,-1.213375870596249,3.4879265748094554,4.628159292158711,1.2531238646669678,2.12342141257319,2.148588057896272,2.837981886416476,2.1533398076732135,1.7301970645248657,1.0163554677437583,1.4963731248373553,1.340607014853914,1.2757158602895144,1.4122886358402125,1.2304923918588897,-1.1937304261615849,-6.081329439491763,-3.516582979241387,-0.0982689861387262,-4.90195996985373,-6.633782200586027,-0.35670961942667984,-1.7940570839440473,-1.1266352128857424,-0.531799262351082,-1.468621036845914,-1.7129244070459064
3.4834834834834836,0.4607353262288154,2.0872974832204374,1.244267035232706,0.13371065889112618,1.699372048427287,2.249657147250418,-0.7807291913438642,5.305556905995492,1.8843771421098627,-1.2005760299263286,3.501719119278407,4.640033810893919,1.2409836026352896,2.0622193277534495,2.113056702779075,2.836561560232668,2.1039395295957246,1.6635268079801684,1.0127685063779361,1.4784338130990713,1.3293198147202847,1.2703304414041912,1.3975934310391,1.2133809150571906,-1.231893994870618,-6.14684744184973,-3.5825819677876627,-0.1855121942739861,-4.968215860150784,-6.686935421052167,-0.3599652594694581,-1.7902174613833501,-1.128547400858458,-0.5442074297712173,-1.4674809252240477,-1.705948710884929
3.4934934934934936,0.472873080780135,2.1070696953013877,1.2648302742262578,0.16189257656554568,1.719687381522806,2.265382618733006,-0.7706010214957097,5.319879898250023,1.897461239265967,-1.1878326764257945,3.515362751774964,4.651735740269982,1.2284632218114404,2.0003709080551313,2.076870231835681,2.8342682071054366,2.0538837077150007,1.5963348275893694,1.009149656878589,1.4605350111667281,1.3180150042296854,1.264821875366931,1.3829114686765849,1.1963413044094073,-1.2696781629056673,-6.210467151739578,-3.6474751248767414,-0.27269977418791735,-5.032937625300905,-6.738022627866998,-0.3630808685820936,-1.7859632246831936,-1.1301537622512532,-0.5564040634790905,-1.4659751976150222,-1.698565549408432
3.5035035035035036,0.484881259968663,2.1262174736530697,1.2850246436588657,0.19004066123960114,1.7394956372615054,2.2804318500787226,-0.7605103875757586,5.334022047235561,1.9104303199931163,-1.1751470330641647,3.5288576497351998,4.663265856277393,1.2155665785275045,1.937895254023,2.0400398150077823,2.8311025189479744,2.003187798946988,1.5286418833627624,1.0055003244140361,1.4426808603205012,1.306695645283667,1.2591922972165355,1.3682464040727986,1.1793776250336807,-1.3070712364432322,-6.272168865149594,-3.711242359011617,-0.359804738063273,-5.096105223707511,-6.7870279981633646,-0.36605575599271295,-1.781296174338191,-1.131454182290157,-0.568385650143109,-1.464104753026171,-1.690777642638369
3.5135135135135136,0.4967561601828865,2.144734803265858,1.30484386199895,0.2181462210867632,1.7587906266016942,2.2948001067975885,-0.7504575819392555,5.347983854531669,1.9232842729365085,-1.1625203008062512,3.542204027504134,4.674624975763428,1.2022976455649403,1.8748116604674183,2.002576821608673,2.8270654576938616,1.9518674584161886,1.4604688904720469,1.0018219208478014,1.4248754831847539,1.2953648004607448,1.2534438768249874,1.3536018829880023,1.1624939141994373,-1.3440616427212646,-6.331933471823742,-3.773863927242903,-0.4468001236426981,-5.157699094896985,-6.833936353558797,-0.3688892747715244,-1.7762182372851965,-1.1324486404916088,-0.5801487434252682,-1.4618706025123223,-1.6825878347257055
3.5235235235235236,0.5084941189100062,2.1626158640432225,1.3242817636391127,0.2462005772873318,1.7775663191604851,2.308482864982324,-0.7404428825721305,5.361765863243525,1.9360230177515496,-1.1499536582668635,3.555402136226657,4.685813956136585,1.1886605109248214,1.811139610491237,1.964492816803686,2.8221582549994304,1.8999385346093018,1.3918369127755092,0.9981158642987622,1.4071229824653577,1.2840255320725376,1.247578818221517,1.3389815405025782,1.1456941800892864,-1.3806379336219954,-6.389742461178192,-3.83532044128116,-0.5336590025760549,-5.217700165574552,-6.878733164854711,-0.37158082202843773,-1.7707314663020501,-1.1331372106650814,-0.5916899650455598,-1.4592738688585802,-1.6739990930656743
3.5335335335335336,0.5200915158696963,2.179855032604448,1.3433323008052656,0.2741950667151345,1.795816845081321,2.3214758127096657,-0.7304665530325024,5.375368657786476,1.9486465050908064,-1.137448261372472,3.5684522637271456,4.696833695058594,1.1746593765624076,1.7468987694583846,1.9257995580300034,2.816382411862628,1.8474170644690084,1.322767156297174,0.994383578699393,1.3894274396932267,1.272680901220026,1.2415993589061178,1.3243889999003688,1.1289824005699622,-1.4167887892161748,-6.445577928032157,-3.895592873499411,-0.6203544887572521,-5.276089855529292,-6.921404556534647,-0.37412983909704817,-1.764838039367371,-1.1335200608865204,-0.6030060058253078,-1.4563157862285236,-1.6650145073748828
3.5435435435435436,0.5315447741347906,2.196446884026455,1.3619895454292814,0.3021210446193676,1.813536496851807,2.333774851376053,-0.7205288423966738,5.388792863657911,1.961154716581405,-1.1250052430299382,3.581354734377814,4.707685130124089,1.1602985570864364,1.6821089789060344,1.8865089913569368,2.809739698158495,1.7943192684294014,1.2532809626619366,0.9906264933522319,1.3717929139744554,1.2613339668502246,1.235507769152728,1.3098278715557103,1.1123625219726956,-1.452503021267626,-6.499422578151337,-3.954662562824016,-0.7068597466479942,-5.3328500833865276,-6.961937311060121,-0.37653581170492484,-1.7585402589816073,-1.1335974534425972,-0.6140936267091057,-1.45299769977793,-1.6556372887305673
3.5535535535535536,0.5428503612385487,2.21238619352418,1.3802476909845856,0.3299698873007502,1.8307197310712826,2.3453760969672715,-0.7106299852096364,5.402039147196569,1.9735476647928885,-1.1126257128024084,3.594109908955841,4.718369238528024,1.1455824784235378,1.6167902504022251,1.846633247787811,2.8022321520913955,1.7406615453946157,1.1833998024887182,0.9868460424847137,1.3542234407474454,1.2499877848135554,1.2293063513022895,1.295301751824505,1.0958384578833875,-1.4877695766970247,-6.551259733602185,-4.0125112205120415,-0.7931479995858766,-5.387963272205766,-7.000318872962765,-0.37879827013015394,-1.7518405514495428,-1.133369744745807,-0.6249496597650397,-1.449321065234148,-1.6458707685722798
3.5635635635635636,0.5540047902681586,2.227667938068998,1.3981010542841208,0.35773299478116194,1.8473611701675887,2.356275881261669,-0.7007702014400983,5.4151082153293455,1.9858253931955399,-1.1003107565924717,3.6067181844893135,4.728887036720973,1.1305156764481856,1.550962759350841,1.8061846395045884,2.7938620795641813,1.6864604676622006,1.1131452687436805,0.9830436648025045,1.336723030547404,1.2386454069222188,1.2229974390459044,1.2808142219396756,1.0794140879429652,-1.5225775410038402,-6.601073337915393,-4.069120935813382,-0.8791925380742516,-5.441412354922466,-7.036537352731511,-0.38091678934408557,-1.7447414661244924,-1.1328373852204219,-0.6355710091628902,-1.4452874484412448,-1.6357183976663283
3.5735735735735736,0.5650046209441385,2.242287297944685,1.41554407724013,0.38540179346593867,1.8634556040624983,2.3664707529665607,-0.6909496964400504,5.428000815305669,1.9979879761091845,-1.0880614363326884,3.619179994092044,4.739239580052372,1.1151027955786108,1.484646838745869,1.7651756560564056,2.784632053464474,1.6317327757928093,1.042539070055564,0.9792208030414762,1.319295667778602,1.22730988000985,1.2165833966983128,1.2663688469113425,1.0630932566582887,-1.5569161416453676,-6.648847961056968,-4.124474181515833,-0.9649667280513036,-5.493180779631953,-7.070581530493575,-0.38289098914024217,-1.7372456746144163,-1.1320009191593485,-0.645954652130005,-1.4408985248710686,-1.6251837450332833
3.5835835835835836,0.5758464606853018,2.2562396582404394,1.4325713285852104,0.41296773879800136,1.8789979917852917,2.375957478787475,-0.681168660908882,5.440717734419538,2.0100355186424887,-1.0758787896835713,3.631495806787301,4.74942796240186,1.0993485873391105,1.4178629728768644,1.7236189604931962,2.7745449128682913,1.576495373427797,0.9716030239952164,0.9753789035184605,1.301945309494766,1.2159842449927567,1.2100666184619155,1.2519691744320658,1.0468797722239735,-1.5907747513718167,-6.694568804205363,-4.178553819371445,-1.0504440191357665,-5.543252514713842,-7.102440859488143,-0.3847205342493469,-1.729355969950192,-1.1308609845519273,-0.6560976398845518,-1.436156079100382,-1.614270496838883
3.5935935935935936,0.586526965658957,2.269520610280496,1.4491775055541074,0.4404223179029968,1.893983463033983,2.3847330444299177,-0.6714272708620561,5.453259799719293,2.0219681566227736,-1.0637638297391256,3.6436661273205173,4.759453315798815,1.0832579088891958,1.3506317909875785,1.681527385445599,2.763603762161264,1.520765322056328,0.9003590503213924,0.9715194156809206,1.2846758841879837,1.2046715359330225,1.203449527681567,1.2376187337874893,1.0307774053555008,-1.6241428915164127,-6.7382217043332,-4.2313431054024475,-1.1355979528467368,-5.5916120537954,-7.132105469331656,-0.38640513444043745,-1.7210752657163138,-1.1294183128827273,-0.6659970985458586,-1.4310620042542266,-1.602982455248689
3.6036036036036037,0.5970428418160171,2.282125952989897,1.4653574355257262,0.4677570522246306,1.9084073196837066,2.3927946555333324,-0.6617256876043566,5.465627877705242,2.0337860565163672,-1.0517175447400282,3.65569149596103,4.769316810030179,1.06683572152004,1.2829740608897042,1.6389139291523631,2.751811970077715,1.4645598357336134,0.8288291641949159,0.967643791655682,1.2674912905865001,1.1933747791037714,1.1967345760903763,1.2233210347727272,1.014789888133968,-1.657010235239502,-6.779793138592141,-4.282825695085097,-1.2204021707950328,-5.638244420552262,-7.159566169073708,-0.3879445446080345,-1.7124065951442844,-1.1276737289014005,-0.6756502300215625,-1.425618301415687,-1.5913235372468335
3.6136136136136137,0.6073908459106973,2.2940516941959923,1.4811060776248537,0.4949635001493779,1.9222650372418044,2.4001397385369723,-0.652064057707712,5.4778228740151995,2.0454894153395173,-1.0397408977945415,3.667572488292917,4.779019652236749,1.050087089118684,1.2149106825337253,1.5957917514364839,2.7391731686578984,1.4078962757519167,0.7570354693633061,0.9637534857968586,1.2503953964617711,1.1820969920568796,1.1899242430467405,1.2090795666148222,0.9989209128628466,-1.689366610725651,-6.819270228499574,-4.332985648409882,-1.3048304228435694,-5.683135173345077,-7.184814450042566,-0.3893385648453357,-1.7033531101689718,-1.1256281503636663,-0.6850543128712901,-1.4198270790022431,-1.5792977734192362
3.6236236236236237,0.6175677865044868,2.305294051865267,1.4964185242830954,0.5220332596197574,1.9355522662491582,2.406765941477418,-0.6424425129936043,5.489845733098055,2.057078460559897,-1.0278348266072455,3.6793097149949885,4.788563086498005,1.0330171766004823,1.1464626815388517,1.5521741696313127,2.7256912521237178,1.3507921452659721,0.6850001513179758,0.9598499542331173,1.2333920374451501,1.170841182693424,1.1830210347628547,1.1948977969016163,0.9831741309370905,-1.7212020043327512,-6.85664074392581,-4.381807434816469,-1.388856575234215,-5.726270409690611,-7.207842488479495,-0.3905870405034152,-1.6939180804482352,-1.1232825877435064,-0.6942067031466028,-1.4136905521089012,-1.5669093067016606
3.6336336336336337,0.6275705249540819,2.3158494552751123,1.5112900027585434,0.5489579707353618,1.9482648336273343,2.41267113471749,-0.6328611705200676,5.501697437875468,2.0685534499887277,-1.0160002432156738,3.690903821610014,4.797948393405637,1.0156312483102703,1.07765120268405,1.5080746544579,2.711370375673278,1.293265083874486,0.6127454704261226,0.9559346544144204,1.216485015854567,1.159610348337155,1.1760274835249334,1.180779170517359,0.9675531517249546,-1.7525065636921526,-6.891893106880533,-4.429275938001905,-1.4724546186786218,-5.7676367705659155,-7.228643147961008,-0.3916898622364088,-1.6841048923461155,-1.120638143916659,-0.703104835206948,-1.4072110418183035,-1.5541623910929996
3.6436436436436437,0.6373959763829762,2.325714546120179,1.5257158766137038,0.5757293183408366,1.9603987439711255,2.417853411606336,-0.6233201325732808,5.51337900939181,2.0799146716635604,-1.0042380337349286,3.702355488303242,4.807176889625885,0.9979346663927482,1.0084975033621812,1.4635068258548536,2.6962149541946396,1.235332862159392,0.5402937550394387,0.9520090446583858,1.1996780995315701,1.1484074748112831,1.1689461469053841,1.1667271085853883,0.9520615414628627,-1.7832706007588714,-6.9250163950973755,-4.475376460600552,-1.5555986764105183,-5.807221444544267,-7.24720998160834,-0.3926469660326706,-1.673917047879909,-1.1176960138155096,-0.7117462225113625,-1.4003909744780387,-1.5410613903341883
3.6536536536536537,0.6470411106364059,2.334886179552972,1.539691647151228,0.602339034600009,1.9719501807860882,2.422311089070482,-0.6138194866637549,5.524891506452424,2.091162443721746,-0.9925490581103629,3.713665429610301,4.816249927450845,0.9799328891325887,0.9390229469992731,1.4184844487619963,2.680229660899178,1.1770133761845565,0.4676673945817702,0.9480745836964046,1.1829750206890828,1.1372355355188597,1.1617796069671806,1.152745007418208,0.9367028221636717,-1.8134845948109206,-6.956000345415471,-4.520094728734328,-1.6382630121969748,-5.8450121717615575,-7.263537234083439,-0.39345833323189283,-1.6633581636314498,-1.1144574840554888,-0.7201284583856841,-1.3932328809453693,-1.527610776553153
3.6636636636636637,0.6565029532193565,2.343361425158361,1.5532129548070026,0.6287789015553678,1.9829155076706908,2.426042708135667,-0.6043593055271191,5.536236025250361,2.1022971142646383,-0.9809341498783974,3.724834394174547,4.825168894338863,0.9616314692647796,0.8692489964409637,1.373021428859135,2.663419425874958,1.1183246419556352,0.3948888326178705,0.9441327302196589,1.1663794747702394,1.1260974905270402,1.1545304694606795,1.1388362374752858,0.9214804705386658,-1.8431391953968415,-6.984835356956966,-4.563416896431843,-1.7204220383061593,-5.880997247711931,-7.2776198433708545,-0.3941239905281829,-1.6524319696229375,-1.1109239325330864,-0.7282492167650306,-1.3857393957996098,-1.5138151288762172
3.6736736736736737,0.6657785862173374,2.351137567861704,1.5662755805001642,0.6550407536721031,1.9932912694427096,2.4290470343793014,-0.5949396471295011,5.547413698981672,2.1133190612125716,-0.9693941159355532,3.735863164473958,4.833935212444174,0.9430360522557252,0.7991972073081647,1.3271318082612549,2.6457894345605966,1.0592847898427926,0.3219805599053897,0.9401849424251786,1.1498951193186477,1.114996285655514,1.1472013630131292,1.1250041423288977,0.9063979169336175,-1.8722252252305185,-7.0115124940994695,-4.605329549915044,-1.8020503234291239,-5.91516552687148,-7.289453442344979,-0.3946440099590957,-1.6411423081576557,-1.1070968279956126,-0.7361062529113231,-1.3779132565224073,-1.4996791320063927
3.6836836836836837,0.6748651491996425,2.3582121087703056,1.5788754469396282,0.6811164803659182,2.0030741932095233,2.4313230583134082,-0.5855605546775033,5.558425697449398,2.1242286921506524,-0.9579297363157657,3.746752556537636,4.842550338135916,0.9241523745556397,0.7288892213240022,1.2808297611714756,2.6273451261400527,0.9999120589680193,0.24896510743225359,0.9362326775620777,1.1335255728604297,1.1039348515693812,1.1397949383111223,1.1112520376383366,0.8914585442792432,-1.9007336830323853,-7.036023489242561,-4.645819711752082,-1.8831226005531563,-5.947506426148892,-7.29903436012216,-0.3950185088806265,-1.629493132625945,-1.1029777295828378,-0.7436974041056227,-1.3697573026461694,-1.485207574768995
3.6936936936936937,0.6837598401048142,2.3645827659479575,1.591008619886717,0.7069980285138291,2.0122611893819724,2.432869995697928,-0.5762220566327694,5.569273226656377,2.135026444165423,-0.9465417639760524,3.757503419652025,4.851015761506696,0.9049862618227723,0.658346759614098,1.2341295894931124,2.608092191858877,0.9402247915587751,0.17586503944158613,0.9322773914781121,1.1172744137983892,1.0929161028767564,1.1323138672762447,1.0975832101328042,0.8766656870563778,-1.928655746316136,-7.058360745367495,-4.684874844875051,-1.9636137747842692,-5.978009928161965,-7.30635962319726,-0.3952476499281706,-1.617488506276801,-1.0985682863406485,-0.7510205903150751,-1.3612744748709082,-1.4704053486250408
3.7037037037037037,0.6924599161080403,2.370247475122297,1.6026713093735059,0.7326774049471781,2.020849352631471,2.433687287784287,-0.5669241667311369,5.57995752838697,2.1457127836724412,-0.9352309245905974,3.7681166360569285,4.859333005870828,0.8855436271200143,0.5875916159822697,1.187045718402201,2.588036573262412,0.8802414272697149,0.10270294644633594,0.9283205381666974,1.1011451793186404,1.0819429372313814,1.1247608422341788,1.084000916603298,0.8620226302761906,-1.9559827741200893,-7.078517338389254,-4.722482856461432,-2.0434989311164076,-6.00666658433898,-7.311426956364303,-0.3953316409634634,-1.605132600955468,-1.0938702367068778,-0.7580738148342492,-1.3524678141497717,-1.4552774461528757
3.7137137137137137,0.7009626944702112,2.375204390324796,1.6138598708765033,0.7581466789260853,2.028835962790076,2.4337746014891635,-0.5576668840063704,5.590479879777887,2.1562882062348296,-0.9239979163533198,3.7785931206314203,4.867503627252407,0.8658304690844469,0.516645650163726,1.1395926918818609,2.5671844603565077,0.819980497474248,0.029501438235769086,0.9243635693145293,1.0851413643100492,1.0710182344405232,1.117138575077513,1.0705083829038091,0.8475326084757553,-1.9827063096823467,-7.096487019300315,-4.758632101677968,-2.122753342144954,-6.033467517843977,-7.3142347834209485,-0.39527073500751536,-1.5924296958074309,-1.088885407969462,-0.7648551649006762,-1.3433404607435482,-1.439828959498512
3.7237237237237237,0.7092655533683776,2.379451884463157,1.624570806445306,0.7833979845945753,2.036218485693233,2.43313182949838,-0.5484501928184672,5.6008415928781865,2.1667532363728577,-0.9128434097889834,3.7889338205697447,4.875529213863408,0.8458528700703954,0.4455307810578535,1.0917851682198734,2.5455422896913134,0.7594606195277024,-0.04371686312400688,0.9204079338499441,1.0692664202968054,1.0601448555784327,1.1094497964225212,1.057108802962138,0.833198804729287,-2.0088180830589315,-7.1122642161053875,-4.793311387285868,-2.2013524757221616,-6.05840442632503,-7.314782227656528,-0.3950652301595644,-1.5793841759492007,-1.0836157156970976,-0.7713628122843961,-1.3338956532444324,-1.4240650787951525
3.7337337337337337,0.71736593270735,2.3829885498259493,1.6348007657858763,0.8084235234156175,2.0429945739649393,2.431759090300915,-0.5392740628865249,5.611044014198633,2.1771084273646033,-0.9017680475729074,3.799139715047316,4.8834113855719306,0.8256169942665662,0.3742689799426814,1.0436379154708717,2.5231167423687415,0.6987004910038696,-0.11692933029332017,0.9164550774921602,1.0535237543844718,1.0493256421056398,1.1016972547601729,1.0438053378006344,0.8190243496753516,-2.034310013684083,-7.125844035546545,-4.826509975106192,-2.2792720025521334,-6.081469584484649,-7.313069112123561,-0.3947154695020702,-1.5660005311063037,-1.0780631631425681,-0.7775950138513301,-1.3241367275693596,-1.4079910905523907
3.7437437437437437,0.7252613349121897,2.385813198519336,1.6445465472981085,0.8332155665853268,2.0491620677450806,2.4296567281529993,-0.5301384493261639,5.6210885242505295,2.187354361037772,-0.8907724443593349,3.809211814876908,4.89115179336077,0.8051290857878477,0.30288226367313204,0.9951658068845494,2.4999147419742203,0.6377188839067134,-0.1901133376638457,0.9125064423015409,1.0379167282198238,1.0385634149943572,1.0938837156016337,1.0306011145671643,0.8050123205603491,-2.0591742128719255,-7.137222264618257,-4.85821758534434,-2.3564878037230037,-6.102655846471553,-7.309095959692598,-0.3942218409917795,-1.5522833542189027,-1.0722298406189337,-0.7835501121003047,-1.314067115923219,-1.3916123760155859
3.7537537537537538,0.7329493257013444,2.3879248628357397,1.6538050990673636,0.8577664574255753,2.054718995358715,2.4268253129723214,-0.5210432926914896,5.630976537074167,2.197491647552727,-0.8798571866185094,3.819151162155152,4.898752118776498,0.7843954667423676,0.2313926878651591,0.946383816301299,2.4759434524333748,0.5765346388590342,-0.2632462683629804,0.9085634662310182,1.0224486569648092,1.0278609738602633,1.0860119606185237,1.017499225576606,0.7911657402985643,-2.083402986258727,-7.146395371871788,-4.888424399772652,-2.4329759781739777,-6.121956648093028,-7.302863992890424,-0.3935847773368964,-1.538237340015475,-1.0661179248487687,-0.7892265356735595,-1.3036903457322624,-1.374934409495919
3.7637637637637638,0.7404275348401917,2.389322795554348,1.6625735198096636,0.8820686137542781,2.0596635739270983,2.423265640162371,-0.5119885190215834,5.640709499757052,2.2075209251767984,-0.869022832482512,3.828958829899442,4.906214073369199,0.7634225352744037,0.15982234006788476,0.8973070135167093,2.451210275794301,0.51516665926989,-0.3363055212555152,0.9046275826788133,1.0071228082849424,1.017221096100933,1.0780847867782009,1.0045027273631686,0.7774875765490807,-2.1069888361850038,-7.153360508508597,-4.9171210647700905,-2.5087128500949354,-6.139366008847219,-7.294375133521635,-0.3928047558603967,-1.5238672835549911,-1.0597296782866543,-0.7946227998405839,-1.293010038548046,-1.3579627566716503
3.7737737737737738,0.7476936568747551,2.390006470173358,1.6708490597702517,0.9061145302326152,2.0639942099202626,2.4189787303669763,-0.5029740398915054,5.650288891942044,2.217442860049949,-0.8582699115999046,3.8386359216753743,4.913539398123052,0.7422167635837549,0.08819333292585026,0.8479505596163545,2.425722849936118,0.4536339054825778,-0.40926851794043506,0.9007002200425953,0.9919424013524476,1.0066465360411825,1.0701050054743333,0.9916146397438274,0.7639807408098379,-2.129924464016725,-7.158115509262411,-4.944298694218091,-2.583674976256293,-6.154878533774711,-7.283632002073734,-0.3918822983495265,-1.5091780787380482,-1.0530674484151339,-0.799737506955129,-1.2820299089222391,-1.3407030728611022
3.7837837837837838,0.7547454518453639,2.389975581073889,1.6786291215752438,0.9298967806884657,2.0677094996509737,2.413965829155111,-0.49399975246779554,5.659716225325573,2.2272581459418643,-0.8475989249992254,3.8481835712148227,4.9207298628779315,0.7207846959221852,0.016527797333495374,0.7983297022823209,2.399489046204508,0.39195538890498827,-0.48211270974068154,0.8967828012752165,0.9769106058644569,0.9961400240855948,1.0620754416530327,0.9788379448931687,0.7506480875291167,-2.1522027724048893,-7.160658893069651,-4.9699488722516705,-2.657839153266859,-6.168489415128827,-7.2706379169059225,-0.39081797089153336,-1.4941747167874142,-1.0461336670143477,-0.8045693468852573,-1.2707537632526493,-1.3231611012679028
3.793793793793794,0.7615807459800414,2.389230043615516,1.6859112610361062,0.953408020415334,2.0708082297099173,2.408228406636064,-0.4850655395684539,5.668993043146072,2.2369675040005386,-0.837010344961378,3.857602942024775,4.927787265742202,0.6991329465675613,-0.05515212441601245,0.748459771072923,2.372516966974981,0.33015016612415055,-0.5548155846837138,0.8928767434421596,0.962030541076571,0.985704265878486,1.0539989329348172,0.9661755864299266,0.7374924132347248,-2.1738168674828042,-7.160989863528059,-4.994063655864964,-2.731182424757442,-6.180194433864131,-7.255396893221817,-0.3896123836956809,-1.4788622846984607,-1.0389308494055773,-0.8091170974162933,-1.2591854986008244,-1.3053426711990306
3.803803803803804,0.7681974323674015,2.387769994163387,1.6926931879067086,0.9766409884460558,2.0732893773419807,2.4017681570050997,-0.47617126972738144,5.678120919662808,2.2465716824924438,-0.8265046149009546,3.8668952269870527,4.934713432496894,0.6772681977763108,-0.1268242854854791,0.6983561726770711,2.3448149431446055,0.2682373330067892,-0.6273546744707071,0.8889834572808344,0.9473052748520783,0.9753419414715729,1.0458783287326803,0.9536304685154962,0.7245164556811534,-2.194760061000354,-7.159108309143339,-5.016635577370343,-2.803682088487979,-6.18998996094268,-7.237913641826443,-0.3882661909016013,-1.4632459636599529,-1.0314615936689282,-0.8133796246265534,-1.247329101481593,-1.2872536962562189
3.813813813813814,0.7745934716088461,2.385595790046928,1.6989727665927188,0.9995885098005807,2.075152110763507,2.394586998019741,-0.46731679726326175,5.687101459625255,2.256071456534358,-0.816082149256526,3.876061647949037,4.9415102159914435,0.6551971977148343,-0.19846654134979244,0.6480343861447598,2.3163915315530015,0.20623601878772022,-0.6997075614322296,0.8851043467618624,0.9327378227271269,0.9650557044996002,1.037716489366532,0.9412054549647026,0.711722893014969,-2.2150258723946123,-7.155014803363772,-5.037657646710397,-2.875315703375986,-6.1978729584576,-7.218193567667874,-0.3867800903740443,-1.4473310274456987,-1.023728579835398,-0.8173558832357365,-1.2351886466249213,-1.2689001725012719
3.823823823823824,0.7807668924498652,2.3827080094501327,1.7047480168131228,1.0222434977071349,2.0763957894204306,2.386687070406842,-0.45850196235286134,5.695936297733179,2.2654676278169346,-0.8057433333899378,3.8851034553055284,4.948179495531186,0.6329267583705139,-0.2700567566513159,0.5975099580951538,2.287255512333375,0.14416538014791552,-0.7718518854682471,0.8812408086524828,0.918331146992142,0.9548481813641815,1.0295162851742918,0.9289033683690997,0.6991143429586968,-2.2346080307961618,-7.148710604402763,-5.057123353622039,-2.9460610964441556,-6.20384098057366,-7.196242768163954,-0.3851548234840889,-1.4311228407775447,-1.0157345690535777,-0.8210449169258687,-1.2227682957104675,-1.2502881765958664
3.833833833833834,0.7867157923902395,2.3791074512334864,1.710017114213661,1.0445989557960773,2.0770199641872114,2.378070737200633,-0.4497265911087262,5.7046270980876,2.274761024320103,-0.7954885234946389,3.8940219275718686,4.954723176256788,0.6104637534429616,-0.34157281205244494,0.5467984979037536,2.2574158861944245,0.08204459528406989,-0.8437653509703045,0.8773942320822153,0.9040881557897683,0.9447219704261081,1.0212805956199063,0.9167269892330712,0.6866933620134503,-2.253500476970489,-7.14019765484939,-5.075026669652068,-3.0158963696849543,-6.207892174284537,-7.1720680313146525,-0.38339117487688246,-1.4146268576602308,-1.0074824027312457,-0.8244458586347028,-1.2100722960752275,-1.2314238639164117
3.843843843843844,0.7924383382729597,2.374795134687565,1.7147783909319905,1.0666479802657696,2.0770243775065023,2.368740583011943,-0.4409904956612499,5.71317555363281,2.2839525000203804,-0.7853180465130729,3.9028183709484567,4.961143188515813,0.5878151162161632,-0.41299261108320456,0.49591567287013305,2.2268818716339625,0.01989285797150636,-0.9154257337237413,0.8735659981109174,0.8900117022296201,0.9346796412063744,1.0130123083985685,0.9046790551230012,0.6744624446805543,-2.271697365193857,-7.12947858106708,-5.091362050023556,-3.0847999068400904,-6.210025279986555,-7.145676833600606,-0.3814899722259815,-1.3978486196886177,-0.9989750016521156,-0.827557930821481,-1.1971049793946715,-1.2123134666445523
3.853853853853854,0.7979327668516785,2.369772299218398,1.7190303361144041,1.0883837620197871,2.076408963469516,2.358699413228823,-0.43229347424508774,5.721583385589614,2.2930429345902015,-0.775232200063156,3.9114941188768,4.967441487226618,0.5649878374121762,-0.48429408698176807,0.44487720336774284,2.1956629020851053,-0.04227062837774214,-0.9868108877878055,0.8697574792993648,0.8761045835201108,0.9247237335961676,1.004714318539415,0.8927622598297763,0.662424022702398,-2.289193065063084,-7.116556692380593,-5.106124435352514,-3.152750380092747,-6.210239631868696,-7.117077337668522,-0.3794520859743686,-1.380793754327812,-0.99021536506802,-0.8303804457049797,-1.1838707603377792,-1.1929632918339075
3.863863863863864,0.8031973853365202,2.3640404039646854,1.7227715963839403,1.109799588774813,2.075173847837056,2.3479502531488214,-0.42363531128988935,5.729852342879966,2.302033233089341,-0.7652312523738666,3.9200505315872327,4.973620051234782,0.5419889630270435,-0.5554552095257792,0.3936988579772831,2.163768622995925,-0.10442665665983503,-1.0578987523515349,0.865970039282491,0.8623695401176323,0.914856757076066,0.9963895275059809,0.8809792525448801,0.6505804643227591,-2.305982163238649,-7.101435980051556,-5.119309253214263,-3.2197267566705214,-6.208535158118791,-7.086278389804133,-0.3772784290622267,-1.3634679731667212,-0.9812065697668025,-0.8329128054737605,-1.1703741351963894,-1.1733797194536395
3.873873873873874,0.80823057191808,2.3576011273469897,1.7260009762597408,1.1308888471385616,2.0733193480012124,2.3364963470431808,-0.41501577751532276,5.7379842015431874,2.310924325648539,-0.7553154422299628,3.92848899563844,4.979680882662248,0.5188255921495968,-0.6264539918523625,0.3423964486051505,2.131208888843462,-0.1665560220251699,-1.1286673585632832,0.8622050323454196,0.8488092548933464,0.9050811899446884,0.9880408422946871,0.8693326370503336,0.6389340735668227,-2.3220594651206086,-7.084121116042885,-5.130912419559057,-3.2857083053570246,-6.204912380945805,-7.053289517193517,-0.3749699566415544,-1.3458770701455798,-0.9719517691162122,-0.8351545024685654,-1.1566196804892925,-1.1535692004094642
3.883883883883884,0.8130307762694492,2.3504563665490372,1.728717438527528,1.151645024657086,2.0708459728877306,2.3243411571532384,-0.4064346300303586,5.74598076414394,2.3197171671454186,-0.7454849789258481,3.9368109234489386,4.9856260062494036,0.49550487476382254,-0.6972684972647113,0.29098582558847214,2.097993760083019,-0.2286395278237308,-1.1990948363317766,0.8584638030024161,0.835426352317845,0.8953994785570326,0.9796711745316441,0.8578249709227342,0.6274870895411205,-2.337419996456782,-7.064617451572457,-5.1409303399765,-3.3506746029101087,-6.199372416418212,-7.0181209249736085,-0.37252766577771235,-1.3280269197579917,-0.9624541920840944,-0.8371051193367982,-1.1426120515414904,-1.133538254542709
3.893893893893894,0.8175965200261104,2.3426082369313,1.7309201045610834,1.1720617118308372,2.067754422799085,2.3114883626193525,-0.3978916124367844,5.753843859172147,2.328412736872805,-0.7357400422285956,3.9450177528206525,4.991457468690288,0.47203400953547053,-0.767876846023145,0.23948287278824112,2.0641335000336953,-0.2906579915478988,-1.2691594210965964,0.8547476855788945,0.8222233976639348,0.8858140365727378,0.9712834395680471,0.8464587647516372,0.616241685753606,-2.352059004882725,-7.042931015456492,-5.149359910808379,-3.414605540384761,-6.1919169741185245,-6.9807834930728125,-0.36995259513798934,-1.309923475228052,-0.9527171422351814,-0.8387643291590434,-1.1283559810390722,-1.1132934686080478
3.903903903903904,0.8219263972435564,2.334059071377032,1.7326082545946326,1.192132604098852,2.0640455891983054,2.2979418583426763,-0.3893864549369163,5.7615753404350345,2.3370120381995383,-0.7260807823501461,3.953110946454738,4.9971773379611415,0.4484202415835919,-0.8382572221185338,0.18790350267207323,2.029638571701107,-0.3525922507708844,-1.3388394605659888,0.851058003796604,0.8092028962277885,0.876327244214507,0.9628805555744466,0.8352364813725228,0.605199969454077,-2.365971961393003,-7.019068512243161,-5.156198520109562,-3.4774813293586817,-6.182548356614069,-6.941288772842729,-0.36724582466728883,-1.2915727666631083,-0.9427439967047936,-0.8401318955475852,-1.1138562775601482,-1.0928414942305251
3.913913913913914,0.8260190748324895,2.32481141957096,1.73378132794605,1.2118515037904518,2.0597205544336235,2.2837057537801364,-0.3809188744454751,5.769177086441505,2.3455160982238947,-0.7165073199286848,3.9610919914597957,5.002787702642495,0.42467086023769574,-0.9083878800259936,0.13626365138810656,1.9945196345382907,-0.4144231690789437,-1.4081134214199202,0.8473960703621273,0.7963672925687084,0.866941447536914,0.9544654426341724,0.8241605351145874,0.5943639809951465,-2.3791545617433183,-6.993037320136973,-5.161444048456663,-3.5392825080586343,-6.171269458744172,-6.899648983481976,-0.36440847525103387,-1.2729808991827316,-0.9325382051497706,-0.8412076727168936,-1.099117824082297,-1.0721890458425147
3.923923923923924,0.8298732929714666,2.314868047210859,1.7344389231908113,1.2312123220438536,2.0547805914040245,2.2687843716729863,-0.3724885747055906,5.776650999779001,2.35392596741972,-0.7070197460192037,3.9689623988526432,5.0082906712350255,0.4007931967812186,-0.97824715143676,0.08457927383157007,1.9587875411457858,-0.4761316419955417,-1.476959895976298,0.843763186558816,0.7837189697677329,0.8576589577058262,0.946041021836192,0.8132332910635888,0.5837356932139656,-2.3916027277830545,-6.964845488714622,-5.1650948696042285,-3.599989947385672,-6.158083766724001,-6.855877008253282,-0.3614417083653957,-1.2541540510244842,-0.9221032886769526,-0.8419916055260609,-1.0841455764669894,-1.0513428986012472
3.933933933933934,0.8334878654968636,2.304231935152255,1.7345807982866444,1.250209080691093,2.0492271631658063,2.2531822467093328,-0.3640952464088996,5.783999006483088,2.362242719275384,-0.6976181220932521,3.9767237030517806,5.01368837146937,0.3767946221820053,-1.0478134519661588,0.03286633870554763,1.922453333911921,-0.5376986028956281,-1.5453576088182965,0.8401606418422901,0.7712602487053197,0.8484820502886623,0.9376102143676854,0.8024570643399764,0.5733170108348817,-2.4033126087178154,-6.934501736432972,-5.1671498509882285,-3.659584856837364,-6.14299535706529,-6.809986390494963,-0.3583467257149539,-1.2350984716270592,-0.9114428387495502,-0.8424837294931692,-1.0689445619214593,-1.030309886287544
3.943943943943944,0.8368616802700358,2.2929062784865146,1.7342068706488398,1.2688359141086805,2.0430619224802706,2.2369041241210477,-0.35573856731969855,5.791223055399921,2.3704674499256724,-0.6883024800478766,3.984377461363721,5.018982949610129,0.3526825448105045,-1.1170652878355931,-0.01885917642253298,1.8855282415943433,-0.599105028908196,-1.6132854233807348,0.8365897134396276,0.7589933873583242,0.8394129645557078,0.9291759406066166,0.7918341193925286,0.5631097698932258,-2.414280582301583,-6.902015447929959,-5.167608354076729,-3.7180487903251938,-6.126008895314337,-6.761991329428067,-0.35512476885790034,-1.2158204796913967,-0.9005605160717362,-0.8426841707815871,-1.0535198774384935,-1.0090968991864246
3.953953953953954,0.8399936995215634,2.2808944855526136,1.7333172171761937,1.2870870710334141,2.036286711302684,2.2199549582154927,-0.3474182024031133,5.798325117541812,2.3786012777767236,-0.6790728222237435,3.9919252534623415,5.024176569754267,0.3284644081463841,-1.1859812625264814,-0.07058129006715559,1.8480236758438509,-0.6603319468052938,-1.6807223484934675,0.8330516659523667,0.7469205801164971,0.8304539027927009,0.9207411192145816,0.7813666693077146,0.5531157371803979,-2.424503255958118,-6.867396671119247,-5.166470234567586,-3.775363651885334,-6.107129634607626,-6.711906675760439,-0.351777118818903,-1.1963264612203683,-0.8894600494518057,-0.8425931461582031,-1.0378766882146295,-0.9877108819502234
3.963963963963964,0.8428829601724733,2.2682001768828863,1.7319120742275778,1.3049569163427914,2.0289035602126675,2.2023399108425252,-0.3391338039572451,5.8053071854361,2.386645343124137,-0.6699291214324428,3.999368680861413,5.029271413124127,0.30414768847427853,-1.2545400834040845,-0.1222840217721844,1.8099512276715997,-0.7213604388756695,-1.7476475448797624,0.8295477509634448,0.7350439571187052,0.8216070296249063,0.9123086662302163,0.771056875134998,0.5433366097104299,-2.4339774678312485,-6.8306561140795505,-5.163735842433148,-3.831511701281021,-6.086363414045548,-6.6597479270891125,-0.3483050956897503,-1.1766228675376451,-0.8781452346442589,-0.8422109629236029,-1.0220202260472464,-0.9661588314448976
3.973973973973974,0.8455285741323398,2.254827184083083,1.7299918375491448,1.3224399327994631,2.0209146877861905,2.184064349797246,-0.33088501174925256,5.812171272467505,2.394600807764354,-0.6608713209929596,4.006709366380479,5.034269677355291,0.27973989256937865,-1.3227205683091736,-0.17395139705801435,1.7713226638607842,-0.7821716487812274,-1.8140403316076554,0.8260792066481958,0.7233655836090878,0.8128744713528812,0.9038814941634432,0.7609068452282866,0.5337740142081863,-2.44270028776374,-6.791805141739552,-5.159406021811938,-3.886475559494798,-6.063716656884693,-6.605531223102402,-0.3447100582178984,-1.1567162132863504,-0.8666199331711623,-0.8415380188142157,-1.0059557877110457,-0.9444477945801736
3.983983983983984,0.8479297285741706,2.240779548647083,1.7275570621521887,1.3395307227591937,2.012322499909366,2.1651338471589927,-0.32267145315532647,5.818919412214188,2.4024688545994604,-0.6518993347773082,4.013948953604238,5.039173575779474,0.25524855537358343,-1.3905016521154938,-0.22556745236687134,1.7321499233238997,-0.8427467873944848,-1.8798801924922806,0.822647257389525,0.711887459313342,0.8042583153001424,0.8954625110908371,0.7509186346037353,0.5244295066193638,-2.450669018204424,-6.750855772359482,-5.153482110747322,-3.9402382141089243,-6.0391963685493035,-6.549273340583234,-0.34099340338304945,-1.1366130744081335,-0.8548880711231547,-0.8405748018764606,-0.989688733314427,-0.9225848661242221
3.993993993993994,0.8500856861859922,2.226061520706628,1.7246084621417013,1.3562240098417997,2.003129589034255,2.145554177567087,-0.31449274330451393,5.825553657777721,2.4102506872355,-0.6430130472653066,4.0210891063356184,5.0439853367027245,0.230681237662931,-1.4578623932509973,-0.2771162400047313,1.6924451134067138,-0.9030671386152216,-1.9451467824471984,0.8192531133973837,0.7006115178353338,0.7957606091729359,0.8870546197523913,0.7410942443141001,0.5153045716424391,-2.4578811950433193,-6.707820673810418,-5.1459659407732925,-3.9927830245723053,-6.012810134462487,-6.490991688215209,-0.3371565659618922,-1.1163200861032716,-0.84295363794047,-0.8393218903129288,-0.9732244846362673,-0.9005771865035226
4.004004004004004,0.8519957853990601,2.210677557716466,1.7211469104956734,1.3725146405645432,1.9933387333769172,2.1253313164338774,-0.3063484852263479,5.832076081107173,2.417947529574449,-0.6342123136084805,4.028131508042683,5.048707202679109,0.20604552370703208,-1.524781980180827,-0.32858183307832856,1.6522205061400939,-0.9631140651645195,-2.009819933782753,0.8158979703326565,0.6895396260742207,0.787383360432305,0.8786607166499635,0.731435620839835,0.5064006222827113,-2.464334588374478,-6.662713159652475,-5.136859836347452,-4.044093727352266,-5.984566117697877,-6.430704301193065,-0.33320101808113917,-1.0958439407724483,-0.8308206851743497,-0.8377799523006519,-0.9565685234436158,-0.8784319395886112
4.014014014014014,0.8536594405926182,2.1946323230753126,1.7171734387952144,1.388397585937481,1.9829528960579472,2.1044714380956195,-0.2982382700022339,5.838488772317513,2.425560625399967,-0.6254969597030742,4.035077861299569,5.053341429780127,0.1813490189212302,-1.5912397378500382,-0.37994833042572373,1.6114885344408483,-1.0228690143544026,-2.0738796624495093,0.8125830089355836,0.678673583662264,0.7791285356786546,0.8702836911476785,0.7219446554971236,0.49771899942857534,-2.4700272031863215,-6.615547185013097,-5.126166614131403,-4.094154440969617,-5.954473056452431,-6.368429835639138,-0.3291282687589996,-1.075191385940835,-0.818493325229237,-0.8359497457815119,-0.9397263897908259,-0.8561563504663869
4.024024024024024,0.8550761422751494,2.177930684683054,1.7126892369055706,1.403867943020273,1.9719752241857715,2.082980913901778,-0.29016167692055034,5.844793839002553,2.433091237957055,-0.616866782272145,4.041929887221615,5.057890286860087,0.15659934751221552,-1.657215134084073,-0.43119986153890677,1.5702617882627585,-1.0823135238312864,-2.137306174224836,0.8093093946588275,0.6680151224235081,0.770998060048999,0.8619264245745705,0.7126231838630246,0.4892609714501604,-2.4749572799792623,-6.566337342266715,-5.1138895821187464,-4.14294967091545,-5.9225402613411955,-6.304187562827624,-0.32493986343522857,-1.0543692221651224,-0.8059757300861327,-0.833832118224858,-0.9227036803006565,-0.8337576831996759
4.034034034034034,0.8562454572420563,2.1605777134346367,1.7076956526081397,1.4189209364399664,1.960409047882984,2.0608663102433322,-0.28211827363541003,5.850993405542647,2.4405406495257536,-0.608321548956716,4.048689324894856,5.062356054817662,0.13180415011782134,-1.7226877859449976,-0.4823205914769092,1.528553010698994,-1.1414292272914628,-2.2000798708407223,0.8060782773053018,0.657565905853492,0.7629938166270823,0.8535917893297387,0.7034729852179132,0.48102773382045333,-2.4791232953104014,-6.5150988565171195,-5.100032538610965,-4.190464314448104,-5.888777612514848,-6.237997363218369,-0.3206373834899001,-1.0333843009241475,-0.7932721300075154,-0.831428006362402,-0.9055060464278664,-0.8112432385747377
4.044044044044044,0.8571670287097267,2.1425786816511176,1.7021941911835994,1.4335519198692896,1.9482578792560235,2.038134386520702,-0.2741076163290374,5.857089612407339,2.447910160989004,-0.5998609984159603,4.055357930800062,5.066741025853845,0.1069710814417339,-1.7876374660415368,-0.5332947257679052,1.4863750940371165,-1.2001978601668473,-2.2621813560509247,0.8028907906708731,0.6473275286201536,0.7551176458665525,0.845282647990295,0.6944957820053876,0.4730204087590276,-2.4825239622651543,-6.461847580883947,-5.084599771041523,-4.236683665268866,-5.853195556600909,-6.16987972030206,-0.31622244575105096,-1.0122435224937725,-0.780386812224221,-0.8287384358954774,-0.8881391927058436,-0.7886203518374177
4.054054054054054,0.8578405764259421,2.123939061448355,1.6961865149462758,1.4477563774649944,1.9355254113085119,2.0147920930519208,-0.26612924987770736,5.863084615453209,2.4552010913948243,-0.5914848404363819,4.061937478231513,5.071047502726565,0.08210780788384758,-1.852044108790956,-0.5841065152987839,1.443741075767895,-1.2586012652792304,-2.323591441635577,0.7997480521920451,0.637301516086084,0.7473713450273676,0.8370018524223806,0.6856932393098091,0.46524004489848636,-2.4851582308556455,-6.406599991594735,-5.067596054648518,-4.281593418074917,-5.815805103469588,-6.099855714258741,-0.3116967019913495,-0.9909538338066731,-0.7673241196046948,-0.8257645211747512,-0.8706088749768159,-0.7658963904186453
4.064064064064064,0.858265896756592,2.104664523043844,1.6896744427298984,1.4615299252658023,1.9222155167985902,1.9908465689217023,-0.25818270802119675,5.868980585217096,2.4624147775129153,-0.5831927560499635,4.068429756710663,5.075277798002162,0.05722200516699945,-1.9158878166308466,-0.63474026119068,1.4006641345491657,-1.316621398461284,-2.3842911533413864,0.7966511625987357,0.627489323852275,0.7397566676256094,0.8287522428955257,0.677066964351637,0.45768761697372307,-2.4870252883457487,-6.349373182884066,-5.049026650996315,-4.325179672988148,-5.776617822825229,-6.02794701543157,-0.3070618384139445,-0.9695222262976939,-0.7540884493070213,-0.8225074648524865,-0.852920898606183,-0.7430787516499799
4.074074074074074,0.8584428627486707,2.084760933002225,1.6826599493248977,1.4748683125495243,1.908332247040606,1.9663051397720688,-0.2502675135356946,5.874779706204956,2.469552573385853,-0.5749843976612395,4.074836571394895,5.079434233303967,0.032321355960817776,-1.9791488661788954,-0.6851803196589518,1.3571575861259892,-1.3742403341425784,-2.444261736755599,0.7936012055722549,0.6178923373235053,0.7322753228968746,0.8205366472006268,0.6686185060007162,0.45036402553409594,-2.4881245595026806,-6.290184861701378,-5.028897306346633,-4.367428939858453,-5.73564584062447,-5.954175877617885,-0.30231957512765206,-0.9479557337354442,-0.7406842514141543,-0.8189685575074657,-0.8350811166815284,-0.7201748604699136
4.084084084084084,0.8583714241695349,2.0642343524200055,1.6751451648674218,1.4877674231489297,1.8938798306515212,1.9411753155352254,-0.2423831784101171,5.88048417617655,2.4766158498749893,-0.56685938918326,4.081159742481558,5.0835191385582235,0.007413547503419988,-2.0418077143387303,-0.735411106856101,1.313234879208368,-1.431440270898884,-2.5034846631118963,0.7905992474085873,0.6085118712954984,0.7249289752734083,0.8123578797718146,0.6603493543076643,0.4432700966786049,-2.4884557067750617,-6.229053342229086,-5.007214249879546,-4.408328142440155,-5.692901835322156,-5.8785651311796325,-0.2974716656116463,-0.9262614300408033,-0.7271160275527667,-0.8151491772426894,-0.8170954281968683,-0.697192167121641
4.094094094094094,0.8580516075224122,2.0430910350500566,1.6671323741802624,1.500223276725961,1.8788626722424315,1.9154647881093785,-0.23452920402577293,5.886096205426195,2.483605994201218,-0.5588173261823981,4.087401104607437,5.08753485123758,-0.017493730778303372,-2.103845004349948,-0.7854171036961398,1.2689095913077937,-1.4882035369630386,-2.56194163502644,0.787646336687086,0.599349169563977,0.7177192438751444,0.8042187408124857,0.6522609400535072,0.4364065818141529,-2.4880186303973924,-6.165997540212703,-4.983984191764988,-4.447864622440323,-5.648399033946223,-5.801138175975285,-0.29251989616981605,-0.9044464270930094,-0.7133883294961495,-0.811050789255975,-0.7989697762226976,-0.6741381448430075
4.104104104104104,0.8574835160381521,2.0213374253664704,1.6586240160658898,1.512232030003898,1.8632853510556007,1.8891814289782223,-0.22670508133932304,5.891618016059789,2.4905244094807375,-0.5508577760319602,4.0935625062438845,5.091483715602386,-0.042392789649082094,-2.1652415717804603,-0.8351828606589056,1.2241954245339246,-1.5445125956956745,-2.619614592162276,0.784743503944678,0.5904054045557394,0.7106477020148068,0.796122015425766,0.6443546343177005,0.4297741574369672,-2.4868134684209164,-6.101036967104726,-4.959214321085359,-4.486026143437674,-5.60215120800274,-5.721918974115461,-0.2874660853749586,-0.8825178725240128,-0.6995057577515914,-0.8066749453835903,-0.7807101460624014,-0.651020287549354
4.114114114114114,0.8566673296432259,1.9989801565703682,1.649622682551821,1.52378997795709,1.8471526195474306,1.8623332867748272,-0.21891029106897775,5.89705184126835,2.4973725142559586,-0.5429802780745467,4.099645809087768,5.095368081940029,-0.06727594244560015,-2.2259784504592908,-0.8846930025728408,1.1791062013526854,-1.6003500510141098,-2.676485716820358,0.7818917613556846,0.5816816769818697,0.7037158767172272,0.7880704727496776,0.6366317480646699,0.4233734249372459,-2.4848405966708498,-6.034191724024094,-4.932912303609836,-4.522800894670856,-5.5541726692123765,-5.640932042544455,-0.28231208350298215,-0.8604829475017767,-0.6854729601326769,-0.8020232836170598,-0.7623225633956006,-0.6278461075099707
4.124124124124124,0.8556033049039826,1.9760260485372856,1.6401311180885503,1.5348935549578864,1.8304694019178094,1.834928584790687,-0.21114430388387317,5.902399924598287,2.504151742021704,-0.5351843437931176,4.10565288744844,5.099190305802547,-0.09213550745603298,-2.2860368783479963,-0.9339322333747528,1.1336558603071052,-1.6556986527777273,-2.7325374394554443,0.7790921024173538,0.5731790155131873,0.6969252482530285,0.7800668650972755,0.6290935317490003,0.41720491042709323,-2.4821006286300045,-5.965482495533085,-4.905086279421123,-4.5581774946949665,-5.504478265079643,-5.558202445450019,-0.27705977195729165,-0.8383488645032098,-0.6712946303169449,-0.797097527593296,-0.7438130924090106,-0.6046231330188863
4.134134134134134,0.8542917749471801,1.9524821057067643,1.6301522187002941,1.5455393358804144,1.8132407925862892,1.8069757184306938,-0.2034065805965684,5.907664519218627,2.5108635407468416,-0.527469456990705,4.111585627630918,5.1029527472427585,-0.1169638102980517,-2.34539830334889,-0.9828853408450852,1.0878584517022216,-1.7105413021281686,-2.7877524441151764,0.7763455016412022,0.5648983764780399,0.6902772496868147,0.7721139271020214,0.6217411749393936,0.41126906459179363,-2.478594415248829,-5.894930543233583,-4.8757448603953595,-4.592144994905155,-5.453083374296235,-5.473755786503699,-0.2717110626835373,-0.8161228650774227,-0.656975506389355,-0.7918994860582135,-0.7251878339153871,-0.5813589060607048
4.1441441441441444,0.852733149356814,1.9283555149148066,1.6196890310888106,1.5557240371608592,1.7954720546155676,1.7784832526148284,-0.19569657235860313,5.9128478871854275,2.517509372391505,-0.5198350739787201,4.1174459273154564,5.106657770049142,-0.14175318629455755,-2.4040443890482663,-1.031537201317229,1.0417281332553816,-1.7648610567826943,-2.8421136738006445,0.7736529142502643,0.5568406435825298,0.6837732664400122,0.7642143748686577,0.6145758059615132,0.4055662625644732,-2.4743230446819338,-5.822557699184698,-4.844897127535947,-4.624692882926214,-5.400003901979933,-5.38761820093416,-0.2662678975749055,-0.7938122176000001,-0.6425203693720103,-0.7864310523039916,-0.7064529234611443,-0.5580609799722228
4.1541541541541545,0.8509279140472786,1.9036536431698625,1.6087447516905706,1.5654445178139167,1.7771686180827586,1.7494599191273748,-0.18801372085905546,5.9179522987036055,2.5240907124200533,-0.5122806237737944,4.12323569493371,5.110307740979692,-0.16649598284641187,-2.4619570203928585,-1.0798727843594216,0.9952791657132903,-1.8186411362790684,-2.895604335746781,0.7710152758823398,0.5490066276532622,0.6774146358684932,0.7563709051298468,0.607598491559825,0.40009680382418483,-2.469287841951177,-5.748386359143781,-4.8125526281621465,-4.655811085867117,-5.3452562747505254,-5.29981634743595,-0.26073224786813787,-0.7714242150189805,-0.6279340417405944,-0.7806942035801568,-0.6876145294232286,-0.5347369171005417
4.1641641641641645,0.8488766311128977,1.8783840353730394,1.5973227256875766,1.5746977804051092,1.7583360783989614,1.7199146139144725,-0.18035745852603746,5.922980031386399,2.5306090493099087,-0.5048055083030941,4.128956849041702,5.11390502899502,-0.19118456180142612,-2.5191183092977587,-1.1278771574277786,0.9485259084371611,-1.8718649271703465,-2.948207906620952,0.7684335022993328,0.541397066402694,0.671202646855114,0.7485861944088344,0.6008102365785395,0.3948609121174501,-2.463490368535421,-5.6724394756329115,-4.778721372953314,-4.685489973439496,-5.2888574356442755,-5.210377399916187,-0.2551061135304645,-0.7489661725932475,-0.6132213859279819,-0.7746910004786737,-0.6686788510958442,-0.5113942864584068
4.1741741741741745,0.8465799386538714,1.852554411983238,1.5854264459721303,1.5834809719786596,1.7389801945776417,1.6898563943308498,-0.17272720873106642,5.9279333695127185,2.537065884056442,-0.4974091026180445,4.134611317689735,5.117452004490892,-0.2158113018188791,-2.575510600184073,-1.1755354904890207,0.9014828149573373,-1.9245159881679554,-2.999908137638133,0.7659084891027723,0.5340126242171559,0.6651385394172955,0.7408628981883976,0.594211983661753,0.3898587354032814,-2.45693242188708,-5.594740550833015,-4.743413832849674,-4.713720360939095,-5.23082483886851,-5.119329039081747,-0.2493915226376412,-0.7264454256240299,-0.5983873028154828,-0.768423586293229,-0.6496521167676105,-0.48804066137749513
4.1841841841841845,0.8440385505786943,1.8261726666279394,1.5730595520658726,1.5917913849406353,1.7191068874523674,1.659294476336585,-0.16512238599624796,5.932814603282585,2.5434627296740433,-0.4900907551163968,4.140201037789516,5.120951038530495,-0.2403686007288293,-2.631116475444597,-1.2228330606114657,0.8541644284987586,-1.9765780552314758,-3.0506890595910887,0.763441111455602,0.5268538919676131,0.6592235043297638,0.7332036500863347,0.5878046129728828,0.3850903458217015,-2.449616034875611,-5.515313629307824,-4.7066409358105945,-4.74049351208927,-5.17117644439795,-5.026699443869562,-0.24359053074328374,-0.7038693271802089,-0.58343673021219,-0.7618941863529097,-0.6305405817897599,-0.46468361716038237
4.1941941941941945,0.8412532563831056,1.7992468636603818,1.5602258289934294,1.5996264578970918,1.6987222378444458,1.6282382316447694,-0.15754239620420643,5.9376260280709054,2.549801110693545,-0.48284978777257015,4.145727954478622,5.124404502076615,-0.2648488778854915,-2.6859187608358144,-1.2697552565228611,0.80658537747866,-2.02803504660355,-3.100534987793998,0.7610322238103258,0.5199213868432235,0.6534586827625718,0.7256110610377529,0.5815889419334798,0.3805557396857695,-2.4415434751581286,-5.434183290559902,-4.668414063431382,-4.765801141745656,-5.10993071241447,-4.932517282722644,-0.23770522023969434,-0.6812452458181446,-0.5683746413229038,-0.7551051073304802,-0.6113505266359667,-0.4413307287319094
4.2042042042042045,0.8382249209056392,1.7717852356638835,1.5469292061110134,1.6069837764469574,1.67783248468103,1.59669718482095,-0.14998663681069788,5.942369943679817,2.5560825626561456,-0.4756854963761946,4.151194020482557,5.127814765224012,-0.2892445765139498,-2.739900530794553,-1.3162875831336487,0.7587603709778952,-2.078871067788354,-3.1494305269379907,0.7586826596435924,0.5132155522077437,0.6478451659345092,0.7180877184844041,0.5755657249815026,0.37625483749711625,-2.432717244477321,-5.351374641421063,-4.62874504741963,-4.78963541846117,-5.047106597591963,-4.836811704714579,-0.23173769971037833,-0.6585805632967221,-0.5532060432050995,-0.7480587365254768,-0.5920882549544054,-0.41798956829068457
4.2142142142142145,0.8349544840598486,1.7437961809040843,1.5331737558903429,1.6138610739294081,1.6564440230642834,1.5646810103352493,-0.14245449705983873,5.947048653589826,2.5623086316039947,-0.4685971507787839,4.1566011954745505,5.131184196432198,-0.3135481660494799,-2.7930451136776564,-1.3624156660242588,0.7107041941872876,-2.1290704164720995,-3.1973605758571,0.7563932311973034,0.5067367574788284,0.642383994782014,0.7106361855713246,0.5697356533491257,0.37218748398498414,-2.4231400778868983,-5.266913308279531,-4.587646165932213,-4.811988966910552,-4.982723543228168,-4.7396123305252145,-0.22569010327444994,-0.6358826722883265,-0.5379359752154264,-0.7407575411223343,-0.5727600916126518,-0.3946677029614405
4.2242242242242245,0.8314429605432928,1.7152882607298954,1.5189636926582541,1.620256232125505,1.63456340229219,1.5321995295680835,-0.13494535820188383,5.951664464209969,2.568480873567595,-0.46158399514845877,4.161951445433347,5.134515161758866,-0.3377521444687561,-2.845336096923035,-1.4081252558950477,0.6624317038304178,-2.1786175873840348,-3.2443103322031455,0.7541647292263216,0.5004852980302593,0.6370761596436813,0.703259000351022,0.5640993548601513,0.3683534481687584,-2.412814942904813,-5.180825429146247,-4.545130139774064,-4.832854870173688,-4.916801475225165,-4.640949243270348,-0.21956458992313382,-0.6131589740864535,-0.5225695074462086,-0.7332040674237804,-0.5533723807360202,-0.3713726924489762
4.2342342342342345,0.8276914395233692,1.6862701969239617,1.5043033712923986,1.6261672819138777,1.6121973238316316,1.4992627077703933,-0.12745859371348606,5.95621968412725,2.5746008540501824,-0.4546452482326436,4.167246741999143,5.137810024094223,-0.361849040612223,-2.8967573321305196,-1.4534022329774972,0.613957823564267,-2.2274972770964454,-3.29026529702811,0.7519979227528608,0.4944613951171348,0.6319225999604723,0.6959586749954606,0.558657393747087,0.3647524234439713,-2.401745038594505,-5.093137645562792,-4.501210128459908,-4.852226671877019,-4.849360795920504,-4.540852979188233,-0.2133633428485638,-0.5904168763106717,-0.5071117391524405,-0.7254009400597335,-0.5339314837399525,-0.3481120866944133
4.2442442442442445,0.8237010843000939,1.6567508690034545,1.4891972858734277,1.6315924038802492,1.589352639244355,1.4658806509793383,-0.11999356952036865,5.960716623355552,2.5806701475092457,-0.4477801036286537,4.172489061827887,5.14107114239643,-0.3858314164969103,-2.9472929400609216,-1.4982326114053137,0.5652975393591362,-2.275694388762161,-3.3352112792725825,0.7498935588276306,0.4886651958240421,0.6269242039917141,0.6887376950160863,0.5534102704879458,0.36138402769175176,-2.389933794574467,-5.00387709435339,-4.455899726140183,-4.870098378192365,-4.780422377770803,-4.43935451818581,-0.20708856876508902,-0.5676637906096358,-0.491567797169759,-0.7173508611719484,-0.5144437773570649,-0.324893423534485
4.2542542542542545,0.8194731319459321,1.6267393114720345,1.4736500682940847,1.6365299288806145,1.5660363480664725,1.4320636028904064,-0.11254964422234183,5.965157592584293,2.5866903368353364,-0.44098773006208963,4.177680385944153,5.144300870928426,-0.40969186961897675,-2.996927315551772,-1.5426025435440716,0.5164658948592759,-2.3231940367881108,-3.3791344001588817,0.7478523622978128,0.48309677303622856,0.6220818085469776,0.6815985184921326,0.5483584216628197,0.3582478034116872,-2.3773848699564293,-4.913071399223614,-4.409212957392386,-4.886464459692552,-4.7100075568898125,-4.336485274247587,-0.20074249722329693,-0.544907130362875,-0.4759428343238829,-0.7090566095746617,-0.49491565165946294,-0.30172422636458957
4.2642642642642645,0.8150088929227898,1.596244711023834,1.4576664868256302,1.6409783385578967,1.5422555956421529,1.3978219416869064,-0.10512616932059275,5.969544902427032,2.592663012828349,-0.43426727167295154,4.182822699092774,5.1475015584963355,-0.43342303524527037,-3.045645132348204,-1.5864983242780604,0.46747798672565904,-2.3699815514434777,-3.4220210974875016,0.7458750355819389,0.4777561254337808,0.6173961987339173,0.6745435753074491,0.5435022198302703,0.3553432178780551,-2.364102152212487,-4.820748662208323,-4.361164272879176,-4.901319853063254,-4.638138126442939,-4.232277085710121,-0.19432737991696533,-0.5221543083820583,-0.4602420278320133,-0.7005210398914995,-0.4753535080769394,-0.27861200180632834
4.2742742742742745,0.8103097506762879,1.5652764037003222,1.4412514446420488,1.6449362658119213,1.5180176709121727,1.3631661768278256,-0.09772248944717897,5.97388086267027,2.598589773671418,-0.4276178483093857,4.187917989089436,5.150675547689727,-0.45701758869319337,-3.093431347847487,-1.6299063952530104,0.418348959962342,-2.4160424834010192,-3.463858129835546,0.7439622584517394,0.47264317750881346,0.6128681077221514,0.6675752663960853,0.538841973423574,0.3526696633193767,-2.3500897559715455,-4.7269374549715355,-4.311768544874547,-4.914659962670535,-4.564836329900254,-4.126762205405126,-0.18784548998315914,-0.49941273461245345,-0.4444705776966902,-0.6917470816689107,-0.4557637574116653,-0.2555642373802495
4.2842842842842845,0.8053771612074409,1.533843872000936,1.4244099783024922,1.6484024952225673,1.4933300041580126,1.3281069457950458,-0.09033794259665374,5.978167781522677,2.6044722244025977,-0.4210385558289712,4.192968246170445,5.153825174123937,-0.4804682475981685,-3.140271207755753,-1.672813349073382,0.36909400322785785,-2.4613626082101554,-3.504632580655852,0.7421146878210327,0.4677577796056611,0.6084982165232542,0.6606959629968661,0.5343779266668564,0.3502264571212374,-2.3353520217454244,-4.63166680996089,-4.261041062659493,-4.926480661983599,-4.4901248541501015,-4.019973290674263,-0.18129912129568626,-0.47668981383528697,-0.42863370509259924,-0.6827377384664044,-0.43615281784999244,-0.23258839918452248
4.2942942942942945,0.8002126526218757,1.50195674194837,1.4071472561924288,1.6513759634259562,1.4682001647021972,1.2926550108009278,-0.08297186035975113,5.982407964864977,2.610311976384497,-0.4145284664074528,4.197975462341865,5.1569527656847,-0.5037677741680033,-3.1861502506554538,-1.7152059334529182,0.31972834413309587,-2.505927930700436,-3.544331862275535,0.7403329575417189,0.46309970798406247,0.60428715378693,0.653908005917188,0.530110259511138,0.3480128420523096,-2.3198935145850355,-4.534966211419463,-4.208997527788551,-4.936778294852314,-4.4140268224754236,-3.9119433932586776,-0.17469058775213478,-0.4539929433717237,-0.4127366507468331,-0.6734960869238694,-0.41652711297197986,-0.20969192958025556
4.3043043043043046,0.7948178246567279,1.4696247801094349,1.3894685769239823,1.6538557594435697,1.4426358585655907,1.2568212554572804,-0.07562356815905832,5.986603715500723,2.6161106467720234,-0.4080866288548255,4.202941630728213,5.160060641775324,-0.5269089774234548,-3.2310543124821556,-1.757071055317176,0.2702672445271209,-2.5497246893140266,-3.5829437197927207,0.73861767820694,0.4586686649053152,0.6002354956134296,0.6472137048062655,0.5260390875903141,0.3460279865135092,-2.303719022667043,-4.436865586257704,-4.155654049228719,-4.94554967663909,-4.336565787394986,-3.8027059490664588,-0.16802222255470872,-0.4313295107891678,-0.3967846733131042,-0.6640252758062686,-0.3968930697592614,-0.18688224488417954
4.314314314314315,0.7891943481853636,1.436857890572405,1.371379367695955,1.6558411249641911,1.4166449260823728,1.2206166814067467,-0.0682923854866023,5.9907573324082035,2.6218698579784117,-0.4017120689386719,4.2078687449209475,5.163151112566642,-0.5498847154243013,-3.274969530909268,-1.7983957848567707,0.22072599577239418,-2.592739360365867,-3.6204562348702467,0.7369694369614705,0.4544642787413763,0.5963437653822697,0.6406153374380515,0.5221644621970813,0.34427098481020774,-2.2868335558114508,-4.337395294788332,-4.101027138372233,-4.952792095204806,-4.257765723371694,-3.6922947678211413,-0.16129637748508707,-0.40870689161060336,-0.38078304774041566,-0.6543285250259994,-0.37725711660187355,-0.1641667330694075
4.324324324324325,0.7833439647000798,1.4036661118817932,1.352885182614043,1.6573314545785827,1.3902353394734346,1.184052404917652,-0.06097762614327624,5.994871109993689,2.6275912371396877,-0.39540378971465134,4.212758798326914,5.166226478249967,-0.572687897480231,-3.3178823496393655,-1.8391673595300695,0.1711199140108563,-2.6349586622301873,-3.6568578294251726,0.7353887973193952,0.4504861041068726,0.5926124335973074,0.6341151490040537,0.5184863702788166,0.3427408574474162,-2.269242343930563,-4.236586121327048,-4.045133703924766,-4.95850331174844,-4.177651019390315,-3.58074402259449,-0.15451542217353095,-0.386132447027679,-0.36473706363669417,-0.6444091246432277,-0.35762568130465666,-0.14155275147498345
4.334334334334335,0.7772684857729416,1.3700596139314989,1.3339917009717634,1.6583262959668257,1.3634152003789444,1.1471396534433627,-0.053678598480032015,5.998947337346276,2.633276415577754,-0.3891607718640393,4.21761378351697,5.1692890282932815,-0.595311486345864,-3.359779522600757,-1.8793731880141038,0.12146433542233967,-2.6763695594520867,-3.6921372692129473,0.7338762989891292,0.44673362201398165,0.5890419177482165,0.627715351416267,0.5150047344534123,0.3414365514478481,-2.250950835409807,-4.134469264661977,-3.9879910466706128,-4.962681561500142,-4.096246471406825,-3.4680882392267876,-0.14768174336246312,-0.363613521618244,-0.34865202362789005,-0.6342704338445003,-0.3380051890938495,-0.11904762452493127
4.344344344344345,0.7709697924949264,1.3360486948172945,1.314704725492627,1.6588253500382701,1.336192737350848,1.1098897621472275,-0.04639460564076338,6.002988297494547,2.638927028262245,-0.38298197403821177,4.222435691574998,5.172341040700916,-0.6177485003992288,-3.4006481180480193,-1.9190008541024717,0.07177461147677723,-2.7169592667828963,-3.7262836673051276,0.7324324577058385,0.4432062400501333,0.5856325821884099,0.621418122620437,0.5117194130450613,0.3403569406927648,-2.2319646954209236,-4.031076328394796,-3.9296168541164853,-4.965325554267582,-4.013577274671789,-3.3543622856379063,-0.14079774416475,-0.34115744106904883,-0.3325332417130563,-0.623915879899956,-0.31840206062449367,-0.09665864145750629
4.354354354354355,0.7644498348935463,1.3016437776496235,1.295030180534096,1.658828471024044,1.3085763033060795,1.0723141703941723,-0.03912494580680453,6.006996266665282,2.644544713271329,-0.3768663332099677,4.2272265114474905,5.175384781276903,-0.6399920158030155,-3.440475522565214,-1.958038120549026,0.022066104181678006,-2.756715253138081,-3.7592864874595677,0.7310577650713093,0.43990329257847915,0.5823847380294448,0.6152256059198673,0.5086302001399801,0.3395008262854953,-2.2122898041680337,-3.9264393111565443,-3.870029195015597,-4.966434474835341,-3.9296690159301146,-3.2396013610324776,-0.13386584331691498,-0.31877150990430597,-0.31638604161591105,-0.6133489570994556,-0.2988227099892649,-0.07439305406535675
4.364364364364365,0.7577106313291302,1.2668554073276939,1.2749741102538923,1.658335666522097,1.2805743729412715,1.0344244182100377,-0.03186891244296805,6.010973513544439,2.650131111251622,-0.3708127650315803,4.231988229293915,5.178422502892273,-0.6620351686479414,-3.479249444970552,-1.9964729328561581,-0.027645818673659565,-2.7956252454764554,-3.791135547382046,0.7297526884013157,0.4368240409610648,0.5792986430519449,0.6091399093099796,0.5057368256620541,0.33886693693752007,-2.1919322550671416,-3.8205905967011042,-3.809246513773698,-4.966007983217276,-3.8445476654995905,-3.1238409850024995,-0.12688847442751394,-0.2964630092208237,-0.3002157551333985,-0.6025732256679615,-0.27927354272934707,-0.05225807444729046
4.374374374374375,0.7507542678699511,1.2316942472758707,1.2545426767392118,1.6573470974947664,1.2521955401097646,0.9962321427097532,-0.02462579454504585,6.014922298540652,2.6556878648773803,-0.3648201641994665,4.236722827838072,5.181456444756498,-0.6838711570775624,-3.5169579201212997,-2.0342934230065035,-0.07734578827572385,-2.8336772325995123,-3.8218210218783035,0.7285176705805368,0.43396767380463797,0.5763745016330648,0.6031631048238338,0.5030389554683805,0.3384539293769974,-2.1708983528596177,-3.7135629438794826,-3.7472876247388256,-4.964046214761737,-3.758239569230689,-3.0071169865307485,-0.11986808522090649,-0.27423919443040595,-0.2840277204817557,-0.5915923106605021,-0.25976095384796566,-0.030260872772346896
4.384384384384385,0.7435828976463946,1.1961710761433746,1.233742158099435,1.6558630782188613,1.223448515161729,0.9577490744954551,-0.017394876888695978,6.018844873051456,2.661216618309138,-0.3588874048253613,4.241432285720629,5.184488831693325,-0.7054932433938715,-3.5535893126177425,-2.0714879131369153,-0.1270184395446831,-2.8708594688696825,-3.851333445895532,0.7273531299250638,0.431333307229015,0.5736124646905205,0.5972972278888091,0.5005361914646786,0.3382603887796067,-2.1491946116602683,-3.6053894764979484,-3.6841717063765103,-4.960549780109635,-3.6707714403500984,-2.889465492898411,-0.11280713677665616,-0.2521072930102217,-0.26782728064060046,-0.5804099008370636,-0.24029132582719523,-0.008408575056864768
4.394394394394395,0.7361987401843649,1.1602967844683112,1.2125789465229166,1.6538840761882838,1.1943421222482202,0.9189870340256623,-0.010175440279638239,6.022743478732482,2.666719016651962,-0.3530133408138809,4.246118576853047,5.1875218734212,-0.7268947561430353,-3.589132320405067,-2.108044919153565,-0.17664841589112226,-2.907160477846384,-3.879663717452366,0.7262594600525415,0.42891998515792273,0.5710126296432035,0.5915442766946472,0.49822807174053363,0.3382848292215744,-2.126827752940576,-3.496103673063192,-3.6199182953322606,-4.955519765005357,-3.5821703511905185,-2.770922918500359,-0.10570810276479618,-0.23007450226184206,-0.2516197816955509,-0.5690297475177565,-0.22087102664865574,0.013291739044768406
4.404404404404405,0.7286040807181389,1.1240823713070578,1.19105954629846,1.6514107119692178,1.1648852965900047,0.8799579279566361,-0.002966761805080707,6.026620346769835,2.6721967054134876,-0.34719680624635935,4.250783669773083,5.1905577638385365,-0.748069092180622,-3.6235759782720405,-2.1439531542870554,-0.22622037397015085,-2.942569055838728,-3.9068031004564685,0.7252370297599845,0.4267266796322261,0.5685750403883897,0.585906211573051,0.4961140707244302,0.33852569415474343,-2.103804703447746,-3.385739356417654,-3.554547280383154,-4.948957729960593,-3.492463724809272,-2.651525953571541,-0.098573468677196,-0.2081479870796316,-0.23541057117989023,-0.5574556634186132,-0.20150640781870702,0.03483303843499573
4.414414414414415,0.7208012694828774,1.0875389408300598,1.1691905718020874,1.6484437590079277,1.1350870817120018,0.8406737454570544,0.004231884913700904,6.0304776971558995,2.677651329961907,-0.3414366157708374,4.255429527002091,5.1935986803140235,-0.769009718715679,-3.656909661245405,-2.1792015325864456,-0.27571898843140996,-2.9770742753737824,-3.93274322740884,0.7242861829093062,0.42475229114544305,0.5662996872955498,0.5803849543890337,0.49419359935852814,0.33898135690353737,-2.080132593060203,-3.2743306832682713,-3.4880788962804163,-4.940865709771183,-3.401679326498353,-2.5313115528279746,-0.09140573105526896,-0.18633487772919363,-0.21920499641579214,-0.5456915214683755,-0.18220380239876008,0.05620834275292451
4.424424424424425,0.7127927209870151,1.0506776988850832,1.1469787454497309,1.6449841433912296,1.1049566266441955,0.8011465544971422,0.011421229467709548,6.034317737968765,2.683084534984074,-0.335731564998084,4.260058104404298,5.196646782982198,-0.789710175333031,-3.6891230878789396,-2.213779172351099,-0.3251289566635084,-3.0106654885793205,-3.9574761019940157,0.7234072383205953,0.4229956490014443,0.5641865072167651,0.5749823879442031,0.49246600529312623,0.3396501211836665,-2.0558187525801976,-3.1619121336118443,-3.420533717484883,-4.931246212887119,-3.309845255188498,-2.410316924025853,-0.08420739671425735,-0.1646422676365511,-0.20300840285561603,-0.533741253606639,-0.16296952304130705,0.07741072453843785
4.434434434434435,0.7045809132647524,1.0135099495289914,1.1244308956164735,1.641032943559705,1.0745031830898848,0.7613884981134067,0.018602004405577598,6.038142664655534,2.688497963943896,-0.3300804309035271,4.264671350548264,5.199704214044523,-0.8101640759931699,-3.720206323436167,-2.2476753994992986,-0.3744350035314177,-3.043332330480011,-3.9809941015553467,0.7226004896731725,0.42145551169422574,0.5622353835137429,0.5697003553921701,0.49093057310075383,0.3405302216424141,-2.030870711464208,-3.0485185000603248,-3.3519326517972834,-4.920102220635911,-3.216989934749982,-2.288579516442318,-0.07698098196433746,-0.14307721118875022,-0.1868261324237914,-0.5216088495637268,-0.14380986003228208,0.09843331137991243
4.444444444444445,0.6961683871088825,0.9760470915291182,1.1015539545229902,1.6365913899737505,1.0437361025621499,0.7214117906501348,0.025774944978001185,6.041954659319708,2.6938932585411868,-0.32448197223496955,4.2692712060707345,5.202773097076158,-0.8303651110091188,-3.750149782965723,-2.280879750872589,-0.42362188610536167,-3.0750647222060215,-4.003289979454597,0.7218662054144597,0.42013056730963627,0.5604461461014244,0.5645406596662592,0.4895865245098234,0.3416198244203368,-2.0052961954918374,-2.934184877069317,-3.2822969338853434,-4.907437186299552,-3.123142105192809,-2.1661370092814543,-0.06972901182878424,-0.12164672154656696,-0.17066352185979924,-0.5092983556226676,-0.12473107934035987,0.11926928804487888
4.454454454454455,0.6875577452841903,0.9383006148353215,1.0783549560898404,1.631660864732563,1.0126648334894177,0.6812287139788159,0.0329407888813375,6.045755890012872,2.6992720581711316,-0.3189349299259619,4.27385960304306,5.205855536338644,-0.8503070489996565,-3.7789442342684363,-2.313381977474813,-0.4726743983797338,-3.105852874113047,-4.024356867315133,0.7212046286766881,0.4190194339489368,0.5588185715081715,0.5595050629196981,0.48843301865777206,0.3429170277342035,-1.9791031243739376,-2.8189466500731304,-3.2116481187096713,-4.893255034045371,-3.0283308137690255,-2.0430273000091046,-0.06245401925943862,-0.10035776846999425,-0.1545259010627672,-0.49681387336366756,-0.10573942067379395,0.13991189859296674
4.464464464464465,0.6787516517216667,0.9002820970238083,1.0548410337602756,1.6262429011461819,0.9812989182910267,0.6408516136966584,0.04010027600044476,6.049548510030924,2.704635999384554,-0.3134380275147064,4.27843846434039,5.208953616098739,-0.8699837388182995,-3.806580800755197,-2.345172047644845,-0.5215773759805832,-3.1356872888127985,-4.044188277148,0.7206159772014722,0.4181206601740585,0.5573523829525137,0.5545952859784637,0.4874691523636137,0.34441986248099354,-1.9522996093006861,-2.7028394845297483,-3.1400080748504977,-4.877560157711099,-2.9325854059799195,-1.9192884926201057,-0.05515854434972029,-0.07921727615718303,-0.13841859143819002,-0.4841595583914584,-0.0868410955453952,0.16035444847047628
4.474474474474475,0.6697528306937878,0.8620031997138339,1.031019418292239,1.620339183260716,0.9496479904236917,0.6002928953053812,0.04725414815084467,6.053334657215025,2.7099867153491317,-0.30798997156836017,4.283009703013852,5.212069399953577,-0.8893891114574433,-3.833050964194733,-2.3762401501620447,-0.5703157008602119,-3.164558764113007,-4.062778103360241,0.7201004432722723,0.41743272547442306,0.5560472504364304,0.5498130078069482,0.48669396041981644,0.3461262928627655,-1.9248939504303877,-2.585899314879101,-3.0673989777373154,-4.860357419444536,-2.8359355164908755,-1.7949588858415964,-0.04784513354542856,-0.05823212109750461,-0.12234690424728656,-0.4713396190459175,-0.06804228534625469,0.18059030658593167
4.484484484484485,0.6605640659711134,0.8234756649583809,1.006897435520235,1.6139515453369075,0.917721771399789,0.5595650203714588,0.054403148820287586,6.057116453257533,2.715325835311742,-0.3025894521126063,4.287575221665884,5.215204930162401,-0.9085171819270738,-3.8583465673504405,-2.406576697283457,-0.6188743059774285,-3.1924583958660415,-4.080120624644823,0.7196581936547672,0.4169540407551788,0.5549027908551414,0.5451598649866152,0.48610641590341575,0.34803421703220466,-1.8968946343197641,-2.4681623334180625,-2.993843302783515,-4.841652148198207,-2.7384110599567157,-1.6700769612760231,-0.040516338853576875,-0.03740912993940185,-0.10631613895950355,-0.4583583150963626,-0.0493491394288009,0.20061290736597087
4.494494494494495,0.651188199960469,0.7847113116099417,0.982482504087769,1.6070819712821929,0.8855300677783793,0.5186805026690114,0.061548022909800534,6.060896003013094,2.7206549840620986,-0.297235143066361,4.292136911828926,5.218362226985037,-0.9273620511074671,-3.882459816505456,-2.4361723277118275,-0.6672381799620107,-3.2193775807252525,-4.096210505751588,0.7192893695451544,0.41668294884670365,0.5539185681233698,0.5406374512078055,0.48570543050626613,0.35014146775864846,-1.868310331296549,-2.3496649790956217,-2.9193638184281596,-4.821450138079542,-2.6400422217603494,-1.5446813714875405,-0.03317471704950571,-0.016755077373686974,-0.09033158160868006,-0.4452199564199212,-0.03076777319978983,0.22041575279093628
4.504504504504505,0.6416281328249736,0.7457220316625235,0.9577821331510554,1.599732594036431,0.8530827681299031,0.47765190430653315,0.06868951647429866,6.064675393815138,2.725975781397846,-0.29192570268147966,4.2966966533476745,5.221543288027344,-0.9459179075753045,-3.905383283875182,-2.4650179094935143,-0.7153923717619327,-3.2453080188081906,-4.111042799138698,0.7189940865263954,0.41661772503521455,0.5530940933180393,0.5362473167748494,0.48548985488433016,0.35244581311438283,-1.839149892775175,-2.2304439262316884,-2.843983579087028,-4.799757646557001,-2.5408594486676126,-1.418810928035475,-0.02582282888251883,0.0037233159670573006,-0.0743985031533772,-0.4319289016643847,-0.012304266223815623,0.23999241440953908
4.514514514514515,0.6318868215861899,0.7065197865710117,0.9328039200547029,1.591905694911498,0.8203898399754885,0.4364918318386578,0.07582837646284067,6.068456694797962,2.731289841591278,-0.28665977398732684,4.301256313765067,5.224750087593831,-0.9641790294026358,-3.9271099099065263,-2.4931045428453933,-0.7633219952719161,-3.270241716265874,-4.124612946504029,0.7187724345324178,0.4167565776143209,0.5524288248373609,0.5319909681246403,0.48545847902589445,0.3549449571809976,-1.8094223485164092,-2.1105360731630283,-2.767725918015133,-4.776581392522768,-2.4408934394011825,-1.2925045894585703,-0.018463238280289444,0.024019385592323608,-0.058522157841882895,-0.4184895568959633,0.006035339662070179,0.25933653533196654
4.524524524524525,0.6219672792086722,0.6671166035490297,0.9075555479801005,1.5836037028849461,0.7874613267018163,0.39521293236416627,0.08296535045860882,6.072241956224638,2.736598772857845,-0.2814359852400731,4.3058177477122115,5.2279845760476436,-0.9821397859281366,-3.9476330054631372,-2.5204235629098877,-0.8110122339418763,-3.294170987757311,-4.136916780196081,0.7186244778202867,0.4170976484573496,0.5519221685762603,0.5278698673588171,0.4856100326386012,0.3576365407755825,-1.779136903831764,-1.9899785308198472,-2.6906144400829035,-4.751928554212598,-2.34017513513649,-1.1658014492137285,-0.011098511552282229,0.04412652522012729,-0.042707781582397325,-0.404906374232358,0.024245042222046282,0.2784418322008227
4.534534534534535,0.6118725736671962,0.6275245718464427,0.8820447835672304,1.5748291938479486,0.7543073444525007,0.35382788961144246,0.0901011864186945,6.07603320882094,2.741904176826619,-0.2762529503765766,4.310382796302432,5.231248679178114,-0.9997946395001084,-3.9669462538959643,-2.5469665424372625,-0.8584483453638316,-3.3170884588285086,-4.147950524503926,0.7185502549503537,0.41763901361026523,0.5515734781180909,0.5238854317897012,0.48594318555517285,0.36051814219653777,-1.748302936733566,-1.8688086112365563,-2.6126730144682777,-4.725806766983431,-2.2387357099225653,-1.0387407235729766,-0.0037312165924380347,0.06403818882541527,-0.02696059031890477,-0.39118385046157544,0.04231888068293787,0.29730209713928685
4.544544544544545,0.6016058269969596,0.587755839007657,0.8562794745106442,1.5655848898077627,0.7209380789969455,0.3123494200125913,0.09723663241376995,6.0798324631154825,2.747207648012871,-0.2711092694727111,4.314953286529629,5.234544297576079,-1.0171381471906848,-3.9850437129984972,-2.572725294394363,-0.9056156658358605,-3.3389870681952405,-4.157710796825825,0.7185497787743892,0.4183786839050019,0.5513820549425735,0.5200390335001281,0.48645654815770606,0.36358727798876905,-1.7169299950315533,-1.7470638160002798,-2.5339257672669766,-4.698224120949505,-2.136606561030793,-0.9113617394824179,0.003636077918632179,0.08374789266980358,-0.01128577841323254,-0.3773265256469093,0.06025093758278455,0.31591119967588893
4.554554554554555,0.5911702143270484,0.547822607111872,0.8302675471303473,1.5558736580449566,0.6873637825776479,0.27079026876743273,0.10437243636772725,6.08364170878631,2.7525107732929377,-0.2660035292059975,4.319531030671141,5.237873306017155,-1.03416496248071,-4.001919816846081,-2.5976918744989757,-0.9524996149016903,-3.35986006992885,-4.166194608716139,0.7186230364317022,0.41931460559301464,0.5513471486498988,0.5163319989173111,0.4871486718204019,0.366841403728029,-1.6850277933769053,-1.6247818246406711,-2.454397074023223,-4.669189158477663,-2.033819299234558,-0.7837039223869126,0.011000803311696332,0.10324921731201274,0.004311482966198647,-0.36333898171852475,0.07803534060598481,0.33426308864530674
4.564564564564565,0.5805689628974662,0.5077371289964515,0.8040170039183422,1.5456985102256635,0.6535947707369222,0.22916320589859107,0.11150934579736531,6.087462914014107,2.7578151313815265,-0.26093430332239503,4.324117825695277,5.241237552853157,-1.0508698369147698,-4.017569377518735,-2.6218585836790447,-0.9990856998645131,-3.379701035544426,-4.173399366810214,0.7187699893532483,0.4204446609988578,0.5514679572009213,0.5127656084008667,0.48801804937059645,0.3702779148241633,-1.6526062102546242,-1.5020004829646478,-2.374111552183249,-4.638710871542658,-1.9304057390227924,-0.655806784024269,0.018360391726946708,0.12253580959838067,0.019826047448439136,-0.34922584105207893,0.0956662644044539,0.3523517940645942
4.574574574574575,0.5698053510600322,0.4675117044645819,0.7775359210615913,1.5350626014691353,0.6196414191240294,0.1874810222989011,0.11864810755220569,6.091298024842251,2.7631222923116345,-0.2559001531071073,4.328715452673729,5.244638859411858,-1.0672476217258633,-4.031987586706957,-2.645217970455967,-1.045359520273632,-3.398503855990703,-4.179322873626947,0.7189905732737245,0.42176666919358324,0.5517436271733728,0.5093410958451324,0.4890631155679484,0.37389414734301185,-1.619675284925185,-1.3787577913396423,-2.293094053473897,-4.606798698943259,-1.8263978887504488,-0.5277099101927168,0.025712276911795295,0.141601384632836,0.035252795056387135,-0.33499176503481837,0.1131379324042275,0.3701714289842604
4.584584584584585,0.5588827072634571,0.4271586764783914,0.7508324459421669,1.523969229370886,0.5855141602836991,0.1457565257723541,0.1257894675545184,6.09514896454389,2.76843381691723,-0.25089962785925723,4.333325676199026,5.248079019405276,-1.0832932694292106,-4.045170017199981,-2.667762833251232,-1.0913067723825491,-3.416262743541062,-4.1839633282487965,0.7192846982516495,0.4232783866877546,0.552173254034013,0.5060596482958968,0.49028224760163447,0.37768737884671016,-1.5862452143164218,-1.2550918929290045,-2.211369656208703,-4.573462523380011,-1.7218279407289598,-0.39945294849545276,0.03305389501817059,0.16043972772572176,0.05058663379498767,-0.3206414526195971,0.13044461859695217,0.38771619131362917
4.594594594594595,0.547804409022911,0.3866904273387092,0.7239147946153592,1.5124218329817267,0.5512234804270386,0.10400253706980987,0.13293417053963794,6.0990176329962615,2.7737512563188673,-0.24593126537028503,4.337950243807219,5.251559798346654,-1.0990018353847044,-4.057112624256071,-2.689486222615704,-1.1369132535771114,-3.4329722335850583,-4.187319326879013,0.7196522486974177,0.4249775081438581,0.5527558824266369,0.502922405581663,0.49167376560539977,0.38165482925213146,-1.5523263498665925,-1.131041061883197,-2.1289636575238164,-4.538712668395574,-1.6167282612597451,-0.2710755960660513,0.040382685399070445,0.17904469632086517,0.06582250123076153,-0.30617963886726474,0.14758064931571116,0.4049803656199087
4.604604604604605,0.5365738818744011,0.34611937485264715,0.6967912492665274,1.5004239917430091,0.5167799161858289,0.062231885920701974,0.14008295979665067,6.102905906062418,2.779076151412388,-0.24099359240591783,4.3425908854059765,5.255082932976347,-1.1143684793275204,-4.067811746854393,-2.710381443380833,-1.1821648667723486,-3.448627186319905,-4.189389863275933,0.7200930834093253,0.42686166710789336,0.5534905064758451,0.4999304599595587,0.4932359331903034,0.38579366170720286,-1.5179291943196103,-1.006643691490433,-2.0459015655461856,-4.502559895178596,-1.511131380613848,-0.14261758727854268,0.047696091404123085,0.1974102219003002,0.08095536606217196,-0.29161109347787306,0.1645404049946299,0.4219583249004196
4.614614614614615,0.525194598314286,0.30545796849019086,0.6694701556474772,1.4879794243784055,0.48219405135121307,0.020457407061964583,0.14723657690953398,6.106815634980579,2.784410032360868,-0.23608512519156447,4.34724931270826,5.258650130696755,-1.1293884668664138,-4.077264108828101,-2.730442056731154,-1.2270476247766395,-3.4632227883414104,-4.190174329064179,0.7206070356175512,0.42892843675991443,0.5543760701064866,0.49708485577600203,0.49496695799499263,0.3901009834848246,-1.4830643984734373,-0.8819382822904362,-1.9622090914964119,-4.465015399232062,-1.4050699829608162,-0.014118681445959971,0.054991561173910755,0.21553031186604996,0.09598022968034818,-0.27694061931115826,0.18131832191172262,0.43864453232742906
4.624624624624625,0.5136700767242511,0.26471868553098926,0.6419599204931624,1.47509198774257,0.4474765135977852,-0.02130806373458921,0.15439576149882753,6.11074864576129,2.789754418089974,-0.23120436990098275,4.35192721867177,5.262263069016512,-1.1440571709492398,-4.085466819878259,-2.7496618821974157,-1.2715476546218543,-3.4767545541338554,-4.1896725139227,0.7211939130360833,0.4311753306832905,0.5554114673786742,0.4943865891422296,0.49686499225333786,0.3945738468941152,-1.4477427578826332,-0.7569634301549923,-1.87791214172874,-4.426090806907197,-1.298576896249928,0.11438134948883277,0.06226654843281043,0.2333990513983855,0.11089212771967717,-0.26217305089675497,0.1979088939144356,0.45503354296505116
4.634634634634635,0.502003880282081,0.22391402720253628,0.6142690089195056,1.461765675627038,0.4126379711940948,-0.06305169363520825,0.16156125096391694,6.11470673859256,2.7951108157868765,-0.2263498231480694,4.356626276944323,5.26592339500408,-1.1583700732952387,-4.092417376468318,-2.768034999569727,-1.315651201858134,-3.489218327458363,-4.187884605649563,0.7218534979225714,0.43359980365244694,0.556595542838266,0.4918366076247858,0.49892813337924974,0.3992092502087007,-1.411975209516093,-0.6317578143389883,-1.7930368097106237,-4.385798171803996,-1.1916850820469118,0.24284273326622313,0.06951851328010449,0.2510106052899892,0.12568613159778735,-0.24731325293460646,0.21430667412735652,0.4711200054576855
4.644644644644645,0.49019961585856436,0.1830565148109397,0.5864059418031471,1.4480046175237296,0.3776891297005858,-0.10476065671623307,0.16873378022601,6.118691687253188,2.8004807204028825,-0.22151997248161823,4.361348141315331,5.269632724750926,-1.172322765793648,-4.098113662598848,-2.785555750730131,-1.359344634811977,-3.500610282639328,-4.184811190103502,0.72258554714609,0.43619925243884267,0.5579270918827091,0.48943580995107,0.5011544245684996,0.4040041386117592,-1.3757728283710065,-0.5063601855056353,-1.7076093679443647,-4.344149971039454,-1.0844276253292944,0.3712257096230306,0.07674492297911781,0.2683592197554542,0.14035735004444655,-0.2323661187860302,0.23050627664155823,0.48689866368946644
4.654654654654655,0.4782609329008734,0.14215868586547586,0.5583792931439333,1.4338130773464441,0.3426407286559918,-0.14642213793398476,0.17591408147188528,6.12270523853443,2.805865614159937,-0.2167132968828948,4.366094445173565,5.273392642844445,-1.185910951868206,-4.102553950462286,-2.8022187414040354,-1.4026144488063166,-3.5109269257485036,-4.180453251022217,0.7233897922627892,0.43897101663493476,0.5594048611421288,0.4871850457300323,0.5035418554173544,0.4089554051575303,-1.3391468240440771,-0.38080935372958735,-1.6216562598333317,-4.3011591013846875,-0.976837724243545,0.4994905426019724,0.08394325274413711,0.28543922421555507,0.15490093061889862,-0.2173365689559115,0.24650237818505688,0.5023643584142111
4.664664664664665,0.46619152230276356,0.1012330901981291,0.5301976874109591,1.4191954521107413,0.30750353825321286,-0.18802333709128416,0.18310288389849252,6.126749111670226,2.811266966061149,-0.2119282672658723,4.370866800971364,5.277204701850809,-1.199130447807126,-4.105736900977515,-2.8180188428299577,-1.4454472703412764,-3.520165095686382,-4.1748121697175105,0.7242659395994093,0.44191237949587425,0.5610275488755458,0.48508511518810493,0.506088362557838,0.4140598917489884,-1.302108537261078,-0.2551441764816641,-1.5352040914952627,-4.256838875272143,-0.8689486798271826,0.627597532853604,0.09111098652486772,0.30224503305574496,0.16931206121517225,-0.2022295495664916,0.2622897197738623,0.5175120288553634
4.674674674674675,0.45399511526194336,0.06029228607931766,0.5018697968729873,1.4041562705726138,0.27228835600570417,-0.2295514727993732,0.19030091345848446,6.130824997776121,2.816686231405497,-0.20716334697997352,4.375666799695455,5.281070421807872,-1.2119771840581242,-4.107661564204086,-2.832951193347075,-1.487829861234318,-3.528321965160535,-4.167889724647319,0.7252136703446358,0.4450205687986731,0.5627938053820996,0.48313676892045093,0.508791830309417,0.4193143901313803,-1.2646694363658058,-0.1294035465989015,-1.4482796235251925,-4.211203016674105,-0.7607938856990275,0.7555070299269253,0.0982456177881855,0.3187711473583263,0.18358597155489417,-0.18705003082322322,0.2778631083431164,0.5323367142754358
4.684684684684685,0.44167548212496754,0.01934883633100895,0.47340433891407085,1.388700191826377,0.237006003405408,-0.2709937864340117,0.19750889260675933,6.13493455929708,2.822124851306854,-0.20241699231516327,4.380496010344542,5.284991289728312,-1.2244472064881085,-4.10832737963597,-2.847011199900073,-1.5297491227184916,-3.535395041560611,-4.159688090864804,0.7262326406482641,0.4482927577185756,0.5647022334271494,0.48134070765760634,0.5116500913469147,0.42471564290131714,-1.2268411137695274,-0.0036263802436534128,-1.360909762710557,-4.164265656853803,-0.6524068177207925,0.8831794445448498,0.10534465029694215,0.33501215660776623,0.19771793466714419,-0.1718030054731702,0.29321741835780835,0.5468335555144639
4.694694694694695,0.42923643122001226,-0.02158469556157303,0.44481007333520994,1.372832003862209,0.20166732257326325,-0.3123375460845251,0.2047275400480917,6.139079429464365,2.827584252217496,-0.19768765300923474,4.385355979413846,5.288968759113164,-1.236536677607132,-4.107734176374747,-2.8601945394608452,-1.5711920994975275,-3.541382167729714,-4.1502098393446545,0.7273224817281442,0.4517260657223629,0.5667513886831221,0.4796975820475893,0.514660927384442,0.4302603445311088,-1.1886352823620165,0.1221483951445277,-1.2731215537010379,-4.116041329990419,-0.5438210236332104,1.0105752608607304,0.11240559888558241,0.3509627403686256,0.21170326835489497,-0.15649348725642698,0.3083475934025711,0.5609977964969981
4.704704704704705,0.41668180767789226,-0.06249574933844404,0.41609579964287813,1.3565566220837848,0.1662831729033305,-0.35357005049458073,0.21195757048593175,6.143261211761637,2.833065845456227,-0.19297377275713165,4.390248230386731,5.293004249475872,-1.2482418777562352,-4.1058821731821675,-2.8724971603665836,-1.6121459837565046,-3.5462815226319315,-4.139457936186825,0.7284827999848725,0.45531755947831415,0.5689397801849697,0.4782079924535427,0.5178220698751355,0.4359451424080236,-1.150063771885288,0.24788185290050124,-1.1849421706357222,-4.066544968679356,-0.4350701126699112,1.1376550486921564,0.11942599023233307,0.3666176699355784,0.22553733664758127,-0.1411265093510379,0.3232486477500663,0.5748247857071673
4.714714714714715,0.4040154922416864,-0.10337177185235595,0.38727035432525775,1.3398790877864675,0.13086442770157058,-0.39467863299347133,0.2191996943724495,6.147481479400446,2.8385710267412807,-0.18827378972214937,4.395174263233594,5.297099145877037,-1.2595592062588055,-4.102771978412089,-2.8839152835738684,-1.6525981191268653,-3.550091621915802,-4.127435741697929,0.7297131771241943,0.4590642537825417,0.5712658708000942,0.4768724887669733,0.521131200726485,0.4417666378881515,-1.1111385252711599,0.3735350791849091,-1.0963989087301784,-4.01579189930916,-0.3261877451522587,1.2643794757282232,0.1264033636277242,0.3819718099550192,0.2392155512393509,-0.12570712281189736,0.33791566790747185,0.5883099776313527
4.724724724724725,0.39124140006533936,-0.14420022095408946,0.3583426081170278,1.3228045665965247,0.09542197082031795,-0.43565066541669084,0.22645461765990246,6.151741774805283,2.8441011757281283,-0.1835861370488553,4.400135553918161,5.301254798469988,-1.270485182535105,-4.0984045898217865,-2.8944454038283456,-1.6925360046045375,-3.5528113183735455,-4.1141470093506,0.7310131702870805,0.46296311250141436,0.5737280777125974,0.4756915702366458,0.5245859530310314,0.4477213873645437,-1.0718715949437696,0.49906918503157427,-1.0075191758260436,-3.963797837316525,-0.21720762206837196,1.3907093197065072,0.1333352717392062,0.397020120017748,0.25273337291254955,-0.11024039500411488,0.35234381414059324,0.6014489341680297
4.734734734734735,0.37836347950161087,-0.1849685693743405,0.3293214632535507,1.3053383468718545,0.059966693289490454,-0.47647356201458674,0.23372304155340398,6.156043609108343,2.849657655552354,-0.1789092433775706,4.405133553911347,5.30547252205732,-1.2810164471796122,-4.092781394262717,-2.9040842907496485,-1.7319472984199595,-3.554439802295919,-4.099595884621136,0.7323823121874357,0.46701104952977623,0.5763247729217019,0.47466568531318293,0.5281839118122036,0.4538059033492988,-1.0322751390881924,0.6244453183872002,-0.9183304839057449,-3.910578882320848,-0.10816347463955872,1.5166054805559654,0.14021928137162368,0.411757656222245,0.26608631294600077,-0.09473140803133011,0.3665283219751274,0.6142373260043419
4.744744744744745,0.36538571087974925,-0.2256643086009982,0.30021585071530865,1.2874858380647165,0.024509489945578642,-0.5171347833478798,0.2410056622651686,6.160388461654161,2.8552418123777223,-0.17424153336025247,4.410169689712837,5.309753595658533,-1.2911497630008513,-4.08590416725082,-2.9128289898312185,-1.7708198218588074,-3.554976601722582,-4.083786903705771,0.7338201112573998,0.47120492976466355,0.5790542837541927,0.4737952315094225,0.5319226147850685,0.4600166555692594,-0.9923614178863186,0.7496246761396391,-0.82886044057498,-3.8561515131398516,0.0009109461226140154,1.642028992502006,0.1470529742233127,0.4261795727080487,0.2792699345076442,-0.07918525715946305,0.38046450367461304,0.6266709339589769
4.754754754754755,0.35231210527326656,-0.2662749527506147,0.2710347274634417,1.2692525690469745,-0.010938743940541918,-0.5576218401688448,0.24830317077031133,6.164777779514278,2.8608549749495933,-0.16958142817761804,4.415245362380519,5.314099262088919,-1.3008820160233832,-4.077775072416485,-2.9206768233547136,-1.8091415630322367,-3.554421582587903,-4.066724992115986,0.7353260518001915,0.4755415700942196,0.5819148933907156,0.4730805552765718,0.5357995531317562,0.4663500720749803,-0.9521427897211513,0.8745685161310116,-0.7391367405155911,-3.8005325826877976,0.10998187986537353,1.766941036129982,0.15383394763758595,0.440281123158763,0.2922798540311003,-0.06360704923638999,0.3941477496946112,0.6387456502909302
4.764764764764765,0.3391467032581969,-0.30678804243286717,0.24178707366724472,1.2506441863983682,-0.046367116035931244,-0.5979222972869515,0.2556162525642764,6.169212977012071,2.8664984541538074,-0.1649273460573489,4.420361947067939,5.318510727549817,-1.310210216451651,-4.0683966608343765,-2.9276253912187307,-1.8469006805954804,-3.5527749487621505,-4.048415463153303,0.7368995941504527,0.4800177404015001,0.5849048414057763,0.4725219518962001,0.5398121722913192,0.4728025403626247,-0.9116317073507034,0.9992381691519511,-0.6491871569114835,-3.743739312757893,0.21901556734668812,1.8913029504033734,0.16055981534937408,0.45405766227422933,0.30511174257573764,-0.04800190110803155,0.4075735301126653,0.6504574799737552
4.774774774774775,0.32589357366222277,-0.34719114860681694,0.21248188992448028,1.2316664526583454,-0.08176474031699435,-0.6380237774177681,0.2629455874219708,6.173695435257919,2.8721735425811943,-0.16027770279321552,4.425520792569901,5.322989161230353,-1.3191314995953778,-4.057771870233291,-2.933672571681577,-1.8840855074136444,-3.5500372419880657,-4.028864016264004,0.7385401748420395,0.48463016458285824,0.5880223243212654,0.4721196653881005,0.5439578727637825,0.4793704085084412,-0.8708407140526765,1.1235950509132664,-0.559039532850239,-3.6857892886904864,0.3279782608868688,2.015076244632933,0.16722820822679121,0.46750464721140506,0.3177613271698186,-0.032374938031345515,0.4207373960335972,0.6618025419348981
4.784784784784785,0.3125568123050565,-0.38747187642777065,0.18312819447536907,1.2123252445419965,-0.1171207404389358,-0.6779139650139356,0.2702918491586781,6.178226501694828,2.877881514097826,-0.15563091226496123,4.430723220876358,5.327535694920824,-1.3276431267562347,-4.045904024086327,-2.9388165220178597,-1.9206845541735684,-3.546209341712829,-4.008076735274316,0.7402472067832111,0.489375521580594,0.591265496173345,0.47187388843405204,0.5482340109281365,0.48604998631546903,-0.8297824397411147,1.2476006739913115,-0.4687217727030886,-3.626700453928715,0.4368362348165917,2.138222610393096,0.17383677500739575,0.48061763899350635,0.3302243921363095,-0.01673129208471494,0.4336349809697059,0.6727770702597399
4.794794794794795,0.29914054073046636,-0.4276178690835533,0.15373502041111967,1.1926265511206402,-0.15242425310221613,-0.7175806100770279,0.27765570539282575,6.1828074896546745,2.883623623421162,-0.1509853869587833,4.435970526734748,5.332151422637797,-1.335742486075499,-4.032796830581616,-2.943055679088704,-1.9566865129406357,-3.5412924648154784,-3.986060086506588,0.74202007943916,0.49425044642954835,0.5946324690925147,0.47178476231750327,0.5526378998740159,0.49283754647211864,-0.788469597056237,1.3712166597433666,-0.3782618334859118,-3.566491104463286,0.545555795918105,2.260703933381957,0.18038318302891754,0.4933923038869727,0.3424967804009449,-0.0010761005762231646,0.4462620021954382,0.6833774153599692
4.804804804804805,0.28564890493034095,-0.46761681161900504,0.12431141287786222,1.1725764719676277,-0.18766443141496814,-0.7570115319491165,0.28503781731068056,6.187439677925176,2.889401105702198,-0.14633953848825113,4.441263977220884,5.336837400261084,-1.3434270933424473,-4.018454381473965,-2.9463887598254015,-1.9920802606594261,-3.535288165229863,-3.9628209167770536,0.7438581590218286,0.49925153131731764,0.5981213138966822,0.4718523768791977,0.5571668102468099,0.4997293257222659,-0.7469149774286596,1.4944047501893403,-0.28768771620393807,-3.5051798831681062,0.6541032938563902,2.382482305221156,0.18686511895422672,0.5058244147458363,0.3545743947821399,0.014585495549690195,0.45861426207611766,0.6936000451059271
4.814814814814815,0.2720860740611855,-0.5074564347475179,0.09486642627685168,1.1521812152699367,-0.2228304482503317,-0.7961946230828673,0.2924388394330451,6.192124310327766,2.8952151761137723,-0.1416917781154988,4.446604811318549,5.341594645182677,-1.3506945927632272,-4.0028811508177276,-2.9488147616263576,-2.0268548625971334,-3.528198333463242,-3.938366451275797,0.7457607886869527,0.5043753266577594,0.6017300606970537,0.4720767704887543,0.5618179711059418,0.5067215260464999,-0.7051314471192229,1.617126819856116,-0.19702745718282938,-3.4427857740285264,0.7624451315970447,2.5035200351920017,0.19328028949031817,0.5179098523230681,0.36645319926235154,0.03024835330670023,0.4706876493703142,0.7034415459225697
4.824824824824825,0.2584562391534485,-0.5471245186484326,0.0654091214618073,1.131447095906143,-0.25791149959766807,-0.8351178527890001,0.2998594193840273,6.196862595306459,2.9010670294451377,-0.13704051727253105,4.45199423950793,5.346424135967761,-1.3575427576899717,-3.9860819935813487,-2.950332962667208,-2.0609995757286783,-3.5200251960106876,-3.9127042913295713,0.7477272887382708,0.5096183421774583,0.6054566995166536,0.4724579300322116,0.56658857079605,0.5138103158541576,-0.6631319432356528,1.7393448875808721,-0.10630911938882825,-3.379328096263974,0.8705477758076648,2.6237796619042113,0.19962642210108955,0.5296446065485079,0.3781292202404958,0.0459073292616999,0.4824781405054545,0.7128986238487122
4.834834834834835,0.24476361181407802,-0.5866088967491193,0.035948562934256044,1.1103805334913595,-0.2928968079066161,-0.8737692709599535,0.30730019766195604,6.20165570552787,2.9069578397029323,-0.13238416808248066,4.457433443362997,5.351326812027922,-1.3639694913099296,-3.9680621441439525,-2.950942922124004,-2.094503852062468,-3.5107713146654684,-3.8858424120481763,0.7497569568388355,0.5149770480148138,0.6092991809212869,0.4729957909155396,0.5714757578308027,0.5209918311857755,-0.6209294697272898,1.8610211282697298,-0.015560783740658363,-3.314826498346802,0.9783777672395046,2.743223964893654,0.20590126571369238,0.5410247777729698,0.38959854776503267,0.06155728113004245,0.49398180082627885,0.721968105559225
4.844844844844845,0.231012422922709,-0.6258974594905715,0.006493816037748387,1.0889880503897533,-0.3277756254229546,-0.9121370117685996,0.31476180741251214,6.206504777492486,2.9128887597186757,-0.12772114388065572,4.462923575157981,5.356303573306621,-1.3699728272944036,-3.9488272146744876,-2.9506444803094087,-2.1273573419057765,-3.5004395857256214,-3.8577891598551095,0.7518490682293641,0.5204478758314118,0.6132554166627431,0.4736902370841182,0.5764766417890724,0.5282621769255871,-0.5785370933591216,1.9821178846080714,0.07518945958413259,-3.2493009519192007,1.0859017310862007,2.861815976145504,0.21210259141823792,0.5520465779781476,0.40085733674733687,0.07719306937042897,0.5051947858157545,0.7306469393498666
4.854854854854855,0.21720692132188557,-0.6649781580753482,-0.02294605584818512,1.0672762696952527,-0.3625372375152387,-0.9502092973408659,0.32224487420414755,6.211410911157328,2.9188609207629104,-0.12304985973521526,4.468465757483046,5.36135527997707,-1.3755509304072848,-3.9283831933939015,-2.94943775872185,-2.1595498970687284,-3.4890332390969725,-3.828553249903264,0.7540028759535569,0.5260272199353322,0.6173232803340482,0.47454110105817676,0.5815882942231907,0.5356174280236894,-0.5359679396663714,2.1025976787189298,0.16591351984569658,-3.1827717456100575,1.19308638731635,2.9795189915392304,0.21822819316063927,0.5627063319519406,0.41190180815497945,0.09280955877894623,0.5161133422880715,0.7389321960844458
4.864864864864865,0.20335137250172397,-0.7038390081967028,-0.05236199411346752,1.0452519131810716,-0.3971709659911804,-0.9879744414011242,0.32975001580586066,6.216375169570113,2.9248754321661,-0.11836873296731126,4.474061082869297,5.366482752152569,-1.3807020970730073,-3.906736442720896,-2.9473231600076226,-2.191071574005906,-3.4765558372928704,-3.7981437633764736,0.756217611090316,0.5317114384160482,0.6215006080365575,0.47554816398418215,0.5868077495790043,0.5430536307275009,-0.49323518889088985,2.2224232237658113,0.2565833144385825,-3.1152594787536856,1.2998985609767515,3.0962965822118957,0.2242758884283778,0.5730004784288365,0.4227282501845494,0.10840162008176359,0.5267338095533497,0.746821070104024
4.874874874874875,0.1894500572794227,-0.7424680937477441,-0.08174494772143093,1.0229217992186834,-0.4316661724027457,-1.025420852889222,0.33727784196739735,6.221398578515018,2.93093338094642,-0.11367618367053667,4.479710613423217,5.371686769609419,-1.385424755903738,-3.883893697301835,-2.944301367835947,-2.2219126368945905,-3.4630112743309445,-3.7665701446777295,0.758492482992794,0.5374968542905645,0.6257851990586843,0.47671115570216155,0.5921320061274462,0.5505668038221302,-0.45035207190061044,2.341557435496381,0.3471707775859145,-3.0467850550123514,1.4063051924631105,3.2121126058362264,0.2302435189289799,0.5829255711950008,0.43333301941365276,0.12396413152599312,0.5370526205536954,0.7543108800978712
4.884884884884885,0.17550727047402945,-0.7808535705094829,-0.11108587601042584,1.000292840666892,-0.4660122613389457,-1.0625370395480336,0.34482895420194754,6.226482126170194,2.937035831444538,-0.1089706352295173,4.4854153804706725,5.376968071522484,-1.3897174681856437,-3.8598620619254134,-2.9403733466870294,-2.252063560648698,-3.448403774527237,-3.7338421985049575,0.7608266795341931,0.5433797566604374,0.6301748165660547,0.47802975482893784,0.5975580269073342,0.5581529398792677,-0.4073318660933319,2.459963443723426,0.43764786902836056,-2.97736967590459,1.5122733477550316,3.3269312178099817,0.23612895126099415,0.5924782801577262,0.44371254193173476,0.13949198046822228,0.5470663029702572,0.7613990699359106
4.894894894894895,0.1615273195768745,-0.8189836698166197,-0.14037575149221665,0.977372042731651,-0.5001986837053027,-1.099311611480421,0.35240394557140164,6.23162676277708,2.9431838249655056,-0.10425051483748746,4.491176384210576,5.382327356213483,-1.39357892832408,-3.8346490093227303,-2.935540341553181,-2.2815150338674703,-3.432737891188077,-3.6999700868152425,0.7632193673602452,0.5493564018793209,0.6346671883028737,0.47950358885725186,0.6030827406791022,0.5658080065142188,-0.3641878912860952,2.577604603739542,0.5279865827052005,-2.9070348342413057,1.6177702286121365,3.4407168823531444,0.2419300775772613,0.6016553923789161,0.45386331444937017,0.15498006496022618,0.5567714803009395,0.7680832094623912
4.904904904904905,0.14751452341808285,-0.856846702199942,-0.1696055626462972,0.954166500797294,-0.5342149399889752,-1.1357332846745025,0.36000340047423746,6.236833400321672,2.9493783794278734,-0.09951425401268846,4.496994593378326,5.387765280912109,-1.3970079642475708,-3.8082623778534535,-2.9298038775530926,-2.310257961718014,-3.416018505200098,-3.664964325678455,0.7656696921482905,0.5554230147306775,0.6392600073042852,0.4811322342707414,0.6087030428891739,0.5735279476506843,-0.3209335055914288,2.6944445076620203,0.6181589554248051,-2.835802307471687,1.7227631827281382,3.553434383509498,0.24764481624027204,0.6104538130722768,0.4637819053856834,0.17042329533137016,0.5661648729084364,0.7743609952505434
4.914914914914915,0.13347321082957708,-0.8944310610041994,-0.19876631670926137,0.9306833982298481,-0.5680505835085303,-1.1717908844961407,0.36762789443610017,6.242102912227814,2.955620489020138,-0.09476028911342996,4.502870944919119,5.393282461530013,-1.4000035377704454,-3.7807103690787898,-2.9231657594593856,-2.3382834687507823,-3.39825082351884,-3.628835782021243,0.7681767788728763,0.5615757896152858,0.6439509326195081,0.48291521667474097,0.6144157966446744,0.5813086847928997,-0.2775821012817363,2.8104469957044067,0.7081370755218449,-2.7636941509410016,1.8272197138397381,3.66504883604919,0.25327111246940903,0.6188705665639147,0.47346495593355753,0.18581659576721002,0.5752432990382647,0.780230251317984
4.924924924924925,0.11940771930498556,-0.9317252259803406,-0.2278490424583648,0.9069300041531105,-0.6016952236473605,-1.207473349147565,0.3752779939031426,6.247436133062619,2.961911123864624,-0.08998706185165442,4.508806343671249,5.398879472447762,-1.4025647449140306,-3.7520015452220075,-2.9156280711395857,-2.3655829016471475,-3.3794403775564064,-3.591595670262402,0.7707397320777919,0.5678108917481803,0.6487375900455197,0.4848520109428614,0.6202178336981824,0.5891461183047381,-0.23414710064311012,2.925576167371254,0.7978930914985447,-2.6907326910623532,1.9311074917872113,3.7755256962689123,0.25880693897987384,0.6269027972160377,0.4829091811023055,0.20115490588380483,0.5840036758064799,0.7856889298026505
4.934934934934935,0.10532239365687066,-0.9687177668509966,-0.2568447929884163,0.8829136711981769,-0.6351385290697397,-1.2427697330910608,0.3829542560381893,6.252833858254107,2.968251229688908,-0.08519301980484527,4.514801662059479,5.40455684631482,-1.404690816186287,-3.722144826517302,-2.9071931749106867,-2.3921478318981944,-3.3595930214686702,-3.5532555488406676,0.7733576361544576,0.5741244583646511,0.6536175728710637,0.4869420413793055,0.6261059554422151,0.59703612869538,-0.19064195181985272,3.0397963925726006,0.8873992206473102,-2.6169405184045247,2.0343943625235705,3.884830772686334,0.26425029661309873,0.6345477703134744,0.49211137073747946,0.21643318229725064,0.5924430201567685,0.7907351115990521
4.944944944944945,0.09122158467169282,-1.0053973468481092,-0.28574464848113895,0.8586418332271174,-0.6683702309185251,-1.277669210436661,0.3906572285197878,6.258296843821147,2.974641727504886,-0.08037661692612011,4.52085773979858,5.410315073862601,-1.4063811168198128,-3.6911494884478273,-2.8978637108075107,-2.4179700584139168,-3.3387149303425594,-3.513827316635998,0.7760295556265798,0.5805125999349298,0.6585884426307494,0.48918468189686726,0.6320769339131396,0.6049745779111532,-0.147080124650993,3.1530723226547286,0.9766277576520587,-2.5423404806980336,2.1370483580691975,3.9929302366254937,0.2695992149584512,0.6418028729127411,0.501068390517501,0.23164640018795238,0.6005584497866219,0.7953670069546425
4.954954954954955,0.07710964776292649,-1.041752726221607,-0.3145397189661442,0.8341220030315062,-0.7013801259935154,-1.312161078292797,0.3983874493442096,6.263825806115797,2.9810835132955877,-0.07553631405235077,4.526975383607152,5.416154603730674,-1.4076351469681372,-3.659025158873742,-2.8876425957650893,-2.4430416100620054,-3.316812598283985,-3.473323209285463,0.7787545354409857,0.5869714013871861,0.6636477298690108,0.4915792562105616,0.6381275128041987,0.6129573106331401,-0.10347510650008555,3.2653689013437948,1.0655510831655888,-2.466955675761573,2.23903770640888,4.099790632689867,0.27485175296603603,0.6486656146533876,0.5097771829268073,0.24678955485914875,0.6083471840423021,0.7995829560261322
4.964964964964965,0.06299094162274525,-1.0777727657180456,-0.3432211470726626,0.8093617700065164,-0.7341580799094803,-1.3462347600788689,0.4061454466304627,6.269421421578103,2.9875774577098233,-0.07067057941015252,4.533155366931769,5.422075842306169,-1.4084525418602407,-3.6257818150511656,-2.8765330227153165,-2.467354748135443,-3.293892836407008,-3.4317557953948703,0.7815316012645459,0.5934969233384565,0.6687929349136862,0.49412503804682295,0.6442544084873378,0.6209801555801554,-0.059840398079585085,3.376651375598938,1.1541416723603335,-2.390809444351026,2.34033084132817,4.205378889119869,0.28000599955040695,0.6551336285313767,0.518234768205208,0.26185766328920684,0.6158065447823282,0.8033814293955617
4.974974974974975,0.04886982687269361,-1.113446430028132,-0.37178011077118156,0.7843687978013006,-0.7666940302328827,-1.3798798087987065,0.41393173842837544,6.275084326503453,2.994124405764775,-0.0657778891195855,4.5393984296816035,5.428079153576422,-1.4088330719132587,-3.5914297805429625,-2.864538459598158,-2.4909019687481426,-3.269962770724856,-3.389137972647316,0.7843597597870938,0.6000852033331222,0.6740215286589815,0.4968212513682096,0.6504543110435165,0.6290389268166844,-0.01618950927108812,3.4868853063715144,1.2423721034498512,-2.313925362933275,2.4408964121860284,4.309662328031592,0.28506007418499946,0.6612046716342518,0.5264382452731617,0.276845765677207,0.622933957209207,0.8067610285459834
4.984984984984985,0.03475066471376301,-1.148762791202067,-0.40020782610413935,0.7591508219463845,-0.7989779895963253,-1.4130859102739142,0.4217468325298132,6.280815116822546,3.000725176556609,-0.06085672769541229,4.545705277973529,5.4341648589949205,-1.4087766428033301,-3.5559797220223115,-2.851662648287717,-2.5136760051578793,-3.2450298399434545,-3.3454829638098458,0.7872379990302484,0.6067322570885542,0.679330953357574,0.49966707061354254,0.6567238853011854,0.6371294250653818,0.02746404505726331,3.59603657926711,1.3302150661784151,-2.2363272363870275,2.540703293620735,4.412608675533585,0.2900121274871021,0.6668766258378693,0.5343847926326845,0.2917489269813373,0.6297269506691595,0.809720486296598
4.994994994994995,0.02063781557629005,-1.1837110320316495,-0.4284955499048308,0.7337156474588077,-0.8310000487897542,-1.4458428863360917,0.42959122628308405,6.2866143478940435,3.0073805629792085,-0.055905588545756044,4.552076583887855,5.4403332373605755,-1.4082832954945728,-3.5194426459700576,-2.8379096034334923,-2.5356698300158143,-3.219101793158151,-3.3008043126394817,0.790165288662044,0.6134340797475395,0.6847186234216094,0.5026616209534059,0.6630597718826073,0.645247439023722,0.07110674923492234,3.704071415107048,1.4176433702760738,-2.1580390906329305,2.6397205951860436,4.514186071718572,0.2948603417931846,0.6721474984644804,0.5420716692436099,0.3065622384496258,0.6361831594195917,0.8122586671972165
5.005005005005005,0.006535637770094968,-1.218280449398094,-0.45663458250368283,0.7080711464257539,-0.8627503798274659,-1.478140697976949,0.4374654064105937,6.292482534309982,3.014091331451112,-0.05092297446800437,4.558512985234725,5.446584524710375,-1.4073532062261696,-3.4818298952668556,-2.8232836112171893,-2.556876657541894,-3.1921866874543414,-3.2551158796898676,0.7931405803172699,0.6201866471370999,0.6901819262323471,0.5058039785609293,0.6694585882576976,0.653388746684394,0.11472509097332537,3.8109563803861226,1.5046299538765633,-2.079085165195252,2.7379176709146162,4.614363080527003,0.29960293172440383,0.6770154229019544,0.5494962153749334,0.32128081914253015,0.6423003233640684,0.8143745678819213
5.015015015015015,-0.00755151386472182,-1.252460457584526,-0.48461627042106215,0.6822252555674185,-0.8942192389899644,-1.5099694484553328,0.44536984882980457,6.2984201497139845,3.0208582216507387,-0.04590739814180546,4.565015085331266,5.452918914225438,-1.405986686457581,-3.443153145681168,-2.807789228025464,-2.5772899456254685,-3.164292885412749,-3.208431838019839,0.7961628079234206,0.6269859170333141,0.6957182229582,0.5090931708977674,0.6759169298050575,0.6615491166590318,0.15830556554923347,3.9166583976232996,1.5911478918954653,-1.9994899056974353,2.8352641288057656,4.713108699479369,0.3042381447421146,0.6814786591839554,0.5566558534309723,0.33589981744691955,0.6480762887545702,0.8160673173818177
5.025025025025025,-0.021619289305907327,-1.286240591552128,-0.5124320090457813,0.6561859737798676,-0.9253969698397289,-1.5413193863602108,0.45330501847755583,6.304427626632355,3.027681946259987,-0.0408573826190033,4.5715834527895565,5.459336556150501,-1.404184182771887,-3.40342440225421,-2.7914312790390143,-2.596903397850461,-3.135429052520124,-3.160766668805244,0.7992308880321561,0.6338278304317503,0.7013248493809178,0.5125281770151903,0.6824313708798739,0.6697243095048696,0.20183467998573099,4.021144755602203,1.677170404366022,-1.9192779562938378,2.931729840234564,4.810392369274303,0.3087642616932101,0.6855355945308924,0.5635480887520906,0.350414412580975,0.65350900886081,0.8173361773967833
5.035035035035035,-0.03566334469569041,-1.3196105101789246,-0.5400732452984733,0.629961359658649,-0.9562740062099592,-1.5721809086286598,0.4612713691377985,6.310505356318076,3.0345631907162858,-0.035771461810360075,4.578218621315474,5.465837557726875,-1.4019462767373,-3.3626559955829487,-2.7742148567384572,-2.615710965444486,-3.1056041544861626,-3.1121351568553757,0.8023437201561694,0.6407083128231172,0.7069991167296569,0.5161079278701891,0.6889984658883511,0.6779100790539122,0.2452989572295877,4.124383119498201,1.7626708647300164,-1.8384741520400147,3.027284949279423,4.90618398324946,0.3131795973451268,0.6891847438514741,0.5701705103897364,0.3648198160895471,0.6585965446064044,0.8181805425261242
5.045045045045045,-0.0496793436855061,-1.3525599994602,-0.5675314802790117,0.6035595290039221,-0.9868408751653716,-1.6025445635179236,0.4692693432727991,6.3166536886077935,3.0415026129731735,-0.03064818096891486,4.584921089518505,5.47242198313887,-1.3992736847268856,-3.320860578002314,-2.7561453193274468,-2.6337068491512805,-3.0748274544674836,-3.062552386035399,0.8055001871113558,0.6476232754737381,0.712738312522678,0.5198313066565005,0.6956147503683447,0.6861021737442079,0.28868494032369046,4.2263415408889715,1.8476228080811665,-1.7571035112038969,3.121899881965236,5.00045389670227,0.31748250091034524,0.6924247502047117,0.5765207918555546,0.37911127332950256,0.6633370651717018,0.8185999404580709
5.055055055055055,-0.06366295877839347,-1.3850789756695632,-0.5947982718971542,0.5769886523078808,-1.01708819993413,-1.6324010535306241,0.4772993718578653,6.322872931791796,3.0485008432694776,-0.025486097169828484,4.591691320732538,5.479089853473732,-1.3961672576965478,-3.278051119667807,-2.7372282890735313,-2.6508855010259023,-3.0431085101995166,-3.0120337345961947,0.8086991553641809,0.6545686167104496,0.7185397014164125,0.5236971491504472,0.7022767420758624,0.6942963379528122,0.3319791965732532,4.32698846764543,1.9319999393584628,-1.675191227520246,3.2155453554192412,5.093172936067663,0.3216713565602257,0.695254385222233,0.5825966918443426,0.3932840649446052,0.6677288485630832,0.8185940321180556
5.065065065065065,-0.07760987266865155,-1.4171574884796756,-0.621865237485598,0.5502569522252436,-1.0470067028100019,-1.6617412382922165,0.4853618742196437,6.329163352497068,3.0555584839071748,-0.020283779786565967,4.5985297428477345,5.485841146695076,-1.3926279809213487,-3.234240904539706,-2.7174696505672538,-2.667241626152111,-3.0104571710371895,-2.960594870413064,0.8119394753841362,0.6615402232095294,0.7244005260616325,0.5277042440714871,0.7089809420770935,0.7024883133300291,0.3751683217045153,4.426292753699976,2.01577614148693,-1.5927626623907916,3.3081923869367458,5.184312407949943,0.3257445839280191,0.6976725494907681,0.5883960549306226,0.4073335083294703,0.6717702821485556,0.8181626117757225
5.075075075075075,-0.09151577957833838,-1.4487857240416795,-0.648724056394636,0.5233727010275977,-1.076587208023846,-1.6905561373798,0.49345725787804123,6.3355251755834185,3.062676109037988,-0.015039810963268622,4.605436748153512,5.492675797629852,-1.388656973690244,-3.189443526270131,-2.696875548900043,-2.682770184281422,-2.976883574905334,-2.9082517461347677,0.8152199820011761,0.668533971289253,0.7303180079664616,0.5318513334573599,0.715723835845632,0.710673840134517,0.4182389440146405,4.524223668689017,2.0989254834632822,-1.509843337032452,3.3998123029539355,5.27384410800599,0.3297006386008981,0.6996782728946944,0.5939168122386204,0.4212549590821427,0.6754598631594735,0.8173056071106394
5.085085085085085,-0.10537638659019964,-1.4799540080223708,-0.6753664725676115,0.4963442180423826,-1.105820644583538,-1.7188369331014062,0.5015859183918187,6.341958584052739,3.069854264458798,-0.00975278608316934,4.612412693192678,5.499593697968818,-1.384255488959328,-3.143672883994221,-2.675452387761453,-2.697466391393311,-2.9423981451597556,-2.855020594244402,0.8185394947680231,0.6755457282056775,0.7362893483659564,0.5361371130537153,0.7225018943645498,0.7188486585688446,0.4611777285115319,4.620750907466793,2.1814222283839695,-1.4264589245760835,3.490376747924964,5.361740329677072,0.333538012600855,0.7012707149185342,0.5991569820854362,0.4350438124448458,0.6787961991582375,0.8160230792366905
5.095095095095095,-0.11918741497661392,-1.510652808598178,-0.701784297096373,0.469179867077308,-1.1346980490814553,-1.7465749732249052,0.5097482392079046,6.348463718971409,3.077093467415927,-0.00442131423290586,4.619457898626791,5.506594696280556,-1.3794249129636937,-3.0969431780267453,-2.653206827456342,-2.7113257211760904,-2.9070115873599285,-2.800917922033642,0.8218968183272324,0.6825713534512544,0.742311729097993,0.5405602327180998,0.7293115752329815,0.7270085101150866,0.5039713810422813,4.715844599487562,2.263240841413136,-1.3426352421181962,3.579857693100594,5.447973872766519,0.33725523485431796,0.7024491649093085,0.6041146705972147,0.4486955047324571,0.6817780084718167,0.8143152226851416
5.105105105105105,-0.1329446015241435,-1.5408727394050215,-0.7279694107559405,0.44188805383100194,-1.1632105684686547,-1.7737617736556883,0.5179445915144767,6.35504067940588,3.084394206418358,0.0009559813374121715,4.626572649112757,5.513678598038989,-1.374166764788036,-3.049268905465467,-2.6301457828426096,-2.7243439064280057,-2.8707348859543327,-2.7459605064919055,0.8252907427828975,0.6896067000558657,0.7483823134851836,0.5451192968381817,0.7361493237768774,0.7351491388700401,0.5466066524089748,4.8094753180532255,2.344355997688015,-1.2583982427280986,3.668227445205652,5.53251805186066,0.3408508716503413,0.7032130422986685,0.6087880722981186,0.4622055147482683,0.6844041205909674,0.8121823653463842
5.115115115115115,-0.14664369985328038,-1.5706045624431355,-0.7539137665175939,0.41447722329069187,-1.1913494627948813,-1.8003890210622924,0.5261753340978568,6.361689522371458,3.091756941059946,0.006380462758524963,4.633757193190716,5.520845165664424,-1.3684826958961192,-3.000664855702629,-2.606276421190119,-2.7365169403781096,-2.8335793008794408,-2.6901653891120194,0.8287200440768869,0.6966476158898826,0.7544982472225525,0.5498128647640798,0.7430115741635791,0.7432662928796526,0.58907034247058,4.901614089423551,2.424742590159318,-1.1737740074129466,3.7554586550126365,5.61534670459036,0.3443235270872254,0.7035618967847347,0.613175470671927,0.47556936518659004,0.6866734765350241,0.8096249683703756
5.125125125125125,-0.1602804817329789,-1.599839190935959,-0.7796093920396112,0.3869558571177233,-1.2191061079135623,-1.826448575449156,0.5344408132032622,6.368410262794292,3.099182101850676,0.011853477090874566,4.641011743183262,5.5280941185780765,-1.362374489619264,-2.9511461058459423,-2.58160615996148,-2.7478410779265037,-2.7955563640734207,-2.6335498706140017,0.8321834843694913,0.7036899449688426,0.7606566592706958,0.554639451254665,0.7498947505198755,0.7513557254722475,0.6313493042296464,4.992232401786154,2.5043757373641866,-1.0887887370431837,3.8415243258087957,5.696434199730644,0.3476718435074308,0.7034954084735867,0.6172752386960816,0.4887826240217681,0.6885851291821438,0.8066436260258069
5.135135135135135,-0.17385073838956813,-1.6285676921422054,-0.8050483921348806,0.35933247102172644,-1.2464719981509451,-1.8519324726757118,0.5427413623994596,6.37520287348658,3.106670090057021,0.017376355878127036,4.648336475106004,5.535425133270095,-1.3558440606040083,-2.900728016050508,-2.556142664515374,-2.758312836803579,-2.756677875905629,-2.5761315055885876,0.8356798124243654,0.7107295287593395,0.7668546627541476,0.559597526937696,0.7567952680531899,0.7594131965901318,0.6734304479025498,5.081302214083476,2.5832307911293144,-1.0034687442408696,3.9263978217540805,5.775755445135861,0.35089450192064936,0.7030133879803631,0.6210858393480192,0.5018409058831821,0.690138243564911,0.8032390655180405
5.145145145145145,-0.18735028180963897,-1.6567812901202437,-0.8302229512146259,0.33161561212424345,-1.2734387489385592,-1.8768329269210344,0.5510773024473613,6.382067285135022,3.114221277551457,0.0229504147055033,4.655731528589522,5.542837843381032,-1.3488934542191127,-2.849426224763109,-2.529893845733129,-2.767928998647872,-2.716955901522999,-2.5179280970621596,0.8392077639976452,0.7177622074857254,0.773089355864676,0.5646855187836467,0.7637095341755514,0.7674344741191771,0.7153007449720276,5.168795964694007,2.6612833442018307,-0.9178404452334177,4.010052876127365,5.853285895507981,0.35399022241490335,0.7021157764899348,0.6246058260836286,0.514739873415798,0.6913320971312021,0.7994121467658761
5.155155155155155,-0.20077494603650206,-1.6844713684439334,-0.8551253357074864,0.30381385631263186,-1.2999980994081801,-1.901142333093278,0.559448941172606,6.3890033863025,3.1218360066711632,0.028576952763055705,4.663197006812715,5.5503318397967565,-1.341524845922096,-2.7972566438803383,-2.5028678575692824,-2.7766866100022254,-2.6764027671144532,-2.458957690984763,0.8427660622311189,0.7247838214372153,0.7793578227692278,0.5699018105930764,0.7706339496300068,0.7754153352159584,0.7569472322207416,5.2546865799650835,2.738509237805602,-0.831930351675251,4.092463599458396,5.929001559995554,0.35695776455554395,0.7008026457771381,0.6278338432876885,0.5274752386258551,0.6921660799702358,0.7951638621372112
5.165165165165165,-0.21412058845981558,-1.7116294728690753,-0.879747896453203,0.2759358055850643,-1.3261419149484959,-1.9248532691831635,0.5678565733421633,6.396011023442991,3.1295145900859724,0.03425725241402582,4.6707329764476,5.557906670756775,-1.333740540585497,-2.7442354538220806,-2.4750730945268975,-2.784582983227935,-2.6350310560945083,-2.3992385706429213,0.8463534180493321,0.7317902122749932,0.7856571345222407,0.5752447434973968,0.7775649096191161,0.7833515676320436,0.7983570157446278,5.338947482594627,2.814884569120608,-0.7457650624399174,4.173604487542937,6.002879009621045,0.3597959277720266,0.6990741981865566,0.6307686266961451,0.5400427642112727,0.6926396950037346,0.7904953361436823
5.175175175175175,-0.22738309109798366,-1.738247313949648,-0.9040830710701703,0.24799008538744652,-1.3518621897226843,-1.947958498560782,0.5763004805450016,6.40309000092971,3.1372573106756003,0.03999257876841735,4.678339467615535,5.565561841975916,-1.3255429717830647,-2.6903790985218543,-2.446518189058397,-2.791615697336595,-2.5928536052072353,-2.338789250998964,0.8499685305605006,0.7387772243389128,0.7919843499820413,0.5807126164728759,0.7844988049351899,0.7912389710350197,0.8395172749447845,5.421552599859185,2.890385698683071,-0.659371255385202,4.253450429338646,6.074895384534204,0.36250355173234167,0.6969307665718648,0.633409003790097,0.5524382648763599,0.692752558142141,0.7854078250943762
5.185185185185185,-0.2405583618729282,-1.7643167696030244,-0.9281233862961206,0.21998534194307692,-1.3771510491461214,-1.9704509722150039,0.5847809310768535,6.410240081096482,3.1450644214161954,0.045784179261916434,4.68601647385491,5.5732968167793695,-1.316934701036111,-2.635704280335574,-2.4172120088927396,-2.7977825987393947,-2.5498835005517964,-2.277628472958638,0.8536100874611114,0.7457407059533888,0.798336516731045,0.5863036868677216,0.7914320230919144,0.7990733583258495,0.8804152664966669,5.502476371685785,2.964989257704053,-0.5727756790937871,4.3319767147392305,6.1450284010892355,0.36507951670498723,0.6943728141947434,0.6357538941613682,0.5646576086304254,0.6925043984058397,0.7799027167087209
5.195195195195195,-0.2536423358768394,-1.7898298876233723,-0.9518614603012158,0.1919302395758758,-1.4020007523234532,-1.9923238309348006,0.5932981798291193,6.417460984292309,3.1529361452762448,0.051633283240290116,4.693763952100308,5.581111016250993,-1.3079184170202451,-2.580227954870312,-2.3871636542897465,-2.8030818019136263,-2.5061340735307835,-2.2157751975687683,0.8572767654440825,0.7526765107320748,0.8047106719994721,0.5920161709420825,0.7983609494570141,0.8068505569521491,0.9210383282953565,5.581693758565062,3.03867215530425,-0.48600514459201494,4.409159042224469,6.213256358743576,0.3675227439083692,0.6914009345834059,0.637802309849554,0.576696718069883,0.691895058011347,0.7739815296886785
5.205205205205205,-0.2666309766305129,-1.8147788881424602,-0.9752900049728309,0.16383345802801225,-1.426403694444275,-2.013570407431808,0.6018524681819384,6.424752388949153,3.160872675121865,0.057541101549391814,4.701581822673139,5.589003819394894,-1.2984969347327462,-2.5239673257346493,-2.3563824552224504,-2.8075116899862054,-2.461618896722611,-2.1532486001467626,0.860967230610357,0.7595804988809219,0.8111038435922944,0.5978482444207981,0.805281968385602,0.8145664102169803,0.9613738833756861,5.659180249303217,3.111411585662755,-0.39908651704931986,4.484973526383737,6.279558146776155,0.36983219584752264,0.6880158513507739,0.6395533556504375,0.588551571643459,0.6909244924224403,0.7676459132503675
5.215215215215215,-0.2795202773328841,-1.8391561660371087,-0.9984018281713214,0.13570368977275948,-1.4503524091366826,-2.0341842284034684,0.6104440239014668,6.432113931662863,3.1688741736315182,0.06350882613090103,4.7094699692837585,5.596974563310186,-1.2886731946208225,-2.466939839212256,-2.3248779684883143,-2.811070915234011,-2.416351779679247,-2.090068064343781,0.8646801388838038,0.7664485384992165,0.8175130508191253,0.6037980430587262,0.8121914643538667,0.8222167785827518,1.0014094438060037,5.734911868610425,3.1831850350775577,-0.3120467074608983,4.559396705310716,6.343913250823046,0.37200687663804766,0.6842184179723616,0.6410062293956773,0.600218204900104,0.689592770366216,0.7608976466152645
5.225225225225225,-0.2923062621013727,-1.862954293282539,-1.0211898359560767,0.10754963732340997,-1.473839570777958,-2.0541590165361137,0.6190730610413877,6.4395452072872725,3.176940773220163,0.06953762962392275,4.717428239045053,5.605022543378912,-1.2784502616710371,-2.4091631788603345,-2.292659974750238,-2.8137583995009066,-2.370346764650573,-2.02625317614341,0.8684141364292972,0.7732765068781929,0.8239353054267661,0.6098636632184742,0.8190858230927436,0.829797540969826,1.0411326145543753,5.808865184523314,3.2539702889356126,-0.2249126643161898,4.632405547866978,6.406301759228478,0.3740458323171627,0.680009617523936,0.6421602222036857,0.6116927117192295,0.6879000738140657,0.7537386384611376
5.235235235235235,-0.30498498720265377,-1.886166021250893,-1.0436470347811713,0.07938001053908433,-1.4968579967616804,-2.0734886924473694,0.6277397798486907,6.4470457690414,3.1850725759728844,0.07562866497257029,4.725456442497517,5.613147013467032,-1.2678313244601733,-2.350655260034608,-2.259738475508249,-2.815573334531298,-2.32361812223671,-1.961823717797693,0.8721678600738443,0.7800602917968198,0.8303676125341174,0.6160431624603551,0.825961432721221,0.8373045960494296,1.0805310973260243,5.881017315659253,3.323745438590309,-0.13771136525575278,4.70397746081221,6.466704369209268,0.37594815114177643,0.6753905623790347,0.6430147187016128,0.6229712455228829,0.6858466979275772,0.7461709263328861
5.245245245245245,-0.3175525422734729,-1.908784282954212,-1.0657665336599311,0.051203523928267505,-1.5194006497205605,-2.0921673765672857,0.6364443666737454,6.454615128629734,3.1932696535879987,0.081783065039653,4.733554353645783,5.621347186138455,-1.2568196941678382,-2.291434224342549,-2.2261236900028294,-2.8165151822201344,-2.276180346969643,-1.8967996617024014,0.8759399377306311,0.7867957928143574,0.8368069715691697,0.6223345601443838,0.8328146848789291,0.8447338635304656,1.1195926943708203,5.951345938300155,3.392488888144211,-0.050469808719113406,4.774090295798865,6.525102392830734,0.37771296387348613,0.6703624938664354,0.643569197218374,0.6340500204694888,0.6834330509693821,0.7381966760134673
5.255255255255255,-0.3300050515311299,-1.9308021952311791,-1.0875415462977467,0.023028893950907122,-1.5414606397043056,-2.110189390957599,0.6451869938847001,6.462252756375586,3.201532047329681,0.08800194222658929,4.741721710006614,5.6296222328820145,-1.2454188035511093,-2.231518434026563,-2.191826052050832,-2.8165836747792725,-2.228048152825522,-1.8312011642134387,0.8797289888258547,0.7934789225592865,0.8432503772077788,0.6287358380441299,0.8396419758576598,0.8520812854398309,1.1583053122596407,6.019829293303659,3.460179361134977,0.036784994413823345,4.8427223562290775,6.581477762792274,0.3793394440504157,0.6649267818876818,0.643823229948657,0.644925312628786,0.6806596541789706,0.7298181808551037
5.265265265265265,-0.34233867497325426,-1.9522130608769501,-1.1089653931924752,-0.005135163680090566,-1.563031226311846,-2.1275492610685713,0.6539678197862306,6.4699580813674205,3.2098597679901024,0.09428638809966225,4.749958212668337,5.63797128435134,-1.2336322058815417,-2.1709264662788614,-2.1568562068149624,-2.815778814820149,-2.1792364686690244,-1.7650485594062917,0.8835336247282121,0.800105608014209,0.8496948203139392,0.635244940972235,0.846439707731471,0.8593428273958401,1.1966569656284367,6.086446192839499,3.5267959071223824,0.1240260291852146,4.909852403971729,6.635813038020769,0.3808268082458085,0.6590849244947862,0.6437764830878596,0.6555934611375962,0.6775271416135173,0.7210378610709792
5.275275275275275,-0.35454960956650133,-1.9730103707154107,-1.130031503701776,-0.03327993669713174,-1.5841058207772591,-2.144241717432865,0.6627869885426653,6.4777304916181695,3.218252795861106,0.10063747302273453,4.7582635263617,5.646393430617541,-1.2214635738448627,-2.109677107489792,-2.1212250075078307,-2.8141008753527426,-2.129760433631193,-1.698362352780462,0.8873524491809085,0.8066717917963245,0.8561372888812613,0.6418597774174016,0.8532042894850208,0.866514479874364,1.2346357808888377,6.151176026949015,3.5923179081744054,0.21122628492298223,4.9754596659375485,6.688091409070145,0.38217431631329335,0.6528385474282374,0.6434287169379149,0.6660508693360672,0.6740362599537648,0.7118582629876437
5.285285285285285,-0.3666340904238023,-1.9931878056132224,-1.1507334180767448,-0.06139671897513781,-1.6046779880087487,-2.160261697295917,0.6716446301055109,6.485569334237445,3.226711080715424,0.10705624579653591,4.7666372795421275,5.654887721434625,-1.208916698403699,-2.0477893474314066,-2.0849435120315953,-2.8115503997008178,-2.079635392422167,-1.631163214910828,0.8911840587360562,0.8131734334330817,0.8625747689753632,0.6485782201926568,0.8599321381397836,0.8735922594672884,1.2722299999041555,6.213998769925744,3.6567250852503714,0.29835876360318886,5.039523840510275,6.738296703325353,0.3833812716187504,0.6461894036154598,0.642779785983973,0.6762940058840371,0.6701878682750246,0.7022820582583561
5.295295295295295,-0.37858839196980226,-2.012739238435028,-1.1710647894612107,-0.08947681322684482,-1.6247414485800447,-2.175604346182321,0.6805408601454012,6.493473915616623,3.235234541797444,0.11354373330463599,4.775079064483354,5.66345316651757,-1.1959954876236842,-1.9852823733780565,-2.0480229795542333,-2.8081282013334827,-2.0288768905802845,-1.5634719750479007,0.8950270431913243,0.8196065106326136,0.869004245676883,0.6553981070946886,0.8666196798778015,0.8805722101329032,1.3094279836296439,6.274894986515134,3.7199975044791747,0.3853964882084974,5.102025103831814,6.786413390009219,0.38444702125870384,0.6391393726298733,0.6418296389419146,0.686319405857177,0.6659829377833686,0.6923120430376124
5.305305305305305,-0.39040882909412583,-2.031658735939219,-1.1910193858560867,-0.11751153369536507,-1.6442900806736092,-2.190265019397722,0.6894757799884893,6.5014435016267225,3.243823067823531,0.12010094016621145,4.7835884373824085,5.672088735832968,-1.1827039654633127,-1.9221755641658527,-2.0104748670235035,-2.8038353636131137,-1.977500669658995,-1.4953096146689553,0.8988799860287099,0.8259670205485624,0.8754227040248205,0.6623172415740531,0.8732633511626195,0.887450404437838,1.3462182157158833,6.333845837931467,3.7821155833306457,0.47231251108012723,5.162944115939517,6.832426584990559,0.3853709562651723,0.6316904601107305,0.6405783187766796,0.6961236718225697,0.6614225515170898,0.681951137117108
5.315315315315315,-0.4020917582921138,-2.0499405606136674,-1.210591092048153,-0.14549220884317723,-1.6633179219750471,-2.2042392834657663,0.6984494765573055,6.509477317829023,3.252476516991892,0.12672884839571608,4.7921649184759065,5.680793359902146,-1.1690462705279134,-1.858488484192814,-1.9723108256196746,-2.798673239459717,-1.9255226623530963,-1.4266972609820365,0.9027414648552881,0.8322509810388996,0.8818271299599184,0.6693333934160429,0.8798595998570601,0.894222944790154,1.382589306074187,6.39083308769009,3.843060096678133,0.5590799222607207,5.222262026753634,6.876322055392108,0.38615251179691656,0.6238447971439,0.6390259626914097,0.7057034748933929,0.6565079040135292,0.6712023830234101
5.325325325325325,-0.4136335787926771,-2.067579172450867,-1.2297739115026884,-0.17341018403671277,-1.681819171518133,-2.2175229174996582,0.7074620223160966,6.517574549698367,3.2611947170020006,0.1334284170695588,4.8008079921676305,5.689565930116665,-1.1550266547881285,-1.7942408773615712,-1.9335426971481253,-2.7926434509318403,-1.872958987565794,-1.357656180384846,0.9066100518458114,0.8384544319183547,0.8882145112677856,0.6764442994320057,0.8864048863374887,0.9008859646632165,1.4185299944029108,6.445839107253217,3.902812182750446,0.6456718578255375,5.279960481913088,6.918086223996827,0.3867911673170226,0.6156046396037979,0.6371728020874035,0.7150555557623797,0.6512403009413638,0.6600689450776129
5.335335335335335,-0.42503073367291916,-2.0845692306619243,-1.248561968219355,-0.2012568242257069,-1.6997881914798851,-2.2301119145078983,0.7165134752206662,6.5257343428590575,3.269977465083554,0.14020058199989377,4.809517107167345,5.698405299066115,-1.1406494822632962,-1.7294526609664986,-1.8941825103729253,-2.785747888724161,-1.8198259454181116,-1.2882077718805394,0.9104843141870161,0.8445734362040623,0.8945818385214765,0.6836476641609021,0.8928956846042279,0.9074356298099626,1.4540291536735839,6.498846881487478,3.9613533489712944,0.7320615081993967,5.3360216284578055,6.957706173451212,0.38728644675676666,0.6069723674566646,0.6350191624949013,0.724176725713738,0.6456211586984807,0.6485541084172708
5.345345345345345,-0.4362797109591816,-2.10090559532887,-1.266949508550765,-0.22902351661648554,-1.7172195089251314,-2.2420024826338,0.7256038786727315,6.533955803333305,3.278824528034977,0.14704625541562294,4.818291676640807,5.707310280878095,-1.125919227670144,-1.6641439195271635,-1.854242477292536,-2.777988711581902,-1.7661400122022006,-1.2183735604524728,0.9143628145235002,0.8506040813540436,0.9009261060232298,0.6909411605808813,0.8993284833877724,0.9138681394671936,1.4890757935757795,6.5498400139315835,4.018665477684436,0.818222126456793,5.390428120355797,6.995169650264318,0.3876379186657104,0.5979504840254031,0.6325654634747143,0.7330638676132128,0.6396520039755527,0.6366612779809084
5.355355355355355,-0.4473770447141719,-2.1165833289947824,-1.2849309029831666,-0.25670167333835947,-1.7341078175000226,-2.2531910463283995,0.7347332614788078,6.542237997802118,3.2877356422714383,0.15396632565071114,4.827131078370931,5.716279651570262,-1.11084047503721,-1.5983348985700083,-1.813734989358785,-2.769368345632264,-1.7119178352801054,-1.1481751903999435,0.9182441114050354,0.8565424804981366,0.9072443127450768,0.6983224308306581,0.9056997872504664,0.9201797275495152,1.5236590639196568,6.598802731872439,4.074730831762742,0.904127036602616,5.4431631238732905,7.030465068601248,0.3878451963479814,0.5885416152162091,0.6298122184907361,0.7417139368759873,0.6333344732854531,0.6243939774554259
5.365365365365365,-0.4583193161098377,-2.131597698191231,-1.302500647878699,-0.28428273410230137,-1.7504479790739742,-2.263674247456404,0.7439016378136398,6.550579953878571,3.2967105138823816,0.1609616568399098,4.836034654930058,5.725312149414369,-1.0954179162854205,-1.5320459983601846,-1.7726726136402804,-2.7598894836330774,-1.6571762279295712,-1.0776344186369944,0.9221267597351737,0.8623847736609955,0.9135334632680295,0.705789086940465,0.9120061176832995,0.926366663832558,1.557768257995123,6.645719891228149,4.12953206009946,0.98974964183091,5.494210322786278,7.063581513869953,0.38790793798469386,0.5787485087072308,0.6267600347533714,0.7501239624121212,0.6266703124586576,0.6117558481867239
5.375375375375375,-0.46910315448565365,-2.1459441749025596,-1.3196533671786725,-0.3117581688510818,-1.766235025329526,-2.2734489463348195,0.7531090071881847,6.558980660393378,3.3057488186985418,0.16803308862198368,4.84500171386327,5.734406475312146,-1.0796563497752678,-1.4652977675854832,-1.7310680889314585,-2.749555084138903,-1.6019321641384827,-1.006773107956357,0.9260093112210088,0.8681271289767797,0.9197905687195551,0.713338711572355,0.9182440141974816,0.9324252551251099,1.5913928158865716,6.690576981236409,4.183052202979961,1.0750634327591182,5.543553923431828,7.094508746100202,0.38782584674247517,0.5685740330995086,0.6234096130339308,0.758291047549236,0.6196613761047869,0.5987506480538839
5.385385385385385,-0.47972523839199527,-2.159618437966571,-1.336383814067353,-0.33911948040004364,-1.7814641592996268,-2.2825122227039514,0.7623553544221624,6.567439067692659,3.3148502023684387,0.17518143585053358,4.8540315278826895,5.743561293182938,-1.0635606788210312,-1.3981108969943163,-1.688934321808466,-2.738368370584849,-1.5462027733495527,-0.935613220260612,0.9298903148239559,0.8737657438951558,0.9260126477090465,0.7209688587696242,0.9244100354104595,0.9383518464297996,1.624522327742179,6.733360128946818,4.2352746973323185,1.1600419956352577,5.591178659597623,7.1232372031137015,0.387598670868061,0.5580211770304597,0.6197617474500516,0.7662123709321587,0.6123096270404581,0.5853822503072541
5.395395395395395,-0.4901822966182754,-2.1726163744111626,-1.3526868725957284,-0.36635820706769795,-1.7961307568518683,-2.290861376630473,0.7716406496211781,6.57595408794782,3.324014280444313,0.18240748831250386,4.86312333507272,5.752775230362954,-1.0471359101725093,-1.3305062129897163,-1.6462843826330973,-2.7263328302883783,-1.4900053351568794,-0.8641768097626693,0.9337683172114066,0.8792968463782406,0.9321967272610028,0.7286770547151248,0.9305007601260394,0.9441428220919696,1.657146536996737,6.774056103515737,4.286183381855084,1.24465902051549,5.637069797248197,7.149758003484376,0.3872262037689339,0.5470930482501811,0.6158173252222066,0.7738851873992466,0.6046171356836215,0.5716546423708
5.405405405405405,-0.5004711092055253,-2.1849340807265083,-1.3685575592647614,-0.39346592529532676,-1.810230368119211,-2.2984939293422775,0.7809648481584269,6.584524595477449,3.3332406384774798,0.189712010454463,4.872276339106157,5.762046878016025,-1.0303871524647243,-1.2625046711813412,-1.6031315015060268,-2.713452213369418,-1.4333572739560219,-0.7924860161576716,0.9376418632091236,0.8847166960881112,0.9383398437456254,0.7364607984982304,0.9365127884082783,0.9497946069363842,1.6892553435470317,6.812652320302338,4.335762502020674,1.3288883094095532,5.6812131390864185,7.174062949287874,0.3867082840799752,0.535792872660856,0.6115773264013807,0.7813068288351226,0.596586079414569,0.5575719246090914
5.415415415415415,-0.510588508443107,-2.1965678640723927,-1.3839910245676341,-0.42043425225478137,-1.8237587188767557,-2.305407623994862,0.7903278906609853,6.59314942708113,3.3425288321230813,0.19709574111674152,4.881489709471087,5.7713747915557265,-1.0133196146360868,-1.1941273498974787,-1.559489064170586,-2.6997305315891107,-1.376276153549245,-0.7205630577684318,0.9415094962542291,0.890021585564519,0.9444390438065463,0.7443175628902183,0.9424427426488148,0.9553036673914195,1.720838806878781,6.849136844764606,4.383996714952841,1.4127037843915322,5.723595028948795,7.196144528639497,0.3860447957161147,0.5241239933195615,0.6070428235679982,0.7884747049995564,0.5882187419038158,0.5431383090593062
5.425425425425425,-0.520531379849248,-2.207514243420322,-1.398982554490507,-0.4472548484436688,-1.8367117118641367,-2.311600426369004,0.7997297030006939,6.60182738238507,3.3518783872541924,0.20455939327551065,4.890762581708535,5.7807574910787505,-0.9959386043155054,-1.125395443659058,-1.515370607868357,-2.6851720571075615,-1.3187796717076068,-0.6484302246665313,0.945369758848653,0.8952078413924376,0.9504913852853979,0.7522447951278285,0.9482872686273058,0.9606665126003878,1.7518871491441603,6.883498396154065,4.430871094176663,1.4960794956734573,5.764202356033255,7.2159959180197015,0.385235667910958,0.5120898694047877,0.6022149815021918,0.7953863043322343,0.579517512407058,0.5283581181286432
5.435435435435435,-0.5302966631350962,-2.217769950630056,-1.413527571971329,-0.4739194202671237,-1.8490854280531268,-2.317070525499509,0.8091701962896359,6.6105572241994395,3.3612888000852497,0.21210365379288118,4.900094057660756,5.79019346180938,-0.9782495261789438,-1.056330256617692,-1.4707898171478608,-2.669781321160964,-1.26088565469157,-0.5761098717712049,0.9492211930128964,0.9002718253590872,0.9564939381429399,0.7602399177047567,0.954043036564644,0.965879695519653,1.7823907581889773,6.915726351008095,4.476371134239652,1.5789896296392345,5.803022558958073,7.233610984386505,0.3842808752413816,0.4996940751469864,0.5970950568255178,0.8020391947331694,0.5704848850274289,0.5132357832575508
5.445445445445445,-0.5398813531519934,-2.2273319314602356,-1.4276216383162483,-0.500419722605365,-1.8608761278600616,-2.3218163342348435,0.8186492668802101,6.6193376788872955,3.370759537304772,0.2197291831751005,4.909483205730115,5.799681154554941,-0.9602578802759305,-0.9869531959597784,-1.4257605196276448,-2.6535631126585195,-1.2026120517318362,-0.503624411928151,0.9530623407399703,0.9052099356000752,0.9624437853764576,0.7683003291708358,0.9597067421686255,0.9709398140031935,1.8123401905285368,6.945810746438763,4.5204827552025,1.6614085168364126,5.840043629650715,7.2489842870741175,0.3831804376380878,0.48694029872348044,0.5916843976142284,0.8084310243185092,0.5611234579452817,0.4977758435491783
5.455455455455455,-0.5492825008216782,-2.2361973465127813,-1.4412604545731829,-0.5267475613662446,-1.8720802523027071,-2.325836489727475,0.8281667963698028,6.628167436744994,3.380290036217319,0.2274366153389227,4.918929061148468,5.809218986172069,-0.941969260326544,-0.9172857652787034,-1.3802966817150732,-2.636522476699585,-1.143976929472107,-0.4309963089704095,0.9568917444493711,0.9100186077342973,0.9683380239331467,0.7764234049386582,0.9652751076717481,0.9758435118732812,1.8417261742712945,6.973742283217137,4.563192306998091,1.7433106399233216,5.875254117065369,7.2621110794772195,0.3819344203821146,0.47383234111807854,0.5859844429842198,0.8145595221515096,0.5514359326157329,0.48198294436548345
5.465465465465465,-0.5584972140491268,-2.2443635721107826,-1.4544398628621256,-0.5528947960219949,-1.8826944241012138,-2.3291298538547656,0.8377226516100524,6.637045152393972,3.3898797048946547,0.23522655738622508,4.928430626256962,5.818805340043681,-0.9233893519893954,-0.8473495579172001,-1.3344124042821515,-2.6186647130114995,-1.0849984663755012,-0.3582480707634556,0.9607079474409496,0.9146943159872493,0.9741737656192027,0.7846064980973905,0.9707448828608171,0.9805874799769422,1.870539611989382,6.9995123286521315,4.604486573657415,1.824670641569119,5.908643130728027,7.27298731052036,0.38054293408730444,0.46037411494574454,0.5799967226477846,0.8204224989484447,0.541425112934221,0.4658618358904223
5.475475475475475,-0.5675226586177513,-2.251828201109595,-1.467155847661773,-0.5788533421293928,-1.8927154487228148,-2.331695513570295,0.8473166847207101,6.645969445183758,3.3995279223360675,0.2430995893869399,4.937986870796165,5.828438566566473,-0.9045239311011488,-0.7771662502819224,-1.2881219182997223,-2.599995374308585,-1.0256949470963483,-0.28540224223666216,0.9645094943485355,0.9192335743024005,0.9799481380043323,0.7928469402335278,0.9761128460980375,0.9851684572278715,1.8987715835351198,7.023112919263001,4.644352777401116,1.9054633323042927,5.940200344108016,7.281609625912021,0.37900613466873395,0.4465696432426877,0.5737228564423047,0.8260178477592368,0.5310939043703347,0.449417371660671
5.485485485485485,-0.5763560590666775,-2.258589043640903,-1.4794045370520816,-0.6046151738325576,-1.9021403153699472,-2.3335327811854976,0.8569487331080857,6.654938899606125,3.409234038637792,0.25105626417036997,4.947596732206439,5.838116983648804,-0.8853788618881238,-0.7067575951323044,-1.2414395804313836,-2.5805202645728187,-0.966084756819111,-0.2124813984032888,0.9682949315931745,0.9236329374402844,0.9856582853214086,0.8011420422583331,0.9813758053332801,0.9895832316334816,1.926413348802648,7.04453676324465,4.682778582595345,1.9856636983191986,5.96991599781494,7.287975369182972,0.37732422329711773,0.43242305822224786,0.5671645538310354,0.831343544622596,0.5204453130701792,0.4326545070643335
5.495495495495495,-0.58499469954983,-2.264644127789514,-1.4911822039123623,-0.6301723263476098,-1.9109661979114871,-2.3346411945815277,0.8666186194880806,6.663952065720209,3.4189973751714837,0.25909710712495254,4.957259115938464,5.847838877218818,-0.8659600951505315,-0.636145414845782,-1.1943798685884939,-2.5602454372567203,-0.906186375566183,-0.13950813737115864,0.9720628078358391,0.9278890020649674,0.9913013693609896,0.8094890952417063,0.9865305991072056,0.993828641306764,1.9534563504338085,7.06377724272499,4.71975209957075,2.0652469092082146,5.997780902620031,7.292082582508551,0.375497446339197,0.41793859999696037,0.560323613376128,0.8363976491954642,0.5094824449275601,0.4155782978080992
5.505505505505505,-0.5934359246765604,-2.2699917002026737,-1.5024852670745446,-0.6555168984284194,-1.919190455756812,-2.3350205173512952,0.8763261519137939,6.673007459588496,3.428817224771694,0.2672226160065335,4.96697289577381,5.857602501742641,-0.8462736664199084,-0.5653515946614636,-1.146957377447641,-2.539177193408996,-0.8460183724763273,-0.06650507334618601,0.9758116744294736,0.9319984078175566,0.9968745703604225,0.8178853712522243,0.9915740975449375,0.9979015754626519,1.9798922164674593,7.080828415813659,4.755261888303388,2.1441883256571086,6.023786442300977,7.2939300073146915,0.37352609528413483,0.40312061526719817,0.5532019221840606,0.8411783053565705,0.49820850462427135,0.39819389835332525
5.515515515515515,-0.6016771403335561,-2.2746302266317153,-1.5133102924312547,-0.680641054812683,-1.9268106346724205,-2.334670738871617,0.8860711238076985,6.682103563723546,3.438692851932286,0.2754332607552123,4.976736914155473,5.867406080752494,-0.826325694090318,-0.4943980759043392,-1.099186813931959,-2.5173220797235354,-0.7855994000555255,0.00650517036907822,0.9795400858702311,0.9359578383764172,1.002375087887261,0.8263281242030924,0.9965032033399727,1.001798975398575,2.0057127629313833,7.095685018441453,4.789296961956429,2.222463507071254,6.0479245763093665,7.293517084667441,0.3714105066559373,0.3879735559767936,0.5458014553236432,0.8456837417839107,0.4866267946397833,0.3805065603215299
5.525525525525525,-0.6097158144877782,-2.278558392405875,-1.523653993998362,-0.7055370286475704,-1.9338244675408571,-2.3335920743054643,0.8958533139983759,6.691238827545276,3.448623493011728,0.28372948332081316,4.986549982528252,5.8772478073845535,-0.8061223775238989,-0.42330684919212913,-1.0510829926576981,-2.494686886512355,-0.7249481884020184,0.07949996837971644,0.9832466002477647,0.9397640225037688,1.0078001417167193,0.8348145907037445,1.0013148527280307,1.0055178354589023,2.030909996376001,7.108342465989904,4.821846790281562,2.300048219142313,6.070187842259889,7.290843955445867,0.3691510619119311,0.3725019779360591,0.5381242752167821,0.8499122725059731,0.47474071423064107,0.36252163086978495
5.535535535535535,-0.6175494779701759,-2.2817751028381266,-1.5335132349316671,-0.73019712389419,-1.940229875061704,-2.331784964534314,0.905672486761797,6.7004116678487184,3.458608356447199,0.2921116974970391,4.996410881688884,5.8871258449264,-0.785669995131345,-0.3520999476268715,-1.0026608313474528,-2.471278645603117,-0.6640835394073239,0.15245670020336058,0.986929779694433,0.9434137350783363,1.0131469727028946,0.8433419909168288,1.006006016450534,1.0090552039829748,2.0554761163490967,7.118796854710517,4.852901302879032,2.376918441351064,6.090569358240555,7.285911460298327,0.3667481873273261,0.35671053941263114,0.5301725310021895,0.8538622974265367,0.46255375837988344,0.3442445510365181
5.545545545545545,-0.6251757252399384,-2.2842794835629086,-1.5428850284974152,-0.754613717710129,-1.9460249663944247,-2.3292500760206103,0.9155283918671401,6.709620469282053,3.4686466229774577,0.3005802887643578,5.006318362145812,5.897038327373889,-0.7649749024279128,-0.2807994399733592,-0.9539353462114688,-2.4471046281618807,-0.6030243209350314,0.22535275727358617,0.99058819083328,0.9469037981137375,1.0184128436434816,0.8519075294203143,1.0105737007074254,1.0124081842364343,2.0794035178107886,7.1270449629332004,4.882450892315319,2.4530503744040284,6.109062824943186,7.27872113938207,0.36420235386590044,0.34060399969057653,0.521948457872236,0.8575323028228824,0.4500695167168138,0.3256808540582296
5.555555555555555,-0.6325922151290463,-2.286070880805643,-1.5517665389963344,-0.7787792628093313,-1.9512080397428615,-2.325988300600392,0.9254207646271261,6.718863584834807,3.4787374458743763,0.3091356141416706,5.01627114448848,5.906983359997255,-0.7440435300655589,-0.209427423826537,-0.9049216472984598,-2.422172342441749,-0.5417894609791712,0.29816554993961614,0.9942204052246518,0.9502310817622913,1.02359504013772,0.86050839607445,1.0150149480990238,1.0155739353255582,2.1026847934880113,7.133084252063533,4.910486417097486,2.528420447601623,6.125662527613549,7.269275231886291,0.3615140770368472,0.3241872175982034,0.5134543763831498,0.8609208618172628,0.4372916724074522,0.30683616365764954
5.565565565565565,-0.6397966715668909,-2.287148861583958,-1.5601550826409145,-0.8026862897985816,-1.9557775828812056,-2.322000755206143,0.9353493259528637,6.728139336336048,3.4888799511830957,0.31777800204680917,5.0262679197660445,5.9169590199163,-0.7228823818418133,-0.13800601876997465,-0.8556349338173734,-2.396489531458123,-0.48039794180396916,0.370872514460167,0.9978249998113111,0.9533925053039319,1.0286908714373018,0.8691417668933086,1.01932683855663,1.0185496730943209,2.125312736167757,7.136912867368555,4.9369992045032625,2.6030053261355244,6.140363337820513,7.257576675338757,0.35868391673782724,0.307465150005035,0.5046926917387795,0.8640266348214831,0.4242240010160161,0.28771619230386364
5.575575575575575,-0.6467868842847398,-2.287513213840552,-1.5680481283856524,-0.8263274094898719,-1.9597322736212746,-2.3172887815199568,0.9453137824131804,6.737446014962435,3.499073237970715,0.326507752165904,5.036307349875376,5.9269633566844515,-0.7014980326860093,-0.06655735952753367,-0.8060904894315539,-2.370064170591266,-0.41886879406680044,0.4434511199892724,1.0014005573619116,0.956385038119929,1.0336976712899792,0.8778048049206466,1.023506490261592,1.021332671003899,2.147280340928391,7.138529638550839,4.961981053266017,2.676781918313014,6.15316071504367,7.243629104696246,0.3557124770842774,0.29044285028841055,0.49566589304813846,0.866848369954455,0.41087036933778004,0.2683267394449477
5.585585585585585,-0.6535607094998276,-2.2871639465076647,-1.5754432987100084,-0.8496953151879366,-1.963070980220955,-2.311853945557114,0.9553138262984261,6.746781881755937,3.5093163785834336,0.3353251353316654,5.046388067958248,5.936994392881551,-0.6798971266234903,0.004896410889651517,-0.7563036775267592,-2.3429044651169333,-0.3572210909261628,0.515878875551921,1.0049456669126966,0.9592057006511077,1.03861279877561,0.8864946611098063,1.0275510605525462,1.0239202609943516,2.168580807308331,7.137934080110656,4.985424236113747,2.7497273827060495,6.164050708078965,7.227436851219045,0.35260040622502514,0.2731254667701903,0.4863765525569637,0.8693849034325977,0.3972347342036753,0.24867368971365528
5.595595595595595,-0.660116070578862,-2.2861012895031263,-1.5823383703538312,-0.8727827849522457,-1.9657927617336828,-2.305698037180209,0.9653491356887266,6.756145168151106,3.5196084189120813,0.34423039341061534,5.056508678807575,5.947050124715161,-0.6580863747184255,0.0763331480387569,-0.706289936454496,-2.3150188476658307,-0.2954739421364917,0.5881333370073498,1.0084589242072806,0.9618515653402719,1.0434336391343815,0.8952084752073907,1.0314577468205515,1.0263098343282075,2.1892075414114283,7.135126391496145,5.007321502161342,2.821819135222859,6.173029956261851,7.209004941129891,0.34934839614426894,0.2555182411240446,0.476827324853524,0.8716351599329608,0.38332114125700034,0.22876301110671501
5.605605605605605,-0.6664509586807391,-2.2843256936579897,-1.5887312750050238,-0.8955826838327566,-1.967896868298855,-2.298823069543975,0.9754193745266685,6.765534076511704,3.529948378665937,0.3532237391993041,5.066667759282565,5.957128522630207,-0.6360725529958702,0.1477307129012939,-0.6560647747521482,-2.2864159756126763,-0.23364648813164762,0.6601921139978361,1.011938932134385,0.9643197575585412,1.0481576045869587,0.9039433766404353,1.0352237873918426,1.028498842415697,2.2091541579483978,7.130107457041409,5.027666079155351,2.8930348560998644,6.180095690507633,7.188339094057746,0.3459571824499841,0.23762650675382221,0.46702094604892774,0.8735981529289598,0.3691337237026228,0.20860075313830415
5.615615615615615,-0.6725634333782696,-2.281837830575775,-1.5946200999392357,-0.9180879660787332,-1.969382741373079,-2.29123127847098,0.9855241926943927,6.77494678067653,3.5403352516547733,0.3623053563295458,5.0768638587327,5.967227531926784,-0.6138625003437154,0.21906697873745343,-0.6056437663413754,-2.257104728395691,-0.1717578940989054,0.7320328768808362,1.0153843011633845,0.9666074565153119,1.0527821351462994,0.9126964854068039,1.038846462397926,1.0304847976213738,2.228414482213665,7.122878845692591,5.046451675570562,2.9633524968117633,6.1852457341686575,7.165445721266908,0.3424275441488197,0.21945568714350328,0.4569602329321775,0.8752729849986183,0.3546767010290555,0.18819304496826622
5.625625625625625,-0.6784516232587217,-2.278638592423356,-1.6000030886113863,-0.9402916773199472,-1.9702500139021917,-2.2829251217583812,0.9956632260950707,6.784381426514276,3.5507680060790126,0.371475399182701,5.087095499430359,5.977345073385917,-0.5914631163951742,0.29031983793664734,-0.5550425457062701,-2.2270942047673348,-0.10982734404528155,0.8036333636423284,1.0187936497775347,0.9687118961515625,1.0573046994208861,0.9214649129685305,1.0423230946327506,1.0322652740518787,2.2469825519970166,7.113442810521989,5.0636724825577675,3.032750286897649,6.188478503708084,7.140331923671986,0.33876030340755725,0.20101129417924077,0.44664808210024054,0.8766588481052229,0.33995437770380627,0.16754609350565366
5.635635635635635,-0.6841137265029971,-2.2747290916535645,-1.6048786411988345,-0.9621869567195869,-1.970498510433994,-2.2739072784159595,1.005836096738743,6.7938361324872565,3.5612455848279296,0.3807339928130341,5.097361177011984,5.987479043903087,-0.568881359392464,0.3614672088621259,-0.5042768030527655,-2.1963937199771464,-0.04787403485803621,0.8749713867892144,1.0221656049047443,0.9706303660162242,1.061722795409127,0.9302457631478337,1.0456510503966872,1.033837908324596,2.2648526194294587,7.101802288030362,5.079323175742073,3.101206740701032,6.189793009190033,7.1130054896393595,0.3349563253012037,0.1822989264440159,0.4360874690633984,0.8777550238503029,0.32497114184240444,0.14666618148818208
5.645645645645645,-0.6895480114432593,-2.2701106606595935,-1.6092453150960264,-0.9837670390982066,-1.9701282471716641,-2.2641806478356674,1.0160424128324888,6.803308990223805,3.5717669057857924,0.39008123288016916,5.107659360927651,5.997627317129334,-0.5461242440323406,0.4324870426875524,-0.4533622794507932,-2.165012802887554,0.01408282963881187,0.9460248402186497,1.0254988023457612,0.972360212125348,1.0660339512846793,0.9390361330255231,1.0488277403270523,1.0352004003169701,2.282019152762727,7.0879608972376635,5.093398916871239,3.168700664021694,6.189188854585961,7.083474892575821,0.3310165175477973,0.1633242674854316,0.42528144732615614,0.8785608836988571,0.3097314638515145,0.12555966553819295
5.655655655655655,-0.6947528170988417,-2.26478485136131,-1.6131018253604672,-1.0050252570280607,-1.969139431967835,-2.2537483488929473,1.0262817688749026,6.8127980650991935,3.5823308621458585,0.3995171855906654,5.117988494898897,6.007787744119724,-0.5231988392941576,0.5033573302234186,-0.40231476196069416,-2.132961193023557,0.07602404463011657,1.016771706062175,1.0287918871996333,0.9738988378037996,1.070235726172451,0.9478331138415218,1.0518506202149276,1.0363505138962463,2.298476838081873,7.071922938562462,5.105895355313497,3.235211160677304,6.186666237897161,7.051749288305116,0.3269418302300091,0.14409308405718324,0.41423314744399314,0.8790758891767567,0.2942398950465583,0.10423297419572414
5.665665665665665,-0.69972655369027,-2.2587534347236002,-1.6164470451098827,-1.0259550428971707,-1.9675324642593388,-2.2426137189800945,1.0365537457548468,6.822301396824872,3.5929363227321187,0.4090418876487305,5.128346997384658,6.017958153989001,-0.5001122662511177,0.5740561087311868,-0.35115007874539145,-2.1002488375571815,0.13793041025554145,1.087190061502528,1.032043514286323,0.975243704509223,1.0743257109150424,0.9566337918972246,1.0547171918080112,1.0372860776294122,2.3142205809504244,7.053693392490407,5.116808629404421,3.300717638972772,6.182225951093355,7.017838512233219,0.3227332555036244,0.12461122433474951,0.4029457760562511,0.8792995920402651,0.27850106624427434,0.08269260592929545
5.675675675675675,-0.7044677031312395,-2.252018400206901,-1.619280005870444,-1.046549930942489,-1.9653079349426343,-2.2307803129719757,1.046857910854451,6.831817000045856,3.603582132328695,0.4186553462160882,5.1387332620551875,6.0281363545742,-0.476871695865398,0.6445614687230505,-0.2998840941698395,-2.066885888227656,0.199782737553962,1.157258085561027,1.0352523485663327,0.9763923326380167,1.0783015288293858,0.9654352494594144,1.0574250035992596,1.0380049854731173,2.3292455079875793,7.03327791803215,5.126135367642407,3.365199818075334,6.175869379867398,6.981753076303219,0.31839182729299637,0.1048846161058559,0.39142261489545477,0.879231634417621,0.2625196863306487,0.06094512712503268
5.685685685685685,-0.7089748194983949,-2.2445819551500845,-1.6215998978759474,-1.066803559251531,-1.962466626189961,-2.2182519021244076,1.0571938181563263,6.8413428649460775,3.614267112016794,0.4283575388810112,5.149145658273802,6.038320133104025,-0.45348434676782856,0.714851560745206,-0.24853270388926565,-2.032882698198249,0.261561854404492,1.226954065853426,1.038417065557222,0.977342302313072,1.0821608364533566,0.9742345656654546,1.0599716516010742,1.0385051974433601,2.343546968376981,7.010682850971188,5.133872689732402,3.4286377342933982,6.167598503206166,6.943504165740744,0.31391862097356515,0.08491926493627033,0.37966701977337364,0.8788717489226398,0.24630054080466113,0.03899717005474243
5.6956956956956954,-0.713246529478768,-2.236446524085889,-1.6234060703178599,-1.0867096717318503,-1.9590095112062738,-2.205032472905551,1.0675610083549611,6.8508769578615105,3.6249900595191016,0.43814841363653095,5.1595825315863015,6.048507256874783,-0.42995748302281384,0.7849046021425371,-0.19711182992772455,-1.9982498188507478,0.3232486114622956,1.296256405312146,1.0415363517468776,0.9780912541530324,1.0859013242821163,0.9830288174294798,1.0623547801047888,1.0387847402647319,2.3571205353065707,6.985915201902202,5.1400182074775564,3.491011747257197,6.157415892777773,6.903103635590938,0.3093147530415404,0.06472125231150094,0.36768241954413955,0.8782197587403007,0.22984849029829765,0.016855430823575462
5.7057057057057055,-0.7172815327947328,-2.2276147479891066,-1.6246980315461494,-1.1062621200477543,-1.954937753927033,-2.1911262257606716,1.0779590089722648,6.860417221900874,3.6357497495515227,0.44802788886783057,5.17004220421792,6.05869547393267,-0.40629841187918786,0.8546988838026185,-0.14563741574849065,-1.9629979965185733,0.38482388808734697,1.3651436288728047,1.044608905003418,0.9786368900228318,1.0895207174939647,0.9918150803493007,1.0645720824252287,1.0388417079990184,2.3699620073391046,6.958982654060454,5.1445700255185285,3.5523025459993534,6.145324712135274,6.860564007048082,0.30458138077085006,0.04429673375496905,0.3554723150447395,0.877275577684291,0.21316846907328743,-0.00547333270209157
5.7157157157157155,-0.7210786026063495,-2.2180894834577645,-1.625475449220842,-1.1254548655236551,-1.950252708656946,-2.176537573810657,1.0883873344772221,6.869961577573733,3.6465449341821525,0.4579958533488247,5.180522975577645,6.068882513762197,-0.38251448150770057,0.9242127768769479,-0.09412542131781312,-1.9271381691595335,0.44626859826430154,1.4335943901229746,1.0476334349815968,0.9789769737652814,1.0930167766654753,1.0005904296137473,1.0666213016301078,1.0386742626529628,2.3820674097128793,6.929893560942953,5.147526741920208,3.6124911549334526,6.131328715737147,6.81589846357896,0.29971970185746194,0.02365193692324172,0.34304027801321296,0.8760392102264905,0.19626548349502962,-0.0279823029859119
5.7257257257257255,-0.7246365858909694,-2.2078738018275437,-1.6257381504142534,-1.1442819810134692,-1.9449559196497705,-2.1612711414846872,1.098845486409625,6.879507923425804,3.6573743431973686,0.4680521662479286,5.191023122769759,6.079066087980526,-0.35861307872583403,0.9934247394773279,-0.042591818163562625,-1.8906814629692552,0.507563696511647,1.501587477911107,1.0506086635255865,0.9791093319134777,1.0963872984756897,1.0093519409101643,1.0685002312540368,1.0382806347650044,2.393432995572298,6.898656943722109,5.1488874486056755,3.6715589397287896,6.115432247784826,6.769120846841191,0.29473095405118716,0.002793159678911473,0.33038994998488763,0.8745107514983854,0.17914461048418218,-0.05066460493131484
5.7357357357357355,-0.7279544037999859,-2.196970988219721,-1.6254861216638672,-1.162737652735488,-1.9390491206293088,-2.1453317630874875,1.1093329535078402,6.889054136681241,3.6682366844749317,0.478196657143014,5.201540901112435,6.089243891037532,-0.33460162671065413,1.0623133233453237,0.008947415569700795,-1.8536391889363362,0.5686901837783043,1.5691018229135796,1.053533325068012,0.9790318543838119,1.0996301163991582,1.0180966913317826,1.0702067159969224,1.0376591239708086,2.4040552471278636,6.865282488452668,5.148651731637267,3.7294876130794634,6.097640240877648,6.7202456523978045,0.28961641477507943,-0.018273231858277894,0.31752504116699554,0.872690387264416,0.1618109959463931,-0.07351330800909049
5.7457457457457455,-0.7310310519926195,-2.1853845405229224,-1.6247195089758435,-1.1808161820721474,-1.9325342342517426,-2.1287244813016035,1.119849211840576,6.898598073891745,3.6791306443639757,0.488429126045548,5.212074544663233,6.099413600921343,-0.3104875827004063,1.130857180492733,0.06047630006770743,-1.8160228393402864,0.6296291133258519,1.636116504157836,1.0564061670251137,0.9787424951493646,1.102743101387606,1.0268217602846808,1.0717386524065426,1.0368080995474127,2.4139308767452565,6.829780543072818,5.1468196713446535,3.786259240366035,6.077958214485634,6.669288025229348,0.28437740073254963,-0.03954080528145695,0.30444932929201884,0.8705783938672579,0.14426985318065777,-0.0965214284021517
5.7557557557557555,-0.7338656009466344,-2.173118168309005,-1.6234386177791549,-1.198511987334142,-1.9254133715094752,-2.1114545456251625,1.1303937249426048,6.908137571592267,3.6900548880717783,0.4987493434339076,5.222622266751334,6.109572879869165,-0.2862784356855653,1.1990350698110113,0.11197885879397397,-1.7778440841933443,0.6903615965945551,1.7026107554995922,1.059225950187918,0.9782392728934775,1.1057241625400187,1.0355242303940608,1.073093989545083,1.035726000935821,2.4230568279631663,6.792162114200372,5.143391842299908,3.841856245207988,6.056392273240584,6.616263755044959,0.279015267502315,-0.06100306388719906,0.2911666584501188,0.8681751381450629,0.12652646126679806,-0.11968193116681282
5.7657657657657655,-0.7364571962458902,-2.1601757916834003,-1.6216439128303641,-1.2158196054883394,-1.9176888310766655,-2.093527410745607,1.1409659439544029,6.9176704469631085,3.701008060057188,0.5091570502958601,5.233182260516341,6.119719375083152,-0.26198170409005567,1.2668258636476024,0.16343912343628406,-1.739114767627265,0.7508688090513803,1.7685639720521087,1.0619914491092906,0.9775202716433001,1.1085712477609366,1.0442011884095534,1.0742707296394314,1.0344113382418865,2.43143027643954,6.752438863725021,5.138369313139537,3.8962614149052937,6.0329491050460025,6.561189271393816,0.2735314091213102,-0.08265344868601315,0.27768093790101017,0.865481077320679,0.10858616343256139,-0.14298773240991242
5.7757757757757755,-0.7388050588446398,-2.146561540070279,-1.6193360180690757,-1.2327336938489553,-1.9093630985966554,-2.0749487348499005,1.1515653077656611,6.927194498498216,3.7119887844305777,0.5196519581801958,5.243752699453488,6.129850719451116,-0.23760493344335878,1.3342085543471491,0.2148411388506219,-1.6998469042262045,0.8111319960181873,1.8339557165655367,1.0647014524867575,0.976583641383115,1.1112823444067548,1.0528497261092764,1.0752669287150265,1.0328626927153237,2.439048630825979,6.710623105197727,5.131753646233576,3.94945790576737,6.007635979006465,6.504081638578499,0.2679272576556886,-0.10448534043214056,0.26399614086564943,0.8624967588628866,0.09045436540084427,-0.1664317014811093
5.7857857857857855,-0.7409084853084905,-2.1322797509329092,-1.6165157164241024,-1.2492490317314675,-1.9004388459115107,-2.0557243778717327,1.1621912431626267,6.9367075066794595,3.7229956653602163,0.5302337492574977,5.254331737965083,6.139964532271839,-0.2131556940442292,1.4011622607555447,0.26616896800102824,-1.6600526753068328,0.8711324784782933,1.8987657257543649,1.0673547635409713,0.9754275986472507,1.1138554799198288,1.061466941202362,1.0760806972130672,1.0310787172067024,2.445909533569993,6.666727800018359,5.1235468972018055,4.001429248327801,5.980460743177011,6.444958550371856,0.2622042827600457,-0.12649206167202545,0.25011630329810997,0.8592228203196909,0.0721365337175526,-0.19000666317966983
5.7957957957957955,-0.7427668480319564,-2.1173349684296134,-1.6131839495704092,-1.2653605220687614,-1.890918930233916,-2.0358603996762614,1.1728431649792257,6.946207234656701,3.734027287484922,0.5409020763900303,5.264917511918018,6.150058419984781,-0.188641578616742,1.4676662346848253,0.31740669689384976,-1.6197444251468243,0.9308516588596116,1.962973916571004,1.0699502003897075,0.9740504270923998,1.1162887224501907,1.0700499382296778,1.076710200590887,1.0290581366022837,2.452010861644879,6.6207665534227695,5.113751614277276,4.052159352443201,5.951431822133326,6.3838383245389485,0.2563639912250029,-0.14866687881082608,0.2360455226380237,0.8556599891237275,0.053638194060617414,-0.21370539997506796
5.8058058058058055,-0.7443795954325313,-2.101731942005723,-1.6093418176369094,-1.2810631929889975,-1.880806393261681,-2.015363058182962,1.183520476251922,6.9556914289334175,3.745082216332875,0.5516565632107251,5.275508139207169,6.16012997690393,-0.164070199959398,1.5336998673368885,0.36853843950485365,-1.5789346571629006,0.9902710267925743,2.0265603924235713,1.072486596417275,0.9724504780491633,1.1185801814646794,1.0785958294624578,1.0771536599053109,1.0267997482365623,2.457350727206985,6.57275361027052,5.102370837517314,4.101632512274643,5.920558214363434,6.320739897165856,0.25040792651329064,-0.17100300419632702,0.2217879565439782,0.8518090823698354,0.034964929530687715,-0.23752065424070323
5.8158158158158155,-0.7457462521212259,-2.085475624921986,-1.6049905788652028,-1.2963521993547207,-1.870104460235127,-1.994238807427152,1.194222568378269,6.965157820057684,3.756158998746457,0.5624968042112392,5.286101720324518,6.170176785955601,-0.1394491885880139,1.5992426956840617,0.4195483426976825,-1.5376360300396006,1.049372164841056,2.089505449335947,1.074962800639225,0.9706261710526521,1.120728008343301,1.087101735798572,1.0774093523788144,1.0243024222823858,2.4619274781801708,6.522703850634605,5.089408097862261,4.149833411150093,5.88784948948169,6.25568281679702,0.24433766828447429,-0.19349359821960627,0.20734782160825832,0.8476710065648694,0.016122378924031996,-0.26144513050005413
5.8258258258258255,-0.7468664190495123,-2.0685711727198663,-1.6001316492193618,-1.3112228242627308,-1.8588165389376519,-1.972494295560806,1.2049488212790962,6.974604123318296,3.7672561633129833,0.5734223648390594,5.296696338933815,6.180196419419927,-0.1147861903731271,1.6642744088045371,0.4704205911321261,-1.4958613538099845,1.1081367542045262,2.1517895820481976,1.0773776780622477,0.9685759943519795,1.1227303969626325,1.0955647876561492,1.0774756119483053,1.0215651021185335,2.465739698767267,6.470632785194509,5.074867416042246,4.1967471263063905,5.85331578526598,6.188687238382976,0.2381548319084704,-0.21613177143180826,0.19272939205333156,0.8432467573498295,-0.002883765011820608,-0.28547149768456404
5.8358358358358355,-0.7477397736326334,-2.051023941624227,-1.594766601946887,-1.32567048050425,-1.8469462186397774,-1.9501363627932713,1.2156986035642892,6.9840280394458345,3.778372220801206,0.5844327816036233,5.307290062450607,6.190186439675835,-0.09008886417264739,1.7287748541707124,0.5211394121606919,-1.4536235858894784,1.1665465803896602,2.2133934900554735,1.0797301100391419,0.9662985053984873,1.1245855842660855,1.1039821258642826,1.0773508297963637,1.0185868046746356,2.4687862098883886,6.416556550434022,5.058753301332304,4.242359133509237,5.816967804518994,6.119773917040375,0.2318610679680038,-0.23891058667636586,0.1779369984104815,0.8385374191943923,-0.022047757339154237,-0.30959239140256395
5.8458458458458455,-0.7483660698492377,-2.032839486883874,-1.5888971670909673,-1.339690711984937,-1.8344972689870112,-1.9271720392725196,1.2264712727021083,6.993427255318408,3.7895056646034417,0.5955275621914238,5.3178809426274505,6.2001443999492505,-0.06536487946048757,1.7927240438884944,0.5716890807119562,-1.4109358270640895,1.224583538849661,2.27429808358352,1.082018994618751,0.9637923313125555,1.1262918508208577,1.1123509025505391,1.0770334548647689,1.0153666207533312,2.4710660695459614,6.360491903645326,5.0410707501562655,4.286655311549841,5.778816811754598,6.048964201626157,0.2254580617501591,-0.2618230612360123,0.16297502618099652,0.8335441650639387,-0.0413638027073158,-0.33380041621853035
5.8558558558558556,-0.7487451383173103,-2.0140235610504877,-1.582525230954196,-1.3532791951043082,-1.8214736388318635,-1.9036085429075984,1.2372661751919933,7.0027994446719175,3.800654971183189,0.6067061855900608,5.328467016144127,6.210067845064327,-0.0406219139519076,1.8561021608856303,0.6220539241591865,-1.3678113174342372,1.2822296405895364,2.334484489498939,1.084243246890757,0.961056169328848,1.1278475213613977,1.120668282024998,1.0765219943501632,1.0119037153295605,2.4725785731163463,6.302456217740868,5.0218252445398095,4.3296219466167605,5.738874629710281,5.976280028127931,0.2189475327271855,-0.28486216899391903,0.14784791448032955,0.828268256059183,-0.060826057145585116,-0.35808814794196997
5.865865865865866,-0.7488768863463731,-1.994582112196469,-1.5756528355139083,-1.3664317400941344,-1.80787945501038,-1.8794532771329509,1.248082646740802,7.012142268814571,3.811818600528104,0.6179681022212051,5.339046305202681,6.21995431219745,-0.01586765122630744,1.9188895650471518,0.6722183271727247,-1.3242634323154514,1.3394670177356032,2.3939340571523817,1.0864017993252202,0.9580887872198591,1.1292509653192135,1.1289314416605467,1.0758150141816873,1.0081973278269027,2.4733232535679797,6.242467475874647,5.001022750413182,4.371245736541631,5.697153635686782,5.901743912872571,0.21233123402671306,-0.30802084260828716,0.13256015466564927,0.8227110410285111,-0.08042862987111371,-0.382448135925225
5.875875875875876,-0.7487612979659416,-1.9745212820722542,-1.5682821777893239,-1.3791442923154058,-1.7937190210635752,-1.8547138286152969,1.2589200124424287,7.021453377345463,3.8229949966081826,0.6293127340824296,5.349616818127101,6.229801331633783,0.008890221651795465,1.981066799296033,0.7221667365546335,-1.28030567809721,1.3962779290674918,2.4526283641528632,1.0884936021067682,0.9548890236976286,1.1305005973388638,1.1371375727691597,1.0749111394804518,1.0042467723708721,2.4732998816059415,6.180544265874568,4.978669715764113,4.411513794917443,5.6536667577160395,5.825378945555149,0.2056109518915467,-0.33129197569972435,0.11711628894720529,0.8168739561531525,-0.10016558511137104,-0.4068729053694869
5.885885885885886,-0.7483984339302286,-1.9538474042036647,-1.5604156091606838,-1.3914129335134577,-1.7789968159041543,-1.8293979649037886,1.2697775869607468,7.0307304088769635,3.834182587839024,0.6407394748978665,5.360176549967445,6.239606427526137,0.033644016512867705,2.0426145956171795,0.7718836660541032,-1.2359516880611938,1.452644765510937,2.510549222071402,1.090517623463323,0.951455788793499,1.131594877779967,1.1452838814738897,1.0738090550006905,1.0000514380190892,2.4725084657429472,6.116705774487603,4.954773068641457,4.450413655088108,5.608427470558627,5.74720878209035,0.19878850512920448,-0.3546684250507257,0.10152090898393945,0.810758524505311,-0.1200309439405338,-0.43135495963830384
5.895895895895896,-0.7477884316990914,-1.932567001929888,-1.5520556346406016,-1.4032338830308724,-1.7637174924289434,-1.8035136320241623,1.2806546747158174,7.039970991760737,3.8453797875500118,0.6522476902776447,5.3707234831082316,6.249367118655903,0.05838604646280326,2.103513881022882,0.8213537011621336,-1.1912152181602607,1.5085500555896587,2.567678682072229,1.092472849989269,0.9477880642158008,1.1325323132050789,1.153367589576301,1.072507505552469,0.995610788968265,2.470949252296686,6.050971781439512,4.929340215010254,4.487933274008065,5.561449791531922,5.667257637288591,0.19186574455136987,-0.3781430128165792,0.08577865446377692,0.804366355579392,-0.14001868612925203,-0.4558867825778668
5.905905905905906,-0.7469315053952308,-1.9106867863826908,-1.5432049120978482,-1.4146034989777792,-1.7478858760774518,-1.7770689520176377,1.2915505700733105,7.049172744817109,3.8565849944572874,0.6638367178860567,5.3812555878809105,6.259080919195836,0.08310862826297191,2.163745783457892,0.8705615038840034,-1.1461101427594376,1.5639764708346384,2.6239990404698164,1.0943582869629604,0.943884903685351,1.133311456853282,1.161385935419075,1.071005296405811,0.9909243647379264,2.468622725313555,5.9833626533110005,4.9023790364587905,4.524061035970752,5.51274827617031,5.585550277359108,0.18484455240343214,-0.4017085287470117,0.06989421166903692,0.7976991447964716,-0.1601227520072154,-0.48046084084335505
5.915915915915916,-0.7458279457376541,-1.888213654407493,-1.5338662514338104,-1.4255182793591914,-1.7315069633370181,-1.7500722204253216,1.3024645575370761,7.058333278067609,3.867796593141355,0.6755058676184035,5.391770823180224,6.268745339474436,0.10780408470913584,2.2232916376422827,0.9194918174880502,-1.1006504503402548,1.6189068311491221,2.6794928442100097,1.096172958658467,0.9397454332486644,1.133930909099346,1.1693361747435262,1.0693012936761181,0.9859917803308273,2.4655296064187886,5.913899337232172,4.873897887758428,4.558785756204758,5.462338013718755,5.502112012242339,0.17772684178429174,-0.42535773241788644,0.05387231202740752,0.7907586729821622,-0.18033704433794676,-0.5050695862306214
5.925925925925926,-0.7444781199514231,-1.865154686426945,-1.5240426137118825,-1.43597486315903,-1.7145859201949971,-1.7225319037188973,1.3133959119448084,7.067450193470434,3.87901295452918,0.687254421786464,5.402267137084256,6.278357886741712,0.13246474700849784,2.2821329908502994,0.9681294712292919,-1.0548502391697503,1.6733241101276881,2.7341428962735637,1.0979159086514694,0.9353688515687767,1.1343893178983067,1.1772155815417553,1.0673944246907683,0.9808127263699985,2.4616708545930335,5.842603354397256,4.843905594276941,4.59209668433657,5.41023462246113,5.416968687773953,0.17051455605660973,-0.449083355472263,0.03771773064893148,0.7835468058180315,-0.20065543020524143,-0.5297054580124961
5.935935935935936,-0.7428824716537138,-1.8415171442476719,-1.5137371102400579,-1.4459700313805,-1.6971280805384736,-1.6944566366783942,1.3243438986667424,7.07652108565861,3.8902324363806273,0.6990816353125305,5.412742467477996,6.287916065936057,0.15708295715414525,2.340251608623394,1.0164593850464254,-1.0087237129354834,1.7272114403277286,2.787932261000408,1.0995862001191985,0.9307544301935929,1.1346853792153409,1.1850214489031807,1.0652836783367703,0.9753869692123893,2.4570476658754408,5.769496793401607,4.812411449246148,4.62398350771883,5.356454244884775,5.330146677682989,0.16320966824768365,-0.47287810387012374,0.021435284849459137,0.7760654932667518,-0.22107174291066592,-0.5543608852789836
5.945945945945946,-0.7410415207162251,-1.8173084688108598,-1.5029530016070018,-1.4555007080424982,-1.6791389445019913,-1.6658552197178507,1.3353077738073214,7.085543542680617,3.901453383779087,0.710986735931952,5.423194742680205,6.297417380452037,0.18165107029615454,2.3976294804156937,1.06446657423075,-0.9622851763479132,1.7805521184917181,2.840844269332998,1.101182916134335,0.9259015138016756,1.134817837440789,1.192751089855187,1.0629681053893778,0.9697143510390706,2.4516614729933592,5.694602303403036,4.779425210884703,4.654436354623075,5.3010135426827505,5.241672875426552,0.1558141804411361,-0.496734660146072,0.005029832661022239,0.7683167689711509,-0.24157978388153312,-0.57902828928063
5.955955955955956,-0.7389558631039778,-1.7925362778873852,-1.4916936966719112,-1.4645639611317411,-1.6606241767638128,-1.6367366161596975,1.346286784409772,7.094515146743269,3.91267412962614,0.7229689244041213,5.433621882073407,6.306859332908822,0.20616145710862246,2.4542488251701364,1.1121361540655685,-0.9155490307114985,1.8333296107186507,2.892862523977125,1.1027051599527744,0.920809520425396,1.1347854857902062,1.2004018381976242,1.0604468188215495,0.963794789921966,2.4455139449187664,5.6179430871095954,4.744957099376923,4.683445797295974,5.243929691595349,5.1515746858636,0.1483301231596038,-0.5206456856743017,-0.011493728670407726,0.7603027496273566,-0.2621733245887585,-0.6037000857743341
5.965965965965966,-0.7366261706905531,-1.7672083637181972,-1.4799627515084648,-1.4731570035103185,-1.6415896047912382,-1.6071099494587036,1.3572801686635259,7.103433474956595,3.9238929951401156,0.7350273747318413,5.444021796736798,6.316239425919048,0.2306065061518908,2.5100920968235596,1.159453344434633,-0.8685297694658951,1.8855275575830415,2.94397090447859,1.1041520552951674,0.9154779416513823,1.1345871666893155,1.2079710493309093,1.0577189940941687,0.9576282798670944,2.43860698635154,5.539542893595992,4.709017793708598,4.711002854878098,5.185220376092462,5.059880016770411,0.14075955473861787,-0.5446038229401382,-0.028130464199314573,0.7520256343322215,-0.2828461084740076,-0.6283686873708794
5.975975975975976,-0.7340531910498309,-1.741332690600685,-1.4677638683031997,-1.4812771937783953,-1.622041217035524,-1.5769845003763476,1.368287156114424,7.112296100080503,3.935108290358367,0.7471612343890047,5.454392390081887,6.325555162857849,0.25497862622923345,2.5651419897390397,1.2064034743982028,-0.8212419736986266,1.937129779199913,2.9941535722141643,1.1055227466221504,0.9099063427981974,1.1342217721437406,1.2154561010774618,1.0547838694269287,0.9512148908343085,2.430942737129767,5.45942601095084,4.671618428360755,4.7370989961843595,5.124903783898458,4.966617270200349,0.13310456069187007,-0.5686016978174473,-0.04487540280671224,0.7434877039052391,-0.30359185288553464,-0.653026505883453
5.985985985985986,-0.7312377472242874,-1.7149173924217769,-1.4551008942086485,-1.4889220370917893,-1.6019851610769615,-1.5463697041064877,1.3793069678776353,7.121100591272996,3.946318314643136,0.759369624556513,5.464731558490664,6.334804048631841,0.27927024873727646,2.619381444063787,1.2529719867353026,-0.7737003076306213,1.988120280234193,3.0433949752953007,1.1068163994031808,0.9040943630711966,1.1336882440934113,1.222854394496229,1.051640746049796,0.9445547687335222,2.422523571567238,5.377617258757041,4.632770589862403,4.761726142345201,5.062998600361229,4.871815333690592,0.12536725306806093,-0.5926319218512055,-0.06172353873743243,0.7346913201851523,-0.32440425102211606,-0.6776659546764338
5.995995995995996,-0.728180737469929,-1.6879707701385367,-1.4419778201515967,-1.496089185934177,-1.581427741720689,-1.5152751473532184,1.3903388168532278,7.129844514839704,3.957521357190828,0.7716516403663667,5.475037191956103,6.343983590447801,0.3034738300094231,2.6727936510109496,1.299144442450774,-0.7259195140760102,2.038483254852979,3.091679853383065,1.1080322003788923,0.8980417156945136,1.1329855747515223,1.2301633546900426,1.0482889884349824,0.9376481353974307,2.413352097718364,5.29414198040762,4.5924863132033344,4.78487666930778,4.999524002667205,4.775503571318582,0.11754976979952826,-0.6166870945445271,-0.07866983314814387,0.7256389253014787,-0.34527697388447554,-0.7022794510137128
6.006006006006006,-0.7248831349779381,-1.6605012892070348,-1.428398779596826,-1.5027764408436846,-1.5603754190438264,-1.483710565361822,1.4013819079443253,7.138525434984498,3.9687156975445537,0.7840063511538464,5.485307174724794,6.353091298580823,0.32758185365155806,2.72536205806369,1.344906525245723,-0.6779144098775943,2.0882030916191288,3.13899324241281,1.1091693578168897,0.8917481880201329,1.1321128069279474,1.2373804316055605,1.0447280245093447,0.9304952885307287,2.4034311565707203,5.209026035259385,4.550778078108071,4.806543410196335,4.934499653904072,4.677711814610904,0.10965427404285955,-0.6407598056494389,-0.09570921566562918,0.7163330409211752,-0.366203672233596,-0.7268594184058278
6.016016016016016,-0.7213459875731172,-1.6325175769602922,-1.4143680472667288,-1.5089817510936405,-1.5388348063945414,-1.4516858389037333,1.4124354382777788,7.147140914560966,3.979899606109774,0.7964328007177123,5.495539385941524,6.362124687141695,0.35158683286930886,2.777070374099913,1.3902440459499812,-0.6296998813193918,2.1372643783246685,3.1853204792271197,1.1102271017609044,0.8852136416140189,1.1310690343370058,1.2445031008255443,1.0409573458471535,0.923096601635843,2.3927638211654716,5.122295790626859,4.507658805172131,4.826719657530994,4.867945696973081,4.578470353307488,0.10168295351168977,-0.664842637460693,-0.11283658595483255,0.706776267470674,-0.3871779785553135,-0.7513982889551786
6.026026026026026,-0.7175704173892271,-1.604028419936107,-1.3998900378171877,-1.514703215327279,-1.5168126683436598,-1.4192109912164457,1.4234985974272905,7.155688515824503,3.9910713446728883,0.8089300075883372,5.5057317002955815,6.3710812748432755,0.37548131278614266,2.8279025744360733,1.4351429469152073,-0.581290879517688,2.18565190676252,3.2306472061155946,1.1112046842732348,0.878438012319271,1.1298534018894857,1.251528864353224,1.0369765078431648,0.915452523915204,2.381353395645966,5.033978113618932,4.463141851861804,4.845399165304384,4.799882748352785,4.477809925983912,0.09363801980189364,-0.6889281671119091,-0.13004681529619577,0.6969712833335346,-0.4081935090305846,-0.7758885056986015
6.036036036036036,-0.7135576205213168,-1.575042761155593,-1.3849693044701326,-1.5199390821461978,-1.4943159185894581,-1.3862961848993156,1.4345705676389153,7.164165801184793,4.002229166922605,0.8214969653036935,5.515881988668597,6.379958585765614,0.3992578727515811,2.8778429057884867,1.47958930636727,-0.532702415792012,2.2333506774350647,3.27495937526007,1.1121013796703916,0.8714213102962858,1.128465105968835,1.2584552513885165,1.0327851298659456,0.9075635801500842,2.3692034142347733,4.944100362820798,4.417241008378667,4.862576150915356,4.730331891716179,4.375761710534772,0.08552170770937963,-0.7130089688733324,-0.14733474817179168,0.6869208440239563,-0.42924386551081495,-0.8003225249465754
6.046046046046046,-0.7093088666551534,-1.5455696973532713,-1.3696105376031973,-1.5246877506523875,-1.4713516178162886,-1.3529517187662174,1.4456505240588753,7.172570333958442,4.013371318973937,0.8341326426931068,5.5259881187837365,6.388754150119598,0.4229091286388193,2.926875891150622,1.5235693427165635,-0.4839495570174765,2.280345904198097,3.3182432530838915,1.1129164847518807,0.8641636200399153,1.1269033946914342,1.265279819095845,1.0283828953914058,0.899430370556041,2.356317640139483,4.852690379823722,4.36997049339014,4.878245296959237,4.659314671403185,4.272357314521023,0.07733627454069715,-0.7370776164505006,-0.1646952038597665,0.6766277813364083,-0.4503226374976427,-0.8246928186183354
6.056056056056056,-0.704825498673869,-1.5156184761595728,-1.3538185632969135,-1.5289477709436672,-1.4479269715076961,-1.3191880246560301,1.4567376349636132,7.180899679121535,4.024496039894659,0.84683598416869,5.536047955856006,6.397465505008875,0.44642773513103706,2.974986334584853,1.567069418824923,-0.4350474209599161,2.32662301883872,3.3604854245039033,1.1136493190220493,0.8566651003736132,1.125167568150866,1.2720001533633327,1.0237695521164896,0.8910535706150102,2.3427000643876337,4.7597764806052725,4.3213449496273775,4.892401752874071,4.586853085750528,4.167628765384318,0.06908399941667119,-0.761126685283103,-0.1821229780365963,0.6660950024716439,-0.4714234041265566,-0.8489918765721716
6.066066066066066,-0.7001089322419429,-1.485198493236624,-1.3375983418398885,-1.5327178445623681,-1.4240493277147046,-1.2850156642019372,1.4678310619920163,7.1891514040618905,4.035601562234048,0.8596059100243667,5.546059363243511,6.406090195189823,0.46980638799569424,3.0221593259271935,1.6100760462278156,-0.38601117159527254,2.3721676755857706,3.4016727970838287,1.114299224904929,0.8489259844205733,1.1232569786461142,1.278613869553129,1.0189449120529976,0.8824339308841006,2.3283549045910803,4.665387446762689,4.271379439351879,4.90504113644232,4.512969580281048,4.061608500531341,0.06076718256927837,-0.7851487548433242,-0.19961284438666058,0.655325489139363,-0.4925397361537435,-0.8732122089301912
6.076076076076076,-0.6951606553666512,-1.454319289368205,-1.3209549661924345,-1.5359968248971312,-1.3997261747799679,-1.2504453255605452,1.4789299603797392,7.197323079330752,4.046686112553785,0.8724413167423939,5.556020203099436,6.4146257738293295,0.4930378263461068,3.068380245403558,1.6525758893105051,-0.33685601441467067,2.4169657555513764,3.4417926050877616,1.114865567952005,0.8409465795518668,1.121171030893615,1.285118613242638,1.013908851601506,0.873572276781148,2.31328660364024,4.569552516602093,4.220089439692211,4.9161595351475755,4.43768704075457,3.954329357291215,0.05238814463198413,-0.8091364109329576,-0.2171595562186367,0.6443222966378059,-0.5136651979455402,-0.8973463483968256
6.086086086086086,-0.6899822279371167,-1.4229905475047762,-1.303893660409121,-1.538783717537692,-1.3749651390184825,-1.2154878201018293,1.4900334791955498,7.205412279393721,4.057747911960803,0.8853410773072858,5.565928337024555,6.42306980326015,0.5161148348896029,3.11363476815611,1.6945557694368918,-0.28759719171664405,2.461003371102268,3.4808324134325126,1.1153477370428524,0.8327272673115956,1.118909182223095,1.291512060956419,1.0086613116053615,0.8644695083470977,2.297499828328573,4.472301376086311,4.167490837852292,4.92575350738584,4.36102878608247,3.8458245627490997,0.043949225923759126,-0.8330822479785792,-0.23475784808821404,0.6330885529105615,-0.5347933494698818,-0.9213868525703628
6.096096096096096,-0.6845752812411041,-1.3912220897644922,-1.2864197780207414,-1.5410776805825426,-1.3497739823555888,-1.1801540790609344,1.5011407615796304,7.213416583380676,4.068785176641943,0.8983040415270448,5.575781626720079,6.431419855733598,0.5390302461615627,3.157908868678318,1.7360026690297528,-0.2382499778879641,2.5042668701594986,3.5187801215375796,1.1157451445785753,0.8242685033190842,1.1164709427571393,1.297791920888536,1.003202297384737,0.8551265999852855,2.2809994679077508,4.373664149644093,4.1135999261927205,4.933820083531029,4.283018561108159,3.736127723459128,0.03545278572699671,-0.8569788713240722,-0.2524024374266232,0.6216274575808814,-0.5559177482891277,-0.9453263062467889
6.106106106106106,-0.6789415174597087,-1.3590238743911298,-1.2685388003761917,-1.5428780248993772,-1.3241605999229837,-1.1444551501528653,1.5122509449837567,7.221333575834444,4.079796118400266,0.9113290363615991,5.58557793464062,6.439673514169351,0.5617769427446522,3.2011888251573186,1.776903735601119,-0.1888296746745349,2.546742840425234,3.5556239670715653,1.1160572266679867,0.8155708171481401,1.1138558755744294,1.3039559336151247,0.9975318787507307,0.8455446001776998,2.263790632573957,4.273671390843597,4.058433397186659,4.940356766854342,4.203680529255679,3.6252728150398523,0.02690120155955579,-0.8808188995197904,-0.2700880261744811,0.6099422809638007,-0.5770319515536451,-0.9691573237152294
6.116116116116116,-0.6730827091400954,-1.3264059926698721,-1.2502563349447797,-1.5441842143382385,-1.2981330176134955,-1.1084021941511153,1.5233631614132839,7.229160847458007,4.090778945192816,0.924414866258347,5.59531512464709,6.447828372902137,0.5843478594725603,3.2434612237222624,1.8172462857315403,-0.1393516064438183,2.588418113535304,3.591352529593867,1.1162834433064726,0.8066348121834193,1.1110635968566025,1.3100018727969667,0.991650189999514,0.8357246311783121,2.2458786518857727,4.172354072933002,4.002008338251859,4.945361534297237,4.123039265048718,3.5132941716554327,0.01829686844115364,-0.9045949666076524,-0.28780930242044017,0.598036363056368,-0.5981295179955374,-0.992872551044275
6.126126126126126,-0.6670006986464515,-1.2933786658019046,-1.2315781135794834,-1.5449958658973002,-1.2716993895953739,-1.0720064814312937,1.5344765376708585,7.2368959958600065,4.101731861669711,0.937560313494701,5.604991062659312,6.455882038425054,0.6067359856175613,3.284712962597325,1.8570178089970055,-0.08983111544025515,2.6292797691362377,3.625954734090521,1.1164232785474897,0.7974611654539434,1.1080937760186882,1.3159275458718436,0.9855574298865214,0.8256678886835699,2.227269073114163,4.0697435792512024,3.94434222646041,4.948832837097742,4.041119746502355,3.400226475385823,0.00964219815433599,-0.9282997244014615,-0.30556094204413936,0.5859131125063011,-0.6192040099218975,-1.0164646683584873
6.136136136136136,-0.6606973975893231,-1.2599522417387894,-1.212509990741703,-1.5453127498412351,-1.2448679957868674,-1.0352793884808205,1.5455901956017908,7.244536626298299,4.112653069714358,0.9507641385275301,5.6146036173081555,6.463832130129317,0.6289343670612205,3.324931256158082,1.8962059718423065,-0.040283557035152254,2.669315138885509,3.6594198544030982,1.1164762406666342,0.7880506274438174,1.1049461358230774,1.3217307947364636,0.9792538615806932,0.8153756414801556,2.2079676595250475,3.9658716935115286,3.8854529231278345,4.950769601269946,3.957947347389877,3.286104745489243,0.0009396185002539177,-0.9519258447617391,-0.32333761036294556,0.5735760055593847,-0.6402489952069692,-1.0399263921043764
6.146146146146146,-0.6541747862335121,-1.2261371919775979,-1.193057941688051,-1.5451347897721301,-1.2176472392918676,-0.9982323943757685,1.5567032523410045,7.252080352421362,4.12354076898465,0.9640250803493885,5.6241506605869995,6.47167628104018,0.6509361084475781,3.364103638890019,1.9347986213996402,0.009275705027494772,2.708511810373764,3.6917375165496034,1.1164418623182393,0.7784040218802061,1.1016204524769935,1.327409496417745,0.9727398125987872,0.8048492310701177,2.1879803885950095,3.860770589961523,3.8253586682832523,4.951171227936489,3.873547829387078,3.1709643275602635,-0.007808427450524039,-0.9754660218643773,-0.3411339637819761,0.5610285849859377,-0.6612580492826015,-1.0632504773051545
6.156156156156156,-0.6474349128847158,-1.1919441083177957,-1.173228060619747,-1.5444620626529266,-1.190045643797416,-0.9608770772259463,1.567814820561488,7.259524797007296,4.134393157454973,0.9773418568514249,5.633630068502295,6.479412138548826,0.6727343753181353,3.4022179692479195,1.9727837892512723,0.05883130338777062,2.74685763096781,3.72289770193633,1.1163197006844496,0.7685222454986383,1.0981165557134311,1.3329615637332513,0.9660156747197753,0.7940900712734925,2.1673134501606786,3.754472823421803,3.76407807502228,4.9500375935139616,3.7879473340964585,3.0548408825868525,-0.01659948211193006,-0.9989129744623961,-0.35894465144689164,0.548274458986681,-0.6822247571263773,-1.0864297198035593
6.166166166166166,-0.6404798932551012,-1.1573836995808822,-1.153026558795183,-1.5432947987833816,-1.1620718509338788,-0.92322511058932,1.5789240087241752,7.266867592700205,4.145208431958837,0.9907131651928551,5.64303972172306,6.487037365139979,0.6943223962279899,3.4392624334149646,2.0101496951350946,0.10836787182772889,2.7843407115731753,3.7528907504596964,1.1161093376167253,0.7584062677857064,1.09443432885554,1.3383849459405734,0.9590819038793559,0.7830996478085381,2.145973244502374,3.647011319207103,3.7016301237444282,4.947369049751162,3.7011723749538086,2.9377703759097904,-0.025431074140814088,-1.022259448140117,-0.3767643168989492,0.5353173000783459,-0.7031427152468033,-1.10945695849206
6.176176176176176,-0.6333119098080087,-1.1224667882938,-1.1324597626062496,-1.5416333817285537,-1.1337346175986058,-0.8852882598568844,1.5900299213291744,7.274106382743731,4.155984788731994,1.0041376821768893,5.652377506229076,6.494549639115033,0.7156934648424625,3.4752255489603616,2.0468847505919308,0.15787005002892693,2.820949430315085,3.7817073634970906,1.1158103797697319,0.7480571306992448,1.0905737088644336,1.3436776293754558,0.95193902004461,0.7718795178497109,2.1239663803625906,3.5384193629326113,3.6380341562767944,4.943166423620191,3.613249829019669,2.8197890660878406,-0.03430071919962449,-1.0454982175590455,-0.3945875997318,0.5221608439593678,-0.7240055336649429,-1.1323250775297533
6.186186186186186,-0.6259332110819881,-1.0872043073371433,-1.1115341116190185,-1.5394783481998366,-1.1050428132439047,-0.8470783786091035,1.6011316591682687,7.281238821711498,4.16672042395585,1.0176140646329925,5.661641313957614,6.501946655310455,0.7368409420135641,3.5100961683943783,2.0829775625534555,0.20732248832813444,2.8566724361366957,3.8093386067857997,1.1154224587275792,0.7374759483660706,1.0865346863704053,1.3488376380784708,0.9445876070688438,0.7604313095635198,2.101299672899951,3.4287305902087613,3.5733098698858496,4.9374310170604065,3.5242069286582183,2.7009334936721587,-0.04320592072311528,-1.068622088694774,-0.4124091372495216,0.5088088883560151,-0.7448068378918855,-1.155027008545261
6.196196196196196,-0.6183461109943774,-1.0516072965592003,-1.090256156579383,-1.5368303878885796,-1.0760054171301658,-0.8086074049450487,1.6122283195786118,7.288262576234267,4.177413534301014,1.0311409498053663,5.670829043448457,6.509226125811255,0.7577582578356631,3.543863482619679,2.118416936869629,0.2567098524697427,2.8914986523134956,3.8357759131891345,1.1149452311223629,0.7266639067573826,1.0823173056875446,1.3538630344100473,0.9370283125266602,0.7487567216224046,2.077980141579243,3.3179789762276624,3.507477311179193,4.930164606575358,3.434071253106155,2.5812404698933875,-0.05214417068884418,-1.0916239010642084,-0.43022356612537027,0.49526529184931173,-0.7655402709014306,-1.1775557328249489
6.206206206206206,-0.6105529881246398,-1.0156868993568797,-1.0686325573842779,-1.5336903432523437,-1.046631515544994,-0.7698873577853702,1.6233189966975365,7.295175325723546,4.1880623174708065,1.0447169557475247,5.67993860048705,6.516385780659284,0.7784389136797152,3.5765170242778916,2.153191881774538,0.30601682835340427,2.925417279882762,3.861011085348896,1.1143783787449772,0.7156222633419168,1.0779216648117498,1.3587519196536604,0.9292618475293101,0.7368575226967861,2.0540150079982196,3.2061988252444062,3.4405568698991353,4.92136944268277,3.3428707199341976,2.4607470652649557,-0.061112950391221076,-1.1144965299424299,-0.4480255240607397,0.4815339726831168,-0.7861994950973838,-1.1999042834857896
6.216216216216216,-0.6025562849776779,-0.979454359224581,-1.0466700810191079,-1.5300592092538605,-1.0169302989892004,-0.7309303331502467,1.6344027817184055,7.301974763091455,4.198664972744582,1.058340681722848,5.688967898745564,6.52342336855617,0.7988764842054263,3.6080466709903782,2.1872916112895853,0.3552281267754317,2.958417800987032,3.8850362982233553,1.1137216086481632,0.7043523467169664,1.073347915402134,1.3635024346070008,0.9212889865203819,0.724735550925446,2.0294116936518023,3.0934247599564895,3.3725692726100713,4.911048249217785,3.250633576403827,2.339490598106101,-0.07010973121886983,-1.1372328885685064,-0.4658096514438133,0.46761890755372937,-0.8067781942748538,-1.2220657476321977
6.226226226226226,-0.5943585072273588,-0.942921016272071,-1.024375599462018,-1.525938133052775,-0.9869110593305362,-0.6917485004134649,1.6454787631474144,7.308658595466613,4.209219701520661,1.0720107086109891,5.697914860421664,6.530336657560635,0.8190646193507254,3.6384426484921977,2.2207055485629654,0.40432848816248945,2.990489982130538,3.907844101509964,1.1129746532417595,0.6928555562173812,1.0685962627458334,1.3681127601609342,0.9131105670518913,0.7123927133644008,2.0041778176344103,2.979691710784648,3.303535576281556,4.899204222489679,3.1573883907219713,2.2175086229881775,-0.07913197543505952,-1.159825930339571,-0.483570593007396,0.45352413038139205,-0.8272700755749369,-1.2440332684961646
6.236236236236236,-0.5859622229404785,-0.9060983037124534,-1.0017560875556608,-1.5213284136502674,-0.9565831869260374,-0.6523540985337901,1.6565460270612777,7.315224544905824,4.219724707858747,1.085725599320005,5.706777416874815,6.5371234357800185,0.8389970462979309,3.667695533658288,2.2534233291443915,0.4533026872961114,3.0216238773476096,3.92942742195205,1.1121372703801267,0.6811333615026646,1.0636669657062268,1.372581117866077,0.9047274895408398,0.6998309854144402,1.9783211942811068,2.8650349050584234,3.233477161769094,4.885841030292282,3.0631640431963127,2.0948389191078163,-0.08817713696096689,-1.1822686509924871,-0.5013029994854117,0.439253731064078,-0.8476688714321969,-1.2658000475600388
6.246246246246246,-0.5773700617814089,-0.8689977443213117,-0.9788186208471158,-1.5162315014866643,-0.9259561677138815,-0.6127594322647933,1.6676036573657125,7.321670349101346,4.230178199021615,1.099483899204089,5.715553509259903,6.543781512055755,0.8586675714160033,3.695796257420946,2.2854348041940717,0.5021355380265824,3.0518098312820494,3.9497795655287775,1.1112092434417185,0.6691873021223002,1.0585603366545808,1.376905770486809,0.8961407170063196,0.6870524102275051,1.9518498307483025,2.749489856109814,3.162415727194662,4.870962810768441,2.9679897172939866,1.9715194785905445,-0.0972426621615248,-1.2045540907724241,-0.5190015292675554,0.4248118542139413,-0.8679683415143228,-1.2873593466612852
6.256256256256256,-0.5685847141976742,-0.8316309468681257,-0.9555703733966295,-1.5106489979921631,-0.8950395802756507,-0.5729768683443093,1.6786507360546414,7.327993762083521,4.240578386015943,1.113284136486771,5.724241089157971,6.550308716642631,0.8780700821782808,3.722736107577678,2.3167300436249216,0.5508118979747243,3.0810384821765457,3.968894219527697,1.1101903814007754,0.657018987059437,1.053276741385149,1.381085022542556,0.8873512747872438,0.6740590980920921,1.924771924534759,2.633092352278367,3.090373281229,4.854574171128871,2.8718948906064066,1.8475884947284857,-0.10632599063361518,-1.2266753365876735,-0.5366608500515848,0.410202697876827,-0.8881622746533736,-1.308704490078578
6.266266266266266,-0.559608930586707,-0.7940096025210632,-0.9320186155558566,-1.5045826550908092,-0.8638430928699131,-0.5330188316647037,1.6896863434700364,7.334192554918556,4.250923484132103,1.1271248226894612,5.732838119203903,6.556702901881573,0.8971985490551064,3.748506731488579,2.347299339177062,0.5993166732201316,3.10930076477118,3.9867654544992432,1.109080518891117,0.6446300942530793,1.0478165990137407,1.3851172208361673,0.8783602502407896,0.6608532257978716,1.8970958609436692,2.5158784458311447,3.017372136277757,4.836680186225763,2.7749093257230433,1.723084350155773,-0.11542455599636142,-1.2486255241500406,-0.554275640492745,0.3954305122352323,-0.9082444907680105,-1.3298288665985818
6.276276276276276,-0.5504455204440432,-0.7561454812262645,-0.9081707117162886,-1.4980343746578808,-0.8323764604380414,-0.4928978014251374,1.7007095585623195,7.340264516401223,4.261211713482733,1.1410044530651966,5.7413425737108374,6.562961942865787,0.9160470273807584,3.773100138662381,2.377133207423631,0.6476348229744021,3.136587913110141,4.003387726092574,1.1078795162620159,0.6320223700989255,1.0421803818597983,1.3890007549692336,0.8691687924216486,0.6474370359797191,1.868830210486589,2.397884441800969,2.9434349015736045,4.8172863969816415,2.6770630610169603,1.5980456049653524,-0.12453578668327606,-1.270397840100143,-0.5718405918498086,0.38049959829512703,-0.9282088427761174,-1.3507259315627735
6.286286286286286,-0.5410973514932178,-0.7180504280627349,-0.8840341180285682,-1.4910062079308453,-0.8006495215831918,-0.45262630726701725,1.711719459151245,7.346207453742273,4.27144129953994,1.154921507037462,5.749752439291126,6.569083738100035,0.9346096591941075,3.7965087032303853,2.4062223927069923,0.6957513642379208,3.1628914632557796,4.018755876772183,1.1065872596261306,0.6191976289290119,1.0363686153120175,1.3927340578441785,0.8597781117421828,0.6338128364413576,1.8399837262300298,2.2791468867464166,2.8685844761764594,4.796398808673898,2.5783864013449755,1.4725109847708373,-0.133657106736019,-1.2919855241169633,-0.5893504096272264,0.36541430655703183,-0.9480492184972238,-1.3713892088936823
6.296296296296296,-0.5315673487976347,-0.6797363595739789,-0.859616380093394,-1.483500354874076,-0.7686721955233855,-0.41221692539383004,1.7227151221871777,7.3520191932503645,4.281610473670974,1.1688744486439508,5.758065715473638,6.575066210152838,0.9528806750524308,3.8187251663075084,2.434557870004428,0.7436513764387506,3.1882032559091495,4.0328651374147615,1.1052036608994908,0.6061577524703222,1.0303818776775497,1.3963156061529716,0.8501894796135908,0.6199829994588266,1.8105653410855342,2.159702557437036,2.792844041883965,4.774023889075591,2.478909908665316,1.3465193687171224,-0.142785936599519,-1.313381871011002,-0.6067998152128816,0.35017903567177344,-0.9677595425441339,-1.3918122930999104
6.306306306306306,-0.5218584938546803,-0.641215260077509,-0.8349251306247313,-1.4755191634975193,-0.7364544790196282,-0.37168227467656184,1.7336956240126913,7.357697581008268,4.291717473672178,1.1828617269851214,5.766280415317231,6.580907306301409,0.9708543958178204,3.8397426382397075,2.4621308477224217,0.7913200060521972,3.2125154389362423,4.045711128785797,1.1037286578335146,0.5929046892825293,1.0242208000148378,1.3997439208523108,0.8404042280681967,0.6059499610639896,1.7805841650440726,2.0395884494672947,2.7162370560544473,4.75016856645304,2.378664392575675,1.220109777443465,-0.1519196939182146,-1.3345802328003797,-0.6241835475109346,0.33479823108132595,-0.9873337782031845,-1.411988851259322
6.316316316316316,-0.5119738236723664,-0.6024991779533716,-0.8099680870860531,-1.467065129129528,-0.7040064432800247,-0.3310350127459074,1.7446600406244013,7.36324048354316,4.301760544301082,1.1968817766774198,5.774394566020191,6.586604999169115,0.9885252344156339,3.8595546007370936,2.488932770418677,0.838742471199615,3.2358204697991177,4.057289862895474,1.1021622140390515,0.5794404541750438,1.0178860659501314,1.4030175676251269,0.8304237493629761,0.5917162203082997,1.7500494823556147,1.9188417658027779,2.6387872443445604,4.724840227420862,2.2776809007746057,1.0933213610027586,-0.16105579433316516,-1.35557402076925,-0.641496364569259,0.3192763836451652,-1.0067659293025408,-1.4319126249797787
6.326326326326326,-0.5019164298287843,-0.5636002219128414,-0.7847530493003414,-1.4581408936440823,-0.6713382308408442,-0.2902878320724809,1.7556074479349555,7.368645788490784,4.311737937806449,1.2109330183110223,5.782406209525451,6.592157287355272,1.005887697564442,3.8781549088920713,2.5149553214510205,0.8859040662250319,3.258111117891186,4.067597744233437,1.1005043190024444,0.5657671276035504,1.0113784114777433,1.406135157328268,0.8202494955644443,0.5772843385070573,1.7189707486547534,1.7974999052621854,2.5605185933638563,4.698046714655101,2.1759907094491937,0.9661933867407425,-0.17019165227978805,-1.3763567075078817,-0.6587330452009602,0.3036180282525567,-1.0260500420679601,-1.451577432336821
6.336336336336336,-0.49168945751466364,-0.5245305572484361,-0.7592878970345907,-1.4487492446426415,-0.6384600524255023,-0.24945345603623928,1.7665369220351,7.373911405253282,4.321647914456135,1.2250138589119566,5.790313403121414,6.597562196057085,1.022936387476939,3.8955377930818806,2.540190425552379,0.9327901662481769,3.2793804667759185,4.076631570882047,1.0987549880936025,0.5518868550462173,1.0046986247441052,1.409095346426225,0.8098829781150333,0.562656938464387,1.6873575880332667,1.675600450938695,2.4814553432485793,4.669796324465167,2.073625313591996,0.8387652271388971,-0.17932468178597333,-1.396921828933782,-0.6758883905994796,0.28782774242120973,-1.0451802069654426,-1.470977169787692
6.346346346346346,-0.48129610455933225,-0.48530240206641573,-0.7335805875595598,-1.4388931145908774,-0.6053821837824331,-0.20854463498633777,1.7774475394557379,7.379035265650493,4.331488743062573,1.2391226924084628,5.798114220038168,6.602817777683515,1.0396660035312881,3.911697860754946,2.5646302513310184,0.9793862316924986,3.299621916328289,4.08438853550779,1.0969142625660868,0.5378018463597715,0.9978475458156918,1.4118968374107617,0.7993257673810927,0.5478367036791784,1.6552197900605288,1.5531811585642739,2.4016219801569587,4.640097804225329,1.970616417250237,0.7110763476247889,-0.18845229727032886,-1.4172629862932329,-0.6929572259467782,0.27191014488272996,-1.064150560530201,-1.4901058140611136
6.356356356356356,-0.47073962044037665,-0.4459280235029304,-0.7076391531855286,-1.4285755799105553,-0.5721149625028294,-0.16757414229263534,1.7883383774299042,7.384015324564505,4.341258701505736,1.2532579001014468,5.805806750038939,6.60792211246091,1.0560713439123837,3.9266300981004925,2.5882672136952865,1.025677812786775,3.3188291847782825,4.090866226230503,1.0949822095492028,0.5235143751156413,0.9908260664308834,1.414538379206323,0.788579492182654,0.532826377532233,1.6225673067526867,1.4302799448205439,2.32104322868834,4.608960349666564,1.8669959237102798,0.5831662943536423,-0.19757191434031007,-1.4373738481426228,-0.7099344020141083,0.25586989415530875,-1.0829552871813843,-1.5089574240222252
6.366366366366366,-0.4600233052773123,-0.4064197339249898,-0.6814716987748223,-1.417799860026846,-0.5386687848192359,-0.12655477039007376,1.7992085141545688,7.388849560577281,4.350956077253422,1.267417851138881,5.813389100006582,6.612873309030216,1.072147307222525,3.9403298716008965,2.611093976202099,1.0716505540389187,3.33699631065585,4.096062627370187,1.0929589220321079,0.5090267779163687,0.9836351297358441,1.4170187675610944,0.7776458393051022,0.5176287624548719,1.589410249491544,1.306934875599814,2.2397440442284946,4.576393602029588,1.7627959256204169,0.4550746819649153,-0.20668095058998556,-1.4572481523089578,-0.7268147967548718,0.2397116871040906,-1.101588621021991,-1.5275261425121145
6.376376376376376,-0.44915050880957347,-0.366789887117429,-0.6550863992318731,-1.4065693163713657,-0.5050541023859875,-0.08549932681715407,1.8100570290521965,7.393535976601141,4.360579167878676,1.2816009029940065,5.8208593945249225,6.6176695050355425,1.0878888940609988,3.952792929466302,2.6331034533284425,1.1172901986805954,3.354117654636695,4.099976120071148,1.090844518839937,0.49434145369250526,0.9762757300044986,1.4193368454235897,0.7665265529929102,0.5022467190792581,1.5557588858941105,1.1831841542199217,2.1577496052234797,4.5424076450799795,1.6580486950550342,0.32684118131767476,-0.21577682639719273,-1.4768797078289473,-0.743593316889076,0.22344025748966675,-1.120044847623417,-1.5458061981613647
6.386386386386386,-0.43812462935914026,-0.3270508744570526,-0.6284914969715965,-1.3948874513412466,-0.4712814190424899,-0.04442063024973772,1.8208830030319738,7.398072600501917,4.370126281574209,1.2958054019471905,5.828215776454794,6.6223088677039526,1.103291208572087,3.9640154029510546,2.6542888126651984,1.1625825930812754,3.370187901288318,4.102605482803289,1.0886391446019488,0.47946086298020646,0.9687489123426926,1.4214915033046533,0.7552234344255855,0.4866831653706993,1.5216236366337748,1.0590661095965253,2.075085305384434,4.507013001986271,1.5527866735232252,0.19850550720856555,-0.2248569657198366,-1.4962623968660642,-0.7602648994788962,0.20706037450514048,-1.1383183057940842,-1.5637919071770612
6.396396396396396,-0.42694911277812286,-0.2872151210751411,-0.6016952993668663,-1.382757907214565,-0.43736128756034276,-0.0033315065313997815,1.8316855187506298,7.402457485714584,4.379595737663658,1.3100296835712848,5.83545640750456,6.626789594416259,1.118349459961013,3.973993807551545,2.6746434770325958,1.2075136911303574,3.3852020607157955,4.103949891740379,1.0863429697117115,0.464387527179751,0.961055772376628,1.4234816796247634,0.7437383411759994,0.4709410757421976,1.4870150722140978,0.9346191843765128,1.9917767458257374,4.470220632062025,1.4470424619249493,0.07010740607617724,-0.23391879689108466,-1.5153901766049835,-0.7768245134948522,0.19057684130222002,-1.1564033893316026,-1.5814776751026995
6.406406406406406,-0.4156274513816295,-0.24729508200950656,-0.5747061761758784,-1.3701844650224628,-0.40330430637531434,0.037755215298436604,1.842463660872763,7.406688711851184,4.388985867109507,1.3242720732203426,5.842579468794968,6.631109913268671,1.133058963977367,3.98272504408509,2.6941611265166556,1.2520695585860018,3.399155470106765,4.104008921015206,1.0839561902793324,0.44912402779521227,0.9531974559256714,1.425306361046527,0.7320731866512585,0.45502348015152155,1.4519439096962152,0.8098819230362009,1.9078497271389547,4.432041927372877,1.3408488104578433,-0.0583133563043861,-0.24295975341321235,-1.534257081122816,-0.7932671613721236,0.1739944935067937,-1.1742945487579237,-1.598857998550457
6.416416416416417,-0.4041631828662484,-0.20730323834729095,-0.5475325569501992,-1.3571710433783084,-0.3691211163051778,0.0788267069773549,1.8532165163305996,7.410764385300834,4.398295013017535,1.3385308865215355,5.849583161418162,6.635268083625104,1.147415144365539,3.9902063996495194,2.7128357004259738,1.2962363773893297,3.4120437951751494,4.10278254285151,1.08147902807575,0.4336730056555176,0.9451751586596344,1.4269645827922688,0.7202299395162985,0.4389334631810781,1.416421009380868,0.6848929599480058,1.8233302414050205,4.392488709209594,1.2342386084778114,-0.18671700713292227,-0.2519772747498528,-1.552857223236554,-0.8095878805565108,0.1573181977244492,-1.1919862930369476,-1.6159274669052814
6.426426426426427,-0.392559889214479,-0.16725209335969915,-0.5201829284243022,-1.3437216972642623,-0.3348223972544269,0.11987014499255892,1.8639431745831028,7.414682639821663,4.407521531137624,1.3528044298701243,5.85646570699065,6.639262396659997,1.1614135342817218,3.9964355484631726,2.7306613991682602,1.3400004499426557,3.4238630315031684,4.100271127572687,1.078911730469105,0.4180371601171369,0.9369901257406341,1.4284554289466087,0.7082106231003723,0.42267416310087175,1.380457371446085,0.559691007419285,1.7382444641471426,4.351573224428254,1.1272448743165326,-0.3150637788977223,-0.26096880711640574,-1.5711847963261623,-0.8257817450395721,0.14055285003639542,-1.2094731912740533,-1.632680764000283
6.436436436436437,-0.38082119558545025,-0.12715416862986512,-0.492665831887401,-1.329840616775622,-0.3004188649068901,0.16087271455201582,1.8746427278743483,7.418441637124461,4.416663790360765,1.3670910009273276,5.863225348200098,6.643091175891452,1.1750497776770397,4.001410552585042,2.7476326860460363,1.3833482033504219,3.4346095057812254,4.096475443487213,1.0762545703532083,0.4022192482486465,0.9286436514496427,1.4297780327439407,0.6960173147866207,0.4062487709148375,1.3440641325415634,0.43431484370704876,1.6526187462269135,4.3093081416586685,1.0199007450590352,-0.44331392168752476,-0.26993180426836183,-1.5892340761327448,-0.8418438668824563,0.12370337448625665,-1.226749874397023,-1.6491126697628937
6.446446446446447,-0.36895076919227127,-0.08702200017504888,-0.4649898605383899,-1.3155321258233352,-0.26592126740726757,0.2018216135528989,1.88531427149109,7.422039567447891,4.425720173212133,1.3813888891209354,5.869860349345751,6.646752777704541,1.1883196306463721,4.005129862514837,2.7637442889709427,1.4262661936215275,3.4442798769452794,4.091396656650886,1.073507846068132,0.3862220839974213,0.920137078797842,1.4309315768407187,0.683652145384912,0.3896605293908465,1.3072525623407931,0.30880330101225556,1.5664796056861332,4.265706547382229,0.91223946628451,-0.5714277154980218,-0.27886372828729594,-1.606999422531232,-0.8577693977279622,0.10677472155820551,-1.2438110368178448,-1.6652180618313037
6.456456456456457,-0.3569523181663604,-0.046868134564365255,-0.43716365682471503,-1.3008006807950818,-0.23134038203261822,0.2427040565461013,1.8959569040194375,7.425474650125061,4.434689076340039,1.3956963761485102,5.876368996872323,6.65024559186462,1.2012189627424639,4.007592317672795,2.7789912020961225,1.4687411098317489,3.4528711372113614,4.085036330505898,1.0706718813129439,0.37004853733871185,0.9114717991229055,1.4319152935724706,0.671117298488146,0.3729127320746806,1.2700340600520026,0.18319525345740517,1.4798537195368782,4.220781941880382,0.8042943817735303,-0.699365482529104,-0.2877620503642895,-1.6244752812770422,-0.8735535303003538,0.08977186664690653,-1.2606514380748735,-1.6809919171406555
6.466466466466467,-0.3448295904091051,-0.006705125033246415,-0.40919590976599635,-1.2856508691753419,-0.19668701185482773,0.2835072786955938,1.906569727600563,7.428745134141297,4.443568911000655,1.4100117364830265,5.882749599897193,6.653568042020485,1.2137437582549016,4.008797146759081,2.7933686873661814,1.5107597782449638,3.4603806130069,4.077396425396893,1.0677470250506143,0.35370153340737115,0.9026492516703286,1.432728465195454,0.6584150098122196,0.3560087222882843,1.2324201508889976,0.0575296050511541,1.3927679155023511,4.174548235055002,0.6960989231848711,-0.8270875994690425,-0.29662425158053607,-1.641656185726175,-0.8891914998924711,0.07269980851974236,-1.277265904454847,-1.69642931347852
6.476476476476477,-0.33258637243120776,0.033454472404159066,-0.38109535226323166,-1.2700874081248754,-0.16197198239509014,0.32421853973140013,1.9171518481853604,7.431849298682933,4.452358103538324,1.4243332378807845,5.889000490730738,6.656718586197215,1.2258901174535752,4.008743967992659,2.806872275984232,1.5523091663919015,3.466805965798582,4.068479297964139,1.064733651405124,0.33718405161249837,0.8936709231599393,1.4333704241128862,0.6455475665198596,0.3389518921126015,1.1944224825029892,-0.06815472235632261,1.3052491637110737,4.127019742121941,0.5876865997051216,-0.9545545097617989,-0.30544782368489093,-1.6585367585281998,-0.9046785858396712,0.05556356777180255,-1.293649330594251,-1.7115254310091643
6.486486486486487,-0.3202264881800773,0.07359810284344684,-0.35287075839441384,-1.254115143020052,-0.12720613827143953,0.36482512789496674,1.927702375787977,7.434785453676953,4.461055095861317,1.4386591418914472,5.895120025389656,6.659695717278553,1.2376542577962282,4.007432789229582,2.8194977697955874,1.5933763871051576,3.47214519281648,4.058287700414005,1.0616321595508056,0.32049912473527403,0.8845383473377244,1.4338405530856717,0.6325173065285333,0.32174568135531373,1.1560528213765193,-0.19381880112349237,1.2173245683469884,4.078211179179105,0.4790909876742942,-1.0817267358536686,-0.31423026986812264,-1.6751117132916233,-0.9200101129801469,0.03836818527410848,-1.3097966810595412,-1.7262755537661394
6.496496496496497,-0.3077537978556289,0.11371321637807334,-0.32453094069739924,-1.2377390459524842,-0.0924003398403692,0.4053143638757048,1.9382204247381412,7.437551940321323,4.469658345912905,1.4529877043700412,5.90110658410309,6.66249796347867,1.249032515099727,4.004864007960636,2.8312412425876525,1.6339487025092247,3.476396627674233,4.046824779666982,1.0584429735939527,0.30364983801026607,0.8752531045131062,1.4341382854275677,0.6193266178026473,0.30439357650379784,1.1173230491805906,-0.3194237098694199,1.1290213592580591,4.028137658650402,0.3703457201906446,-1.2085648914154685,-0.3229691055336273,-1.691375856221116,-0.9351814531011702,0.02111872061555701,-1.3257029919057268,-1.7406750711127317
6.506506506506507,-0.29517219671485934,0.15378727198592448,-0.29608474744086916,-1.2209642141894312,-0.057565459833578116,0.4456736047374867,1.9487051139322065,7.440147131605837,4.478166328137585,1.4673171759907604,5.9069585718114395,6.66512388880318,1.2600213446746893,4.001038411188367,2.842099041305632,1.6740135279643031,3.479558940885081,4.034094076383486,1.055166542446733,0.28663932819049015,0.8658168210818163,1.434263105184722,0.6059779376302562,0.2868991096636279,1.0782451590961404,-0.44493054552378325,1.0403668835259663,3.976814684607004,0.2614844766979179,-1.3350296935364772,-0.3316618590643667,-1.7073240877260865,-0.9501880263708115,0.003820250539066929,-1.3413633722128424,-1.7547194791698213
6.516516516516517,-0.28248561386556675,0.1938077414131333,-0.26754105988422816,-1.2037958685954446,-0.022712379990886225,0.4858902478338799,1.9591555670828353,7.442569432823327,4.486577533942303,1.481645802762417,5.912674418657661,6.667572093499234,1.2706173224231132,3.995957175183504,2.8520677871836635,1.713558435962668,3.4816311402735947,4.020099523867777,1.051803339693444,0.2694707825965146,0.856231169034513,1.4342145472995325,0.5924737518845046,0.2692658574829497,1.0388312521009866,-0.5703004353712217,0.9513885969995066,3.924258147967356,0.1525409725582478,-1.4610819748863606,-0.3403060725857934,-1.7229514040001157,-0.9650253027546912,-0.013522132627590843,-1.3567730055998222,-1.7684043822107052
6.526526526526527,-0.26969801104958985,0.23376211305394398,-0.23890878952728842,-1.1862393520157495,0.012148012309639281,0.5259517347109078,1.9695709129672458,7.44481728207107,4.494890472152577,1.4959718265453814,5.918252580470944,6.669841214494592,1.2808171458986768,3.989621865120876,2.861144376791035,1.7525711599763925,3.482612571282977,4.004845446850294,1.0483538634491545,0.2521474381499026,0.8464978654512926,1.433992197758772,0.5788165942700307,0.2514974400630598,0.9990935332234029,-0.6954945490862845,0.8621140557943192,3.8704843215774067,0.04354894861393481,-1.586682695841316,-0.3488993027245268,-1.7382528985707548,-0.9796888034173298,-0.03090332254579151,-1.3719271517153175,-1.7817254940224525
6.536536536536537,-0.2568133814159423,0.2736378958254211,-0.21019687535059076,-1.1683001276218583,0.04700482742330326,0.5658455549961278,1.9799502856739442,7.446889150742243,4.5031036694633215,1.510293485569847,5.923691539242573,6.671929925825504,1.2906176353293703,3.982034434594916,2.869325982993157,1.7910395982552292,3.4825029171778357,3.9883365601488294,1.0448186362107705,0.23467258039129266,0.8366186719822541,1.433595693725939,0.5650090455545641,0.23359751985552843,0.9590443077634804,-0.8204741107552591,0.7725709077615699,3.815509855172611,-0.0654578392586642,-1.7117929565706735,-0.3574391213625434,-1.7532237638192063,-0.9941741021076533,-0.04831820044439663,-1.3868211477049872,-1.7946786392333773
6.546546546546547,-0.24383574828422216,0.3134226230358048,-0.18141428104721777,-1.1499837772199315,0.08184717681110369,0.6055592502728228,1.9902928248478648,7.448783544007271,4.511215670884277,1.5246090149552634,5.928989803593877,6.673836939053287,1.3000157346021521,3.9731972250149146,2.8766100558269954,1.8289518175734807,3.4813021991423696,3.9705779672089156,1.0411982047005803,0.21704954248341937,0.826595394314276,1.4330247236577887,0.5510537327859557,0.21556980054620453,0.9186959774834436,-0.9452004108811499,0.6827868839282326,3.759351770223239,-0.17444563059990076,-1.8363740090802236,-0.36592311638665104,-1.767859292469423,-1.008476826528237,-0.06576163670194764,-1.401450409654815,-1.807259754606209
6.556556556556557,-0.23076916389867935,0.35310385624531393,-0.15256999224695536,-1.131295999522409,0.11666417641171042,0.6450804179381081,2.0005976759338497,7.450499001284913,4.51922504017989,1.538916647230774,5.934145909236071,6.6755610036694595,1.309008512209317,3.9631129648802066,2.8829943232906894,1.866296056924691,3.479010776273933,3.951575158523903,1.0374931397023177,0.19928170419938407,0.8164298816241691,1.432279027405007,0.5369533284948836,0.19741802592645083,0.8780610367681028,-1.0696348183680988,0.5927897899116223,3.702027454664605,-0.2833806708190187,-1.9603872692085345,-0.37434889243301184,-1.7821548790461599,-1.02259265968785,-0.08322849243222141,-1.4158104340099988,-1.8194648902965647
6.566566566566567,-0.2176177081733271,0.39266918911820137,-0.12367301373366214,-1.1122426083834442,0.15144495001205774,0.6843967150437579,2.0108639904183794,7.4520340967029615,4.527130360303504,1.553214612856502,5.939158419421883,6.677100907489315,1.3175931621562886,3.9517847689355143,2.8884767920471184,1.903060731163022,3.475629345471985,3.931334009935199,1.0337040358898024,0.1813724908964877,0.8061240260183782,1.4313583962970027,0.5227105498834786,0.17914597875195667,0.837152068756631,-1.1937387924815288,0.502607497310834,3.6435546575138344,-0.3922292216445217,-2.0837943285725493,-0.38271407162648524,-1.796106021301528,-1.0365173412368973,-0.10071362107265988,-1.4298967989689808,-1.8312902110763343
6.576576576576577,-0.20438548742848572,0.43210625126487007,-0.09473236665670838,-1.092829530998691,0.18617863261550704,0.7234958621185613,2.021090926069495,7.4533874395483775,4.534930233825735,1.56750114074552,5.944025925388811,6.678455477033803,1.3257670048305552,3.9392161372067083,2.8930557480411925,1.9392344345901846,3.4711589412224537,3.9098607808132146,1.0298315116482035,0.16332537247594403,0.7956797619594022,1.4302626732107855,0.5083281580001238,0.16075747958948264,0.7959817414468638,-1.3174738947803155,0.4122679350777531,3.583951483374843,-0.5009575715694876,-2.206556966458761,-0.3910162943145623,-1.8097083216096121,-1.0502466687853298,-0.1182118699751798,-1.4437051658521796,-1.8427319975215959
6.586586586586587,-0.1910766331191498,0.4714027120728599,-0.06575708573734787,-1.0730628060699996,0.22085437380653694,0.7623656469710272,2.031277647174826,7.454557674706761,4.542623283356898,1.5817744587863403,5.948747046793877,6.67962357789961,1.3335274878314753,3.925410953917288,2.8967297570306743,1.9748059444868098,3.4656009352775854,3.8871621121195616,1.025876208887985,0.14514386232879464,0.7850990656791117,1.4289917526239093,0.4938089569006797,0.14225638565189305,0.7545628037733249,-1.4408018010172914,0.321799080870311,3.523236386833234,-0.6095320462885976,-2.328637161656288,-0.3992532197956633,-1.8229574883287127,-1.0637764992026286,-0.13571808199886992,-1.4572312804450052,-1.8537866471646989
6.596596596596597,-0.1776953005555724,0.5105462845255185,-0.036756216470887254,-1.0529485819355875,0.25546134111091934,0.8009939284712585,2.041423324777658,7.455543483090983,4.550208151963347,1.5960327943657706,5.953320432139746,6.680604115117318,1.3408721867606996,3.910373486285914,2.8994976650303763,2.009764224587175,3.4589570362313764,3.8632450243511176,1.0218387928515915,0.1268315162683519,0.7743839545791465,1.427545580651469,0.47915579279639914,0.12364658962183789,0.7129080816601947,-1.5636843130043876,0.23122895239065977,3.4614281667428295,-0.7179190191236475,-2.449997104228184,-0.4074225270415732,-1.8358493371307998,-1.0771027498994499,-0.15322709710408486,-1.47047097431474,-1.8644506756101538
6.606606606606607,-0.1642456676164628,0.5495247290071748,-0.0077388123255195534,-1.0324931146662684,0.28998872335034065,0.8393686403108256,2.05152713691096,7.456343582058879,4.557683503577611,1.6102743748919677,5.9577447591920665,6.681396033497537,1.3477988059729644,3.894108383205366,2.9013585986695904,2.044098428496202,3.4512292889907212,3.8381169153665806,1.017719951912934,0.10839193144950027,0.7635364866185768,1.425924155067132,0.4643715531887911,0.10493201846444669,0.6710304740504459,-1.686083370438759,0.14058559871095086,3.3985459604056336,-0.826084921434315,-2.570599207217338,-0.4155219154137921,-1.8483797922977612,-1.0902214000905426,-0.17073375394743873,-1.4834201661008777,-1.8747207176139848
6.616616616616617,-0.15073193345519587,0.5883258570936364,0.021286068061311388,-1.0117027661283249,0.32442573399043007,0.8774777947394748,2.0615882688293072,7.456956725819854,4.565048023402186,1.6244974283175284,5.9620187353879155,6.681998317964893,1.3543051792870218,3.876620673803331,2.902311965462638,2.0777979030476734,3.442420074142432,3.811785558096199,1.013520397369732,0.0898287452751906,0.7525587596890178,1.424127525308205,0.4494591659917037,0.08611663222940334,0.6289429489123677,-1.807961062686214,0.04989709158940044,3.3346092376470056,-0.9339962530109568,-2.690406118283341,-0.4235491053735775,-1.8605448879840443,-1.103128492038541,-0.18823289147720867,-1.4960748627785179,-1.8845935281262123
6.626626626626627,-0.1371583171994333,0.6269375353268386,0.050309363688147195,-0.9905840020136254,0.358761614481158,0.9153094862775161,2.071605913238625,7.457381705830278,4.572300418306871,1.6387001836624597,5.966141098235226,6.682409993879777,1.3603892706564913,3.8579157658854792,2.902357453992457,2.110852191602625,3.4325321072163413,3.784259098135375,1.0092408632287855,0.07114563429046514,0.7414529109773927,1.42215579246473,0.43442159864089763,0.06720442284277145,0.5866585392247234,-1.9292796405183095,-0.04080848322066836,3.2696377947878785,-1.041619592446222,-2.80938073126672,-0.43150183918546137,-1.872340769445302,-1.1158201322782493,-0.2057193505286505,-1.508431160894433,-1.89406598329614
6.636636636636637,-0.12352905664456014,0.6653476889724745,0.07932201399548368,-0.9691433898375971,0.3929856375885708,0.952851895402738,2.081579270523675,7.45761735117756,4.579439417219513,1.652880871536861,5.970110615703046,6.68263012734776,1.3660491748004195,3.8379994442612935,2.9014950340071763,2.1432510372868947,3.421568437844701,3.7555460512228938,1.0048821059842366,0.052346313064356186,0.73022111631654,1.420009109252612,0.41926185719138465,0.048199412888944526,0.5441903389417804,-2.0500015277994783,-0.1315030346661162,3.2036517485159117,-1.1489216074822683,-2.9274861976769504,-0.43937788161402014,-1.8837636942326645,-1.1282924928210434,-0.22318797541873597,-1.5204852477754156,-1.9031350814401364
6.646646646646647,-0.1098484069413404,0.7035443057594439,0.10831496167160318,-0.9473875969056731,0.42708711071683025,0.9900932922107114,2.0915075489732278,7.457662528952752,4.58646377151005,1.6670377246631622,5.973926086602552,6.682657825516558,1.3712831177933555,3.816877868953183,2.8997249564296386,2.174984386166826,3.409532448818146,3.7256553006045565,1.00044490438889,0.033434533060003754,0.7188655895238648,1.417687679970793,0.40398298540281197,0.029105654383097992,0.501551498939461,-2.17008933312056,-0.22215847509091963,3.136671529657446,-1.255869065330379,-3.044685938100698,-0.44717502061368564,-1.8948100333522582,-1.1405418123390096,-0.24063361553981497,-1.5322334027085391,-1.9117979439716135
6.656656656656657,-0.09612063927819826,0.7415154395999642,0.13727915545740188,-0.9253233882488429,0.46105537921952866,1.0270220400473475,2.1013899650028427,7.457516144611612,4.59337225536773,1.6811689783977537,5.977586340958656,6.68249223686048,1.3760894576147602,3.794557573289431,2.897047753279871,2.2060423903621387,3.396427855038509,3.694596094283035,0.9959300592186676,0.014414081493342255,0.7073885817282419,1.4151917604424782,0.38858806381317373,0.009927227534522586,0.45875522294387205,-2.289505861375153,-0.3127467289320508,3.0687178768522108,-1.3624288429597815,-3.160943653526759,-0.45489106801138174,-1.9054762723896266,-1.1525643973284612,-0.2580511269517121,-1.5436719980929614,-1.92005181629291
6.666666666666667,-0.0823500395585329,0.7792492142891894,0.16620555294934375,-0.9029576245289471,0.4948798296992554,1.0636265991125844,2.1112257433751855,7.457177142323975,4.600163666171387,1.6952728712518428,5.981090240372103,6.682132551452254,1.3804666846575768,3.771045461881566,2.8934642375105297,2.2364154110950127,3.382258702368819,3.6623780421547947,0.9913383930302632,-0.0047112198192909216,0.6957923806853757,1.4125216579404363,0.3730802088011377,-0.009331760498777824,0.4158147634434706,-2.4082141252751836,-0.40323974141161456,2.9998118301327295,-1.4685679373524896,-3.276223336584182,-0.46252386018177505,-1.915759012598692,-1.1643566232524631,-0.2754353739717626,-1.5547975005629178,-1.9278940686488077
6.676676676676677,-0.06854090707347646,0.8167338271831938,0.1950851233996732,-0.8802972599143635,0.5285498932943931,1.0998955300340876,2.1210141174178214,7.456644505311342,4.606836824852657,1.7093476454113867,5.9844366783719805,6.6815780012221495,1.3844134221958082,3.746348808486784,2.8889755027553687,2.2660940216744283,3.3670293663808333,3.629011113034981,0.9866707499120789,-0.023937515624268112,0.6840793100818309,1.409677731096396,0.3574625716372765,-0.02866717686383885,0.37274341758613455,-2.5261773568021373,-0.49360948722254955,2.929974724410416,-1.5742534757209878,-3.390489282690107,-0.4700712587149316,-1.9256549719549294,-1.1759149356620238,-0.29278123076229645,-1.565606472081557,-1.9353221969414118
6.686686686686687,-0.05469755317050591,0.8539575528541803,0.22390885051301984,-0.857349339926742,0.5620550489521245,1.1358174974098603,2.1307543292384152,7.455917256172577,4.6133905762520335,1.7233915472559287,5.98762458075848,6.6808278602043245,1.3879284268109529,3.7204752537560877,2.8835829229908114,2.2950690104148475,3.35074455100049,3.594505631571177,0.9819279952285161,-0.04326091840414568,0.6722517288279489,1.406660389794567,0.3417383375244974,-0.0480748642744505,0.3295545230624047,-2.6433590185904086,-0.5838279792052059,2.85922818287038,-1.6794527256856002,-3.5037061011038593,-0.47753115107617267,-1.935160986172422,-1.1872358512955954,-0.3100835829150787,-1.5760955710052753,-1.9423338235061494
6.696696696696697,-0.04082429991832116,0.8909087467217831,0.25266773523852887,-0.8341209992594568,0.5953848266866401,1.1713812733186615,2.1404456299372656,7.4549944571976186,4.619823789467637,1.7374028278761853,5.990652905935829,6.679881444770307,1.39101058877717,3.693432802868828,2.877288152110727,2.323331383488332,3.3334092870517043,3.5588722750470057,0.9771110153577005,-0.06267750956113667,0.6603120303398672,1.4034700950493213,0.32591072462796694,-0.06755064228044402,0.2862614539761767,-2.7597228152392392,-0.6738672770121136,2.7875941102769803,-1.7841331054083853,-3.615838725883881,-0.4849014512579243,-1.9442740096844853,-1.1983159591565484,-0.32733732903221613,-1.5862615531182271,-1.9489266978486393
6.706706706706707,-0.026925478768402674,0.9275758486593383,0.2813527985566536,-0.810619459568449,0.6285288108215322,1.2065757407971494,2.150087279817116,7.453875210669098,4.626135358196602,1.7513797435902223,5.99352064523531,6.678738113849554,1.3936589324050555,3.6652298230543945,2.8700931234145446,2.350872367709209,3.3150289306989564,3.5221220700765477,0.972220717422725,-0.0821833406102157,0.6482626418108667,1.4001073588670636,0.3099829830948315,-0.08709030854415789,0.24287761670411834,-2.8752327045497448,-0.7636994957582562,2.715094686192206,-1.888262193680427,-3.726852426744101,-0.4921801004233609,-1.9529911165875573,-1.2091519215682844,-0.34453738230303976,-1.5961012726366863,-1.9550986973422078
6.716716716716717,-0.01300542921366304,0.9639473865740086,0.30995508425974666,-0.7868520272361453,0.6614766432153789,1.2413898972826727,2.159678548590175,7.452558659151777,4.632324201068976,1.7653205564580594,5.996226823228212,6.677397269137009,1.395872616343917,3.635875041001814,2.8620000490088633,2.3776834132504368,3.2956091617891587,3.484266389190613,0.96725802901649,-0.10177443438148684,0.6361060234722697,1.396572744092346,0.29395839406403645,-0.10668964012368781,0.19941644574509548,-2.989852908683552,-0.853296814654177,2.6417523581089783,-1.9918077399593963,-3.836712819806401,-0.4993650675416413,-1.9613095015480582,-1.2197404752066638,-0.3616786720764768,-1.6056116831829488,-1.9608478278858377
6.726726726726727,0.000931502555392326,1.000011979959652,0.3384656617255887,-0.7628260911091443,0.6942180264695124,1.2758128580206418,2.1692187155822813,7.45104398576972,4.638389261974014,1.779223534794544,5.998770498028685,6.675858355287589,1.3976509338424616,3.605377540158058,2.8530114191227516,2.4037561962908054,3.275155982093303,3.4453169473159124,0.9622238979202304,-0.12144678623144238,0.62384466784412,1.392866864238265,0.2778402686665501,-0.12634439476252382,0.1558913995608913,-3.103547925239597,-0.9426314856192373,2.567589834501508,-2.0947376743542754,-3.9453858782458164,-0.5064543500145429,-1.9692264806719446,-1.230078432109423,-0.3787561454284229,-1.614789838728476,-1.9661722245223396
6.736736736736737,0.014880964996579187,1.0357583434213347,0.36687562868299683,-0.7385491202103701,0.7267427271169822,1.3098338594354282,2.178707069934146,7.449330414471096,4.644329510378782,1.7930869536803373,6.001150761586349,6.6741208600975686,1.3989933129678103,3.573746757915901,2.843130001336927,2.42908262159218,3.25367571344845,3.4052857981482276,0.957119291815811,-0.14119636526273796,0.611481098975872,1.388990383301196,0.261631947016303,-0.14605031218517517,0.11231595640950641,-3.2162825382456375,-1.0316758418723697,2.492630077794844,-2.197020117554148,-4.052837942825214,-0.5134459742942971,-1.976739492336685,-1.2401626806622736,-0.3957647687236318,-1.6236328945059868,-1.9710701520165617
6.746746746746747,0.028838602563606583,1.0711752901703975,0.3951761139686566,-0.7140286614264038,0.7590405787917267,1.343442262463746,2.1881429107996233,7.447417210280553,4.650143941638962,1.8069090954708544,6.003366739968591,6.672184314672753,1.399899316782772,3.540992482692195,2.832358839727082,2.453654825005968,3.2311749958006195,3.364185330420697,0.9519451979918845,-0.16101911555210624,0.5990178716773321,1.3849440155599262,0.24533679719215326,-0.16580311539838224,0.06870361017233013,-3.3280218290611017,-1.120402306497656,2.416896297255812,-2.298623390697999,-4.1590357323161555,-0.5203379964924383,-1.983846097985399,-1.2499901865613785,-0.4126995291716375,-1.6321381078902126,-1.9755400053934524
6.756756756756757,0.0428000570548898,1.1062517354889934,0.4233582802743224,-0.6892723371707058,0.7911014853769682,1.3766275558494852,2.1975255475409305,7.4453036795390695,4.655831577301778,1.820688250302998,6.005417593632472,6.670048293583456,1.4003686434813272,3.5071248508974713,2.820701253921596,2.477465175908045,3.2076607851491987,3.322028264068373,0.9467026230440002,-0.18091095738602925,0.5864575707400814,1.3807285253592405,0.22895821421119403,-0.18559851199751284,0.02506786617647447,-3.4387311871878747,-1.2087834009820897,2.340411941807521,-2.399516025182439,-4.263946353802734,-0.5271285029794753,-1.9905439828829181,-1.259557993751901,-0.429555436376227,-1.6403028392470491,-1.9795803104358154
6.766766766766767,0.05676096896318656,1.140976700163023,0.45141332688353764,-0.664287843023456,0.8229154241318609,1.4093793593989732,2.2068542999207748,7.442989170131217,4.661391465400921,1.8344227165995355,6.007302517686127,6.667712415006163,1.4004011264822698,3.4721543437977984,2.8081608380739485,2.5005062795613804,3.1831403513934977,3.278827646290241,0.9413925925687572,-0.2008677885037875,0.5738028101496266,1.3763447268780367,0.21249961899372047,-0.2054321954777381,-0.018577762986435365,-3.5483763209856902,-1.2967917537228675,2.26320069276968,-2.4996667724043538,-4.367537312865189,-0.5338156109751997,-1.9968309568335283,-1.2688632253423446,-0.4463275238779852,-1.6481245527508337,-1.9831897241415979
6.776776776776777,0.07071697882563874,1.1753393138824078,0.4793324923970267,-0.6390829453487379,0.8544724487954207,1.441687427195665,2.2161284982913125,7.440473071699756,4.666822680743407,1.8481108015709562,6.00902074213962,6.665176340851898,1.399996734480989,3.436091784269876,2.794741459750128,2.5227709794056365,3.1576212760821254,3.2345968475099185,0.9360161508520952,-0.22088548534750047,0.5610562322885205,1.3717934838820338,0.19596445732017656,-0.2252998465495831,-0.062219761643720055,-3.656923268288805,-1.3844001085015862,2.185286456526968,-2.5990446134354244,-4.469776523640162,-0.5403974691294505,-2.0027049548601785,-1.277903084494393,-0.46301085068943354,-1.6556008171695047,-1.9863670351405722
6.786786786786787,0.08466372857380142,1.2093288186076434,0.5071070574459147,-0.6136654788898094,0.8857626926667779,1.473541650773254,2.225347483779891,7.437754815847505,4.672124325188272,1.861750821714659,6.010571532145126,6.662439776881214,1.399155571459366,3.3989483334503667,2.780447258731401,2.5442523592730253,3.131111450065877,3.189349557236283,0.9305743605518222,-0.24095990431877212,0.5482205071306987,1.367075709461153,0.17935619878040424,-0.2451971344584443,-0.10584461522605905,-3.7643384069206696,-1.4715813329227163,2.1066933571277118,-2.697618768625555,-4.570632318754437,-0.546872258093152,-2.008164037844939,-1.286674855287981,-0.4796005028222872,-1.6627293066173907,-1.9891111640702852
6.796796796796797,0.09859686288324158,1.242934571901597,0.5347283473919351,-0.5880433443432013,0.9167763716607971,1.504932062246234,2.2345106084715183,7.434833876326418,4.677295527917005,1.875341103311313,6.011954188226427,6.659502472805779,1.3978778766537898,3.3607354872805004,2.7652826457328006,2.564943745529746,3.10361907105486,3.1430997798253095,0.9250683023744743,-0.26108688304155264,0.5352983314272837,1.362192365751654,0.1626783357155206,-0.2651197183076657,-0.14943881445156248,-3.8705884651033435,-1.5583084268137395,2.0274457288151946,-2.7953587071322152,-4.67007345912915,-0.553238191079452,-2.013206393130514,-1.2951759035613222,-0.4960915948063583,-1.6695078012754023,-1.991421163911153
6.806806806806807,0.11251203052228832,1.27614605022551,0.5621877350137896,-0.562224505912395,0.947503787338121,1.5358488373969363,2.2436172355879935,7.431709769213809,4.682335445695665,1.8888799829182394,6.013168046497585,6.656364222376551,1.3961640244812958,3.3214650729470256,2.749252301037735,2.5848387091423297,3.075152641080622,3.0958618301444356,0.91949907474661,-0.28126224163082525,0.5222924278841052,1.3571444636431103,0.14593438215274995,-0.2850632483847646,-0.19298885950820524,-3.975640531758417,-1.6445545305843536,1.9475681084938727,-2.892234156372752,-4.768069143651391,-0.5594935144147836,-2.0178303350826243,-1.3034036777256406,-0.5124792711996345,-1.6759341880784024,-1.9932962202805997
6.816816816816817,0.12640488569951724,1.3089528521981935,0.589476643178828,-0.5362169888418392,0.9779353299086977,1.5662822987180827,2.2526667396636544,7.428382053075681,4.687243263128569,1.902365807859662,6.0142124788707845,6.653024863458468,1.3940145244238533,3.2811492452206057,2.732361173049137,2.603931067668259,3.0457209638640586,3.0476503291407906,0.9138677934806382,-0.30148178396672604,0.5092055443311941,1.3519330624703165,0.12912787273354076,-0.3050233674903961,-0.2364812642333311,-4.079462066696279,-1.730292933542149,1.8670852281328596,-2.988215111396751,-4.864589018710191,-0.5656365080796797,-2.0220343056130816,-1.311355709554347,-0.5287587080890663,-1.6820064613695407,-1.9947356516861527
6.826826826826827,0.14027108940955174,1.3413447018174012,0.6165865474992215,-0.510028876932065,1.0080614812078619,1.5962229184099235,2.261658506717679,7.424850329117082,4.6920181929034825,1.9157969367136745,6.015086893253228,6.6494842780916805,1.3914300208708392,3.2398004826927957,2.714614476757609,2.6222148871702458,3.0153331420899145,2.998480199314659,0.9081755914352867,-0.32174129897370174,0.49604045288450477,1.3465592696902189,0.11226236163529908,-0.3249957122696452,-0.2799025602889297,-4.18202091069055,-1.8154970821621959,1.7860220071090132,-3.0832718441755333,-4.959603187594003,-0.5716654862391777,-2.025816874663393,-1.3190296149464218,-0.5449251145815968,-1.6877227235213508,-1.99573890973741
6.836836836836837,0.1541063107767646,1.3733114516423852,0.6435089789718069,-0.4836683100366727,1.0378728176440501,1.625661321331023,2.270591934422894,7.4211142413194775,4.6966594760282545,1.9291717397957728,6.0157907337330645,6.6457423925392725,1.388411292919743,3.1974315839127656,2.6960176921270254,2.639684484053569,2.9839985745887323,2.94836666009959,0.9024236181708124,-0.34203656190431075,0.48279994910012775,1.3410242405439745,0.09534142148707206,-0.3449759145452346,-0.3232393013313964,-4.2832852954345695,-1.9001405883079623,1.704403544492005,-3.1773749128059285,-5.053082219746702,-0.5775787977626422,-2.029176740648755,-1.3264230946637607,-0.5609737342849751,-1.693081185523418,-1.9963055793168205
6.846846846846847,0.16790622839646366,1.4048430859366492,0.6702355266007838,-0.4571434815419634,1.0673600131172358,1.6545882879017806,2.279466432271038,7.41717347656506,4.701166382058798,1.9424885996388042,6.016323480754267,6.6417991773214595,1.384959254135167,3.1540556634249626,2.6765765623981057,2.656334426825912,2.9517269534271104,2.8973252231505735,0.8966130395990634,-0.36236333562726897,0.46948685112125155,1.3353291777042395,0.07836864227951706,-0.3649596026522356,-0.3664780671744822,-4.383223853376862,-1.9841972374010375,1.6222551112737578,-3.2704951706254533,-5.144997159879274,-0.5833748267328527,-2.0321127308622806,-1.3335339350422657,-0.576899846777891,-1.6980801675364343,-1.9964353787092155
6.856856856856857,0.18166653167314684,1.435929723769925,0.696757840002454,-0.4304626358299941,1.096513841907181,1.6829947569597934,2.2882814217344176,7.413027764747993,4.7055382093183615,1.9557459114691862,6.016684651280422,6.6376546472362845,1.3810749522661951,3.109686147708942,2.656297092310473,2.672159537779147,2.9185282609071774,2.8453716875417405,0.8907450376284983,-0.38271737191934285,0.4561039988181395,1.329475330907797,0.06134763026949389,-0.38494240277386893,-0.40960546794414643,-4.481805627432525,-2.0676409965371216,1.5396021425446549,-3.362603775236092,-5.23531953693437,-0.5890519929441936,-2.0346238018393565,-1.3403600086764482,-0.5926987690689806,-1.7027180994124718,-1.9961281596900626
6.866866866866867,0.19538292215541145,1.4665616220784137,0.7230676319911955,-0.4036340657258456,1.1253251815306116,1.7108718285661701,2.2970363364239272,7.408676878872523,4.70977428510802,1.9689420836792457,6.0168737989473655,6.633308861366752,1.3767595689222205,3.0643367710226244,2.6351855462437594,2.68715489459255,2.8844127664762094,2.7925221348750853,0.8848208098042747,-0.40309441276068914,0.4426542529213876,1.323463996573639,0.04428200687961891,-0.40491994027798245,-0.4526081482240242,-4.579000080567551,-2.1504460225457644,1.456470229618944,-3.453672197433882,-5.3240213729009325,-0.5946087523897939,-2.036709039682001,-1.3468992750773445,-0.6083658570442466,-1.7069935211813112,-1.995383907572405
6.876876876876877,0.2090511148671053,1.4967291786823431,0.7491566811458714,-0.3766661099298897,1.1537850155664298,1.7382107667619306,2.3057306222433636,7.404120635137942,4.713873965908314,1.982075538295533,6.016890514204632,6.628761923074449,1.372014419207329,3.018021571150262,2.6132484462783188,2.7013158318569466,2.849391023547347,2.738792924301712,0.8788415689435175,-0.4234901916332409,0.4291404941487311,1.3172965174066196,0.02717540759312164,-0.42488784105379146,-0.4954727911902269,-4.674777105253086,-2.2325866699913703,1.372885112111779,-3.543672230041524,-5.411075191476189,-0.6000435977374661,-2.0383676603431278,-1.3531497813035307,-0.6238965069024482,-1.710905083502675,-1.994202741212476
6.886886886886887,0.22266683963430686,1.5264229352599068,0.7750168343558786,-0.349567150435853,1.181884436448091,1.7650030022736398,2.3143637375399986,7.399358893010389,4.7178366375719865,1.9951447114429663,6.016734424445659,6.62401397997962,1.3668409513133521,2.9707548850564347,2.5904925701761634,2.7146379425193254,2.813473866232397,2.6842006874571562,0.8728085427658795,-0.4439004348217379,0.4155656223256696,1.3109742819868018,0.010031480844345844,-0.4448417328484688,-0.5381861227341949,-4.769107032786732,-2.3140374991129824,1.288872669970345,-3.63257599664131,-5.496454026572311,-0.6053550587942973,-2.039599009870632,-1.3591096625650476,-0.6392861565780151,-1.7144515480842257,-1.9925849129739874
6.896896896896897,0.23622584240772404,1.5556335802766645,0.8006400093460481,-0.32234560993547623,1.2096146482222774,1.7912401351674314,2.322935153251362,7.394391555281439,4.721661715507746,2.008148053804664,6.0164051941267225,6.619065223927725,1.3612407460717184,2.922551344447422,2.5669249492827384,2.727117079247459,2.776672405987729,2.6287623233123396,0.8667229735195097,-0.4643208627169988,0.4019325555001845,1.3044987243446253,-0.007146113094761528,-0.46477724660317044,-0.5807349155723255,-4.861960642477979,-2.3947732837003923,1.2044589154615382,-3.7203559602056355,-5.580131430665124,-0.6105417029597463,-2.0404025646112145,-1.3647771428000457,-0.6545302871510452,-1.7176317880652001,-1.9905308086511007
6.906906906906907,0.24972388658010194,1.5843519518694968,0.8260181971796153,-0.29500994921057133,1.2369669692730199,1.8169139374506094,2.3314443530481834,7.389218568113485,4.725348644855007,2.0210840310773213,6.015902524874548,6.613915890942473,1.3552155164642385,2.8734258712413197,2.5425528663501864,2.7387493557141185,2.7389980281743087,2.5724949929417655,0.8605861176025426,-0.48474719112103193,0.38824422905182054,1.29787132352203,-0.02435370323182902,-0.4846900177880834,-0.6231059933411046,-4.9533091706949435,-2.474769018904134,1.1196699851186795,-3.8069849316224476,-5.662081482982255,-0.61560213566711,-2.0407779313738894,-1.3701505352239736,-0.6696244242439497,-1.7204447883655614,-1.9880409473501062
6.916916916916917,0.26315675429823177,1.6125690406842224,0.8511434647384861,-0.26756866451328576,1.2639328350104189,1.842016355620012,2.3398908334734627,7.383839921071882,4.728896900649554,2.0339511244219888,6.015226155582582,6.608566261165355,1.3487671070929783,2.8233936729483062,2.5173838532827797,2.749531147800482,2.700462388532929,2.515416114210558,0.8543992451802291,-0.5051751325535803,0.37450359479540934,1.2910936031196636,-0.041587608974561215,-0.5045756877360831,-0.6652862346764736,-5.043124319769598,-2.5539999289769475,1.0345321316497575,-3.8924360781129796,-5.742278797528222,-0.6205350008132203,-2.040724847553117,-1.3752282428511358,-0.6845641394043124,-1.7228896460005585,-1.9851159813298473
6.926926926926927,0.27652024776915485,1.6402759926659976,0.8760079571800287,-0.2400302849353831,1.2905038005231333,1.866539513156357,2.3482741040776096,7.378255647143858,4.732305987980067,2.0467478309101215,6.01437586249588,6.603016658781698,1.3418974936093802,2.7724702379624926,2.4914256888052133,2.759459094718367,2.6610774095757295,2.457543356382007,0.8481636397978262,-0.5256003975596979,0.36071362007971,1.28416713083032,-0.058844141254214416,-0.5244299049745861,-0.7072625772761697,-5.13137826675875,-2.632441474944313,0.9490717158097004,-3.9766829315391603,-5.8206985309439405,-0.6253389811762377,-2.0402431812115283,-1.3800087589884662,-0.6993450514735376,-1.7249655703605966,-1.9817566958009387
6.936936936936937,0.28981019056015733,1.6674641118016342,0.9006039003696334,-0.21240336976735605,1.3166715431938207,1.8904757129637895,2.35659368754962,7.372465822744177,4.735575442135479,2.059472663964747,6.013351459284596,6.597267451933247,1.3346087821028152,2.72067133076681,2.464686396054482,2.768530100050932,2.620855276895129,2.398894634647273,0.841880597989361,-0.5460186960179506,0.3468772868812476,1.2770935179587528,-0.07611960365169983,-0.5442483265551886,-0.7490220219437812,-5.218043672058028,-2.710069362201681,0.8633151982392008,-4.05969939659814,-5.8973163901982435,-0.6300127988214143,-2.0393329311222175,-1.3844906677013546,-0.7139628279408583,-1.7266718834563364,-1.9779640086838364
6.946946946946947,0.3030224288921524,1.6941248628129892,0.9249236032882862,-0.18469650584818845,1.3424278652767128,1.9138174397538854,2.3648491198442523,7.36647056770755,4.738704828743096,2.0721241537966315,6.012152797106039,6.591319052617329,1.3269032084487489,2.668012987052416,2.437174240096091,2.7767413327115356,2.5798084353913033,2.339488104578959,0.8355514288823991,-0.5664257384488384,0.3329975908936299,1.269874418928007,-0.09341029352596565,-0.5640266193806767,-0.7905516366132632,-5.303093687866256,-2.7868595480360483,0.7772891312726151,-4.141459758901385,-5.97210864010902,-0.6345552154947001,-2.0379942267705817,-1.388672644251391,-0.7284131862822912,-1.7280080201289356,-1.9737389703258463
6.956956956956957,0.31615283292605134,1.7202498738005894,0.9489594604144075,-0.15691830490658695,1.367764696436531,1.9365573623733625,2.37303995030515,7.360270045267809,4.741693743897458,2.0847008478352973,6.010779764655288,6.585171916572597,1.3187831376167267,2.6145115087541417,2.408897725365364,2.7840902278204434,2.5379495854193834,2.279342156510256,0.8291774537989308,-0.5868172373230337,0.3190775406126222,1.2625115307724268,-0.11071250314430905,-0.5837604615289982,-0.8318385603526757,-5.3865019664975495,-2.86278824906955,0.6910201507174736,-4.221938692935839,-6.045052110691648,-0.6389650330040691,-2.036227328315716,-1.3925534555058852,-0.7426918952841192,-1.7289735282253806,-1.9690827631771435
6.966966966966967,0.3291972980417227,1.7458309388366737,0.9727039540792257,-0.1290774008945058,1.3926740962479587,1.9586883360747853,2.381165741783895,7.353864462023827,4.744541814279897,2.097201311154762,6.009232288204338,6.578826543151423,1.310251062938394,2.560183459003504,2.3798655930346393,2.7905744874991254,2.495291678857567,2.2184754098414077,0.8227600058525034,-0.6071889083690308,0.30512015641726553,1.2550065926174965,-0.1280225208142681,-0.6034455435737888,-0.8728700073458925,-5.468242668538583,-2.9378319486227595,0.6045349676081482,-4.301111269904708,-6.116124204332439,-0.6432410935884504,-2.0340326265113697,-1.3961319603190394,-0.7567947763504935,-1.729568068738844,-1.963996701425914
6.976976976976977,0.34215174610914606,1.7708600205068517,0.9961496567949495,-0.10118244731378982,1.4171482566548903,1.9802034047295596,2.389226070754928,7.347254067892222,4.7472486972687395,2.109624126893873,6.007510331629785,6.572283475178945,1.3013096053357724,2.5050456570008524,2.3500868183071804,2.7961920815818866,2.4518479150973547,2.1569067072752537,0.8163004295417229,-0.6275364718798018,0.2911284696473217,1.247361385146669,-0.14533663201674346,-0.6230775699010394,-0.9136332708510599,-5.548290470848496,-3.011967403995423,0.5178603599362303,-4.378952965445396,-6.1853029027848905,-0.6473822802741451,-2.0314106425864895,-1.3994071098846563,-0.7707177047947525,-1.729791415914029,-1.9584822305927294
6.986986986986987,0.3550121267513651,1.7953292523995885,1.0192892335550217,-0.07324211453676398,1.4411795043887017,2.001095802982529,2.397220527426326,7.340439156046841,4.7498140810401415,2.1219678966710998,6.005613896429016,6.565543298798842,1.2919615125100368,2.4491151728082357,2.319570607638624,2.800941248244618,2.4076317369571587,2.0946551089836434,0.8098000803402514,-0.6478556540180546,0.27710552167733055,1.2395777300553577,-0.16265112053999917,-0.6426522600215026,-0.9541157271345742,-5.62662057439897,-3.085171653662376,0.4310231643601791,-4.455439667222259,-6.252566773986559,-0.6513875172186254,-2.028362028085392,-1.4023779480602663,-0.7844566111140541,-1.7296434573174693,-1.9525409270842735
6.996996996996997,0.36777441859884946,1.8192309415427492,1.042115444105741,-0.045265087121598165,1.4647603033447878,2.0213589583475096,2.405148715846385,7.333420062845047,4.752237684659502,2.134231240993661,6.003543021724917,6.558606643305871,1.2822096580910405,2.3924093220646068,2.288326395886834,2.8048204945504653,2.3626568265205456,2.0317398867065135,0.803260324283427,-0.6681421881196892,0.2630543629875667,1.2316574894922496,-0.17996226961419165,-0.6621653498784256,-0.9943048393793549,-5.703208711952047,-3.1574220243823974,0.3440502678968059,-4.530547682391774,-6.317894978694453,-0.6552557700416021,-2.024887564667603,-1.4050436116625837,-0.7980074822469282,-1.7291241938727557,-1.94617449770657
7.007007007007007,0.380434630534878,1.842557570786443,1.0646211451885499,-0.017260061123279047,1.4878832569166391,2.040986493243111,2.413010254005984,7.326197167740834,4.754519258163456,2.1464127996608524,6.00129778425909,6.551474180965211,1.2720570407478535,2.3349456606249874,2.256363843391043,2.807828596912256,2.3169371009004034,1.9681805177854714,0.7966825375516332,-0.688391815995049,0.24897805223218195,1.2236025654881226,-0.19726636304607587,-0.6816125931502129,-1.0341881615662185,-5.778031155573287,-3.2286961382178245,0.2569685995971685,-4.604253744937848,-6.381267276936908,-0.6589860461432651,-2.0209881638674405,-1.407403330734193,-0.8113663628133616,-1.7282337398606902,-1.939384779137854
7.017017017017017,0.3929888029315562,1.8653018011314362,1.086799292752293,0.010764258598978938,1.5105411102867254,2.0599722269682172,2.420804773936696,7.318770893184795,4.756658582632389,2.1585112321614663,5.998878298373583,6.544146626818684,1.2615067832605908,2.276741979125272,2.2236928329811882,2.8099646014715356,2.270486707930343,1.9039966791337197,0.790068106050548,-0.7086002892275646,0.2348796553048236,1.215414899372333,-0.21455968635353695,-0.7009897625476071,-1.0737533423271326,-5.851064723977986,-3.2989719194627365,0.16980512220945068,-4.676535022874992,-6.442664034279912,-0.6625773950095922,-2.016664866813403,-1.4094564287813856,-0.8245293563370304,-1.7269723228843548,-1.9321737373612504
7.027027027027027,0.4054330088760861,1.8874564740024073,1.1086429441347614,0.03879916107704953,1.5327267526734838,2.0783101776165096,2.428531921804616,7.311141704510972,4.758655470253477,2.170525218065164,5.99628471598114,6.536624738477902,1.2505621315538125,2.217816297474333,2.190323466918358,2.8112278243940962,2.2233200217846654,1.839208241144192,0.7834184249884018,-0.7287633704693873,0.22076224440201578,1.207096471177166,-0.2318385278995974,-0.7202926511049933,-1.112988128769174,-5.92228678970814,-3.368227601477575,0.08258682383140994,-4.74736912531709,-6.50206622790596,-0.6660289085046365,-2.011918843907457,-1.4112023229830728,-0.8374926264492999,-1.7253402837991145,-1.9245434670574413
7.037037037037037,0.41776335538690934,1.9090146134653427,1.1301452602128486,0.06683593193110325,1.554433219533715,2.095994563929449,2.436191357999878,7.303310109810629,4.760509764374215,2.182453457407684,5.993517226523976,6.528909315904408,1.2392264536918007,2.158186859275152,2.156266063767308,2.8116178520819064,2.175451638528262,1.77383526153779,0.7767348984503748,-0.7488768347336124,0.20662889708459514,1.1986492990302215,-0.24909918002554754,-0.7395170734654243,-1.1518803702679952,-5.991675286137947,-3.4364417334280715,-0.0046592904450233515,-4.816734109409646,-6.55945545250358,-0.6693397211496984,-2.0067513944643234,-1.412640524370712,-0.8502523980746219,-1.7233380766075754,-1.916496190957503
7.047047047047047,0.4299759846193461,1.9299694283883881,1.1512995075206496,0.09486585606787357,1.5756536947197017,2.1130198070871318,2.443782757221831,7.2952766597929735,4.762221339546423,2.194294671069775,5.990576056921097,6.521001201176892,1.2275032388360243,2.0978721261766857,2.1215311552020077,2.8111345413013797,2.1268963715978075,1.7078979791536213,0.7700189389702675,-0.7689364706826922,0.19248269533749088,1.1900754385350352,-0.26633794018284973,-0.7586588671589672,-1.1904180222296306,-6.059208714305681,-3.503593186926409,-0.09190620689440855,-4.884608487123298,-6.614813925965649,-0.6725090103892986,-2.001163946310866,-1.4137706379791843,-0.8628049585969606,-1.7209662683195242,-1.9080342591561181
7.057057057057057,0.4420670750603566,1.9503143145454829,1.1720990603348516,0.12288022037914517,1.5963815125903853,2.129380532436472,2.4513058085598534,7.287041947632898,4.763790101560727,2.2060476011497268,5.987461471504166,6.512901278245515,1.2153960961651085,2.0368907721582348,2.086129482745209,2.8097780192279367,2.077669247215663,1.641416807683164,0.7632719670995726,-0.7889380819126398,0.1783267246281399,1.1813769821401126,-0.2835511120634652,-0.7777138938739822,-1.2285891498194763,-6.124866149569825,-3.569661162572556,-0.17912691152113014,-4.950971231906515,-6.668124494894787,-0.675535996843868,-1.9951580553457222,-1.4145923629685875,-0.8751466590068873,-1.7182255387768997,-1.8991601483853726
7.067067067067067,0.45403284271205613,1.97004285666213,1.1925374027267666,0.15087031643962914,1.6166101600759466,2.1450715711561776,2.4587602155697725,7.2786066088057435,4.765215987471484,2.2177110113293903,5.984173771941963,6.504610472673467,1.202908753757649,1.9752616777480636,2.0500719944430448,2.8075486834068495,2.0277854997378917,1.5744123293502952,0.7564954109740871,-0.8088774882326266,0.16416407296382868,1.172556058496587,-0.30073500672825443,-0.7966780407209314,-1.266381931657291,-6.188627248087389,-3.634625196393744,-0.26629439842281705,-5.01580178519545,-6.7193706399141035,-0.6784199445490758,-1.9887354050592905,-1.4151054927168958,-0.887273915028987,-1.715116680443848,-1.8898764612493628
7.077077077077077,0.4658695422636166,1.9891488304026648,1.2126081305803726,0.17882744320338959,1.6363332786951512,2.1600879618579962,2.4661456963458748,7.269971320909177,4.76649896561216,2.229283687233571,5.980713297153425,6.496129751365799,1.1900450574382162,1.91300392417808,2.0133698414756913,2.804447201630383,1.9772605669378458,1.5069052885391427,0.749690705878194,-0.8287505269395766,0.14999782994825364,1.1636148318046882,-0.3178859437331011,-0.8155472214883341,-1.303784663477068,-6.250472253112418,-3.6984651661801005,-0.3533816781512569,-5.07908006277888,-6.768536480781653,-0.6811601611817248,-1.9818978060142456,-1.4153099148834651,-0.8991832082292306,-1.7116405981619234,-1.880185925419852
7.087087087087087,0.47757346825119157,2.0076262042984103,1.2323049535757404,0.20674290969798684,1.6555446665248328,2.174424952123744,2.4734619835884746,7.261136803472231,4.767639035601152,2.2407644367826816,5.977080423209327,6.48746012228564,1.1768089695869028,1.850136787476374,1.9760343747051354,2.8004745117312684,1.9261100852267687,1.4389165853717285,0.7428592938069515,-0.8485530540873646,0.13583108583759157,1.1545555011492277,-0.3350002522524118,-0.834317377890476,-1.340785761750654,-6.310382001112744,-3.7611612977144766,-0.440361786068216,-5.140786461016306,-6.815606781307028,-0.6837559982721398,-1.974647195286726,-1.4152056114433613,-0.9108710871019666,-1.7077983088705153,-1.8700913927932221
7.097097097097097,0.4891409562055063,2.0254691416161203,1.2516216971372254,0.23460803771550331,1.6742382801209073,2.188077999977631,2.480708824667035,7.252103817751527,4.768636228338037,2.252152090538554,5.973275563222611,6.478602634157866,1.1632045679127896,1.7866797324994443,1.9380771411611237,2.79563182129257,1.8743498848128997,1.3704672692373998,0.7360026230261232,-0.8682809457502243,0.12166693059637301,1.1453802998243106,-0.35207427219964404,-0.852984480806486,-1.3773737672739852,-6.368337927703072,-3.8226941708945343,-0.527207790693578,-5.2009018629072585,-6.860566954068517,-0.6862068514029869,-1.9669856358683742,-1.414792658692498,-0.922334168136199,-1.7035909412925856,-1.859595838608982
7.107107107107107,0.5005683837867569,2.042672002166131,1.2705523043458296,0.2624141644996188,1.6924082363903223,2.201042775293444,2.487885981678805,7.2428731665148085,4.76949060599028,2.263445502043296,5.969299167227412,6.469558376160328,1.1492360441917013,1.7226524069059697,1.8995098804663775,2.7899206072740443,1.8219959848005802,1.301578532276041,0.7291221476302878,-0.8879300992799761,0.10750845295344968,1.1360914946474756,-0.36910435534451425,-0.871544531510401,-1.4135373487148355,-6.424322073392583,-3.8830447257452017,-0.6138928020432178,-5.259407644009948,-6.903403064929474,-0.6885121603944595,-1.958915316029414,-1.4140712272235887,-0.9335691368608182,-1.6990197355858128,-1.848702360530109
7.117117117117117,0.5118521719064679,2.0592293440496636,1.2890908378151378,0.29015264542790375,1.7100488144133639,2.213315161136129,2.494993231502966,7.23344569381179,4.770202261970381,2.274643548151088,5.96515172204681,6.460328477602723,1.1349077029686518,1.6580746350739763,1.8603445212021812,2.783342615555095,1.7690645882308778,1.2322717028170944,0.7222193270991616,-0.9074964345566852,0.09335873945834919,1.1266913852634803,-0.3860868664265423,-0.8899935628918318,-1.4492653061209748,-6.478317089145253,-3.942194268319638,-0.7003899799540305,-5.316285678207428,-6.94410183735237,-0.6906714094757762,-1.9504385486429572,-1.4130415818729194,-0.944572748868465,-1.694086042959254,-1.8374141776855035
7.127127127127127,0.5229887858359595,2.075135925344738,1.307231481530244,0.31781485668849874,1.7271544572157516,2.224891255037382,2.5020303658502696,7.22382228473243,4.770771320903466,2.28574512935282,5.960833751149348,6.450914107593219,1.1202239602253732,1.5929664119632976,1.820593177215469,2.775899860394477,1.7155720770652607,1.1625682387764114,0.7152956258522749,-0.9269758952323622,0.07922087353830823,1.1171823034379476,-0.403018184264586,-0.9083276406668586,-1.4845465743876531,-6.530306241751198,-4.000124476486875,-0.786672542393531,-5.371518343319468,-6.982650656509305,-0.6926841274429356,-1.9415577704707607,-1.4117040816379485,-0.9553418308177064,-1.6887913252556386,-1.8257346296748558
7.137137137137137,0.5339747363010842,2.0903867057301677,1.324968542649106,0.3453921979503532,1.7437197734899779,2.2357673702048277,2.508997191308146,7.214003865152693,4.771197938585358,2.2967491700934732,5.956345814494368,6.441316474692919,1.1051893420133456,1.5273478969252183,1.7802681438685533,2.767594623806906,1.6615350071138815,1.092489721012986,0.7083525128021372,-0.9463644499673242,0.06509793455627663,1.1075666123410883,-0.41989470286202357,-0.9265428645787769,-1.5193702266833393,-6.580273419007338,-4.056817405604353,-0.8727137737514632,-5.425088526558415,-7.019037573187613,-0.6945498878026789,-1.932275541410637,-1.4100591795657746,-0.9658732814132166,-1.6831371544994291,-1.813667175536233
7.147147147147147,0.5448065805628893,2.1049768480471456,1.342296453265764,0.37287609502619595,1.7597395392653579,2.245940036664436,2.515893529381277,7.203991401467874,4.771482301931107,2.3076546190821388,5.951688508366207,6.431536826558301,1.0898084830527501,1.461239407461224,1.7393818942326547,2.758429454856778,1.6069701029100332,1.0220578466476244,0.7013914609060312,-0.9656580936588293,0.05099299687018335,1.0978467058217252,-0.43671283250724074,-0.9446353695883251,-1.553725477832646,-6.628203134705823,-4.112255494073578,-0.9584870331108413,-5.476979629827352,-7.053251307489431,-0.6962683089026187,-1.9225945437057705,-1.4081074226124959,-0.976164072363659,-1.677125212410782,-1.8012153926767025
7.157157157157157,0.5554809234838771,2.118901719797925,1.3592097721348793,0.40025800252741217,1.7752086995262717,2.2554060023358065,2.522719216527615,7.193785900313573,4.771624628914025,2.3184604495945775,5.9468624651973,6.421576449571706,1.074086125297776,1.3946614129327854,1.6979470752264179,2.748407168869206,1.5518942525323716,0.9512944223456167,0.6944139467165733,-0.984852848661609,0.036909128893755826,1.088025007671841,-0.4534690008690838,-0.9626013270530236,-1.5876016876554073,-6.674080533428633,-4.166421568777191,-1.0439657624958678,-5.527175574858905,-7.085281252324039,-0.6978390540474899,-1.9125175811161697,-1.4058494514735096,-0.9862112493169697,-1.6707572898855667,-1.7883829757663308
7.167167167167167,0.5659944185795248,2.1321568945811418,1.3757031863570615,0.42752940651000665,1.7901223697780988,2.2641622340399947,2.5294741041898385,7.183388408274403,4.771625168495223,2.3291656597682424,5.94186835338026,6.411436668460019,1.0580271164687312,1.327634528224127,1.6559765037005973,2.7375308465586246,1.4963245023765013,0.8802213575654945,0.6874214499311797,-1.0039447659999174,0.022849392159183232,1.0781039708818791,-0.47015965408693766,-0.9804369458952616,-1.6209883642608558,-6.717891395146908,-4.219298850395788,-1.1291234950941742,-5.575660808193127,-7.115117476691903,-0.6992618316014895,-1.9020475780525197,-1.4032860003847993,-0.9960119327727571,-1.6640352864415973,-1.7751737355958919
7.177177177177177,0.5763437690547459,2.144738153463324,1.3917715130244595,0.4546818271108329,1.8044758375603585,2.2722059184395658,2.5361580588222385,7.172800011580522,4.771484200543688,2.3397692728896544,5.936706877068976,6.40111884590165,1.0416364085514047,1.260179507359939,1.6134831624701373,2.725803833075235,1.4402780518775482,0.8088606577759632,0.680415452940579,-1.0229299265707241,0.008816840381913668,1.0680860768870273,-0.4867812578550931,-0.9981384737587693,-1.6538751672958993,-6.759622139623553,-4.270870958602783,-1.2139338634508372,-5.622420305992879,-7.142750728759404,-0.7005363950766711,-1.8911875786726982,-1.4004178968952794,-1.005563318971534,-1.6569612096312512,-1.761591597898641
7.187187187187187,0.5865257288249679,2.1566414862861754,1.4074097008261077,0.48170682117327185,1.8182645639065895,2.279534462910584,2.5427709619130217,7.162021835792089,4.771202035746907,2.350270337674053,5.9313787759688,6.390624382121934,1.024919056264152,1.1923172370800126,1.5704801962948676,2.7132297369695766,1.3837722481853494,0.7372344176431069,0.673397440376509,-1.0418044423376767,-0.005185481472125201,1.0579738348047165,-0.5033302985010659,-1.0157021981531185,-1.686251911146479,-6.799259830617768,-4.321121917135784,-1.2983706076316344,-5.667439578695277,-7.168172438723291,-0.7016625432073715,-1.879940745941242,-1.397246061610259,-1.014862680760504,-1.649537174420658,-1.7476406021365216
7.197197197197197,0.596537103521511,2.167863092909217,1.4226128316125317,0.5085959848615486,1.8314841847505177,2.2861454963462724,2.5493127100020287,7.151055045471731,4.7707790155120895,2.360667928537232,5.925884825115885,6.379954714477074,1.0078802154931705,1.1240687303727854,1.5269809078100605,2.6998124290755543,1.3268245807939087,0.6653648141899793,0.6663688986587379,-1.0605644575154651,-0.019154538116593536,1.0477697806635733,-0.519803284057537,-1.033124447585896,-1.7181085680910202,-6.8367921798902085,-4.370036158742849,-1.3824075833530143,-5.710704675497701,-7.191374721464,-0.7026401200106391,-1.8683103606520455,-1.3937715079061113,-1.0239073684356383,-1.6417654025356454,-1.7333249002511797
7.207207207207207,0.6063747514809581,2.178399384387408,1.4373761219191254,0.5353409562628757,1.844130512278071,2.2920368698920908,2.55578321469386,7.139900843845125,4.770215511857992,2.3709611458594804,5.920225834645744,6.369111317026769,0.9905251416964588,1.055455119969798,1.4829987534081108,2.6855560413122617,1.269452676126786,0.593274099930693,0.6593313155415536,-1.0792061497442222,-0.033087304871806784,1.0374764766240616,-0.5361967453275781,-1.0504015926822026,-1.7494352714050048,-6.872207551007517,-4.417598530002113,-1.4660187700762584,-5.752202188677015,-7.212350378986991,-0.7034690148326534,-1.8562998204146,-1.3899953416162292,-1.03269481055978,-1.6336482217746529,-1.7186487553801693
7.217217217217217,0.616035584718207,2.188246984083382,1.4516949244478348,0.5619334179766198,1.8561995362248322,2.2972066576119983,2.5621824026664006,7.128560472449807,4.769511927297406,2.381149116241542,5.914402649551098,6.358095700095638,0.9728591882769428,0.9864976518030786,1.4385473390726111,2.670464965404975,1.2116742920800871,0.5209845959811381,0.6522861796598539,-1.097725731253593,-0.04698076858851642,1.0270965101910579,-0.5525072369428378,-1.0675300472911258,-1.7802223184156936,-6.905494962945063,-4.463794296013327,-1.5491782790633366,-5.7919192577406635,-7.23109290265134,-0.704149162381114,-1.843912638604088,-1.3859187606883756,-1.0412225147565217,-1.625188065288818,-1.7036165405387507
7.227227227227227,0.6255165698829062,2.197402728713951,1.4655647295066805,0.5883650996896878,1.8676874251185187,2.3016531570857106,2.5685102156747552,7.117035210772307,4.768668694710317,2.3912309927525097,5.9084161494290965,6.346909409823599,0.9548878049252828,0.9172176784274788,1.3936404161661138,2.654543851525713,1.1535073125247544,0.4485186851484594,0.6452349800749879,-1.1161194500161171,-0.06083192856811804,1.0166324934186002,-0.5687313384143557,-1.0845062695788505,-1.810460173506066,-6.936644093486778,-4.508609144959774,-1.6318603613919551,-5.829843573408336,-7.2475964751849355,-0.7046805427435944,-1.8311524432756554,-1.3815430548135224,-1.0494880684796146,-1.616387470829462,-1.6882327372676873
7.237237237237237,0.6348147291989769,2.205863669330553,1.4789811664066816,0.6146277807373368,1.8785905274661103,2.3053748899367483,2.574766610550574,7.105326375873738,4.767686277207801,2.4012059551695994,5.902267248217974,6.335554027705315,0.9366165359328676,0.8476366524099982,1.348291877172883,2.6377976068537796,1.0949697417698516,0.3758988050014333,0.6381792058204797,-1.1343835908895634,-0.07463779747900201,1.0060870621070621,-0.5848656551756836,-1.1013267631080637,-1.8401394710670353,-6.965645282421005,-4.552029192539249,-1.714039415927318,-5.865963381422985,-7.2618559724856135,-0.705063181391853,-1.8180229760431939,-1.3768696050262998,-1.0574891397576662,-1.6072490799632086,-1.6725019342474612
7.247247247247247,0.64392714138693,2.213627072233349,1.4919400048157434,0.6407132926486144,1.8889053728852552,2.3083706022911232,2.580951559196788,7.093435322003923,4.766565167986676,2.4110732102097012,5.895956893923235,6.32403117011888,0.9180510184755216,0.7777761196881439,1.3025157513979568,2.6202313940567405,1.0360796989885621,0.30314744092388923,0.6311203454477815,-1.1525144767478674,-0.08839540226876323,0.9954628749929937,-0.6009068196179878,-1.1179880779033227,-1.8692510183970337,-6.99248953453144,-4.594040986262652,-1.7956899972481388,-5.900267486190005,-7.273866965207689,-0.7052971491720988,-1.804528090922992,-1.3718998832771803,-1.0652234779138974,-1.5977756372549758,-1.6564288258793327
7.257257257257257,0.6528509425686938,2.220690419818666,1.5044371560690928,0.6666135216756409,1.8986286731796045,2.310639265166522,2.587065048577738,7.08136344020422,4.76530589017498,2.420831991752659,5.889486068333456,6.312342487843868,0.8991969808684536,0.7076577128993823,1.2563262006238483,2.601850629692301,0.9768554126086229,0.23028711915332625,0.624059886572194,-1.1705084696003194,-0.10210178507198756,0.9847626129318856,-0.6168514921168154,-1.134486811502055,-1.8977857985480637,-7.0171685223821365,-4.634631509618911,-1.876786823524439,-5.932745254243465,-7.283625720133411,-0.7053825622812165,-1.7906717531426009,-1.366635451976526,-1.0726889142607405,-1.5879699894190955,-1.6400182108336891
7.267267267267267,0.661583327154671,2.227051411359549,1.5164686744358509,0.6923204113059513,1.9077573233577423,2.312180074791861,2.5931070807047165,7.069112157899138,4.763908996668298,2.430481561056194,5.882855786725779,6.300489665568894,0.8800602407929895,0.6373031446837462,1.2097375147262315,2.5826609825315803,0.9173152146689351,0.1573403998068804,0.6169993154190951,-1.1883619716986555,-0.11575400411333397,0.9739889780741069,-0.6326963620502035,-1.1508196099908672,-1.9257349731173388,-7.039674588895811,-4.673788186104914,-1.9573047843447033,-5.963386617538291,-7.291129201328886,-0.7053195822289583,-1.7764580379152874,-1.3610779635106438,-1.0798833627690558,-1.5778350844388258,-1.6232749905661281
7.277277277277277,0.6701215487127516,2.232707963719161,1.5280307583413593,0.7178259647571182,1.9162884025953975,2.3129924528571126,2.599077672616917,7.0566829384768734,4.7623750699570015,2.440021206962418,5.876067097561194,6.288474421388865,0.8606467034956392,0.5667342009616724,1.1627641072499677,2.562668371804302,0.857477535144093,0.08432986989680151,0.6099401163706166,-1.2060714266317119,-0.1293491346056333,0.9631446930342724,-0.6484381488078184,-1.166983169026839,-1.95308988498365,-7.060000749724594,-4.711498883119231,-2.037218948489964,-5.9921820765674205,-7.296375071084127,-0.7051084157861132,-1.7618911291804606,-1.3552291597299935,-1.0868048207117638,-1.5673739706545229,-1.6062041678017327
7.287287287287287,0.6784629208190107,2.2376582119968167,1.5391197515448711,0.7431222474528838,1.9242191751406335,2.3130760466933373,2.604976856357799,7.044077280858917,4.760704721944452,2.449450246095866,5.869121082169712,6.276298506292034,0.8409623599600494,0.49597273418915094,1.1154205109468478,2.541878965366443,0.7973608962385935,0.011278136337602083,0.6028837715129107,-1.223633320407302,-0.14288426964272516,0.9522325000542948,-0.6640736027908125,-1.1829742348434893,-1.9798420609876035,-7.078140695412512,-4.747751915718396,-2.116504571652405,-6.0191227033029175,-7.299361690636943,-0.70474931491867,-1.7469753183104493,-1.349090871409716,-1.0934513692816963,-1.5565897958207608,-1.5888108449880163
7.297297297297297,0.6866048178898304,2.241900510106453,1.5497321442722525,0.7682013894800358,1.9315470911617443,2.312430729382848,2.610804678946879,7.031296719058842,4.758898593756233,2.4587680230529854,5.862018854425514,6.263963703637062,0.8210132850524159,0.42504065659227275,1.0677213732764228,2.5202991777909083,0.7369839066524895,-0.06179218105295707,0.5958317601841444,-1.241044182520982,-0.15635652108675704,0.9412551601603842,-0.679599506402088,-1.1987896052411013,-2.0059832145549072,-7.094088793349016,-4.78253605023461,-2.1951371040961076,-6.044200143960173,-7.300088120680436,-0.704242576707996,-1.7317150027840393,-1.342665017682639,-1.0998211741834694,-1.5454858061326877,-1.5711002227170054
7.307307307307307,0.6945446759951863,2.245433431287352,1.5598645743033337,0.7930555880252631,1.9382697875375883,2.3110565997994867,2.616561202346951,7.018342821730411,4.756957355540446,2.467973910583028,5.854761560412186,6.251471828620217,0.8008056356409241,0.3539599333832719,1.019681451871324,2.4979356683818255,0.6763652558202633,-0.1348584565568772,0.5887855585233648,-1.258300587011375,-0.16976302044967098,0.9302154523142526,-0.6950126750266628,-1.2144261305610997,-2.0315052482618943,-7.107840089512977,-4.815840507753709,-2.2730921982575487,-6.067406621584323,-7.298554121653939,-0.7035885432570533,-1.7161146848271847,-1.33595360544494,-1.1059124861991974,-1.5340653452219206,-1.5530775981169567
7.317317317317317,0.7022799936528475,2.248255768546961,1.5695138280135807,0.8176771097912402,1.9443850885901153,2.308953982578996,2.6222465034267564,7.005217191705166,4.754881706259166,2.4770673097602898,5.847350378078127,6.238824727732877,0.7803456486898019,0.28275257596016196,0.9713156099684711,2.47479533911307,0.6155237081247046,-0.2078980655607602,0.5817466390203702,-1.2753991535017246,-0.1831009197686051,0.9191161725587874,-0.7103099580018337,-1.229880714644181,-2.056400256342485,-7.119390310006578,-4.847654967452365,-2.350345716283514,-6.088734938458076,-7.294760153817331,-0.7027876015826847,-1.7001789700213001,-1.3289587287346531,-1.1117236417278764,-1.5223318531222891,-1.534748363214201
7.327327327327327,0.7098083326032437,2.2503665350356727,1.5786768413697645,0.8420582933911912,1.9498910067588646,2.3061234280194927,2.6278606739191006,6.991921465519612,4.752672373471085,2.48604765014764,5.839786516882267,6.226024278209529,0.759639639328575,0.2114406350920711,0.9226388118075866,2.4508853324916573,0.5544780970875823,-0.28088839156030665,0.5747164700667313,-1.2923365482273592,-0.19636739247493876,0.9079601331584591,-0.7254882395768386,-1.2451503157718986,-2.080660527135809,-7.128735862378656,-4.877969569793451,-2.4268737375040836,-6.108178478330224,-7.28870737710869,-0.7018401834940003,-1.6839125658795782,-1.3216825680832072,-1.1172530632982622,-1.51028886520575,-1.5161180032656278
7.337337337337337,0.7171273185647602,2.2517649643534488,1.587350700879313,0.866191551721191,1.9547857432172195,2.3025657119120764,2.6334038203744443,6.9784573129321545,4.750330113105443,2.4949143899512896,5.832071217430176,6.2130723874664096,0.7386939988971224,0.14004619409238755,0.8736661179984376,2.426213029346674,0.49324731953891143,-0.3538068331623046,0.5676965155080977,-1.3091094850487466,-0.2095596342567129,0.8967501617347274,-0.7405444398617175,-1.2602319475914103,-2.10427854547374,-7.135873836737074,-4.906774919578606,-2.502652565838378,-6.125731208464118,-7.28039765078531,-0.7007467654569031,-1.6673202803917682,-1.3141273898402,-1.122499260055095,-1.497940011088801,-1.497192095062319
7.347347347347347,0.7242346419692269,2.25245051078819,1.595532644493061,0.8900693743094708,1.9590676884302307,2.2982818353016286,2.6388760641099753,6.964826436429957,4.747855709227296,2.5036670161667605,5.824205751100687,6.199970992530968,0.7175151929671373,0.06859136198182728,0.8244126808582424,2.400786046544421,0.43185032976661764,-0.42663081108194156,0.5606882341979305,-1.325714726449826,-0.22267486391415828,0.8854891003967156,-0.7554755157650829,-1.2751226800231057,-2.1272469950075936,-7.1408020066497535,-4.934062088857026,-2.577658737130777,-6.141387681505503,-7.269833532848243,-0.6995078684447971,-1.6504070205378643,-1.3062955454716145,-1.127460828218507,-1.4852890135097305,-1.4779763052048607
7.357357357357357,0.7311280586773727,2.2524228494857836,1.6032200624611097,0.9136843296419994,1.962735422653836,2.2932730241778705,2.644277541154177,6.951030570725832,4.745249973794199,2.5123050447159967,5.816191419663147,6.186722059462335,0.6961097593406046,-0.002901733356458729,0.7748937397206822,2.374612234630476,0.3703061336484125,-0.4993377751332736,0.5536930795527976,-1.3421490845213102,-0.2357103242080671,0.8741798048674201,-0.7702784619205059,-1.289819640150828,-2.149558760473272,-7.143518829834143,-4.959822619689615,-2.651869026415331,-6.155143037169124,-7.257018279250491,-0.6981240577755218,-1.6331777907711653,-1.298189470831696,-1.132136451516485,-1.4723396871770542,-1.458476388350871
7.367367367367367,0.7378053906740252,2.251681876551772,1.6104104981415386,0.937029067463622,1.9657877163753206,2.2875407290967793,2.6496084021869137,6.937071482245365,4.7425137464043825,2.520828020575589,5.808029554885425,6.173327582762969,0.6744843060259179,-0.07441095202761834,0.7251246162179744,2.347699675399422,0.3086337827676958,-0.5719052112106862,0.5467124991093706,-1.3584094219286496,-0.24866328270074534,0.8628251436057275,-0.784950311601233,-1.3043200130944186,-2.171206929894155,-7.144023448634848,-4.984048526767615,-2.7252604551061244,-6.166993003743555,-7.2419558428891255,-0.6965959429345647,-1.6156376914711783,-1.2898116854087167,-1.13652490159024,-1.4590959375894934,-1.4386981854352763
7.377377377377377,0.7442645267428389,2.2502277090846103,1.6171016487617147,0.9600963210540406,1.9682235306948819,2.2810866247324717,2.654868812475054,6.922950968604387,4.739647894036498,2.529235517896061,5.7997215181327775,6.15978958478166,0.6526455091922582,-0.14591414897955263,0.6751207095374635,2.320056679392972,0.24685236851530523,-0.6443106482591873,0.5397479340832595,-1.3744926528643637,-0.2615310325892859,0.851427996924509,-0.7994881376229501,-1.3186210428643126,-2.1921847967210577,-7.142315690289325,-5.006732299884911,-2.7978102981113557,-6.176933899413851,-7.22465087238162,-0.6949241773846078,-1.5977919173668396,-1.2811647915448592,-1.1406250383723737,-1.4455617598278583,-1.4186476218638968
7.387387387387387,0.7505034231203447,2.2480606851405067,1.623291366131963,0.9828789094779362,1.9700420176481812,2.273912609359713,2.660058951803645,6.908670858077003,4.736653310781011,2.537527140112189,5.7912686999577145,6.1461101151080895,0.630600111102872,-0.21738918085896852,0.6248974916542017,2.2916917833272743,0.1849810161789417,-0.7165316652313724,0.5328008189298211,-1.390395743984442,-0.274310893530904,0.8399912561050675,-0.8138890532343158,-1.332720033197922,-2.2124858619085814,-7.138396066981533,-5.027866906263248,-2.8694960908689473,-6.184962633401521,-7.205108710626821,-0.6931094583614628,-1.5796457559305441,-1.2722514736304602,-1.1444358104377064,-1.4317412373192175,-1.398330705680896
7.397397397397397,0.756520104129116,2.2451813636298525,1.6289776573113819,1.005369739808532,1.9712425204697817,2.2660208042671908,2.6651790144026606,6.894233009054298,4.733530917563333,2.545702520044316,5.782672519680984,6.132291249959115,0.6083549180278852,-0.288813912866907,0.5744705025409931,2.262613747450202,0.12303887902209854,-0.78854589802891,0.5258725809070799,-1.4061157153285246,-0.28700021246008023,0.8285178225082093,-0.8281502129949849,-1.3466143483775455,-2.2321038359272274,-7.1322657756835115,-5.047445792729641,-2.940295636301487,-6.191076706921566,-7.18333539315095,-0.6911525266564648,-1.5612045857434842,-1.2630744972728662,-1.1479562553266758,-1.4176385405737244,-1.3777535257106632
7.407407407407407,0.7623126627898584,2.241590524145275,1.6341586852255916,1.02756180932391,1.9718245737973912,2.2574135531017436,2.670229208869357,6.879639309493911,4.73028166185876,2.5537613199906364,5.773934424963807,6.11833509155698,0.5859167981373014,-0.3601662256116246,0.5238553453573859,2.2328315528294316,0.06104513235432858,-0.8603310464263967,0.5189646396408925,-1.4216496412235804,-0.2995963643972581,0.8170106066822158,-0.8422688136408547,-1.3603014140295548,-2.2510326407106502,-7.1239266977849764,-5.065462887745303,-3.01018701168836,-6.195274213956203,-7.159337646239181,-0.6890541663853863,-1.5424738748327937,-1.2536367084401563,-1.1511854998411952,-1.4032579258945042,-1.3569222496746995
7.4174174174174174,0.7678792614122301,2.2372891667213697,1.6388327692362286,1.0494482076754061,1.971787903816847,2.2480934211437495,2.6752097580862406,6.864891676360649,4.726906517399339,2.5617032318104123,5.76505589137149,6.1042437674996455,0.5632926793748348,-0.43142402195670665,0.4730676816191006,2.2023543985721594,-0.0009810324053156968,-0.9318648809754392,0.5120784066924933,-1.4369946511707998,-0.31209675324884545,0.805472527467994,-0.8562420949362631,-1.3737787179046088,-2.26926641153743,-7.113381398511011,-5.081912603285455,-3.0791485754529457,-6.19755384184509,-7.133122884853352,-0.6868152047439441,-1.5234591789810255,-1.243941032579999,-1.1541227603128834,-1.3886037340609907,-1.335843122284098
7.4274274274274275,0.773218132164213,2.2322785115261765,1.6429983856620067,1.071022119027402,1.971132428347799,2.238063194513897,2.680120899134696,6.849992055058304,4.723406483872701,2.569527976998103,5.756038421928557,6.0900194301234185,0.5404895473132384,-0.5025652338622916,0.42212322634939115,2.1711916989773123,-0.06302041366983055,-1.003125249886826,0.5052152851285547,-1.4521479307154317,-0.3244988125982728,0.7939065111016786,-0.870067340512877,-1.3870438106386531,-2.2867994988468117,-7.100633126128039,-5.09678983656945,-3.1471589738627754,-6.197914871691847,-7.104699210336483,-0.6844365117499788,-1.5041661400084705,-1.233990473713914,-1.1567673428435818,-1.3736803889861295,-1.3145224633082024
7.4374374374374375,0.7783275776198562,2.226559998484508,1.6466541682511868,1.0922768241678618,1.9698582568700609,2.2273258793115813,2.684962883204281,6.8349424188528465,4.719782586613016,2.5772353067483853,5.746883546665543,6.075664255858109,0.5175144429917883,-0.5735678292172892,0.37103774321383853,2.139353080621139,-0.12505380562895854,-1.0740900858886555,0.498376669093894,-1.4671067222992913,-0.33680000648786357,0.7823154903149673,-0.8837418786950101,-1.4000943064944713,-2.303626469987818,-7.0856858109383385,-5.110089971640657,-3.2141971476405615,-6.196357178586753,-7.074075407904777,-0.6819189999723803,-1.4846004840288656,-1.2237881135072195,-1.1591186435180876,-1.3584923963478541,-1.292966665620046
7.4474474474474475,0.7832059712852237,2.2201352868332425,1.6497989086053062,1.1132057025889546,1.9679656904906246,2.2158847006851974,2.6897359754977272,6.8197447682871895,4.716035876284125,2.5848250020120402,5.737592822157569,6.0611804445748705,0.4943744607365975,-0.6444098186604771,0.3198270396400852,2.1068483793770763,-0.18706200419519506,-1.144737413058304,0.4915639433869588,-1.4818683260956775,-0.3489978301912738,0.7707024034334637,-0.8972630833111147,-1.4129278840835582,-2.3197421109012155,-7.068544064063413,-5.121808880795649,-3.280242338484085,-6.1928812316455435,-7.041260943927909,-0.6792636242468487,-1.4647680196790207,-1.2133371103149568,-1.161176148589032,-1.3430443421952654,-1.2711821932191723
7.4574574574574575,0.7878517581023827,2.213006254608711,1.6524315565540364,1.1338022345371197,1.9654552218513475,2.2037431018346143,2.6944404551316814,6.804401130587688,4.712167428554939,2.592296873542692,5.728167831054866,6.046570218926966,0.47107674596443033,-0.7150692623883631,0.26850696192401885,2.0736876373708197,-0.24902581294926254,-1.2150453536261077,0.4847784830382245,-1.4964301008264407,-0.3610898109762634,0.7590701934733127,-0.9106283744911978,-1.4255422870680914,-2.3351414277338045,-7.049213176016562,-5.131942925862201,-3.3452740954928877,-6.187488093864294,-7.006265962998425,-0.6764713813785763,-1.444674636322913,-1.2026406982040805,-1.1629394346338502,-1.3273408915299447,-1.2491755792324537
7.4674674674674675,0.7922634549312755,2.205174998066347,1.6545512204810566,1.1540600030319397,1.9623275349773401,2.1909047429461412,2.6990766150331993,6.788913559062566,4.708178343767248,2.599650761934387,5.718610181605373,6.0318358236836405,0.44762849297069957,-0.7855242769477069,0.21709339032392275,2.039881099871544,-0.3109260490832121,-1.2849921347486641,0.4780216528916324,-1.5107894645609499,-0.3730735088575621,0.747421807236401,-0.9238352194499134,-1.4379353248427824,-2.3498196483845306,-7.027699115065126,-5.140488959325757,-3.4092722814997978,-6.180179421790465,-6.969101284791182,-0.673543309831942,-1.4243263022308095,-1.1917021859522239,-1.1644081686837957,-1.3113867868628368,-1.2269534238935236
7.4774774774774775,0.7964396510093287,2.196643831032775,1.656157167600837,1.1739726958531973,1.9585835050661022,2.1773735000603125,2.7036447618320465,6.773284132492451,4.704069746596003,2.606886537649994,5.708921507169577,6.016979525057309,0.42403694270233083,-0.8557530420105973,0.16560223414410974,2.005439212120222,-0.3727435493393121,-1.3545560952496465,0.4712948071891982,-1.5249438954967094,-0.38494651733959645,0.7357601944044085,-0.9368811332550887,-1.4501048731964,-2.363772223981948,-7.004008525382908,-5.1474443253039786,-3.4722170793053344,-6.170957465010156,-6.929778400713758,-0.6704804894073162,-1.4037290627339767,-1.1805249560233457,-1.165582108324952,-1.2951868467471537,-1.2045223925014483
7.4874874874874875,0.8003790083886549,2.18741528419054,1.65724882418625,1.1935341074954995,1.9542241982174722,2.1631534638728454,2.708145215748823,6.757514954513216,4.699842785702197,2.614004101040429,5.699103465727714,6.002003610024278,0.40030938051618303,-0.9257338071299888,0.11404942680956331,1.9703726160960378,-0.434459175942886,-1.4237156923260497,0.4645992891589198,-1.5388909327213853,-0.39670646414885075,0.7240883066319886,-0.9497636795814481,-1.462048874952758,-2.3769948302925763,-6.978148724993328,-5.152806860369091,-3.534088997813037,-6.159825065451786,-6.888309470348929,-0.6672840409050745,-1.3828890383555532,-1.1691124635205756,-1.1664611017712196,-1.2787459642877486,-1.1818892133592735
7.4974974974974975,0.8040802623507122,2.1774921042956947,1.6578257757469372,1.212738141089866,1.9492508711044716,2.14824893846914,2.712578310478956,6.741608152991299,4.695498633378446,2.6210033823546826,5.68915773937953,5.986910385639202,0.3764531339237197,-0.9954448984736031,0.062450920933109846,1.9346921472218932,-0.49605382252726177,-1.4924495082177907,0.45793643060611233,-1.5526281769560053,-0.40835101195563156,0.7124090966393574,-0.9624804714492994,-1.4737653405909705,-2.3894833690596955,-6.950127703503962,-5.15657489421776,-3.594868878063852,-6.1467856565063625,-6.844707317690257,-0.6639551257769264,-1.36181242291816,-1.1574682351165841,-1.1670450879092493,-1.262069105627426,-1.1590606756930786
7.5075075075075075,0.8075422217982927,2.166877253328491,1.6578877671583787,1.2315788102916831,1.9436649705851512,2.1326644399927153,2.7169443930725934,6.725565879391723,4.691038485187375,2.6278843417406677,5.679086033836703,5.971702178343479,0.35247557032262844,-1.0648647255341142,0.010822683376649322,1.8984088310100198,-0.557508420048998,-1.560736256838595,0.45130755150829555,-1.566153291279102,-0.41987785908501535,0.7007255173045742,-0.9750291719479549,-1.4852523488447833,-2.401233969272198,-6.919954119633161,-5.1587472501883225,-3.6545378991676722,-6.131843261964662,-6.798985427171998,-0.660494945764663,-1.3405054816288349,-1.1455958679618075,-1.1673340963153098,-1.2451613084106568,-1.1360436275521875
7.5175175175175175,0.8107637696247202,2.1555739075774394,1.6574347027416212,1.2500502411344425,1.937468133255554,2.116404695247988,2.7212438238104335,6.7093903081389765,4.686463559592941,2.6346469692368615,5.668890077908127,5.956381333267829,0.32838409471609203,-1.1339717878135378,-0.040819309692026136,1.8615338796487413,-0.618803942691558,-1.6285547903661217,0.4447139596137606,-1.579464001831577,-0.43128474021675833,0.6890405207557939,-0.9874074949436651,-1.496508047280793,-2.412242988363074,-6.8876372985295164,-5.159323245625157,-3.7130775841302315,-6.115002494771608,-6.75115793949453,-0.6569047425264409,-1.3189745491418874,-1.1334990285708644,-1.167328247244085,-1.2280276802251668,-1.1128449736911832
7.5275275275275275,0.8137438630601408,2.1435854566570156,1.656466646293644,1.26814667384869,1.930662184943935,2.0994746402378306,2.7254769760755346,6.693083635970986,4.681775097584765,2.641291284754774,5.658571622978193,5.940950213529224,0.3041861474204163,-1.2027446814797558,-0.09245907774529599,1.8240786885314437,-0.6799214137556008,-1.695884105789283,0.43815695004393873,-1.5925580985020658,-0.44256942707395147,0.6773570574637718,-0.999613205771842,-1.5075306528553813,-2.422507013337177,-6.853187228885004,-5.15830269209014,-3.770469805573517,-6.096268555598245,-6.7012396472466005,-0.6531857972507136,-1.2972260276002683,-1.1211814516875112,-1.167027751589404,-1.2106733970218901,-1.0894716734343828
7.5375375375375375,0.8164815339948008,2.1309155024593216,1.6549838210683516,1.28586246464562,1.923249140146396,2.081879418636367,2.7296442362211395,6.676648081286354,4.6769743622956526,2.6478173380522256,5.648132442478236,5.925411199522442,0.2798892017617243,-1.2711621059931142,-0.14408064084312566,1.7860548327288226,-0.7408419115340668,-1.7627033514107318,0.4316378048996962,-1.6054334355925914,-0.4537297291002085,0.6656780753349013,-1.0116441219133623,-1.5183184524501834,-2.432022861827915,-6.816614559842691,-5.1556858954210725,-3.826696791347955,-6.075647231231782,-6.649245990325769,-0.6493394302579311,-1.2752663846560643,-1.1086469391284854,-1.1664329108169171,-1.1931037015137718,-1.0659307385234358
7.5475475475475475,0.8189758892792111,2.1175678580400277,1.6529866097081993,1.3031920874647633,1.9152312014041097,2.063624380197468,2.7337460034345598,6.660085883485082,4.6720626386123545,2.6542252086974494,5.63757433135131,5.909766688206411,0.25550076176243186,-1.3392028707010468,-0.19566802458029997,1.7474740634055057,-0.8015465751702413,-1.8289918333025066,0.4251577928716769,-1.6180879324643034,-0.4647634941251766,0.6540065188050669,-1.0234981136547379,-1.5288698033859334,-2.4407875830825407,-6.777930597699991,-5.151473655637106,-3.8817411300346025,-6.053144892784153,-6.595193051158432,-0.6453670005901342,-1.2531021514707326,-1.0958993586065964,-1.165544116868734,-1.1753239015539185,-1.0422292309487078
7.5575575575575575,0.8212261110011041,2.1035465464389316,1.6504755541264715,1.3201301356852289,1.9066107586223229,2.0447150790994426,2.7377826895971564,6.643399302302971,4.667041232779736,2.6605150060240357,5.626899105510465,5.894019092385613,0.23102835981821715,-1.406845901398676,-0.2472052650319441,1.7083483041821559,-0.8620166104969786,-1.8947290217128303,0.4187181688548124,-1.6305195741630993,-0.47566860901816427,0.6423453279345905,-1.0351731047319521,-1.5391831339145232,-2.448798458875734,-6.737147302408434,-5.145667266691148,-3.935585776335677,-6.02876849371968,-6.539097549720937,-0.641269905588564,-1.2307399206956833,-1.0829426425334272,-1.1643618520400618,-1.1573393684935904,-1.0183742607651256
7.5675675675675675,0.8232314567391001,2.0888557994355113,1.647451355340252,1.3366713237999681,1.897390388331353,2.0251572722264433,2.7417547191404688,6.626590617139913,4.661911471998456,2.6666868690767207,5.616108601290676,5.878170839986716,0.2064795543662073,-1.4740702468533657,-0.2986764136958008,1.668689647444182,-0.9222332958552814,-1.9598945574220858,0.4123201735671206,-1.642726412024939,-0.48644300032968396,0.6306974375045549,-1.0466670729577594,-1.5492569436891217,-2.456053004351197,-6.694277283871096,-5.138268516069365,-3.9882140563517243,-6.002525567702446,-6.4809768383632935,-0.637049580459425,-1.2081863444338532,-1.0697807868020182,-1.162886688827873,-1.1391555355205598,-0.9943729838931569
7.5775775775775776,0.8249912597930014,2.0735000562398502,1.6439148732541355,1.3528104890525465,1.8875728528898061,2.0049569173871116,2.7456625288985306,6.609662126382274,4.65667470401628,2.672740966548054,5.6052046748946,5.862224373330714,0.1818619275451016,-1.5408550852912046,-0.35006554242973376,1.6285103505982015,-0.9821779878904322,-2.024468258045995,0.40596503317290855,-1.6547065642606593,-0.497084634920711,0.6190657761147788,-1.0579780508322574,-1.559089804212213,-2.462548968790996,-6.649333798038801,-5.12927968423788,-4.039609672743811,-5.974424226264048,-6.420848896437125,-0.6327074978279289,-1.1854481321828825,-1.0564178495499088,-1.1611192897516562,-1.1207778959783303,-0.9702325999056042
7.587587587587588,0.8265049293906453,2.0574839621193406,1.6398671263947484,1.3685425930359094,1.8771610996302615,1.9841201714710144,2.7495065679564177,6.592616146719587,4.651332296713167,2.6786774967059417,5.59418920183236,5.846182148400766,0.15718308284795626,-1.6071797308434113,-0.4013567483829289,1.5878228322774135,-1.0418321273238855,-2.0884301242840504,0.39965395891049815,-1.666458216520112,-0.5075915205794646,0.607453265283728,-1.0691041261365415,-1.5686803592614122,-2.4682843363124194,-6.602330742806305,-5.118703543936861,-4.089756709779134,-5.9444731562924185,-6.358732324729491,-0.6282451672807646,-1.1625320487605464,-1.042857949902924,-1.159060407146302,-1.1022120016667538,-0.9459603498009048
7.597597597597598,0.8277719508712521,2.0408123669615903,1.635309291596161,1.3838627232526546,1.866158259947689,1.9626533885434503,2.7532872974950817,6.575455012455756,4.6458856376802435,2.684496687312109,5.5830640763554715,5.83004663410596,0.1324506427683578,-1.6730236399506637,-0.45253415891926607,1.5466396684970543,-1.1011772446991304,-2.1517603461112724,0.3933881467245882,-1.6779796224354513,-0.5179617066255191,0.5958628185506379,-1.0800434425092567,-1.5780273252929273,-2.473257326492135,-6.553282653709737,-5.106543359322176,-4.138639638258484,-5.912681617342554,-6.294646339704331,-0.6236641348971294,-1.1394449122130743,-1.029105266700086,-1.1567108829271873,-1.0834634611245628,-0.9215635137636188
7.607607607607608,0.8287918858452077,2.023490323773979,1.6302427036362883,1.3987660946363225,1.854567648330881,1.9405631178792044,2.757005190632507,6.558181074814991,4.640336133792804,2.6901987955314945,5.571831210885149,5.813820311541247,0.10767224644071319,-1.7383664177233744,-0.5035819365313378,1.5049735887611293,-1.1601949660997453,-2.2144393089113596,0.38716877690336793,-1.6892691041433994,-0.5281932845010597,0.5842973405801266,-1.090794200005871,-1.5871294918225436,-2.4774663949174394,-6.502204699426634,-5.092802884954948,-4.186243320324046,-5.879059438769928,-6.228610767553279,-0.6189659827684698,-1.1161935917070105,-1.0151640372000577,-1.1540716483275342,-1.0645379378943516,-0.8970494089128002
7.617617617617618,0.8295643723302358,2.0055230871203285,1.6246688548243913,1.413248051033237,1.8423927613371975,1.917856101935868,2.7606607322612535,6.540796701242689,4.634685210777464,2.695784107832611,5.560492535435124,5.7975056732437595,0.08285554727538798,-1.8031878242559376,-0.5544842837435935,1.4628374721216273,-1.218867018837877,-2.2764475995493547,0.38099701372049355,-1.70032505278633,-0.5382843883490988,0.5727597262695748,-1.1013546556404963,-1.5959857217840114,-2.480910233664451,-6.449112677079951,-5.077486364639243,-4.232553014146033,-5.8436170166875,-6.160646038057726,-0.6141523285070823,-1.0927850054052617,-1.0010385557695067,-1.151143723608124,-1.045441148770541,-0.8724253870389514
7.627627627627628,0.8300891248639156,1.9869161114951706,1.6185893945398078,1.4273040666444368,1.8296372765109432,1.894539274267348,2.764254418882424,6.523304274701472,4.628934312773615,2.701252939878899,5.549049997029173,5.781105222445754,0.058008210589423896,-1.8674677808929978,-0.6052254480030902,1.4202443431914302,-1.2771752371113794,-2.337766012381923,0.3748740050820386,-1.7111459289920186,-0.5482331955784739,0.5612528598595508,-1.1117231239100867,-1.604594951864728,-2.4835877717030828,-6.394023007347525,-5.060598530108318,-4.277554378486728,-5.806365310747263,-6.090773178264001,-0.6092248247437217,-1.0692261183280005,-0.986733172553805,-1.147928217739452,-1.0261788620308787,-0.8476988323302581
7.637637637637638,0.8303659345925092,1.967675049636114,1.612006128722055,1.440929747427249,1.8163050512457122,1.8706197573782124,2.7677867584361153,6.505706192962604,4.6230849018892854,2.7066056364111133,5.537505559113539,5.764621472324403,0.03313791123356987,-1.9311863764457962,-0.6557897265563378,1.3772073681121624,-1.3351015676278637,-2.3983755552034007,0.3688008821785275,-1.7217302633319023,-0.5580379274154545,0.5497796140475522,-1.1218979773008582,-1.6129561928186078,-2.485498175228673,-6.336952729378466,-5.042144599559798,-4.321233477140488,-5.76731584074732,-6.019013805973651,-0.604185158614377,-1.0455239401990724,-0.9722522921304693,-1.1444263280564282,-1.0067568956520068,-0.8228771590888105
7.647647647647648,0.8303946693360731,1.9478057507748363,1.6049210193124614,1.4541208324560753,1.8024001215910483,1.8461048605195374,2.771258270128399,6.488004867893005,4.617138457751582,2.7118425711207714,5.525861200964413,5.748056945248661,0.00825233121636095,-1.9943238733566722,-0.7061614713107264,1.33373985047822,-1.3926280751939168,-2.4582574551257657,0.3627787591421598,-1.732076656757719,-0.5676968494417844,0.5383428491053439,-1.1318776467767655,-1.6210685297560459,-2.4866408479201763,-6.277919495518092,-5.022130276040249,-4.363576783248361,-5.726480683065536,-5.945390123050824,-0.5990350512363702,-1.021685523278584,-0.9576003721457634,-1.140639339885723,-0.9871811155096626,-0.7979678094375176
7.657657657657658,0.8301752736298326,1.9273142588272394,1.5973361836475013,1.4668731952419638,1.7879267010037982,1.821002077426934,2.774669484254895,6.47020272473808,4.611096477051826,2.716964146514709,5.514118917090677,5.731414172023466,-0.016640842674019232,-2.056860713809812,-0.7563250936790327,1.289855227218247,-1.449736948267758,-2.517393164390706,0.35680873270933167,-1.7421837810163805,-0.5772082721189936,0.5269454120001601,-1.1416606222498904,-1.6289311224108858,-2.4870154311248243,-6.216941565843006,-5.000561745679647,-4.40457118348597,-5.683872466920892,-5.869924908548826,-0.5937762571739439,-0.9977179601823428,-0.9427819219348843,-1.1365686261458838,-0.9674574335640678,-0.7729782510184224
7.667667667667668,0.8297077687418062,1.9062068105233307,1.5892538938040186,1.4791828450105642,1.7728891790445336,1.7953190840014623,2.778020942020983,6.452302201400588,4.604960473085534,2.7219707937707818,5.5022807166320735,5.71469569113147,-0.04153392124935623,-2.11877752578635,-0.806265069405504,1.2455670644353287,-1.5064105044736154,-2.575764366111994,0.35089188188855847,-1.7520503790429574,-0.5865705512988197,0.5155901355200457,-1.1512454530325953,-1.636543205384305,-2.486621803969218,-6.1540378025080384,-4.9774456757762735,-4.444203982123369,-5.6395043704636665,-5.792641511657983,-0.5884105638934994,-0.9736283816888148,-0.9278015011261541,-1.132215646920334,-0.947591806031057,-0.7479159746831356
7.677677677677678,0.8289922526666748,1.884489833477407,1.5806765758965449,1.4910459279380655,1.7572921200194564,1.7690637359341421,2.7813131953587114,6.434305747715776,4.59873197528738,2.7268629725847626,5.490348622753,5.697904047972562,-0.06641921530176606,-2.180055129061954,-0.8559659433720281,1.2008890532071967,-1.5626311960761143,-2.6333529799463817,0.3450292676339009,-1.7616752653316525,-0.5957820887195788,0.504279837403608,-1.1606307482713,-1.6439040883655502,-2.485460083396789,-6.089227663906773,-4.952789212732663,-4.48246290495562,-5.593390116695678,-5.7135638444770045,-0.5829397912086568,-0.9494239545342882,-0.9126637182296564,-1.1275819490033956,-0.9275902315395278,-0.7227884921760955
7.687687687687688,0.8280289000958979,1.8621699441991417,1.5716068093269269,1.5024587283447361,1.7411402615682008,1.7422440662748033,2.7845468067404653,6.41621582472299,4.592412528761303,2.7316411710084707,5.478324672032126,5.681041794101414,-0.09128903798406314,-2.2406745411450264,-0.9054123343828973,1.15583500534774,-1.6183816154129833,-2.690141167691272,0.33922193252399707,-1.7710573262846492,-0.6048413324883322,0.49301731947444644,-1.1698151773617491,-1.651013156329445,-2.483530624131647,-6.022531198647494,-4.926599979843207,-4.519336103102852,-5.545543969221845,-5.632716374610052,-0.5773657907153068,-0.9251118791969237,-0.8973732292107538,-1.1226691654194747,-0.9074587492757703,-0.6976033338113787
7.697697697697698,0.8268179623640852,1.8392539460461879,1.5620473259864978,1.5134176698456967,1.7244385131979685,1.714868282946023,2.7877223489894414,6.398034903934009,4.586003693805863,2.7363059052792,5.46621091384799,5.664111486463275,-0.11613570718939767,-2.3006169831536973,-0.9545889399266893,1.1104188491311358,-1.6736445002843947,-2.7461113388074176,0.33347090044679795,-1.780195520538723,-0.6137467775487017,0.48180536678052716,-1.1787974703456408,-1.657869869710616,-2.4808340185688063,-5.953969039346396,-4.89888607493413,-4.55481215667866,-5.495980727834366,-5.550124117591838,-0.5716904452168319,-0.9006993876703736,-0.8819347360489189,-1.1174790149155545,-0.8872034371152572,-0.6723680461437757
7.707707707707708,0.8253597673716412,1.8157488271189315,1.5520010094110375,1.5239193164585687,1.707191954764459,1.6869447662029227,2.790840405087,6.379765466598311,4.579507045435046,2.740857719640485,5.454009409760803,5.6471156866282595,-0.14095154792942602,-2.3598638856297782,-1.0034805409137877,1.0646546249799247,-1.7284027392972725,-2.8012461558649515,0.3277771762901057,-1.7890888792695214,-0.622496966134187,0.4706467467387735,-1.1875764182884974,-1.664473764554383,-2.4773710965908315,-5.883562396239992,-4.8696560678565355,-4.588880078325683,-5.444715723930923,-5.46581262914309,-0.5659156681396704,-0.8761937412276618,-0.8663529852823395,-1.1120133014271554,-0.8668304097424693,-0.6470901896348534
7.717717717717718,0.8236547194837057,1.7916617580980503,1.541470893888784,1.5339603736676557,1.6894058349000556,1.6584820660396116,2.793901567976942,6.361410002965496,4.572924172894622,2.745297186154268,5.441722232890623,5.6300569600243655,-0.16572889471027785,-2.418396894287881,-1.0520720063880777,1.0185564811183674,-1.7826393771629132,-2.855528539911055,0.3221417456380086,-1.797736506473414,-0.6310904882068458,0.45954420828513204,-1.1961508736386548,-1.6708244526442613,-2.473142925310957,-5.811333050618696,-4.838918997833329,-4.621529316617266,-5.391764815768276,-5.379807997258778,-0.5600434029394109,-0.8516022281760188,-0.8506327665387352,-1.1062739135179318,-0.8463458167593414,-0.6217773363147316
7.727727727727728,0.8217032994054229,1.7670000900255418,1.5304601635217732,1.54353768944433,1.6710855693897597,1.6294888995430747,2.7969064403667825,6.3429710115451154,4.566256679174226,2.7496249045045187,5.429351467292098,5.612937875169453,-0.19046009390558402,-2.476197875697927,-1.1003482982113555,0.972138669192422,-1.8363376199462789,-2.908941675757605,0.31656557447330824,-1.8061375792268253,-0.6395259818811998,0.4485004810303802,-1.2045197505672667,-1.6769216216060425,-2.468150808742763,-5.737303348083601,-4.80668437066082,-4.652749759324175,-5.337144383552769,-5.292136834131533,-0.554075622497593,-0.8269321616033617,-0.83477891105285,-1.100262823793069,-0.8257558407829114,-0.5964370674402885
7.737737737737738,0.8195060640335758,1.7417713520299118,1.5189721512407957,1.5526482552233056,1.652236739495375,1.5999741481953325,2.799855634526077,6.324450998364116,4.5595061805153145,2.753841501792379,5.416899207325995,5.595761002902434,-0.21513750612583105,-2.5332489228992725,-1.1482944757190046,0.9254155398577056,-1.8894808402653354,-2.961469017187161,0.3110496088860299,-1.8142913479229728,-0.6478021338332376,0.437518274421936,-1.2126820252892134,-1.6827650349884211,-2.462396287396512,-5.661496191628562,-4.77296215576587,-4.6825317365453225,-5.280871324369221,-5.202826267912805,-0.5480143285094092,-0.8021908771171226,-0.8187962901710722,-1.093982088286675,-0.8050666955327658,-0.5710769711505298
7.747747747747748,0.8170636462846343,1.7159832489962272,1.5070103377742783,1.561289206834497,1.6328650902284572,1.5699468551246993,2.8027497720818624,6.305852476222131,4.5526743059151435,2.757947632322882,5.404367557027666,5.578528915613893,-0.23975350858330843,-2.5895323609447325,-1.1958957003454935,0.8784015383368008,-1.9420525824388295,-3.013094292075686,0.3055947747881068,-1.8221971364859357,-0.655917679694386,0.42660027691192864,-1.2206367363648174,-1.6883545323201374,-2.4558811378022605,-5.583935034549702,-4.737762783119527,-4.710866023701572,-5.222963046949805,-5.111903934314263,-0.5418615508624907,-0.7773857305761189,-0.8026898138436517,-1.0874338458233435,-0.7842846239088657,-0.5457046401198395
7.757757757757758,0.8143767548992665,1.6896436591817523,1.4945783505714056,1.5694578253901752,1.61297652857257,1.5394162223069976,2.805589483811279,6.287177963944856,4.545762696626918,2.761943977383324,5.391758629472687,5.561244186476387,-0.2643004974519165,-2.645030752372769,-1.2431372402182679,0.8311111999472847,-1.9940365675809093,-3.0638015074304046,0.30020197763432643,-1.8298543425619884,-0.6638714044303291,0.41574915513178895,-1.2283829849822745,-1.6936900291436254,-2.4486073719599006,-5.504643873184555,-4.701097140008037,-4.737743844391647,-5.163437466284528,-5.019397968052059,-0.5356193470069724,-0.7525240958161772,-0.7864644291049752,-1.0806203173540951,-0.7634158960603594,-0.5203276692098432
7.767767767767768,0.8114461742233788,1.662760631777908,1.4816799626798194,1.5771515381271461,1.592577121655392,1.5083916077175912,2.8083754094314335,6.268429985635746,4.5387730056562825,2.7658312450133518,5.379074546139835,5.543909388674676,-0.2887708902211043,-2.69972690260616,-1.2900044747186108,0.7835591456018648,-2.0454166986410116,-3.1135749543412485,0.29487210214962484,-1.8372624376881384,-0.6716621427045568,0.4049675530736136,-1.23591993522071,-1.6987715170251498,-2.440577236716311,-5.423647239483073,-4.662976567662316,-4.763156873109309,-5.102312998074971,-4.925336994136614,-0.5292898013170358,-0.727613362370201,-0.7701251185423742,-1.0735438052669009,-0.7424668074459684,-0.4949536531206114
7.777777777777778,0.8082727639657478,1.6353423844193096,1.4683190915782403,1.584367919203691,1.5716730948712443,1.4768825224351212,2.8111081973865777,6.249611069926235,4.531706897254293,2.769610169766837,5.366317436271636,5.526527094636088,-0.3131571280432092,-2.753603865275471,-1.336482899008058,0.7357600772820146,-2.0961770653874545,-3.162399212844355,0.2896060120628143,-1.8444209674378205,-0.6792887792265319,0.39425809127855777,-1.2432468142937818,-1.7035990635414362,-2.431793213069791,-5.340970193412833,-4.623412857746854,-4.7870972378209276,-5.0396085530330055,-4.829750119010595,-0.5228750244441185,-0.7026609331834044,-0.7536768987539392,-1.0662066926719962,-0.7214436768865565,-0.4695901840419254
7.787787787787788,0.8048574589323217,1.6073973006406546,1.4544997979643732,1.591104690451021,1.5502708299546168,1.444898627697839,2.813788504632654,6.230723749224758,4.5245660464070285,2.7732815124656147,5.353489436232638,5.509099875261293,-0.33745167807347054,-2.8066449474656876,-1.3825581285189734,0.6877287734865102,-2.146301949333192,-3.2102591566961047,0.28440454984682495,-1.8513295515436967,-0.6867502490843663,0.383623366032506,-1.2503629127737514,-1.708172812242789,-2.4222580154020026,-5.256638315200751,-4.5824182487091845,-4.8095575224026685,-4.975343531026263,-4.732666921537859,-0.5163771526619992,-0.6776742223244053,-0.7371248187958129,-1.058611442662214,-0.7003528446104788,-0.4442448493053391
7.797797797797798,0.8012012687372737,1.5789339272822431,1.4402262844984741,1.597359722079014,1.5283768630052927,1.4124497319134504,2.8164169964192887,6.211770558964752,4.517352138322015,2.776846059945155,5.340592688865634,5.491630299155696,-0.3616470358019935,-2.858833714884381,-1.428215903407888,0.6394800846562767,-2.1957758286022093,-3.257139958056232,0.2792685364655431,-1.8579878839975297,-0.6940455380619058,0.3730659485692721,-1.2572675847959587,-1.7124929825927178,-2.4119745906376706,-5.170677697413734,-4.540005421991011,-4.83053076893652,-4.9095378150721745,-4.634117443846132,-0.5097983472039572,-0.6526606526928938,-0.7204739586194508,-1.0507605975485594,-0.6792006702923167,-0.418925229037757
7.807807807807808,0.7973052774908941,1.5499609718449419,1.4255028945029642,1.603131033336017,1.5059978824656812,1.3795457876233939,2.8189943460692946,6.192754036851921,4.510066867911603,2.7803046247922567,5.327629342846044,5.474120931861706,-0.38573572737694156,-2.910153996949805,-1.4734420929702259,0.5910289285769628,-2.2445833827350494,-3.3030270920785503,0.27419877112732205,-1.8643957331270942,-0.7011736829401223,0.36258838428157264,-1.2639602482436303,-1.7165598698840852,-2.400946117332271,-5.083114936880719,-4.496187498102216,-4.850010479864479,-4.842211765182409,-4.534132182026248,-0.5031407935922113,-0.6276276537245848,-0.7037294274993271,-1.0426567780712686,-0.6579935310856113,-0.39363889381726147
7.817817817817818,0.7931706434644205,1.5204872997954033,1.4103341106184966,1.6084167931225046,1.4831407270509827,1.346196888422495,2.8215212347557492,6.173676722110958,4.502711939273475,2.7836580450748425,5.314601552034626,5.456574335092107,-0.4097103119182376,-2.960589891797351,-1.5182227000150514,0.5423902857606633,-2.292709497431979,-3.347906341407872,0.2691960310452435,-1.8705529416501072,-0.7081337717827229,0.35219319194001997,-1.2704403849129728,-1.7203738451318076,-2.3891760046880193,-4.993977126458583,-4.450978032558906,-4.867990620000197,-4.773386212059653,-4.432742076690877,-0.4964067009598463,-0.6025826590941626,-0.686896362451575,-1.0343026825865913,-0.6367378196501948,-0.3683934023319091
7.827827827827828,0.7887985987319097,1.4905219318223806,1.3947245534168888,1.6132153205584108,1.4598123836328318,1.3124132658349497,2.8239983512767206,6.154541154731981,4.495289065168415,2.786907184063927,5.301511474828738,5.438993065964771,-0.43356338382105747,-3.010125771202815,-1.562543865198481,0.4935791948082229,-2.3401392692323375,-3.3917638005817365,0.26426107120420256,-1.8764594267051558,-0.7149249442058873,0.34188286292037556,-1.2767075406584933,-1.7239353549421346,-2.37666789149845,-4.9032918466445015,-4.4043910116867995,-4.884465618397487,-4.703082450648654,-4.329978503395595,-0.48959830136543786,-0.5775331044169321,-0.669979926644049,-1.0257010862295501,-0.6154399421747399,-0.3431962990422256
7.837837837837838,0.7841904487892605,1.4600740410449813,1.3786789799713544,1.6175250855039522,1.4360199850770705,1.2782052861476028,2.8264263918277135,6.135349874716907,4.487799966495548,2.7900529299478607,5.28836127351235,5.421379676238955,-0.4572875750484033,-3.058746285420943,-1.6063918713144207,0.4446107477535551,-2.386858010128606,-3.434585880335574,0.25939462413488995,-1.882115179859616,-0.7215463916320476,0.33165986043930296,-1.2827613255185053,-1.7272449213585541,-2.363425645021919,-4.8110871570373215,-4.3564408482912365,-4.899430370075103,-4.631322233543557,-4.225873262925329,-0.48271784910058735,-0.5524864249498861,-0.652985307798307,-1.01685484005294,-0.594106316395134,-0.31805511184811885
7.847847847847848,0.779347572150506,1.4291529501737295,1.3622022823844722,1.6213447090337842,1.4117708080363178,1.2435834472015037,2.8288060597719,6.116105421325989,4.48024637176517,2.7930961955389315,5.275153113604987,5.403736711553404,-0.48087555741204635,-3.1064363679377682,-1.6497531475412979,0.39550008539141807,-2.4328512521137746,-3.4763593118099814,0.25459739969473855,-1.8875202670945626,-0.7279973575276361,0.3215266187988572,-1.2886014138207802,-1.7303031416843702,-2.3494533597843623,-4.717391587650608,-4.307142377195146,-4.912880237597256,-4.558127764253527,-4.120458571449123,-0.47576761999058004,-0.5274500532928985,-0.6359177165839988,-1.0077668701428253,-0.5727433696092936,-0.29297734976093637
7.857857857857858,0.7742714199215015,1.3977681286253134,1.3452994862743508,1.6246729638643438,1.387072270698027,1.2085583751427325,2.8311380654082092,6.096810332324774,4.472630016569342,2.7960379179724106,5.261889163209842,5.386066710666521,-0.5043200448411335,-3.153181240135257,-1.6926142736434764,0.3462623925900943,-2.478104751660605,-3.5170711506588006,0.24987008485590487,-1.8926748287666681,-0.7342771376247232,0.31148554263994377,-1.294227544268312,-1.7331106882820058,-2.3347553563117125,-4.622234130080071,-4.256510850646358,-4.924811052509388,-4.483521690328795,-4.013767050546334,-0.4687499106883849,-0.5024314170907618,-0.6187823850061632,-0.9984401767108189,-0.551357536689031,-0.2679705005813845
7.867867867867868,0.7689635153511392,1.3659291895919101,1.3279757492194593,1.6275087747342445,1.36193193048872,1.1731408211335006,2.8334231257373492,6.077467143231682,4.46495264305043,2.7988790583981427,5.248571592361218,5.368372204698804,-0.5276137956377547,-3.1989664158668316,-1.7349619841260486,0.29691289359042394,-2.5226044941313943,-3.5567087810567357,0.24521334350034954,-1.8975790795471095,-0.7403850801264815,0.3015390062049797,-1.299639520005172,-1.7356683083490954,-2.319336179792329,-4.525644228528061,-4.204561933595698,-4.935219116628739,-4.40752709634922,-3.905831717107291,-0.46166703796221403,-0.4774379367367708,-0.6015845647859348,-0.9888778331634158,-0.5299552580895938,-0.2430420285840307
7.877877877877878,0.7634254533602267,1.3336458870659977,1.3102363591625992,1.6298512187376086,1.3363574817351156,1.1373416580245457,2.835661964225833,6.05807838656646,4.457215999367736,2.8016206016647764,5.235202572371533,5.35065571637782,-0.5507496147187737,-3.2437777059423376,-1.7767831723417262,0.24746684729264967,-2.5663366981168725,-3.595259919605258,0.2406278162220803,-1.902233308337499,-0.7463205858964082,0.2916893526099831,-1.3048372086624263,-1.7379768236714344,-2.3032005986698905,-4.42765177068796,-4.151311698847287,-4.944101203189331,-4.330167496777549,-3.7966859731115763,-0.4545213379768604,-0.45247702307857335,-0.5843295257351545,-0.9790829851486762,-0.5085429778574886,-0.2181993722091031
7.887887887887888,0.7576589000481795,1.3009281128215724,1.29208673277452,1.6316995256102311,1.3103567532828704,1.1011718769898522,2.8378553105680786,6.038646591099746,4.449421839162389,2.8042635559967204,5.221784275178078,5.332919759285918,-0.5737203558432273,-3.28760122252109,-1.818064894548549,0.19793954253252935,-2.609287819702901,-3.6327126191355954,0.23611412013661917,-1.9066378781628635,-0.75208310863125,0.2819388931263174,-1.3098205423841078,-1.7400371303528661,-2.2863536031671514,-4.328287078491261,-4.096776622082599,-4.951454557841009,-4.251466828679589,-3.6863635952870935,-0.4473151655690406,-0.4275560751269882,-0.5670225541253948,-0.9690588495805459,-0.4871271416372077,-0.19344994176230554
7.897897897897898,0.7516655921776759,1.267785893352709,1.2735324137776785,1.633053077968488,1.2839377060736743,1.0646425841247353,2.8400039004466624,6.019174281103958,4.4415719210206746,2.8068089526639453,5.208318872689724,5.315166837110945,-0.5965189238246036,-3.330423383411612,-1.858794373917163,0.1483462933481812,-2.6514445566636446,-3.669055272407632,0.23167284869775193,-1.9107932260417095,-0.757672155017578,0.2722899064723135,-1.3145895178332354,-1.7418501985221848,-2.268800403741052,-4.227580898720215,-4.040973576759764,-4.957276899502206,-4.171449444313544,-3.574898724653099,-0.4400508935169619,-0.40268247776850885,-0.5496689510519006,-0.9588087136411234,-0.46571419467747593,-0.16880111712335702
7.907907907907908,0.7454473366374371,1.2342293867704108,1.2545790712306633,1.6339114115009128,1.2571084306814466,1.0277649970083447,2.842108475290795,5.999663975605751,4.433668007935938,2.8092578456447215,5.194808536133791,5.297399442900163,-0.6191382767273154,-3.372230916276753,-1.8989590044864235,0.09870243423912566,-2.692793852579916,-3.7042766157035656,0.22730457152161718,-1.9146998628332121,-0.7630872848719601,0.2627446381149867,-1.3191441961778723,-1.7434170720171511,-2.2505464294696402,-4.1255643934889425,-3.9839198288897424,-4.961566421066207,-4.090140103590812,-3.4623258559504584,-0.43273091180434453,-0.3778635994821964,-0.5322740307929521,-0.9483359337611785,-0.4443105798376338,-0.14426024546396526
7.917917917917918,0.739006009883296,1.2002688796587073,1.2352324977738163,1.6342742151123868,1.2298771448083992,0.9905504412316545,2.8441697820330996,5.980118187640279,4.425711866769271,2.811611311281393,5.181255435403277,5.2796200583176285,-0.6415714280466871,-3.4130108627428837,-1.9385463550660984,0.049023315418992214,-2.7333229008814217,-3.738365732315214,0.22300983421818935,-1.9183583730615739,-0.7683281112646919,0.25330529958206693,-1.3234847030572345,-1.744738868045713,-2.2315973263713063,-4.022269130595957,-3.9256330316909542,-4.964321789960656,-4.007563966410569,-3.3486798269623983,-0.4253576268791232,-0.35310679006166723,-0.5148431191651592,-0.9376439345792379,-0.4229227355947761,-0.11983463897594368
7.927927927927928,0.7323435573577298,1.1659147838909776,1.2154986078365932,1.634141331020892,1.2022521907417394,0.9530103468920081,2.8461885728647625,5.960539423507474,4.417705267709113,2.8138704479293115,5.167661738404649,5.261831152905243,-0.6638114488717807,-3.45275058241188,-1.977544173085466,-0.0006757019366392323,-2.7730191488116596,-3.771312055923892,0.21878915823020728,-1.9217694147176116,-0.7733943006270463,0.2439740677845537,-1.3276112285278572,-1.7458167768245394,-2.2119589556568573,-3.917727073751099,-3.866131220124037,-4.965542148560161,-3.9237465848705226,-3.2339958077290456,-0.4179334609070601,-0.3284193783428842,-0.49738155187519645,-0.9267362078795618,-0.40155709405226186,-0.09553157261017156
7.937937937937938,0.7254619928880356,1.1311776334074821,1.1953834358072168,1.6335127548068038,1.1742420327718006,0.9151562450553079,2.8481656049891364,5.940930182030584,4.409649983729949,2.8160363755990154,5.154029610406389,5.244035183347714,-0.6858514700303935,-3.4914377567746775,-2.0159403883866114,-0.05037925044579128,-2.8118703013142374,-3.8031053738718104,0.21464304067959863,-1.92493371903763,-0.7782855728420083,0.23475308435000602,-1.3315240269898365,-1.7466520611949812,-2.191637391914968,-3.811970572679895,-3.805432805308412,-4.965227114451859,-3.8387138953562445,-3.1183092896591025,-0.41046085102049784,-0.3038086699384523,-0.47989467286848625,-0.9156163115093404,-0.3802200789502095,-0.07135828182709947
7.947947947947948,0.7183633980633346,1.0960680809551007,1.174893134165194,1.6323886354147,1.1458552545724012,0.8769997641869445,2.8501016403738713,5.921292953817203,4.401547790050272,2.8181102355917895,5.140361213388516,5.226234592741642,-0.7076846842155589,-3.529060393025162,-2.053723116961256,-0.1000719612775638,-2.849864324839409,-3.833735830323982,0.21057195422144748,-1.9278520902596517,-0.7830017013184665,0.225644454966774,-1.3352234170931678,-1.7472460562165726,-2.1706389212315744,-3.7050323531084013,-3.743556568822407,-4.963376780553848,-3.7524922105115284,-3.001656074542033,-0.40294224856248895,-0.279281944979122,-0.46238783267534567,-0.9042878682754423,-0.35891810367859933,-0.047321960359495416
7.957957957957958,0.7110499215905993,1.0605968947902857,1.1540339715772696,1.630769275107694,1.11710055654424,0.8385526265525691,2.8519974455016506,5.901630220523014,4.393400463589975,2.8200931901287,5.126658705393267,5.208431809868989,-0.7293043480928965,-3.5656068277732342,-2.0908806646299465,-0.14973846891005776,-2.8869894510696517,-3.863193929319666,0.20657634690554993,-1.9305254053570795,-0.7875425130488414,0.21665024873937372,-1.338709781624214,-1.7476001687382046,-2.148970039243784,-3.596945506631646,-3.680521656888668,-4.959991715086467,-3.6651082110922566,-2.884072263464152,-0.39538011832653125,-0.25484645586319715,-0.4448663867551066,-0.8927545648210619,-0.33765756929359214,-0.02342975798812595
7.967967967967968,0.7035237786299003,1.0247749553462542,1.1328123309574096,1.6286551293743015,1.0879867531221543,0.7998266445898241,2.8538537911196045,5.881944454118476,4.385209782427336,2.8219864219732296,5.112924239877146,5.190629248475099,-0.7507037843881561,-3.601065730655881,-2.1274015306624854,-0.19936341588727505,-2.923234180563131,-3.891470537712388,0.20265664204560122,-1.932954613749873,-0.791907888650129,0.2077724975552065,-1.3419835673723333,-1.7477158769471002,-2.126637449128911,-3.4877434804688,-3.616347574446697,-4.955072961396422,-3.576588937706305,-2.7655942456320513,-0.38777693779214717,-0.23050942501454708,-0.42733569383872005,-0.8810201504826078,-0.31644486253768195,0.00031122166894191047
7.977977977977978,0.6957872501090825,0.9886132518654476,1.1112347074914135,1.6260468067878657,1.0585227700470714,0.7608337172521548,2.8556714519874893,5.862238116158673,4.376977525255777,2.8237911340476267,5.099159965064543,5.172829306551561,-0.7718763839543115,-3.635426107845154,-2.163274411338467,-0.24893145757352153,-2.95858728631392,-3.9185568879976445,0.1988132380960537,-1.9351407369933307,-0.7960977623883494,0.19901319546281748,-1.3450452849767134,-1.747594729895732,-2.103648059529268,-3.377460067108249,-3.55105417911432,-4.948622037633819,-3.486961782442041,-2.6462586871068337,-0.38013519635654397,-0.20627804264991473,-0.409801114270362,-0.8690884361271906,-0.2952863538642954,0.023893923352730738
7.987987987987988,0.6878426820180785,0.9521228789983008,1.0893077066267671,1.622945068818598,1.028717641603498,0.7215858263258351,2.857451206624699,5.842513657056574,4.368705470840553,2.8255085490430836,5.085368023303113,5.155034365624076,-0.7928156078175614,-3.668677305451956,-2.1984882034468205,-0.2984272669038416,-2.993037817227883,-3.944444581027405,0.19504650853668487,-1.9370848684445698,-0.800112122186393,0.19037429806188652,-1.3478955087534552,-1.7472383470068307,-2.080008982413328,-3.2661293938457656,-3.484661675039975,-4.940640936282193,-3.3962544803879977,-2.5261025194526248,-0.37245739456259164,-0.1821594645562121,-0.39226800834855097,-0.8569632929710662,-0.27418839546744533,0.04731134234475778
7.997997997997998,0.6796924846830822,0.9153150333693786,1.0670380420283587,1.6193508295982757,0.9985805078234063,0.682095032721347,2.8591938370561953,5.8227735153598905,4.360395397475544,2.8271399090238765,5.071550550421125,5.137246790045588,-0.8135149892016069,-3.7008090128245836,-2.233032007723278,-0.34783553912901305,-3.0265751015131306,-3.9691255886105745,0.19135680176491046,-1.9387881729068137,-0.8039510096152606,0.18185772190513966,-1.3505348765029639,-1.7466484175566335,-2.055727530873957,-3.1537859122190346,-3.4171906066477122,-4.931132123541698,-3.304495101046365,-2.405162928302896,-0.36474604332335775,-0.15816080987849246,-0.3747417346672919,-0.8446486513794064,-0.25315731931705576,0.07055652663277497
8.008008008008009,0.6713391320208022,0.8782010101119364,1.044432533500692,1.6152651556376814,0.9681206116573776,0.6423734727402602,2.860900128557433,5.803020117031802,4.35204908244031,2.8286864750255716,5.057709675086984,5.119468926294874,-0.8339681355295767,-3.7318112657410127,-2.2668951322247057,-0.39714099655363405,-3.0591887499840125,-3.9925922559986096,0.18774444099587562,-1.9402518862515912,-0.8076145198687011,0.17346534391236668,-1.3529640892977028,-1.7458267001365357,-2.03081121686437,-3.040464387341788,-3.348661852276851,-4.920098538565622,-3.211712039642943,-2.283477341848117,-0.3570036631434391,-0.13428915891928364,-0.35722764845776006,-0.8321484996477595,-0.23219943520056055,0.09362257906018072
8.018018018018019,0.6627851607730307,0.8407921993719826,1.0214981048772362,1.6106892654968659,0.9373472961138833,0.602433354318771,2.862570869398357,5.783255874735725,4.343668301457604,2.8301495266474443,5.043847518171099,5.101703102280836,-0.8541687304029817,-3.7616744494939263,-2.300067095639244,-0.4463283932658347,-3.0908686592776156,-4.014837304255522,0.18420972417035597,-1.9414773150189688,-0.8111028017212555,0.16519900079672611,-1.355183911250379,-1.7447750220933154,-2.005267748872518,-2.9261998871408625,-3.279096617718253,-4.9075435925504935,-3.117934008336256,-2.1610834192483233,-0.3492327833373328,-0.11055155094996234,-0.33973109993103845,-0.8194668827655865,-0.21132102877138334,0.11650265945842905
8.028028028028029,0.6540331697217618,0.8031000827829227,0.9982417818775706,1.6056245294083396,0.9062700013675865,0.5622869532490605,2.864206850586554,5.763483187124388,4.3352548281514665,2.8315303616392145,5.029966192110329,5.083951626652666,-0.8741105355570855,-3.790389301867539,-2.3325376305312457,-0.49538251985714843,-3.1216050149817725,-4.03585383251153,0.18075292387049588,-1.9424658359959381,-0.8144160574697181,0.15706048850351476,-1.3571951692626325,-1.7434952789480938,-1.9791050295346393,-2.8110277714995067,-3.2085164296492197,-4.893471167680035,-3.023190027328546,-2.038019038974175,-0.341435941245086,-0.08695498203485012,-0.3222574326224204,-0.8066079011622507,-0.19052835960490544,0.13918998676178407
8.038038038038039,0.6450858188851034,0.7651362299118782,0.9746706899329836,1.600072468853307,0.8748982618375591,0.5219466093796437,2.8658088656096368,5.743704438133395,4.326810433506112,2.832830295482247,5.016067800275175,5.066216788116157,-0.8937873927920854,-3.817946916005295,-2.3642966865199955,-0.5442882081310837,-3.151388294673617,-4.055635320099674,0.17737428724341073,-1.9432188957730898,-0.8175545428580362,0.14905156166157604,-1.3589987527543053,-1.7419894337942265,-1.952331153188694,-2.6949836813102985,-3.136943128969049,-4.877885615923306,-2.927509415881391,-1.9143222870801118,-0.33361568144547027,-0.06350640286869985,-0.3048119817377926,-0.7935757094358522,-0.16982765926252016,0.16167784110376063
8.048048048048049,0.6359458286942318,0.7269122946787785,0.9507920519812035,1.5940347560910777,0.8432417032363223,0.48142472279588466,2.8673777101769393,5.723921996279529,4.318336885325753,2.8340506609653304,5.002154436339929,5.048500854756316,-0.9131932258795061,-3.8443387431675466,-2.395334433391233,-0.593030335798936,-3.1802092708677403,-4.074175628574712,0.1740740359326766,-1.943738010279709,-0.8205185669856693,0.1411739330475164,-1.360595613373374,-1.7402595166742991,-1.9249544033684554,-2.578103527441066,-3.0643988640373045,-4.860791757687403,-2.830921783238743,-1.7900314454132524,-0.32577455496692104,-0.04021271662824783,-0.287400072502608,-0.7803745150652983,-0.1492251293643748,0.18395956589460283
8.058058058058059,0.6266159791516424,0.688440011749335,0.926613186230939,1.5875132136417955,0.8113100395906195,0.44073374998186177,2.8689141819606094,5.70413821396399,4.30983594769552,2.8351928077551776,4.988228183655966,5.0308060733665165,-0.9323220424432174,-3.869556595378368,-2.425641264140514,-0.6415938311613887,-3.208059013873036,-4.091469003613688,0.1708523660177281,-1.944024764297443,-0.823308492199436,0.13342927306289598,-1.3619867646866406,-1.7383076239364263,-1.8969832502390223,-2.460423479617221,-2.990906083816905,-4.842194880325133,-2.733457019460189,-1.6651849797616642,-0.31791511849649007,-0.0170807768384913,-0.2700270185139611,-0.7670085771060081,-0.12872693967139695,0.206028569879158
8.068068068068069,0.6170991089709592,0.6497311929030162,0.9021415038969237,1.5805098137226508,0.779113070234848,0.3998861999647688,2.8704190803361698,5.684355426780792,4.30130938044368,2.8362581019617745,4.9742911146283895,5.013134668784396,-0.9511679358144899,-3.8935926479606744,-2.455207797947467,-0.6899636777744509,-3.2349288945573558,-4.107510076797584,0.1677094479611836,-1.9440808109526821,-0.8259247339688854,0.12581920922455497,-1.363173281851268,-1.7361359175700548,-1.8684263479745562,-2.341979955223956,-2.916487530924133,-4.822100736498121,-2.635145286167267,-1.539821527945697,-0.31003993358705173,0.005882614745643395,-0.252698120096275,-0.7534822048696598,-0.10833922617719838,0.22787832917450873
8.078078078078079,0.6073981146985681,0.610797723377145,0.8773845069061679,1.5730266776377482,0.7466606767780777,0.3588946304430486,2.871893206122636,5.664575952830526,4.292758938605277,2.8372479256987138,4.960345290096196,4.995488843234706,-0.969725086860519,-3.9164394419588704,-2.4840248830800293,-0.7381249190982897,-3.2608105870191086,-4.122293867273491,0.16464542656411355,-1.9439078711878197,-0.8283677607452274,0.11834532566823389,-1.3641563012672748,-1.7337466245214714,-1.8392925320790479,-2.2228096080317634,-2.8411662345877544,-4.800515542395872,-2.536017007205713,-1.4139798878560477,-0.3021515658630125,0.028670710241590895,-0.23541866266111028,-0.7397997565883833,-0.08806808921044708,0.24950238928673119
8.088088088088089,0.5975159498173443,0.5716515581882529,0.8523497855761235,1.565066075121817,0.7139628200455971,0.31777164389945556,2.873337361322264,5.644802092039713,4.284186371887388,2.838163676638647,4.946392758716172,4.977870775679298,-0.9879877657858466,-3.938089886448275,-2.512083599727756,-0.7860626631275174,-3.2856960711649883,-4.135815783296801,0.1616604209292664,-1.9435077332115513,-0.8306380938038701,0.11100916266564059,-1.3649370202110833,-1.731142035989233,-1.8095908166509411,-2.102949316848774,-2.7649655035193774,-4.777445975811302,-2.4361028592265246,-1.2876990054422752,-0.2942525842247662,0.051276817724738855,-0.21819391507160218,-0.725965638063815,-0.06791959154829492,0.27089436710615805
8.098098098098099,0.5874556238327567,0.532304718431827,0.8270450162654849,1.5566304236379715,0.6810295369959322,0.27652988370025133,2.8747523488600186,5.625036125485952,4.275593424136151,2.8390067675640025,4.932435556350713,4.960282621174474,-1.005950333906127,-3.9585372607306066,-2.5393752627633264,-0.8337620870014986,-3.30957763519302,-4.148071623652927,0.15875452443226246,-1.9428822519283835,-0.8327363070706079,0.1038122161551144,-1.365516696450246,-1.7283245066997346,-1.7793303915924765,-1.9824361741034215,-2.687908918697304,-4.752899174073394,-2.3354337621887535,-1.1610179626554713,-0.28634556005214357,0.07369430329668218,-0.2010291280120347,-0.7119843013014353,-0.047899756541446986,0.29204795288052504
8.108108108108109,0.5772202013416253,0.49276928756159954,0.8014779589983503,1.5477222876297347,0.6478709376142946,0.23518203018174164,2.8761389723228334,5.605280314729056,4.266981832805734,2.839778625913096,4.918475705459738,4.9427265102358815,-1.0236072453936849,-3.9777752164148494,-2.5658914244314,-0.8812084415932512,-3.3324478779801696,-4.159057578958123,0.15592780470076528,-1.9420333483475278,-0.8346630269315201,0.09675593728603181,-1.365896647839465,-1.7252964541631364,-1.7485206197645935,-1.8613074743609737,-2.610020326066085,-4.7268827318375495,-2.2340408697869734,-1.0339759653488287,-0.2784330664071027,0.09591659313549473,-0.1839295323630524,-0.6978602431306052,-0.02801456625144845,0.3129569121653907
8.118118118118119,0.566812801083825,0.45305740764952673,0.77565645506248,1.5383443777275585,0.614497201783419,0.19374079672536498,2.8774980356987476,5.585536901148416,4.258353328429402,2.8404806933217808,4.904515214496904,4.925204548211154,-1.0409530489943246,-3.995797779382857,-2.591623876963983,-0.9283870560755209,-3.354299711373763,-4.168770232838998,0.1531803036016367,-1.940963008971368,-0.8364189320266348,0.08984173197709512,-1.3660782518980246,-1.72206035790989,-1.7171710340882964,-1.7396007027774827,-2.531323829154032,-4.6994046987343845,-2.1319555598063857,-0.9066123311398491,-0.27051767723590536,0.11793717552738486,-0.16690033758301737,-0.6835980038107357,-0.0082699596007707,0.333615087751231
8.128128128128129,0.5562365949772273,0.41318127562761947,0.7495884245823966,1.5284995499100862,0.5809185761327593,0.15221892582254914,2.878830343116002,5.565808105286762,4.249709634092852,2.841114425160778,4.890556077310302,4.907718814660491,-1.0579823897148635,-4.012599351639084,-2.616564655121493,-0.9752833424626146,-3.3751263623860157,-4.177206562990353,0.15051203723607937,-1.939673285163684,-0.8380047530274236,0.08307096048864059,-1.3660629453687805,-1.718618758708089,-1.6852913345933636,-1.6173535234947265,-2.4518437816110032,-4.670473576877638,-2.029209424408545,-0.7789664772379494,-0.2626019665710278,0.1397496028791081,-0.14994673009600942,-0.6692021656240164,0.011328169463732397,0.354016401566603
8.138138138138139,0.5454948071361785,0.3731531395127862,0.7232818640680752,1.5181908046204187,0.5471453708670195,0.11062918513055336,2.8801366985821706,5.546096126200549,4.2410524649099814,2.841681290068836,4.876600272547812,4.890271362745378,-1.0746900104808612,-4.028174713043873,-2.640706038658743,-1.0218828001265865,-3.394921375290991,-4.184363942111017,0.1479229959427683,-1.9381662924978316,-0.8394212723981954,0.07644493700909849,-1.3658522237588289,-1.714974257761893,-1.6528913854153255,-1.4946037679797413,-2.371604779668732,-4.64009831823203,-1.9258342603507186,-0.6510779082412346,-0.2546885077330535,0.16134749371051008,-0.13307387168697132,-0.6546773514551445,0.030773973793432982,0.3741548565567948
8.148148148148149,0.5345907128738195,0.3329852946158587,0.6967448439399863,1.5074212858376526,0.5131879565750005,0.06898436352051719,2.881417905723413,5.526403140817159,4.232383527501236,2.8421827694818536,4.862649763067314,4.8728642186256135,-1.091070753764036,-4.042519022929768,-2.6640405547150774,-1.0681710202863803,-3.413678613623335,-4.190240138717403,0.1454131443089702,-1.93644421008508,-0.8406693241414647,0.06996492925573297,-1.3654476408620078,-1.7111295158912725,-1.6199812117416337,-1.3713894233125479,-2.2906316545260688,-4.608288321841806,-1.8218620591419004,-0.5229862039062149,-0.24677987253279277,0.18272453462658722,-0.11628689790449098,-0.6400282233584887,0.050061654846030604,0.394024538537381
8.158158158158159,0.5235276376885553,0.2926900797359729,0.6699855060312545,1.4961942801039847,0.4790567610197499,0.027297267118939837,2.8826747675239277,5.506731303299118,4.223704519474725,2.8426203571581183,4.84870649535193,4.855499380864859,-1.1071195631788622,-4.055627821600331,-2.686560980127918,-1.1141336904685362,-3.4313922620781727,-4.194833317834507,0.1429824211896475,-1.9345092798833148,-0.8417497935273721,0.06363215808978517,-1.3648508082633717,-1.707087252693329,-1.5865709967079704,-1.2477486204257013,-2.2089494646614676,-4.575053430920906,-1.7173249971385318,-0.3947310068942553,-0.2388786304738791,0.20387448226844945,-0.09959091647172157,-0.6252594811131339,0.06918546447859543,0.41361961802210273
8.168168168168169,0.512308956234987,0.25227987334148433,0.6430120610677085,1.4845132155076781,0.444762265911011,-0.014419284656184625,2.8839080860656834,5.4870827444155195,4.215017128910241,2.8429955586998137,4.834772398930477,4.838178819844855,-1.1228314850478534,-4.067497031711037,-2.708260343669008,-1.1597565989380794,-3.4480568283115764,-4.198142041564168,0.14063073973454046,-1.932363805986318,-0.8426636168072414,0.057447797146139,-1.3640633948257983,-1.7028502456854475,-1.5526710782456594,-1.1237196222993049,-2.1265834880751164,-4.540403929805601,-1.6122554255829957,-0.26635201049854906,-0.23098734795608694,0.2247911652425882,-0.08299100570592648,-0.6103758607662547,0.0881397067249915,0.4329343520245168
8.178178178178179,0.5009380912796271,0.2117670897385994,0.6158327861266008,1.4723816606222087,0.4103150036609676,-0.056152463063349096,2.8851186622685145,5.467459570920869,4.206323033846352,2.8433098910709256,4.820849385803312,4.8209044771885425,-1.1382016699350515,-4.078122959531763,-2.7291319282026567,-1.2050256390982272,-3.4636671446410454,-4.20016526953038,0.1383579874232195,-1.930010153893852,-0.8434117809113614,0.051412972477623636,-1.3630871261588826,-1.6984213294305497,-1.518291945881148,-0.9993408121151426,-2.0435592144631007,-4.504350540770564,-1.5066858605879663,-0.13788894635541582,-0.22310858747961845,0.24546848602784177,-0.06649221294714075,-0.5953821331652671,0.10691873955713356,0.4519630858328451
8.188188188188189,0.48941851264172015,0.1711641752289094,0.5884560220747851,1.4598033234019183,0.3757255541242913,-0.0978894340084037,2.8863072956306537,5.447863864941506,4.197623901770728,2.8435648821117194,4.806939349873751,4.803678265192206,-1.153225374147241,-4.087502296090555,-2.749169272765324,-1.2499268138575392,-3.4782183696454756,-4.200902359201552,0.13616402610809636,-1.9274507497627649,-0.8439953231310872,0.04552876221406336,-1.3619237840702851,-1.6938033946447157,-1.483444237488566,-0.8746506813735975,-1.9599023373260238,-4.466904420709355,-1.4006489730697136,-0.009381572143728593,-0.21524490685060546,0.26590042285948273,-0.05009955299643435,-0.5802831024792157,0.12551697662952896,0.47070025475748417
8.198198198198199,0.47775373611949595,0.13048360425701652,0.560890170987145,1.4467820500345177,0.34100454132349844,-0.13961736201708522,2.887474783969796,5.428297683369835,4.188921389113863,2.843762070049918,4.793044166385225,4.786502066266855,-1.1678979612024272,-4.095632118198241,-2.768366174565888,-1.2944462399631704,-3.4917059896641223,-4.200353066089575,0.13404869206538092,-1.9246880796393553,-0.8444153307853589,0.03979619623617969,-1.3605752059997045,-1.6889993872874576,-1.448138735996345,-0.7496878179770349,-1.87563874601454,-4.428077157680363,-1.2941775786334864,0.11913034072372121,-0.20739885838807312,0.28608103158982656,-0.03381800656426332,-0.565083604709848,0.14392888900657005,0.48914038585062625
8.208208208208209,0.4659473224021888,0.0897378755494447,0.5331436935460707,1.433321823750793,0.3061626301606319,-0.18132341420797582,2.8886219231647545,5.408763057266513,4.180217140746324,2.843903003008751,4.779165691364362,4.769377732388998,-1.1822149032651237,-4.102509889353625,-2.786716690905996,-1.3385701522988798,-3.5041258201940915,-4.198517543825691,0.13201179605396782,-1.921724688673235,-0.8446729408717409,0.034216255864447126,-1.3590432844356457,-1.6840123076349156,-1.4123863660489395,-0.6244908942833405,-1.790794517714243,-4.3878807673192455,-1.1873046274140948,0.24760701941311197,-0.19957298813260924,0.30600444752480127,-0.017652518729383657,-0.5497885061928458,0.16214900687203568,0.5072780995974692
8.218218218218219,0.4540028759681596,0.04893950824603049,0.5052251064227915,1.419426763591887,0.2712105231162852,-0.22299476426466106,2.8897495068978096,5.389261991270815,4.171512789479723,2.8439892385120094,4.765305761070162,4.752307084560994,-1.1961717825480032,-4.108133460528971,-2.8042151410198857,-1.3822849081464639,-3.5154740071859223,-4.195396344113074,0.13005312338223457,-1.9185631803129264,-0.8447693397020906,0.028789873562998433,-1.357329966315172,-1.6788452093362756,-1.3761981906246685,-0.4990986551333103,-1.7053959093724074,-4.346327689119,-1.080063193874846,0.3760087019829191,-0.19176983505698655,0.32566488723589776,-0.0016079974088118222,-0.5344027020896697,0.18017192122027637,0.5251081115784781
8.228228228228229,0.4419240439694617,0.008101038024991684,0.47714297964137364,1.4051011231345325,0.23615895693699135,-0.26461859640585733,2.8908583263978107,5.369796463019321,4.162809955571538,2.844022342986273,4.75146619144943,4.735291912281124,-1.2097642926794783,-4.112501070835517,-2.820856107833113,-1.4255769914092988,-3.52574702823687,-4.190990416556194,0.12817243398273023,-1.9152062154834515,-0.8447057625229686,0.02351793265867132,-1.3554372524068208,-1.6735011984536903,-1.339585407610732,-0.37354990585560094,-1.619469349569077,-4.303430782578815,-0.9724864665679881,0.5042956496938714,-0.18399193027898045,0.3450566503469493,0.014310688160699187,-0.5189311148704873,0.19799228552855974,0.5426252341021981
8.238238238238239,0.42971451510319536,-0.03276498677712646,0.4489059339262,1.3903492891746378,0.20101869931200153,-0.30618210935227996,2.8919491701841284,5.350368422573144,4.1541102462339285,2.844003891260459,4.7376487775986345,4.718333973023572,-1.2229882400367902,-4.1156113480688346,-2.836634439639652,-1.4684330167966795,-3.5349416936815103,-4.185301108366987,0.12636946249473174,-1.9116565117461635,-0.8444834931209089,0.018401267075283178,-1.353367196676873,-1.6679834324860088,-1.3025593463364589,-0.24788350025295233,-1.5330414303350142,-4.2592033232228825,-0.8646077378598328,0.6324281593117236,-0.1762417962766264,0.3641741212951786,0.030098708929196805,-0.5033786927886549,0.21560481741005733,0.5598243778081026
8.248248248248249,0.41737801847000094,-0.07364600904942642,0.4205226380337518,1.3751757803696274,0.1658005455404822,-0.34767252028902307,2.893022823811526,5.330979791853844,4.145415255146739,2.843935466062846,4.723855293232375,4.701434991728463,-1.2358395450441906,-4.117463309133843,-2.8515452516968276,-1.510839733967664,-3.5430551475793357,-4.1783301639479244,0.12464391835464189,-1.9079168424410808,-0.8441038634126703,0.013440661083216275,-1.3511219056391812,-1.662295119376614,-1.2651314640658629,-0.12213832857340344,-1.4461388989190471,-4.213658998490418,-0.7564603936237361,0.7603665753990357,-0.16852194610616117,0.38301177106597273,0.045751277527610934,-0.48775040834722516,0.2330043002469616,0.5767005532389854
8.258258258258259,0.4049183224200439,-0.1145294667933524,0.3920018060695198,1.3595852458399607,0.1305153151901636,-0.3890770688222257,2.8940800696160265,5.311632464088218,4.13672656197479,2.843818657515732,4.7100874901586005,4.684596660302108,-1.2483142434358172,-4.118056360349373,-2.865583927737612,-1.5527840316331383,-3.550084868599024,-4.1700797243521235,0.12299548589420127,-1.9039900358119908,-0.8435682530205977,0.00863684906439073,-1.3487035376887477,-1.6564395165056731,-1.2273133424505884,0.0036466945297755657,-1.3587886495073611,-4.1668119034981475,-0.6480779029041319,0.8880713025921577,-0.16083488262288728,0.401564158900848,0.061263649748922226,-0.47205125675795245,0.25018558480322556,0.593248872382411
8.268268268268269,0.39233923338684884,-0.15540279701089998,0.36335219479087455,1.3435824637302591,0.09517384874847272,-0.4303830209287981,2.8951216864618696,5.292328303262132,4.1280457318896415,2.843655062627881,4.696347097760753,4.667820637127642,-1.2604084874828667,-4.1173902976321655,-2.878746121399789,-1.5942529416148312,-3.556028670799127,-4.160552326620657,0.12142382444648342,-1.8998789741145938,-0.8428780888332229,0.003990515292697997,-1.3461143024192659,-1.650419929667117,-1.189116683944351,0.1294326420457075,-1.2710177148973025,-4.118676536676587,-0.5394938075548141,1.0155028178596133,-0.15318309770520608,0.4198259339780757,0.07663112601595243,-0.45628625439327736,0.267143590816431,0.6094645501807407
8.278278278278279,0.3796445947093439,-0.19625343959313746,0.334582600896732,1.3271723397304913,0.05978700426718848,-0.47157767289798597,2.8961484494896155,5.273069143583576,4.119374315095968,2.843446284784918,4.682635822487001,4.651108546586157,-1.2721185471846947,-4.115465306560252,-2.891027757571571,-1.6352336428600247,-3.560884704304918,-4.149750902997259,0.11992856845964041,-1.8955865927079627,-0.8420348445512421,-0.0004977062700372235,-1.3433564599248324,-1.644239712030664,-1.1505533081799726,0.2551805866573578,-1.1828532581282636,-4.069267795281449,-0.4307417118546791,1.1426216827380917,-0.14556907148205436,0.4377918370654459,0.0918490528353291,-0.4404604372317658,0.28387330856828513,0.6253429060092727
8.288288288288289,0.36683828544248004,-0.23706884120783528,0.3057018583048513,1.3103599055576707,0.024365654001657456,-0.5126483552635519,2.8971611298654936,5.253856788955078,4.110713846362677,2.843193933237826,4.668955347346703,4.634461978588519,-1.2834408114234634,-4.112281962315699,-2.902425033653232,-1.6757134654107138,-3.564651455881196,-4.137678780020695,0.11850932761836354,-1.8911158791296014,-0.8410400402190115,-0.00482723216250358,-1.34043232008605,-1.6379022630892095,-1.1116351483101437,0.3808516127930794,-1.0943225640722507,-4.018600970781586,-0.32185527210413983,1.2693885555422557,-0.13799527156398952,0.45545670214466155,0.10691282423716843,-0.42457885929748795,0.30036980043326617,0.6408793651220359
8.298298298298299,0.3539242191567928,-0.27783645918499983,0.27671883541761044,1.293150317398536,-0.01107931895438921,-0.5535824367253577,2.8981604945320596,5.2346930124556845,4.102065844558947,2.842899622589709,4.655307331414278,4.6178824881180045,-1.294371789081987,-4.107841229506739,-2.912934420734374,-1.7156798943259906,-3.5673277494008717,-4.1243396774950485,0.1171656869730214,-1.8864698721543864,-0.8398952417417043,-0.0089975295966999,-1.3373442418407373,-1.6314110275919054,-1.072374247313037,0.5064068286745221,-1.0054530309867296,-3.966691744124879,-0.2128681862054359,1.395764203544592,-0.1304641522781558,0.4728154580068582,0.12181788320003432,-0.4086465910938162,0.3166282024049344,0.656069460064789
8.308308308308309,0.34090634272727954,-0.3185437653991084,0.24764243237710423,1.275548854313697,-0.04653702403737593,-0.594367328059132,2.8991473059602466,5.215579555832622,4.093431812195286,2.842564972280975,4.641693409340619,4.601371594783881,-1.304908110124425,-4.102144461869335,-2.922552664686466,-1.7551205735564337,-3.568912746209189,-4.10973770733826,0.11589720707643536,-1.8816516608376854,-0.8386020603882807,-0.013008116615028832,-1.3340946324394778,-1.6247694944632638,-1.0327827542639239,0.6318073783571745,-0.9162721620323689,-3.913556180883548,-0.10381418323006249,1.5217095151215239,-0.12297815390737285,0.4898631298187555,0.136559723060732,-0.39266871803212866,0.33264372559943745,0.6709088320547901
8.318318318318319,0.327788635111966,-0.3591782501468439,0.21848157831041545,1.2575609166037431,-0.08199656658473693,-0.634990486013214,2.900122321902883,5.196518129002826,4.0848132349698005,2.8421916060731,4.62811519087221,4.58493078238609,-1.3150465266394893,-4.095193401848277,-2.9312767871703063,-1.7940233097693106,-3.569405945383465,-4.093877372309276,0.1147034241282499,-1.8766643835429477,-0.8371621522804229,-0.016858562231638723,-1.3306859466862317,-1.6179811957086174,-0.9928729205739388,0.7570144537598121,-0.8268075567583083,-3.8592107262803887,0.005272987023449841,1.6471855118620342,-0.11553970193358,0.5065948406589551,0.15113388890849686,-0.37665033885590676,0.3484116577357454,0.6853932323269073
8.328328328328329,0.31457510612054057,-0.399727426019129,0.1892452285659112,1.2391920241378136,-0.11744705120704105,-0.675439417191066,2.901086295149755,5.177510409564484,4.07621158131977,2.841781151531136,4.614574260378096,4.568561498491152,-1.3247839138458457,-4.086990180057939,-2.9391040865581077,-1.832376076123399,-3.5688071838882705,-4.076763564614185,0.11358385012685329,-1.8715112269540675,-0.8355772178675953,-0.020548486557970085,-1.3271206861642528,-1.6110497053062738,-0.9526570961971652,0.8819893066791312,-0.7370869025575801,-3.8036722000974676,0.11435956447817247,1.7721533606350461,-0.10815120628587006,0.5230058130239111,0.16553597896315186,-0.3605965640607114,0.36392736459215375,0.699518523445653
8.338338338338339,0.3012697951734376,-0.44017883176625944,0.15994236194142097,1.2204478146451523,-0.15287758516034314,-0.7157016819183536,2.902039973284289,5.158558042318737,4.0676283019787,2.8413352395051232,4.601072176384849,4.552265154019436,-1.3341172710593916,-4.077537314622854,-2.9460321387699167,-1.8701670159922674,-3.567116636626008,-4.058401564391803,0.11253797302880106,-1.866195425072827,-0.833849001388392,-0.02407756091246784,-1.323401398447544,-1.6039786380867125,-0.9121477258072109,1.0066932607858383,-0.6471379660953392,-3.746957791468854,0.2234117892305988,1.8965743856118238,-0.10081506059334759,0.5390913703031043,0.17976164593680294,-0.3445125143105282,0.37918629143860855,0.713280680582742
8.348348348348349,0.28787677005175427,-0.4805200361549422,0.13058197790515402,1.2013340419701755,-0.18827728171771796,-0.7557648980933958,2.9029840984419297,5.139662638801693,4.059064829538973,2.8408555036105567,4.5876104711196595,4.536043122843908,-1.3430437226221172,-4.0668377103983335,-2.9520587980240975,-1.9073844466348586,-3.5643348163828645,-4.038797038079138,0.11156525691569329,-1.8607202582017288,-0.831979290318337,-0.02744550791442541,-1.3195306762980996,-1.5967716485991645,-0.871357344944461,1.1310877235984944,-0.5569885847125493,-3.6890850535590087,0.3323959120024101,2.0204100802396794,-0.0935336414430406,0.5548469382229676,0.19380659837865086,-0.3284033188509738,0.39418396444440784,0.7266757927597671
8.358358358358359,0.2744001256383871,-0.5207386418160426,0.10117309381021675,1.1818565742915899,-0.22363526353893282,-0.7956167450197925,2.9039194070702914,5.1208257768269,4.050522578020237,2.840343579708084,4.5741906500617375,4.5198967414005,-1.351560518792259,-4.054894658071342,-2.9571821975016697,-1.9440168628122363,-3.5604625736701574,-4.01795603665727,0.11066514216845358,-1.8550890519125351,-0.8299699148043104,-0.030652101561931808,-1.3155111568491824,-1.5894324299659321,-0.8302985761351964,1.2551341984313977,-0.4666666578077885,-3.6300718981284645,0.44127820458895217,2.1436221191632647,-0.08630930764309722,0.5702680462591087,0.20766660200250636,-0.31227411391985127,0.4089159920608398,0.7397000640556176
8.368368368368369,0.2608439826507791,-0.5608222890818492,0.0717247421035917,1.1620213923061153,-0.25894066603721566,-0.8352449672200444,2.9048466296911495,5.1020490000384155,4.042002942443669,2.839801105382587,4.560814191502101,4.503827308310206,-1.3596650365954706,-4.041711833141935,-2.961400749924272,-1.9800529403493832,-3.5555010964611244,-3.9958849937781835,0.109837045648956,-1.8493051760008292,-0.8278227470857746,-0.03369716729389748,-1.3113455207748868,-1.5819647127247978,-0.7889841249837848,1.3787942963128061,-0.3762001381998419,-3.5699365899884943,0.550024970301189,2.266172370089771,-0.07914439949149422,0.5853503290164005,0.2213374809965943,-0.29613004115555036,0.4233780663783379,0.752349814778261
8.378378378378379,0.2472124863656683,-0.6007586598116702,0.042245967530443344,1.1418345873773734,-0.2941826407420763,-0.8746373782289824,2.905766490664357,5.083333817474602,4.033507298412224,2.8392297194218075,4.547482546111943,4.487836084013013,-1.3673547806367474,-4.027293294785556,-2.964713148045586,-2.0154815396409393,-3.5494519098232398,-3.972590723773118,0.10908036088894348,-1.843372043426926,-0.8255397009029799,-0.036580582036139946,-1.3070364914462478,-1.5743722636598867,-0.7474267762391488,1.5020297478698192,-0.2856170234737552,-3.508697741346468,0.658602554397896,2.388022905594357,-0.0720412380504851,0.6000895275765082,0.2348151193152438,-0.27997624600378124,0.43756596445772505,0.7646214826005284
8.388388388388389,0.23350980533623447,-0.640535481204575,0.012745824334615458,1.121302359650514,-0.3293503586571398,-0.9137818643658344,2.906679707953745,5.064681703142805,4.025037001697049,2.8386310612946803,4.534197136519681,4.471924290413814,-1.374627383872856,-4.011643484596554,-2.9671183650560664,-2.0502917090998016,-3.5423168754461685,-3.948080419543072,0.10839445828617911,-1.8372931092434601,-0.8231227308923328,-0.03930227423151497,-1.3025868340741558,-1.5666588846213403,-0.7056393898367339,1.6248024151762257,-0.19494534731303007,-3.4463743060436682,0.7669773545048715,2.5091360148621518,-0.06500212442701019,0.6144814908124362,0.2480954619520611,-0.26381787612314,0.45147554963513925,0.7765116236595482
8.398398398398399,0.21974013010203908,-0.6801405295981009,-0.01676662654381304,1.1004310161331643,-0.36443301361195224,-0.9526663884837595,2.9075869928950953,5.046094095605017,4.016593387830123,2.83800677062954,4.520959356896818,4.456093110540374,-1.3814806083450237,-3.9947672252133044,-2.968615654900847,-2.0844726885475127,-3.5340981910655036,-3.9223616503321,0.10777868530776955,-1.831071869509979,-0.8205738319691146,-0.04186222385408404,-1.2979993548393411,-1.5588284113341684,-0.6636348969171968,1.7470743035596599,-0.10421317082064256,-3.3829855736873236,0.8751158310179313,2.6294742153631914,-0.0580293390592947,0.6285221766696862,0.2611745161941962,-0.24766007978999324,0.4651027728002347,0.7880169136194931
8.408408408408409,0.20590767189215947,-0.7195616342517508,-0.046282320273046136,1.0792269687432972,-0.3994198256067215,-0.9912789936956914,2.9084890499662466,5.027572397574688,4.008177771703307,2.837358486692355,4.5077705725527695,4.440343688213479,-1.3879123458716671,-3.976669718825361,-2.969204552510729,-2.1180139125453916,-3.52479838978247,-3.8954423593841025,0.10723236670059777,-1.8247118601948857,-0.8178950386977419,-0.044260462407313725,-1.2932769000097024,-1.5508847121966478,-0.6214262958230509,1.8688075733644096,-0.013448573831573121,-3.3185511636787113,0.9829845174864731,2.7490002644566864,-0.05112514100985268,0.642207653413635,0.2740483528573089,-0.23150800430318358,0.47844367364726353,0.7991341486973068
8.418418418418419,0.19201666132191805,-0.758786681114107,-0.07579219093529439,1.0576967323246165,-0.43430004414895684,-1.0296078070753338,2.9093865765594065,5.009117975524774,3.9997914471738922,2.8366878478651545,4.494632119538738,4.424677127729357,-1.3939206187009436,-3.9573565455631097,-2.9688848739461786,-2.1509050136653767,-3.5144203392797975,-3.867330861483819,0.10675480470879925,-1.8182166560650623,-0.8150884246497623,-0.04649707290630779,-1.2884223550452465,-1.5428316870686427,-0.579026648074505,1.9899645516662257,0.07732035378046312,-3.253091019139135,1.0905500309743899,2.8676771709210196,-0.044291767265117236,0.6555341008427389,0.2867131075008576,-0.2153667943890413,0.4914943818986508,0.8098602466510931
8.428428428428429,0.17807134708360994,-0.797803616572399,-0.10528717433283569,1.035846922630081,-0.46906295158097544,-1.0676410433321666,2.9102802627557436,4.99073215930716,3.991435686676788,2.835996491124815,4.481545304260812,4.4090944935544805,-1.3995035801229199,-3.9368336617704096,-2.967656716454291,-2.1831358256995617,-3.502967240934014,-3.838035840382807,0.1063452792982151,-1.811589869563523,-0.8121561017497865,-0.04857218984407744,-1.283438643690921,-1.534673266050216,-0.5364490743257453,2.1105077439355195,0.1680655207993936,-3.1866254007356978,1.197779082395133,2.9854682064059004,-0.03753143204191358,0.6684978114671978,0.29916498162333,-0.19924159060720356,0.5042511185006828,0.8201922477308667
8.438438438438439,0.16407599463163489,-0.8366004511833602,-0.13475821079354414,1.0136842542741873,-0.5036978663972447,-1.10536700845932,2.91117079110233,4.972416241783588,3.983111740843455,2.8352860515223552,4.468511403102348,4.393596810032826,-1.4046595150411745,-3.9151073981607607,-2.965520458438698,-2.214696386807441,-3.4904426288244275,-3.8075663461111864,0.10600304838775168,-1.8048351496754456,-0.8091002196095584,-0.05048599914186024,-1.2783287270576214,-1.5264134082509169,-0.4937067503029062,2.2303998456453242,0.2587588433635816,-3.119174880408753,1.3046384868177134,3.102336916803143,-0.03084632610099031,0.6810951916527033,0.31140024383704906,-0.1831375277577288,0.516710196790941,0.8301273155913644
8.448448448448449,0.15003488486243982,-0.8751652633842225,-0.1641962479750189,0.991215538654645,-0.5381941465505333,-1.1427741033531922,2.9120588363914965,4.954171478468172,3.9748208381277172,2.8345581616629145,4.455531662055817,4.378185061105709,-1.409386840503653,-3.892184457857575,-2.9624767593424353,-2.2455769425998784,-3.476850368639111,-3.7759317921759843,0.1057273480875756,-1.7979561807829265,-0.8059229648503689,-0.05223873808350329,-1.2730956026916507,-1.5180561005501192,-0.45081290272499475,2.3496037538204377,0.34937225366034214,-3.050760335002997,1.4110951737404618,3.218247133532537,-0.02423861606781909,0.6933227627289276,0.32341523102218844,-0.16705973329000412,0.5288680236371174,0.839662738166638
8.458458458458459,0.13595231278968148,-0.9134862031826968,-0.19359224366644429,0.9684476818440915,-0.572541192745849,-1.1798508274036879,2.912945065442678,4.935999087181644,3.966564184438553,2.8338144511865666,4.442607296364169,4.362860190044252,-1.4136841061926106,-3.868071914319147,-2.9585265594438,-2.275767949158856,-3.462194656478219,-3.743141952646956,0.10551739294407006,-1.7909566815088231,-0.8026265604140238,-0.053830695233930935,-1.267742303632929,-1.5096053563488026,-0.407780805209026,2.468082578524165,0.4398777086154895,-2.981402939804158,1.517116197329361,3.333162984739324,-0.017710443760877055,0.7051771620624019,0.33520634945964034,-0.15101332571393508,0.5407211005468608,0.8487959285061577
8.468468468468469,0.1218325862150186,-0.9515514958247985,-0.2229371685873143,0.9453876824524949,-0.606728451721141,-1.216585782053963,2.9138301368868085,4.9179002477174105,3.9583429627799873,2.833056546250133,4.429739490171867,4.347623099194584,-1.4175499948734969,-3.842777209148979,-2.9536710795652668,-2.3052600759920603,-3.4464800175550123,-3.709206959130776,0.10537237619147659,-1.7838404035500317,-0.7992132648625796,-0.055262210341722316,-1.262271897462239,-1.5010652143131518,-0.3646237741606395,2.5857996542791013,0.5302471985752265,-2.911124161983292,1.6226687466177827,3.447048906399803,-0.011263925527615074,0.7166551440934572,0.3467700759423872,-0.13500341301391097,0.5522660247483099,0.8575244255721671
8.478478478478479,0.10768002439494574,-0.9893494454393825,-0.25222200918215465,0.9220426294609093,-0.6407454195137521,-1.252967674328579,2.9147147009533394,4.899876101519541,3.950158332898198,2.83228606901016,4.416929396185679,4.332474649735848,-1.4209833228026336,-3.816308149792125,-2.947911820695546,-2.3340442089213913,-3.429711304794995,-3.6741372976345414,0.10529147001014422,-1.7766111305005705,-0.7956853716670637,-0.05653367422582912,-1.2566874853378018,-1.4924397371103757,-0.32135516465146935,2.702718551418432,0.6204527559776851,-2.8399457539507096,1.7277201556644652,3.5598696533316376,-0.004901151588321937,0.7277535813369037,0.35810295886502946,-0.11903509106603792,0.5634994902409776,0.8658458949980433
8.488488488488489,0.09349895670408098,-1.026868438658259,-0.2814377704103774,0.8984197000272519,-0.6745816447116115,-1.2889853203289712,2.9155993992599414,4.8819277513727775,3.9420114309359358,2.8315046371072077,4.4041781353453455,4.31741566145109,-1.4239830400935702,-3.788672907118277,-2.9412505635249104,-2.362111452904508,-3.4118936973335927,-3.6379438053195505,0.10527382579130605,-1.7692726766648268,-0.7920452084853994,-0.05764552864646858,-1.2509922010214856,-1.4837330101371267,-0.2779883662845432,2.8188030873642163,0.7104664640114388,-2.767889746621603,1.8322379136666,3.67159031010545,0.0013758146119154347,0.7384694653461401,0.3692016192911363,-0.10311344205912627,0.5744182888166619,0.8737581298074243
8.498498498498499,0.07929372129532174,-1.0640969482107678,-0.310575478530404,0.8745261572647824,-0.7082267316881585,-1.3246276486951507,2.916484864604962,4.864056261104668,3.9339033690943803,2.8307138631516273,4.3914867965042115,4.3024469125110985,-1.4265482310419952,-3.759880012892339,-2.93368936789392,-2.389453134788525,-3.3930326989128385,-3.600637667146374,0.10531857440830128,-1.7618288858613387,-0.7882951364297598,-0.05859826616023183,-1.2451892098949457,-1.474949140240922,-0.2345367990489905,2.934017337829183,0.8002604652582986,-2.694978442595438,1.9361896750248844,3.7821763018543324,0.007564937042953743,0.7487999076403941,0.38006275199808387,-0.08724353291992555,0.5850193110500695,0.8812590510938872
8.508508508508509,0.06506866375728322,-1.1010235364917031,-0.33962618387719556,0.850369347993971,-0.7416703438199965,-1.359883704032565,2.9173717207626915,4.846262655299903,3.9258352353025185,2.829915354210974,4.378856436119926,4.28756913927126,-1.4286781144091072,-3.729938357133269,-2.9252305721557366,-2.416060805995018,-3.3731341361775664,-3.5622304124122457,0.10542482649415841,-1.7542836302174816,-0.7844375493235758,-0.059392429959452424,-1.2392817079660023,-1.4660922544349597,-0.19101390916534366,3.0483256479385576,0.8898069703177254,-2.62123440925124,2.039543269357424,3.8915934049779066,0.013664207720839691,0.7587421405948083,0.39068312649906395,-0.07143041374309073,0.5952995472588414,0.8883467086609609
8.518518518518519,0.05082813576943536,-1.1376368591014787,-0.3685809636323296,0.8259567004684526,-0.7749022066862827,-1.3947426503030607,2.9182605822815177,4.828547919026959,3.91780809289416,2.8291107112992178,4.366288077955309,4.272783036081501,-1.4303720436633567,-3.698857185362012,-2.9158767924522024,-2.441926245135502,-3.352204156871634,-3.5227339111818523,0.1055916727254537,-1.7466408089554308,-0.7804748729484313,-0.06002861369588509,-1.2332729208655615,-1.4571664986067263,-0.14743316492271843,3.161692643268482,0.9790782664101821,-2.5466804717609097,2.1422667114593965,3.999807757737653,0.0196716473303641,0.7682935182930949,0.40105958804194036,-0.0556791162263687,0.6052560884326853,0.895019281622278
8.528528528528529,0.03657649375535439,-1.1739256683574388,-0.3974309245857665,0.8012957220757699,-0.807912111248862,-1.4291937741788951,2.9191520542850142,4.810912997577129,3.90982298029269,2.828301528867909,4.353782712789474,4.258089255109366,-1.4316295071804837,-3.666646095739367,-2.905630921903923,-2.4670414605565703,-3.330249227934736,-3.4821603706126236,0.1058181841123571,-1.7389043471697796,-0.7764095642810764,-0.06050746128874907,-1.227166102835393,-1.4481760362207974,-0.10380805250916157,3.2740832407976046,1.0680467259567652,-2.4713397060227207,2.2443282112053833,4.106785870740197,0.025585305838733464,0.7774515173424921,0.41118905858464794,-0.03999465211148786,0.6148861271313297,0.9012750789616801
8.538538538538539,0.022318097534506243,-1.209878816775231,-0.42616720588844986,0.7763939970136179,-0.8406899170121592,-1.4632264883587605,2.9200467322760364,4.793358796216005,3.9018809107036465,2.8274893942994646,4.341341298139298,4.243488406176282,-1.4324501284017892,-3.633315036094688,-2.894496129714599,-2.4913986928139136,-3.307276133500403,-3.440522331175662,0.10610341229477553,-1.7310781945971887,-0.7722441107207955,-0.06082966671719586,-1.220964535707076,-1.4391250470162344,-0.06015207183645775,3.3854626597684567,1.156684815132457,-2.395235431517194,2.345696183391301,4.212494637305311,0.03140326310016638,0.7862137376507775,0.42106853774683034,-0.024382011631233776,0.624186958351017,0.9071125400531033
8.548548548548549,0.008057308972978936,-1.2454852605191593,-0.4547809817948891,0.7512591839423088,-0.8732255551618536,-1.4968303348447918,2.920945201943881,4.77588617994751,3.8939828718152287,2.826675887402715,4.328964757991317,4.228981056607086,-1.4328336659505923,-3.5988743008463246,-2.882475860189885,-2.5149904170744457,-3.28329197279579,-3.397832662773481,0.10644638984450179,-1.7231663243784476,-0.7679810293073707,-0.06099597379726541,-1.214671527872432,-1.430017725698979,-0.016478732360687476,3.49579643245525,1.244965102390356,-2.318391204087566,2.4463392575128977,4.316901343715462,0.037123629451229496,0.794577903165091,0.4306951037374235,-0.008846161963191641,0.6331559803592696,0.91253023514008
8.558558558558559,-0.006201509366418189,-1.2807340628204515,-0.48326346439487516,0.7258990136141854,-0.9055090316813629,-1.529994988179548,2.9218480389745687,4.758495973290543,3.8861298255068197,2.825862579910888,4.316653982544144,4.214567731092821,-1.4327800137068338,-3.5633345278147632,-2.8695738316710804,-2.5378093454457984,-3.2583041579439223,-3.354104560755756,0.10684613057327556,-1.7151727318133354,-0.763622865929881,-0.06100717594340005,-1.208290413245759,-1.4208582806296493,0.027198451100169618,3.605050414834765,1.3328602669542375,-2.2408308086470794,2.5462262874777735,4.41997367934366,0.042744546296727234,0.8025418625723426,0.4400659142578951,0.006607954309364698,0.6417906954976714,0.9175268657747143
8.568568568568569,-0.020453995574270512,-1.3156143973623815,-0.5116059063334832,0.7003212864807142,-0.9375304304451717,-1.5627102586419581,2.9227558088643133,4.741188960068309,3.878322707565623,2.82505103498217,4.304409827961477,4.200248911566878,-1.4322892008398111,-3.5267066949294574,-2.855794035383978,-2.5598484292324564,-3.232320411669071,-3.3093515418343156,0.10730162984666095,-1.7071014331086607,-0.7591721945265846,-0.06086411591459014,-1.2018245502181928,-1.4116509325071454,0.0708659625502914,3.7131907971570133,1.4203431072768251,-2.1625782518153467,2.6453263612479287,4.521679746656542,0.048264186685965896,0.8101035899609835,0.44917820738086334,0.021975420728962396,0.6500887109524162,0.9221012652159883
8.578578578578579,-0.03469578974447147,-1.3501155516311985,-0.5397996035185207,0.6745338702780023,-0.9692799162880464,-1.5949660954012495,2.9236690667362226,4.72396588321038,3.8705624274114894,2.824242806703005,4.292233116135773,4.186025037094508,-1.4313613917990224,-3.4890021168303575,-2.8411407342032344,-2.5811008611178448,-3.2053487649059664,-3.263587439898649,0.10781186490364342,-1.6989564641198747,-0.7546316162761288,-0.060567685545229955,-1.1952773206045175,-1.4023999130484752,0.11451028900043442,3.820184114412418,1.5073865494611445,-2.083657754486088,2.743608810409846,4.621988071089556,0.05368075587921132,0.817261185443944,0.4580293024038211,0.03725134848732235,0.6580477394923815,0.9262523987872827
8.588588588588589,-0.04892253532351525,-1.3842269302318266,-0.5678358978145829,0.6485446975914825,-1.0007477380491885,-1.626752589627877,2.9245883571603097,4.706827444567585,3.862849867830033,2.823439439594289,4.280124634462675,4.171896503775725,-1.4299968862631338,-3.4502324413652072,-2.825618461332636,-2.601560077271682,-3.177397554313595,-3.2168264017332104,0.10837579518184702,-1.6907418790866404,-0.7500037587803428,-0.060118825460767196,-1.1886521285827518,-1.3931094636652013,0.15811792465142416,3.9259972566922694,1.5939636556423633,-2.004093744328517,2.841043219669151,4.720867610791184,0.05899249190416613,0.8240128757425369,0.4666166006777012,0.052430877940183904,0.6656656001745037,0.9299793641929964
8.598598598598599,-0.06312988045875116,-1.4179380581673082,-0.59570617972288,0.6223617634005241,-1.0319242315903807,-1.6580599775604916,2.9255142139768457,4.689774304739752,3.855185884714101,2.8226424681206033,4.268085135626242,4.157863664661664,-1.4281961190470784,-3.4104096459836715,-2.809232018901677,-2.621219759381956,-3.1484754196943436,-3.1690828826378614,0.10899236264827104,-1.6824617493627576,-0.7452912752388603,-0.059518524778234494,-1.1819523996268377,-1.3837838341369277,0.20167537507541913,4.030597479439226,1.6800476323275104,-1.9239108482247262,2.9375994362669076,4.818287766233225,0.06419766610229437,0.8303570147311494,0.47493758641002815,0.06750918011309273,0.6729402190162317,0.9332813917941678
8.608608608608609,-0.07731347934518215,-1.4512385840809732,-0.6234018910460093,0.5959931226037253,-1.0627998227871949,-1.6888786435279994,2.926447160123127,4.6728070829163695,3.847571306813696,2.82185341620265,4.256115337395061,4.143926829684378,-1.4259596599673214,-3.3695460340294296,-2.791986476478879,-2.640073836610883,-3.118591301319297,-3.120371641952793,0.10966049213544385,-1.6741201621408293,-0.7404968436158343,-0.05876782079175541,-1.175181579432766,-1.3744272812822314,0.24516916139365416,4.1339524135847245,1.7656118386905022,-1.8431338846453806,3.033247579314638,4.914218389684102,0.06929458366482397,0.8362920839425547,0.4829898274424054,0.08248145819768461,0.6798696296348554,0.9361578448430146
8.618618618618619,-0.09146899357039072,-1.484118283460335,-0.6509145275368443,0.5694468875256568,-1.093365030492331,-1.7191991229257761,2.927387707463702,4.655926356730213,3.840006935494415,2.8210737967330304,4.2442159224293,4.130086265600128,-1.4232882136653264,-3.3276542309313757,-2.7738871695023133,-2.658116487474261,-3.087754437160513,-3.0707077384893253,0.11037909168288952,-1.6657212191720672,-0.7356231657989972,-0.05786779864312249,-1.1683431328384675,-1.3650440676274516,0.2885858244493703,4.23603007557013,1.8506297948199035,-1.761787855966108,3.1279580490451604,5.008629794542337,0.0742815841582607,0.8418166930336887,0.4907709760020979,0.09734294903800511,0.6864519738535082,0.9386082196763184
8.62862862862863,-0.10559209345717566,-1.5165670618017195,-0.6782356415307226,0.5427312254058272,-1.123610469470176,-1.7490121051451122,2.928336356624115,4.639132662123993,3.8324935445044854,2.820305111095522,4.232387538098761,4.116342195946167,-1.4201826193892828,-3.2847471802950965,-2.754939697627812,-2.675342141643614,-3.0559743600311253,-3.0201065258679907,0.11114705288380158,-1.6572690354816377,-0.730672966751328,-0.0568195909775495,-1.1614405427378054,-1.3556384600737517,0.3319119289746378,4.336798877248541,1.9350751899168686,-1.6798979407269488,3.2217015359764094,5.101492764527227,0.07915704203925158,0.8469295802117426,0.49827876942747934,0.11208892460639963,0.692685502273655,0.940632145867593
8.63863863863864,-0.11967845940348397,-1.5485749577346422,-0.7053568445601166,0.5158543558706477,-1.1535268533016685,-1.778308436454985,2.9292935968282126,4.622426493230034,3.8250318797504668,2.8195488486880067,4.220630796312003,4.102694801011035,-1.4166438507341619,-3.2408381398958555,-2.7351499229953844,-2.6917454816705852,-3.0232608946341784,-2.9685836477653473,0.11196325123681658,-1.6487677380799377,-0.725648993655591,-0.055624377584704426,-1.1544773089890077,-1.3462147285628623,0.37513406774978386,4.436227635664158,2.0189218904407262,-1.5974894858372684,3.3144490299853744,5.19277856272393,0.0839193671586386,0.8516296126204458,0.5055110308671168,0.12671469346852113,0.6985685748138915,0.9422293863379912
8.64864864864865,-0.1337237832192233,-1.5801321461049758,-0.732269809950979,0.48882454838917816,-1.1831049972585723,-1.807079122835266,2.9302599057390677,4.605808302263066,3.8176226590816924,2.818806486449188,4.208946273356544,4.089144217818374,-1.412673015340178,-3.195940677574305,-2.7145239684143627,-2.707321444633043,-2.989624154521083,-2.9161550330709938,0.11282654650277808,-1.6402214646702051,-0.7205540150520087,-0.054283385025134454,-1.1474569473178728,-1.336777144741922,0.41823886575413655,4.534285582706248,2.102143948199689,-1.5145879987285413,3.406171829289362,5.28245894048014,0.0885670052545454,0.8559157866864139,0.5124656699522777,0.14121560223700128,0.7040996612148877,0.9433998374259137
8.65865865865866,-0.14772376945954085,-1.611228941015946,-0.7589662753999574,0.46165011971344355,-1.21233582114627,-1.8353153327604828,2.9312357493035703,4.589278499426122,3.8102665720835125,2.8180794883892495,4.19733450975026,4.075690540124265,-1.4082713545497523,-3.1500686670362086,-2.6930682154678514,-2.7220652237023817,-2.955074538960658,-2.8628368909562862,0.11373578306638109,-1.6316343623528626,-0.7153908199693373,-0.05279788624219872,-1.1403829882160943,-1.3273299806278274,0.46121298430679986,4.630942374634624,2.1847156083841774,-1.4312191394574414,3.496841549331802,5.370506146151592,0.09309843843434572,0.8597872284254585,0.5191406834426502,0.15558703701333348,0.7092773415103147,0.944143528915303
8.66866866866867,-0.16167413675415598,-1.6418557988260163,-0.785438045531681,0.43433943130411207,-1.2412103521141946,-1.863008399933276,2.932221581600731,4.57283745282959,3.8029642798794043,2.8173693051246036,4.185796010103956,4.062333818428096,-1.4034402430230821,-3.103236283557471,-2.6707893025370657,-2.7359722696315427,-2.919622729719709,-2.808645705856281,0.11468979030258436,-1.623010586326998,-0.7101622170496136,-0.051169200159629016,-1.1332589758350393,-1.3178775072715068,0.5040431251961777,4.72616810147378,2.2666113175402716,-1.347408712761677,3.5864301315698337,5.456892933693703,0.09751218564536328,0.8632431937087628,0.5255341558450796,0.16982442481752275,0.7141003064636176,0.9444606240226059
8.67867867867868,-0.1755706191323352,-1.6720033211027368,-0.8116769944353285,0.4069008867423323,-1.2697197274330292,-1.8901498259667067,2.9332178446937456,4.556485488423441,3.795716414942014,2.816677373416869,4.174331242995205,4.049074059996942,-1.3981811883124382,-3.055457999595802,-2.6476941227461603,-2.749038292163287,-2.8832796877561506,-2.753598232366459,0.11568738294767747,-1.6143542985893768,-0.7048710336668443,-0.04939869126484312,-1.1260884668753286,-1.308423993422533,0.5467160347969694,4.819933296272726,2.347805731480831,-1.2631826600710365,3.6749098521609653,5.541592571096674,0.10180680313415807,0.8662830684888393,0.5316442600051242,0.18392323500505883,0.7185673579704882,0.9443514193424174
8.68868868868869,-0.18940896734309903,-1.7016622575316365,-0.8376750681796905,0.3793429291285309,-1.2978551972378152,-1.9167312830145808,2.9342249684858674,4.540222889942654,3.7885235809131808,2.81600511571622,4.162940640853462,4.035911228903464,-1.3924958303953179,-3.00674858031038,-2.6237898218282005,-2.761259261358289,-2.8460566498256976,-2.697711490055813,0.1167273614748874,-1.6056696666314003,-0.6995201150399115,-0.04748776917813982,-1.11887502947256,-1.2989737041944842,0.5892185081733609,4.912208944227659,2.4282737231318205,-1.178567051476113,3.7622533305461094,5.624578848661464,0.10598088489425639,0.8689063689852026,0.537469257671254,0.19787898067077506,0.722677409426924,0.9438163447518174
8.6986986986987,-0.20318495017025218,-1.730823508779263,-0.8634242873059488,0.351674038468976,-1.3256081272361226,-1.9427446163489772,2.93524337058013,4.524049898865847,3.781386352433005,2.815353939709252,4.151624599856502,4.022845246077312,-1.3863859411666026,-2.957123078990894,-2.5990837959129185,-2.7726314088426363,-2.807965125003166,-2.641002758197896,0.11780851247440839,-1.5969608621344027,-0.6941123233399659,-0.04543788820790919,-1.111622242079519,-1.2895308997314712,0.6315373931671423,5.0029664916646475,2.50799039031142,-1.0935880776571987,3.8484335379263475,5.705826087114051,0.11003306310218638,0.8711127418296961,0.5430075000315105,0.21168722003915694,0.7264294860627529,0.9428559632734294
8.70870870870871,-0.21689435574182978,-1.7594781293094826,-0.8889167492973994,0.32390272905091494,-1.3529700013804384,-1.9681818468841805,2.9362734561429646,4.507966714387142,3.7743052749780137,2.814725237871504,4.140383479838211,4.00987598937,-1.3798534238898743,-2.906596832397386,-2.5735836892369575,-2.783151228974349,-2.7690168911194677,-2.5834895704214778,0.11892960903773733,-1.5882320596636974,-0.6886505367925903,-0.0432505468919958,-1.1043336923452256,-1.28009983387624,0.6736595944694845,5.092177854879565,2.5869310634395126,-1.0082720417758422,3.9334238056307753,5.785309145555464,0.11396200854168391,0.8729019641714311,0.5482574282224685,0.2253435578406711,0.72982272524052,0.941470970897248
8.71871871871872,-0.23053299283355475,-1.787617330152168,-0.9141446310253569,0.2960375468071,-1.3799324245039513,-1.9930351736462422,2.937315617771757,4.491973493401248,3.7672808647084683,2.814120387024771,4.1292176042077555,3.997003293633262,-1.372900312608061,-2.8551854560123333,-2.547297391777298,-2.792815479928564,-2.729223991115407,-2.5251897092824436,0.12008941114619562,-1.5794874353617752,-0.6831376487750047,-0.040927287525356904,-1.0970129759911633,-1.2706847528402656,0.7155720776751172,5.179815428832521,2.6650713131751558,-0.9226453513315859,4.017197833372878,5.863003429245162,0.11776643101593721,0.8742739437413047,0.5532175738103355,0.23884364667368796,0.7328563767196491,0.9396621963612863
8.72872872872873,-0.24409669216590205,-1.8152324816234169,-0.9391001911704813,0.26808706667051685,-1.4064871249189115,-2.0172969761873962,2.9383702353663814,4.476070350501797,3.760313608324866,2.8135407478993524,4.118127259880164,3.9842269508108337,-1.365528771513595,-2.802904839206441,-2.520233036808612,-2.8016211847010384,-2.6885987293133917,-2.466121200758636,0.12128666606351698,-1.5707311656410583,-0.6775765669085986,-0.03846969567416209,-1.0896636956850356,-1.2612898938762473,0.7572618733176498,5.265852095694099,2.742386957979677,-0.8367345099863968,4.09972969739283,5.938884897215304,0.12144507974774299,0.875228718876075,0.5578865592440467,0.25218318835157605,0.7355298028857923,0.9374306008911124
8.73873873873874,-0.2575813076943687,-1.8423151159964581,-0.9637757726187777,0.2400598899201361,-1.4326259569767672,-2.0409598169445933,2.9394376760047516,4.460257357992906,3.753403962933678,2.8129876647013603,4.107112697218324,3.9715467100436506,-1.3577410942782782,-2.7497711403196394,-2.492398998385286,-2.8095656320296687,-2.6471536676082343,-2.4063023086693356,0.12252010873237987,-1.5619674258766179,-0.6719702121470651,-0.03587939967648472,-1.082289459912404,-1.2519194839534142,0.7987160808847883,5.350261233240745,2.818854071603057,-0.7505661093593319,4.1809938584832445,6.012930069713592,0.1249967437674501,0.8757664585019883,0.5622630982802092,0.2653579352345526,0.7378424789452992,0.9347772778983584
8.74874874874875,-0.2709827178925501,-1.8688569301224203,-0.9881638048315277,0.21196464151850786,-1.4583409035892791,-2.0640164435414117,2.94051829382243,4.444534545913972,3.746552355922364,2.8124624646852356,4.096174129986432,3.9589622777884226,-1.3495397033430612,-2.6958007816588156,-2.4638038887489095,-2.8166463772337402,-2.6049016215782004,-2.3457515290210997,0.12378846217476132,-1.5532003890992545,-0.6663215178604264,-0.03315807012973992,-1.0748938818465534,-1.2425777384360568,0.8399218728122041,5.433016723096744,2.8944489904912643,-0.6641668207939663,4.260965169895855,6.085116035472346,0.12842025228857049,0.8758874620779624,0.5663459963797671,0.278363691545876,0.7397939930847438,0.9317034526382888
8.75875875875876,-0.2842968270276251,-1.8948497880001516,-1.0122568061884192,0.18380996744202552,-1.483624078709836,-2.0864597910326412,2.9416124298963298,4.428901902077698,3.739759184843705,2.811966457731591,4.085311735314904,3.946473317949553,-1.3409271491679566,-2.641010444413822,-2.434456555662014,-2.8228612429706406,-2.5618556565175257,-2.2844875842817323,0.12509043789598853,-1.5444342246893519,-0.6606334289152287,-0.03030741936502786,-1.0674805782169359,-1.233268859765688,0.8808664984548179,5.514092958820183,2.969148321112275,-0.5775633871011444,4.339618885126703,6.1554204588016,0.13171447507094095,0.875592159498345,0.570134151076265,0.29119631467197354,0.7413840465954622,0.9282104818265418
8.76876876876877,-0.29751956642785576,-1.9202857232942931,-1.0360473863031472,0.15560453200468363,-1.5084677297742033,-2.10828298409084,2.942720412132551,4.413359372121323,3.7330248173094867,2.8115009359305203,4.074525653676747,3.9340794520243514,-1.3319061094423208,-2.585417063493333,-2.4043660796689075,-2.82820831990981,-2.5180290833916232,-2.222529417584133,0.1264247362923627,-1.535673097071906,-0.6549089007511942,-0.027329200908545223,-1.060053168176542,-1.2239970361472468,0.9215372880342707,5.593464853830443,3.0429289471984844,-0.4907826142796018,4.416930665577406,6.223821586503976,0.1348783227713238,0.8748811109552738,0.5736265523155942,0.3038517164461026,0.7426124539630586,0.9242998532151568
8.77877877877878,-0.31064689574170806,-1.9451569418008272,-1.0595282483107709,0.12735701517615958,-1.5328642400999466,-2.1294793391341904,2.943842555158377,4.397906859571059,3.726349590893568,2.811067173170504,4.063815988875411,3.921780259261502,-1.322479388255744,-2.529037822282163,-2.3735417712844313,-2.832685967323716,-2.473435454716229,-2.159896186861832,0.12779004706222888,-1.5269211644131346,-0.6491508984546157,-0.024225208930231532,-1.052615272168553,-1.2147664402397462,0.9619216565613581,5.671107849174724,3.1157680369032836,-0.40385136321702636,4.492876588090137,6.290298254609255,0.13791074728133756,0.8737550067606857,0.5768222827671171,0.3163258644151458,0.7434791429218586,0.9199731851280231
8.78878878878879,-0.32367480418820493,-1.9694558238593378,-1.0826921911261191,0.09907610989504884,-1.5568061312437893,-2.150042366394994,2.94497916021847,4.382544225919691,3.7197338130443676,2.810666424733029,4.053182808044121,3.909575276832738,-1.312649915229812,-2.4718901473216457,-2.3419931681115287,-2.836292813595673,-2.4280885603617723,-2.0966072589180316,0.12918504962036495,-1.518182577319069,-0.6433623958287799,-0.020997277679821288,-1.0451705107926237,-1.2055812278517766,1.0020071077322132,5.746997921131242,3.1876430498695822,-0.31679654137412644,4.567433152354002,6.3548298949264925,0.14081074205261315,0.8722146671280258,0.5797205181060742,0.32861478308915154,0.7439841544742833,0.9152322259558896
8.7987987987988,-0.3365993117981241,-1.9931749267112375,-1.1055321116725416,0.07077051937808547,-1.5802860653161748,-2.1699657719281626,2.9461305150753008,4.367271290717338,3.713177761006782,2.810299926893057,4.042626141656689,3.8974640000176652,-1.302420744610998,-2.413991702914748,-2.309730031888503,-2.839027756644342,-2.3820024232842587,-2.0326822034299763,0.13060841351556046,-1.5094614775365303,-0.6375463744617083,-0.017647280910476463,-1.0377225036711446,-1.1964455366422626,1.0417812377970357,5.821111588646701,3.2585317442080837,-0.22964509445427833,4.64057728818048,6.417396541411711,0.14357734240907405,0.8702610419137283,0.5823205272671856,0.3407145551732276,0.7441276428751493,0.9100788536110961
8.80880880880881,-0.3494164706456564,-2.0163069868032277,-1.1280410070803204,0.04244895442618147,-1.6032968472523152,-2.1892434595590893,2.9472968939138364,4.352087831675327,3.7066816817535826,2.809968896525468,4.032145983549802,3.8854458824016844,-1.2917950543249805,-2.355360385657565,-2.27676234546689,-2.8408899642647905,-2.3351912951839924,-1.9681407868905187,0.13205879885125688,-1.5007619966569,-0.6317058227915046,-0.014177131290177942,-1.0302748683158403,-1.1873634848268826,1.0812317394001634,5.893425920605775,3.3284121833831617,-0.14242399806133718,4.712286362645732,6.477978836349154,0.14620962584624603,0.8678952103185456,0.5846216726693679,0.3526213227814128,0.7439098755808894,0.9045150749421917
8.81881881881882,-0.36212236607014336,-2.0388449220352807,-1.1502119768540569,0.014120130728118446,-1.625831427039024,-2.207869532770291,2.948478557250521,4.336993584783172,3.7002457919262914,2.809674530717582,4.0217422909567695,3.8735203360869357,-1.2807761449926633,-2.2960143188989064,-2.243100309720873,-2.8418788743859964,-2.2876696520934856,-1.9030029664887556,0.13353485670911844,-1.4920882548230756,-0.6258437351695969,-0.010588779801058216,-1.0228312189950481,-1.1783391698905432,1.1203464053903036,5.963918542930319,3.3972627430041915,-0.05516024934818851,4.782538187097505,6.53655803634421,0.14870671231750088,0.8651183805488184,0.5866234104114981,0.36433128863214626,0.7433312331637176,0.8985430251086245
8.82882882882883,-0.37471311788751555,-2.060781833952448,-1.172038225008367,-0.014207233837273354,-1.6478829018966425,-2.225838296526244,2.9496757518465757,4.321988244438585,3.6938702777855634,2.809418006387911,4.011414984552742,3.861686731916214,-1.2693674389082161,-2.2359718471296794,-2.2087543403892016,-2.8419941952447196,-2.2394521898959123,-1.8372888839316228,0.13503522957540237,-1.4834443594400184,-0.6199631109221662,-0.006884215126861361,-1.0153951656020344,-1.1693766673063166,1.159113132599738,6.032567645506133,3.465062117520252,0.03211914134137042,4.851311024024514,6.593116018126158,0.1510677645071475,0.8619318894377962,0.5883252904391638,0.37584071722496415,0.7423922091907595,0.8921649669156948
8.83883883883884,-0.3871848815910574,-2.082111009879816,-1.1935130621712222,-0.04252442189961348,-1.6694445184153885,-2.243144259035838,2.9508887106256445,4.307071463590523,3.687555295171086,2.809200479911221,4.001163948511368,3.849944399709787,-1.2575724789794427,-2.1752515303038114,-2.173735064850592,-2.8412359054756946,-2.1905538197755017,-1.771018859208368,0.1365585517699965,-1.4748344038892927,-0.6140669534100496,-0.0030654630287200164,-1.0079703125246935,-1.1604800292612296,1.1975199255913394,6.09935198893512,3.5317893268161185,0.11938715883483321,4.918583593786134,6.6476352841589,0.15329198809028563,0.8583372020271185,0.5897269566823481,0.38714593599806457,0.7410934100681882,0.8853832901099752
8.84884884884885,-0.39953384954112514,-2.102825924999947,-1.214629907654282,-0.07082271929531174,-1.6905096746454595,-2.2597821334519166,2.9521176525958106,4.292242853895182,3.6813009694710166,2.80902308675006,3.990989030572877,3.8382926285150214,-1.24539492763081,-2.1138721380924625,-2.1380533188336,-2.8396042541181026,-2.1409896636012737,-1.7042133842998275,0.13810344987799156,-1.466262466247991,-0.6081582690874135,0.0008654142905572763,-1.0005602575169836,-1.151653283389304,1.2355549003722295,6.164250911110757,3.597423722707489,0.20661679149468176,4.984335081200361,6.7000989680580005,0.15537863197933996,0.8543359111085912,0.590828147164004,0.39824333646637516,0.7394355548504139,0.8782005106354206
8.85885885885886,-0.41175625214345196,-2.1229202443721675,-1.2353822914895816,-0.09909341776491536,-1.7110719221402484,-2.2757468395073657,2.953362782776013,4.277501985884924,3.6751073956009574,2.808886941092827,3.980890042123561,3.8267306668687673,-1.2328385656694774,-2.0518526440733176,-2.101720143061998,-2.8370997605383304,-2.090775049245554,-1.63689311683446,0.13966854318365393,-1.457732608012446,-0.6022400665594838,0.0049063188334914805,-0.9931685905724452,-1.1429004315122377,1.2732062880729405,6.227244333614844,3.6619449953334615,0.2937810395809891,5.04854514198796,6.750490839812299,0.15732698855720154,0.8499297367264009,0.5916286940794903,0.4091293753397761,0.737419475014387,0.8706192698503966
8.86886886886887,-0.4238483590156733,-2.1423878248930674,-1.255763856431942,-0.12732781764862755,-1.7311249679520357,-2.291033505087249,2.9546242921268764,4.262848389150061,3.668974637992479,2.8087931354985294,3.970866758286644,3.815257723072399,-1.2199072911146718,-1.9892122198567501,-2.064746779836683,-2.8337232142690407,-2.0399255058387067,-1.5690788736930934,0.14125244410666504,-1.4492488728271202,-0.596315355639628,0.009055117466030842,-0.9857988928001554,-1.1342254483881187,1.310462438590929,6.2883127679335376,3.7253331794442572,0.38085292361033857,5.111193909070825,6.798795310808518,0.15913639389690096,0.8451205256399158,0.5921285238468375,0.41980057562113116,0.7350461141990795,0.8626423337058656
8.87887887887888,-0.43580648014171247,-2.1612227171976164,-1.2757683599264833,-0.15551723057916345,-1.7506626765795443,-2.3056374677365046,2.9559023574859857,4.248281552533456,3.6629027305911963,2.808742740548314,3.9609189180244995,3.8038729654794357,-1.2066051179907797,-1.9259702291506746,-2.027144669555182,-2.8294756747646006,-1.988456758961562,-1.500791624564373,0.14285375864049185,-1.4408152852190719,-0.590387146406079,0.013309642586537189,-0.9784547353034618,-1.1256322804685583,1.3473118241973265,6.347437321490757,3.7875686605822616,0.4678054927084717,5.1722619987226155,6.844997438657294,0.16080622796774735,0.8399102507472456,0.5923276571278353,0.43025352768378566,0.7323165279102345,0.8542725918849894
8.88888888888889,-0.44762696701366855,-2.1794191675003,-1.2953896760406292,-0.18365298217110898,-1.76967907186675,-2.3195542761027337,2.957197141507621,4.23380092433787,3.6568916768643938,2.8087368045038894,3.9510462242521833,3.792575522795646,-1.1929361750845229,-1.8621462217659315,-1.9889254471698221,-2.82435847107294,-1.9363847257770292,-1.4320524854529004,0.1444710867927525,-1.4324358493383853,-0.5844584482585954,0.017667692805453578,-0.971139678061847,-1.117124844664629,1.3837430431057964,6.404599703497094,3.848632181154457,0.5546118329540789,5.231730516569734,6.8890829318191455,0.16233591482786872,0.8343010104697346,0.5922262088199289,0.4404848903281991,0.7292318831904673,0.8455130569044137
8.8988988988989,-0.4593062137608534,-2.196971619375709,-1.3146217973600098,-0.21172641470595097,-1.7881683388523621,-2.332779691313635,2.958508792606967,4.219405912545989,3.650941449818203,2.80877635297295,3.9412483439622554,3.7813644843915566,-1.178904704666605,-1.7977599275640541,-1.9501009385856773,-2.8183732014239484,-1.8837255101023902,-1.3628827121420746,0.14610302302744133,-1.4241145477049575,-0.5785322689753478,0.022127033635442758,-0.9638572688162667,-1.1087070271219872,1.4197448230024055,6.459782230612408,3.908504846394374,0.6412450757111487,5.289581063440814,6.931038154028935,0.16372492280309411,0.8282950280975808,0.5918243880189298,0.45049139181738357,0.7257934582548227,0.8363668631775103
8.90890890890891,-0.47084065826562876,-2.21387471547803,-1.333458836847672,-0.23972888981194626,-1.8061248255694002,-2.3453096882886633,2.9598374449088256,4.205095885053072,3.645051992024322,2.8088623885816904,3.9315249083608426,3.770238900627245,-1.1645150611782267,-1.7328312503492964,-1.9106831569993912,-2.8115217327345414,-1.8304953974238132,-1.2933036936136617,0.14774815670887564,-1.415855339962028,-0.5726116137703257,0.02668539819178273,-0.9566110419583093,-1.1003826820055649,1.4553060245354097,6.512967832420371,3.9671681302117174,0.7276784059472984,5.345795741062882,6.970850128517475,0.1649727646521224,0.8218946510967845,0.5911224979525534,0.4602698308908315,0.7220026420919033,0.8268372660398711
8.91891891891892,-0.48222678326569623,-2.2301232991989033,-1.3518950296660217,-0.2676517911380012,-1.823543044794313,-2.357140456984491,2.9611832182008366,4.19087016991214,3.6392232156562665,2.8089958906545314,3.9218755130149026,3.7591977831893444,-1.1497717098828701,-1.6673802617068094,-1.8706842991800188,-2.8038062000305297,-1.77671084985462,-1.223336945426126,0.1494050725472269,-1.4076621616368385,-0.5666994843515536,0.031340487902802444,-0.9494045174235195,-1.0921556302942006,1.490415644763874,6.564140056713224,4.024603880927838,0.8138850705355072,5.400357157602466,7.008506542028927,0.16607899771792553,0.8151023503776367,0.5901209358848019,0.4698170777566119,0.717860934030691,0.8169276407373502
8.92892892892893,-0.49346111744250065,-2.245712416263139,-1.3699247349609356,-0.2954865270207323,-1.8404176757450907,-2.3682684035739103,2.9625462178912243,4.176728055591629,3.6334550025351544,2.8091778149011413,3.9122997180106496,3.748240105440128,-1.1346792254837779,-1.6014271947888743,-1.8301167416930386,-2.7952290057854956,-1.7223885010388749,-1.153004103053776,0.1510723510454984,-1.3995389229088089,-0.5607988779804124,0.03608997323013768,-0.9422411995892291,-1.0840296585855884,1.5250628205640593,6.613283074585185,4.080794326895313,0.8998383865366847,5.453248433049888,7.043995748632821,0.16704322406534103,0.8079207195249792,0.5888201929912229,0.4791300750613345,0.7133699432731915,0.8066414813769742
8.93893893893894,-0.5045402364954097,-2.2606373162617954,-1.3875424376074905,-0.3232245331438845,-1.8567435657278555,-2.3786901515577927,2.9639265349710886,4.1626687912454345,3.6277472041849887,2.8094090931108573,3.902797048123079,3.7373648027785835,-1.1192422907075492,-1.5349924380511175,-1.788993037068696,-2.7857928191768657,-1.6675451510018675,-1.0823269151887855,0.15274856894781097,-1.3914895073856042,-0.5549127865323524,0.040931494398583866,-0.9351245761772364,-1.0760085179119099,1.5592368319925292,6.660381685332847,4.135722081999842,0.9855117494605106,5.504453204445113,7.0773067733294495,0.16786509060481006,0.8003524739904724,0.5872208542050825,0.48820583883767865,0.7085313883930581,0.7959823998410392
8.94894894894895,-0.515460764201336,-2.2748934541221386,-1.4047427499167668,-0.3508572751892809,-1.8725157317314112,-2.3884025428097635,2.965324245981245,4.148691586995252,3.6220996418974405,2.809690632854594,3.893366992996554,3.7265707730133535,-1.103465694854292,-1.468096528940645,-1.7473259099158764,-2.775500575259413,-1.6121977609490865,-1.0113272370081652,0.15443229968885752,-1.3835177708874788,-0.5490441955592944,0.045862662135320094,-0.9280581171616734,-1.0680959225665212,1.5929271056049195,6.705421321161104,4.189370151042808,1.070878641501984,5.553955630943532,7.10842931544754,0.16854428920222247,0.7924004502471185,0.5853235980345014,0.49704145942919337,0.703347096800335,0.7849541246647352
8.95895895895896,-0.5262193734594751,-2.2884764915140408,-1.4215204133032016,-0.3783762514784859,-1.8877293619692634,-2.397402638553282,2.9667394129836273,4.134795614225139,3.616512106806099,2.810023317194346,3.884009007336384,3.715856876747439,-1.0873543323147843,-1.4007601475380522,-1.7051282529826994,-2.764355474056447,-1.5563634480152935,-0.9400270234077684,0.1561221138443878,-1.3756275402402722,-0.5431960833540033,0.05088105841827502,-0.9210452736824012,-1.0602955489420536,1.6261232177293587,6.748388051693138,4.241721935002805,1.1559126397511377,5.601740398720075,7.13735375183319,0.1690805567748361,0.7840676049063059,0.5831291963506084,0.5056341023920827,0.6978190041724988,0.7735604998776429
8.96896896896897,-0.5368127873208342,-2.301382298192372,-1.4378702999119701,-0.4057729956043623,-1.9023798173686306,-2.4056877202708042,2.968172083537261,4.120980005888196,3.6109843599701734,2.810408004400357,3.874722511111342,3.7052219377745312,-1.0709132010550972,-1.3330041101552763,-1.6624131231650614,-2.75236097956897,-1.5000594799653246,-0.8684483222054241,0.15781657958258308,-1.3678226120774257,-0.5373714200167294,0.05598423723340318,-0.9140894769642659,-1.0526110343802928,1.6588148976935155,6.789268588283053,4.292761236174494,1.2405874243733728,5.647792725710175,7.16407113982901,0.16947367537323907,0.7753570137976467,0.5806385141467783,0.5139810093736975,0.6919491538519655,0.761805483809463
8.97897897897898,-0.5472377800022354,-2.313606953274973,-1.453787414205899,-0.43303907905170796,-1.916462633005987,-2.4132552905447633,2.9696222906788163,4.107243856825268,3.605516132467617,2.810845527676056,3.865506889767061,3.694664743486861,-1.0541474010691538,-1.2648493628912718,-1.6191937374643601,-2.7395208187031095,-1.4433032698482582,-0.7966132673153038,0.1595142631161817,-1.3601067516513985,-0.531573166524403,0.06116972534063703,-0.907194137242555,-1.045045976034185,1.6909920310042852,6.8280502881298375,4.342472263183249,1.324876786757881,5.692098366186123,7.188573220042608,0.16972347224933085,0.7662718710118921,0.5778525092690299,0.5220794989674616,0.6857396962102562,0.7496931478603458
8.98898898898899,-0.5574911778844771,-2.3251467464558115,-1.4692668945114127,-0.4601661138061611,-1.9299735194886907,-2.420103073830099,2.971090052907743,4.093586224095587,3.6001071254976407,2.811336694890838,3.856361494450234,3.6841840452944288,-1.037062132799702,-1.1963169751475085,-1.5754834688956512,-2.725838980116156,-1.3861123706066028,-0.7245440718956351,0.16121372915521456,-1.3524836916548457,-0.5258042738026713,0.0664350230482775,-0.9003626426949831,-1.0376039297423345,1.722644662479113,6.864721158191375,4.390839635873976,1.4087546376316338,5.734643615167325,7.210852418903538,0.16982981991030083,0.7568154879072204,0.5747722321176657,0.5299269675439664,0.6791928879790117,0.7372276752362056
8.998998998999,-0.567569860494345,-2.335998179152954,-1.4843040145230382,-0.4871457549505664,-1.9429083642822709,-2.4262290171581014,2.9725753741759977,4.080006127319231,3.594757010492595,2.81188228832078,3.847285642243556,3.6737785590554988,-1.0196626955281882,-1.1274281331052949,-1.5312958423475052,-2.7113197129815667,-1.328504469642179,-0.652263021471883,0.16291354136021136,-1.344957131051926,-0.5200676818010668,0.0717776049955834,-0.8935983583805387,-1.0302884089163253,1.753762999328005,6.899269858897306,4.437848390072633,1.4921950151364218,5.775415312663207,7.230901851007925,0.1697926361585869,0.7469912920792084,0.5713988253202456,0.537520890057979,0.6723110915480703,0.7244133596494073
9.00900900900901,-0.5774707614701706,-2.3461579655909834,-1.4988941847660027,-0.5139697032479972,-1.9552632329829627,-2.4316312907713438,2.974078243882365,4.066502549031306,3.5894654292391746,2.8124830643973633,3.8382786164113347,3.663446965518207,-1.0019544857340323,-1.05820413316695,-1.4866445303948461,-2.6959675256733107,-1.2704973833403723,-0.5797924670375264,0.16461226279573574,-1.3375307339200984,-0.5143663185715902,0.07719492094331695,-0.8869046251855218,-1.0231028834412288,1.7843374141852602,6.931685707659555,4.483483982218955,1.5751720928664525,5.8144008477473434,7.248715321250021,0.16961188411780254,0.7368028262948032,0.5677335233759977,0.5448588208311113,0.6650967742308198,0.7112546039852295
9.01901901901902,-0.5871908695106363,-2.355623033817544,-1.5130329540164693,-0.5406297077106361,-1.9670343705350963,-2.436308288689518,2.975598636871365,4.053074435047729,3.584231994008912,2.8131397534642857,3.829339666655682,3.6531879107731577,-0.9839429954238125,-0.9886663753628511,-1.4415433490660698,-2.6797871843699723,-1.2121090515544553,-0.5071548181345691,0.16630845638411065,-1.330208128302771,-0.5087030993509973,0.08268439657200097,-0.8802847587770978,-1.0160507785896227,1.8143584480899853,6.9619586821794766,4.527732293868977,1.6576601878640074,5.851588162461633,7.264287326740063,0.1692875722446248,0.726253747390625,0.5637776522717745,0.5519383943099104,0.6575525074970557,0.6977559189345169
9.02902902902903,-0.5967272293065324,-2.3643905266536853,-1.526716010678973,-0.5671175681537163,-1.9782182023929609,-2.4402586292059913,2.9771365134367644,4.039720694842519,3.579056287697922,2.8138530595424425,3.8204680093832217,3.6430000067168646,-0.9656338104308737,-0.9188363567264022,-1.3960062535657474,-2.662783711579038,-1.1533575320516858,-0.434372535915924,0.1680006853591918,-1.322992905073152,-0.50308092564707,0.08824343428764028,-0.8737420485646914,-1.0091354739494678,1.8438168134144748,6.990079423550583,4.570579636065924,1.7396337685706909,5.886965755549256,7.277613058507831,0.1688197543266375,0.7153478251359419,0.5595326290696748,0.5587573257991327,0.6496809661735796,0.6839219215929472
9.03903903903904,-0.606076942455182,-2.37245780257772,-1.5399391841206282,-0.5934251377337344,-1.9888113356267878,-2.4434811553149296,2.9786918193296765,4.02644020193645,3.573937863975849,2.8146236601031354,3.811662827982226,3.632881831525892,-0.9470326086858901,-0.8487356646389701,-1.3500473339542447,-2.644962384581828,-1.0942609949229016,-0.3614681261918212,0.16968751372004942,-1.3158886168096597,-0.4975026843291577,0.09386941403465801,-0.8672797566695436,-1.0023603023661714,1.8727033967395479,7.0160392391558695,4.612012753578142,1.8210674627318055,5.920522686015293,7.288688402991348,0.16820852946613252,0.704088941060669,0.5549999614664576,0.5653134121699783,0.6414849276127894,0.6697573340273411
9.04904904904905,-0.6152371683572446,-2.379822436542314,-1.5526984459616981,-0.6195443254701496,-1.9988105599725086,-2.4459749350688593,2.980264485771253,4.013231794296973,3.568876247443974,2.8154522058495988,3.8029232731100873,3.62283193014155,-0.9281451584589152,-0.7783859701468513,-1.3036808107855902,-2.6263287337995487,-1.0348377169573393,-0.288464132462391,0.17136750668441755,-1.308898776683236,-0.49197124672326936,0.09955969411579466,-0.8609011169027496,-0.9957285488991612,1.9010092616759493,7.039830105358882,4.652018829002762,1.9019360652514097,5.952248576513886,7.297509943310316,0.16745404204987302,0.6924810872487538,0.5501812473248853,0.5716045325430622,0.6329672708295145,0.6552669818094645
9.05905905905906,-0.6242051250956266,-2.3864822207245666,-1.5649899113221228,-0.6454670987497857,-2.0082128488249613,-2.447739261866553,2.9818544294699647,4.000094274749267,3.5638709338024315,2.816339320506893,3.7942484629910442,3.6128488147649884,-0.9089773165734631,-0.7078090212523385,-1.2569210307049439,-2.6068885410809752,-0.9751060759844224,-0.2153831289385798,0.1730392311417707,-1.30202685735691,-0.4864894677119957,0.10531161201871639,-0.8546093337520939,-0.9892434497933001,1.9287256516309408,7.061444669987661,4.6905854867337835,1.9822145459956195,5.982133616560902,7.304074960323829,0.166556481704828,0.6805283650973235,0.5450781741771417,0.5776286489459139,0.624130975606366,0.6404557925177748
9.06906906906907,-0.632978090296222,-2.3924351652088345,-1.576809840023623,-0.6711854858131637,-2.0170153601742373,-2.448773654671154,2.983461552643462,3.987026411398288,3.558921390026484,2.817285600620244,3.785637483724067,3.6029309653625474,-0.8895350265931761,-0.6370266361809626,-1.2097824620070317,-2.5866478379122957,-0.9150845451842707,-0.14224771355355903,0.1747012561058868,-1.2952762898979513,-0.4810601848395422,0.11112248524907638,-0.8484075813779989,-0.9829081914654547,1.955843992519236,7.080876254610802,4.727700796793418,2.0618780575417475,6.010168565571077,7.308381433472107,0.16551608323989261,0.6682349840419747,0.5396925187004775,0.5833838069448017,0.6149791215678767,0.6253287942075744
9.07907907907908,-0.6415534019702194,-2.397679498602101,-1.5881546377470064,-0.6966915782219942,-2.0252154374848854,-2.449077858158467,2.9850857430450075,3.9740269380617015,3.5540270545518005,2.8182916153618796,3.7770893896008055,3.5930768301811913,-0.8698243169816378,-0.5660606966269951,-1.1622796901569161,-2.565612903549671,-0.854791687368687,-0.06908050096679096,0.1763521531667572,-1.2886504627029525,-0.47568621742214867,0.11698961216977116,-0.8422990026188936,-0.9767259095065335,1.98235589541742,7.098118856604931,4.763353278525442,2.1409019428708707,6.0363447557187575,7.31042804140192,0.16433312657361143,0.6556052602486059,0.5340261461652465,0.5888681362506845,0.6055148872237223,0.6098911138500461
9.08908908908909,-0.6499284593377145,-2.4022136685816964,-1.5990208571443154,-0.7219775333070647,-2.0328106105176933,-2.4486518427953774,2.9867268739944883,3.9610945547135463,3.5491873374686747,2.8193579063464353,3.768603203433502,3.5832848262738812,-0.8498512992359019,-0.4949331409793031,-1.1144274132744958,-2.543790263075083,-0.7942461492343986,0.004095884437082591,0.17799049694170288,-1.2821527204361691,-0.4703703656641712,0.12291027284613222,-0.8362867080063154,-0.9706996876993043,2.008253159161058,7.113167151012971,4.797531904149447,2.2192617430014594,6.06065409462129,7.310214162375572,0.1630079366479271,0.6426436152721925,0.5280810098555025,0.594079851299104,0.5957415489813125,0.5941479757406558
9.0990990990991,-0.6581007236323713,-2.4060363423751925,-1.6094051989054774,-0.7470355765957648,-2.0397985960937928,-2.4474958048483613,2.988384804413969,3.9482279279385044,3.544401620725139,2.820484987454974,3.7601779168927663,3.573553340034716,-0.829622165994316,-0.4236659575296524,-1.0662404375841237,-2.521186685376079,-0.7334666555903278,0.07725881555236123,0.1796148655255577,-1.2757863629814519,-0.46511540978010046,0.12888172989679098,-0.8303737747900463,-0.9648325570522935,2.033527772883659,7.126016492192573,4.830226102174892,2.296933204561677,6.0830890678442735,7.307739874463249,0.1615408833279819,0.6293545746829219,0.5218591504623368,0.5990172518038395,0.5856624801280651,0.5781046998774082
9.10910910910911,-0.666067718886885,-2.409146407172332,-1.6193045127791237,-0.7718580042184978,-2.0461772988008584,-2.4456101663220986,2.990059378867803,3.9354256913966275,3.539669258338888,2.821673344667682,3.7518124908551083,3.56388072774367,-0.8091431891192244,-0.3522811776655624,-1.0177336728307642,-2.4978091810500374,-0.6724720035606817,0.15038566955724833,0.18122384093977884,-1.2695546444080892,-0.4599241091227883,0.13490122934995355,-0.8245632459735864,-0.9591274948500683,2.058171918496739,7.1366629152542655,4.861425760673878,2.373892287298045,6.103642741227873,7.303005955518755,0.15993238128800222,0.6157427666601138,0.5153626954501461,0.6036787232841501,0.5752811497836742,0.5617667003094674
9.11911911911912,-0.6738270326990018,-2.4115429704688616,-1.6287157985472618,-0.796437185293234,-2.0519448116411736,-2.442995574828199,2.9917504276072715,3.92268644629838,3.5349895766179693,2.8229234359052953,3.743505855760121,3.5542653161207727,-0.7884207177551446,-0.2808008690498201,-0.9689221276640966,-2.4736650002335967,-0.6112810567656537,0.2234538349174859,0.18281600958034575,-1.2634607719508852,-0.45479920131815244,0.1409660015048204,-0.8188581293602653,-0.9535874237201946,2.0821779731101904,7.1451031372888325,4.891121230411658,2.4501151715181124,6.122308763033486,7.296013882938571,0.15818288988330223,0.6018129205543612,0.5085938583960222,0.608062737565446,0.5646011218226963,0.5451394834566465
9.12912912912913,-0.68137631697786,-2.413225360342163,-1.6376362069534989,-0.8207655642874666,-2.0570994166213676,-2.439652903384084,2.99345776661975,3.9100087618898507,3.5303618743901537,2.824235690879294,3.7352569119772046,3.5447054028895466,-0.7674611763630176,-0.2092471287887652,-0.9198209049920012,-2.4487616303579323,-0.54991273948154,0.29644071838649366,0.18438996266430807,-1.2575079050047897,-0.44974340140662755,0.14707326179788383,-0.8132613966102831,-0.9482152107171595,2.1055385113922234,7.151334558383554,4.919303327833884,2.5255782654648478,6.139081365910097,7.286765833204336,0.1562929130084451,0.5875698654183377,0.5015549383024732,0.6121678532532299,0.5536260537677913,0.5282286464002881
9.13913913913914,-0.6887132886704195,-2.4141931256585942,-1.64606304058453,-0.8448356633568389,-2.06163958528364,-2.435583250142087,2.9951811976823706,3.897391175947981,3.5257854232409254,2.825610510950924,3.72706453018171,3.535199257349531,-0.7462710627311426,-0.1376420765914601,-0.8704451973048648,-2.4231067938305637,-0.4883860307820774,0.3693237519998454,0.18594429667484533,-1.2516991541343845,-0.4447594009916278,0.15322021167383518,-0.8077759823089772,-0.943013666423544,2.1282463078681433,7.155355262426998,4.945963337909693,2.6002582126204588,6.153955368679707,7.275264681208921,0.15426299894160747,0.5730185285067244,0.4942483188836858,0.6159927161801627,0.5423596956539588,0.5110398751460674
9.14914914914915,-0.6958357304677565,-2.4144460362124813,-1.6539937547046186,-0.8686400846597201,-2.0655639791783074,-2.430787938048855,2.9969205084201804,3.8848321952856555,3.521259467760015,2.827048268999083,3.718927551740396,3.525745120957717,-0.7248569459634089,-0.06600784792186418,-0.8208102819721517,-2.3967084456444163,-0.42671995866281853,0.44208040006191685,0.18747761380469938,-1.2460375800985426,-0.4398498673952862,0.15940403946081175,-0.802404783046601,-0.9379855440687215,2.150294339157255,7.157164017702115,4.971093016829744,2.6741318989373877,6.16692617794128,7.26151399936625,0.15209374017519306,0.558163933745724,0.486676467825551,0.6195360598261174,0.5308058888641198,0.49357894285925297
9.15915915915916,-0.7027414914910041,-2.4139840827967127,-1.6614259580428086,-0.8921715126470119,-2.0688714502775265,-2.4252685144351602,2.998675472368769,3.8723302962665023,3.5167832257963973,2.8285493092971126,3.7108447891060705,3.516341207918709,-0.7032254644454513,0.005633412853868753,-0.7709315165126982,-2.369574770914876,-0.3649335941503616,0.5146881661225419,0.18898852239784292,-1.2405261928905542,-0.4350174428217303,0.165621921249713,-0.7971506565098992,-0.9331335386653571,2.171675786147199,7.156760277267443,4.994684594558351,2.7471764599942343,6.177989789492735,7.245518056505196,0.1497857732327504,0.5430112001726305,0.47884193601968145,0.622796705711087,0.5189685649364091,0.47585170807297195
9.16916916916917,-0.7094284879567253,-2.4128074772049186,-1.6683574135326262,-0.9154227163264776,-2.0715610413300687,-2.4190267505362413,3.0004458490413404,3.859883925329236,3.512355888721677,2.8301139473985333,3.702815026221304,3.506985705783435,-0.6813833237893557,0.07725955932284743,-0.7208243338401954,-2.3417141823456,-0.30304604539825886,0.5871245999415182,0.19047563738924722,-1.2351679507940212,-0.4302647435281553,0.17187102177731295,-0.792016420585763,-0.9284602861639747,2.192384036105042,7.154144179126306,5.016730777238954,2.819369288074403,6.187142789570505,7.227281816547846,0.14733977847224958,0.5275655403459456,0.470747356771659,0.625773563760829,0.5068517443435423,0.4578641128700355
9.17917917917918,-0.715894703821515,-2.4109166521652305,-1.6747860390040439,-0.9383865515008923,-2.0736319861570296,-2.4120646409428326,3.002231384000229,3.8474914995213862,3.5079766217017774,2.8317424700317657,3.694837018931075,3.497676776056215,-0.6593372947575525,0.1488484498815328,-0.6705042374853286,-2.3131353176238716,-0.24107645177143247,0.6593673044388043,0.19193758074261233,-1.2299657594548112,-0.42559435900394915,0.17814849531289575,-0.787004852477241,-0.9239683626258531,2.212412684724482,7.149316546183967,5.037224749452162,2.8906880391652665,6.194382355906315,7.206810936972592,0.1447564798757786,0.5118322587265249,0.4623954449837556,0.6284656326451308,0.4944595352446401,0.43962218103888767
9.18918918918919,-0.722138191405629,-2.408312261205647,-1.6807099078274872,-0.9610559629793207,-2.075083709888387,-2.4043844029830455,3.0040318089328086,3.835151407042245,3.5036445639768523,2.83343513500386,3.6869094954042367,3.488412554810001,-0.6370942111665412,0.22037795459033727,-0.6199867967960575,-2.2838470367462937,-0.17904397792092794,0.7313939426282584,0.193372981885925,-1.2249224709693594,-0.42100885115812664,0.18445148654813984,-0.78211868783218,-0.9196602834145081,2.2317555381085183,7.142278885992736,5.056160176325672,2.961110639875693,6.199706258600825,7.184111767062499,0.142036644825727,0.4958167500302642,0.45378899631238306,0.6308720000885902,0.48179613220989187,0.4211320162042477
9.1991991991992,-0.7281570719954482,-2.4049951784510397,-1.6861272495096915,-0.9834239867608399,-2.0759158291403335,-2.3959884760352925,3.0058468417318,3.822862007794863,3.499358829149332,2.835192171113267,3.6790311565636586,3.479191153309594,-0.6146609677710936,0.29182596202461164,-0.5692876421175189,-2.2538584192756663,-0.1169678078508408,0.8031822445327707,0.19478047814470842,-1.2200408829895986,-0.4165107535153214,0.1907771314899749,-0.777360619884767,-0.9155385024060102,2.250406614686989,7.133033390285107,5.073531205495414,3.030615294269788,6.203112860813888,7.159191345939475,0.13918108386752281,0.4795244975528277,0.4449308863005295,0.6329918431538192,0.46886581491845725,0.402399799933024
9.20920920920921,-0.7339495364245908,-2.400966498351871,-1.6910364502412194,-1.0054837521900297,-2.0761281521333275,-2.386879520772468,3.0076761865799284,3.8106216339469237,3.49511850548001,2.8370137780716838,3.671200676524922,3.470010658642658,-0.5920445181295921,0.3631703861198988,-0.5184224599530469,-2.22317876152988,-0.05486713897925251,0.8747100140786491,0.1961587151728304,-1.2153237378447979,-0.41210257042058646,0.19712255835613524,-0.7727332986102363,-0.9116054112183837,2.2683601470683583,7.121582934295086,5.0893324689173225,3.099180490614746,6.204601119271195,7.132057400384882,0.13619065045899803,0.46296107146694276,0.43582406948545455,0.6348244284969777,0.45567294683000603,0.383431789816087
9.21921921921922,-0.7395138456334931,-2.396227535344699,-1.6954360533954718,-1.0272284840835615,-2.075720678750826,-2.377060418337621,3.0095195340389194,3.7984285905003183,3.4909226561920854,2.8389001264349893,3.663416703043422,3.4608691343583127,-0.5692518724511632,0.43438917300933455,-0.46740698810780773,-2.191817573703712,0.007238823804985374,0.945955135967124,0.19750634738073586,-1.210773721680579,-0.40778677625324933,0.203484888473132,-0.7682393298930048,-0.9078633384603242,2.28561058382521,7.107931075867908,5.103559084529153,3.166785008040695,6.204170584587154,7.102718342447265,0.13306624070646092,0.44613212709278605,0.4264715784819171,0.6363691125955642,0.4422219738303106,0.36423431752649627
9.22922922922923,-0.7448483312072858,-2.390779823444586,-1.6993247599790364,-1.0486515048272325,-2.074693600538684,-2.3665342694513782,3.0113765611428023,3.7862811558692546,3.486770319783065,2.8408513575432988,3.6556778579697466,3.451764621113131,-0.5462900954252722,0.5054603078510789,-0.4162570108165525,-2.1597845769244004,0.06933087408777887,1.0168955825208437,0.19882203836097143,-1.2063934636153775,-0.4035658146500651,0.20986123717636687,-0.7638812747084919,-0.9043145489994687,2.3021525912128715,7.092082054358431,5.116206657761848,3.233407923110514,6.201821401403906,7.071183266837903,0.1298087930875545,0.4290434031419981,0.41687652304121975,0.637625341948386,0.4285174228513062,0.3448137868547799
9.23923923923924,-0.7499513958917987,-2.384625115769521,-1.7027014290332356,-1.0697462364427894,-2.073047300645215,-2.3553043934513807,3.013246931495489,3.774177582466706,3.482660510344423,2.84286758347015,3.6479827377131873,3.4426951373243186,-0.5231663040344532,0.5763618216436648,-0.3649883538569965,-2.127089700241919,0.1313898098757903,1.0875094205032425,0.20010446131087017,-1.202185534914611,-0.3994420977379075,0.2162487147121073,-0.7596616483188792,-0.9009612432504448,2.317981054820647,7.074040789318515,5.12727128289997,3.2990286162975515,6.197554308346444,7.037461948115024,0.12641928816098946,0.41170071993586516,0.4070420890863621,0.6385926532476532,0.41456390046605124,0.32517667172187764
9.24924924924925,-0.7548215140875341,-2.3777653839970174,-1.7055650779867488,-1.0905062026239063,-2.0707823537019374,-2.343374327264048,3.0151302953725985,3.7621160972990317,3.478592217888926,2.844948886980841,3.640329913713235,3.4336586798298914,-0.4998876653508492,0.647071798027153,-0.31361687965033846,-2.0937430775548806,0.1933964395410672,1.1577748179086678,0.20135229945226554,-1.1981524481828127,-0.39541800537623706,0.222644427141045,-0.7555829194830578,-0.8978055564829176,2.3330910811551417,7.053812878973839,5.136749544290809,3.3636267783692584,6.191370637793811,7.0015648376575434,0.12289874826323986,0.39410997759822747,0.39697153772360094,0.6392706735231396,0.4003660914590182,0.3053295141703605
9.25925925925926,-0.7594572323214565,-2.3702028177530474,-1.7079148829592,-1.110925030740685,-2.067899525645039,-2.33074782430898,3.0170262898275007,3.750094902568574,3.4745644086855183,2.8470953214999293,3.632717932918923,3.424653224555637,-0.4764613943172451,0.7175683800679881,-0.2621584823504354,-2.0597550444730213,0.25533158776246123,1.2276700507211682,0.20256424644810428,-1.1942966565739725,-0.39149588440957944,0.22904547724315727,-0.7516475096810082,-0.894849558149852,2.3474779991552,7.031404598490585,5.144638517401734,3.4271824166747566,6.183272315466506,6.963503060429255,0.11924823719229606,0.37627715422366675,0.38666820423072434,0.6396591202583672,0.38592875737215965,0.2852789223345501
9.26926926926927,-0.7638571696964527,-2.3619398239335068,-1.709750179015618,-1.1309964538120587,-2.064399773477622,-2.317428853336333,3.018934538801543,3.73811217628405,3.4705760256016633,2.8493069110879077,3.625145318275855,3.4156767271886506,-0.4528947515132814,0.7878297770254559,-0.21062908292315496,-2.025136135117236,0.3171761014619974,1.297173509639845,0.20373900681582943,-1.1906205530203393,-0.3876780479302463,0.2354489654235914,-0.7478577923528535,-0.8920952512361946,2.361137361637969,7.006822898032573,5.150935769725537,3.4896758613343986,6.1732618598301805,6.923288411534499,0.11546885987857261,0.3582083040215455,0.37613549702235155,0.6397578014787783,0.37125673502720247,0.2650315683901672
9.27927927927928,-0.768020018318322,-2.3529790259584122,-1.711070460371688,-1.1507143124454844,-2.0602842449727845,-2.303421597197536,3.0208546532384237,3.726166072878549,3.466625988453035,2.851583650427056,3.617610569220782,3.406727123857244,-0.4291950409075397,0.857834271097646,-0.1590446242174273,-1.989897078858154,0.3789108557343556,1.366263706768687,0.20487529633740564,-1.1871264694799186,-0.383966774551527,0.241851990619291,-0.7442160921528195,-0.8895445716281811,2.3740649466756603,6.980075400609389,5.155639361533413,3.5510877713293905,6.161342381315819,6.880933352566337,0.1115617620430731,0.3399095554364686,0.36537689659257994,0.639566615811866,0.35635493502462023,0.24459418648414102
9.28928928928929,-0.7719445437001651,-2.343323262959071,-1.7118753805497324,-1.1700725567433277,-2.0555542783176586,-2.2887304515497235,3.022786231202678,3.7142547238349395,3.4627131943604517,2.8539255048164813,3.610112162183566,3.397802331817011,-0.4053696075961954,0.927560224144832,-0.1074210660295232,-1.9540487969942744,0.44051675976762966,1.4349192822688208,0.20597184246585903,-1.1838166762028994,-0.38036430769157614,0.24825165120608406,-0.7407246842183367,-0.8871993875034605,2.3862567589025656,6.9511703997162195,5.158747846475401,3.611399140489609,6.1475175813566585,6.8364510077484075,0.10752812984291789,0.3213871092457502,0.3543959544353068,0.6390855525192493,0.3412283402197571,0.22397357064522413
9.2992992992993,-0.7756295851440465,-2.332975588898467,-1.7121647524853736,-1.1890652481753488,-2.050211401698487,-2.2733600234942903,3.024728858002245,3.7023762383184975,3.4588365181139453,2.856332410176342,3.602648551096374,3.388900250142838,-0.38142583552893883,0.9969860843881869,-0.055774380162086516,-1.9176023993706737,0.5019747627535289,1.5031190109711126,0.2070273847282064,-1.1806933810172362,-0.37687285486821875,0.25464504590595133,-0.7373857934545077,-0.8850614987422277,2.3977090307519346,6.9201168567661115,5.160260272028075,3.6705913033777464,6.131791751242135,6.7898551598716175,0.10336918950434418,0.3026472366344774,0.3431962919425576,0.6383146915006762,0.3258820041765691,0.20317657267605743
9.30930930930931,-0.7790740560998127,-2.321939271625146,-1.7119385485848424,-1.207686561416708,-2.0442573328268847,-2.257315130149981,3.0266821063150706,3.690528703816555,3.4549948125438443,2.8588042730612586,3.595218167909946,3.380018760426647,-0.35737114522286745,1.0660903930817611,-0.004120545479450228,-1.880569180939346,0.5632658597851949,1.570841808947073,0.20804067512464855,-1.177758728633611,-0.3734945870048914,0.26102927469419457,-0.734201593834161,-0.8831326363595465,2.4084182236223293,6.88692439831544,5.160176179789332,3.7286459410679686,6.114169770789212,6.741160246026955,0.09908620694329212,0.2836962772487635,0.3317815992811663,0.6372542032699595,0.3103210495994642,0.1822101000273368
9.31931931931932,-0.7822769445009538,-2.3102177918608775,-1.7111969007329186,-1.2259307861509239,-2.0376939784074293,-2.240600797160971,3.028645536319711,3.6787101867849734,3.4511869088987597,2.8613409706829063,3.5878194231167826,3.3711557274806543,-0.33321299146505856,1.1348517911556575,0.04752445703923265,-1.842960618262235,0.624371097740806,1.6380667400360394,0.20901047852390384,-1.1750147999699876,-0.37023163774793466,0.26740143970622343,-0.7311742077137108,-0.8814144619590379,2.4183810289730827,6.851603313083454,5.158495605620223,3.785545086817295,6.094657106831517,6.690381353135731,0.09468048737369467,0.2645406372277954,0.3201556342481514,0.6359043489028487,0.2945506667437266,0.16108111365474503
9.32932932932933,-0.7852373130774054,-2.297814842122422,-1.7099401002514996,-1.2437923288372246,-2.0305234335467337,-2.2232222571403826,3.030618695829895,3.6669187333012343,3.4474116172303613,2.8639423509417785,3.5804507062810793,3.3623090000459173,-0.30895886100453207,1.2032490258283426,0.09914464924751204,-1.8047883659580393,0.685271581151148,1.7047730223266042,0.20993557305456043,-1.1724636114959666,-0.367086102795448,0.2737586461436799,-0.7283057051650322,-0.8799085672081036,2.4275943693485424,6.814164548766824,5.155219079633756,3.8412711316279418,6.073259811526707,6.637534213278635,0.09015337490359226,0.2451867872152834,0.30832222110514484,0.6342654799568568,0.27857611180501535,0.1397966258593047
9.33933933933934,-0.787954299645195,-2.2847343255777255,-1.708168597808807,-1.261265714441747,-2.022747981104201,-2.205184948049735,3.0326011204330046,3.6551523697239587,3.443667726784821,2.8666082324681206,3.5731103865752507,3.353476411505969,-0.2846162702343189,1.2712609571860547,0.15072406077828576,-1.766064253093896,0.7459484780493346,1.770940034590288,0.21081475049232468,-1.1701071145971482,-0.36406003923791497,0.28009800317962,-0.7255981033235607,-0.8786164733348473,2.4360553993307676,6.774619708650163,5.150347626030678,3.895806829698911,6.049984520482662,6.582635198825069,0.08550625211919728,0.2256412603509307,0.2962852493922322,0.6323380383630646,0.2624027052884381,0.11836369811182829
9.34934934934935,-0.7904271173728404,-2.2709803548369085,-1.705883003279264,-1.2783455881320447,-2.014370090984652,-2.1864945115148178,3.0345923336324296,3.643409103358633,3.439954006400794,2.86933840467201,3.5657968133228732,3.3446557806053,-0.2601927628643528,1.3388665647272648,0.20224673398803508,-1.7268002795230533,0.8063830258008681,1.836547322665467,0.21164681664304652,-1.1679471949596971,-0.3611554649108031,0.28641662486247316,-0.7230533657528161,-0.8775396306468493,2.443761506420384,6.732981048013599,5.143882762782291,3.949135303765135,6.024838450703026,6.525701317364217,0.08074053965703724,0.20591065024254276,0.2840486727215741,0.6301225562899385,0.24603583035770668,0.09678943886213272
9.35935935935936,-0.7926550550244204,-2.256557250678405,-1.703084085554083,-1.2950267169343832,-2.0053924193730435,-2.1671567910785132,3.0365918469937547,3.6316869231293487,3.436269204913831,2.872132627802574,3.5585083165478872,3.3358449121724725,-0.23569590758590533,1.4060449538701676,0.2536967288971202,-1.6870086121696721,0.8665565369122322,1.9015746057895746,0.21243059172140336,-1.1659856719752972,-0.3583743577593393,0.29271163101849695,-0.7206734018255492,-0.8766794180719446,2.4507103118453335,6.689261470338474,5.135826501160403,4.001240050322527,5.997829398352742,6.466750206439496,0.07585769576430886,0.1860016089194044,0.27161650755117983,0.6276196559792014,0.22948093116487836,0.07508100133370073
9.36936936936937,-0.7946374771792412,-2.2414695407106695,-1.6997727723026264,-1.3113039913533078,-1.9958178079115234,-2.1471778303911138,3.0385991602947313,3.61998380025634,3.432612051567083,2.874990633016329,3.551243207529872,3.3270415978476446,-0.21113329572828762,1.472775362421187,0.30505812812460614,-1.6467015812619017,0.9264504048162224,1.9660017828776195,0.21316491072512422,-1.164224298166688,-0.3557186552156568,0.298980148152451,-0.7184600661217014,-0.8760371427211446,2.4568996712972635,6.643474523312385,5.126181345114552,4.052104944737311,5.968965736344304,6.40580012808794,0.07085921584757983,0.16592084476756175,0.25899283193921574,0.6248300495538086,0.2127435111612096,0.05324558130447214
9.37937937937938,-0.7963738244280312,-2.225721957969842,-1.6959501496846088,-1.3271724269529823,-1.985649282819065,-2.126563871338685,3.040613761678986,3.608297688939111,3.4289812564281728,2.877912122454611,3.543999779365237,3.3182436168142773,-0.18651253890854388,1.5390371670024934,0.35631504181609136,-1.6058916765143998,0.9860461096322191,2.029808938745075,0.21384862380463926,-1.1626647586339534,-0.35319025358850725,0.30521931034620814,-0.7164151578433664,-0.8756140394738399,2.4623276755953234,6.59563439463476,5.114950290496701,4.1017142462380605,5.938256411745426,6.342869963186277,0.06574663200997706,0.1456751204476427,0.24618178427922965,0.6217545387980895,0.19582913138963742,0.031290414874446996
9.38938938938939,-0.7978636135456021,-2.2093194394538243,-1.6916174620132352,-1.342627165899811,-1.9748900539539649,-2.105321352110062,3.042635127813425,3.596626527044944,3.4253755108121133,2.8808967693300844,3.5367763075341494,3.3094487365347924,-0.1618412666748651,1.604809889436545,0.4074516125630127,-1.564591543261476,1.0453252238996231,2.092976350273211,0.2144805966280392,-1.1613086705217377,-0.3507910074657266,0.31142626015502656,-0.7145404202469309,-0.8754112705854117,2.466992651277167,6.545755907624303,5.102136824133644,4.150052602788894,5.90571094300899,6.277979205605386,0.060521512577005235,0.12527125079586304,0.2331875620166888,0.6183940149101207,0.17874340875942205,0.009222776220799424
9.3993993993994,-0.799106437639925,-2.1922671245932106,-1.686776111369377,-1.357663478465863,-1.9635435138194854,-2.0834569052030703,3.0446627240492763,3.584968236802566,3.421793487710127,2.8839442180222936,3.529571050473017,3.3006547134899598,-0.13712712414445152,1.6700732030856722,0.4584520203119056,-1.5228139785420574,1.1042694182826773,2.155484492514969,0.21505971074123237,-1.160157582507555,-0.3485227291296402,0.31759814950120413,-0.7128375400925754,-0.8754299253173737,2.4708931611169844,6.493854516629652,5.087744922747409,4.19710505584232,5.87133941702605,6.2111479561749965,0.05518546161114285,0.10471610070887222,0.22001442034722316,0.6147494582264081,0.16149201430348126,-0.012950024658810125
9.40940940940941,-0.8001019662775732,-2.1745703536595515,-1.6814276571669033,-1.3722767644926377,-1.9516132365129564,-2.060977355370598,3.0466960045867313,3.5733207255007677,3.418233842224246,2.8870540841822354,3.5223822501523565,3.291859293921783,-0.1123777696365561,1.7348069391447465,0.5093004872620968,-1.4805719271376874,1.1628604672449079,2.2173140447394757,0.2155848639231873,-1.1592129743113466,-0.3463871879855878,0.32373214056483895,-0.7113081471113013,-0.875671019590159,2.4740280045703873,6.439946302244681,5.071779051723988,4.242857044970257,5.835152486002896,6.142396916460465,0.04974011841536483,0.08401658301308619,0.20666667089697988,0.6108219379189651,0.14408067141896,-0.03522064421401985
9.41941941941942,-0.8008499455854944,-2.156234666111441,-1.6755738156693056,-1.386462554814714,-1.9391029766186565,-2.0378897175071478,3.048734412643123,3.561681886191754,3.41469521200755,2.8902259548459117,3.5152081326598643,3.2830602145796486,-0.0876008723014412,1.7989910928849826,0.5599812827503166,-1.4378784775647853,1.221080254691428,2.278445896413335,0.21605497053615094,-1.1584762562264426,-0.34438611000374597,0.32982540667141974,-0.7099538134896515,-0.8761354956586591,2.4763962181460233,6.3840479663299,5.054244163730782,4.2872944123718035,5.7971613641630695,6.071747382353582,0.044187157025746424,0.06317965631917323,0.19314868038549782,0.6066126116648767,0.1265151540915758,-0.0575817076199494
9.42942942942943,-0.8013501983290789,-2.137265798878939,-1.669216459457765,-1.4002165126428454,-1.9260166680448203,-2.014201194476519,3.0507773806245924,3.5500495983990086,3.411176217709913,2.893459388556834,3.50804690878851,3.274255203469514,-0.06280410974598284,1.8626058298469437,0.6104787281207149,-1.3947468580224072,1.2789107795773609,2.3388611531168424,0.21646896187073383,-1.157948768672069,-0.34252117717442043,0.33587513317597173,-0.708776053372284,-0.8768242218106173,2.4779970757037995,6.3261768268415475,5.0351456971831885,4.330403407256346,5.7573778242753955,5.999221237479352,0.03852828569330559,0.042212322862353525,0.17946486927151484,0.6021227252884557,0.10880128510429332,-0.0800258110650768
9.43943943943944,-0.8016026239665041,-2.11766968458686,-1.6623576168508238,-1.413534434906073,-1.9123584228051302,-1.989919174881307,3.052824330301202,3.538421728829449,3.407675463429111,2.8967539154974355,3.5008967746294695,3.265441980605896,-0.03799516565665738,1.925631491980831,0.6607772015787765,-1.3511904322967612,1.336334161480638,2.3985411423932916,0.2168257864857557,-1.1576317817675448,-0.34079402697697697,0.3418785183434833,-0.7077763223825525,-0.8777379920879669,2.4788300886796244,6.266350812469899,5.014489574560802,4.372170690100684,5.7158141940090905,5.924840946420851,0.03276524635524332,0.021121626329181516,0.16561971038212783,0.5973536123761013,0.09094493423088083,-0.10254552404809611
9.44944944944945,-0.8016071986793315,-2.0974524497174816,-1.6549994712758445,-1.4264122535524364,-1.898132529745068,-1.9650512307748982,3.05487467298542,3.5267961320896593,3.404191537167159,2.9001090376293646,3.493755912169713,3.2566182587664323,-0.013181727420646739,1.988048603732155,0.710861143027631,-1.3072226956237476,1.3933326461374578,2.45746741952956,0.21712441054274578,-1.1575264949282926,-0.3392062518625762,0.347832774225342,-0.7069560171612417,-0.8788775260312045,2.4788950062365966,6.204588457088541,4.992282200573746,4.4125833367787815,5.672483352117069,5.848629547764182,0.02689981409574666,-8.53503285131733e-05,0.1516177275257292,0.5923066938639743,0.07295201641490734,-0.12513339168304946
9.45945945945946,-0.8013639753793527,-2.0766204127132375,-1.6471443605924485,-1.4388460368078877,-1.883343453213524,-1.939605115316669,3.056927809713937,3.5151706514059704,3.400723011291735,2.9035242288425924,3.486622489894062,3.2477817442487718,0.011628516254201362,2.0498378780709072,0.7607150588852596,-1.2628572705108039,1.4498886109386793,2.5156217732661825,0.21736381813499434,-1.157634036483797,-0.33775939875087135,0.3537351275315071,-0.7063164749236013,-0.8802434684468736,2.4781918153425884,6.140908894016253,4.968530460179725,4.45162884256297,5.627398724448647,5.770610646965762,0.020933796596520223,-0.02140148709185319,0.13746349408915085,0.5869834775986248,0.05482848993474623,-0.14778193701201733
9.46946946946947,-0.8008730836916803,-2.0551800820199837,-1.638794776368145,-1.45083199039301,-1.867995831680075,-1.9135887603711232,3.058983131432757,3.503543119348168,3.397268443002536,2.906998935113309,3.4794946633915362,3.2389301376295743,0.03642787771982142,2.1109802224623646,0.8103235268811101,-1.2181079025193464,1.505984570385461,2.572986231435156,0.21754301161105355,-1.1579554633176212,-0.336454968540826,0.35958282049814994,-0.705858973034816,-0.8818363891982337,2.47672074077422,6.075331850093321,4.943241716452366,4.48929512599527,5.58057427979286,5.6908084090440765,0.014869033577217751,-0.042819629084627164,0.12316163161944799,0.581385557870702,0.03658035455515216,-0.17048366332465234
9.47947947947948,-0.8001347299140882,-2.0331381540714437,-1.6299533631063747,-1.4623664586971719,-1.852094476298355,-1.8870102740517045,3.061040019185496,3.491911358556603,3.3938263748024466,2.910532574670555,3.472370575965787,3.2300611345253687,0.06120867276804937,2.171456744777678,0.8596712008306316,-1.1729884560091157,1.561603181502446,2.6295430665237127,0.21766101189258732,-1.158491760529599,-0.33529441563580253,0.3653731117504925,-0.705584728604042,-0.8836567830191777,2.474482245047194,6.007877639574085,4.916423808301573,4.525570532627674,5.532024525553699,5.609247551098223,0.008707396225945652,-0.06433258879380431,0.10871680839076332,0.5755146149218919,0.01821364966598312,-0.19323105648383607
9.48948948948949,-0.7991491969526138,-2.0105015112154585,-1.620622917427207,-1.4734459259097468,-1.8356443694159679,-1.8598779382100439,3.0630978443048384,3.4802731824724797,3.3903953349733444,2.914124538171526,3.4652483592494416,3.221172426355046,0.08596322300967608,2.231248759142413,0.9087428153862539,-1.1275129098457455,1.6167272492068223,2.6852748011623526,0.21771685878647176,-1.1592438411203039,-0.3342791474830686,0.37110327716057673,-0.7054948980971358,-0.8857050693514577,2.47147702827304,5.938567157837644,4.8880850480465385,4.560443838630249,5.481764503258583,5.525953334655509,0.002450786620015266,-0.08593314830016421,0.09413373795671504,0.5693724144252391,-0.00026554759135391737,-0.2160165872567429
9.4994994994995,-0.7979168442334443,-1.9872772195826784,-1.610806387200943,-1.4840670171080546,-1.8186506630314005,-1.832200205871425,3.0651559686070917,3.4686263960710932,3.386973838056415,2.917774188885511,3.458126133822168,3.2122617011037398,0.11068385825169871,2.290337791721238,0.9575231907633376,-1.0816953530728795,1.6713397316315972,2.740164213535434,0.21770961129104935,-1.1602125456978953,-0.33341052412786487,0.3767706106997004,-0.7055905769681976,-0.8879815922052663,2.4677060279422878,5.867421874918634,4.858234218842199,4.593904254265898,5.429809783901483,5.440951557850524,-0.003898862862876173,-0.10761406151835096,0.07941717768875577,0.5629608069390066,-0.01885112420915746,-0.23883271365058414
9.50950950950951,-0.796438107591112,-1.963472526898366,-1.600506870634894,-1.494226499301682,-1.801118677198416,-1.8039856986172553,3.067213744589774,3.4569687965977893,3.383560385336824,2.9214808628863955,3.4510020098322527,3.203326644087866,0.13536291887203383,2.3487055864369633,1.0059972374396349,-1.0355499805501798,1.7254237454014334,2.7941943427126383,0.21763834789644185,-1.1613986422074287,-0.33268985778217175,0.38237242528525356,-0.7058727993100394,-0.8904866200432201,2.4631704186341628,5.7944638288601045,4.826880571959927,4.6259414272307495,5.376176463122108,5.354268547438057,-0.010339590142854503,-0.12936805644565605,0.06457192730095661,0.5562817273342511,-0.03753693320979835,-0.2616718832523139
9.51951951951952,-0.7947134991330331,-1.939094860237975,-1.5897276153136184,-1.5039212824328623,-1.7830538983784208,-1.775243203915357,3.0692705156321805,3.4452981743064193,3.3801534653325853,2.9252438692536806,3.443874087621515,3.1943649387210806,0.15999275819095712,2.4063341106221583,1.0541499608268041,-0.9890910885585745,1.7789625708594174,2.847348493899673,0.21750216687882962,-1.1628028256827203,-0.3321184124083079,0.38790605362169506,-0.7063425375236911,-0.8932203456877786,2.4578716116528696,5.719715618890545,4.794033823923285,4.656545445859105,5.320881156222683,5.2659311506423725,-0.01686940404528267,-0.15118783741883599,0.04960282736167213,0.5493371941962825,-0.05631679555261315,-0.2845265355715694
9.52952952952953,-0.7927436070804348,-1.91415182372721,-1.5784720171929139,-1.5131484203326029,-1.7644619777413124,-1.745981672398903,3.0713256161988567,3.4336123132000607,3.376751554287492,2.9290624902819444,3.436740458353364,3.1853742672809187,0.1845657448385356,2.4632055606016086,1.1019664659125317,-0.9423330703741073,1.8319396572431401,2.8996102436065714,0.21730018658860512,-1.1644257180208346,-0.3316974033174915,0.39336884903540736,-0.707000702007042,-0.89618288625213,2.4518112545905906,5.6432003984271555,4.75970415349975,4.685706842191965,5.26394099302383,5.175966726845345,-0.023486284917189605,-0.1730660873782664,0.03451475779254663,0.5421293092002006,-0.07518450205073694,-0.30738910438612044
9.53953953953954,-0.7905290955857167,-1.8886511961872756,-1.5667436195478754,-1.5219051116322675,-1.7453487294153414,-1.7162102150948408,3.073378372045926,3.4219089917737695,3.3733531166679356,2.9329359816986917,3.429599204643787,3.1763523116758723,0.20907426511731927,2.5193023672038697,1.149431961871827,-0.8952904118117595,1.8843386278084866,2.9509634447320034,0.21703154573231184,-1.1662678677792737,-0.3314279967834863,0.39875818630317217,-0.7078481408627175,-0.8993742830945622,2.444991230817335,5.5649418679075655,4.723902198549336,4.713416594908207,5.205373612561166,5.0844031391160325,-0.030188185252525524,-0.19499547013872792,0.019312636355328157,0.5346602564606967,-0.09413381529727514,-0.33025202008910415
9.54954954954955,-0.7880707045263043,-1.8626009287260439,-1.5545461118753463,-1.5301887006303263,-1.7257201286865196,-1.6859381006026626,3.0754281004302007,3.4101859837591433,3.369956605663483,2.9368635728905153,3.4224484011950915,3.16729675421268,0.23351072535956066,2.5746072012002257,1.1965317666460564,-0.8479776867406214,1.936143284899551,3.001392231562013,0.21669540364828138,-1.1683297499959233,-0.33131130967145467,0.4040714624740092,-0.7088856396252815,-0.9027945017963365,2.4374136588977793,5.48496426745218,4.686639052731055,4.739666132117457,5.145197157624239,4.991268745584315,-0.03697303032604919,-0.21696863266612554,0.004001417126956905,0.5269323018563243,-0.1131584716002255,-0.3531077120373151
9.55955955955956,-0.7853692492750599,-1.836009142275885,-1.5418833287510996,-1.5379966781140102,-1.7055823101481404,-1.6551747522243936,3.0774741103210177,3.3984410588704517,3.3665604636910365,2.9408444671375067,3.4152861154321967,3.15820527836358,0.25786755427823277,2.6291029786693536,1.2432513114883081,-0.8004095525718041,1.987337614963106,3.0508810246816407,0.21629094057588297,-1.1706117660318172,-0.3313484090821304,0.40930609768412485,-0.7101139210078456,-0.9064434321630679,2.429080891935312,5.403292369359459,4.647926262068306,4.764447334013854,5.083430269139516,4.896592390661264,-0.04383871883565041,-0.23897820735943248,-0.011413911036600147,0.5189477923284475,-0.1322521829255463,-0.3759486108998265
9.56956956956957,-0.7824256204473184,-1.8088841250789256,-1.5287592486421084,-1.5453266821356098,-1.684941565800979,-1.6239297450466896,3.079515702614723,3.3866719835521137,3.3631631229024257,2.944877841855839,3.408110408141275,3.1490755695332884,0.2821372053111173,2.6827728662860486,1.2895761454736716,-0.7526007457204883,2.0379057935060714,3.0994145357979064,0.2158173579183021,-1.173114243436766,-0.3315403120114226,0.41445953596471713,-0.7115336446681699,-0.9103208882496153,2.4199955168434477,5.3199514704364255,4.60777582137418,4.787752535389808,5.020092080399144,4.80040339610896,-0.05078312355290949,-0.26101681433715485,-0.0269283260472887,0.5107091551550828,-0.15140863884777067,-0.39876715100621346
9.57957957957958,-0.7792407836246307,-1.7812343301205111,-1.5151779926742661,-1.552176498743186,-1.663804343104764,-1.5922128029759441,3.0815521703517526,3.374876521727282,3.3597630056952865,2.9489628488484456,3.4009193341105504,3.139905315825478,0.3063121589572373,2.7356002865323585,1.3354919399730396,-0.7045660770435132,2.087832189994453,3.1469777724726624,0.21527387849876686,-1.1758374358378925,-0.3318879850255561,0.4195292460423874,-0.7131454069943209,-0.9144266084084686,2.4101603535448666,5.234967384166788,4.566200170537844,4.809574528009065,4.955202211137281,4.702731551962525,-0.05780409198169217,-0.2830770637276075,-0.04253677414220907,0.5022188971998623,-0.17062150850756277,-0.4215557726936515
9.58958958958959,-0.7758157790552965,-1.7530683725116698,-1.5011438233559438,-1.5585440626654576,-1.6421772429815207,-1.560033795727325,3.0835827989362303,3.363052435547305,3.356358525227045,2.953098614563727,3.393710942773049,3.1306922088085014,0.3303849251049115,2.7875689228295255,1.380984493089048,-0.6563204272539204,2.1371013726922294,3.193556042763851,0.21465974681014277,-1.1787815228511072,-0.33239234395184963,0.4245127221319109,-0.7149497409099579,-0.9187602553616236,2.399578454098311,5.148366432719117,4.523212190673112,4.82990656283825,4.888780761455827,4.60360710730718,-0.06489944702457577,-0.3051515579622927,-0.058234171450670294,0.4934796041363461,-0.18988444257561077,-0.44430692465216604
9.5995995995996,-0.7721517213317816,-1.7243950268213848,-1.4866611432577774,-1.5644274579506603,-1.6200670177714058,-1.5274027357686741,3.08560686635802,3.3511974861418383,3.352948085931871,2.9572842403621884,3.3864832788511126,3.121433944280136,0.3543480453507089,2.838662724589138,1.4260397340527788,-0.6078787423138712,2.185698113438691,3.2391349597737285,0.2139742292578179,-1.1819466100155545,-0.3330542535852257,0.42940748472112045,-0.7169471156993061,-0.9233214162959202,2.3882531017536133,5.060175438797522,4.4788252001304425,4.848742352136285,4.82084830560143,4.503060760913193,-0.07206698765690091,-0.3272328940716716,-0.07401540557057731,0.48449393964792953,-0.2091910752222473,-0.4670130662673018
9.60960960960961,-0.768249799045118,-1.6952232243595027,-1.471734493649095,-1.5698249185591766,-1.5974805691416674,-1.4943297752202123,3.087623643417167,3.3393094343693637,3.3495300840404285,2.9615188027909456,3.3792343830024594,3.112128223031102,0.37819409530858594,2.888865912181933,1.4706437275798665,-0.5592560288073638,2.233607392362755,3.2837004461026464,0.21321661439580433,-1.1853327287510464,-0.33387452741054546,0.4342110813476602,-0.719137936851872,-0.9281096029818114,2.3761878099351503,4.97042171733737,4.433052950373538,4.866076071400957,4.751425885595709,4.401123651731591,-0.0793044896082393,-0.34931366598261676,-0.08987533715366094,0.47526464460358764,-0.22853502609218845,-0.4896666699594922
9.61961961961962,-0.7641112744163957,-1.6655620504111195,-1.4563685530914032,-1.574734828909753,-1.574424945949375,-1.4608252027110122,3.08963239395065,3.327386041567891,3.346102908102255,2.9658013538659946,3.3719622924676114,3.1027727516071257,0.4019156869084916,2.938162981822712,1.5147826781846554,-0.5104673492941824,2.2808144025327883,3.3272387382070163,0.21238621315598158,-1.1889398363385,-0.3348539273408527,0.4389210873673691,-0.7215225459269471,-0.933124251915532,2.363386321154038,4.879133067048613,4.385909621721887,4.881902361172093,4.6805350047206495,4.297827349253603,-0.08660970605106744,-0.3713864668168368,-0.10580880149905834,0.46579453620971634,-0.24790990228377824,-0.5122602235194005
9.62962962962963,-0.7597374829054573,-1.6354207414233008,-1.440568135989371,-1.579155724379136,-1.5509073420585842,-1.426899440193212,3.091632375061381,3.315425070305603,3.34266493951063,2.970130921362177,3.364665041718465,3.0933652430693113,0.42550547068372835,2.986538710369852,1.558442934451079,-0.46152781764651746,2.3273045545405115,3.3697363906601,0.21148235907041155,-1.1927678159233817,-0.33599316347160973,0.4435351067140559,-0.7241012204379453,-0.9383647244846195,2.3498526058493914,4.786337761809344,4.337409818960504,4.896216328690756,4.608197620861197,4.193203843736814,-0.0939803682964322,-0.39344389118955725,-0.12181061015475435,0.4560865071383297,-0.2673093003321289,-0.5347862324385115
9.63963963963964,-0.755129832796921,-1.6048086821450056,-1.4243381910997588,-1.583086291754974,-1.5269350941126087,-1.3925630397149564,3.093622837349378,3.303424285131218,3.339214553029743,2.9745065091107312,3.357340663107826,3.083903417752571,0.44895613804636086,3.0339781600379316,1.6016109932589315,-0.41245259436970155,2.373063481017552,3.4111802803143183,0.21050440848665591,-1.19681647654216,-0.33729289385100014,0.4480507726504302,-0.726874173756606,-0.9438303071567368,2.3355908611590412,4.692064541912235,4.287568566818282,4.9090135494139435,4.534436139707114,4.087285536301051,-0.10141418649639318,-0.4154785375077504,-0.13787555252638364,0.4461435246318863,-0.2867268081955399,-0.5572372222342524
9.64964964964965,-0.750289804763655,-1.5737354027210984,-1.407683799998756,-1.586525369641839,-1.502515679262093,-1.3578266801530612,3.0956030251450426,3.2913814533238304,3.3357501173240225,2.978927097304356,3.3499871875196927,3.0743850040218996,0.4722604235499686,3.0804666830220127,1.644273503964229,-0.36325688190850686,2.4180770410832566,3.451557610363777,0.20945174077602932,-1.2010855531717586,-0.3387537242663698,0.4524657485099575,-0.7298415550370959,-0.9495202116917373,2.3206055096200386,4.596342605166589,4.236401305316324,4.920290068384337,4.4592734078161875,3.980105228897055,-0.10890885035302524,-0.437483010267201,-0.15399839749289881,0.43596862958501814,-0.3061560072445821,-0.5796057407689219
9.65965965965966,-0.7452189514078421,-1.5422105757413536,-1.3906101755081965,-1.5894719488202502,-1.4776567128495846,-1.3227011639064183,3.097572176744469,3.2792943456419996,3.3322699954894386,2.983391642809681,3.342602645020085,3.0648077390262465,0.49541110713904124,3.1259899260321418,1.6864172725323643,-0.31395591994046024,2.462331324722382,3.490855914305762,0.20832375853472349,-1.205574706801992,-0.340376208046873,0.45677772842940845,-0.7330034491600309,-0.9554335753769104,2.3049011977994005,4.499201597858734,4.183923884987692,4.930042401454668,4.382732705540954,3.8716961141510793,-0.11646202983376053,-0.4594499223476943,-0.170173895028602,0.4255649356034492,-0.3255904742532313,-0.6018843605617095
9.66966966966967,-0.7399188967797761,-1.5102440132453627,-1.3731226600811457,-1.5919251725585832,-1.4523659460513278,-1.2871974135511601,3.0995295246467065,3.2671607370718556,3.328772545586639,2.9878990794870495,3.3351850655082336,3.0551693694497484,0.51840101638432,3.1705338347366716,1.7280292656227731,-0.2645649806576318,2.5058126570913126,3.52906305979997,0.20711988777774043,-1.2102835245309644,-0.34216084588238455,0.4609844380718739,-0.7363598766964378,-0.9615694612853297,2.2884827948554824,4.400671605573584,4.130152561970079,4.938267536366325,4.304837739821129,3.7620917650885195,-0.12407137589284858,-0.4813718973056192,-0.1863967778310406,0.4149356280403947,-0.3450237833914337,-0.6240656810930906
9.67967967967968,-0.7343913358745368,-1.4778456636842698,-1.3552267241473546,-1.5938843368777702,-1.4266512634770052,-1.2513264684586212,3.101474295792912,3.2549784075739874,3.3252561211757263,2.9924483185175137,3.3277324793679046,3.0454676522601,0.5412230287033944,3.214084658113027,1.7690966146238511,-0.21509936403835728,2.5485076027514646,3.566167252424285,0.20583957812557416,-1.2152115196834008,-0.34410808565873335,0.4650836353400248,-0.7399107938916641,-0.967926858557228,2.2713553910304434,4.3007831438801825,4.075103992972903,4.9449629336818655,4.225612636843952,3.651326124739787,-0.13173452119871254,-0.5032415716632759,-0.20266176295425864,0.4040839630107389,-0.3644495082184879,-0.6461423311008822
9.68968968968969,-0.7286380341067027,-1.445025608840279,-1.3369279644190957,-1.595348890768707,-1.4005206807281707,-1.215099481377144,3.103405711807308,3.2427451428288823,3.321719071852536,2.9970382487369487,3.3202429181186752,3.0357003554538227,0.5638700735658653,3.256628952704562,1.8096066196368703,-0.1655743931103591,2.5904029698285767,3.602157039325938,0.204482302983583,-1.220358131951873,-0.3462183223093098,0.469073111079393,-0.7436560926692436,-0.97450468270431,2.253524296074263,4.199567148884137,4.018795230120387,4.950126527571139,4.145081934574751,3.5394334956316245,-0.13944908086697416,-0.5250515971941764,-0.21896355344690258,0.39301326638329454,-0.38386122367662484,-0.6681069708672494
9.6996996996997,-0.7226608267632614,-1.4117940607048889,-1.3182321021579015,-1.5963184363623026,-1.3739823419161319,-1.1785277149787856,3.105322989239878,3.230458734980686,3.318159743786231,3.0016677369771703,3.3127144150669507,3.0258652587981976,0.586335134682392,3.2981535867822003,1.8495467534076624,-0.1160054092067322,2.6314858140965867,3.637021312766915,0.20304755971399757,-1.22572272756088,-0.34849189768309186,0.4729506897714571,-0.7475956006547154,-0.9813017759369086,2.2349950376008016,4.097054967649855,3.961243715672211,4.953756726450793,4.063270575160014,3.4264485291671236,-0.14721265319892243,-0.5467946432036344,-0.23529683999467282,0.3817269327514605,-0.40325250808416896,-0.689952294495955
9.70970970970971,-0.7164616184348879,-1.378161358316816,-1.2991449814027483,-1.5967927290521187,-1.3470445171400494,-1.1416225383719953,3.107225339810724,3.218116983379053,3.3145764802580544,3.0063356284139564,3.305145005956523,3.0159601545696497,0.6086112521769466,3.338645744409562,1.8889046652048507,-0.06640776721626297,2.6717434429848423,3.6707493135625167,0.20153486980051005,-1.2313045994537275,-0.3509291004291317,0.47671423021631787,-0.7517290812193891,-0.9883169075138856,2.2157733593764095,3.993278348495546,3.9024672766233945,4.955852413476952,3.9802038972053366,3.3124062148977305,-0.15502282042519652,-0.5684633988039347,-0.25165630256661053,0.3702284243825928,-0.4226169451276632,-0.7116710321791456
9.71971971971972,-0.7100423824257673,-1.3441379645605878,-1.2796725671602271,-1.5967716775695553,-1.31971559992603,-1.1043954235813465,3.109111970656008,3.2057176953188544,3.3109676222010744,3.0110407469218687,3.2975327296184656,3.005982848288327,0.6306915247416025,3.378092929410325,1.9276681846434303,-0.01679683082955224,2.7111634195073955,3.7033306344120116,0.1999437790053946,-1.237102967502153,-0.3535301658975381,0.4803616262047518,-0.7560562335440427,-0.9955487741151656,2.195865219541615,3.8882694311639985,3.842484119185061,4.9564129468909135,3.8959076279306135,3.1973418696905727,-0.16287714945445297,-0.5900505751833827,-0.26803661206471335,0.3585212701464144,-0.4419481258523423,-0.7332559524529723
9.72972972972973,-0.703405160142145,-1.309734462926799,-1.2598209435572676,-1.5962553440115692,-1.2920041046280133,-1.0668579419954036,3.110982084575398,3.1932586867775146,3.3073315087407424,3.0157818954357585,3.2898756286201674,2.9959311594486726,0.6525691117731889,3.416482969236584,1.9658253254525146,0.03281203221758597,2.7497335661131714,3.7347552231203447,0.19827385751910961,-1.2431169787386296,-0.35629527605698547,0.4838908071794349,-0.7605766927025349,-1.0029960002367904,2.1752767887664497,3.7820607368721757,3.7813128231477964,4.9554381602177635,3.810407875204927,3.081291126794438,-0.17077319262678434,-0.6115489078685242,-0.28443243197636664,0.34660906442279804,-0.46123965065033673,-0.7546998644413513
9.73973973973974,-0.6965520604597917,-1.2749615542350319,-1.2395963119569833,-1.5952439438209074,-1.2639186637912536,-1.0290217607838352,3.112834880280955,3.1807377831497528,3.303666477736118,3.020557856318846,3.2821717499133056,2.985802922245745,0.674237235491151,3.453804018737021,2.003364289186078,0.08240345490197744,2.7874419684558145,3.7650133857099046,0.19652470010233575,-1.2493457076112766,-0.35922455942877585,0.4872997388851318,-0.7652900297653038,-1.0106571386083691,2.1540144483399644,3.674685158242713,3.7189723361293536,4.9529283623178575,3.723731119463594,2.9642899248078143,-0.17870848847165818,-0.6329511589788424,-0.30083842002907935,0.33449546598925733,-0.48048513124599146,-0.7759956200871642
9.74974974974975,-0.6894852590705806,-1.239830053320455,-1.2190049890382233,-1.5937378457188662,-1.2354680254792092,-0.9908986392848727,3.1146695526473653,3.168152819979494,3.2999708663215666,3.025367391737262,3.2744191454805467,2.9755959862970744,0.6956891830359608,3.4900445638237083,2.040273468875549,0.13196207567071946,2.8242769790820486,3.7940957894213896,0.19469592622040544,-1.2557881562612987,-0.36231809103747326,0.490586424007649,-0.7701957519227208,-1.0185306706327983,2.132084788194551,3.5661759491204252,3.6554819677084787,4.948884337291119,3.6359042055098576,2.846374496552391,-0.18668056247013964,-0.6542501194732285,-0.3172492298470126,0.3221841968884914,-0.49967819267768604,-0.7971361163702113
9.75975975975976,-0.6822069978083801,-1.2043508856851262,-1.1980534048394238,-1.5917375715905966,-1.2066610505646742,-0.952500425364238,3.1164852929634566,3.1555016436887255,3.296243011448788,3.03020924404093,3.266615872980789,2.965308217359816,0.716918308547427,3.5251934250364205,2.076541452623124,0.18147254319711828,2.860227221037405,3.821993465602839,0.1927871801700824,-1.262443254822868,-0.36557589237812643,0.4937489028013541,-0.7752933026282641,-1.026615006848113,2.1094946048656595,3.456566714276981,3.590861383446675,4.943307344234218,3.5469543342037797,2.727581357855467,-0.1946869278211625,-0.6754386113875348,-0.3336595126087896,0.30967904127633605,-0.5188124752755422,-0.8181142975112293
9.76976976976977,-0.6747195839544688,-1.1685350841150397,-1.1767481007673661,-1.5892437963229902,-1.177506709985985,-0.9138390517466686,3.118281289184913,3.1427821123030726,3.292481250428988,3.035082136150682,3.258759996392733,2.954937498042999,0.7379180352222615,3.5592397610033415,2.1121570271346832,0.23091952113345968,2.8952815913882053,3.848697812485943,0.19079813119865163,-1.2693098617453542,-0.36899793140009,0.49678525370506604,-0.7805820617614626,-1.0349084874113263,2.08625089938756,3.3458913990069403,3.525130598799757,4.936199116850701,3.4569090540409,2.6079472962447467,-0.20272508621161173,-0.6965094900625124,-0.3500639187060694,0.2969838442504734,-0.5378816366344054,-0.8389231571612921
9.77977977977978,-0.6670253895226871,-1.132393785263958,-1.155095727571458,-1.5862573475951978,-1.1480140819691542,-0.8749265323211707,3.1200567261881074,3.1299920961738703,3.288683921475034,3.0399847719514748,3.2508495866565927,2.944481728514624,0.7586818573502672,3.5921730717971028,2.1471091811912224,0.2802876928591419,2.929429264658711,3.8742005978487577,0.18872847361528297,-1.2763867641378086,-0.37258412250744977,0.4996935939461275,-0.7860613458105647,-1.043409382604109,2.0623608751257816,3.234184278618356,3.4583099729210827,4.927561862914168,3.3657962526232588,2.4875093595590214,-0.2107925285899787,-0.7174556463614492,-0.36645709940237453,0.28410251066026837,-0.5568793535814918,-0.8595557405759148
9.78978978978979,-0.6591268505245507,-1.0959382262050943,-1.1331030432841631,-1.5827792056218422,-1.1181923492167927,-0.8357749584211493,3.1218107860249815,3.1171294786965045,3.284849364243426,3.0449158366915943,3.2428827223137358,2.9339388272034124,0.779203342328512,3.6239832021851135,2.1813871090577233,0.32956176622269984,2.9626596961823677,3.8984939615640197,0.1865779268946336,-1.2836726781355872,-0.3763343265760509,0.50247208013247,-0.791730408074873,-1.0521158933601529,2.037831935546928,3.1214799478212174,3.390420202358371,4.917398263584694,3.2736441480254554,2.366304844478251,-0.21888673594334923,-0.738270008876819,-0.3828337084916594,0.2710390038980947,-0.5757993241380888,-0.8800051467731909
9.7997997997998,-0.6510264662145485,-1.0591797409517056,-1.110776911128219,-1.5788105028490078,-1.088050796064687,-0.7963964950805649,3.1235426481788875,3.104192157024796,3.280975920375909,3.049873997387719,3.2348574901440665,2.9233067314949794,0.7994761326528717,3.6546603447731667,2.2149802138283987,0.37872647827625366,2.9949626253661132,3.921570418032254,0.18434623577265766,-1.2911662492890064,-0.380248350987125,0.5051189088324899,-0.7975884388866822,-1.061026151814052,2.0126716819265207,3.007813310017003,3.321482314646074,4.905711472578679,3.1804812800583733,2.244371284976617,-0.22700518007748555,-0.758945546125255,-0.3991884039561009,0.2577973446725287,-0.5946352694747022,-0.9002645306752923
9.80980980980981,-0.6427267983158633,-1.0221297569476802,-1.0881242973912897,-1.5743525236031017,-1.0575988056069143,-0.7568033772672742,3.1252514898213137,3.0911780427812183,3.277061934040574,3.0548579032357246,3.2267719858009425,2.912583398422215,0.8194939478863199,3.6841950430413646,2.247878110707295,0.42776660000091504,3.0263280788667406,3.9434228584989297,0.1820331703345927,-1.2988660529739102,-0.38432594967750494,0.5076323171425551,-0.8036345658527527,-1.0701382218715352,1.9868879109956228,2.89321956649266,3.251517661795267,4.892505115192413,3.0863365014333084,2.121746440702104,-0.2351453243997578,-0.7794752687301765,-0.4155158496226063,0.2443816097637898,-0.6133809358590491,-0.9203271052326681
9.81981981981982,-0.6342304702267505,-0.9847997915292008,-1.0651522692687123,-1.5694067036926898,-1.026845856790386,-0.717007906094725,3.1269364860694147,3.078085062762711,3.273105752472257,3.059866186027092,3.2186243144434417,2.9017668053496575,0.8392505866033586,3.712578194271406,2.2800706302232183,0.4766669410216885,3.0567463736783216,3.96404455325495,0.17963852609509615,-1.306770594824016,-0.3885668232064127,0.510010583241967,-0.8098678541152458,-1.079450099800871,1.9604886125269356,2.7777342055223753,3.180547913683092,4.877783287179626,2.991238968829225,1.9984682852862148,-0.2433046247046855,-0.7998522315913837,-0.4318107168175165,0.23079593076181162,-0.6320300965962852,-0.9401861435302887
9.82982982982983,-0.6255401662078243,-0.9472014483585819,-1.0418679926750045,-1.5639746299634374,-0.995801521479717,-0.6770224450131735,3.128596810244271,3.064911159641885,3.269105726512088,3.064897460570797,3.210412591365766,2.8908549506516548,0.8587399283099856,3.7398010523643404,2.311547821377998,0.5254123543104084,3.086208120129748,3.983429153719785,0.17716212407050633,-1.314878311184913,-0.39297061883879875,0.5122520269352054,-0.816287306632036,-1.0889597148452637,1.9334819668611385,2.6613929913804775,3.1085950513437854,4.8615505534834025,2.8952181338658995,1.8745749945874377,-0.2514805299618445,-0.8200695360409559,-0.4480676860189987,0.21704449278733579,-0.6505765539608731,-0.9598349808752769
9.83983983983984,-0.6166586305505009,-0.9093464138313836,-1.01827873002481,-1.5580580398062893,-0.9644754614933315,-0.6368594159816078,3.1302316341297893,3.0516542926633927,3.2650602111460145,3.0699503251205513,3.2021349426236,2.879845854384091,0.8779559353386065,3.7658552305479183,2.342299954727113,0.573987740875255,3.114704224791458,4.001570694406613,0.17460381084320645,-1.3231875695895674,-0.3975369306452081,0.514355010181288,-0.8228918644763197,-1.0986649298560505,1.905876342374226,2.5442319532689064,3.0356813601633768,4.843811946822821,2.7983037339857617,1.750104934872111,-0.25967048310589513,-0.8401203319847822,-0.4642814485066151,0.20313153319642446,-0.6690141411194898,-0.979267016865286
9.84984984984985,-0.6075886667268569,-0.8712464534579166,-0.9943918379839706,-1.5516588206190416,-0.9328774256117217,-0.5965312956215579,3.1318401282321697,3.038312438335252,3.2609675660421322,3.0750233618072595,3.1937895056572296,2.868737558949484,0.8968926547173024,3.790732703972686,2.372317525391724,0.6223780544353975,3.142225893290442,4.018463594768853,0.17196345861807025,-1.3316966692551915,-0.4022652996181419,0.5163179376100823,-0.8296804071554225,-1.1085635419465019,1.8776802928866352,2.4262873741626576,2.961829422980158,4.824572966134792,2.700525783247235,1.6250966509363292,-0.26787192182848774,-0.859997820029061,-0.4804467080075555,0.1890613402687911,-0.6873367240443796,-0.9984757174369807
9.85985985985986,-0.5983331365211656,-0.8329134082202555,-0.9702147651914201,-1.5447790092214704,-0.901017246558786,-0.5560506113539881,3.1334214620398577,3.024883591114907,3.2568261560866603,3.0801151370765596,3.185374429911218,2.8575281297552326,0.9155442200128758,3.814425812196038,2.401591256001179,0.6705683060793195,3.1687646330326626,4.034102660927526,0.16924096527097332,-1.3404038416013175,-0.4071552138048781,0.5181392570254069,-0.8366517529487083,-1.118653283166026,1.8489025550149523,2.3075957795766544,2.8870621130930663,4.803839574871527,2.60191456303245,1.4995888541725861,-0.27608227937179997,-0.8796952535911142,-0.49655818233902554,0.17483825188035726,-0.7055382034165583,-1.0174546168939855
9.86986986986987,-0.5888949591433805,-0.7943591909058912,-0.9457550499526055,-1.5374207912242033,-0.8689048379571811,-0.5154299375204631,3.1349748042839005,3.01136576408981,3.2526343519183873,3.085224202131309,3.176887877450456,2.8462156558648237,0.9339048531471039,3.836927261553442,2.4301120995650853,0.718543568905379,3.194312255832049,4.048483087278897,0.1664362543893536,-1.3493072507889203,-0.41220610845671174,0.5198174598947704,-0.843804659264487,-1.1289318211945676,1.8195520454670333,2.1881939262575467,2.811402587180144,4.7816181991542415,2.5025006126721876,1.3736204105848364,-0.28429898532346065,-0.8992059409938552,-0.5126106050462821,0.16046665416044648,-0.7236125165182813,-1.0361973199136782
9.87987987987988,-0.5792771103248403,-0.7555957824191551,-0.9210203179051487,-1.5295865003515239,-0.8365501912586317,-0.4746818914897915,3.136499323198626,2.9977569896523244,3.2483905304614322,3.090349093378888,3.168328023572392,2.8347982506417817,0.9519688661856375,3.858230127416121,2.457871242274054,0.7662889826431729,3.2188608804452388,4.061600457981921,0.1635492753048092,-1.3584049942804213,-0.4174173661945661,0.5213510818255925,-0.8511378230158076,-1.1393967600569839,1.7896378582813666,2.0681187908039016,2.734874278129259,4.757915725783569,2.402314719990967,1.2472303287556912,-0.2925194664126132,-0.9185232475432722,-0.5285987270358083,0.14595098013402802,-0.741553639114188,-1.0546975035322002
9.88988988988989,-0.5694826213964759,-0.716635228071559,-0.8960182796574739,-1.5212786177183213,-0.803963372650146,-0.4338191297513519,3.137994186782567,2.98405532016872,3.2440930754561466,3.095488332883166,3.159693057415248,2.8232740523861772,0.9697306630989894,3.8783278563344696,2.4848601062282536,0.8137897582542709,3.2424029350112997,4.0734507483249995,0.16058000311772289,-1.3676951034203988,-0.4227883171909264,0.5227387030277616,-0.8586498810150238,-1.1500456408571795,1.7591692620115358,1.9474075582183488,2.6575008877833217,4.732739500107383,2.301387911775201,1.1204577477694735,-0.30074114730687324,-0.9376405975882715,-0.5445173182031221,0.13129570834943602,-0.7593555873205421,-1.0729489191070731
9.8998998998999,-0.5595145783498033,-0.6774896338521981,-0.870756728401129,-1.5124997710614085,-0.7711545199370966,-0.3928543439963096,3.139458563059546,2.970258828642075,3.2397403779880003,3.1006404288210097,3.1509811825620444,2.8116412249634846,0.9871847414950714,3.897214268066566,2.5110703520929247,0.8610311825108954,3.2649311593956614,4.084030325971669,0.15752843871390632,-1.377175544036826,-0.4283182393680382,0.5239789487623847,-0.8663394103870062,-1.1608759425317727,1.7281556968566532,1.8260976103951927,2.579306379602223,4.706097323746644,2.1997514441673696,0.9933419250948698,-0.30896145140993286,-0.956551476562255,-0.560361169054715,0.11650536149198297,-0.7770124194619866,-1.0909453942568161
9.90990990990991,-0.5493761208809956,-0.6381711626793718,-0.8452435374975414,-1.503252733925448,-0.7381338394041321,-0.3518002571879386,3.1408916203398403,2.956365609368858,3.235330837014279,3.105803875943177,3.142190617640229,2.7998979584255967,1.0043256943227385,3.9148835574911347,2.536493881680037,0.9079986225511302,3.28643860743754,4.093335952084791,0.15439460877325767,-1.386844217062652,-0.43400635861230885,0.525070489776593,-0.8742049290008769,-1.1718850826230574,1.696606771738651,1.7042265145470727,2.500314971243791,4.677997452179993,2.0974367929891864,0.8659222244309336,-0.31717780165956483,-0.9752494330057919,-0.5761250923236192,0.10158450498390192,-0.7945182379152407,-1.1086808347769566
9.91991991991992,-0.5390704414183268,-0.5986920306345831,-0.8194866580399558,-1.4935404248037347,-0.7049116026548887,-0.31066961962226514,3.1422925274813474,2.942373778589007,3.2308628598884384,3.1109771560394606,3.1333195969167424,2.7880424696238055,1.0211482115458168,3.9313302964043704,2.561122840455287,0.9546775304092483,3.306918649100155,4.101364782328926,0.15117856577043084,-1.39669895917753,-0.43985184900484736,0.5260120427242636,-0.8822448959201306,-1.1830704180710256,1.6645322613273408,1.5818320115742517,2.4205511270660374,4.648448592187819,1.9944756439967553,0.7382381035201969,-0.32538762132577964,-0.9937280805697598,-0.5918039245781022,0.08653774557104732,-0.8118671909391663,-1.1261492265318462
9.92992992992993,-0.5286007841332917,-0.5590645031800827,-0.7934941163913082,-1.4833659062341051,-0.6714981434314836,-0.2694752049802515,3.143660454150673,2.92828147512928,3.2263348628819437,3.116158738407936,3.124366370888318,2.776073002813563,1.0376470817870946,3.9465494352000734,2.584949619969659,1.001053447519755,3.3263649725230793,4.10811436775057,0.14788038796751535,-1.4067375434694966,-0.4458538330680698,0.5268023705725334,-0.8904577118710038,-1.1944292460242003,1.6319421030141528,1.4589520043801294,2.340039550553034,4.617459899156623,1.8908998830707298,0.6103291019326711,-0.33358833480888905,-1.0119810999983372,-0.60739252782299,0.07136972989679419,-0.8290534744906386,-1.1433446373216982
9.93993993993994,-0.5179704439357061,-0.5193008913611281,-0.7672740116987983,-1.4727323838502493,-0.637903854414772,-0.22822980637274368,3.1449945710840552,2.914086861039702,3.2217452717034454,3.12134708032817,3.11532920686685,2.763987830250818,1.0538171939417695,3.9605363044325728,2.607966860214802,1.0471120091937525,3.344771585976076,4.113582655535977,0.14450017939872947,-1.4169576801163986,-0.4520113820282947,0.5274402829939733,-0.8988417197289467,-1.2059588046690328,1.5988463938355035,1.3356245461366016,2.2588051766667543,4.5850409742444835,1.7867415863445175,0.48223482882451013,-0.3417773684372274,-1.0300022410912322,-0.6228857910931253,0.05608514306357567,-0.8460713340256579,-1.16026121872426
9.94994994994995,-0.5071827654530994,-0.4794135479941342,-0.7408345133859302,-1.461643205388723,-0.6041391840063604,-0.18694623237940644,3.146294050348044,2.8997881222228887,3.2170925220151103,3.126540627538241,3.1062063895596324,2.7517852527797677,1.0696535387598505,3.9732866162619453,2.6301674519014884,1.09283894906624,3.3621328197138287,4.117767989646343,0.14103806984713105,-1.427357017086852,-0.4583235160942473,0.5279246367443043,-0.9073952050230483,-1.217656274077604,1.5652553873467339,1.2118878285028991,2.176873164127255,4.551201861408522,1.6820330102735839,0.353994950675135,-0.3499521512642851,-1.0477853246445386,-0.6382786320384659,0.040688707182504835,-0.862915066285145,-1.1768932079105605
9.95995995995996,-0.4962411419947137,-0.43941486384189565,-0.7141838586227978,-1.450101859651964,-0.5702146330933707,-0.14563730308287248,3.147558065599865,2.8853834690560727,3.212375059945975,3.131737814715423,3.096996221644302,2.739463600411818,1.0851512103970233,3.9847964657811015,2.6515445386604477,1.1382201035129735,3.3784433277309858,4.12066911133015,0.13749421481335314,-1.4379331408605223,-0.46478920475138624,0.5282543360255392,-0.9161163964582572,-1.2295187770733693,1.5311794904475897,1.0877801698015508,2.0942688876235755,4.51595304429527,1.5768065816489278,0.2256491790066087,-0.35811011586500757,-1.0653242443696207,-0.6535659985003323,0.02518517991153092,-0.8795790210648677,-1.1932349294341613
9.96996996996997,-0.48514901450043346,-0.39931726377706384,-0.6873303497753966,-1.4381119754276364,-0.5361407517969593,-0.1043158460993334,3.1487857923473683,2.870871137005616,3.2075913426021314,3.1369370659603892,3.0876970243382953,2.7270212328955896,1.1003054079335066,3.995062332224308,2.672091519164901,1.183241416035515,3.393698089416972,4.122285159512503,0.1338687954763742,-1.4486835771674968,-0.4714073670719619,0.5284283328344341,-0.9250034664552371,-1.2415433801146785,1.4966292601602302,0.9633400031551308,2.0110179299577826,4.479305442994922,1.4710948875578247,0.09723725808906775,-0.36624869913101155,-1.0826129687894315,-0.6687428700783175,0.009579352982580062,-0.8960576029689497,-1.209280796993365
9.97997997997998,-0.47390987047496824,-0.35913320293506784,-0.6602823518347556,-1.4256773203646345,-0.5019281362055933,-0.06299469260680125,3.149976408208507,2.8562493872338384,3.2027398385736143,3.142136795284781,3.0783071379626534,2.7144565402777894,1.1151114368604167,4.004081080056783,2.691802049174131,1.2278889416131167,3.4078924111100615,4.122615671061361,0.1301620186463347,-1.4596057917465257,-0.4781768720407099,0.5284456272961456,-0.9340545317076913,-1.2537270941957976,1.4616154003607578,0.83860586458747,1.9271460741245787,4.441270410660459,1.3649306652949384,-0.03120104736398527,-0.3743653430644748,-1.0996455431116752,-0.6838042596873725,-0.006123949281861164,-0.912345273146419,-1.2250253151658306
9.98998998998999,-0.46252724290761954,-0.31887516285766937,-0.6330482898266796,-1.4128017998060978,-0.4675874250941008,-0.021686673372270645,3.15112909317024,2.8415165071979636,3.1978190284378125,3.1473354071019863,3.0688249224999904,2.701767943454762,1.1295647105331938,4.011849959945026,2.7106700434974655,1.2721488510200925,3.4210219275502283,4.121660580930553,0.1263741167094148,-1.4706971911218918,-0.4850965388960804,0.528305267982987,-0.9432676537569803,-1.2660668757651532,1.4261487584652826,0.7136163810930028,1.8426792953289393,4.401859729992699,1.2583467922269354,-0.15962596450671743,-0.3824574955704516,-1.1164160910782401,-0.698745215104588,-0.02191987146226098,-0.9284365510102607,-1.2404630811150597
10.0,-0.45100470917796637,-0.2785556476283463,-0.6056366462029086,-1.3994894555797968,-0.43312929662950744,0.01959538522098891,3.1522430298467947,2.826670811240994,3.1928274052592633,3.1525312967209906,3.0592487581464614,2.6889538947145675,1.1436607515916277,4.018366609607584,2.7286896778780476,1.316007435107337,3.433082603230323,4.1194202221795555,0.12250534756479027,-1.4819551233986754,-0.49216513748689544,0.528006352218187,-0.9526408395838595,-1.2785596276605138,1.3902403220715478,0.5884102586779579,1.757643752944231,4.36108560959237,1.151376275613732,-0.2879977246745183,-0.39052261124736926,-1.1329188167903206,-0.7135608205051891,-0.037803528545194406,-0.9443260159384368,-1.255588786268225


==> fig/pendulum/linear_x_trajectories.csv <==
t_0,t_1,t_2,t_3,t_4,x_0_0,x_0_1,x_0_2,x_0_3,x_0_4,x_1_0,x_1_1,x_1_2,x_1_3,x_1_4,x_0_dt_0,x_0_dt_1,x_0_dt_2,x_0_dt_3,x_0_dt_4,x_1_dt_0,x_1_dt_1,x_1_dt_2,x_1_dt_3,x_1_dt_4,x_0_ddt_0,x_0_ddt_1,x_0_ddt_2,x_0_ddt_3,x_0_ddt_4,x_1_ddt_0,x_1_ddt_1,x_1_ddt_2,x_1_ddt_3,x_1_ddt_4
0.0,0.0,0.0,0.0,0.0,0.8903024973224827,1.2405303825839458,2.3982179983998577,2.154795861076112,2.28096048066999,-2.8648492915442083,-2.731498557547876,-1.8023735551075368,-2.087308026403687,-1.9486455002441385,2.7500943266145597,1.408085756854936,1.529913598249653,0.14831349448325531,0.860181396113413,0.8546403659291939,0.6394926176458882,2.0356858415513623,0.15310883684229426,1.0068736311948052,-2.4741627255274024,-3.582400218142876,-6.866345451960486,-6.428367017319724,-6.672984512868487,-1.0289090965488281,-0.8458266312439787,-1.3850557744158862,-0.9018667232119635,-1.1475503417476967
0.01001001001001001,0.01001001001001001,0.01001001001001001,0.01001001001001001,0.01001001001001001,0.9173727766481583,1.2540010486196678,2.4125068337716358,2.1551815673556254,2.2884954020224697,-2.856275395016431,-2.7251360146271564,-1.781859087786629,-2.085790674671968,-1.9385053063789364,2.7249107316954095,1.3720137242057202,1.4609494583878193,0.08394749142899155,0.7932568053936455,0.8443178072130566,0.6310427275630567,2.0218762481120334,0.14415797238178935,0.9954523958194657,-2.557519618628371,-3.624792024084654,-6.912689910071616,-6.431960615616575,-6.698548935061106,-1.033538276803176,-0.8424615381403917,-1.3741012210869625,-0.8865161580202205,-1.1344126808505781
0.02002002002002002,0.02002002002002002,0.02002002002002002,0.02002002002002002,0.02002002002002002,0.9441769330531113,1.2671038641398744,2.4260985551526555,2.154923307750936,2.295357073780611,-2.8478041314717593,-2.718859142657891,-1.7614849880088101,-2.0843671570421987,-1.928482699586044,2.6988966356535604,1.3355228740096163,1.3915319416985694,0.019555315206793898,0.7260865199332138,0.8339504378916098,0.6226277542939082,2.008178234633465,0.13536207177407222,0.9841642957116107,-2.6400968528487834,-3.666079965548483,-6.956930143778047,-6.433596416422353,-6.722074322998629,-1.0378622567530624,-0.8388502518576276,-1.3627620974066463,-0.8709049436995161,-1.1209499140240156
0.03003003003003003,0.03003003003003003,0.03003003003003003,0.03003003003003003,0.03003003003003003,0.9707067998094103,1.279834834046631,2.438988995533728,2.1540211604287394,2.301543393744339,-2.839436031194265,-2.7126676509109062,-1.7412502253204571,-2.0830359725693213,-1.91857641614826,2.6720599686320243,1.298624318776963,1.3216821787226485,-0.044843434277928536,0.6586909861627722,0.823541319604097,0.6142501567319548,1.994595633425593,0.1267237203304019,0.973012564685009,-2.7218693033480283,-3.7062514918848177,-6.999052719772806,-6.4332739535481265,-6.743553548273282,-1.0418797214447446,-0.8349938717923838,-1.3510418484898494,-0.8550378332711294,-1.107166137080719
0.04004004004004004,0.04004004004004004,0.04004004004004004,0.04004004004004004,0.04004004004004004,0.9969542938232836,1.2921900765057537,2.4511742014669715,2.152475399565295,2.3070524653418083,-2.8311715938423774,-2.706561223517044,-1.7211537296491424,-2.0817955929686347,-1.9087851586171767,2.6444089110455176,1.2613292949482566,1.2514214312408223,-0.10922915543681955,0.5910907187503346,0.8130935266853457,0.6059123823923993,1.9811322417323016,0.11824545539475194,0.9620003950655392,-2.802812090679479,-3.7452943924976134,-7.039044849606322,-6.430993356929979,-6.762980105468175,-1.0455894492539552,-0.8308935719342735,-1.3389440354191853,-0.8389196575779775,-1.0930655434887955
0.050050050050050046,0.050050050050050046,0.050050050050050046,0.050050050050050046,0.050050050050050046,1.0229114180943413,1.3041658241266383,2.4626504342658007,2.1502864952597704,2.3118825982033897,-2.8230112882969753,-2.7005395195634003,-1.701194391628951,-2.080644463081184,-1.8991075962080497,2.6159518910861776,1.2236491594716334,1.1807710857994156,-0.17358225096554655,0.5233062943552688,0.8026101452296843,0.5976168666672531,1.9677918205760203,0.1099297655721814,0.9511309367200564,-2.8829005883600787,-3.783196800555833,-7.076894393568883,-6.426755352579748,-6.780348114127484,-1.0489903122562598,-0.8265506005072346,-1.3264723341590443,-0.8225553238127853,-1.0786524230936194
0.06006006006006006,0.06006006006006006,0.06006006006006006,0.06006006006006006,0.06006006006006006,1.048570264148549,1.3157584251072334,2.473414171139527,2.147455113387952,2.3160323086728796,-2.8149555525188545,-2.694602173197183,-1.6813710629377538,-2.079581001347318,-1.8895423652048082,2.586697582153896,1.1855953863437274,1.1097526471979775,-0.23788313380937015,0.4553583453635208,0.7920942721512958,0.5893660320841588,1.9545780936133657,0.10177908997205554,0.9404072960981971,-2.962110430362806,-3.819947196600254,-7.112589864375539,-6.420561262354336,-6.795652320536359,-1.0520812765688836,-0.8219662795883488,-1.3136305344347192,-0.805949814023039,-1.0639311608103867
0.07007007007007007,0.07007007007007007,0.07007007007007007,0.07007007007007007,0.07007007007007007,1.0739230144442145,1.3269643443438064,2.4834621062622144,2.143982115396355,2.319500320255774,-2.807004793415604,-2.688748793737166,-1.661682556646336,-2.0786036002882784,-1.8800880693750857,2.5566549002120458,1.147179563114953,1.0383877319410553,-0.3021122331254967,0.38726755360597953,0.7815490142412918,0.5811622875691392,1.9414947460021772,0.09379581746634547,0.9298325352874184,-3.040417518529728,-3.855534412044465,-7.146120430652349,-6.412413003543615,-6.808888099310013,-1.054861402663907,-0.8171420047041836,-1.3004225385769166,-0.7891081835931766,-1.048906235287749
0.08008008008008008,0.08008008008008008,0.08008008008008008,0.08008008008008008,0.08008008008008008,1.0989619447502523,1.3377801645051688,2.4927911517754775,2.1398685580368095,2.322285564004476,-2.7991593867179474,-2.682978965792693,-1.6421276475792728,-2.0777106269956707,-1.8707432803951378,2.525833001069421,1.1084133873602755,0.9666980616560682,-0.36625000024039817,0.3190546440618894,0.7709774872217956,0.5730080277134997,1.9285454232802903,0.08598228596323289,0.9194096710815575,-3.117798029903389,-3.8899476325690028,-7.177475920222906,-6.402313088277109,-6.820051454791532,-1.0573298456527331,-0.8120792444047839,-1.2868523603320106,-0.7720355597044781,-1.0335822175429374
0.09009009009009009,0.09009009009009009,0.09009009009009009,0.09009009009009009,0.09009009009009009,1.123679426496009,1.3482025870710317,2.501398438724906,2.1351156930415924,2.324387178840314,-2.791419676865567,-2.677292249390205,-1.622705072687439,-2.0769004236286683,-1.861506538284528,2.4942412775891993,1.0693086631165494,0.8947054564792899,-0.43027691460028755,0.25074037854923253,0.7603828147973228,0.5649056320451058,1.9157337302563904,0.0783407816962406,0.9091416740631919,-3.1942284239743106,-3.9231764014075865,-7.206646823194132,-6.390264622749579,-6.829139022257942,-1.0594858555417406,-0.806779539815439,-1.2729241236383995,-0.7547371397731271,-1.0179637695687915
0.10010010010010009,0.10010010010010009,0.10010010010010009,0.10010010010010009,0.10010010010010009,1.1480679290919247,1.3582284333341776,2.50928131792984,2.1297249667392117,2.3258045118122768,-2.783785976902463,-2.6716881801072483,-1.6034135314320468,-2.0761713079187976,-1.8523763518504397,2.4618893568257936,1.0298772972875048,0.8224318284119511,-0.49417348971293645,0.18234554940399836,0.7497681277037465,0.5568574643042585,1.9030632299132795,0.07087353852910482,0.8990314677000838,-3.2696854498423913,-3.9552106225244588,-7.2336242948404195,-6.3762713062658145,-6.836148068934202,-1.0613287774590456,-0.8012445041663668,-1.2586420613693365,-0.7372181898669135,-1.0020556429131109
0.11011011011011011,0.11011011011011011,0.11011011011011011,0.11011011011011011,0.11011011011011011,1.1721200222203345,1.3678546453661438,2.516437360786226,2.12369801961096,2.326537118292391,-2.776258568381864,-2.6661662692139236,-1.5842516861800866,-2.0755215736821517,-1.8433511991414833,2.4287870970904573,0.9901312960174773,0.7498991746484842,-0.5579202790790281,0.11389097315026671,0.7391365627551372,0.5488658717243868,1.8905374423238968,0.06358273727660088,0.8890819274559806,-3.3441461532900263,-3.9860405636818634,-7.258400158285244,-6.360337430104855,-6.841076494814813,-1.0628580518523045,-0.7954758223004536,-1.2440105140426225,-0.7194840431010676,-0.9858626772307768
0.12012012012012012,0.12012012012012012,0.12012012012012012,0.12012012012012012,0.12012012012012012,1.1958283780957075,1.3770782869461224,2.5228643600023197,2.1170366857883747,2.3265847621076796,-2.768837701280734,-2.6607260038217317,-1.5652181626110555,-2.0749494913388755,-1.8344295279108602,2.3949445849465416,0.9500827610349898,0.6771295708789447,-0.6214978821112387,0.045397484163030216,0.7284912618887694,0.5409331843177771,1.8781598435804177,0.05647050504152865,0.879295879916043,-3.417587883764805,-4.015656859396728,-7.280966906979435,-6.342467876204063,-6.843922833292796,-1.0640732146574956,-0.7894752501592037,-1.2290339284975502,-0.7015400980137082,-0.9693897988090706
0.13013013013013014,0.13013013013013014,0.13013013013013014,0.13013013013013014,0.13013013013013014,1.2191857736936365,1.3858965444527986,2.5285603302670014,2.109742992491755,2.325947415608656,-2.761523593923886,-2.655366847039773,-1.546311550134846,-2.0744533084397685,-1.8256097560887417,2.36037213213532,0.9097438859672942,0.6041451645676449,-0.6848869500392472,-0.02311407167431382,0.7178353712085833,0.5330617141665566,1.8659338647367585,0.04953891456805925,0.8696761019271664,-3.4899883012696504,-4.0440505137856535,-7.301317706975341,-6.322668115663384,-6.844686251595823,-1.0649738974386322,-0.7832446142470549,-1.2137168565395051,-0.6833918169214028,-0.9526420190666461
0.14014014014014015,0.14014014014014015,0.14014014014014015,0.14014014014014015,0.14014014014014015,1.2421850929479015,1.3943067277188494,2.5335235088505113,2.10181915940991,2.324625259674348,-2.7543164329177343,-2.6500882381382453,-1.5275304023206702,-2.0740312501998326,-1.8168902722637168,2.325080272433314,0.8691269526269995,0.530968168210049,-0.7480681917988751,-0.09162284331587174,0.7071720400273932,0.5252537547191459,1.8538628907648074,0.04278998361163963,0.8602253197534573,-3.561325383158314,-4.071212903297355,-7.319446398996225,-6.300944207070312,-6.843366551029418,-1.0655598274983629,-0.7767858110742201,-1.1980639535526354,-0.6650447242553387,-0.935624433026611
0.15015015015015015,0.15015015015015015,0.15015015015015015,0.15015015015015015,0.15015015015015015,1.2648193289149374,1.4023062708478524,2.5377523561374145,2.093267598021329,2.322618683653838,-2.747216373093707,-2.6448895927192035,-1.5088732373368894,-2.073681520038616,-1.8082694361731684,2.289079758442079,0.8282443272719155,0.45762085256998114,-0.8110223799035637,-0.1601079809006302,0.6965044199081353,0.5175115800923965,1.8419502595247017,0.03622567432564672,0.8509462082471219,-3.6315774308341466,-4.097135779331698,-7.335347500300229,-6.277302794646015,-6.8399641670271265,-1.065830827959423,-0.7701008065782284,-1.1820799770810124,-0.6465044048786126,-0.918342217764185
0.16016016016016016,0.16016016016016016,0.16016016016016016,0.16016016016016016,0.16016016016016016,1.2870815859050504,1.4098927329933484,2.5412455560916434,2.084090910856976,2.319928285244348,-2.7402235374613255,-2.639770302894516,-1.4903385384016101,-2.0734023001271846,-1.79974557920242,2.252381558311435,0.7871084568392515,0.38412553989920695,-0.8737303562964023,-0.22854864209936876,0.6858356637044467,0.5098374443796229,1.8301992607494648,0.02984789266497729,0.8418413900350175,-3.7007230763501306,-4.1218112707445735,-7.349016206338388,-6.2517511062132405,-6.834480169007649,-1.0657868178169212,-0.7631916355243438,-1.1657697853787192,-0.6277765023851537,-0.9008006308294024
0.17017017017017017,0.17017017017017017,0.17017017017017017,0.17017017017017017,0.17017017017017017,1.3089650815797302,1.4170637990998278,2.5440020166534696,2.0742918907049415,2.3165548703059002,-2.7333380171709796,-2.634729737470975,-1.4719247542439133,-2.0731917519415504,-1.7913170048925087,2.2149968523971277,0.7457318651553152,0.31050459714145023,-0.936173038180926,-0.29692399845917666,0.6751689246008659,0.5022335809647424,1.8186131350443056,0.023658487806755106,0.832913434721116,-3.7687412889081373,-4.145231886237821,-7.360448392206147,-6.224296950986584,-6.82691626003898,-1.0654278119614369,-0.7560604008850375,-1.1491383359293013,-0.6088667173807923,-0.883005008645346
0.18018018018018017,0.18018018018018017,0.18018018018018017,0.18018018018018017,0.18018018018018017,1.3304631490144252,1.4238172806054092,2.546020870068289,2.063873519757191,2.3124994526126104,-2.7265598714863923,-2.629767242142487,-1.453630299575578,-2.0730480168223906,-1.7829819894564232,2.176937029853954,0.7041271491218695,0.23678042912291747,-0.9983314238289089,-0.36521324174364206,0.6645073551529481,0.4947022018427298,1.8071950729008928,0.01765925158833123,0.8241648581051212,-3.8356113812554535,-4.167390516633481,-7.369640613887972,-6.1949487171858255,-6.817274776309667,-1.0647539211729264,-0.7487092731987101,-1.1321906839350382,-0.5897808057470058,-0.8649607648823947
0.19019019019019018,0.19019019019019018,0.19019019019019018,0.19019019019019018,0.19019019019019018,1.3515692387261473,1.4301511161060037,2.54730147314712,2.0528389686986666,2.307763253540701,-2.719889127766803,-2.624882139689311,-1.4354535555731498,-2.0729692165408857,-1.774738782303656,2.1382136851653772,0.6623069748803041,0.16297547173139926,-1.0601865983633842,-0.43339559026678404,0.6538541063275899,0.48724549694659447,1.7959482137269005,0.01185191796274833,0.8155981214174762,-3.9013130159766223,-4.188280437031693,-7.376590109294673,-6.163715369473035,-6.805558686407344,-1.0637653520854404,-0.7411404899078551,-1.114931980776491,-0.5705245768878615,-0.8466733888089839
0.20020020020020018,0.20020020020020018,0.20020020020020018,0.20020020020020018,0.20020020020020018,1.3722769206652985,1.4360633719807572,2.547843407458739,2.0411915957390274,2.3023477016933187,-2.7133257814588534,-2.6200737301842563,-1.4173928703702119,-2.072953453870512,-1.7665856065729035,2.0988386146106937,0.6202840739547949,0.08911218508602894,-1.121719739515131,-0.5014502952187995,0.6432123265438501,0.47986563348108396,1.7848756448911178,0.006238162471834569,0.8072156305709968,-3.9658262116786918,-4.207895308851574,-7.38129479909311,-6.130606446214253,-6.79177159040478,-1.0624624071226614,-0.7333563546768677,-1.0973674724427966,-0.5511038919607,-0.8281484436193801
0.21021021021021022,0.21021021021021022,0.21021021021021022,0.21021021021021022,0.21021021021021022,1.3925798861711027,1.4415522429785868,2.547646479453392,2.0289349455873222,2.2962544324622765,-2.706869796098191,-2.6153412912057963,-1.3994465595597059,-2.072998813164599,-1.758520659672757,2.058823812670829,0.5780712393756197,0.015213046699774939,-1.1829121233508793,-0.5693566469816987,0.6325851607145637,0.4725647552633175,1.773980400784417,0.0008196017370869875,0.7990197354293543,-4.029131349067979,-4.2262291817544755,-7.383753287328071,-6.0956320565665685,-6.775917718753696,-1.0608454844042836,-0.7253592366897051,-1.0795024979331909,-0.5315246620910894,-0.8093915647389781
0.22022022022022023,0.22022022022022023,0.22022022022022023,0.22022022022022023,0.22022022022022023,1.412471949890057,1.4466160527656287,2.5467107205180475,2.016072748369902,2.2894852875268517,-2.7005211033207925,-2.610684078058024,-1.3816129067061529,-2.0731033609394913,-1.7505421138302162,2.018181468373865,0.5356813217838163,-0.05869945536325002,-1.243745129971484,-0.6370939814329084,0.6219757492890385,0.4653449820705497,1.7632654618968635,-0.004402207031500734,0.7910127290926335,-4.091209176916514,-4.243276495449008,-7.383964861836081,-6.0588028773914955,-6.758001930986713,-1.058915077623264,-0.7171515699276148,-1.0613424876302398,-0.5117928465725993,-0.7904084581076375
0.23023023023023023,0.23023023023023023,0.23023023023023023,0.23023023023023023,0.23023023023023023,1.4319470516568156,1.4512532544334342,2.5450363869631802,2.002608918491911,2.2820423142898014,-2.694279602883988,-2.6061013239973847,-1.3638901638676142,-2.073265146463131,-1.7426481166468606,1.9769239615813892,0.493127225518366,-0.13260282933358034,-1.3042002491783384,-0.7046416862349228,0.6113872272971251,0.4582084089952623,1.7527337539112489,-0.009425766508517022,0.7831968472001819,-4.1520408179163395,-4.25903208137732,-7.381929494451088,-6.020130149995578,-6.7380297142278165,-1.0566717758939814,-0.7087358524271472,-1.0428929616452844,-0.4919144510519414,-0.771204898441583
0.24024024024024024,0.24024024024024024,0.24024024024024024,0.24024024024024024,0.24024024024024024,1.4509992583369318,1.4554624309677577,2.542623959941078,1.9885475534426982,2.2739277652507597,-2.688145162697196,-2.6015922404661174,-1.346276552127236,-2.073482202348878,-1.7348367916625078,1.9350638592168277,0.45042190468709326,-0.20647458658320567,-1.3642590861063033,-0.7719792071090877,0.6008227233949542,0.45115710580778157,1.7423881468133233,-0.014249639707973917,0.7755742672509608,-4.2116077744198925,-4.273491164282087,-7.37764784100189,-5.979625676699233,-6.716007181511817,-1.0541162635713495,-0.7001146455186841,-1.0241595281365936,-0.47189552570002796,-0.7517867274743967
0.2502502502502503,0.2502502502502503,0.2502502502502503,0.2502502502502503,0.2502502502502503,1.4696227656309029,1.4592422956777964,2.5394741452957112,1.9738929325455141,2.26514409731721,-2.6821176188623546,-2.5971560173323343,-1.3287702621342148,-2.0737525451543894,-1.7271062389261873,1.8926139114368856,0.4075783592224813,-0.2802922484713112,-1.423903366821432,-0.83908605409161,0.590285358912627,0.4441931163266138,1.7322314540189954,-0.01887245041977318,0.7681471079416073,-4.269891934064716,-4.286649363653747,-7.371121241101382,-5.937301817234852,-6.691941069913283,-1.0512493200409414,-0.6912905730457092,-1.0051478816007433,-0.4517421633695075,-0.7321598521776362
0.2602602602602603,0.2602602602602603,0.2602602602602603,0.2602602602602603,0.2602602602602603,1.4878118998389671,1.462591692585752,2.535587873344204,1.9586495156518782,2.255693971053245,-2.676196775724024,-2.5927918231366593,-1.311369454654019,-2.0740741759853836,-1.7194545355742576,1.849587047747276,0.36460963092360027,-0.35403335318686646,-1.4831149438817937,-0.9059418077698854,0.5797782469041535,0.43731845779669154,1.722266431518769,-0.023292883627664407,0.7609174285224062,-4.3268755752807975,-4.298502695057569,-7.362351717727618,-5.893171484975303,-6.665838738485539,-1.0480718194801908,-0.6822663205650641,-0.9858638011377427,-0.4314604977393373,-0.7123302429616244
0.2702702702702703,0.2702702702702703,0.2702702702702703,0.2702702702702703,0.2702702702702703,1.5055611195861138,1.465509596776595,2.530966298589978,1.9428219417810106,2.245580249866344,-2.6703824059291703,-2.58849880534536,-1.2940722611276982,-2.07444508110409,-1.7118797364154856,1.8059963730639155,0.3215287994853565,-0.4276754625859796,-1.5418758018597007,-0.9725261254972505,0.5693044911999243,0.43053512027571866,1.7124957770396736,-0.02750968590856829,0.7538872281713693,-4.382541372678864,-4.309047571340104,-7.351341976596898,-5.8472481429939425,-6.6377081660103805,-1.0445847305907383,-0.6730446345284303,-0.9663131486904317,-0.4110567014469581,-0.6923039318569562
0.2802802802802803,0.2802802802802803,0.2802802802802803,0.2802802802802803,0.2802802802802803,1.522865017506785,1.467995114707925,2.5256107993676533,1.926415027704747,2.2348059991324183,-2.6646742504965837,-2.584276090609889,-1.2768767842401099,-2.0748632325422167,-1.7043798745229195,1.761855163720787,0.27834897851626966,-0.5011961690219358,-1.600168062823659,-1.0388187475842627,0.5588671854620062,0.4238450660288022,1.7029221292249452,-0.031521665813143675,0.7470584453866113,-4.436872402317957,-4.318280803714696,-7.338095405328991,-5.799545799957363,-6.607557948559151,-1.0407891163020102,-0.6636283214452864,-0.9465018672586913,-0.39053698420863997,-0.672087010677277
0.2902902902902903,0.2902902902902903,0.2902902902902903,0.2902902902902903,0.2902902902902903,1.5397183218887573,1.4700474844798372,2.5195229774198236,1.909433766478364,2.2233744852593857,-2.6590720188959347,-2.580122785032756,-1.2597810984968947,-2.075326588718229,-1.696952961832361,1.717176863425686,0.23508331154599163,-0.5745731021658408,-1.6579739917783742,-1.1047995034646296,0.5484694122425483,0.41725022893155383,1.6935480668317051,-0.03532769422748298,0.7404329573972063,-4.489852146850764,-4.326199602725702,-7.3226160724048235,-5.750079005852118,-6.575397296865973,-1.0366861334461166,-0.6540202470275982,-0.9264359790890071,-0.36990759092857034,-0.6516856291638942
0.3003003003003003,0.3003003003003003,0.3003003003003003,0.3003003003003003,0.3003003003003003,1.556115898275702,1.4716660760647087,2.512704657405822,1.8918833259177708,2.211289174689563,-2.6535753891364253,-2.5760379744396533,-1.2427832508100156,-2.0758330950587727,-1.6895969897472702,1.6719750791650807,0.19174496802378138,-0.6477839358157941,-1.715276002061157,-1.1704483178339031,0.5381142420455852,0.4107525138818436,1.6843761079468826,-0.038926704715826044,0.7340125795927072,-4.541464500545056,-4.3328015790911385,-7.304908725916901,-5.698862847546746,-6.541236033513877,-1.032277032404172,-0.6442233353164993,-0.9061215838399366,-0.3491747997972642,-0.631105993112781
0.3103103103103103,0.3103103103103103,0.3103103103103103,0.3103103103103103,0.3103103103103103,1.5720527510279336,1.4728503914968385,2.5051578863426474,1.87376904702352,2.1985537328411877,-2.6481840078650216,-2.5720207246577496,-1.2258812610916914,-2.0763806846240365,-1.6823099297499051,1.6262635770593368,0.1483471393091552,-0.7208063946925176,-1.7720566606930888,-1.235745216759081,0.5278047323925238,0.404353796220384,1.6754087092216199,-0.042317693844188556,0.7277990649714965,-4.591693774179752,-4.338084744423488,-7.284978792112885,-5.645912944190413,-6.505084589934756,-1.02756315672414,-0.6342405677912317,-0.8855648567240476,-0.32834492037986845,-0.6103543624845513
0.3203203203203203,0.3203203203203203,0.3203203203203203,0.3203203203203203,0.3203203203203203,1.5875240248408806,1.4736000650218846,2.496884932978202,1.855096442352129,2.1851720229893807,-2.642897490474227,-2.568070081800063,-1.2090731228565395,-2.0769672787368694,-1.675089734018519,1.580056278169567,0.10490303465593229,-0.7936182612193732,-1.8282986936833128,-1.3006703337572447,0.517543926891596,0.3980559211603213,1.6666482651243888,-0.04549972148480669,0.7217941036081397,-4.640524699814123,-4.342047511828476,-7.262832373732757,-5.591245442449611,-6.466954003224019,-1.0225459427103287,-0.6240749824606142,-0.86477204662688,-0.30742429169495006,-0.5894370494979749
0.3303303303303303,0.3303303303303303,0.3303303303303303,0.3303303303303303,0.3303303303303303,1.6025250062208094,1.4739148632060497,2.4878882870970465,1.8358711943352042,2.1711481050868997,-2.63771542121937,-2.5641850725558375,-1.1923568038317427,-2.07759078761546,-1.667934336050424,1.533367254257383,0.06142587719089846,-0.8661973822847041,-1.8839849912848468,-1.3652039158413936,0.507334854311564,0.3918607032260072,1.658097107213052,-0.04847191110130569,0.7159993221399029,-4.687942435428675,-4.344688696381594,-7.238476248140049,-5.534877011584355,-6.426855912770906,-1.0172269189846528,-0.613729672937319,-0.8437494742035152,-0.28641928028434743,-0.5683604167076156
0.34034034034034033,0.34034034034034033,0.34034034034034033,0.34034034034034033,0.34034034034034033,1.6170511249173554,1.4737946850049872,2.4781706587588803,1.8160991535468791,2.15648623452504,-2.63263735334537,-2.5603647044868207,-1.1757302465750596,-2.0782491110093924,-1.6608416512907311,1.4862107234988418,0.017928899888312096,-0.9385216759844429,-1.9390986132003085,-1.4293263295316285,0.4971805276599555,0.3857699257011216,1.6497575034260843,-0.05123345001450592,0.7104162832725881,-4.733932569436285,-4.346007515482275,-7.211917865247781,-5.4768248383653635,-6.384802556705541,-1.0116077060198014,-0.6032077874952347,-0.8225035299533293,-0.26533627827467576,-0.5471308750661783
0.35035035035035034,0.35035035035035034,0.35035035035035034,0.35035035035035034,0.35035035035035034,1.6310979553124256,1.473239561792404,2.4677349774699793,1.7957863369200966,2.1411908608350636,-2.62766280922294,-2.556607966329366,-1.1591913691004858,-2.0789401388388686,-1.6538095777665742,1.43860104615389,-0.025574658458521943,-1.010569138342933,-1.993622793735976,-1.4930180668298596,0.48708394326611365,0.37978534008631465,1.6416316573931724,-0.05378358964878561,0.7050464853058398,-4.778481125062258,-4.346003589085576,-7.183165345239671,-5.417106621833801,-6.340806768163759,-1.005690015644453,-0.592512528110209,-0.8010406722735142,-0.24418170143107534,-0.5257548819721547
0.36036036036036034,0.36036036036036034,0.36036036036036034,0.36036036036036034,0.36036036036036034,1.6446612177650528,1.4722496573483537,2.456584391287844,1.7749389259122796,2.125266626330551,-2.622791280494186,-2.5529138283022537,-1.1427380655113755,-2.0796617518369214,-1.6468359967266286,1.3905527201926293,-0.06907155726738434,-1.0823178500099182,-2.0475409469026125,-1.556259751156219,0.4770480798693378,0.373908665566532,1.6337217077654038,-0.05612164575892595,0.6998913616780637,-4.821574564591929,-4.344676939811315,-7.152227476087364,-5.355740567905152,-6.294881971370889,-0.9994756505206891,-0.5816471494844543,-0.7793674254919633,-0.22296198720379531,-0.504238939303363
0.37037037037037035,0.37037037037037035,0.37037037037037035,0.37037037037037035,0.37037037037037035,1.6577367799117884,1.4708252678072253,2.444722265859334,1.7535632646209474,2.1087183646910854,-2.618022228227553,-2.5492812424201516,-1.126368206640834,-2.080411822194407,-1.6399187732857252,1.34208037687973,-0.11254855819775232,-1.1537459829316636,-2.100836671461501,-1.6190321432453707,0.4670758977123948,0.36814158848818707,1.6260297275652442,-0.05824699863736938,0.694952280531098,-4.863199793484559,-4.34202799293064,-7.119113710864402,-5.292745383818891,-6.247042177545633,-0.9929665035937653,-0.5706149580549237,-0.7574903778801182,-0.20168359276820913,-0.48258959143697777
0.38038038038038036,0.38038038038038036,0.38038038038038036,0.38038038038038036,0.38038038038038036,1.6703206579222427,1.4689668215654401,2.4321521833925837,1.7316658578498534,2.0915510994877136,-2.6133550830820895,-2.545709142812606,-1.1100796406991829,-2.0811882142075957,-1.6330557570743656,1.2931987763183421,-0.15599242918066267,-1.2248318069941753,-2.1534937559141647,-1.6813161470009266,0.45717033764067494,0.36248576184633724,1.6185577235565058,-0.06015909330182867,0.6902305442947698,-4.903344164352246,-4.3380575762300175,-7.083834164857784,-5.228140272435631,-6.197301980625358,-0.9861645575144079,-0.5594193109859513,-0.7354161796463831,-0.18035299305885566,-0.4608134232566553
0.39039039039039036,0.39039039039039036,0.39039039039039036,0.39039039039039036,0.39039039039039036,1.6824090177093898,1.4666748791488895,2.4188779415630037,1.709253369126235,2.0737700426506183,-2.6087892454809487,-2.5421964460484756,-1.0938701939283013,-2.081988784928145,-1.6262447828929423,1.2439228029548568,-0.19938994844660018,-1.2955536966364969,-2.2054961834342377,-1.7430928153061813,0.44733432020726654,0.3569428047820214,1.6113076356344946,-0.06185743966318976,0.6857273892914595,-4.941995480802662,-4.332766919752696,-7.046399612477989,-5.161944926383501,-6.145676552814056,-0.979071884033813,-0.548063615146468,-0.7131515409107162,-0.15897667879810817,-0.4389170581473621
0.40040040040040037,0.40040040040040037,0.40040040040040037,0.40040040040040037,0.40040040040040037,1.6939981760942677,1.4639501330401539,2.4049035523537206,1.6863326186697762,2.0553805928794815,-2.604324085794103,-2.5387420514657038,-1.0777376712626459,-2.082811384815277,-1.6194836713704621,1.1942674610458934,-0.24272790855018483,-1.365890137432075,-2.2568281367400003,-1.8043433557894053,0.4375707447842243,0.35151430208991163,1.604281336236524,-0.06334161267365772,0.6814439853607974,-4.979142001144422,-4.326157655417724,-7.006821483968397,-5.094179522055514,-6.0921816399543385,-0.971690643371532,-0.5365513260721027,-0.6907032296610196,-0.13756115452006792,-0.4169071559785141
0.41041041041041043,0.41041041041041043,0.41041041041041043,0.41041041041041043,0.41041041041041043,1.7050846019247228,1.4607934074655535,2.3902332408307863,1.6629105813139051,2.0363883339970186,-2.599958944530203,-2.535344841506333,-1.061679856996745,-2.083653858389945,-1.6127702296275712,1.1442478700888832,-0.28599312039043384,-1.4358197326361837,-2.307474002906093,-1.865049136541936,0.42788248868029816,0.34620180373642717,1.5974806297729722,-0.06461125245510091,0.6773814355046041,-5.014772441954003,-4.3182318165166365,-6.965111861915128,-5.024864713459777,-6.036833556724902,-0.9640230835564373,-0.5248859469124877,-0.6680780696919424,-0.11611293659028533,-0.3947904110760435
0.42042042042042044,0.42042042042042044,0.42042042042042044,0.42042042042042044,0.42042042042042044,1.715664917147857,1.4572056581421005,2.374871443853552,1.6389943843800603,2.016799033246184,-2.5956931325375185,-2.532003682056655,-1.0456945154589654,-2.084514044890802,-1.6061022519436854,1.0938792602176517,-0.3291724172253733,-1.5053212096974182,-2.3574183781129383,-1.9251916917873284,0.4182724062653932,0.3410068243884596,1.5909072520790564,-0.06566606440755478,0.6735407755521817,-5.0488759815030795,-4.308991837087967,-6.921283477558349,-4.954021625924412,-5.979649181664902,-0.9560715397409666,-0.5130710273640836,-0.6452829385267326,-0.09463855122191345,-0.3725735501840097
0.43043043043043044,0.43043043043043044,0.43043043043043044,0.43043043043043044,0.43043043043043044,1.7257358978358537,1.4531879719844265,2.358822808720584,1.6145913055055716,1.9966186395315684,-2.591525931213911,-2.5287174227923988,-1.029779391691349,-2.0853897789317664,-1.5994775204280138,1.0431769675643943,-0.3722526586797788,-1.5743734267312812,-2.4066460723324345,-1.9847527274998444,0.40874332810202724,0.3359308429528502,1.5845628698874925,-0.06650581929785232,0.6699229738460604,-5.08144226304527,-4.298440551169783,-6.8753497069061975,-4.8816718496590985,-5.9206459520267565,-0.9478384334888602,-0.5011101625888558,-0.622324765322766,-0.07314453248889409,-0.3502633304163731
0.44044044044044045,0.44044044044044045,0.44044044044044045,0.44044044044044045,0.44044044044044045,1.7352944751648651,1.4487415667717773,2.342092191751546,1.5897087704258195,1.9758532816055292,-2.5874565927257613,-2.5254848975288446,-1.0139322121353054,-2.08627889116098,-1.5928938056942825,0.9921564295894605,-0.4152207347448239,-1.6429553789538829,-2.455142113948496,-2.0437141269705643,0.3992980600840494,0.3309753021267616,1.5784490803222004,-0.0671303533283549,0.6665289309482925,-5.112461397961281,-4.286581191930462,-6.827324566652476,-4.807837433175218,-5.859841858458964,-0.9393262720366017,-0.4890069921191254,-0.5992105287613907,-0.051637420336784444,-0.3278665371995598
0.45045045045045046,0.45045045045045046,0.45045045045045046,0.45045045045045046,0.45045045045045046,1.744337736346675,1.4438677907751758,2.3246846568054735,1.5643543507113453,1.954509266199599,-2.5834843402358,-2.522304924575757,-0.9981506853229613,-2.0871792089209693,-1.5863488675389419,0.9408331803803704,-0.4580635697684201,-1.7110462050738027,-2.502891754311022,-2.1020579563194293,0.38993938258288163,0.3261416079590783,1.5725674104132012,-0.06753956818576252,0.6633594793673849,-5.1419239687615,-4.273417390677983,-6.7772227098993945,-4.732540876566565,-5.797255439520544,-0.9305376475287939,-0.47676519874893275,-0.575947254922731,-0.030123758591828403,-0.3053899822064405
0.46046046046046046,0.46046046046046046,0.46046046046046046,0.46046046046046046,0.46046046046046046,1.7528629255128412,1.4385681223448687,2.306605473735895,1.5385357614606068,1.9325930761017462,-2.5796083681397564,-2.5191763070970445,-0.9824325025739459,-2.088088556909797,-1.5798404556226582,0.8892228459214911,-0.5007681264350332,-1.7786251936401696,-2.5498804722219304,-2.1597664699515464,0.3806700496015445,0.32143112942297153,1.5669193166328672,-0.06773343106998915,0.6604153833059527,-5.169821031945115,-4.258953175748041,-6.725059421686643,-4.655805124652736,-5.732905776028786,-0.9214752362276983,-0.4643885074122496,-0.5525420151460959,-0.008610092968878408,-0.2828405012823515
0.47047047047047047,0.47047047047047047,0.47047047047047047,0.47047047047047047,0.47047047047047047,1.7608674445510586,1.4328441694581824,2.287860116783274,1.5122608589490798,1.910111368180074,-2.5758278423117673,-2.51609783347501,-0.9667753386974077,-2.0890047578430107,-1.57336631015488,0.8373411393358169,-0.5433214097337652,-1.845671789345019,-2.5960939783518655,-2.216822115956081,0.37149278793672247,0.3168451979997564,1.5615061844536524,-0.06771197470309458,0.6576973384291684,-5.196144120714904,-4.24319297127132,-6.6708506143281765,-4.57765355998723,-5.666812485242,-0.912141797697183,-0.4518806840483804,-0.5290019238766476,0.012897030921223813,-0.26022495236379306
0.4804804804804805,0.4804804804804805,0.4804804804804805,0.4804804804804805,0.4804804804804805,1.7683488538934866,1.426697669227925,2.2684542629052564,1.4855376382354204,1.8870709713535603,-2.5721419003584574,-2.513068277679105,-0.9511768526990465,-2.0899256331161857,-1.5669241625812702,0.7852038561003002,-0.5857104709134922,-1.9121655992780222,-2.641518219586263,-2.2732075414461033,0.3624102963491257,0.3123851072741695,1.5563293279274466,-0.06747529731827057,0.655205971654081,-5.220885247546875,-4.22614159582029,-6.614612822558127,-4.498109995732409,-5.598995714879085,-0.9025401739613222,-0.4392455344549018,-0.5053341364989802,0.03439106956420388,-0.23755021339043672
0.4904904904904905,0.4904904904904905,0.4904904904904905,0.4904904904904905,0.4904904904904905,1.7753048732567984,1.4201304873714882,2.248393790045239,1.4583742307254206,1.863478884510454,-2.5685496518816238,-2.510086399639058,-0.9356346884929433,-2.0908490034678553,-1.560511736273795,0.7328268692361923,-0.6279224114238582,-1.978086399131675,-2.686139383299432,-2.3289055978377675,0.35342524474239917,0.30805211254118875,1.5513899892866763,-0.06702356262888473,0.6529418409598637,-5.244036906613955,-4.207804260935974,-6.556363198487313,-4.417198668403507,-5.5294761369777,-0.8926732886379137,-0.42648690312848525,-0.4815458471582745,0.05586548353424036,-0.21482318021107608
0.5005005005005005,0.5005005005005005,0.5005005005005005,0.5005005005005005,0.5005005005005005,1.7817333823337327,1.413144617640807,2.2276847753397786,1.4307789016944976,1.839342274374968,-2.565050178749445,-2.507150945622278,-0.9201464756179744,-2.091772689642632,-1.554126747223259,0.6802261244758545,-0.6699443868409211,-2.0434141393550624,-2.7299439015553584,-2.3838993460672073,0.3445402733508298,0.3038474304245158,1.546689338567274,-0.06635699977759209,0.6509054352190519,-5.265592076063007,-4.188186569535091,-6.496119506371898,-4.334944230483872,-5.4582749415929435,-0.882544146047166,-0.4136086720939593,-0.457644286569684,0.07731373948457247,-0.19205076448416086
0.5105105105105106,0.5105105105105106,0.5105105105105106,0.5105105105105106,0.5105105105105106,1.7876324214359336,1.4057421812133541,2.2063334932653977,1.4027600477694706,1.8146684733229124,-2.561642535376118,-2.504260648615406,-0.9047098299585902,-2.092694513054317,-1.5477669047340776,0.6274176354075168,-0.7117636107762595,-2.108128951254322,-2.772918455233958,-2.4381720617435696,0.3357579919360985,0.2997722385068363,1.5422284732536329,-0.06547590326552995,0.6490971740498195,-5.285544220144497,-4.1672945141981055,-6.433900117195798,-4.251371742913704,-5.3854138303384245,-0.8721558302958372,-0.4006147597219665,-0.43363671981662966,0.09872931213622661,-0.16923989157355274
0.5205205205205206,0.5205205205205206,0.5205205205205206,0.5205205205205206,0.5205205205205206,1.7930001920878869,1.3979254260443568,2.184346413725349,1.3743261943703968,1.7894649771469395,-2.558325749009863,-2.501414228709904,-0.8893223544697387,-2.093612296448794,-1.541429912121072,0.5744174785994565,-0.7533673587683483,-2.17221115303796,-2.815049978081518,-2.491707240236613,0.32708097899332134,0.295827674971971,1.5380084179456526,-0.06438063286161824,0.6475174076893413,-5.30388729119413,-4.145134475338683,-6.369724003068477,-4.166506667454581,-5.310915009771734,-0.8615115043370992,-0.3875091195355758,-0.40953044413866563,0.12010568626425303,-0.14639749844014258
0.5305305305305306,0.5305305305305306,0.5305305305305306,0.5305305305305306,0.5305305305305306,1.7978350575717725,1.389696726180426,2.1617302000769194,1.34548599311324,1.763739442772078,-2.555098820029177,-2.4986103934915644,-0.873981639905714,-2.0945238645665105,-1.5351134674080777,0.5212417887050872,-0.7947429721550203,-2.2356412558051635,-2.856325660684096,-2.544488601697329,0.3185117809666218,0.2920148382590261,1.5340301240479748,-0.06307161349199289,0.6461664168882755,-5.320615731465891,-4.121713219255094,-6.303610731439844,-4.0803748589321005,-5.234801184626303,-0.850614409006417,-0.3742957390062131,-0.38533278670959364,0.14143635868086957,-0.12353053152997232
0.5405405405405406,0.5405405405405406,0.5405405405405406,0.5405405405405406,0.5405405405405406,1.802135543423066,1.3810585810348202,2.138491707099871,1.316248219174167,1.7374996859222533,-2.5519607222472755,-2.495847838433821,-0.8586852655527063,-2.0954270448043317,-1.5288152640281536,0.467906753550443,-0.835877861925835,-2.2983999694753097,-2.896732954362671,-2.5965000960100535,0.3100529114744724,0.28833478672864765,1.5302944694815082,-0.06154933510960647,0.6450444128264016,-5.335724474815916,-4.097037896064217,-6.235580459134006,-3.993002557358969,-5.157095550891711,-0.839467862033734,-0.3609786383392772,-0.3610511024064974,0.1627148402149107,-0.10064594465950277
0.5505505505505506,0.5505505505505506,0.5505505505505506,0.5505505505505506,0.5505505505505506,1.8059003378767393,1.372013614624553,2.114637978906655,1.2866217686162744,1.710753678738508,-2.548910403224606,-2.493125247294737,-0.8434307999648332,-2.0963196678765894,-1.5225329915251733,0.41442860920555796,-0.8767595125531805,-2.3604682086568425,-2.9362595749888616,-2.6477259076745647,0.3017068505450411,0.2847885383414822,1.5268022584173266,-0.059814352544036206,0.6441515370494386,-5.349208948236681,-4.07111603751871,-6.165653926203741,-3.9044163799409968,-5.077821788744597,-0.8280752570322654,-0.3475618692498119,-0.3366927715703874,0.18393465768697564,-0.07775069689867399
0.5605605605605606,0.5605605605605606,0.5605605605605606,0.5605605605605606,0.5605605605605606,1.8091282922639296,1.3625645747695845,2.0901762467950142,1.2566156556795578,1.683509547349644,-2.5459467845893573,-2.4904412925175583,-0.8282158017034246,-2.097199568475098,-1.516264336256594,0.36082363504123965,-0.9173754858009461,-2.4218270984537567,-2.9748935067200466,-2.698150460616682,0.29347604386177584,0.2813770703489406,1.523554221033021,-0.057867285331545074,0.64348786142706,-5.361065073241054,-4.043955554708052,-6.093852449607469,-3.814643312968374,-4.9970040553322495,-0.8164400624642097,-0.33404951372860475,-0.31226519775912165,0.20508935587967775,-0.054851750452399525
0.5705705705705706,0.5705705705705706,0.5705705705705706,0.5705705705705706,0.5705705705705706,1.811818421358951,1.352714332254337,2.065113927043648,1.2262390100349536,1.6557755693960285,-2.5430687623658503,-2.487794635634698,-0.8130378200793389,-2.0980645859279545,-1.51000698209718,0.307108148772741,-0.957713424509603,-2.482457980207899,-3.012623005652759,-2.7477584229259047,0.285362902019456,0.2781013189963591,1.5205510132915805,-0.055708817525448234,0.6430533881321204,-5.371289267095789,-4.0155647356441495,-6.020197916710781,-3.723710703594746,-4.914666977411153,-0.8045658205836932,-0.3204456827990901,-0.28777580549330395,0.22617249950239193,-0.03195606854114077
0.5805805805805806,0.5805805805805806,0.5805805805805806,0.5805805805805806,0.5805805805805806,1.8139699036765482,1.3424658799517954,2.0394586186515946,1.1955010740032839,1.6275601715073198,-2.5402752073107218,-2.485183927675043,-0.7978943958980833,-2.0989125648569176,-1.503758611143475,0.2532985014918413,-0.9977610563565437,-2.542342417175359,-3.0494366033932363,-2.7965347115186407,0.2773697997909378,0.27496217923864824,1.5177932167428692,-0.05333969748684296,0.6428480496410995,-5.379878443904082,-3.9859522427322363,-5.944712778614376,-3.6316462515065586,-4.8308356438426845,-0.7924561463572644,-0.3067545152654352,-0.26323203799583195,0.2471776751499068,-0.00907061328120766
0.5905905905905906,0.5905905905905906,0.5905905905905906,0.5905905905905906,0.5905905905905906,1.8155820817192996,1.3318223319104538,2.013218101022034,1.1644111997399573,1.5988719267348785,-2.5375649652567915,-2.482607809574448,-0.7827830622075119,-2.09974135583316,-1.4975169044188013,0.19941107268884692,-1.0375061975905346,-2.6014622001352095,-3.0853231105440475,-2.844464496725624,0.26949907540481527,0.27196050446851555,1.515281338347757,-0.05076073765576583,0.6428717087557616,-5.386830015536873,-3.9551271101278527,-5.867420043310529,-3.5384780004852265,-4.745535597948259,-0.7801147263622769,-0.29298017645218855,-0.2386413549257905,0.2680984932543807,0.0137976564345711
0.6006006006006006,0.6006006006006006,0.6006006006006006,0.6006006006006006,0.6006006006006006,1.8166544621750964,1.3207869224043913,1.9864003315912084,1.1329788463862787,1.5697195519396498,-2.5349368574645164,-2.480064912589295,-0.767701345047872,-2.1005488160312042,-1.491279542578574,0.1454622652660288,-1.0769367567391452,-2.659799352928898,-3.1202716201057297,-2.8915332068021082,0.26175302983421866,0.2690971062573447,1.5130158103249611,-0.04797281430284734,0.6431241586460249,-5.392141892412598,-3.9230987409807008,-5.788343268670142,-3.4442343298646967,-4.65879282972627,-0.7675453176634853,-0.2791268569358772,-0.2140112301073791,0.2889285900300103,0.0366417870551618
0.6106106106106106,0.6106106106106106,0.6106106106106106,0.6106106106106106,0.6106106106106106,1.8171867160646413,1.3093630049467644,1.9590134434031887,1.1012135771882383,1.5401119051363092,-2.5323896809809123,-2.477553858712991,-0.752646764203974,-2.101332809880835,-1.4850442066157197,0.09146850054401423,-1.1160407382880269,-2.717336137928599,-3.1542715107924097,-2.937726532359471,0.2541339260969645,0.2663727541088095,1.5109969900206401,-0.044976867261539814,0.6436051229140268,-5.395812484125171,-3.8898769045662087,-5.707506555262519,-3.348943945886998,-4.570633767933172,-0.7547517466682087,-0.2651987712689359,-0.18934914925456392,0.30966162940982045,0.05945483248797816
0.6206206206206206,0.6206206206206206,0.6206206206206206,0.6206206206206206,0.6206206206206206,1.8171786788389164,1.2975540512670194,1.9310657426312208,1.0691250565836583,1.5100579827944842,-2.529922209005845,-2.4750732610952837,-0.7376168339592521,-2.102091209716793,-1.4788085785659775,0.03744621326265267,-1.1548062463309214,-2.7740550614328674,-3.1873124502603933,-2.9830304307168864,0.24664398856727157,0.26378817522529835,1.5092251598007838,-0.04177389964100042,0.6443142556793656,-5.397840699920004,-3.8554717333057074,-5.6249345390100505,-3.252635872958425,-4.481085272031133,-0.741737907960398,-0.2512001566963607,-0.16466260769214708,0.3302913049739822,0.08222985621323001
0.6306306306306306,0.6306306306306306,0.6306306306306306,0.6306306306306306,0.6306306306306306,1.8166303504265982,1.285363650252133,1.9025657060464096,1.036723047258581,1.479566917097872,-2.5275331912655763,-2.4726217244642603,-0.7226090638514883,-2.1028218964260508,-1.4725703422128724,-0.0165881534221216,-1.1932214881892882,-2.8299388789879507,-3.219384398248746,-3.0274311301717365,0.23928540229925124,0.26134405428721885,1.5077005269664296,-0.03836497751971699,0.6452511416854917,-5.398225949017913,-3.819893719676093,-5.540652383680051,-3.1553394448090066,-4.390174624004705,-0.7285077631139725,-0.23713527186547342,-0.13995910807394685,0.3508113418690763,0.10495993339532253
0.6406406406406406,0.6406406406406406,0.6406406406406406,0.6406406406406406,0.6406406406406406,1.815541895231401,1.2727955068522077,1.8735219784345163,1.0040174071737984,1.448647973162089,-2.525221354393444,-2.4701978455509015,-0.7076209594299692,-2.1035227600924795,-1.466327183792147,-0.0706181529439077,-1.2312747780004472,-2.8849706006331384,-3.250477609630906,-3.070915134187462,0.23206031236237876,0.2590410332452506,1.5064232236917305,-0.034751229619970334,0.6464152964272158,-5.396968140786823,-3.7831537130099426,-5.454685773216043,-3.0570842955579547,-4.29792952004901,-0.715065339485782,-0.22300839552919338,-0.11524615809878641,0.3712154987177156,0.1276381529906651
0.6506506506506506,0.6506506506506506,0.6506506506506506,0.6506506506506506,0.6506506506506506,1.8139136420793527,1.2598534409507527,1.843943369961647,0.9710180865624254,1.4173105462120987,-2.5229854023175706,-2.4678002135160653,-0.6926500230138448,-2.104191700638697,-1.4600767926954332,-0.12462734033241299,-1.2689545402731495,-2.9391334960685587,-3.280582637376413,-3.113469225497584,0.22497082318914666,0.25687971112560837,1.5053933069848935,-0.030933846963232252,0.6478061662992963,-5.394067684761217,-3.7452629161870536,-5.367060903910812,-2.9579003506878223,-4.204378062131969,-0.701414728988563,-0.2088238252432093,-0.09053126822498073,0.3914975695179462,0.15025761985124722
0.6606606606606606,0.6606606606606606,0.6606606606606606,0.6606606606606606,0.6606606606606606,1.8117460841160202,1.2465413861999977,1.8138388534896437,0.9377351248994363,1.3855641587200809,-2.5208240166554763,-2.4654274103797666,-0.6776937544514591,-2.104826628464921,-1.4538168621729535,-0.17859927721946045,-1.3062493134094924,-2.992411099743845,-3.309690335421838,-3.1550804701246453,0.21801899793509955,0.2548606438483762,1.5046107586719986,-0.026914082506604674,0.6494231287660568,-5.3895254905093415,-3.706232882218406,-5.277804476423626,-2.8578178179301097,-4.109548749433144,-0.6875600868442641,-0.19458587605744873,-0.0658219493840225,0.41165138553184916,0.1728114568233408
0.6706706706706707,0.6706706706706707,0.6706706706706707,0.6706706706706707,0.6706706706706707,1.809039878653716,1.2328633888215914,1.7832175618419916,0.9041786478440821,1.3534184575046109,-2.5187358571154768,-2.4630780114526276,-0.6627496518804203,-2.1054254650846143,-1.4475450900350357,-0.23251753684290516,-1.3431477531921039,-3.0447872158661253,-3.3377918614500524,-3.19573622131285,0.21120685785144414,0.25298434405896464,1.5040754854037084,-0.022693250760410788,0.651265492551987,-5.38334296734818,-3.6660755107235987,-5.186943687644048,-2.7568671780650993,-4.01347046966181,-0.6735056303181193,-0.18029887920224333,-0.041125710694161856,0.43167081716276706,0.1952928068406914
0.6806806806806807,0.6806806806806807,0.6806806806806807,0.6806806806806807,0.6806806806806807,1.8057958469687305,1.2188236063730535,1.7520887850210773,0.8703588641561223,1.3208832107920319,-2.516719561904742,-2.4607505857693566,-0.6478152124881807,-2.1059861437567378,-1.4412591793522294,-0.2863657090469361,-1.379638636235541,-3.0962459233258195,-3.3648786795769863,-3.2354241233732033,0.20453638167042587,0.25125128097274585,1.5037873186848574,-0.018272727387054846,0.6533324978532632,-5.37552202390631,-3.6248030443028365,-5.094506222404826,-2.6550791756387255,-3.916172490256886,-0.6592556374338552,-0.16596718076958986,-0.01645005717457332,0.45154977582058625,0.21769483501156026
0.6906906906906907,0.6906906906906907,0.6906906906906907,0.6906906906906907,0.6906906906906907,1.8020149740486584,1.2044263064803549,1.7204619673776447,0.8362860625868109,1.28796830524092,-2.5147737481438988,-2.458443696524137,-0.6328879332728926,-2.1065066101144247,-1.4349568391538075,-0.3401274052772415,-1.4157108634008484,-3.1467715805387337,-3.3909425629450616,-3.27413211543999,0.19800950500365877,0.24966188023291055,1.5037460149269193,-0.013653948781273188,0.6556233165701278,-5.366065067534776,-3.582428064804565,-5.000520245046386,-2.5524848095992976,-3.8176844494714293,-0.6448144456704237,-0.15159514038990923,0.008197512539191154,0.47128221577450485,0.24001073069898232
0.7007007007007007,0.7007007007007007,0.7007007007007007,0.7007007007007007,0.7007007007007007,1.7976984082898926,1.1896758655370112,1.688346704733312,0.8019706087455821,1.2546837429305437,-2.5128970122880414,-2.4561559015077856,-0.6179653118043106,-2.106984822789867,-1.428635785124447,-0.3937862635695172,-1.451353463172239,-3.196348830202988,-3.4159755962225127,-3.311848435137437,0.1916281197535912,0.24821652378159192,1.5039512555233296,-0.008838411631904434,0.6581370525600537,-5.354975003566153,-3.538963489489892,-4.90501439083548,-2.449115323856932,-3.718036347344377,-0.6301864506406575,-0.13718712990470489,0.0328095084777685,0.4908621359927239,0.2622337095936066
0.7107107107107107,0.7107107107107107,0.7107107107107107,0.7107107107107107,0.7107107107107107,1.7928474611453777,1.1745767673700886,1.6557527414570254,0.7674229419433908,1.2210396383142372,-2.511087930554027,-2.4538857535465466,-0.6030448469845081,-2.1074187540352476,-1.422293740298868,-0.44732595352979987,-1.4865555949948712,-3.2449626039693245,-3.439970178007834,-3.348561622155462,0.1853940735382873,0.24691554974429442,1.5044026469476475,-0.0038276724653126147,0.6608727419116186,-5.3422552344220176,-3.494422567094975,-4.808017757240637,-2.345002197768573,-3.6172585365623156,-0.6153761047522489,-0.12274753203552599,0.057378451617876004,0.5102835819685023,0.2843570157784892
0.7207207207207207,0.7207207207207207,0.7207207207207207,0.7207207207207207,0.7207207207207207,1.787463606722736,1.1591336018735272,1.6226899674963413,0.7326535720136684,1.1870462151386165,-2.509345059353926,-2.451631800942392,-0.5881240398081761,-2.107806390339501,-1.4159284357542274,-0.5007301813051082,-1.5213065525727045,-3.2925981270233833,-3.4629190231386238,-3.3842605217334025,0.17930916912969794,0.24575925232766246,1.5050997208745178,0.001376652829397481,0.6638293532390045,-5.32790965856914,-3.448818873792565,-4.709559895067044,-2.2401771365514938,-3.515381713214048,-0.6003879158514633,-0.1082807390496409,0.0818968761588336,0.5295406475320187,0.3063739237852093
0.7307307307307307,0.7307307307307307,0.7307307307307307,0.7307307307307307,0.7307307307307307,1.781548481332884,1.1433510636091986,1.589168415364442,0.6976730761118636,1.1527138033295743,-2.507666935734492,-2.44939258791469,-0.5732003941222725,-2.1081457330407445,-1.4095376113000524,-0.55398269454288,-1.555595767125431,-3.3392409225785498,-3.484815164904126,-3.4189342880506803,0.17337516390559274,0.2447478817306208,1.5060419343234055,0.006772889493227919,0.6670057879970315,-5.3119426693246625,-3.4021663090539387,-4.609670799453574,-2.1346720616281947,-3.412436907440772,-0.5852264458499976,-0.09379115142282574,0.1063573317950241,0.5486274766474898,0.32827774064068194
0.7407407407407407,0.7407407407407407,0.7407407407407407,0.7407407407407407,0.7407407407407407,1.77510388298928,1.1272339503761224,1.5551982570838006,0.6624920954945404,1.1180528358460038,-2.5060520778225257,-2.447166655043113,-0.5582714173847921,-2.108434798934174,-1.403119016165505,-0.6070672873376959,-1.589412810603495,-3.3848768162779983,-3.505651957160794,-3.4525723875233654,0.16759376931531947,0.24388164406891213,1.5072286698250488,0.012359304408047892,0.6704008808166313,-5.294359153510686,-3.3544790914124807,-4.508380900734704,-2.0285191009056533,-3.3084554739847194,-0.5698963093354033,-0.07928317649967555,0.13075238598359912,0.5675382651949983,0.3500618079040474
0.7507507507507507,0.7507507507507507,0.7507507507507507,0.7507507507507507,0.7507507507507507,1.7681317708579571,1.1107871617482825,1.5207898010874263,0.6271213322790157,1.0830738455022102,-2.504498985275983,-2.4449525397116423,-0.5433346214224243,-2.1086716208752385,-1.3966704096837663,-0.6599678051637827,-1.6227473988602183,-3.4294919405046094,-3.525423076350234,-3.485164602005638,0.16196665035955327,0.24316070131305595,1.5086592356105892,0.01813410662511084,0.674013399860657,-5.275164489958628,-3.305771754130217,-4.405721055170095,-1.9217505789918636,-3.203469082639147,-0.5544021721654961,-0.06476122715184736,0.15507462620674187,0.5862672627364879,0.3717195036930136
0.7607607607607607,0.7607607607607607,0.7607607607607607,0.7607607607607607,0.7607607607607607,1.760634264658507,1.0940156975814848,1.4859534890786394,0.5915715461845238,1.047787461759975,-2.503006139740705,-2.4427487765535396,-0.5283875231868698,-2.108854248377927,-1.3901895619733378,-0.712668149791797,-1.655589394780068,-3.4730727385974367,-3.544122523418921,-3.516701031895176,0.15649542508419373,0.24258517123974618,1.5103328658233142,0.024095447911167276,0.6778420471999206,-5.2543645478638465,-3.2560591407686053,-4.3017225355446715,-1.8143990073526677,-3.0975097086025656,-0.5387487500471825,-0.05022972043464265,0.17931666222779577,0.6048087742653873,0.39324424469903874
0.7707707707707707,0.7707707707707707,0.7707707707707707,0.7707707707707707,0.7707707707707707,1.7526136440161997,1.0769246564897097,1.4506998928503239,0.5558535512558984,1.0122044074912528,-2.5015720053126165,-2.440553897897152,-0.5134276455095854,-2.1089807482079665,-1.3836742546160454,-0.7651522841883901,-1.6879288113621176,-3.515605968973449,-3.5617446256390983,-3.54717209914152,0.151181664088564,0.24215512739670317,1.512248720752948,0.03024142331200678,0.6818854592093438,-5.231965684991013,-3.205356400664937,-4.196417021642069,-1.70649707441186,-2.9906096227401635,-0.5229408071001342,-0.03569307624233653,0.2034711283405751,0.6231571619393339,0.41462948819073603
0.7807807807807807,0.7807807807807807,0.7807807807807807,0.7807807807807807,0.7807807807807807,1.7440723477654376,1.0595192342914308,1.415039711064633,0.5199782125707704,0.9763354957124863,-2.5001950290052672,-2.438366434212407,-0.4984525178547264,-2.109049204970763,-1.3771222813315442,-0.8174042373970657,-1.7197558147577592,-3.557078709153291,-3.57828403833031,-3.5765685501565105,0.146026890048061,0.24187059908098968,1.5144058870924242,0.03657007173325731,0.6861422069841009,-5.207974745730786,-3.15367898431574,-4.089836590594315,-1.5980776355975834,-2.8828013817553835,-0.5069831544057486,-0.021155715962666723,0.22753068561117112,0.641306846795466,0.4358687340048968
0.7907907907907907,0.7907907907907907,0.7907907907907907,0.7907907907907907,0.7907907907907907,1.735012973204754,1.041804722426364,1.3789837659941282,0.48395644293128526,0.9401916262915333,-2.4988736412225627,-2.4361849145578676,-0.4834596770700589,-2.109057721693899,-1.3705314486481177,-0.8694081093988433,-1.7510607272617456,-3.5974783596898408,-3.5937357464810455,-3.604881458625907,0.1410325772514019,0.24173157133079784,1.5168033782170538,0.04307937653826477,0.6906107967756262,-5.1823990590083895,-3.1010426386685688,-3.9820137071107404,-1.4891737033380579,-2.7741178182746515,-0.4908806485418364,-0.0066220611308879535,0.2514880241115719,0.6592523104477639,0.4569555265245208
0.8008008008008007,0.8008008008008007,0.8008008008008007,0.8008008008008007,0.8008008008008007,1.7254382753035864,1.0237865063431384,1.3425430002253385,0.4477991995413459,0.9037837826282068,-2.4976062562365384,-2.4340078670282117,-0.46844666813561125,-2.1090044204040193,-1.3638995765695678,-0.9211480759512481,-1.7818340302556528,-3.636792647998369,-3.608095066270001,-3.632102228221331,0.13620015115260772,0.24173798493070914,1.5194401344860111,0.049767266162870576,0.6952896704473548,-5.155246436044714,-3.0474634023236384,-3.8729812135890427,-1.3798184370096669,-2.66459203084826,-0.4746381901034853,0.007903467916195292,0.2753358651444168,0.6769880967659236,0.47788345664325493
0.8108108108108109,0.8108108108108109,0.8108108108108109,0.8108108108108109,0.8108108108108109,1.7153511658610676,1.0054700638583733,1.3057284733257533,0.4115174806703925,0.867123028309444,-2.496391272670047,-2.4318338192019957,-0.45341104490983986,-2.1088874426979167,-1.3572244992379905,-0.9726083934041555,-1.8120663671028656,-3.6750096320871326,-3.6213576464864996,-3.6582225952117198,0.13153098793786028,0.24188973643042555,1.522315023566039,0.05663161474689969,0.7001772059500547,-5.126525167970655,-2.9929576006467493,-3.7627723201115515,-1.2700451328404851,-2.55425737387048,-0.4582607222105464,0.022416453385810074,0.2990669634582068,0.6945088135352517,0.49864616371564147
0.8208208208208209,0.8208208208208209,0.8208208208208209,0.8208208208208209,0.8208208208208209,1.7047547126170872,0.9868609634876646,1.2685513584752572,0.3751223223047369,0.8302205037401177,-2.4952270739841937,-2.4296612985895676,-0.43835037087307943,-2.108704950307658,-1.3505040655922398,-1.023773403491023,-1.8417485459942078,-3.7121177041872757,-3.6335194698496385,-3.6832346309734842,0.1270264141073633,0.24218667817696587,1.5254268407772786,0.06367024278216682,0.7052717178166089,-5.0962440232953945,-2.9375418407949963,-3.6514205943297284,-1.1598872137723046,-2.443147447421941,-0.4417532290022017,0.03691248137399987,0.3226741094522978,0.7118091340970767,0.5192373374925814
0.8308308308308309,0.8308308308308309,0.8308308308308309,0.8308308308308309,0.8308308308308309,1.6936521383158982,0.9679648627489894,1.2310229390630336,0.33862479478746926,0.7930874227505189,-2.494112028970381,-2.427488833080996,-0.42326221986805296,-2.1084551256595647,-1.3437361400218735,-1.0746275380940535,-1.8708715427433502,-3.7481055942809256,-3.644576854225761,-3.7071307443986248,0.12268770607233581,0.24262861836031763,1.5287743094611166,0.07088091777680303,0.7105714576760925,-5.06441224522939,-2.8812330066567786,-3.538959951239975,-1.0493782192842578,-2.331296087037399,-0.4251207341190672,0.05138714320920359,0.3461501313710053,0.7288837989691775,0.5396507200414286
0.8408408408408409,0.8408408408408409,0.8408408408408409,0.8408408408408409,0.8408408408408409,1.6820468197225542,0.9487875064390442,1.193154605250976,0.30203599944796145,0.7557350691815439,-2.4930444922468142,-2.425314951393876,-0.4081441768372154,-2.1081361724268946,-1.3369186030163873,-1.1251553239818388,-1.8994265035311482,-3.7829623735264195,-3.654526453743885,-3.7299036842000537,0.11851608976725957,0.24321532107252983,1.5323560813699366,0.07826135493570044,0.7160746147869919,-5.03103954886292,-2.824048253707655,-3.4254246428538795,-0.9385517951811259,-2.2187373534019836,-0.4083682991732982,0.06583603679422001,0.36948789748615435,0.745727617445735,0.5598801076501216
0.8508508508508509,0.8508508508508509,0.8508508508508509,0.8508508508508509,0.8508508508508509,1.6699422865924773,0.9293347248830424,1.1549578505046527,0.265367065221992,0.7181747934486233,-2.4920228047593094,-2.4231381835208734,-0.39299383855670705,-2.1077463160760352,-1.3300493518095389,-1.1753413875180403,-1.9274047475980711,-3.8166774575796163,-3.6633652598087547,-3.751546541113443,0.11451274027749837,0.24394650638022883,1.5361707370786581,0.0858092178568675,0.7217793165894001,-4.996136118201036,-2.7660050037836044,-3.310849247766036,-0.8274416833494515,-2.105505521979087,-0.39150102220715927,0.08025476794614912,0.3926803182674068,0.7623354691763244,0.5799193527147837
0.8608608608608609,0.8608608608608609,0.8608608608608609,0.8608608608608609,0.8608608608608609,1.6573422205944701,0.909612432158505,1.11644426809288,0.22862914526352307,0.6804180090854427,-2.491045294286257,-2.4209570611768747,-0.37780881436669334,-2.107283804406063,-1.323126301018561,-1.2251704593396764,-1.954797769883908,-3.849240609810289,-3.6710906020112053,-3.772052749994919,0.11067878148240266,0.24482185041053478,1.5402167864179346,0.09352211924348273,0.7276836292760226,-4.959712603055786,-2.707120939773292,-3.195268660622625,-0.7160817114845658,-1.99163507257303,-0.3745240361405299,0.09463895173390245,0.4157203485397102,0.7787023057234622,0.5997623656102106
0.8708708708708709,0.8708708708708709,0.8708708708708709,0.8708708708708709,0.8708708708708709,1.6442504541875012,0.8896266242935851,1.0776255475569723,0.1918334135491596,0.642476189268504,-2.490110275947588,-2.418770118245609,-0.3625867268978676,-2.1067469080814925,-1.3161473832780755,-1.2746273790035918,-1.9815972436139442,-3.8806419444126083,-3.677700148935561,-3.7914160918139643,0.10701528571400758,0.2458409854503525,1.5444926689288812,0.10139762163142979,0.7337855583818175,-4.921780115796736,-2.6474140002309507,-3.078718081493943,-0.6045057827916638,-1.8771606788297017,-0.3574425072078182,0.10898421381287482,0.43860098962720756,0.7948231520982377,0.6194031165426777
0.8808808808808809,0.8808808808808809,0.8808808808808809,0.8808808808808809,0.8808808808808809,1.6306709694516064,0.869383377440474,1.038513471150741,0.1549910614763253,0.6043608633235887,-2.4892160527175813,-2.416575891225599,-0.3473252127938975,-2.1061339211580568,-1.309110549868511,-1.323697099599694,-2.007795022830825,-3.9108719294087915,-3.68319190886383,-3.809630695540933,0.103523273431428,0.24700350005900598,1.5489967543391914,0.1094332381320921,0.7400830493920908,-4.8823502279606945,-2.586902373911528,-2.9612330051541402,-0.49274786566405965,-1.7621171976783587,-0.3402616333847589,0.12328619175637279,0.46131529148295836,0.8106931082735607,0.6388356373845049
0.8908908908908909,0.8908908908908909,0.8908908908908909,0.8908908908908909,0.8908908908908909,1.6166078968732638,0.8488888460244474,0.9991199102523324,0.11811329445619112,0.5660836132151843,-2.4883609159413616,-2.4143729196753063,-0.3320219234295943,-2.105443161601357,-1.3020137713388367,-1.372364692329554,-2.0333831448713355,-3.9399213895449825,-3.68756423037648,-3.8266910399285954,0.10020371291104985,0.24830893919418245,1.5537273430604972,0.11762643319018101,0.7465739883688634,-4.841434966721756,-2.5256044942297513,-2.842849210271421,-0.3808419833417675,-1.6465396587178012,-0.32298664280557404,0.13754053638339245,0.48385635480382105,0.8263073506745658,0.6580540234898197
0.9009009009009009,0.9009009009009009,0.9009009009009009,0.9009009009009009,0.9009009009009009,1.6020655140856106,0.8281492608691142,0.9594568217489908,0.08121132850239302,0.5276560700199455,-2.4875431458549317,-2.4121597466573483,-0.31667452562458615,-2.104672971798229,-1.294855038123419,-1.4206153510489805,-2.058353832787342,-3.967781509078504,-3.6908158028496127,-3.8425919551871766,0.0970575199526112,0.24975680435114697,1.5586826667068239,0.12597462335636603,0.7532562025953135,-4.799046811222671,-2.46353903364481,-2.723602748511997,-0.26882220355355346,-1.5304632535501657,-0.30562279217097926,0.15174291308234417,0.5062173331298541,0.8416611336457196,0.6770524354909649
0.9109109109109109,0.9109109109109109,0.9109109109109109,0.9109109109109109,0.9109109109109109,1.5870482445638878,0.8071709272984393,0.9195362443958502,0.044296386816577604,0.48908991038526145,-2.486761012108573,-2.4099349191816275,-0.3012807023522787,-2.1038217190606656,-1.2876323611528135,-1.4684343967731783,-2.082699497710162,-3.9944438344556175,-3.6929456568483863,-3.8573286245523843,0.09408555760126276,0.2513465537151855,1.5638608886339762,0.1344751780744722,0.7601274612381053,-4.755198688768693,-2.4007248979723608,-2.6035299335611137,-0.15672262814561358,-1.413923325065569,-0.2881753651475202,0.16588900313032012,0.5283914349275981,0.8567497908941831,0.6958251010750075
0.9209209209209209,0.9209209209209209,0.9209209209209209,0.9209209209209209,0.9209209209209209,1.5715606562765116,0.7859602232161184,0.8793702951498654,0.00737969637181545,0.4503968529740081,-2.4860127742934632,-2.4076969886472632,-0.2858381534438876,-2.1028877961221406,-1.2803437724583124,-1.5158072821431288,-2.1064127411576385,-4.019900276878991,-3.6939531644165733,-3.8708965857459394,0.09128863588569201,0.25307760232722915,1.5692601044996974,0.14312542048300445,0.7671854760273958,-4.709903970885094,-2.3371812206255926,-2.482667330064495,-0.044577382700035,-1.2969553566808751,-0.2706496707587256,0.17997450500750423,0.5503719256566026,0.871568736908994,0.7143663167398051
0.9309309309309309,0.9309309309309309,0.9309309309309309,0.9309309309309309,0.9309309309309309,1.5556074602921794,0.76452359716289,0.8389711654799957,-0.029527515505078216,0.4115886548965696,-2.485296682471351,-2.4054445112831746,-0.27034459628732727,-2.1018696216261916,-1.2729873257700546,-1.5627195958518265,-2.1294863572832265,-4.044143114764082,-3.693838039262162,-3.883291732328178,0.08866751157239039,0.2549493222626101,1.574878342844425,0.15192262823075464,0.774427901954316,-4.663176469239474,-2.272927356787093,-2.361051742493572,0.06757939385379977,-1.17959496153586,-0.25305104176856874,0.19399513570632326,0.5721521298185698,0.8861134683556326,0.7326704495290971
0.9409409409409409,0.9409409409409409,0.9409409409409409,0.9409409409409409,0.9409409409409409,1.5391935093434375,0.7428675663523764,0.798351117654768,-0.06641402455127485,0.3726771081312128,-2.4846109777071144,-2.4031760485871896,-0.2547977665207456,-2.1007656406071042,-1.265561097108524,-1.6091570670290314,-2.1519133350663986,-4.0671649960837035,-3.692600336838948,-3.8945103149423104,0.086222887936138,0.25696104282289284,1.5807135656924696,0.16086403430624313,0.781852337985712,-4.615030431430184,-2.2079828775133072,-2.2387202039378895,0.1797135596317025,-1.0618778716500623,-0.23538483305772684,0.20794663203494215,0.593725432988492,0.9003795654455523,0.7507319387460939
0.950950950950951,0.950950950950951,0.950950950950951,0.950950950950951,0.950950950950951,1.5223237963471488,0.7209987146860519,0.7575224810083466,-0.10326861298467561,0.3336740359339064,-2.483953892604059,-2.400890167763539,-0.2391954187204909,-2.099574324962555,-1.2580631853692505,-1.6551055695831953,-2.1736868604437096,-4.0889589406000555,-3.6902404543240936,-3.9045489424499564,0.08395541454677562,0.25911205074072385,1.5867636691734308,0.1699468278807419,0.7894563277959294,-4.565480536642101,-2.14236756377338,-2.1157099648280977,0.2917909801878992,-0.9438399270436225,-0.21765641999313495,0.22182475191470558,0.615085283827166,0.9143626932802524,0.7685452976450399
0.960960960960961,0.960960960960961,0.960960960960961,0.960960960960961,0.960960960960961,1.5050034528823113,0.6989236907479429,0.7164976481862492,-0.14008007291862604,0.2945912892386767,-2.483323651841774,-2.3985854421586086,-0.22353532708330406,-2.0982941739180703,-1.2504917129005413,-1.7005511264992468,-2.194800318379868,-4.109518341983534,-3.686759130491665,-3.9134045829576194,0.0818656870723286,0.26140159039763594,1.5930264841636637,0.17916815516462217,0.7972373605154175,-4.514541891171104,-2.07610140042419,-1.9920584815929683,0.4037775389058165,-0.8255170648254211,-0.19987119679133106,0.2356252756711306,0.6362251960744687,0.9280586031694904,0.7861051151002387
0.970970970970971,0.970970970970971,0.970970970970971,0.970970970970971,0.970970970970971,1.4872377476256888,0.6766492057796696,0.6752890713718505,-0.17683720977356276,0.25544074304959746,-2.4827184727164004,-2.396260451694816,-0.2078152861025265,-2.096923714483158,-1.2428448260740603,-1.7454799140909274,-2.215247294878191,-4.128836969817693,-3.68215744548218,-3.9210745647337846,0.0799542470985422,0.2638288640547419,1.5994997769475987,0.18852512027676635,0.8051928714959246,-4.46223002381859,-2.0092045701234147,-1.8678034052538874,0.5156391473832725,-0.7069453082518419,-0.1820345748760883,0.2493440073180596,0.6571387505227907,0.9414631339232278,0.8034060572520312
0.980980980980981,0.980980980980981,0.980980980980981,0.980980980980981,0.980980980980981,1.4690320847457359,0.6541820316364486,0.6339092584948236,-0.21352884568455402,0.21623429282551,-2.4821365656831325,-2.3939137833024775,-0.19203311123811956,-2.0954615018989755,-1.2351206958480887,-1.7898782662063824,-2.235021578929825,-4.146908971489737,-3.6764368204682536,-3.9275565770163654,0.07822158196488316,0.2663930320962451,1.6061812498987118,0.1980147861267784,0.8133202430920523,-4.408560881157464,-1.9416974471824937,-1.7429825699602939,0.6273417558089083,-0.5881607557594873,-0.16415198123083638,0.2629767758345804,0.6778195969700257,0.9545722131169208,0.8204428691292261
0.990990990990991,0.990990990990991,0.990990990990991,0.990990990990991,0.990990990990991,1.4503920022553025,0.631528998724676,0.5923707694226741,-0.2501438229036965,0.1769838508585761,-2.4815761349007945,-2.3915440313495337,-0.1761866395802908,-2.0939061200773943,-1.2273175183232894,-1.8337326783857264,-2.2541171644011455,-4.163728873965978,-3.669599017216421,-3.932848670710253,0.0766681246170571,0.26909321328569563,1.6130685421799398,0.20763417530972494,0.8216168054589298,-4.353550822671031,-1.8736005913613343,-1.6176339814695653,0.7388513633267042,-0.4691995699751866,-0.1462288567463742,0.2765194364343256,0.6982614561515225,0.9673818583297669,0.8372103762474896
1.001001001001001,1.001001001001001,1.001001001001001,1.001001001001001,1.001001001001001,1.4313231703236209,0.6086969939217208,0.550686212136524,-0.2866710071963332,0.13770134264776562,-2.4810353787783264,-2.389149798069004,-0.16027373050652535,-2.0922561820313326,-1.2194335152908113,-1.8770298119693234,-2.2725282518587564,-4.179291585451711,-3.6616461375453038,-3.9369492589747583,0.07529425347608651,0.27192848503491046,1.6201592304633265,0.21738027101313365,0.8300798373657653,-4.297216615766262,-1.8049347416066763,-1.4917958055748455,0.8501340283854255,-0.3500979667066424,-0.12827065456437398,0.28996787182676664,0.7184581216504112,0.9798881783555367,0.8537034861832082
1.011011011011011,1.011011011011011,1.011011011011011,1.011011011011011,1.011011011011011,1.4118313895480912,0.5856929584785617,0.508868238892313,-0.3230992912300579,0.09839870326838285,-2.480512490523009,-2.3867296939840426,-0.14429226633182238,-2.09051033029622,-1.2114669347725633,-1.919756498155526,-2.2902492503315424,-4.193592396935015,-3.6525806226802535,-3.939857117700773,0.07410029232398851,0.27489788368547785,1.6274508296686794,0.22725001793597313,0.8387065670250262,-4.239575430662972,-1.7357208097360088,-1.3655063564843446,0.9611558790698451,-0.2308922039170691,-0.11028283841718503,0.30331799347011557,0.7384034617857224,0.9920873743856148,0.8699171901223453
1.021021021021021,1.021021021021021,1.021021021021021,1.021021021021021,1.021021021021021,1.3919225891863902,0.5625238859059062,0.46692954236858397,-0.35941759795547557,0.0590878737387363,-2.480005658690266,-2.384282338330461,-0.128240152951939,-2.0886672373424675,-1.2034160515534935,-1.961899742006643,-2.3072747790092305,-4.206626983614001,-3.6424052525046986,-3.9415713858775003,0.07308651020608763,0.2780004048027597,1.6349407937210125,0.23724032321933416,0.8474941729369968,-4.18064483516046,-1.6659798740689662,-1.2388040851556534,1.0718831234106012,-0.11161857068717604,-0.09227088096443822,0.31656574281545624,0.7580914214777252,1.0039757411638985,0.8858465643838211
1.031031031031031,1.031031031031031,1.031031031031031,1.031031031031031,1.031031031031031,1.3716028253494454,0.5391968198444355,0.4248828518020253,-0.39561488397768924,0.019780797385059043,-2.4795130677348727,-2.381806359476597,-0.11211532047944617,-2.0867256059788253,-1.195279167705717,-2.003446726401917,-2.323599668876951,-4.21839140620708,-3.6311231447084045,-3.942091565848648,0.07225312134999216,0.28123500348230157,1.6426265163265463,0.2473480573885289,0.8564397847494544,-4.1204427892832065,-1.5957331730081414,-1.1117275675886145,1.18228205966955,0.007686623832141304,-0.0742402621269627,0.3297070925417248,0.7775160240899186,1.0155496681131977,0.9014867719169524
1.0410410410410411,1.0410410410410411,1.0410410410410411,1.0410410410410411,1.0410410410410411,1.3508782791558203,0.5157188519198244,0.38274092911194874,-0.43168014291748685,-0.0195105837942146,-2.479032898563401,-2.3793003953403864,-0.09591572387240219,-2.084684169746486,-1.1870546131043245,-2.044384815936304,-2.3392189642852967,-4.228882112145855,-3.618737753832919,-3.9414175234580124,0.07160028510125943,0.2846005946685568,1.6505053317670217,0.25757005530632104,0.8655404841322032,-4.058987639807258,-1.525002098571276,-0.9843154930803205,1.292319086597486,0.12698706147303968,-0.05619646741851749,0.34273804778116324,0.7966713732471096,1.0268056404327932,0.9168330637724964
1.0510510510510511,1.0510510510510511,1.0510510510510511,1.0510510510510511,1.0510510510510511,1.3297552548480778,0.4920971195831884,0.34051656501488053,-0.46760240876120596,-0.05877433276370906,-2.4785633290877427,-2.3767630938035347,-0.07963934355545366,-2.0825416933038423,-1.1787407459347226,-2.084701560763879,-2.3541279244554083,-4.238095936650271,-3.6052528702144917,-3.939549488084402,0.07112810587576848,0.28809605348582884,1.6585745157120966,0.2679031171369963,0.8747933056661987,-3.9962981146689693,-1.4538081898767907,-0.8566066524458169,1.4019607136611019,0.2462464261065323,-0.03814498627584771,0.35565464733487445,0.815551654629034,1.0377402401668265,0.9318807805468522
1.0610610610610611,1.0610610610610611,1.0610610610610611,1.0610610610610611,1.0610610610610611,1.3082401778716932,0.46833880393761607,0.2982225751304496,-0.5033707591982557,-0.09799852108479745,-2.4781025347795267,-2.3741931131226375,-0.06328418603317404,-2.0802969728017504,-1.1703359531913438,-2.124384700384688,-2.368322024918625,-4.2460301036856976,-3.5906726188247897,-3.936488052565899,0.0708366331288149,0.29172021558132877,1.6668312860495669,0.27834400932098013,0.8841952377469918,-3.932393317257814,-1.3821731265846404,-0.728639926208092,1.5111735712360808,0.3654284146974919,-0.020091310387574716,0.36845296487810925,0.8341511377389657,1.0483501472431869,0.9466253537989794
1.0710710710710711,1.0710710710710711,1.0710710710710711,1.0710710710710711,1.0710710710710711,1.2863395929171035,0.44445112755144894,0.25587179607975846,-0.538974318945281,-0.1371712325466155,-2.477648689225278,-2.3715891223371406,-0.0468482844954539,-2.077948836249213,-1.161838651167585,-2.1634221673739034,-2.3817969588902628,-4.252682226801673,-3.5750014580097655,-3.9322341730134784,0.07072586134093674,0.29547187748024545,1.6752728037331648,0.2888894655597054,0.8937432235022184,-3.867292720594985,-1.3101187222945,-0.6004542727609493,1.6199244207632175,0.484496748355488,-0.002040932022427473,0.38112911015491546,0.8524641776467843,1.0586321404825867,0.9610623074396036
1.0810810810810811,1.0810810810810811,1.0810810810810811,1.0810810810810811,1.0810810810810811,1.2640601619254879,0.4204413522589746,0.21347708157742457,-0.5744022630559577,-0.17628056679329412,-2.477199964682136,-2.3689498016740145,-0.0303296994147581,-2.075496143869351,-1.1532472859368135,-2.2018020910521394,-2.3945486385771106,-4.258050309852016,-3.5582441781270626,-3.9267891685140506,0.07079573002047566,0.2993497969527185,1.6838961736476756,0.2995361878104302,0.9034341617228528,-3.801016161399577,-1.2376669179032793,-0.47208871650837037,1.7281801648644763,0.6034151833780951,0.016000657642675938,0.3936792301617906,0.8704852167059627,1.068583098577516,0.9751872590922877
1.0910910910910911,1.0910910910910911,1.0910910910910911,1.0910910910910911,1.0910910910910911,1.2414086620588891,0.3963167769492024,0.1710512985184816,-0.6096438202154086,-0.2153146429463066,-2.4767545326339713,-2.36627384294901,-0.013726519135068796,-2.0729377884455658,-1.1445603338243033,-2.2395128010958225,-2.406573196418233,-4.262132747596135,-3.5404059000823787,-3.920154720723009,0.07104612372287207,0.30335269339260335,1.6926984454911074,0.3102808472907025,0.9132649078079448,-3.73358383404415,-1.1648397749239974,-0.3435823359839747,1.8359078574159042,0.7221475222833089,0.0340279701941867,0.40609951031997227,0.8882087862439599,1.0782000010407802,0.9889959214259509
1.1011011011011012,1.1011011011011012,1.1011011011011012,1.1011011011011012,1.1011011011011012,1.2183919836352937,0.37208473534339515,0.12860732306133238,-0.6446882760182431,-0.2542616032208276,-2.4763105643477292,-2.3635599499643862,0.0029631395476652955,-2.070272695657786,-1.1357763018699554,-2.276542831086506,-2.4178669862587205,-4.264928326181317,-3.521492073765223,-3.9123328733464193,0.07147687208668832,0.3074792482079115,1.7016766146736457,0.32112008549216636,0.9232322747225472,-3.6650162844015157,-1.0916594687680485,-0.21497425195419537,1.9430747135743414,0.8406576248277139,0.05203552165261512,0.41838617563601516,0.9056295082254999,1.0874799291233284,1.0024841034584377
1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1950171280292987,0.3477525937620337,0.0861580367079454,-0.6795249762292167,-0.2931096165350033,-2.475866231429828,-2.360806838902977,0.019741130813749716,-2.0674998244086904,-1.1268937282816571,-2.312880921998061,-2.4284265844560164,-4.266436223505876,-3.501508476384561,-3.9033260315130005,0.07208774988634865,0.31172810522280836,1.710827623233121,0.33205051520340045,0.9333330339685486,-3.595334403584628,-1.0181482819929069,-0.08630361550879309,2.0496481197548704,0.9589094190070453,0.07001783414184395,0.43053549185029766,0.9227420968882333,1.096420066701101,1.0156477118307312
1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1712912055390075,0.3233277488818945,0.043716322382488675,-0.7141433300255223,-0.33184688211103447,-2.4754197063824503,-2.3580132387184887,0.036609279256809166,-2.064618167139817,-1.1179111828791506,-2.348516025620676,-2.43824879091849,-4.266656009463033,-3.480461210704837,-3.8931369610361,0.0728784771015795,0.3160978710910456,1.7201483607667067,0.3430687215414771,0.9435639165681086,-3.524559421581474,-0.9443285975173198,0.04239040385766801,2.1555956435559693,1.0768669120358034,0.08796943755655645,0.44254376657310934,0.9395413603502828,1.105017701130618,1.0284827520514306
1.1311311311311312,1.1311311311311312,1.1311311311311312,1.1311311311311312,1.1311311311311312,1.1472214332198003,0.29881762548392254,0.0012950605095944578,-0.7485328132197258,-0.3704616330669757,-2.474969163159543,-2.3551778915218997,0.05356937932986772,-2.061626750137453,-1.1088272675282689,-2.3834373079206266,-2.447330630075947,-4.265587646065473,-3.4583567031829334,-3.8817687875658793,0.0738487190035288,0.3205871157207012,1.7296356653785654,0.3541712629919286,0.9539216140594036,-3.452712900786919,-0.8702228918060683,0.1710686301697521,2.2608850436293517,1.19449420130257,0.10588487122727185,0.4544073504079761,0.956022202189185,1.1132702240730559,1.0409853297111125
1.1411411411411412,1.1411411411411412,1.1411411411411412,1.1411411411411412,1.1411411411411412,1.1228151326856435,0.2742296741925861,-0.0410928749065515,-0.782682971462363,-0.408942139998158,-2.4745127777223757,-2.3522995529638493,0.07062319480061267,-2.0585246338282235,-1.0996406165654118,-2.417634152334791,-2.4556693517817725,-4.263231487450531,-3.435201702006615,-3.8692249956319773,0.07499808625753777,0.32519437271009916,1.7392863246431571,0.36535467245680336,0.964402779504372,-3.379816729433454,-0.7958537280263537,0.2996918928968633,2.3654842794914845,1.3117554852976976,0.12375868558248126,0.466122638061878,0.9721796229917481,1.1211751322865586,1.053151651666205
1.1511511511511512,1.1511511511511512,1.1511511511511512,1.1511511511511512,1.1511511511511512,1.0980797278786065,0.2495713692074006,-0.08343462020110234,-0.8165834234232268,-0.4472767145471447,-2.474048728594478,-2.349376992612902,0.08777245821600803,-2.055310913064273,-1.0903498972121286,-2.4510961629989154,-2.4632624321464394,-4.259588279766005,-3.411003275035074,-3.8555094275769455,0.07632613504253379,0.3299181397947745,1.7490970765839111,0.3766154583104928,0.9750040285081581,-3.3058931149228874,-0.721243749177908,0.4282210388771054,2.469361521273803,1.4286150745100494,0.14158544380737834,0.47768606944202385,0.9880087218743508,1.128730028386544,1.0649780271920164
1.1611611611611612,1.1611611611611612,1.1611611611611612,1.1611611611611612,1.1611611611611612,1.0730227428072632,0.22485020602731376,-0.1257173259642313,-0.8502238639503735,-0.4854537129611341,-2.4735751974157796,-2.3464089943295625,0.10501887037642002,-2.051984717397975,-1.0809538099796858,-2.4838131679086377,-2.470107574302128,-4.254659160936647,-3.3857688076421923,-3.840626282380771,0.07783236718700737,0.33475687930534875,1.7590646106669676,0.38795010546300757,0.9857219402499408,-3.230964577060955,-0.6464156711989127,0.55661694423566,2.5724851594086515,1.5450374022894577,0.1593597234986791,0.48909413073884866,1.003504697973227,1.1359326215737713,1.076460869104569
1.1711711711711712,1.1711711711711712,1.1711711711711712,1.1711711711711712,1.1711711711711712,1.0476517992546697,0.20007369916864307,-0.1679281609524098,-0.8835940672058894,-0.5234615396357257,-2.473090369495806,-2.343394356635942,0.12236409981941494,-2.0485452113460623,-1.0714510890634916,-2.515775222012321,-2.476202709098224,-4.2484456603113925,-3.3595060004631865,-3.824580114376861,0.07951623032153203,0.339709018636175,1.769185568809682,0.39935507643037926,0.9965530585248332,-3.1550539411969636,-0.5713922760498249,0.6848405262940559,2.6748238142480085,1.6609870356716174,0.17707611831502906,0.5003433554949035,1.0186628519042744,1.1427807283299525,1.0875966948508926
1.1811811811811812,1.1811811811811812,1.1811811811811812,1.1811811811811812,1.1811811811811812,1.0219746144566166,0.17524937987726177,-0.21005431599409202,-0.9166838897774603,-0.5612886506439727,-2.472592434365735,-2.3403318930809487,0.1398097823133861,-2.044991594643118,-1.0618405027272655,-2.5469726102347443,-2.4815459957274886,-4.240949698191442,-3.3322228670453176,-3.807375831859871,0.08137711804778004,0.34477295072461084,1.779456546403591,0.4108268124118622,1.0074938927965382,-3.078184331270529,-0.49619640477721944,0.812852755466704,2.776346345612058,1.7764286861620984,0.19472923962249242,0.5114303256593153,1.0334785871919536,1.1492722730806961,1.0983821275674537
1.1911911911911912,1.1911911911911912,1.1911911911911912,1.1911911911911912,1.1911911911911912,0.9959989987508611,0.1503847938357294,-0.25208300788861676,-0.9494832737648012,-0.5989235572496449,-2.47207958632917,-2.337220432600902,0.15735752036116393,-2.041323102484337,-1.0521208536768247,-2.5773958504307415,-2.4861358222827037,-4.232173585239343,-3.303927731403388,-3.789018695585809,0.08341437012398244,0.34994703454077214,1.7898740933515214,0.42236173437360597,1.0185409192604373,-3.0003791627675263,-0.42085095055975796,0.9406146671410764,2.8770218622647175,1.8913272204762108,0.21231371813462596,0.5223516726274916,1.0479474116668326,1.1554052888255786,1.1088138971063906
1.2012012012012012,1.2012012012012012,1.2012012012012012,1.2012012012012012,1.2012012012012012,0.9697328531980559,0.1254874988660649,-0.2940014832971402,-0.981982249840004,-0.6363548294036337,-2.4715500250114433,-2.334058819875458,0.17500888271376025,-2.037539005757494,-1.0422909794233857,-2.60703569626788,-2.4899708062436345,-4.222120021769245,-3.2746292254807683,-3.7695143171648637,0.08562727266677658,0.3552295955876192,1.800434715118532,0.43395624413846984,1.0296905819167887,-2.9216621355874186,-0.34537885173840016,1.0680873735379142,2.9768197313132214,2.0056476712314426,0.22982420554663457,0.533104078265759,1.0620649388313586,1.1611779177351556,1.1188888410292488
1.2112112112112112,1.2112112112112112,1.2112112112112112,1.2112112112112112,1.2112112112112112,0.9431841671751006,0.10056506262886156,-0.3357970226244151,-1.014170940280873,-0.6735710992224374,-2.471001955907297,-2.33084591567873,0.19276540389439428,-2.0336386112640357,-1.0323497526362617,-2.635883140037314,-2.493049794894147,-4.210792096918557,-3.244336286516726,-3.748868657347466,0.08801505836937948,0.36061892641122245,1.8111348737963644,0.4456067254816474,1.0409392936537087,-2.842057226824105,-0.26980308483298104,1.1952320755478523,3.0757095875289178,2.1193552475892248,0.2472553761631154,0.5436842759206176,1.0758268891934388,1.16658841171473,1.1286039055679105
1.2212212212212212,1.2212212212212212,1.2212212212212212,1.2212212212212212,1.2212212212212212,0.9163610159416472,0.07562506031944467,-0.37745694389023454,-1.046039561976325,-0.7105610644476625,-2.4704335909267643,-2.3275805972255124,0.21062858373294568,-2.0296212619292424,-1.0222960814848538,-2.66392941539195,-2.4953718656693757,-4.1981932877012555,-3.2130581543208634,-3.727088024204085,0.09057690673602044,0.36611328712105257,1.8219709891810798,0.4573095452317665,1.0522834373396062,-2.761588683462523,-0.19414665754728022,1.3220100745408612,3.1736613425864277,2.232415345842782,0.2646019285188914,0.5540890514123122,1.0892290915674276,1.171635132934708,1.1379561465524297
1.2312312312312312,1.2312312312312312,1.2312312312312312,1.2312312312312312,1.2312312312312312,0.8892715581805021,0.05067507236177279,-0.418968606589363,-1.0775784294029411,-0.7473134918854942,-2.4698431489390913,-2.32426175851249,0.2285998869109753,-2.025486337001387,-1.0121289099698287,-2.691166000011093,-2.4969363264328135,-4.184327457943131,-3.1808043684554947,-3.7041790711993343,0.09331194433256094,0.3717109059201355,1.8329394398635537,0.4690610543771303,1.06371936692474,-2.6802810149931995,-0.11843260176471129,1.4483827841449077,3.2706451942183628,2.3447935599478384,0.28185858699244254,0.5643152440124101,1.1022674843421227,1.1763165543273775,1.146942730305488
1.2412412412412412,1.2412412412412412,1.2412412412412412,1.2412412412412412,1.2412412412412412,0.8619240335126722,0.025722682100784953,-0.4603194155387783,-1.1087779575717611,-0.7838172208250862,-2.4692288563145293,-2.320888310654334,0.24668074251745303,-2.021233252239838,-1.0018472182433862,-2.7175846181907684,-2.497742715683259,-4.169198857099305,-3.1475847653268185,-3.6801487951609624,0.09621924505322577,0.37740997964491224,1.8440365643324976,0.48085758917676247,1.0752434085515576,-2.5981589859470184,-0.04268396653676548,1.574311741990254,3.3666316352828147,2.456455691992992,0.29902010341144514,0.574359747405093,1.1149381167153816,1.180631260049964,1.1555609345032014
1.2512512512512513,1.2512512512512513,1.2512512512512513,1.2512512512512513,1.2512512512512513,0.834326759987814,0.000775473493896375,-0.501496824711055,-1.139628664944428,-0.8200611664348305,-2.468588947463839,-2.3174591822145807,0.2648725436153269,-2.016861460092038,-0.9914500229185124,-2.7431772433589248,-2.4977908026915503,-4.152812118954378,-3.1134094751857777,-3.6550045341443553,0.09929783040336339,0.38320867431463773,1.8552586620896676,0.49269547227591787,1.0868518616734832,-2.5152476083524697,0.03307618893365708,1.6997586214158134,3.4615914627408593,2.567367762606555,0.3160812586499273,0.5842195106318705,1.1272371498949911,1.1845779459138202,1.1638081490020156
1.2612612612612613,1.2612612612612613,1.2612612612612613,1.2612612612612613,1.2612612612612613,0.8064881315508483,-0.024158971197654953,-0.5424883410527215,-1.1701211763177932,-0.8560343231354729,-2.4679216653753335,-2.3139733195311964,0.2831766468190659,-2.0123704498593185,-0.9809363773671345,-2.7679361005147607,-2.497080587567049,-4.135172260205596,-3.078288919039516,-3.6287539651931975,0.10254666979814972,0.3891051256901524,1.8666019947769248,0.5045710138257193,1.0985410001818128,-2.431572134117681,0.10882480231189227,1.824685243134011,3.5554957865413415,2.6774960212966987,0.3330368642165575,0.5938915390194252,1.139160858265418,1.1881554197796187,1.1716818766314383
1.2712712712712713,1.2712712712712713,1.2712712712712713,1.2712712712712713,1.2712712712712713,0.7784166154855128,-0.049073073716907625,-0.5832815282864299,-1.2002462256761044,-0.8917257679490489,-2.4672252621493063,-2.3104296870367222,0.301594371883304,-2.0077597478514857,-0.9703053720070769,-2.7918536685914304,-2.4956123012538494,-4.116284678929488,-3.0422338054743765,-3.6014051019969826,0.10596468087714367,0.3950974398418551,1.878062787314803,0.5164805126065799,1.110307073540368,-2.3471580473395512,0.184538815151996,1.9490535868505874,3.6483160384102375,2.786806956721756,0.34988176383358216,0.60337289509031,1.1507056305200871,1.191362601918431,1.1791797339523704
1.2812812812812813,1.2812812812812813,1.2812812812812813,1.2812812812812813,1.2812812812812813,0.7501207498356318,-0.07395926211801974,-0.6238640106957793,-1.2299946590099098,-0.9271246638226194,-2.4664979995296727,-2.306827267572908,0.3201270013027116,-2.003028917530148,-0.9595561345777385,-2.814922682741408,-2.4933864054567225,-4.096155152932429,-3.0052551273914103,-3.5729662924460763,0.10955072983459879,0.40118369372670504,1.8896372290522343,0.5284202571550674,1.122146307927574,-2.262031056542331,0.2601951799159298,2.0728258028358133,3.7400239805419218,2.895267306887561,0.36661083500592984,0.6126606994562194,1.1618679707588484,1.1941985253385798,1.1862994519808006
1.2912912912912913,1.2912912912912913,1.2912912912912913,1.2912912912912913,1.2912912912912913,0.7216091408048864,-0.09880997307115306,-0.6642234768916437,-1.2593574371008207,-0.9622202629257973,-2.4657381494326707,-2.3031650626997395,0.33877577992321534,-1.998177559640722,-0.9486878304044023,-2.8371361365438204,-2.4904035924968135,-4.0747898379856275,-2.96736415865539,-3.5434462160850915,0.11330363176543011,0.4073619357740771,1.901321474927085,0.5403865268938699,1.1340549073856008,-2.1762170868480037,0.3357708669893125,2.195964223443599,3.830591714189696,3.002844069268715,0.38321899058000763,0.621752131693562,1.1726444995502894,1.1966623360781692,1.1930388768766493
1.3013013013013013,1.3013013013013013,1.3013013013013013,1.3013013013013013,1.3013013013013013,0.6928904601358795,-0.12361765416469699,-0.7043476835588554,-1.2883256382712844,-0.997001909921059,-2.4649439944724527,-2.299442092998757,0.3575419145646843,-1.993205312333093,-0.937699662651101,-2.858487284133077,-2.48666478509714,-4.052195265945096,-2.9285724506583457,-3.5128538814653414,0.11722215102673031,0.4136301864802915,1.9131116466371496,0.5523755932645165,1.146029054976229,-2.0897422720808674,0.4112428716916012,2.3184313745749843,3.9199916881529635,3.1095045108507016,0.3997011802917132,0.6306444312010716,1.18303195495858,1.1987532934632015,1.1993959705975494
1.3113113113113113,1.3113113113113113,1.3113113113113113,1.3113113113113113,1.3113113113113113,0.6639734424692929,-0.1483747662041312,-0.7442244591821058,-1.3168904610985317,-1.0314590452058465,-2.464113828483417,-2.2956573983705844,0.376426573655198,-1.988111851270884,-0.9265908725619595,-2.878969642248147,-2.482171136097957,-4.028378342757164,-2.8888918287986782,-3.4811986233971832,0.12130500161472552,0.41998643901163685,1.925003833821241,0.5643837208625093,1.1580649139430812,-2.0026329468087103,0.48658822127856727,2.4401899870825248,4.008196707158466,3.2152161780898,0.4160523923031914,0.6393348980391913,1.1930271935345325,1.2004707703312034,1.205368811517366
1.3213213213213213,1.3213213213213213,1.3213213213213213,1.3213213213213213,1.3213213213213213,0.6348668826839389,-0.17307378550682784,-0.7838417077499286,-1.345043227091874,-1.0655812081254756,-2.4632459570391125,-2.2918100383265676,0.39543088687700595,-1.9828968897293073,-0.9153607396909422,-2.8985769922018667,-2.4769240281020752,-4.003346346350141,-2.848334388876918,-3.448490100103091,0.12555084755705515,0.42642865981570327,1.9369940952500244,0.5764071685745218,1.170158628879868,-1.914915638323007,0.5617839819349386,2.5612030081121038,4.095179940133043,3.3199469067877607,0.4322676547278704,0.6478208937509797,1.2026271912705775,1.201814253220296,1.2109555950092687
1.3313313313313313,1.3313313313313313,1.3313313313313313,1.3313313313313313,1.3313313313313313,0.6055796332185196,-0.19770720619209395,-0.8231874124356378,-1.3727753833325356,-1.0993580401558698,-2.4623386979675614,-2.2878990922744435,0.4145559448242882,-1.9775601786815602,-0.9040085821199342,-2.9173033817696687,-2.470925073050243,-3.9771069244127903,-2.806912493409229,-3.414738290272322,0.12995830332025649,0.4329547892408384,1.9490784600262256,0.5884421907173149,1.1823063269042915,-1.8266170585605785,0.6368072657550757,2.6814336123787172,4.180914928365387,3.4236648318782414,0.44834203714330856,0.6560998421642863,1.2118290445193634,1.202783342523649,1.216154633993177
1.3413413413413413,1.3413413413413413,1.3413413413413413,1.3413413413413413,1.3413413413413413,0.5761206013759069,-0.2222675424657578,-0.8622496392541031,-1.4000785050752136,-1.1327792880551517,-2.4613903818628433,-2.283923659797944,0.43380279867281946,-1.972101506873748,-0.8925337566650908,-2.9351431269971764,-2.464176111726724,-3.949668092060265,-2.7646387678597804,-3.3799534900180785,0.1345259342323295,0.43956274216353924,1.9612529287938525,0.6004850381780279,1.1945041188372505,-1.7377640959691731,0.7116352377095596,2.800845213372799,4.265375593554302,3.5263383971220166,0.4642706520913978,0.6641692301749551,1.2206299708757027,1.2033777526092715,1.2209643594474153
1.3513513513513513,1.3513513513513513,1.3513513513513513,1.3513513513513513,1.3513513513513513,0.5464987466107661,-0.24674733089860348,-0.901016540693246,-1.4269442983105838,-1.1658348069831368,-2.460399352592786,-2.279882860930255,0.45317245986163746,-1.9665207008883046,-0.8809356590713942,-2.952090813926096,-2.456679213195218,-3.9210382293882424,-2.721526096793136,-3.3441463097380955,0.13925225692025323,0.4462504086235869,1.9735134749560592,0.6125319595554926,1.2067481003869878,-1.6483838073194534,0.7862451225955704,2.9194014744936827,4.348536245741056,3.6279363647080367,0.4800486565654613,0.6720266085108155,1.2290273100215972,1.2035973119051109,1.2253833208844207
1.3613613613613613,1.3613613613613613,1.3613613613613613,1.3613613613613613,1.3613613613613613,0.5167230778013472,-0.2711391326979602,-0.9394763593191532,-1.453364602287964,-1.198514563587774,-2.4593639678026085,-2.2757758364212473,0.47266589978681284,-1.960817625195896,-0.8692137241953547,-2.9681413002378934,-2.448436674165303,-3.8912260789159956,-2.6775876199478366,-3.3073276708795993,0.14413573976232003,0.4530156544667316,1.985856045901284,0.6245792023022264,1.2190343533378165,-1.5585034094658723,0.8606142119689411,3.0370663201068013,4.430371591123366,3.7284278247573743,0.49567125348379587,0.6796695924762309,1.2370185245340837,1.2034419629494248,1.2294101867903613
1.3713713713713713,1.3713713713713713,1.3713713713713713,1.3713713713713713,1.3713713713713713,0.4868026505062752,-0.2954355359717551,-0.9776174313537124,-1.47933139199737,-1.2308086390576032,-2.4582825994143582,-2.271601747998394,0.4922840495074126,-1.954992182195789,-0.8573674261758047,-2.983289716814756,-2.4394510182895854,-3.860240742919174,-2.6328367282323586,-3.269508802609641,0.1491748033551501,0.45985632199473275,1.9982765642372837,0.6366230138667566,1.2313589467430697,-1.468150271058953,0.9347198710557763,3.1538039465212684,4.510856739748671,3.8277822047272143,0.5111336931492116,0.6870958626769762,1.2446012006556564,1.202911762406415,1.2330437450285279
1.3813813813813813,1.3813813813813813,1.3813813813813813,1.3813813813813813,1.3813813813813813,0.45674656420717635,-0.31962915798433994,-1.015428190223679,-1.5048367806102134,-1.2627072321392896,-2.457153634121999,-2.2673597786213007,0.5120277994637479,-1.9490443122446728,-0.8453962785927321,-2.9975314692173614,-2.429724995391779,-3.828091680653116,-2.587287059644693,-3.2307012383918043,0.15436782099524357,0.46677023062255507,2.0107709290326965,0.648659642835926,1.2437179381219006,-1.3773519042114948,1.0085395456415307,3.269578832884501,4.589967213084341,3.925969278711982,0.5264312746941219,0.694303165725225,1.2517730490270316,1.2020068810471256,1.2362829032063822
1.3913913913913913,1.3913913913913913,1.3913913913913913,1.3913913913913913,1.3913913913913913,0.42656395953797743,-0.3437126474034065,-1.052897170080094,-1.5298730218778918,-1.294200662119327,-2.455975473881986,-2.2630491327297677,0.5318979992079895,-1.9429739936739265,-0.8332998346141038,-3.0108622390790067,-2.419261580625953,-3.7947887054675418,-2.5409524951167612,-3.1909168124703395,0.15971311917492345,0.4737551775425211,2.0233350170657447,0.660685340076834,1.2561073746595794,-1.2861359561212462,1.0820507689354566,3.3843557519905603,4.6676789514625225,4.02295917663881,0.5415593475107461,0.7012893149244342,1.2585319053820319,1.2007276036955992,1.2391266890061448
1.4014014014014013,1.4014014014014013,1.4014014014014013,1.4014014014014013,1.4014014014014013,0.39626401550172324,-0.36767868653730484,-1.0900130092869846,-1.5544325124875502,-1.3252793717689975,-2.454746536399201,-2.258669036485308,0.5518954571472352,-1.9367812427953268,-0.8210776871306377,-3.023277985415678,-2.408063973567192,-3.7603419818135,-2.4938471542849534,-3.1501676562627967,0.1652089780925183,0.48080893839521766,2.035964684079707,0.6726963598780651,1.2685232944109144,-1.1945302006525882,1.1552311684083227,3.498099780998931,4.743968321397361,4.118722393354537,0.55651331266599,0.7080521909339129,1.2648757312043801,1.1990743291403205,1.2415742504788287
1.4114114114114114,1.4114114114114114,1.4114114114114114,1.4114114114114114,1.4114114114114114,0.3658559466757593,-0.39151999356208506,-1.1267644538782833,-1.5785077943742893,-1.3559339302516937,-2.4534652556080685,-2.2542187380060508,0.5720209402991058,-1.930466113895191,-0.8087294688784793,-3.034774945851659,-2.3961355972339615,-3.724762022143481,-2.44598539118807,-3.1084661946622476,0.17085363217662883,0.48792926794695196,2.0486557660447695,0.6846889610898569,1.2809617275064316,-1.1025625298797983,1.2280584726013284,3.610776312060476,4.818812122772357,4.213229797601461,0.5712886243005721,0.7145897424128792,1.2708026143462023,1.1970475700109655,1.2436248563016234
1.4214214214214214,1.4214214214214214,1.4214214214214214,1.4214214214214214,1.4214214214214214,0.3353490004061312,-0.4152293247375845,-1.1631403609819153,-1.6020915569891236,-1.3861550359917176,-2.4521300821487397,-2.2496975075949583,0.5922751740599431,-1.9240286992169666,-0.7962548525497483,-3.0453496377603044,-2.3834800970424634,-3.68805968370565,-2.3973817898939767,-3.06582514225024,0.17664527062431906,0.4951139007735516,2.061404080425882,0.6966594082628615,1.2934186973609498,-1.0102609455944689,1.3005105179041432,3.7223510628473244,4.892187595895701,4.306452640879152,0.585880791011971,0.7208999866438048,1.2763107696080527,1.1946479526205005,1.2452778959985578
1.4314314314314314,1.4314314314314314,1.4314314314314314,1.4314314314314314,1.4314314314314314,0.30475245399205375,-0.4387994766118853,-1.1991297022100127,-1.6251766395219944,-1.4159335195036853,-2.4507394838381713,-2.245104637961282,0.6126588419856835,-1.9174691289322585,-0.7836535508909191,-3.0549988593196447,-2.3701013396933193,-3.6502461652331704,-2.348051160056311,-3.022257499421621,0.1825820379530676,0.5023605519502989,2.0742054274562167,0.7086039727851529,1.3058902218841777,-0.9176535507796622,1.3725652553,3.832790086983504,4.964072428421401,4.398362566189572,0.6002853772207734,0.7269810101348613,1.2813985392802854,1.1918762167726755,1.246532880124369
1.4414414414414414,1.4414414414414414,1.4414414414414414,1.4414414414414414,1.4414414414414414,0.2740756118613085,-0.4622232882134722,-1.2347215670142202,-1.6477560330791665,-1.4452603461816746,-2.449291946135975,-2.2404394444351996,0.6331725855854685,-1.9107875711003184,-0.7709253167890091,-3.063719690482483,-2.3560034119908972,-3.61133300352963,-2.298008532402587,-2.9777765484224252,0.18866203456631087,0.5096669177477907,2.087055591415862,0.7205189340171335,1.318372314692969,-0.8247685410534,1.4442007570758024,3.942059784373128,5.03444476213414,4.488931616662909,0.6144980045200061,0.732830969201282,1.2860643936456058,1.1887332155349741,1.247389440411529
1.4514514514514514,1.4514514514514514,1.4514514514514514,1.4514514514514514,1.4514514514514514,0.24332780273742885,-0.485493643230423,-1.2699051660050793,-1.669822882814344,-1.4741266190472704,-2.447785972604888,-2.235701265175555,0.65381700412806,-1.9039842316159976,-0.7580699433455443,-3.0715094938607104,-2.3411906195956664,-3.5713320699516076,-2.247269154155077,-2.932395849302021,0.19488331733240594,0.5170306763335104,2.0999503419153456,0.7324005804239975,1.3308609863248633,-0.7316341960840975,1.5153952234951886,4.050126911423012,5.103283199595775,4.578132244061444,0.628514353007043,0.7384480905254656,1.2903069314426547,1.1852199149770886,1.2478473298803776
1.4614614614614614,1.4614614614614614,1.4614614614614614,1.4614614614614614,1.4614614614614614,0.21251837679953486,-0.5086034721759689,-1.3046698342344722,-1.6913704900128586,-1.5025235814556674,-2.446220085365721,-2.230889461370657,0.674592654461116,-1.8970593541461835,-0.7450872639382835,-3.078365915523555,-2.3256674857099418,-3.5302555667894593,-2.1958484843858628,-2.8861292357807633,0.2012439001768365,0.5244494884789012,2.1128854351836033,0.7442452107054018,1.3433522454525455,-0.6382788709805455,1.5861269894325358,4.156958591156593,5.1705668106514535,4.6659373171588925,0.6423301625976794,0.7438306716956493,1.2941248802904803,1.1813373938749983,1.2479064229123333
1.4714714714714714,1.4714714714714714,1.4714714714714714,1.4714714714714714,1.4714714714714714,0.18165670283568364,-0.5315457545397654,-1.339005034440133,-1.7123923141282926,-1.5304426197590126,-2.4445928255466542,-2.226003417432054,0.6955000508433827,-1.89001322005474,-0.7319771522706813,-3.084286885709535,-2.3094387496974362,-3.4881160235474207,-2.143762189307477,-2.8389908110344018,0.20774175468748174,0.5319209982717209,2.125856615360004,0.7560491349220053,1.355842100098853,-0.544730987659071,1.6563745309658768,4.262522323216084,5.23627513879339,4.752320129992679,0.6559412343219782,0.7489770817229892,1.2975170970737673,1.1770868433807455,1.2475667152861616
1.4814814814814814,1.4814814814814814,1.4814814814814814,1.4814814814814814,1.4814814814814814,0.1507521653906007,-0.554313520924219,-1.3729003602512366,-1.732881974770924,-1.5578752659261725,-2.4429027537267394,-2.2210425411812404,0.7165396647898522,-1.8828461483159737,-0.7187395224090737,-3.0892706194518955,-2.292509365637025,-3.4449262931241624,-2.0910261375005614,-2.790994943396534,0.21437481073276304,0.5394428338334661,2.1388596157900275,0.7678086756185291,1.3683265588519604,-0.4510190261905014,1.726116471926725,4.36678599374982,5.3003882073803466,4.8372544099866,0.6693434316014888,0.7538857615368901,1.3004825682887156,1.1724695666580076,1.2468283241772833
1.4914914914914914,1.4914914914914914,1.4914914914914914,1.4914914914914914,1.4914914914914914,0.11981416190866165,-0.5768998551652201,-1.4063455393540913,-1.7528332536473845,-1.58481320011813,-2.441148450373472,-2.2160062640292355,0.7377119249299355,-1.875558495416652,-0.7053743288075782,-3.0933156171173364,-2.274884500811176,-3.400699547894966,-2.037656395080002,-2.7421562619804085,0.22114095709248074,0.5470126080416435,2.151890160324213,0.7795201689430007,1.3808016320803738,-0.35717151612956477,1.795331590404815,4.469717885181789,5.36288652571094,4.920714325941448,0.6825326815074532,0.7585552244584343,1.3030204103494547,1.1674869784835784,1.245691488120133
1.5015015015015014,1.5015015015015014,1.5015015015015014,1.5015015015015014,1.5015015015015014,0.08885209987299324,-0.5992978964366366,-1.4393304366169701,-1.772240096450941,-1.6112482532182308,-2.439328516274302,-2.210894041148976,0.7590172168786917,-1.8681506552466038,-0.691881566320698,-3.0964206648578756,-2.2565695341295053,-3.3554492756967065,-1.9836692208010103,-2.692489652221417,0.2280380421011484,0.5546279192566711,2.1649439646199737,0.7911799657618366,1.3932633331473607,-0.26321702782936907,1.8639988252057813,4.5712866858603665,5.4237510949489245,5.002674495891136,0.6955049759996155,0.7629840566517656,1.3051298698549043,1.1621406048148766,1.2441565669335723
1.5115115115115114,1.5115115115115114,1.5115115115115114,1.5115115115115114,1.5115115115115114,0.05787539394156537,-0.6215008413379272,-1.4718450571731319,-1.791096614701829,-1.6371724093165037,-2.4374415729619567,-2.205705351640473,0.7804558831211529,-1.860623058977936,-0.6782612702036275,-3.0985848349757124,-2.2375700544879304,-3.3091892757168715,-1.92908106110664,-2.6420102513416346,0.23506387430362863,0.5622863520531849,2.178016737445885,0.8027844327704283,1.4057076796244512,-0.16918416374360343,1.9320972822598068,4.671461499583326,5.482963413898648,5.083109994821937,0.7082563731452609,0.767170917553294,1.3068103238160018,1.1564320823236212,1.2422240416093853
1.5215215215215214,1.5215215215215214,1.5215215215215214,1.5215215215215214,1.5215215215215214,0.026893463081145243,-0.6435019459642409,-1.5038795494610953,-1.8093970875370748,-1.6625778081473044,-2.4354862631334333,-2.2004396986886845,0.8020282229097799,-1.8529761749329043,-0.6645135161002614,-3.099807486200971,-2.2178918590639363,-3.2619336542878736,-1.8739085451182556,-2.59073344373778,0.2422162231228707,0.5699854779555324,2.191104181988049,0.8143299535988904,1.4181306945036372,-0.0751015497191079,1.9996062409792914,4.770211854996241,5.540505484628925,5.161996362252512,0.7207829983181077,0.7711145402785847,1.3080612798432292,1.150363157895808,1.2398945141638875
1.5315315315315314,1.5315315315315314,1.5315315315315314,1.5315315315315314,1.5315315315315314,-0.0040842723000132615,-0.6652945279583706,-1.535424208221239,-1.8271359634492652,-1.6874567474795406,-2.433461251062551,-2.1950966097140494,0.8237344921750795,-1.8452105084404753,-0.6506384200189079,-3.1000882638822493,-2.197540951548456,-3.2136968205879253,-1.8181684795704671,-2.5386748562940156,0.2494928195395463,0.577722856177226,2.2042019971581355,0.8258129299126359,1.430528407407902,0.01900217371853513,2.066505160563611,4.867507714861383,5.596359817943621,5.239309609672391,0.733081045376692,0.7748137320068148,1.3088823762943764,1.1439356880981466,1.2371687074526998
1.5415415415415414,1.5415415415415414,1.5415415415415414,1.5415415415415414,1.5415415415415414,-0.03504839321987245,-0.6868719685439377,-1.5664694774478152,-1.8443078619737343,-1.7118016854587483,-2.4313652230059204,-2.189675636515648,0.8455749034494112,-1.8373266016816272,-0.636636138295715,-3.0994271000899207,-2.176523540314925,-3.1644934822497985,-1.761877843692084,-2.485850353621001,0.25689135678337677,0.585496034364131,2.2173058789027067,0.8372297825074442,1.4428968557997122,0.11309836008373676,2.13277368624904,4.963319485194336,5.6505094386972905,5.315026227836667,0.7451467778218882,0.7782673743426761,1.309273382382505,1.1371516386111151,1.2340474649487365
1.5515515515515514,1.5515515515515514,1.5515515515515514,1.5515515515515514,1.5515515515515514,-0.06598948498983287,-0.7082277145391891,-1.5970059532954834,-1.8609075753236561,-1.7356052429003122,-2.429196887602222,-2.1841763554069327,0.8675496258040045,-1.8293250335234348,-0.622506867545823,-3.097824213632143,-2.1548460365260507,-3.1143386408788034,-1.7050537840346411,-2.4322760332226636,0.2644094910359404,0.5933025493411642,2.2304115215134175,0.8485769523986864,1.4552320861871018,0.2071583656513095,2.1983916555019425,5.0576180242655235,5.702937890954222,5.389123193914677,0.7569765299332062,0.7814744236556184,1.3092341982440756,1.1300130836288123,1.230531750483481
1.5615615615615615,1.5615615615615615,1.5615615615615615,1.5615615615615615,1.5615615615615615,-0.09689814008060164,-0.7293552803507936,-1.6270243869394763,-1.876930069972545,-1.7588602055331273,-2.4269549762646596,-2.1785983673439993,0.8896587847992082,-1.8212064193419883,-0.6082508446022548,-3.095280109983589,-2.1325150521788845,-3.0632475874813485,-1.6477136092500744,-2.377968220592149,0.27204484214474706,0.6011399278622734,2.2435146189377027,0.8598509019043794,1.4675301553269853,0.30115355817589295,2.263339104153348,5.150374651463921,5.7536292429893745,5.461577978490493,0.7685667078835279,0.7844339113963247,1.308764854967218,1.122522205225782,1.226622647951629
1.5715715715715715,1.5715715715715715,1.5715715715715715,1.5715715715715715,1.5715715715715715,-0.127764960985835,-0.7502482499470318,-1.6565156873885285,-1.8923704881836845,-1.7815595261930262,-2.424638243566477,-2.172941298046351,0.9119024624479842,-1.8129714108342045,-0.5938683464425659,-3.091795581126909,-2.109537398088787,-3.0112358978054807,-1.5898747848191361,-2.3229434642384494,0.2797949943483605,0.6090056873634712,2.256610866089547,0.8710481157217361,1.47978713142533,0.3950553256077436,2.327596272473038,5.24156115602025,5.802568092129646,5.532368552413104,0.7799137908319395,0.7871449443903282,1.3078655145801403,1.114681292691013,1.2223213609791856
1.5815815815815815,1.5815815815815815,1.5815815815815815,1.5815815815815815,1.5815815815815815,-0.15858056308268292,-0.7709002788097774,-1.6854709242497152,-1.9072241494860176,-1.8036963269652977,-2.4222454676194167,-2.167204798110127,0.9342806971926587,-1.8046206958185795,-0.5793596901032753,-3.0873717053069827,-2.0859200818129096,-2.9583194275948195,-1.531554927732157,-2.267218530645224,0.28765749701234977,0.6168973367186922,2.269695960159939,0.8821651019968867,1.4919990953338242,0.48883508480223437,2.391143611181307,5.331149805587011,5.849739569433997,5.601473393494195,0.7910143319943275,0.7896067051086795,1.3065364699996758,1.106492741829309,1.217629212555122
1.5915915915915915,1.5915915915915915,1.5915915915915915,1.5915915915915915,1.5915915915915915,-0.1893355774883655,-0.7913050958646781,-1.7138813304443554,-1.921486552096053,-1.825263901275652,-2.4197754504450084,-2.1613885431137483,0.9567934838949357,-1.7961549980249545,-0.5647252325821019,-3.0820098466980315,-2.0616703055138097,-2.904514307757341,-1.4727718011237705,-2.210810399163347,0.29562986537584385,0.624812376998245,2.28276560192661,0.8931983933874441,1.5041621417426763,0.5824642902204138,2.453961787396553,5.419113354672739,5.895129344211058,5.668871493051498,0.801864959691414,0.7918184519155801,1.3047781449399891,1.0979590542302462,1.2125476446267007
1.6016016016016015,1.6016016016016015,1.6016016016016015,1.6016016016016015,1.6016016016016015,-0.22002065391191122,-0.8114565053889475,-1.7417383048741577,-1.9351533742853517,-1.8462557159289927,-2.417227018338574,-2.155492233715969,0.9794407738391782,-1.7875750768733505,-0.5499653707280415,-3.0757116549836985,-2.0367954637638688,-2.84983693945047,-1.4135433088632399,-2.1537362568387444,0.30370958130846243,0.6327483022296273,2.295815497062659,0.9041445481175904,1.5162723803691813,0.675914442617976,2.5160316905169067,5.505425052927905,5.938723628372782,5.734542362295711,0.8124623783739127,0.7937795192929115,1.3025910937814662,1.0890828365049403,1.2070782176585972
1.6116116116116117,1.6116116116116117,1.6116116116116117,1.6116116116116117,1.6116116116116117,-0.2506264635001896,-0.8313483888961888,-1.769033415036797,-1.9482204756931825,-1.8666654130953761,-2.414599022225834,-2.1495155957462786,1.0022224747489525,-1.778881727241942,-0.5350805411193108,-3.06847906485022,-2.011303141291171,-2.7943039890839887,-1.353887490102029,-2.096013493177082,0.3118940940773928,0.6407026001604719,2.308841357443671,0.9150001510253637,1.5283259371416944,0.7691570977199966,2.5773344380340952,5.590058653279981,5.980509180622874,5.798466038559058,0.8228033696244925,0.7954893180415878,1.2999760013998307,1.0798667994908584,1.2012226101559502
1.6216216216216217,1.6216216216216217,1.6216216216216217,1.6216216216216217,1.6216216216216217,-0.2811437016773711,-0.8509747069976747,-1.795758399590125,-1.9606838985839445,-1.8864868122425573,-2.411890338012018,-2.14345838028765,1.025138450816835,-1.7700757792242403,-0.5200712199292025,-3.060314295392847,-1.9852011106675356,-2.7379323832422804,-1.293822513780283,-2.0376596948469126,0.32018082112437884,0.6486727530233928,2.321838902452917,0.9257618146018262,1.5403189553786505,0.8621638748787944,2.6378513812777773,5.672988419915146,6.0204733104786845,5.86062309136359,0.8328847931362452,0.7969473354596742,1.2969336829555387,1.0703137574249129,1.1949826181514847
1.6316316316316317,1.6316316316316317,1.6316316316316317,1.6316316316316317,1.6316316316316317,-0.3115630909769512,-0.8703295012395211,-1.8219051708642355,-1.9725398690489766,-1.9057139120145317,-2.4090998669233543,-2.1373203637515963,1.048188522747466,-1.7611580978755645,-0.504937922779888,-3.051219849435707,-1.9584973299394002,-2.680739303527458,-1.2333666730938888,-1.9786926403228933,0.328567148852385,0.6566562383024969,2.334803860284261,0.9364261800217968,1.5522475969622693,0.9549064657122834,2.697564111088603,5.754189136104237,6.058603882125383,5.9209946283273815,0.8427035876673604,0.7981531354972142,1.2934650836435173,1.060426627085095,1.1883601546568705
1.6416416416416417,1.6416416416416417,1.6416416416416417,1.6416416416416417,1.6416416416416417,-0.34187538386547517,-0.8894068959151916,-1.8474658173206233,-1.983784798152388,-1.9243408920555032,-2.4062265358408568,-2.1311013479455143,1.0713724678138434,-1.7521295829488688,-0.4896812045842148,-3.0411985127652934,-1.9311999402022861,-2.6227421813249405,-1.1725383799237978,-1.919130294470695,0.3370504334216965,0.6646505295013299,2.347731969242347,0.946989918165837,1.5641080435065935,1.0473566427201844,2.7564544634182746,5.833636111870567,6.094889318101202,5.979562300906829,0.8522567719717156,0.7991063588877225,1.2895712784033226,1.0502084269009069,1.1813572490784772
1.6516516516516517,1.6516516516516517,1.6516516516516517,1.6516516516516517,1.6516516516516517,-0.37207136555710596,-0.9082010998527833,-1.872432605957684,-1.9944152830205626,-1.9423621147787253,-2.403269297626291,-2.1248011601322947,1.0946900199268346,-1.7429911686200155,-0.47430165937554597,-3.0302533532778435,-1.903317263119581,-2.5639586924930846,-1.1113561592293146,-1.8589908030752655,0.34562800155521234,0.6726530969120192,2.360618979039701,0.9574497306331754,1.5758964975194962,1.1394862678754787,2.814504524854893,5.911305191497248,6.129318602812671,6.036308309973301,0.8615414457051002,0.7998067232563001,1.2852534715898067,1.0396622760328649,1.1739760465977072
1.6616616616616617,1.6616616616616617,1.6616616616616617,1.6616616616616617,1.6616616616616617,-0.4021418568181767,-0.9267064081765511,-1.8967979846618266,-2.0044281078750075,-1.959772127079674,-2.4002271314402273,-2.1184196530821917,1.1181408697178874,-1.7337438232025733,-0.4587999201256939,-3.0183877200408413,-1.8748577983863928,-2.504406751978478,-1.0498386434070512,-1.798292487314107,0.35429715135268663,0.6806614083853857,2.3734606520903316,0.9678023507452665,1.5876091835583162,1.2312673011884805,2.8716966380719264,5.987172760871777,6.161881285878741,6.0912154112224615,0.8705547903067958,0.8002540232043425,1.280512996604395,1.028791393421354,1.1662188075160962
1.6716716716716717,1.6716716716716717,1.6716716716716717,1.6716716716716717,1.6716716716716717,-0.4320777167608758,-0.9449172040421343,-1.920554584503487,-2.013820245008228,-1.9765656619930367,-2.3970990430520835,-2.111956705116916,1.141724664634915,-1.7243885488522266,-0.44317665855100374,-3.005605242268955,-1.8458302211392517,-2.4441045083585395,-0.9880045666172705,-1.7370538381772527,0.3630551531136699,0.6886729301017815,2.3862527647994463,0.9780445445396749,1.5992423493787549,1.322671809240931,2.928013407199132,6.061215754665629,6.192567485302801,6.144266920414594,0.8792940698562499,0.8004481303708135,1.2753513154870875,1.0175990968051223,1.1580879065653802
1.6816816816816818,1.6816816816816818,1.6816816816816818,1.6816816816816818,1.6816816816816818,-0.46186984562521266,-0.9628279603449555,-1.9436952219773358,-2.0225888557023364,-1.9927376402930106,-2.393884065142063,-2.105412220145953,1.1654410090513216,-1.7149263812608897,-0.42743258490664615,-2.9919098282147023,-1.8162433793124475,-2.3830703383130896,-0.9258727590793413,-1.6752935108356368,0.3718992501688994,0.696685127342427,2.398991108848886,0.9881731117539853,1.610792267076699,1.4136719736875076,2.9834377031137995,6.133411663346667,6.221367890471617,6.195446718444367,0.8877566319045745,0.8003889934700675,1.2697700184693035,1.0060888017097187,1.1495858321827397
1.6916916916916918,1.6916916916916918,1.6916916916916918,1.6916916916916918,1.6916916916916918,-0.4915091875484197,-0.9804332414012753,-1.9662129011860068,-2.0307312910901203,-2.0082831720364234,-2.390581257594896,-2.0987861276950968,1.1892894643881413,-1.7053583893406177,-0.4115684477691822,-2.9773056639741973,-1.7861062909418073,-2.321322841026573,-0.8634621413380469,-1.6130303189595843,0.3808266597198855,0.7046954652610089,2.41167149247789,0.9981848867994372,1.622255234222611,1.50424009972217,3.037952668650709,6.2037385400222504,6.248273764980305,6.244739256238466,0.895939908280625,0.8000766383062063,1.2637708234877163,0.9942640204061769,1.140715185751443
1.7017017017017018,1.7017017017017018,1.7017017017017018,1.7017017017017018,1.7017017017017018,-0.5209867333209455,-0.9977277046013892,-1.9881008159666802,-2.038245092958296,-2.023197558048213,-2.3871897077852937,-2.092078382927179,1.2132695492492482,-1.6956856748974063,-0.3955850338074661,-2.9617972122083334,-1.7554281414167394,-2.2588808325226406,-0.8007917185024896,-1.5502832289891404,0.3898345736864393,0.7127014096553023,2.4242897417587996,1.0080767397239898,1.6336275749881481,1.5943486245067582,3.091541723729213,6.272175007110968,6.273276949282434,6.292129559479643,0.903841415871409,0.7995111677639721,1.2573555756592159,0.9821283608402687,1.1314786808071198
1.7117117117117118,1.7117117117117118,1.7117117117117118,1.7117117117117118,1.7117117117117118,-0.5502935231282015,-1.0147061020344657,-2.0093523519598735,-2.0451279944927174,-2.037476291348807,-2.3837085308550314,-2.085288966654992,1.2373807395695988,-1.6859093722949898,-0.37948316754195655,-2.9453892107798034,-1.7242182806813728,-2.1957633399328116,-0.7378805744593478,-1.4870713543579872,0.39892015956188115,0.7207004277385861,2.4368417018673085,1.0178455771645212,1.6449056412646654,1.6839701255592814,3.144188570395894,6.338700262840946,6.296369863164505,6.337603233155707,0.911458757376591,0.7986927617761739,1.2505262467171692,0.969685525532647,1.1218791422099057
1.7217217217217218,1.7217217217217218,1.7217217217217218,1.7217217217217218,1.7217217217217218,-0.579420649277228,-1.03136328208453,-2.0299610886198125,-2.0513779209653076,-2.051115058522974,-2.3801368699815737,-2.0784178853464117,1.2616224687764588,-1.6760306481087275,-0.3632637110925093,-2.928086671306361,-1.6924862203856548,-2.1319895957009734,-0.6747478660622456,-1.4234139496727114,0.4080805612756719,0.7286899889106152,2.449323238346884,1.0274883432878754,1.6560858137732613,1.7730773290993458,3.1958771977812535,6.403294087572774,6.317545508044021,6.381146465932102,0.9187896220368609,0.7976216772676606,1.2432849344091437,0.9569393104502196,1.1119195052827138
1.7317317317317318,1.7317317317317318,1.7317317317317318,1.7317317317317318,1.7317317317317318,-0.6083592589074498,-1.0476941909971087,-2.0499208011657686,-2.0569929903625055,-2.064109741029731,-2.3764738966381596,-2.071465171121706,1.2859941279635696,-1.6660507007696954,-0.34692756391472956,-2.9098948776307765,-1.6602416309872665,-2.0675790317254656,-0.6114128172990043,-1.35933040484919,0.417312900063203,0.7366675655279128,2.461730238366963,1.03700202072047,1.6671645031660314,1.8616431183481805,3.2465918869689285,6.465936849945119,6.3367974690904845,6.422746034346743,0.9258317863359484,0.7962982480758594,1.2356338618562794,0.9438936038490964,1.1016028149158945
1.7417417417417418,1.7417417417417418,1.7417417417417418,1.7417417417417418,1.7417417417417418,-0.6371005566846948,-1.0636938744160593,-2.0692254624737734,-2.0619715139550374,-2.0764564164529054,-2.372718810845274,-2.0644308817430326,1.3104950660781958,-1.6559707601990823,-0.33047566252496163,-2.8908193842079455,-1.6274943388052443,-2.002551273440552,-0.5478947134385547,-1.294840239207882,0.42661427534248075,0.7446306336731519,2.474058611974543,1.046383631466178,1.6781381511181899,1.9496405417807332,3.2963172157759577,6.526609512841164,6.35411991716863,6.462389306825813,0.932583114676067,0.7947228848478999,1.2275753768745112,0.9305523850894556,1.0909322246385533
1.7517517517517518,1.7517517517517518,1.7517517517517518,1.7517517517517518,1.7517517517517518,-0.6656358074776584,-1.079357478890115,-2.087869244908132,-2.066311996808843,-2.0881513596919747,-2.3688708414134187,-2.057315100596135,1.3351245901209996,-1.6457920874330092,-0.3139089802140031,-2.87086601440965,-1.5942543230262032,-1.9369261338390698,-0.48421289515928706,-1.2299630955298222,0.4359817655974375,0.7525766739233879,2.486304293338794,1.0556302378122133,1.6890032314107317,2.0370428213273275,3.3450380634426327,6.585293639174042,6.369507610603363,6.500064247519331,0.9390415600265839,0.79289607491436,1.2191119512578374,0.9169197234227046,1.0799109956568158
1.7617617617617618,1.7617617617617618,1.7617617617617618,1.7617617617617618,1.7617617617617618,-0.6939563390159974,-1.094680253348691,-2.1058465220921807,-2.0700131382369955,-2.0991910440928225,-2.364929246177124,-2.0501179366642375,1.3598819653586818,-1.6355159742378822,-0.2972285267496288,-2.8500408587474833,-1.5605317126640725,-1.870723607438082,-0.42038675266063225,-1.1647187340751333,0.44541242926760166,0.760503172116914,2.498463241988304,1.0647389432227328,1.6997562510033037,2.1238233605223873,3.392739615230531,6.641971397489538,6.382955896765812,6.535759419955307,0.9452051645457189,0.7908183821396695,1.2102461800238637,0.9029997767512884,1.0685424958593284
1.7717717717717718,1.7717717717717718,1.7717717717717718,1.7717717717717718,1.7717717717717718,-0.7220535445292451,-1.1096575505464985,-2.123151870617751,-2.0730738321924926,-2.1095721425180676,-2.3608933122201132,-2.042839524494148,1.3847664155493218,-1.6251437427163964,-0.2804353480680159,-2.828350273014484,-1.5263367834742747,-1.8039638641893712,-0.3564357197596614,-1.09912702656587,0.45490330564385445,0.7684076201184988,2.5105314440405824,1.073706893219894,1.710393751096956,2.209955752597741,3.4394073669273046,6.696625567384331,6.394460713480076,6.5694639905113785,0.9510720601750826,0.7884904467492193,1.2009807806218489,0.8887967903615386,1.0568301987903033
1.7817817817817818,1.7817817817817818,1.7817817817817818,1.7817817817817818,1.7817817817817818,-0.749918885365744,-1.124284828476532,-2.1397800716928175,-2.0754931676017785,-2.119291528356636,-2.3567623560915636,-2.0354800241545807,1.4097771231803504,-1.6146767449043116,-0.2635305259541639,-2.805800876346046,-1.4916799548232824,-1.7366672433366268,-0.29237926797450525,-1.0332079501350298,0.46445141577000115,0.7762875165827792,2.522504913423451,1.0825312762520916,1.720912308186456,2.295413788518053,3.4850271292568737,6.749239544738126,6.404018590250176,6.6011677317028825,0.9566404692068742,0.785912985133228,1.191318592103491,0.874315095629938,1.0447776825904111
1.7917917917917918,1.7917917917917918,1.7917917917917918,1.7917917917917918,1.7917917917917918,-0.7775438935908012,-1.1385576517509957,-2.1557261127268355,-2.0772704286389168,-2.12834627647228,-2.352535724013397,-2.0280396211867098,1.4349132297190812,-1.604116362358124,-0.24651517771140757,-2.782399549200695,-1.4565717865145116,-1.668854247221198,-0.2282369005963934,-0.9669815812435779,0.4740537633498827,0.7841403677155732,2.534379693087956,1.091209324549116,1.7313085351018387,2.38017146495593,3.529585032193678,6.799797346758122,6.4116266493068865,6.6308610252863485,0.9619087048235657,0.7830867896274252,1.1812625742567124,0.8595591087032016,1.032388628905857
1.8018018018018018,1.8018018018018018,1.8018018018018018,1.8018018018018018,1.8018018018018018,-0.8049201745632735,-1.1524716929497518,-2.170985188853279,-2.07840509494032,-2.1367336640907464,-2.348212792078526,-2.0205185265469705,1.4601738358757244,-1.5934640057337575,-0.22939045582012363,-2.758153431261349,-1.421022975571513,-1.6005455350383007,-0.16402814675211672,-0.9004680895673314,0.4837073356597507,0.7919636880328818,2.5461518562124117,1.0997383149639675,1.741579082038881,2.4642029922042803,3.5730675291796707,6.848283616834226,6.417282606474127,6.6585348651774945,0.9668751716099111,0.7800127282706211,1.1708158067027048,0.844533329152572,1.0196668217659617
1.8118118118118118,1.8118118118118118,1.8118118118118118,1.8118118118118118,1.8118118118118118,-0.8320394094897985,-1.1660227339358826,-2.185552704388923,-2.0788968417599776,-2.1444511716253305,-2.3437929664400166,-2.012916976542123,1.4855580018788024,-1.5827211143564028,-0.2121575475857341,-2.733069919257701,-1.385044352979448,-1.531761916545573,-0.09977255545872268,-0.8336877318555677,0.4934091044656284,0.7997550011173488,2.5578175073972376,1.1081155698010756,1.7517206375781837,2.5474828020235107,3.6154614012427846,6.894683629203611,6.420984771854625,6.68418086018281,0.9715383660371203,0.7766917445392347,1.1599814879565096,0.8292423386027451,1.006616146429596
1.8218218218218218,1.8218218218218218,1.8218218218218218,1.8218218218218218,1.8218218218218218,-0.8588933579558972,-1.1792066671379617,-2.1994242742294223,-2.0787455400651282,-2.1514964834405648,-2.3392756834910835,-2.005235232756602,1.5110647477628834,-1.5718891557816381,-0.19481767477611517,-2.707156664710392,-1.348646880385835,-1.4625243457259074,-0.03548968967225239,-0.7666608457632279,0.5031560269453782,0.8075118403719487,2.5693727838501994,1.1163384576306672,1.7617299296925535,2.6299855554211855,3.656753761015606,6.938983293423123,6.422732050334675,6.707791236543938,0.9758968769190572,0.7731248570588628,1.148762934451422,0.8136907993358353,0.9932405882008195
1.8318318318318318,1.8318318318318318,1.8318318318318318,1.8318318318318318,1.8318318318318318,-0.885473860433174,-1.1920194967986455,-2.212595725180767,-2.0779512565723586,-2.1578674885538103,-2.3346604100358883,-1.9974735819721732,1.536693053668548,-1.5609696253479626,-0.1773720932485211,-2.680421571597654,-1.311841646761576,-1.392853914406475,0.028800879667668918,-0.6994078436585909,0.5129450466151951,0.8152317497706721,2.5808138565617114,1.1244043940890376,1.7716037267423739,2.711686150361766,3.696932056653029,6.981169158648241,6.422523941907823,6.72935884029404,0.9799493858403181,0.7693131592929754,1.1371635795275157,0.7978834528708147,0.9795442312140833
1.8418418418418419,1.8418418418418419,1.8418418418418419,1.8418418418418419,1.8418418418418419,-0.9117728407618545,-1.2044573401892122,-2.225063097226206,-2.076514253724109,-2.1635622812745354,-2.3299466434510703,-1.9896323360799204,1.5624418601544918,-1.54996404572088,-0.15982209256613744,-2.652872793945147,-1.2746398650232784,-1.322771845835898,0.09307957959557468,-0.6319492064083052,0.5227730942602437,0.8229122846059818,2.5921369314698337,1.1323108426644826,1.7813388384586697,2.7925597294040996,3.735984075647731,7.021228417717258,6.420360541817397,6.748877139425469,0.9836946675560628,0.7652578192088371,1.1251869723845929,0.7818251185188521,0.9655312571893648
1.8518518518518519,1.8518518518518519,1.8518518518518519,1.8518518518518519,1.8518518518518519,-0.9377823086079041,-1.2165164287896688,-2.236822644728261,-2.0744349896056016,-2.1685791617810932,-2.3251339118379706,-1.9817118319845877,1.5883100685216724,-1.5388739664286704,-0.14216899560438007,-2.624518733339711,-1.2370528686179019,-1.2522994882215168,0.15732684107841946,-0.5643054771416699,0.5326370888691555,0.8305510122328108,2.603338250614611,1.140055315468649,1.7909321169135597,2.872581687264319,3.7738979485422703,7.059148911039451,6.416242540517826,6.766340225868051,0.9871315903634781,0.7609600789207533,1.1128367769998881,0.7655206919149948,0.9512059441576203
1.8618618618618619,1.8618618618618619,1.8618618618618619,1.8618618618618619,1.8618618618618619,-0.9634943618939809,-1.2281931094340752,-2.247870837565453,-2.0717141178022116,-2.172916636634821,-2.320221774165505,-1.9737124315013155,1.6142965411494015,-1.5277009633899925,-0.12441415814706032,-2.5953680363678053,-1.199092108070769,-1.1814583082287253,0.22152310497254768,-0.49649725499606356,0.5425339385721023,0.8381455128088763,2.614414093281407,1.147635373993074,1.800380457477804,2.9517276783018724,3.8106621525367004,7.0949191302860575,6.410171223454771,6.7817428172774346,0.99025911644476,0.7564212543107507,1.1001167710108446,0.7489751435266433,0.9365726651569379
1.8718718718718719,1.8718718718718719,1.8718718718718719,1.8718718718718719,1.8718718718718719,-0.9889011892034814,-1.2394838454207329,-2.258204362203414,-2.06835248719733,-2.1765734192313055,-2.3152098204036298,-1.9656345212447883,1.6404001018432806,-1.5164466384334618,-0.10655896847253932,-2.5654295919794023,-1.160769147497993,-1.110269884444351,0.2856488279775546,-0.4285451888454258,0.5524605415821594,0.8456933800310844,2.625360777132876,1.1550486298506766,1.8096807997651563,3.0299736239263746,3.8462655149905998,7.128528221882949,6.402148470664152,6.795080258632904,0.9930763021815088,0.7516427346268078,1.0870308445633123,0.7321935171392655,0.9216358868997917
1.8818818818818819,1.8818818818818819,1.8818818818818819,1.8818818818818819,1.8818818818818819,-1.0139950721569508,-1.2503852175869044,-2.267820122700047,-2.0643511417107767,-2.179548430188676,-2.3100976716473753,-1.9574785125108392,1.666619536194871,-1.5051126188093473,-0.08860484692999733,-2.5347125287781487,-1.122095661084384,-1.038755900806072,0.34968448858522794,-0.36046997101370015,0.5624137871396727,0.853192221867802,2.6361746593292397,1.1622927455019834,1.8188301285632322,3.1072957199230635,3.880697216818453,7.15996599030393,6.392176756190154,6.806348523644216,0.9955822984404457,0.7466259820587605,1.073582999125516,0.7151809283198222,0.9064001684118009
1.8918918918918919,1.8918918918918919,1.8918918918918919,1.8918918918918919,1.8918918918918919,-1.0387683877601308,-1.2608939253477334,-2.2767152416444274,-2.0597113199778505,-2.1818407976728125,-2.3048849802314013,-1.9492448411505416,1.6929535919529897,-1.4937005566935382,-0.07055324550594784,-2.5032262122386193,-1.0830834295279042,-0.9669381399998702,0.4136105930217587,-0.29229233097515267,0.5723905564593413,0.86063966128677,2.6468521376365173,1.1693654349658602,1.8278254747506117,3.1836704436945986,3.9139467957773464,7.18922290116366,6.380259147322449,6.815544215967015,0.997776350830362,0.7413725312920074,1.059777346268154,0.6979425628583622,0.89087015964241
1.901901901901902,1.901901901901902,1.901901901901902,1.901901901901902,1.901901901901902,-1.0632136107229355,-1.2710067876990527,-2.28488706102917,-2.0544344549691065,-2.183449857659372,-2.299571429835038,-1.9409339674368302,1.7194009794065224,-1.4822121286839325,-0.0524056473811279,-2.470980241851506,-1.043744336451761,-0.8948384768275329,0.47740768118141264,-0.22403302904348404,0.5823877236797287,0.8680333369784429,2.6573896515223803,1.1762644645145415,1.8366639161998943,3.259074561417027,3.9460041496459914,7.21629008410927,6.366399303652827,6.822664570226484,0.9996577999302224,0.735883989039157,1.0456181064109984,0.6804836751882686,0.8750506000479156
1.911911911911912,1.911911911911912,1.911911911911912,1.911911911911912,1.911911911911912,-1.0873233157486448,-1.2807207441837738,-2.2923331430559943,-2.0485221735509835,-2.184375154132544,-2.294156735577787,-1.9325463759236874,1.7459603717786292,-1.4706490352893964,-0.03416356647790012,-2.437984448197621,-1.004090364785224,-0.8224788715462205,0.5410563325498565,-0.15571285005165666,0.5924021568149116,0.8753709040745261,2.667783683239294,1.182987653352738,1.8453425786664368,3.3334851351077184,3.9768595392940917,7.241159335509792,6.350601475951526,6.827707452848873,1.001226081488357,0.7301620335497534,1.0311096075363861,0.6628095867856334,0.8589463171472664
1.921921921921922,1.921921921921922,1.921921921921922,1.921921921921922,1.921921921921922,-1.1110901797926236,-1.2900328558215644,-2.2990512708742386,-2.041976295987415,-2.184616439220485,-2.28864064410525,-1.9240825752979425,1.7726304056322286,-1.4590130004114579,-0.015828546998304188,-2.404248889951597,-0.9641335931142717,-0.7498813631821285,0.6045371721153356,-0.08735259702436023,0.6024307187079783,0.8826500348614991,2.678030758894616,1.1895328742806215,1.8538586366624965,3.4068795296031302,4.006503591641139,7.263823120942596,6.332870504863648,6.830671362700709,1.0024807265926765,0.7242084140982372,1.016256283869982,0.6449256845482507,0.8425622250510805
1.931931931931932,1.931931931931932,1.931931931931932,1.931931931931932,1.931931931931932,-1.1345069842898763,-1.298940306001532,-2.305039449252107,-2.034798835382575,-2.1841736732673938,-2.2830229336654546,-1.9155430982237256,1.7994096812866345,-1.447305770818884,0.002597837047101337,-2.3697838508162015,-0.9238861920031788,-0.6770680628202815,0.6678308762659038,-0.01897308484504292,0.6124702679860853,0.8898684194889047,2.68812744950733,1.1958980543404854,1.862209314316524,3.4792354194442816,4.034927302503726,7.284274577476064,6.313211819426002,6.83155543153547,1.0034213618118646,0.7180249504502895,1.0010626745292253,0.6268374191547207,0.8259033229643281
1.941941941941942,1.941941941941942,1.941941941941942,1.941941941941942,1.941941941941942,-1.1575666173507602,-1.3074404013376444,-2.3102959051804386,-2.0269919970649313,-2.183047024842197,-2.2773034141755675,-1.9069285011796269,1.8262967632452167,-1.4355291156153067,0.021113982319463445,-2.3345998363882057,-0.8833604202881639,-0.6040611468724992,0.7309181786709107,0.04940486608056457,0.6225176600167822,0.8970237666721884,2.698070372051086,1.20208117544688,1.8703918862173312,3.550530795667832,4.062122039330522,7.3025075157478145,6.291631435404878,6.830359424247597,1.0040477093075018,0.7116135323077297,0.9855334221398662,0.6085503034041646,0.8089746936631337
1.951951951951952,1.951951951951952,1.951951951951952,1.951951951951952,1.951951951951952,-1.1802620759241904,-1.3155305724866206,-2.314819088408821,-2.0185581779127935,-2.1812368706838505,-2.2714819272789586,-1.8982393642886084,1.8532901806339612,-1.42368482570006,0.03971825664077887,-2.29870757095675,-0.8425686213442266,-0.5308828503255878,0.7937798761449563,0.11776043616250287,0.632569747865313,0.9041138043898751,2.7078561904832403,1.2080802750000366,1.8784036782428917,3.620743972500705,4.0880795438240725,7.318516421837853,6.2681359534552366,6.827083738933751,1.0043595869170863,0.704976118732132,0.9696732714210163,0.5900699105370577,0.7917815019461637
1.961961961961962,1.961961961961962,1.961961961961962,1.961961961961962,1.961961961961962,-1.2025864679276792,-1.3232083749280537,-2.3186076719138873,-2.009499965621559,-2.1787437955832725,-2.265558346392609,-1.8894762911407212,1.8803884276507872,-1.4117747132223892,0.058408999491809055,-2.262117994235195,-0.8015232193263112,-0.45755545997180735,0.8563968344925283,0.18607281296428643,0.6426233832526019,0.9111362805748704,2.717481616759575,1.2138934464823883,1.8862420683735088,3.689853593956228,4.1127919344486195,7.332296458936086,6.242732557101876,6.821729406761333,1.0043569082079327,0.6981147375473363,0.953487067739144,0.5714018725376879,0.7743289930610703
1.971971971971972,1.971971971971972,1.971971971971972,1.971971971971972,1.971971971971972,-1.2245330143435569,-1.3304714897065197,-2.3216605522996496,-1.9998201379128895,-2.175568592201946,-2.2595325767448466,-1.8806399086086816,1.9075899640254923,-1.3998006110292016,0.07718452251861424,-2.2248422580274427,-0.7602367153859405,-0.38410130762368255,0.9187499943315426,0.25432119753832505,0.6526754175136349,0.9180889637996762,2.7269434118343843,1.2195188400380117,1.8939044874891149,3.757838640329761,4.136251708823213,7.343843468803686,6.215429010543202,6.81429809164429,1.0040396825019238,0.6910314847210389,0.9369797556314544,0.5525518784187629,0.7566224911064715
1.981981981981982,1.981981981981982,1.981981981981982,1.981981981981982,1.981981981981982,-1.2460950512807447,-1.3373177241354532,-2.3239768501297524,-1.9895216616860498,-2.1717122608272432,-2.253404555403397,-1.8717308666563632,1.9348932154901821,-1.3877643721065254,0.09604311004755214,-2.1868917228297566,-0.7187216838644734,-0.3105427633152168,0.9808203768940147,0.3224848107571366,0.6627227025559403,0.9249696439553126,2.7362383866456357,1.2249546630348087,1.9013884201504496,3.824678434591864,4.15845174599934,7.353153973027862,6.186233656278283,6.804792089726294,1.0034080148711169,0.6837285237256472,0.9201563772991059,0.5335256724886832,0.7386673974099546
1.991991991991992,1.991991991991992,1.991991991991992,1.991991991991992,1.991991991991992,-1.267266032001446,-1.3437450124625732,-2.325555910191545,-1.978607692111673,-2.1671760090645535,-2.2471742512937425,-1.8627498381402632,1.9622965742600393,-1.375667869014846,0.11498301960858462,-2.1482779543691004,-0.6769907684641437,-0.2369022284915825,1.0425890898020989,0.39054289963842265,0.6727620918178826,0.9317761329237392,2.745363403084897,1.2301991806092616,1.9086914053638901,3.8903526486770414,4.179385308622423,7.360225174069668,6.1551554125578685,6.79321432867149,1.0024621061042007,0.6762080848785972,0.9030220710707204,0.5143290526020103,0.7204691888825949
2.002002002002002,2.002002002002002,2.002002002002002,2.002002002002002,2.002002002002002,-1.2880395289121418,-1.3497514164966569,-2.326397301691893,-1.9670815716682322,-2.161961251466306,-2.2408416652077814,-1.8536975186040032,1.9897983995242887,-1.3635129933184957,0.1340024824667326,-2.109012720079064,-0.6350566783980476,-0.16320212918936075,1.104037332817731,0.45847474366208313,0.6827904412264719,0.9385062652435704,2.754315374951735,1.2352507161935917,1.9158110373296884,3.954841309666153,4.199046044976498,7.365054956104526,6.122203770660231,6.779568366763015,1.0012022526438165,0.6684724646623333,0.8855820698366552,0.4949678683936657,0.7020334163504953
2.012012012012012,2.012012012012012,2.012012012012012,2.012012012012012,2.012012012012012,-1.3084092355182855,-1.3553351261954738,-2.326500818384671,-1.9549468291215044,-2.1560696090979974,-2.2344068298027895,-1.8445746260659268,2.0173970179472076,-1.3513016550092656,0.15309970416151752,-2.0691079855144427,-0.592932184520251,-0.08946490920940536,1.165146403564136,0.5262596610772454,0.6928046101544021,0.9451578987688839,2.763091268892302,1.2401076520251648,1.922744966173401,4.018124805860617,4.217427990911484,7.367641885655223,6.087388791992577,6.763858391809543,0.9996288464947621,0.6605240250241569,0.8678416994545175,0.4754480194973929,0.6833657028638506
2.022022022022022,2.022022022022022,2.022022022022022,2.022022022022022,2.022022022022022,-1.328368968342102,-1.3604944602146993,-2.325866478629899,-1.9422071784473471,-2.149502909041369,-2.227869809590679,-1.8353819007998604,2.045090724179026,-1.3390357819244176,0.17227286505422496,-2.0285759107055674,-0.5506301154371966,-0.01571302328441083,1.2258977032174447,0.5938770151973898,0.7028014623760236,0.9517289153209204,2.771688105321813,1.2447684296379884,1.9294908986602786,4.080183892746553,4.23452557165242,7.367985212017166,6.050721105018975,6.74608921986024,0.9977423751031068,0.6523651926561583,0.849806377126402,0.4557754537490314,0.6644717419840536
2.032032032032032,2.032032032032032,2.032032032032032,2.032032032032032,2.032032032032032,-1.347912668802908,-1.3652278664176427,-2.3244945253845035,-1.9288665176981095,-2.1422631838348702,-2.22123070091756,-1.826120105109101,2.072877781376571,-1.3267173191592732,0.19152012088282339,-1.9874288464534904,-0.5081633536015931,0.05803106975673668,1.286272742166702,0.6613062206816539,0.712777867021961,0.958217221332477,2.7801029593306463,1.2492315503361473,1.9360465988924032,4.1409996988470565,4.2503336034901595,7.366084867475801,6.012211902015696,6.7262662937284725,0.9955434212062546,0.6439984582554525,0.8314816097483495,0.4359561653751435,0.6453572960493661
2.042042042042042,2.042042042042042,2.042042042042042,2.042042042042042,2.042042042042042,-1.3670344050593806,-1.369533922345635,-2.322385426124712,-1.914928927813028,-2.1343526708515954,-2.2144896319336165,-1.8167900230937026,2.1007564217334758,-1.3143482284745607,0.2108396033243697,-1.945679330567159,-0.4655448313899759,0.13174491382574371,1.3462531456405313,0.7285267498004055,0.7227306995320849,0.9646207484847982,2.788332961573783,1.2534955756490398,1.9424098889883605,4.200553731460818,4.264847295352991,7.361941467316115,5.971872935654994,6.70439568132477,0.9930326626540037,0.6354263757649418,0.812872992232529,0.4159961931675515,0.6260281944196798
2.052052052052052,2.052052052052052,2.052052052052052,2.052052052052052,2.052052052052052,-1.3857283738132165,-1.3734113356489328,-2.319539872700099,-1.9003986713729708,-2.1257738116148706,-2.207646762553296,-1.8073924604111333,2.1287248470198223,-1.3019304876986977,0.2302294205647295,-1.9033400840437231,-0.42278752716513557,0.20540606241074885,1.4058206592987557,0.7955181386831747,0.7326568426065468,0.9709374543367703,2.796375299143318,1.257559127768272,1.94857864974524,4.258827882285343,4.278062250258698,7.355556309624228,5.9297165154183435,6.680484073799501,0.9902108722006534,0.6266515615948386,0.7939862058026528,0.39590161864433704,0.6064903317009054
2.062062062062062,2.062062062062062,2.062062062062062,2.062062062062062,2.062062062062062,-1.4039889020736305,-1.3768589444780084,-2.315958781119336,-1.8852801912999049,-2.116529251051709,-2.2007022844058337,-1.7979282440303705,2.15678122913102,-1.28946609012519,0.249687657875439,-1.8604240071931446,-0.37990446132461103,0.27899208540913506,1.4649571547872604,0.8622599935470456,0.7425531871545896,0.9771653229462287,2.8042272164237745,1.2614208899660788,1.954550821282763,4.315804432923065,4.289974466646645,7.346931374881118,5.885755503840232,6.654538783495882,0.9870789172682254,0.6176766938251851,0.7748270162631472,0.37567856419786416,0.5867496659495273
2.0720720720720722,2.0720720720720722,2.0720720720720722,2.0720720720720722,2.0720720720720722,-1.4218104488821597,-1.3798757178351095,-2.3116432912677056,-1.869578109501488,-2.10662183668436,-2.1936564207761227,-1.7883982219795154,2.1849237106457813,-1.2769570439053373,0.2692123781975324,-1.8169441757082783,-0.3369086923364509,0.35248057595523624,1.523644635254419,0.9287319969036122,0.7524166332408426,0.9833023654831882,2.811886015929969,1.265079606995145,1.9603244036693388,4.371466060268695,4.300580339589459,7.336069325348661,5.8400033125836694,6.626567741713908,0.9836377596808719,0.6085045113896126,0.7554012722426015,0.3553331912303893,0.5668122168578729
2.0820820820820822,2.0820820820820822,2.0820820820820822,2.0820820820820822,2.0820820820820822,-1.439187606997247,-1.3824607558859778,-2.3065947665564708,-1.8532972254611992,-2.0960546177601986,-2.1865094265359475,-1.7788032630869994,2.213150405393004,-1.2644053714364207,0.28880162273215787,-1.7729138366816326,-0.2938133127634507,0.4258491572408588,1.5818652408273963,0.9949139137426063,0.7622440910288144,0.9893466208348092,2.819349059127162,1.2685340854697031,1.9658974575298651,4.425795841776121,4.309876661883959,7.322973504248091,5.792473898348582,6.596579496285904,0.9798884553705505,0.5991378132405907,0.7357149034120344,0.3348716982778282,0.5466840639206502
2.0920920920920922,2.0920920920920922,2.0920920920920922,2.0920920920920922,2.0920920920920922,-1.456115104538091,-1.3846132902316375,-2.3008147935042067,-1.8364425147744339,-2.0848308443202215,-2.179261588065606,-1.7691442567164657,2.241459399027399,-1.251813108745569,0.3084534115378007,-1.7283464045700176,-0.2506314452770756,0.49907548932654267,1.639601254046664,1.0607855976903195,0.7720324817212971,0.9952961562019188,2.826613767233256,1.2717831942277957,1.9712681046350824,4.478777260603312,4.317860625020996,7.307647934731225,5.7431817586143845,6.564583208964445,0.9758321540540544,0.589579457496418,0.7157739186785191,0.3143003191222481,0.5263713445833094
2.1021021021021022,2.1021021021021022,2.1021021021021022,2.1021021021021022,2.1021021021021022,-1.4725878065872664,-1.386332684140168,-2.294305181250224,-1.8190191276310128,-2.0729539662064354,-2.171913223165939,-1.7594221124953997,2.269848749613689,-1.2391823048694812,0.3281657441339331,-1.683255457108313,-0.20737623866228297,0.572137275941488,1.696835105257078,1.1263269971409424,0.7817787384973939,1.001149067686901,2.8336776220027815,1.2748258646745885,1.9764345284723053,4.530394210633632,4.324529820033903,7.290097318644706,5.692141927217973,6.53058865262342,0.9714700988815026,0.5798323605702173,0.6955844043547187,0.29362532089366156,0.5058802523727929
2.1121121121121122,2.1121121121121122,2.1121121121121122,2.1121121121121122,2.1121121121121122,-1.4886007167516222,-1.3876184327383905,-2.2870679610002274,-1.8010323872445682,-2.060427632008438,-2.1644646809607972,-1.7496377600376007,2.2983164882191858,-1.2265150212302023,0.34793660011090627,-1.6376547311735943,-0.1640608638144602,0.6450122712700782,1.7535493779538718,1.191518161358954,0.7914798074458851,1.0069034808727806,2.8405381664924545,1.2776610911066317,1.9813949747973592,4.58063100137203,4.329882238225314,7.270327035087659,5.639369969768539,6.494606208273123,0.9668036260563893,0.5698994962811988,0.6751525223048838,0.27285300216170005,0.48521703501124636
2.1221221221221223,2.1221221221221223,2.1221221221221223,2.1221221221221223,2.1221221221221223,-1.5041489786809878,-1.3884701631634144,-2.279105385404388,-1.7824877882292836,-2.047255687949516,-2.1569163417899766,-1.7397921486595698,2.3268606195145867,-1.213813331007138,0.36776393974589866,-1.5915581186008882,-0.1206985097296974,0.7176782867229332,1.809726814081944,1.2563392465507093,0.8011326484946514,1.0125575513933225,2.8471930058080512,1.2802879310169746,1.98614775216755,4.629472362714648,4.333916271772122,7.248343138763223,5.584881978900566,6.456646861890258,0.9618341644273165,0.5597838949484627,0.6544845080678882,0.25198969101774726,0.46438799251325985
2.1321321321321323,2.1321321321321323,2.1321321321321323,2.1321321321321323,2.1321321321321323,-1.5192278775442245,-1.3888876346739956,-2.2704199278680126,-1.7633909949244855,-2.0334421767126023,-2.149268617092647,-1.7298862470909062,2.3554791223827896,-1.2010793185055,0.3876457046247335,-1.5449796619518195,-0.07730237948961513,0.7901131976904326,1.8653503192868266,1.3207705219033705,0.8107342363358664,1.0181094654939762,2.8536398078323866,1.2827055053810315,1.9906912324555095,4.676903449590374,4.336630714208397,7.224152358124427,5.528694569366483,6.416722201063846,0.9565632350515296,0.5494886424676177,0.6335866689578601,0.23104174314811812,0.4433994752672251
2.1421421421421423,2.1421421421421423,2.1421421421421423,2.1421421421421423,2.1421421421421423,-1.5338328414621714,-1.388870738721671,-2.261014281795029,-1.7437478396675945,-2.018991336206443,-2.141521949281325,-1.7199210431788006,2.3841699505355494,-1.1883150785213759,0.40757981826937556,-1.4979335502374473,-0.03388568624196959,0.8622949502766522,1.9204029681157317,1.3847923755893485,0.8202815613466813,1.0235574405834893,2.8598763039341684,1.2849129989231234,1.9950238513437593,4.722909846472927,4.338024760786114,7.197762093315031,5.470824872970449,6.374844411458048,0.9509924507303907,0.539016879370496,0.6124653821430034,0.2100155398988676,0.42225788210138643
2.1521521521521523,2.1521521521521523,2.1521521521521523,2.1521521521521523,2.1521521521521523,-1.5479594428970516,-1.3884194989816543,-2.250891359764506,-1.7235643210159652,-2.003907598272356,-2.133676811606414,-1.7098975435867112,2.4129310331377876,-1.175522715703615,0.42756418677091623,-1.450434114596587,0.009538350821740947,0.9342015680116658,1.974868009167103,1.4483853207344275,0.8297716305051203,1.028899725776028,2.865900289657516,1.2869096603636079,1.9991441087998396,4.767477571762114,4.3380980087135965,7.1691804139058934,5.411290533344829,6.331026273092971,0.9451235155169305,0.5283717998682512,0.5911270927031783,0.1889174863328211,0.40096965833517834
2.1621621621621623,2.1621621621621623,2.1621621621621623,2.1621621621621623,2.1621621621621623,-1.561603399997919,-1.3875340713434792,-2.2400542926404734,-1.702846601918155,-1.98819558733198,-2.1257337080113587,-1.6998167734873177,2.441760275439361,-1.1627043439127265,0.4475966994278549,-1.4024958239309413,0.05295651049044403,1.005811158540168,2.028728870187097,1.5115300013477526,0.8392014683009059,1.034134602423637,2.871709625391933,1.2886948026465226,2.003050569531864,4.810593082032936,4.336850457271589,7.138416056427623,5.350109700570946,6.285281156444629,0.9389582241956338,0.5175566508781332,0.5695783116668447,0.16775400927941553,0.3795412938164434
2.1721721721721723,2.1721721721721723,2.1721721721721723,2.1721721721721723,2.1721721721721723,-1.5747605779017326,-1.3862147438613959,-2.228506428615307,-1.68160100783518,-1.9718601189764182,-2.1176931729784654,-1.6896797762498483,2.4706555594141046,-1.1498620855769828,0.4676752293894806,-1.3541332804983626,0.0963555735582103,1.0771019202843815,2.0819691631114488,1.5742071982118817,0.8485681176409412,1.039260384638876,2.877302237022526,1.2902678031476764,2.0067418634243563,4.852243276151221,4.334282507806934,7.105478421700227,5.287301025645756,6.237623018365206,0.9324984617346094,0.506574731034232,0.5478256140279616,0.1465315553779468,0.35797932094512686
2.1821821821821823,2.1821821821821823,2.1821821821821823,2.1821821821821823,2.1821821821821823,-1.5874269899896645,-1.3844619366645345,-2.216251332186969,-1.6598340248123327,-1.9549061984972098,-2.109555771365419,-1.6794876131218675,2.499614744405943,-1.1369980710459258,0.4877976343041597,-1.3053612154655923,0.13972232684829486,1.1480521490792257,2.1345726890511836,1.636397834731103,0.8578686407491681,1.0442754198074762,2.882676116560277,1.2916281038631223,2.010216685954242,4.892415499254564,4.330394963603856,7.070377571960586,5.222883654796123,6.188066397824899,0.9257462027103183,0.49542938968249695,0.5258756367434455,0.12525658911481957,0.33629031268404885
2.1921921921921923,2.1921921921921923,2.1921921921921923,2.1921921921921923,2.1921921921921923,-1.5995987990982619,-1.3822762018268668,-2.2032927830704216,-1.637552297502145,-1.9373390193595825,-2.101322098232563,-1.6692413629056326,2.528635667781885,-1.1241144379414736,0.507961756972331,-1.2561944844218316,0.18304356723527787,1.2186402447777198,2.1865234432206626,1.6980829827362456,0.8671001200605327,1.0491780890908593,2.8878293227521787,1.2927752115779567,2.0134737985868667,4.9310975465973454,4.325189029632893,7.03312422778864,5.1568772236424385,6.13662641147662,0.9187035107050334,0.4841240258603318,0.5037350767118008,0.10393559085539499,0.31448088055736223
2.2022022022022023,2.2022022022022023,2.2022022022022023,2.2022022022022023,2.2022022022022023,-1.611272318685092,-1.3796582231970036,-2.189634775043545,-1.6147626271391022,-1.9191639616184437,-2.092992778660987,-1.6589421216291083,2.557716145591693,-1.1112133305068221,0.5281654260040104,-1.206648062854511,0.22630610566407985,1.2888447178246165,2.237805619806461,1.7592438682442078,0.8762596591087829,1.053966807918367,2.8927599816710377,1.293708698015393,2.016512029151917,4.968277667258675,4.318666312177561,6.993729764833208,5.089301851213357,6.083318749044916,0.9113725376772147,0.47266208726108433,0.4814106887335343,0.08257505487103628,0.29255767263730453
2.2122122122122123,2.2122122122122123,2.2122122122122123,2.2122122122122123,2.2122122122122123,-1.6224440139485181,-1.3766088161878811,-2.1752815147279083,-1.5914719694667265,-1.9003865902775996,-2.0845684675614784,-1.648591002211743,2.5868539732340357,-1.0982968989533426,0.548406456480604,-1.1567370415886329,0.2694967711646285,1.3586441957962632,2.2884036167755983,1.8198618771704602,0.8853443834078288,1.0586400264690505,2.8974662872847827,1.2944281999660645,2.0193302721991357,5.003944567712109,4.31082881833884,6.952206210338459,5.020178133813471,6.028159668540523,0.9037555233049906,0.46104706918373634,0.4589092834539794,0.0611814873619551,0.27052737151985684
2.2222222222222223,2.2222222222222223,2.2222222222222223,2.2222222222222223,2.2222222222222223,-1.6331105029012667,-1.3731289275264014,-2.1602374203047696,-1.5676874326176566,-1.8810126535926999,-2.076049849474395,-1.6381891341251111,2.6160469261289103,-1.0853672988056742,0.5686826506208281,-1.10647662219108,0.3126024148609552,1.4280174299047,2.3383020406216537,1.8799185609927802,0.8943514413263987,1.0631962301428723,2.901946502005087,1.2949334193975213,2.0219274893337222,5.0380874152561,4.301678955417685,6.908566239472082,4.949527138745801,5.9711659913019925,0.8958547943029496,0.44928251346812315,0.4362377252891515,0.039761404476456576,0.24839669228992506
2.2322322322322323,2.2322322322322323,2.2322322322322323,2.2322322322322323,2.2322322322322323,-1.6432685573974548,-1.3692196349631036,-2.1445071201666956,-1.5434162749473763,-1.861048081318427,-2.0674376383605235,-1.627737663048521,2.645292760396138,-1.0724266902452075,0.5889917984505347,-1.055882112341285,0.3556099139734996,1.4969433014640166,2.387485711047331,1.9393956423644925,0.9032780049557219,1.0676339400211843,2.9061989572151536,1.295224123543879,2.024302709531312,5.070695841304078,4.291219530175698,6.862823171456283,4.877370397891008,5.912355096865932,0.8876727637124453,0.43737200741600074,0.41340293033526987,0.018321330327190348,0.22617238047666707
2.2422422422422423,2.2422422422422423,2.2422422422422423,2.2422422422422423,2.2422422422422423,-1.6529151041127754,-1.3648821469419548,-2.1280954515052133,-1.5186659028222462,-1.8404989829004617,-2.058732577382986,-1.617237750519692,2.6745892135397242,-1.0594772374521644,0.6093316784762367,-1.0049689211696773,0.3985061758134068,1.5654008283169982,2.435939665582041,1.9982750206755142,0.9121212709699771,1.071951713316329,2.9102220537764905,1.2953001449756023,2.026455029432442,5.101759944533227,4.279453747974216,6.814990965502779,4.803729901145296,5.851744917667389,0.8792119301656365,0.42531918269829144,0.39041186426258223,-0.003132204994991526,0.2038612099995822
2.2522522522522523,2.2522522522522523,2.2522522522522523,2.2522522522522523,2.2522522522522523,-1.662047225477533,-1.3601178022303604,-2.1110074588349246,-1.4934438683625169,-1.8193716456127795,-2.0499354386802575,-1.6066905735806145,2.70393400513787,-1.0465211079464678,0.6297000583621281,-0.9537525545653208,0.4412781417675977,1.6333691712201082,2.4836491641331,2.0565387775595068,0.9208784614792438,1.0761481438102412,2.9140142625145318,1.2951613816493976,2.0283836136164206,5.131270293890953,4.266385211792081,6.765084216553064,4.728628089718981,5.789353933572027,0.8704748771234834,0.413127714248842,0.36727154019413194,-0.024592667408964885,0.18146998110599413
2.2622622622622623,2.2622622622622623,2.2622622622622623,2.2622622622622623,2.2622622622622623,-1.670662160562252,-1.3549280695095107,-2.0932483924545275,-1.4677578671410085,-1.7976725326408447,-2.0410470231303712,-1.5960973244186947,2.7333248375384347,-1.0335604719276088,0.650094695610395,-0.9022486104541719,0.48391279127340275,1.7008276401848585,2.5305996934691626,2.114169182345461,0.9295468248746959,1.0802218622819058,2.917574124682951,1.2948077969381997,2.0300876948545,5.159217931458144,4.252017921122389,6.713118150825178,4.652087849297797,5.725201166241738,0.8614642720879335,0.40080131914502803,0.343989016570113,-0.046053520832444406,0.15900551830055196
2.2722722722722724,2.2722722722722724,2.2722722722722724,2.2722722722722724,2.2722722722722724,-1.6787573059155887,-1.3493145469251862,-2.0748237068452275,-1.4416157358381607,-1.775408281111285,-2.0320681601063755,-1.5854592100032927,2.762759396559629,-1.0205975016137072,0.670513338244608,-0.8504727740494012,0.5263971457815477,1.7677557007736477,2.57677697163452,2.1711486974520575,0.938123636665782,1.0841715369235492,2.9209002524065304,1.2942394196412454,2.0315665743422984,5.1855943751683755,4.236356270748544,6.65910862116842,4.574132503069008,5.6593061733354215,0.8521828657885373,0.3883437554755508,0.32057139499846743,-0.06750822917167347,0.1364746682673815
2.2822822822822824,2.2822822822822824,2.2822822822822824,2.2822822822822824,2.2822822822822824,-1.6863302163542893,-1.3432789615991583,-2.0557390590070153,-1.4150254498541635,-1.7525857000686498,-2.022999707223123,-1.57477745171777,2.7922353521957257,-1.0076343705799697,0.690953725495988,-0.7984408130752179,0.5687182727062852,1.8341329803481388,2.622166952292925,2.227459983723163,0.9466062003091369,1.0879958737454345,2.9239913291024435,1.2934563439742297,2.03281962191138,5.210391621382193,4.2194050494,6.603072102227362,4.494785804614444,5.5916890425466965,0.8426334913437417,0.3757588211957641,0.2970258180923757,-0.08895025831108334,0.11388429778551692
2.2922922922922924,2.2922922922922924,2.2922922922922924,2.2922922922922924,2.2922922922922924,-1.6933786057049578,-1.3368231691013386,-2.0360003067333237,-1.3879951208789019,-1.729211768399867,-2.0138425500754655,-1.5640532849871525,2.8217503593275786,-0.9946732530967434,0.7114135884923374,-0.7461685729656558,0.6108632893614705,1.899939274268287,2.666755828999618,2.2830859057028308,0.9549918480289715,1.0916936169691354,2.926846109879835,1.2924587295395487,2.033846276219943,5.233602147315734,4.20116943828812,6.545025685416674,4.414071930672645,5.5223703854803565,0.8328190633971172,0.3630503529708878,0.2733594672953,-0.11037307810231867,0.09124129163825234
2.3023023023023024,2.3023023023023024,2.3023023023023024,2.3023023023023024,2.3023023023023024,-1.6999003474974081,-1.3299491528828342,-2.0156135068245877,-1.3605329944204503,-1.7052936327070312,-2.0045976019679337,-1.5532879589015267,2.851302058437729,-0.9817163234673714,0.7318906509494273,-0.6936719720397826,0.652819366881384,1.9651545520401235,2.7105300394002634,2.3380095368482126,0.9632779416286928,1.0952635494091758,2.9294634219175664,1.2912468012766398,2.034646044922549,5.255218913322918,4.1816550095225615,6.484987073708268,4.33201547377231,5.451371331369445,0.8227425772287817,0.3502222250074538,0.2495795606942421,-0.13177016435202277,0.06855255051704319
2.3123123123123124,2.3123123123123124,2.3123123123123124,2.3123123123123124,2.3123123123123124,-1.7058934756093882,-1.3226590236700837,-1.9945849132412548,-1.332647447292873,-1.6808386051291724,-1.9952658036359938,-1.5424827358352824,2.8808880763298848,-0.9687657553660475,0.7523826298646291,-0.640966996654799,0.6945737341251048,2.029758963410427,2.753476269355506,2.3922141646787902,0.9714618732935073,1.0987044928429117,2.9318421648200186,1.2898208493924321,2.035218504818854,5.275235365030534,4.160867724408715,6.42297457623236,4.248641434739292,5.3787135206348475,0.8124071078422929,0.3372783478733439,0.2256933508218822,-0.15313500080777692,0.04582498892060044
2.3223223223223224,2.3223223223223224,2.3223223223223224,2.3223223223223224,2.3223223223223224,-1.711356184862483,-1.3149550188202592,-1.972920975196806,-1.3043469850640923,-1.6558541611136706,-1.9858481229589497,-1.5316388910623182,2.9105060268525498,-0.9558237211758738,0.7728872362125798,-0.5880696963385064,0.7361136815632501,2.093732844406431,2.7955814569899116,2.445683295860356,0.9795410663837605,1.102015308368548,2.93398131095084,1.2881812292719297,2.035563301981276,5.2936454353255815,4.138813931626671,6.359007102694104,4.163975215079414,5.304419098289409,0.8018158090272854,0.3242226673067784,0.20170812244826836,-0.1744610811415925,0.02306553304981769
2.3323323323323324,2.3323323323323324,2.3323323323323324,2.3323323323323324,2.3323323323323324,-1.7162868315690125,-1.306839501638132,-1.9506283351913738,-1.2756402394646045,-1.6303479371379905,-1.9763455546645925,-1.5207577123673244,2.9401535116265847,-0.9428923913273225,0.7934021756426688,-0.5349961789026229,0.777426565145895,2.157056723318725,2.836832796664039,2.4984006612222025,0.9875129762187755,1.105194896751179,2.9358799057445424,1.286328361368956,2.0356801518615875,5.310443546194222,4.115500365292318,6.293104157607509,4.078042609239458,5.228510707188516,0.7909719123981408,0.3110591630146174,0.17763119036272834,-0.19574191093034712,0.0002811186991675263
2.3423423423423424,2.3423423423423424,2.3423423423423424,2.3423423423423424,2.3423423423423424,-1.7206839340297646,-1.298314960654608,-1.9277138269865504,-1.2465359657578334,-1.6043277283824362,-1.9667591200256793,-1.5098404996532675,2.969828120776477,-0.9299739336373023,0.8139251491781347,-0.4817626055384377,0.8184998101504981,2.2197113266255304,2.877217742868453,2.5503502207059925,0.9953750908509496,1.10824219875675,2.9375370679958466,1.2842627310770927,2.035568839376374,5.325624610411842,4.090934142901128,6.22528583434835,3.9908697967486457,5.151011481129265,0.7798787264089823,0.29779184746034104,0.1534698971466786,-0.21697100963256633,-0.02252131085478671
2.3523523523523524,2.3523523523523524,2.3523523523523524,2.3523523523523524,2.3523523523523524,-1.7245461729824068,-1.289384008867156,-1.9041844735220086,-1.2170430400729235,-1.577801486354633,-1.9570898665483378,-1.4988885645451888,2.999527433665103,-0.9170705126490317,0.8344538539165584,-0.4283851858962948,0.8593209150086586,2.281677584856554,2.916724014038484,2.6015161682448054,1.0031249318298736,1.1111561954738332,2.9389519901266907,1.2819848885808514,2.0352292189713532,5.339184033083677,4.065122763155274,6.155572809027954,3.902483334243039,5.071945037800292,0.7685396353452952,0.28442476464207916,0.12923161093801055,-0.23814191256094577,-0.04533480696712264
2.3623623623623624,2.3623623623623624,2.3623623623623624,2.3623623623623624,2.3623623623623624,-1.7278723920004424,-1.2800493829423583,-1.8800474847745674,-1.1871704567007801,-1.5507773164664587,-1.9473388676524905,-1.4879032299904429,3.029249019631747,-0.9041842889729199,0.8549859837315398,-0.3748801731504061,0.8998774551105438,2.3429366383946233,2.9553395962885816,2.651882936570874,1.0107600549562419,1.1139359086231275,2.9401239384308258,1.2794954486871248,2.0346612146645255,5.351117713035537,4.038074103674738,6.083986334189672,3.8129101473752587,4.991335471584405,0.7569580982924785,0.2709619888610595,0.10492372318773259,-0.2592481728500166,-0.0681524177398909
2.3723723723723724,2.3723723723723724,2.3723723723723724,2.3723723723723724,2.3723723723723724,-1.7306615978425923,-1.270313942380829,-1.8553102555603571,-1.156927325354187,-1.523263475564165,-1.937507222344395,-1.4768858298554965,3.0589904387331646,-0.8913174186286548,0.8755192299753441,-0.3212638590504952,0.9401570865858274,2.4034698432133523,2.993052747065117,2.701435201950545,1.0182780510253244,1.1165804008545825,2.941052253295914,1.2767950906369698,2.0338648200681413,5.361422044054212,4.0097964185931145,6.010548232329986,3.7221775226120206,4.90920734621623,0.7451376480816442,0.25740762348085294,0.08055364640955179,-0.2802833634183528,-0.09096719013840181
2.3823823823823824,2.3823823823823824,2.3823823823823824,2.3823823823823824,2.3823823823823824,-1.7329129607524956,-1.2601806686447519,-1.8299803632807523,-1.126322868392829,-1.4952683694124402,-1.9275960548814006,-1.4658377085194085,3.0887492424874554,-0.8784720523887002,0.8960512821823046,-0.26755256896177915,0.9801475500599871,2.4632587765490843,3.0298519987165373,2.750157888845038,1.025676546559773,1.1190887760320591,2.941736349403073,1.2738845578977778,2.0328400983894914,5.370093915977201,3.980298336038829,5.935280889246233,3.630313098921948,4.825585687297102,0.7330818902129848,0.24376579967779088,0.056128811923080654,-0.301241078924725,-0.1137721721078251
2.3923923923923924,2.3923923923923924,2.3923923923923924,2.3923923923923924,2.3923923923923924,-1.734625814708638,-1.249652664248308,-1.8040655656127615,-1.095366418014074,-1.4668005501331811,-1.9176065144290249,-1.4547602204641192,3.118522974620526,-0.8656503351234011,0.9165798287727656,-0.21376265689479776,1.019836674384821,2.522285242505384,3.065726161979771,2.7980361744955666,1.032953204531541,1.121460179505437,2.9421757159037973,1.2707646579358978,2.0315871824105014,5.3771307156314005,3.949588855502556,5.858207247212942,3.5373448593562338,4.7404959746694715,0.7207945017570369,0.2300406751829369,0.03165666759135649,-0.3221149377176033,-0.13656041468945673
2.4024024024024024,2.4024024024024024,2.4024024024024024,2.4024024024024024,2.4024024024024024,-1.7357996576244348,-1.238733151811268,-1.7775737981445763,-1.0640674134103605,-1.4378687135997534,-1.907539774710453,-1.4436547298616673,3.1483091718149114,-0.8528544051478949,0.937102557757355,-0.15991050052660385,1.0592123803420457,2.580531277588381,3.1006643293818374,2.8450554934314383,1.0401057250726944,1.1236937983700936,2.942369916574214,1.2674362619697819,2.0301062744461564,5.382530327620506,3.917677345091631,5.779350797988907,3.443301122524686,4.65396413465317,0.7082792302341755,0.21623643301599596,0.0071446755533611656,-0.3428985837774178,-0.15932497413600724
2.4124124124124124,2.4124124124124124,2.4124124124124124,2.4124124124124124,2.4124124124124124,-1.7364341514984056,-1.2274254730760394,-1.7505131719569997,-1.0324353978940624,-1.4084816967875347,-1.897397033648568,-1.4325226101584676,3.178105364460723,-0.8400863935710317,0.957617157441368,-0.1060124962148303,1.0982626843188492,2.6379791561712778,3.1346558785556176,2.8912015418997625,1.0471318461748989,1.1257888617136667,2.9423185899466096,1.263900304703727,2.0283976462817526,5.386291134960856,3.8845735386723024,5.698735575657084,3.3482105339697625,4.566016532145882,0.6955398924726821,0.2023572802115452,-0.017399690047768687,-0.36358568865098456,-0.18205891402527102
2.4224224224224224,2.4224224224224224,2.4224224224224224,2.4224224224224224,2.4224224224224224,-1.7365291225143973,-1.2157330878884636,-1.7228919711514925,-1.0004800159907055,-1.3786484750815484,-1.8871795130006188,-1.42136524365677,3.207909077408508,-0.827348423646496,0.9781213171290507,-0.05208505400615144,1.1369757019542819,2.694611395886356,3.1676904754687834,2.9364602822154118,1.0540293443773738,1.1277446408500325,2.942021449418205,1.2601577840422948,2.0264616390890096,5.388412019565557,3.8502875329006714,5.616386149299523,3.252102057441233,4.47667996259024,0.6825803734457311,0.18840744653797464,-0.04196894534014816,-0.38416995337750925,-0.20475530737153042
2.4324324324324325,2.4324324324324325,2.4324324324324325,2.4324324324324325,2.4324324324324325,-1.7360845610918263,-1.2036595731426822,-1.6947186503255909,-0.9682110105014211,-1.348378159542007,-1.8768884579856395,-1.4101840210934302,3.237717830723778,-0.814642610126332,0.9986127278275668,0.0018554073593412476,1.1753396517553727,2.750410762942846,3.199758077564901,2.980817947029925,1.0607960354430979,1.1295604495404248,2.941478283337138,1.2562097607854992,2.024298663321053,5.38889236257672,3.8148297841432646,5.532327615509568,3.15500496607411,4.385981643809987,0.6694046250876524,0.1743911832095301,-0.06655559900147406,-0.4046451104055799,-0.22740723873405388
2.4424424424424425,2.4424424424424425,2.4424424424424425,2.4424424424424425,2.4424424424424425,-1.7351006218859246,-1.1912086216903879,-1.666001831996464,-0.9356382195355304,-1.3176799941285988,-1.8665251369047333,-1.3989803412161195,3.267529140442981,-0.8019710586170669,1.0190890829504355,0.055792465446328675,1.2133428586818753,2.8053602773690423,3.230848936815756,3.024261043518038,1.0674297750230632,1.1312356442016296,2.9406889550656268,1.25205735830485,2.021909198586318,5.38773204454573,3.7782111052881424,5.446585590743583,3.056948833472546,4.293949207717689,0.6560166650898303,0.16031276159184665,-0.09115215453958801,-0.4250049255005698,-0.25000780632204367
2.4524524524524525,2.4524524524524525,2.4524524524524525,2.4524524524524525,2.4524524524524525,-1.733577623737991,-1.1783840412147928,-1.6367503039733968,-0.9027715735141646,-1.2865633528843654,-1.8560908407543362,-1.3877556103571047,3.2973405193306853,-0.7893358649386292,1.0395480790202247,0.10970969912349722,1.2509737576985471,2.8594432181770655,3.2609536026839705,3.0667763574805886,1.0739284593083795,1.132769624101191,2.9396534030203,1.2477017622003579,2.0192937935013964,5.384931445461483,3.7404426624475344,5.359186203514561,2.9579635247024045,4.2006106918965465,0.6424205756766033,0.14617647190137023,-0.11575111257457413,-0.44524319964186443,-0.272550124095396
2.4624624624624625,2.4624624624624625,2.4624624624624625,2.4624624624624625,2.4624624624624625,-1.7315160495756612,-1.1651897530696613,-1.6069730166799974,-0.8696210921458335,-1.255037737080024,-1.8455868828325788,-1.3765112420047232,3.3271494776377537,-0.7767391144862558,1.0599874163702847,0.16359069356229342,1.288220897293887,2.9126431284487024,3.2900629249950093,3.1083509573625303,1.0802900256700227,1.1341618315395703,2.938371640689676,1.2431442199385985,2.0164530655228816,5.380491444626578,3.7015359715530014,5.270156086429981,2.8580791871952655,4.105994531058828,0.6286205023615397,0.1319866218990613,-0.14034497312170005,-0.46535377090934005,-0.2950273238606307
2.4724724724724725,2.4724724724724725,2.4724724724724725,2.4724724724724725,2.4724724724724725,-1.7289165462632325,-1.1516297910837585,-1.5766790804269506,-0.8361968813748627,-1.2231127723196074,-1.8350145983388635,-1.3652486563726904,3.3569535238602652,-0.7641828815955841,1.0804047998453126,0.21741904523367883,1.3250729429642545,2.9649438203407814,3.318168056717711,3.1489721981848433,1.0865124532860402,1.1354117520192013,2.936843756628791,1.238386040471951,2.0133877007582646,5.374413420381538,3.661502894844171,5.179522368076343,2.7573262415666107,4.010129548383568,0.6146206526844675,0.11774753557877946,-0.1649262378745039,-0.485330516358517,-0.31743255736135567
2.4824824824824825,2.4824824824824825,2.4824824824824825,2.4824824824824825,2.4824824824824825,-1.7257799244020848,-1.1377083003310797,-1.5458777626361389,-0.8025091303036289,-1.1907982056083022,-1.8243753439667836,-1.3539692799673633,3.3867501654989587,-0.7516692289111204,1.1007979395005312,0.27117836690136377,1.3615186806623176,3.016329380008552,3.3452604566524915,3.1886277253891473,1.0925937637560195,1.136518914400394,2.9350699144309713,1.2334285938391276,2.010098453755927,5.366699249677098,3.6203556372521,5.087312664752854,2.6557353723509998,3.913044946736149,0.600425294929645,0.10346355185074788,-0.18948741248733372,-0.5051673538838181,-0.33975899836262763
2.4924924924924925,2.4924924924924925,2.4924924924924925,2.4924924924924925,2.4924924924924925,-1.7221071580812621,-1.1234295358672335,-1.514578485016985,-0.768568108089532,-1.1581039023833821,-1.8136704974905058,-1.342674545153098,3.416536909818963,-0.7392002067582781,1.1211645512992678,0.3248522926100002,1.3975470202087736,3.0667841724455793,3.371331892026403,3.227305478593838,1.0985320217026318,1.1374828910440338,2.9330503526767737,1.2282733107471098,2.006586147274311,5.35735130749473,3.5781067426783806,4.993555072056778,2.5533375186570675,3.8147702997724497,0.5860387568254573,0.08913902322049758,-0.21402100885664505,-0.5248582440693648,-0.3619998447285734
2.5025025025025025,2.5025025025025025,2.5025025025025025,2.5025025025025025,2.5025025025025025,-1.7178993845782915,-1.108797861432369,-1.4827908206958749,-0.7343841608176477,-1.1250398435091316,-1.8029014573447417,-1.331365889715831,3.446311264609596,-0.7267778525191757,1.1415023578087267,0.37842448266681544,1.4331469986663075,3.1162928462386787,3.396374440994265,3.2649936952606184,1.1043253353600695,1.1383032979410406,2.9307853848600907,1.2229216821346285,2.0028516720303218,5.3463724661155725,3.5347690901711255,4.898278156323027,2.450163864745166,3.7153355429302497,0.5714654242260419,0.07477831446369584,-0.23851954740035888,-0.5443971920267479,-0.38414832049264497
2.5125125125125125,2.5125125125125125,2.5125125125125125,2.5125125125125125,2.5125125125125125,-1.7131579040103284,-1.0938177481210376,-1.4505244912995314,-0.699967708350013,-1.0916161222366854,-1.7920696421984361,-1.3200447564250168,3.4760707389439838,-0.7144041900123856,1.161809088893736,0.43187862861516985,1.468307783674763,3.1648403382364405,3.4203804950451038,3.3016809142703,1.1099718571491999,1.138979794828538,2.9282753992914548,1.2173752587173117,1.9988959864270548,5.333766094237987,3.4903558899989844,4.801510945920592,2.3462458305305414,3.614770964310668,0.5567097397752405,0.06038580129726063,-0.2629755593345907,-0.5637782492192139,-0.40619767791987266
2.5225225225225225,2.5225225225225225,2.5225225225225225,2.5225225225225225,2.5225225225225225,-1.7078841789357386,-1.0784937730193969,-1.4177893639932326,-0.6653292411525046,-1.0578429411297061,-1.781176490522305,-1.308712592594056,3.5058128439382754,-0.7020812288768221,1.1820824824082654,0.4851984581985252,1.5030186767465092,3.212411878129933,3.4433427613131697,3.3373559794067895,1.115469784239255,1.1395120852927123,2.9255208589785715,1.211635650514646,1.994720116260917,5.319536055944002,3.4448806796244047,4.703282922408461,2.2416150620149207,3.513107195452391,0.5417762015532845,0.04596586904716571,-0.2873815889470542,-0.5829955152717115,-0.4281411995604892
2.5325325325325325,2.5325325325325325,2.5325325325325325,2.5325325325325325,2.5325325325325325,-1.7020798339062388,-1.0628306178101714,-1.3845954484747736,-0.6304793171002765,-1.0237306089568323,-1.7702234601503524,-1.2973708496393463,3.5355350935102288,-0.6898109639599552,1.2023202848844965,0.5383677403133127,1.537269116521003,3.258992992944184,3.4652542647928324,3.3720080427482078,1.120817359095894,1.1398999168583137,2.9225223014841135,1.2057045263588908,1.9903251544082396,5.303686709514992,3.3983573195773538,4.603624011553731,2.1363034216494423,3.410375202001492,0.5266693617066278,0.03152291131334236,-0.3117301958664493,-0.6020431397662478,-0.449972200294305
2.5425425425425425,2.5425425425425425,2.5425425425425425,2.5425425425425425,2.5425425425425425,-1.6957466549697306,-1.0468330673457957,-1.3509528939250883,-0.5954285582627293,-0.98928953755185,-1.7592120278354975,-1.286020982638094,3.565235005136925,-0.6775953747105383,1.2225202522192444,0.5913702899491925,1.571048681977552,3.304569511439076,3.486108350456678,3.4056265679641005,1.1260128700154681,1.140143081064785,2.9192803387608226,1.199583613386099,1.9857122604914763,5.286222906096928,3.3507999892307576,4.502564574214645,2.0303429786318437,3.3066062742797153,0.5113938250613431,0.01706132863208451,-0.336013957327143,-0.6209153240220084,-0.4716840293652057
2.5525525525525525,2.5525525525525525,2.5525525525525525,2.5525525525525525,2.5525525525525525,-1.688886589123981,-1.0305060081901751,-1.3168719859164624,-0.5601876476689902,-0.9545302386425407,-1.7481436887994528,-1.2746644498850155,3.594910100611392,-0.6654364245760322,1.242680150357511,0.6441899731152024,1.604347095605308,3.3491275684183224,3.5058986852761684,3.438201333517744,1.1310546516453217,1.1402414135289896,2.915795656963969,1.1932746965093963,1.980882660525089,5.267149988215611,3.302223182478956,4.400135397091322,1.9237659991408744,3.201832017754063,0.4959542477205051,0.002585527136363508,-0.3602254704284542,-0.6396063228596978,-0.49327007240515636
2.5625625625625625,2.5625625625625625,2.5625625625625625,2.5625625625625625,2.5625625625625625,-1.6815017437213182,-1.0138544271295076,-1.2823631432792755,-0.5247673260548892,-0.9194633206491715,-1.7370199562769872,-1.2633027124480711,3.624557906797897,-0.6533360604049111,1.2627977559729753,0.6968107117502949,1.6371542265295205,3.3926536089452077,3.524619260144247,3.4697224357725744,1.1359410854899772,1.1401947939945212,2.9120690162412264,1.1867796178746814,1.975837646541227,5.246473788142354,3.252641703320484,4.29636768334702,1.816604936510908,3.0960843434106144,0.4803553356459866,-0.011900082785538276,-0.38435735438785523,-0.6581104463495656,-0.5147237534470961
2.5725725725725725,2.5725725725725725,2.5725725725725725,2.5725725725725725,2.5725725725725725,-1.6735943858245224,-0.9968834096526215,-1.2474369149282296,-0.48917838859242124,-0.8840994854536033,-1.7258423610547113,-1.2519372337233563,3.6541759563856853,-0.6412962118540301,1.2828708571452019,0.7492164886167682,1.669460093593103,3.4351343924638136,3.5422643916993066,3.500180292001794,1.1406706004030496,1.1400031463675793,2.9081012505000237,1.1801002762989141,1.970578576195317,5.22420062611061,3.2020706613465206,4.191293043102759,1.7088924213497365,2.9893954580354904,0.46460184322509995,-0.02639108783266792,-0.40840225278740266,-0.6764220615425861,-0.536038536926111
2.5825825825825826,2.5825825825825826,2.5825825825825826,2.5825825825825826,2.5825825825825826,-1.6651669415141084,-0.9795981384012917,-1.212103976649032,-0.45343168160269093,-0.8484495251400002,-1.71461245100453,-1.2405694789892958,3.6837617886409317,-0.629318790801237,1.3028972540333672,0.8013913521751036,1.7012548683925717,3.476556996824475,3.558828724049971,3.5295656433002387,1.1452416730647381,1.1396664387393993,2.903893267152452,1.173238626691158,1.9651068723516845,5.200337308384074,3.1505254671363883,4.084943483808232,1.6006612516025636,2.881797854405936,0.4486985718225213,-0.0408830731349069,-0.4323528358127149,-0.6945355941842627,-0.5572079296682754
2.5925925925925926,2.5925925925925926,2.5925925925925926,2.5925925925925926,2.5925925925925926,-1.6562219951472161,-0.9620038915910066,-1.1763751278465062,-0.4175380992533401,-0.8125243187081348,-1.7033317906118988,-1.2292009149602714,3.7133129501566797,-0.6174056907634057,1.3228747595462966,0.8533194214387231,1.7325288782674375,3.5169088222122458,3.5743072304001573,3.5578695573976202,1.1496528284447498,1.1391846833952364,2.8994460468377956,1.166196679456562,1.9594240226493294,5.174891125176882,3.098021827561506,3.977351400491915,1.4919443825652225,2.7733243013945024,0.43265036831793785,-0.055371623596932124,-0.4562018024838156,-0.7124455304105383,-0.5782254828665541
2.6026026026026026,2.6026026026026026,2.6026026026026026,2.6026026026026026,2.6026026026026026,-1.6467622885683288,-0.9441060414026661,-1.1402612882551275,-0.38150858024146417,-0.7763348287602877,-1.6920019604990342,-1.2178330093398182,3.742826995600535,-0.6055587863200671,1.3428012000086118,0.9049848908071918,1.7632726092421362,3.556177594977182,3.5886952145739364,3.585083431372297,1.1539026402505168,1.13855793680989,2.8947606431227766,1.1589764998834535,1.9535315790479908,5.147869848426511,3.0445757409992176,3.8685495658933466,1.3827749168496513,2.664007833989341,0.41646212362986307,-0.0698523252422234,-0.4799418828771634,-0.7301464184252948,-0.5990847940431697
2.6126126126126126,2.6126126126126126,2.6126126126126126,2.6126126126126126,2.6126126126126126,-1.6367907202720633,-0.9259100523457033,-1.103773494612981,-0.3453541044630271,-0.7398920981627519,-1.6806245569432172,-1.2064672303735289,3.7723014884598878,-0.5937799325428161,1.3626744158227808,0.9563720348763926,1.79347670891961,3.5943513713652657,3.6019883124397207,3.611198994264742,1.1579897313605718,1.1377862996297812,2.8898381821796093,1.1515802075137387,1.9474311573546406,5.119281729420073,2.990203492457966,3.7585711204805987,1.2731860943046933,2.553881743233659,0.4001387712260701,-0.084320766556709,-0.5035658403381897,-0.74763287015893,-0.6197795089978348
2.6226226226226226,2.6226226226226226,2.6226226226226226,2.6226226226226226,2.6226226226226226,-1.6263103445182898,-0.9074214795931259,-1.0669228973001559,-0.3090856896697896,-0.7032072466829574,-1.669201191390339,-1.1951050464017998,3.801734001784443,-0.5820709644306651,1.3824922621268716,1.0074652132242106,1.8231319893256486,3.6314185411488507,3.6141824932333537,3.6362083095899105,1.1619127742429447,1.1368699166415828,2.8846798624419523,1.1440099754967938,1.9411244367305476,5.089135496274738,2.934921648615291,3.647449562355962,1.1632112818952813,2.4429795660873794,0.38368528562109727,-0.09877253983163876,-0.5270664736836757,-0.7648995629075093,-0.6403033237412533
2.6326326326326326,2.6326326326326326,2.6326326326326326,2.6326326326326326,2.6326326326326326,-1.6153243703998486,-0.8886459672889855,-1.0297207569426026,-0.2727143881147673,-0.666291467603242,-1.6577334899638385,-1.1837479254125562,3.83112211892582,-0.5704336963515176,1.4022526094478107,1.0582488751702688,1.85222942970314,3.6673678311555205,3.6252740607796943,3.660103777747756,1.1656704913584588,1.1358089767274115,2.879286954238872,1.1362680299270498,1.9346131591790645,5.057440351273039,2.8787470527701613,3.5352187370529267,1.0528839635430907,2.33133507521412,0.3671066808612835,-0.11320324250527812,-0.5504366193932938,-0.7819412409519922,-0.6606499864133089
2.6426426426426426,2.6426426426426426,2.6426426426426426,2.6426426426426426,2.6426426426426426,-1.6038361608631468,-0.8695892468287917,-0.9921784409824838,-0.23625128318724176,-0.629156024312298,-1.6462230929691795,-1.17239733459409,3.8604634342740107,-0.5588699214899313,1.4219533443499457,1.108707564508271,1.8807601792553672,3.702188308694281,3.635259654612332,3.6828781383311493,1.1692616555488038,1.1346037128065996,2.873660799406924,1.1283566491654722,1.927899129014294,5.024205968053873,2.8216968197111902,3.421912827227578,0.942237729931757,2.2189822686965788,0.35040800899779245,-0.1276084785030126,-0.5736691537896491,-0.7987527171570425,-0.680813299185351
2.6526526526526526,2.6526526526526526,2.6526526526526526,2.6526526526526526,2.6526526526526526,-1.5918492316819408,-0.8502571351133932,-0.9543074202160646,-0.19970748603834707,-0.5918122468753333,-1.634671654394018,-1.161054739888151,3.8897555539904594,-0.5473814113013388,1.4415923700787137,1.158825924209504,1.9087155598375243,3.735869384878054,3.6441362509910853,3.7045244723305104,1.1726850904092616,1.1332544017640627,2.8678028108804776,1.1202781631451397,1.9209842123107939,4.9894424886600754,2.7637883305022823,3.307566342247522,0.8313062682797583,2.1059553596834704,0.3335943585480952,-0.14198385957545614,-0.5967569952061564,-0.8153288745489334,-0.7007871201460044
2.6626626626626626,2.6626626626626626,2.6626626626626626,2.6626626626626626,2.6626626626626626,-1.5793672503846088,-0.8306555327768582,-0.9161192653001988,-0.16309413219826085,-0.5542715285839906,-1.6230808414042155,-1.149721605543424,3.9189960967375512,-0.5359699149728917,1.4611676071992232,1.2085887010960787,1.9360870685956322,3.7684008178414605,3.651901163816987,3.7250362042344762,1.1759396706459806,1.1317613643652817,2.8617144722603984,1.112034952661135,1.913870336334492,4.953160520443446,2.7050392271873096,3.1922141076815342,0.7201233520840772,1.992288765971159,0.3166708529463745,-0.15632500663415558,-0.6196931061420938,-0.8316646678720697,-0.720565365169924
2.6726726726726726,2.6726726726726726,2.6726726726726726,2.6726726726726726,2.6726726726726726,-1.5663940351352466,-0.8107904223888949,-0.8776256432284709,-0.1264223781860292,-0.5165453224870774,-1.6114523338358446,-1.1383993936695287,3.94818269440428,-0.5246371588910923,1.480676994229552,1.2579807504824752,1.96286638055205,3.7997727158529075,3.658552045444467,3.7444071040259717,1.1790243224176826,1.1301249651579326,2.855397337361231,1.103629448644965,1.9065594889549828,4.915371132828178,2.6454674074154334,3.0758912546931234,0.6087228308377675,1.878017099523172,0.299642648983327,-0.17062755108448469,-0.6424704954041761,-0.8477551251236535,-0.7401420097689299
2.6826826826826826,2.6826826826826826,2.6826826826826826,2.6826826826826826,2.6826826826826826,-1.552933553568927,-0.7906678666323587,-0.8388383137780714,-0.08970339811305712,-0.4786451379031593,-1.5997878236833498,-1.1270895637916765,3.97731299282788,-0.5133848461163748,1.5001184882685692,1.3069870407839903,1.9890453511367974,3.82997554032005,3.6640868873904933,3.762631289073075,1.181938023661702,1.1283456123601872,2.848853029737012,1.0950641314237295,1.8990537180393845,4.876085853933692,2.585091018988698,2.9586332093412375,0.4971386197245523,1.7631751559307636,0.28251493523583626,-0.18488713615532193,-0.6650822202339981,-0.8635953490660238,-0.7595110909249583
2.6926926926926926,2.6926926926926926,2.6926926926926926,2.6926926926926926,2.6926926926926926,-1.5389899215814786,-0.7702940064564021,-0.7997691259284846,-0.05294838028129922,-0.4405825369160838,-1.588089014584014,-1.115793572406124,4.006384652511197,-0.5022146558647963,1.5194900656180914,1.3555926580906807,2.014616018663918,3.8590001086876944,3.668504020940464,3.7797032259141026,1.1846798044042595,1.1264237577357228,2.8420832421858626,1.0863415299642674,1.891355130827942,4.835316667057878,2.5239284543335683,2.8404756817913777,0.38540468929359417,1.6477979038177668,0.2652929304869954,-0.19909941822510788,-0.6875213884206972,-0.8791805187162158,-0.7786667089042687
2.7027027027027026,2.7027027027027026,2.7027027027027026,2.7027027027027026,2.7027027027027026,-1.5245674020741469,-0.7496750592058289,-0.7604300142530807,-0.016168523777185802,-0.40236913085449605,-1.576357621298889,-1.104512872536555,4.035395349335585,-0.4911282429969942,1.5387897223991824,1.4037828107054087,2.0395706067521275,3.886837597227279,3.671802117650649,3.7956177319363773,1.1872487470548714,1.1243598964554782,2.8350897362335115,1.0774642211025067,1.883465893291567,4.793076007021839,2.461998344898085,2.721454655440401,0.27355505511757783,1.531920474192933,0.24798188213695949,-0.213260068143877,-0.7097811603981963,-0.8945058908122789,-0.7976030290523595
2.7127127127127126,2.7127127127127126,2.7127127127127126,2.7127127127127126,2.7127127127127126,-1.5096704036535316,-0.7288173167272244,-0.7208329952847111,0.020624964937678424,-0.3640165767564231,-1.5645953691903496,-1.0932489132915248,4.0643427752691075,-0.48012723751456626,1.5580154751624098,1.4515428336446115,2.0639015266890204,3.9134795437170786,3.6739801897470485,3.8103699769481643,1.1896439866848092,1.122154566946198,2.827874341595903,1.0684348287582568,1.8753882294715112,4.749376756377252,2.3993195554763624,2.601606375958331,0.16162376743725715,1.4155781497530195,0.23058706460511308,-0.22736477255086449,-0.7318547513263857,-0.9095668012559155,-0.8163142835690418
2.7227227227227226,2.7227227227227226,2.7227227227227226,2.7227227227227226,2.7227227227227226,-1.4943034792871877,-0.7077271434524356,-0.6809901638564132,0.05742087543800534,-0.3255365738200007,-1.5528039936964284,-1.0820031394231089,4.093224639069834,-0.46921324406402687,1.5771653614918717,1.498858193100425,2.087601379738101,3.9389178500123148,3.6750375904205423,3.8239554846433004,1.191864711289526,1.1198083507258139,2.8204389556210563,1.0592560231356791,1.8671244208013698,4.7042322414774835,2.3359111784621307,2.4809673402504933,0.04964490079561608,1.2988063541398738,0.21311377772403942,-0.24140923518728308,-0.7537354331556125,-0.924358666530995,-0.8347947732631332
2.7327327327327327,2.7327327327327327,2.7327327327327327,2.7327327327327327,2.7327327327327327,-1.4784713249153045,-0.6864109744599877,-0.640913689418339,0.09420799674746547,-0.28694085984142287,-1.540985239802091,-1.070776990886878,4.122038666984011,-0.45838784144848904,1.5962374406028121,1.5457144908628038,2.1106629593879536,3.963144784504396,3.674974014018235,3.8363701339580745,1.1939101620349637,1.1173218722257063,2.812785542710347,1.0499305199096824,1.8586768054116278,4.657656228413682,2.271792528033097,2.359574285343372,-0.06234745633519928,1.1816406411547855,0.1955673451257785,-0.25538917820387474,-0.7754165366738482,-0.9388769850975169,-0.8530388692862393
2.7427427427427427,2.7427427427427427,2.7427427427427427,2.7427427427427427,2.7427427427427427,-1.4621787780188844,-0.6648753135150265,-0.6006158123320299,0.1309751207514422,-0.24824120764120136,-1.5291408615076152,-1.0595719024033468,4.150782603438893,-0.44765258214722176,1.6152297939326399,1.5920974687002893,2.1330792535428555,3.986152984468544,3.6737894961309503,3.8476101603199453,1.1957796334876751,1.1146957985999113,2.804916133719386,1.040461079398489,1.8500477774169586,4.609662918817075,2.2069831342678827,2.2374641771975323,-0.1743192119310196,1.0641166839333955,0.17795311262086774,-0.26930034346283477,-0.7968914535359131,-0.9531173387605956,-0.8710410148450917
2.7527527527527527,2.7527527527527527,2.7527527527527527,2.7527527527527527,2.7527527527527527,-1.4454308161448568,-0.643126731088384,-0.5601088401431652,0.1677110456088594,-0.20944942147982026,-1.517272621294236,-1.0483893030210192,4.179454211730034,-0.4370089918432289,1.6341405257251738,1.6379930126980995,2.1548434466541755,4.007935458299088,3.671484413576844,3.8576721567877175,1.1974724738286828,1.1119308395213212,2.796832825338677,1.030850505722625,1.8412397861864904,4.560266945528738,2.1415027371973423,2.114674199451049,-0.2862362807937047,0.9462702640844505,0.16027644657065618,-0.2831384938337158,-0.8181536382741381,-0.9670753940140513,-0.888795726891925
2.7627627627627627,2.7627627627627627,2.7627627627627627,2.7627627627627627,2.7627627627627627,-1.4282325553885813,-0.6211718623553694,-0.5194051438339199,0.20440457916204385,-0.1705773334638787,-1.5053822895872133,-1.0372306156811701,4.208051274702828,-0.4264585689589923,1.6529677636079358,1.6833871575522132,2.1759489217919046,4.028485587631744,3.668059484281146,3.8665530750828356,1.1989880850510155,1.1090277469649479,2.7885377794542467,1.0211016459505895,1.8322553355972646,4.509483368138188,2.075371280792054,1.9912417420968453,-0.3980645949269481,0.8281372607957174,0.14254273225339084,-0.29689941448291596,-0.8391966102898539,-0.9807469033582008,-0.9062975977923778
2.7727727727727727,2.7727727727727727,2.7727727727727727,2.7727727727727727,2.7727727727727727,-1.4105892488341973,-0.599017405174896,-0.4785171540560722,0.24104454234358427,-0.1316367999438153,-1.4934716442164944,-1.0260972567844928,4.236571595428069,-0.416002784200522,1.671709659162317,1.7282660908181475,2.196389262655692,4.047797129352252,3.663515767052065,3.874250226511477,1.2003259231408603,1.1059873149783106,2.780033222488435,1.0112173892314653,1.823096983271115,4.457327668392121,2.0086089068878374,1.8672043900974062,-0.5097701139066767,0.7097536399103677,0.12475737222456969,-0.3105789141563576,-0.8600139558251015,-0.994127706591443,-0.9235412969704085
2.7827827827827827,2.7827827827827827,2.7827827827827827,2.7827827827827827,2.7827827827827827,-1.392506284953301,-0.5766701180495607,-0.437457357346009,0.2776197725791503,-0.09263969790431106,-1.4815424698751294,-1.0149906357597427,4.265012997871365,-0.4056430801098497,1.6903643884864388,1.772616157113132,2.216158255524773,4.065864217490734,3.6578546612529284,3.8807612827771694,1.2014854982422747,1.1028103794390212,2.7713214447210537,1.0012006659147312,1.813767339795198,4.403815745474741,1.941235949051133,1.7425999119403204,-0.6213188352428891,0.5911554429771635,0.10692578467206382,-0.3241728264549678,-0.8805993299139606,-1.0072137320752508,-0.9405215725297276
2.7927927927927927,2.7927927927927927,2.7927927927927927,2.7927927927927927,2.7927927927927927,-1.3739891859624311,-0.5541368180672948,-0.3962382923227801,0.3141191271852354,-0.053597921348469885,-1.4695965575756063,-1.0039121546345136,4.29337332755616,-0.3953808706261044,1.7089301527505467,1.816423862270406,2.2352498911462026,4.082681365001237,3.6510779063706607,3.8860842766836856,1.2024663748054116,1.0994978177996393,2.762404799591116,0.9910544466575509,1.804269067926412,4.348963911161072,1.8732729263861194,1.6174662481381445,-0.7326768047297765,0.4723787762777738,0.0890534017665055,-0.3376770111025724,-0.9009464583129101,-1.0200009979721814,-0.9572332528512527
2.8028028028028027,2.8028028028028027,2.8028028028028027,2.8028028028028027,2.8028028028028027,-1.3550436061398707,-0.531424378825214,-0.3548725458703605,0.35053148676078927,-0.014523377676877053,-1.457635704104272,-0.9928632076082724,4.3216504522202,-0.38521754065530145,1.7274051787447589,1.8596758774443714,2.253658366560808,4.098243465425874,3.64318758148073,3.890217602728006,1.2032681717182092,1.0960505488198762,2.75328570297935,0.9807817415198022,1.7946048817799485,4.292788884844753,1.8047405372854455,1.4918414996760894,-0.8438101267809782,0.3534597998345655,0.07114566800744783,-0.3510873552058165,-0.9210491394096234,-1.0324856134565321,-0.9736712481661008
2.8128128128128127,2.8128128128128127,2.8128128128128127,2.8128128128128127,2.8128128128128127,-1.3356753301022748,-0.5085397283363015,-0.313372749305282,0.3868457585717081,0.024572015937361573,-1.4456617114740042,-0.9818451806277833,4.349842262465213,-0.3751544456489772,1.745787719419008,1.90235904316535,2.2713780868663203,4.112545794443099,3.6341861046087276,3.8931600175831664,1.2038905624215057,1.0924695322862283,2.743966632471718,0.9703855990471287,1.7847775460022237,4.235307788441843,1.7356596531264947,1.365763916411038,-0.9546849747468239,0.23443471640221283,0.05320803856579823,-0.36439977450572947,-0.9409012461096271,-1.0446637798972689,-0.9898305521036376
2.8228228228228227,2.8228228228228227,2.8228228228228227,2.8228228228228227,2.8228228228228227,-1.315890271041648,-0.4854898469195589,-0.27175157453080173,0.42305087992715146,0.06367633617649628,-1.4336763863753015,-0.9708594509650523,4.377946672399623,-0.3651929111917966,1.7640760544150094,1.9444603733427201,2.288403666917139,4.1255840112996225,3.6240762319887803,3.8949106404708456,1.20433327500755,1.0887557687191265,2.734450126604164,0.9598691053422905,1.7747898749284403,4.176538141172165,1.6660513119150882,1.2392718854254452,-1.0652676012104227,0.1153397604464782,0.035245977623029556,-0.37761021462055266,-0.9604967277002414,-1.0565317920128716,-1.0057062432141148
2.8328328328328327,2.8328328328328327,2.8328328328328327,2.8328328328328327,2.8328328328328327,-1.295694468923214,-0.46228176507427027,-0.2300217301787778,0.4591358215466593,0.10277765720782164,-1.421681539625958,-0.9599073867979192,4.405961620274101,-0.35533423259825947,1.7822684905900983,1.9859670592152052,2.3047299329602193,4.137354160125548,3.6128610572190194,3.8954689534235873,1.2045960923018695,1.0849102990676898,2.7247387840888164,0.9492353831250961,1.7646447317250364,4.1164978542198,1.595936711878569,1.1124039193396413,-1.1755243482594666,-0.00378881288648078,0.017264956707676984,-0.3907146522794521,-0.9798296116912422,-1.0680860389977456,-1.0212934864654326
2.8428428428428427,2.8428428428428427,2.8428428428428427,2.8428428428428427,2.8428428428428427,-1.2750940886447206,-0.43892256133902424,-0.18819595774042727,0.4950895909170431,0.14186405431407137,-1.4096789856194918,-0.9489903467934246,4.433885069109743,-0.3455796745186281,1.8003633625327704,2.0268664732471198,2.3203519242065798,4.147852671132315,3.6005440103143647,3.8948348014365712,1.204678851928479,1.0809342043921777,2.7148352630218886,0.9384875907812051,1.7543450275172858,4.055205225274339,1.5253372050102185,0.9851986445861199,-1.2854216577306186,-0.12291473880692033,-0.0007295469703764781,-0.4037090965467404,-0.998894005631678,-1.0793230056198515,-1.03658753471357
2.8528528528528527,2.8528528528528527,2.8528528528528527,2.8528528528528527,2.8528528528528527,-1.254095418157745,-0.4154193601361476,-0.14628702768714438,0.5309012356380308,0.18092360752341427,-1.3976705417724933,-0.9381096796940784,4.4617150073187135,-0.33593047055419595,1.8183590330697716,2.0671461729693825,2.3352648943379553,4.157076361693107,3.5871288566569164,3.8930083925088907,1.2045814463584046,1.0768286055342375,2.7047422800735132,0.9276289214000871,1.7438937205023106,3.9926789329545773,1.4542742905669679,0.857694789649367,-1.3949260814233715,-0.24200175392107565,-0.018732052187315284,-0.4165895900362357,-1.017684098902295,-1.0902392732892277,-1.0515837301462383
2.8628628628628627,2.8628628628628627,2.8628628628628627,2.8628628628628627,2.8628628628628627,-1.23270486655157,-0.3917793296022068,-0.10430773558256,0.5665598467556455,0.2199444052379468,-1.3856580279710626,-0.9272667239071583,4.489449449317143,-0.32638782288201396,1.8362538937645876,2.1067939047641353,2.349464312948144,4.165022437305368,3.572619695844274,3.889990297574331,1.2043038229415117,1.072594662775046,2.6944626096597624,0.9166626018024333,1.7332938150477823,3.9289380311163353,1.3827696085223877,0.7299311732748153,-1.5040042912802645,-0.3610136072701209,-0.036737075374003184,-0.4293522101153883,-1.036194164483022,-1.100831521097074,-1.0662775056993157
2.8728728728728727,2.8728728728728727,2.8728728728728727,2.8728728728728727,2.8728728728728727,-1.2109289621002166,-0.368009679405237,-0.0622708981870259,0.6020545620823059,0.25891454785957746,-1.3736432660165023,-0.9164628070971583,4.51708643613009,-0.3169529018891895,1.8540463654071724,2.1457976075918044,2.3629458669185963,4.171688492435177,3.557020960436135,3.8857814503216646,1.2038459839216276,1.0682335754814534,2.6839990830970963,0.9055918915573153,1.722548360776579,3.864001943046145,1.3108449329769485,0.6019466926505166,-1.612623089530365,-0.47991407136516556,-0.05473913228527934,-0.44199307009880734,-1.0544185606949754,-1.111096526825084,-1.0806643864456367
2.8828828828828827,2.8828828828828827,2.8828828828828827,2.8828828828828827,2.8828828828828827,-1.1887743502732262,-0.34411765854936455,-0.02018934955570988,0.6373745695026344,0.2978221514121992,-1.3616280790704411,-0.9056992457815174,4.544624035988414,-0.30762684581686833,1.871734898494775,2.184145416659487,2.3757054617278417,4.17707251124318,3.5403374145995574,3.880383146904523,1.2032079864349523,1.0637465817402305,2.6733545877395124,0.8944200819893918,1.711660451637684,3.797890455542575,1.2385221655275596,0.47378031156512446,-1.7207494187929202,-0.5986669532149255,-0.07273273966943594,-0.4545083204308262,-1.072351732916463,-1.1210311679247176,-1.0947399909557096
2.8928928928928928,2.8928928928928928,2.8928928928928928,2.8928928928928928,2.8928928928928928,-1.166247791710801,-0.3201105531674906,0.021924062868510234,0.6725091102639704,0.3366553511590475,-1.3496142910995474,-0.8949773449297452,4.5720603449173245,-0.298410760414008,1.8893179737037145,2.2218256670295298,2.387739222694353,4.181172868191899,3.5225741526532977,3.873797045540935,1.20238994249176,1.0591349579805394,2.662532066098643,0.883150495176463,1.7006332249636062,3.730623712886994,1.1658233285984,0.3454710485457976,-1.8283503721381091,-0.7172361053427135,-0.09071241693736332,-0.4668941498567463,-1.089988215272451,-1.1306324224661188,-1.1085000326299503
2.9029029029029028,2.9029029029029028,2.9029029029029028,2.9029029029029028,2.9029029029029028,-1.143356160163916,-0.2959956843027081,0.06405648216616457,0.7074474822505857,0.3754023052141427,-1.3376037263200098,-0.8842983975660723,4.599393487316496,-0.28930571860104776,1.9067941023519563,2.2588268971672165,2.3990434961524643,4.183988328534211,3.5037365975116703,3.8660251660026574,1.2013920189413954,1.0544000185847373,2.651534514947083,0.8717864829376807,1.689469860514607,3.662222210705606,1.0927705587350856,0.21705796497963262,-1.9353932031018346,-0.8355854367893956,-0.10867268783085977,-0.47914678658240195,-1.107322632296995,-1.1398973700563864,-1.121940321002027
2.9129129129129128,2.9129129129129128,2.9129129129129128,2.9129129129129128,2.9129129129129128,-1.120106440400034,-0.2717804056791282,0.10619504585513023,0.7421790432406058,0.4140511981467179,-1.3255982086419502,-0.8736636843757412,4.626621616531508,-0.2803127601435781,1.9241618268523615,2.29513785242648,2.409614850560989,4.185518048682857,3.483830499028408,3.857069888994446,1.2002144374205812,1.0495431154876314,2.6403649844052075,0.8603314258127222,1.67817357951003,3.592706789724641,1.0193860998641942,0.08858015322224294,-2.041845335651503,-0.9536789240989632,-0.12660808208959518,-0.4912624994216933,-1.1243497005681176,-1.1488231927269223,-1.1350567630129205
2.9229229229229228,2.9229229229229228,2.9229229229229228,2.9229229229229228,2.9229229229229228,-1.0965057260750601,-0.24747210146279366,0.14832688980620004,0.7766932141446444,0.45259024457753494,-1.3135995611139386,-0.8630744733150612,4.653742915416477,-0.2714328913361077,1.9414197211564532,2.330747488472572,2.419450077544209,4.185761576460879,3.462861932241021,3.8469339554234763,1.1988574742850424,1.0445656377643109,2.629026577011773,0.848788732032236,1.6667476436470243,3.522098629420587,0.9456922965202211,-0.039923275302895744,-2.1476743740997586,-1.0714806222833797,-0.14451313711622038,-0.5032375989317409,-1.141064230314643,-1.1574071757895867,-1.147845364255312
2.932932932932933,2.932932932932933,2.932932932932933,2.932932932932933,2.932932932932933,-1.072561217572183,-0.22307818401336307,0.19043915215908885,0.8109794822251694,0.4910076927659934,-1.3016096053677804,-0.8525320192253438,4.680755596887694,-0.26266708469602484,1.9585663911885827,2.3656449746406643,2.4285461928649075,4.1847188512328986,3.440837295516197,3.8356204655591144,1.1973214605244782,1.0394690112066798,2.6175224467785703,0.8371618364798765,1.6551953541069622,3.45041924156741,0.8717115870420165,-0.16841320201071097,-2.2528481129631635,-1.1889546757633593,-0.16238239963911888,-0.5150684385353138,-1.157461126994496,-1.1656467086613977,-1.1603022301879187
2.942942942942943,2.942942942942943,2.942942942942943,2.942942942942943,2.942942942942943,-1.0482802198082617,-0.19860609162724815,0.23251897723768564,0.845027404295616,0.5292918281869415,-1.2896301610637428,-0.8420375634508382,4.707657904468098,-0.2540162786678463,1.975600475270349,2.399819697229345,2.4369004373291565,4.182390203917193,3.4177633085968053,3.8231328780833143,1.1956067816609044,1.0342546978888183,2.6058557982294266,0.8254541996462411,1.6435200505498542,3.377690463682722,0.7974664967407759,-0.29685051306278576,-2.357334546762806,-1.3060653292817537,-0.18021042737229095,-0.52675141563019,-1.173535392843986,-1.1735392856575286,-1.172423567319409
2.952952952952953,2.952952952952953,2.952952952952953,2.952952952952953,2.952952952952953,-1.0236701400084294,-0.1740632862728927,0.2745535194633592,0.8788266098982774,0.5674309770961002,-1.2776630453363926,-0.8315923334607795,4.734448112822425,-0.24548137733784267,1.9925206445351558,2.433261262728021,2.4445102776225847,4.178776356878606,3.393647010551103,3.8094750090319254,1.1937138776303973,1.0289241957213071,2.594029885423845,0.8136693065750298,1.6317251100970662,3.303934452374895,0.7229796310416687,-0.4251961112739712,-2.461101879763882,-1.4227769387862175,-0.19799179067186812,-0.5382829726851129,-1.189282128397606,-1.1810825067523578,-1.184205684361541
2.962962962962963,2.962962962962963,2.962962962962963,2.962962962962963,2.962962962962963,-0.9987384854495871,-0.14945725131888227,0.3165299472651265,0.9123668044600031,0.6054135100830151,-1.2657100722412091,-0.8211975424756693,4.76112452828287,-0.23706325015912819,2.0093256033327673,2.465959500977232,2.451373407077874,4.173878423702267,3.3684957576247694,3.7946510306272336,1.1916432426482717,1.023479037994651,2.582048010965584,0.8018106658017472,1.6198139463026497,3.229173676593152,0.6482736686011905,-0.5534109280137371,-2.5641185356512515,-1.5390539822778528,-0.21572107418875006,-0.549659598322011,-1.2046965339778852,-1.1882740783083459,-1.195644993351166
2.972972972972973,2.972972972972973,2.972972972972973,2.972972972972973,2.972972972972973,-0.9734928611734794,-0.12479548925557662,0.35843544698549334,0.9456377724247462,0.6432278456104547,-1.2537730522021453,-0.8108543890978983,4.787685489365097,-0.22876273168729744,2.026014089623748,2.49790446826093,2.4574877463732427,4.167697908848248,3.3423172209964207,3.778665470002095,1.189395425057743,1.0179207929119378,2.569913524996473,0.7898818082852713,1.6077900081135996,3.1534309107826877,0.5733713544023342,-0.6814559350986363,-2.6663531671380594,-1.6548610706225129,-0.2333928785168653,-0.5608778283841476,-1.2197739111548378,-1.1951118137725125,-1.2067380107407648
2.982982982982983,2.982982982982983,2.982982982982983,2.982982982982983,2.982982982982983,-0.9479409676700442,-0.10008551941095803,0.40025722678077846,0.9786293803620064,0.6808624535391775,-1.2418537914603038,-0.8005640569468256,4.814129367274451,-0.2205806213266896,2.042584875363666,2.5290864503297734,2.4628514441617204,4.16023670718722,3.315119384437294,3.761523207816049,1.1869710271621106,1.0122510631108794,2.5576298241757742,0.777886286332613,1.5956567788193523,3.0767292279468954,0.49829549282968366,-0.809292156672262,-2.767774665504471,-1.770162958321492,-0.25100182183655123,-0.5719342469898815,-1.2345096641745692,-1.2015936343403044,-1.2174813584571762
2.992992992992993,2.992992992992993,2.992992992992993,2.992992992992993,2.992992992992993,-0.9220905985317469,-0.07533487566139133,0.44198252051473336,1.0113315800502218,0.718305858636997,-1.2299540915238945,-0.7903277142984254,4.840454566402195,-0.21251768308735763,2.0590367668769396,2.559495965354518,2.4674628776310046,4.151497103417286,3.2869105418758116,3.743229476763839,1.1843707050405206,1.0064714851753762,2.545200350645399,0.7658276725171957,1.5834177749908496,2.9990919926188355,0.4230689407265367,-0.9368806810690835,-2.8683521700636327,-1.8849245542383133,-0.268542541552553,-0.5828254875717132,-1.2488993013566039,-1.2077175695866549,-1.2278717649282047
3.003003003003003,3.003003003003003,3.003003003003003,3.003003003003003,3.003003003003003,-0.8959496380796098,-0.05055110413799258,0.4835985916442738,1.0437344115341727,0.7555466440710733,-1.218075748619641,-0.7801465137296092,4.866659524811651,-0.20457464535281572,2.075368605220215,2.589123766808611,2.471320652993748,4.141481771362148,3.2576992948677677,3.723789859976796,1.18159516834736,1.0005837291367574,2.532628590981299,0.7537095585909815,1.571076545409486,2.920542853744063,0.3477146004361735,-1.0641826726585493,-2.9680550775519796,-1.9991109322783485,-0.2860096959261448,-0.5935482339003029,-1.2629384364595058,-1.2134817580640365,-1.2379060660767904
3.013013013013013,3.013013013013013,3.013013013013013,3.013013013013013,3.013013013013013,-0.8695260589616622,-0.02574176092930442,0.5250927370961396,1.0758280061554655,0.7925734548823721,-1.2062205531458066,-0.770021591767334,4.89274271471408,-0.1967522006586358,2.0915792665351645,2.6179608462791095,2.4744236059081137,4.130193773150831,3.227494549972918,3.7032102893175676,1.1786451800953464,0.9945894979648471,2.519918075131345,0.7415355543907781,1.5586366699862706,2.841105737476998,0.2722554128293853,-1.1911593836658518,-3.066853051441018,-2.112687342018033,-0.30339796570087507,-0.6040992210931482,-1.2766227900143845,-1.218884447867337,-1.2475812062824392
3.023023023023023,3.023023023023023,3.023023023023023,3.023023023023023,3.023023023023023,-0.8428279197245416,-0.0009144097809778276,0.5664522911333015,1.1076025895551764,0.8293750014412319,-1.194390289127001,-0.7599540685426015,4.918702642934147,-0.18905100548196033,2.107667662390602,2.6459984362050664,2.4767708018284837,4.117636558279222,3.1963055160387563,3.681497043568715,1.1755215564223764,0.9884905270490114,2.507072375340021,0.729309286739058,1.5461017586715287,2.7608048398930265,0.1967143503203907,-1.317772165965751,-3.164716031167769,-2.2256192192804214,-0.32070205572144117,-0.6144752366076155,-1.2899481906258743,-1.2239239971653733,-1.2568942393096219
3.033033033033033,3.033033033033033,3.033033033033033,3.033033033033033,3.033033033033033,-0.8158633623589852,0.023923380206839772,0.6076646292099417,1.1390484846477404,0.8659400628829869,-1.1825867336709361,-0.7499450474494549,4.944537851364861,-0.18147168004199496,2.123632740113806,2.673228012542558,2.478361536286202,4.1038139625537005,3.164141701392322,3.6586567465157414,1.1722251663422092,0.9822885836693462,2.4940951050602607,0.717034398339625,1.5334754503554766,2.6796646196185496,0.12111440987326161,-1.4439824828458798,-3.2616142412810487,-2.337872196653883,-0.33791669654520246,-0.6246731212180212,-1.3029105762401925,-1.2285988746988925,-1.2658423292028604
3.043043043043043,3.043043043043043,3.043043043043043,3.043043043043043,3.043043043043043,-0.7886406098199614,0.04876403688370884,0.6487171718138306,1.1701561145651804,0.9022574905226021,-1.1708116564273,-0.7399956148090754,4.9702469174118145,-0.17401480811154216,2.1394734831109483,2.699641297355533,2.479195335100284,4.088730206917188,3.131012910940884,3.6346963649251194,1.1687569314790542,0.975985466458165,2.4809899178527592,0.7047145466684641,1.520761411760007,2.597709790381238,0.04547860600099074,-1.569751920735935,-3.3575182005008135,-2.4494121139507214,-0.35503664604583696,-0.634689769976468,-1.315505995379895,-1.2329076602449067,-1.27442275114823
3.053053053053053,3.053053053053053,3.053053053053053,3.053053053053053,3.053053053053053,-0.7611679635221945,0.0735999873539931,0.6895973882949338,1.20091600557078,0.9383162112472805,-1.1590668190489042,-0.7301068395390812,4.995828454426613,-0.16668093683963262,2.1551889111765403,2.7252302613317045,2.47927195451801,4.072389896157979,3.0969292431823954,3.6096232064179516,1.1651178257861512,0.9695830048519506,2.4677605062730894,0.6923534028601128,1.507963336322017,2.5149653134827394,-0.03017003624066955,-1.6950422008991963,-3.452398730687799,-2.560205028602551,-0.3720566910086598,-0.644522133157142,-1.3277306083449483,-1.236849045047215,-1.2826328923010144
3.063063063063063,3.063063063063063,3.063063063063063,3.063063063063063,3.063063063063063,-0.7334538008118457,0.09842366028214428,0.7302928006790815,1.231318789941317,0.97410523088601,-1.1473539746552799,-0.7202797728281313,5.021281112129357,-0.15947057658530814,2.170778080791796,2.7499871262227225,2.4785913812853835,4.054798017501746,3.0619010871266163,3.5834449172399023,1.1613088752484237,0.9630830585339406,2.454410600746967,0.6799546505898924,1.495084943068625,2.4314563901961574,-0.10580848826246356,-1.8198151910828086,-3.546226965720747,-2.6702172259892514,-0.38897164871711315,-0.6541672171837846,-1.339580688379757,-1.2404218322129914,-1.29047025257926
3.073073073073073,3.073073073073073,3.073073073073073,3.073073073073073,3.073073073073073,-0.7055065724151212,0.12322748819747444,0.7707909874655413,1.2613552088169766,1.0096136375550242,-1.1356748672988768,-0.7105154478159305,5.046603577020037,-0.15238420076260686,2.1862400854118165,2.773904367207869,2.4771538326474083,4.035959939087151,3.0259391191278606,3.5561694799280827,1.1573311575692986,0.9564875168675128,2.4409439684340115,0.6675219849523398,1.4821299754846131,2.347208454090591,-0.18141372495185043,-1.944032917123283,-3.638974360278497,-2.7794152296983703,-0.4057763685299465,-0.663622085540056,-1.351052622805792,-1.2436249370753123,-1.2979324454229955
3.083083083083083,3.083083083083083,3.083083083083083,3.083083083083083,3.083083083083083,-0.6773347998645842,0.14800390979771424,0.8110795874073381,1.2910161150180794,1.044830604978161,-1.1240312314340328,-0.7008148792787336,5.071794572778737,-0.1454222456967974,2.201574055741521,2.796974715180576,2.4749597562782117,4.015881408325523,2.9890542996303147,3.5278052108756066,1.1531858018417878,0.9497982983205456,2.4273644120803333,0.6550591113361828,1.4691022003724452,2.262247163285096,-0.2569627316820493,-2.0676575745036865,-3.730612698524282,-2.8877658117118385,-0.42246573344860655,-0.6728838596625154,-1.3621429141194707,-1.2464573875215135,-1.3050171985188792
3.093093093093093,3.093093093093093,3.093093093093093,3.093093093093093,3.093093093093093,-0.6489470729039553,0.17274537225065617,0.8511463032731703,1.3202924758277677,1.079745395781105,-1.112424791388873,-0.6911790633204465,5.096852860654502,-0.13858511049190575,2.2167791600002325,2.819191158957064,2.472009830141017,3.994568550145111,2.951257869826935,3.498360757794556,1.1488739882039296,0.9430173498809284,2.4136757688603137,0.6425697442961978,1.456005406705204,2.1765983926344137,-0.3324325113177792,-2.190651539858999,-3.821114102689588,-2.9952360025169127,-0.4390346616743618,-0.6819497198159453,-1.3728481810549629,-1.2489183242872814,-1.3117223544900556
3.103103103103103,3.103103103103103,3.103103103103103,3.103103103103103,3.103103103103103,-0.6203520468721886,0.19744433349318166,0.8909789055897777,1.3491753757398002,1.1143473647585156,-1.1008572608403013,-0.6816089770694148,5.121777239842767,-0.13187315690957496,2.231854604174832,2.840546947406426,2.4683049622780153,3.9720278651204435,2.9125613482329364,3.467845097078128,1.1443969474787006,0.9361466464633987,2.3998819092079255,0.6300576064222979,1.4428434044727978,2.0902882258488455,-0.4078000912155598,-2.3129773824261397,-3.9104510415549543,-3.1017931011382562,-0.4554781081546857,-0.6908169059507507,-1.383165159611591,-1.2510070012163867,-1.3180458715510148
3.113113113113113,3.113113113113113,3.113113113113113,3.113113113113113,3.113113113113113,-0.5915584400676249,0.2220932645269728,0.930565236363623,1.3776560191706255,1.1486259621130441,-1.0893303422922416,-0.6721055783809947,5.146566547851234,-0.12528670925929436,2.2467996322614256,2.8610355915015173,2.4638462905302037,3.9482662274873697,2.8729765271749135,3.4362675310627715,1.1397559607985006,0.9291881903078882,2.3859867356379394,0.6175264272061913,1.4296200235217897,2.003342947550683,-0.483042530216443,-2.4345978754351774,-3.9985963388251493,-3.207404685088114,-0.4717910661184285,-0.6994827185421798,-1.39309070404552,-1.252722785485981,-1.3239858241272544
3.123123123123123,3.123123123123123,3.123123123123123,3.123123123123123,3.123123123123123,-0.5625750310930215,0.24668465171020967,0.9698932127807522,1.4057257331349022,1.182570736665255,-1.0778457265572892,-0.6626698055459956,5.171219660854064,-0.11882605430003151,2.2616135264954234,2.880650866290023,2.458635182187276,3.9232908830443822,2.832515469196667,3.4036376851911503,1.1349523592143311,0.922144010369561,2.371994181557391,0.6049799419059588,1.4163391123891989,1.9157890352696079,-0.5581369256290465,-2.5554760074382603,-4.085523181396163,-3.312038620231555,-0.48796856859931137,-0.7079445194111027,-1.4026217878254317,-1.2540651577973905,-1.3295404034395517
3.133133133133133,3.133133133133133,3.133133133133133,3.133133133133133,3.133133133133133,-0.5334106561822667,0.27121099904455537,1.0089508308837105,1.433375969883658,1.2161713390334732,-1.0664050922419308,-0.6533025770050837,5.195735494034315,-0.11249144115329664,2.276295607569981,2.899386812785107,2.452673233567671,3.897109446940872,2.7911905033828397,3.3699655050767925,1.1299875232897842,0.915016161700728,2.3579082100676603,0.5924218904088935,1.4030045371306328,1.8276531513794947,-0.6330604202007636,-2.675574993572805,-4.171205127511509,-3.41566307056376,-0.5040056899472786,-0.716199732526105,-1.4117555045518926,-1.255033712532351,-1.334707918052678
3.143143143143143,3.143143143143143,3.143143143143143,3.143143143143143,3.143143143143143,-0.5040742065095956,0.29566483045673336,1.0477261692243929,1.4605983095042805,1.2494175247825936,-1.0550101052354872,-0.6440047910692311,5.22011300191448,-0.1062830812276658,2.290845234842729,2.917237739775066,2.445962269528908,3.869729901352978,2.749014221601462,3.335261253471323,1.124862882679965,0.9078067248248288,2.343732812757534,0.5798560160929502,1.389620180143106,1.7389621349790776,-0.7077902090750277,-2.7948582867555425,-4.255616114805352,-3.51824650789642,-0.5198975473272475,-0.7242458447866489,-1.4204890688401397,-1.255628157874631,-1.339486794388378
3.153153153153153,3.153153153153153,3.153153153153153,3.153153153153153,3.153153153153153,-0.47457462548212476,0.32003869207400193,1.086207392491718,1.4873844624815515,1.2822991575408906,-1.0436624182029357,-0.6347773256463008,5.24435117867505,-0.10020114815478572,2.305261806530726,2.934198225551443,2.438504342908361,3.8411605930477526,2.7059994746665743,3.2995355071352086,1.119579915695477,0.9005178051026692,2.3294720084876093,0.567286064687151,1.376189938982902,1.6497429937189552,-0.7823035467325127,-2.913289588803983,-4.338730468230004,-3.619757721450254,-0.5356393022048017,-0.7320804067870642,-1.42881981716601,-1.2558483158970113,-1.3438755772024673
3.163163163163163,3.163163163163163,3.163163163163163,3.163163163163163,3.163163163163163,-0.44492090601653056,0.34432515449283385,1.1243827551130237,1.5137262722189455,1.314806212083882,-1.032363670081768,-0.6256210379738427,5.2684490584610035,-0.09424577773687942,2.3195447598935868,2.950263119555069,2.430301733894645,3.8114102308363798,2.662159368422081,3.262799153612963,1.1141401488516056,0.8931515320911081,2.3151298421664253,0.554715783131293,1.3627177251788398,1.5600228955774154,-0.8565777539141601,-3.030832861481946,-4.420522907865401,-3.7201658273507587,-0.5512261618183738,-0.7397010335611393,-1.436745208674765,-1.2556941226135965,-1.347872930025899
3.173173173173173,3.173173173173173,3.173173173173173,3.173173173173173,3.173173173173173,-0.41512208780070053,0.3685168150401104,1.1622406048280858,1.539615717519426,1.3469287773843077,-1.021115485583033,-0.6165367643581904,5.292405715676121,-0.08841706790576853,2.33369357140471,2.96542754393954,2.4213569493297986,3.780487882917222,2.6175072597480344,3.2250633879137998,1.1085451564028306,0.885710058894389,2.300710383518676,0.5421489184353062,1.3492074630413091,1.4698291605875897,-0.9305902245239206,-3.147452337465772,-4.5009685566081625,-3.819440278024285,-0.5666533806374701,-0.747105405307081,-1.4442628259525565,-1.2551656279974381,-1.3514776355696652
3.183183183183183,3.183183183183183,3.183183183183183,3.183183183183183,3.183183183183183,-0.38518725454119196,0.39260630002614133,1.1997693862346712,1.5650449150249819,1.3786570596272971,-1.0099194746967217,-0.6075253199199311,5.316220265265034,-0.08271507869342444,2.3477077569105815,2.979686895051651,2.4116727219424856,3.7484029741095126,2.572056752490569,3.186339709098744,1.1027965598628182,0.8781955615083151,2.2862177258458938,0.5295892165386095,1.3356630884674312,1.379189252518457,-1.0043184325091121,-3.2631125312278866,-4.580042947737913,-3.917550871491593,-0.5819162618064941,-0.7542912680926286,-1.4513703757603051,-1.2542629959634664,-1.3546885960934147
3.193193193193193,3.193193193193193,3.193193193193193,3.193193193193193,3.193193193193193,-0.35512553119733503,0.41658626698882506,1.2369576443045527,1.5900061216141663,1.409981385189805,-0.9987772322016372,-0.5985874983458316,5.339891862982945,-0.0771398322140573,2.361586871778073,2.9930368448283384,2.4012520095124485,3.715165282978534,2.5258216933167157,3.14663991677524,1.0968960275100321,0.870610238157466,2.2716559847799753,0.5170404211698097,1.3220885477427124,1.2881307705122254,-1.0777399387163007,-3.377778249834409,-4.657722032358534,-4.014467760556047,-0.5970101585737313,-0.7612564345401037,-1.4580656897297666,-1.2529865043167403,-1.357504833737671
3.203203203203203,3.203203203203203,3.203203203203203,3.203203203203203,3.203203203203203,-0.3249460812028234,0.44044940692826723,1.273794027868908,1.6144917367569076,1.4408922035834133,-0.9876903371799072,-0.58972407164729,5.363419705652897,-0.07169131265774796,2.3753305110297207,3.0054733421097066,2.390097993966464,3.680784938853152,2.478816167495376,3.1059761075003305,1.0908452738791166,0.862956308625658,2.2570292970299297,0.5045062727070936,1.3084877963395563,1.1966814406806405,-1.1508323977206163,-3.4914146036535163,-4.733982186712137,-4.110161461883669,-0.6119304757050543,-0.767998784491189,-1.4643467250215716,-1.2513365446660265,-1.359925490819551
3.2132132132132134,3.2132132132132134,3.2132132132132134,3.2132132132132134,3.2132132132132134,-0.294658103675638,0.4641884465311758,1.3102672930720485,1.6384943048258733,1.471380090359598,-0.9766603525362801,-0.5809357899253927,5.386803031410556,-0.0663694662956246,2.3889383094669205,3.0169926138677394,2.378214080406083,3.6452724187366297,2.4310544946057204,3.0643606710934956,1.0846460592382103,0.855236013579853,2.2423418191222315,0.49199050703965685,1.2948647977129972,1.1048691076627828,-1.2235735646264252,-3.603987016971302,-4.8088002193634765,-4.204602864972268,-0.6266726708819266,-0.774516265651234,-1.4702115649450482,-1.249313622302737,-1.3619498300919002
3.2232232232232234,3.2232232232232234,3.2232232232232234,3.2232232232232234,3.2232232232232234,-0.26427083061715323,0.4877961503843571,1.346366306792423,1.6620065173636882,1.5014357499765851,-0.9656888245223555,-0.5722233811426433,5.410041119936398,-0.06117420149658237,2.402409941781019,3.0275911663503305,2.365603896067447,3.6086385441116526,2.3825512241743403,3.0218062868602824,1.078300189052342,0.8474516138877223,2.2275977261351594,0.4794968544305194,1.2812235220940242,1.0127217261469184,-1.2959413018372907,-3.7154612385119052,-4.882153378252639,-4.297763241006944,-0.6412322560832732,-0.7808068942128925,-1.475658419539627,-1.2469183560452632,-1.363577234965755
3.2332332332332334,3.2332332332332334,3.2332332332332334,3.2332332332332334,3.2332332332332334,-0.23379352410127907,0.5112653231766381,1.3820800500298576,1.6850212153053143,1.5310500186269174,-0.9547772822658894,-0.5635875509014344,5.433133292675261,-0.056105388755540685,2.4157451226522535,3.037265786140274,2.352271289213502,3.5708944776405427,2.333321131242465,2.978325919727869,1.0718095134330807,0.8396053899290692,2.2128012104275125,0.4670290383810713,1.2675679452808624,0.9202673523589878,-1.367913585793159,-3.8258033518586974,-4.954019357613893,-4.389614251599252,-0.6556047989508013,-0.7868687554589003,-1.4806856261176644,-1.244151478048753,-1.3648072096960773
3.2432432432432434,3.2432432432432434,3.2432432432432434,3.2432432432432434,3.2432432432432434,-0.20323547345449408,0.5345888118885458,1.417397621258001,1.7075313911549195,1.560213867024871,-0.943927237305324,-0.5550289822293317,5.456078913043159,-0.05116286073322944,2.4289436068365227,3.0460135411289024,2.3382203279589486,3.532051719761665,2.283379211864605,2.933932816293752,1.0651759265746006,0.8316996409013269,2.1979564803620826,0.45459077449769514,1.2539020474285774,0.8275341355203252,-1.4394685136727214,-3.934979785773383,-5.024376304758545,-4.480127957407364,-0.6697859241373527,-0.7927000043438123,-1.485291649768508,-1.24101383358039,-1.365639379530697
3.2532532532532534,3.2532532532532534,3.2532532532532534,3.2532532532532534,3.2532532532532534,-0.17260599242762886,0.5577595079690766,1.4523082397409557,1.7295301911165688,1.588918403152883,-0.9331401831296746,-0.546548335371231,5.478877386621344,-0.04634641230749183,2.4420051892399517,3.0538317814040794,2.323455299028286,3.4921221051830718,2.2327406785399884,2.888640500788749,1.0584013661763392,0.8237366841193361,2.1830677590242766,0.44218576936081105,1.2402298118373765,0.734550309277207,-1.5105843100589154,-4.0429573244098345,-5.093202826719765,-4.569276826634636,-0.683771314637881,-0.7982988660545204,-1.4894750838236632,-1.2375063807602436,-1.3660734908224221
3.2632632632632634,3.2632632632632634,3.2632632632632634,3.2632632632632634,3.2632632632632634,-0.14191441636025975,0.5807703494988941,1.4868012488130817,1.751010917178096,1.6171548749661406,-0.9224175947239227,-0.5381462475884562,5.501528161337497,-0.04165580063608793,2.4549297049812373,3.0607181400522694,2.3079807064473274,3.4511177992744435,2.1814209555781874,2.842462770955551,1.0514878128524185,0.8157188543096215,2.1681392829362807,0.4298177193966868,1.2265552237399684,0.6413441831048412,-1.5812393335655326,-4.14970311741959,-5.160477996757381,-4.6570337434039555,-0.6975567131026471,-0.8036636365493846,-1.493234650282908,-1.2336301902677718,-1.3661094111042793
3.2732732732732734,3.2732732732732734,3.2732732732732734,3.2732732732732734,3.2732732732732734,-0.1111700993385773,0.6036143233392959,1.5208661191209834,1.7719670291475171,1.644914673054525,-0.9117609281200465,-0.5298233329648561,5.524030727634049,-0.03709074523097988,2.467717029441745,3.066670533874448,2.291801270168586,3.4090512943584326,2.1294356744003347,2.79541369384409,1.044437289528014,0.8076485028993775,2.1531753007671504,0.4174903097523579,1.2128822690883563,0.5479441336884102,-1.6514120834229173,-4.255184689945922,-5.226181360720611,-4.743372016005358,-0.711137923132232,-0.8087926830758092,-1.4965692002012367,-1.2293864450140606,-1.365747129127867
3.2832832832832834,3.2832832832832834,3.2832832832832834,3.2832832832832834,3.2832832832832834,-0.08038241134759427,0.626284467266296,1.5544924518266843,1.7923921466413688,1.6721893332610853,-0.9011716199538307,-0.52158018221996,5.546384618623547,-0.032650928044075565,2.480367078303357,3.0716871640156342,2.274921924630959,3.365935405902542,2.076800668777376,2.7475076015249833,1.0372518608228525,0.7995279973003826,2.1381800720392303,0.4052072131739994,1.1992149333404327,0.45437859628379856,-1.721081206020755,-4.3593699525034335,-5.290292943266861,-4.828265385014377,-0.7245108105539765,-0.8136844446661107,-1.4994777140365108,-1.2247764397799068,-1.364986754864805
3.2932932932932935,3.2932932932932935,3.2932932932932935,3.2932932932932935,3.2932932932932935,-0.04956073541856,0.6487738720891747,1.5876699817710223,1.8122800510243675,1.6989705392562597,-0.8906510870275859,-0.5134173625292502,5.56858941023103,-0.028335993564404888,2.492879807574044,3.0757665165078576,2.257347817254138,3.321783268612695,2.023531970006802,2.698759086722383,1.0299336324220272,0.7913597201880593,2.1231578658312835,0.3929720888890909,1.1855572002467425,0.36067605606062847,-1.7902255014059558,-4.462227210740192,-5.352793253934644,-4.911688031278679,-0.7376713046794565,-0.8183374326115266,-1.501959301957711,-1.219801580819853,-1.3638285194712858
3.3033033033033035,3.3033033033033035,3.3033033033033035,3.3033033033033035,3.3033033033033035,-0.01871446477244991,0.671075683752848,1.6203885805962979,1.8316246872997979,1.7252501250670473,-0.880200725878914,-0.5053354173516013,5.590644721323366,-0.024145548926698557,2.505255213601165,3.0789073627263903,2.23908430686821,3.2766083324296855,1.9696458020293246,2.6491829983675417,1.0224847504343253,0.7831460687758995,2.1081129594787384,0.3807885814927147,1.1719130506377857,0.2668650394302441,-1.858823929733657,-4.563725175079413,-5.413663293068809,-4.993614583770533,-0.7506153995426129,-0.8227502309142177,-1.5040132041137007,-1.2144633854322915,-1.3622727752157349
3.3133133133133135,3.3133133133133135,3.3133133133133135,3.3133133133133135,3.3133133133133135,0.012147000039600488,0.693183105423421,1.6526382598272291,1.8504201659500583,1.7510200775603744,-0.8698219123556498,-0.49733486626394596,5.61255021382552,-0.020079164031336343,2.5174933330724842,3.081108759759112,2.2201369620789313,3.230424358429738,1.915158576486995,2.5987944370744667,1.0149074007382555,0.7748894540854762,2.093049637271444,0.368660319838327,1.158286461212231,0.1729741053612803,-1.9268556176693847,-4.663832970237775,-5.472884557596261,-5.074020127302748,-0.7633391551181588,-0.826921496717131,-1.505638790862415,-1.2087634814957762,-1.360319995369605
3.3233233233233235,3.3233233233233235,3.3233233233233235,3.3233233233233235,3.3233233233233235,0.043014253998046356,0.7150893995562874,1.6844091739092746,1.8686607647268028,1.7762725388798923,-0.8595160011971062,-0.48941620480321085,5.634305592823711,-0.016136371675628,2.529594243004909,3.0823700506888936,2.2005115595691667,3.1832454146304205,1.8600868877242622,2.5476087505390264,1.0072038083159844,0.7665923002122623,2.077972189149323,0.35659091593333814,1.1446814033264043,0.07903183668546403,-1.9942998647404195,-4.76252014461746,-5.5304390466504305,-5.152880210105721,-0.7758386985198946,-0.8308499607115887,-1.506835562960413,-1.2027036069716783,-1.3579707740613378
3.3333333333333335,3.3333333333333335,3.3333333333333335,3.3333333333333335,3.3333333333333335,0.07387789047799802,0.7367878899461471,1.7156916232033992,1.8863409303901344,1.800999808835467,-0.849284325621754,-0.48157990431557374,5.655910606655428,-0.012316667696386717,2.5415580607209534,3.082690864788917,2.1802140823370184,3.1350858717031844,1.8044475077334958,2.495641528862918,0.9993762365753783,0.7582570435874847,2.062884909396333,0.34458396383984,1.1311018417854242,-0.014933168603708524,-2.06113614963444,-4.859756679569065,-5.586309267042764,-5.230170851263284,-0.7881102251785642,-0.8345344275224844,-1.5076031517127293,-1.1962856093733407,-1.3552258260935355
3.3433433433433435,3.3433433433433435,3.3433433433433435,3.3433433433433435,3.3433433433433435,0.10472850411272756,0.7582719637583185,1.7464760569363738,1.9034552803963225,1.8251943472446344,-0.839128196921458,-0.4738264118130878,5.677365046986266,-0.0086195111237516,2.553384943812925,3.082071117630874,2.159250717871176,3.0859603985938455,1.748257381046512,2.442908599803925,0.9914269866603591,0.7498861322362319,2.047792095333125,0.33264303858081334,1.1175517336363512,-0.10889230605676797,-2.1273441364435257,-4.955512998522575,-5.640478238579585,-5.305868548005111,-0.8001499999988979,-0.8379737760709646,-1.5079413190829813,-1.1895114452018898,-1.3520859867234054
3.3533533533533535,3.3533533533533535,3.3533533533533535,3.3533533533533535,3.3533533533533535,0.13555669365674583,0.7795350735407267,1.7767530761057104,1.9199986045335304,1.8488487762253105,-0.8290489040623961,-0.4661561498377156,5.698668748873602,-0.005044324346212053,2.5650750900948642,3.080511011106005,2.13762785626405,3.0358839580523433,1.6915336195736628,2.3894260239538987,0.9833583967497831,0.7414820250320464,2.0326980460087953,0.32077169505214853,1.104035026963719,-0.20281697347589164,-2.192903680851619,-5.049759975983611,-5.692929499222718,-5.379950282853436,-0.8119543584954849,-0.8411669599144881,-1.5078499577637057,-1.1823831793488824,-1.3485522114065345
3.3633633633633635,3.3633633633633635,3.3633633633633635,3.3633633633633635,3.3633633633633635,0.16635306484757817,0.8005707392159561,1.8065134363383495,1.9359658665050574,1.8719558824390583,-0.8190477132927791,-0.45856951633281395,5.719821590817023,-0.0015904932867837182,2.5766287375422308,3.078011033358987,2.1153520882632577,2.9848718020731253,1.6342934973920533,2.3352100898459507,0.975172841345059,0.7330471909482263,2.0176070608921353,0.30897346694081174,1.0905556596878134,-0.29667857962169575,-2.257794836263564,-5.142468946392211,-5.7436471100922715,-5.452393530621944,-0.8235197079071359,-0.8441130075641605,-1.507329091206892,-1.1749029844659644,-1.3446255755040843
3.3733733733733735,3.3733733733733735,3.3733733733733735,3.3733733733733735,3.3733733733733735,0.19710823326536822,0.8213725500527606,1.835748050702229,1.9513522054596129,1.8945086192842266,-0.8091258677574953,-0.45106688452210947,5.740823494795555,0.0017426324097178415,2.5880461642193713,3.0745719586346762,2.092430203262062,2.9329394672475675,1.576554445484482,2.2802773089923285,0.9668727305467195,0.7245841083060643,2.002523438562776,0.29725186564948386,1.0771175583660633,-0.3904485529165517,-2.321997859873855,-5.23361171284147,-5.792615660310112,-5.523176265264677,-0.8348425282893912,-0.8468110227792464,-1.5063788736147188,-1.1670731403017394,-1.3403072739534856
3.3833833833833835,3.3833833833833835,3.3833833833833835,3.3833833833833835,3.3833833833833835,0.22781282718943868,0.8419341666164318,1.8644479924698822,1.9661529374681583,1.9165001090383,-0.7992845871197914,-0.44364860279620133,5.761674426291646,0.0049557391783629345,2.5993276881947818,3.0701948470377634,2.0688691872293723,2.880102770029827,1.5183340464307007,2.2246444108544967,0.9584605093201685,0.7160952640202535,1.9874514754026213,0.28561037922800153,1.0637246369979123,-0.48409835014177327,-2.385493218673252,-5.32316055565337,-5.8398202716825205,-5.592276966572882,-0.8459193735848464,-0.8492601848387695,-1.5049995898904795,-1.1588960330060432,-1.335598620902739
3.3933933933933935,3.3933933933933935,3.3933933933933935,3.3933933933933935,3.3933933933933935,0.2584574904509399,0.8622493226974332,1.8926044978332206,1.9803635569468672,1.9379236449488042,-0.7895250671901107,-0.43631499460662476,5.7823743943019,0.008049549324813537,2.610473667444191,3.0648810442054195,2.0446762205799365,2.8263778019175834,1.4596500290526142,2.1683283377469573,0.9499386567508257,0.70758315284169,1.9723954642879755,0.2740524713119239,1.0503807958335316,-0.5775994651260312,-2.448261595391437,-5.411088240809192,-5.8852466032206,-5.65967462671779,-0.8567468726709692,-0.8514597487901212,-1.5031916555497298,-1.150374154401842,-1.3305010493084344
3.4034034034034035,3.4034034034034035,3.4034034034034035,3.4034034034034035,3.4034034034034035,0.28903288528071813,0.8823118272177105,1.9202089685686803,1.9939797380257727,1.958772693272131,-0.7798484795621956,-0.4290663583675092,5.802923451334581,0.01102482080511299,2.6214844997415043,3.058632180893019,2.019858675985381,2.7717809245491307,1.4005202630150473,2.1113462396763554,0.941309685288899,0.6990502765979018,1.9573596932827542,0.2625815800685484,1.037089920186738,-0.670923437422349,-2.5102838943738948,-5.497368028231957,-5.928880855497108,-5.725348756637279,-0.8673217303850862,-0.8534090456745984,-1.5009556165916718,-1.1415101012249749,-1.3250161104976084
3.4134134134134135,3.4134134134134135,3.4134134134134135,3.4134134134134135,3.4134134134134135,0.31952969515153584,0.9021155661141026,1.9472529746519183,2.006997335862686,1.979040895259665,-0.7702559712565707,-0.42190296736485844,5.823321693393848,0.013882346994626807,2.632360622537628,3.0514501724730803,1.994424116126759,2.7163287647183147,1.3409627533837287,2.0537154691174453,0.9325761399840106,0.690499143431336,1.9423484443331869,0.2512011171506973,1.0238558792524777,-0.7640418609710358,-2.571541247391238,-5.581973679918372,-5.9707097748383395,-5.789279392264551,-0.8776407285262308,-0.855107482729806,-1.4982921493308206,-1.1323065743319691,-1.3191454736935762
3.4234234234234235,3.4234234234234235,3.4234234234234235,3.4234234234234235,3.4234234234234235,0.34993862761378014,0.9216545041982747,1.9737282568212635,2.019412387901985,1.998722069090608,-0.76074866437151,-0.4148250696734829,5.8435692599507725,0.01662295644620509,2.6431025128272165,3.0433372183475775,1.9683802913892905,2.6600382093088357,1.2809956351421437,1.9954535757275076,0.9237405977099129,0.681932267035736,1.927365991964399,0.2399144666585915,1.010682524929236,-0.8569263927459262,-2.6320150193792107,-5.664879467917794,-6.01072065734981,-5.851447100596858,-0.8877007268335482,-0.8565545435688593,-1.4952020601890066,-1.122766377876177,-1.3128909255058823
3.4334334334334335,3.4334334334334335,3.4334334334334335,3.4334334334334335,3.4334334334334335,0.3802504171237953,0.9409226869926135,1.9996267290891465,2.031221115077895,2.0178102117509127,-0.7513276557415973,-0.40783288808160717,5.863666333901107,0.0192475126376404,2.6537106870033913,3.0342958012737933,1.9417351375000074,2.602926400149461,1.220637167668927,1.936578301000829,0.9148056663795293,0.6733521658908422,1.9124166019792768,0.22872498411012973,0.9975736906467317,-0.9495487613812891,-2.691686814107613,-5.746060182155823,-6.048901352774527,-5.911832985602505,-0.8974986639409567,-0.8577497883363355,-1.4916862854477726,-1.1128924184524764,-1.3062543693845259
3.4434434434434436,3.4434434434434436,3.4434434434434436,3.4434434434434436,3.4434434434434436,0.4104558278639785,0.9599142425415215,2.024940481200739,2.04241992296189,2.0362995008577562,-0.7419940166039838,-0.40092662002317675,5.883613141509843,0.02175691370849805,2.664185700700461,3.024328686603931,1.9144967731090126,2.545010728791708,1.1599057291774806,1.8771075728648703,0.9057739841505582,0.6647613624956465,1.8975045301600064,0.2176359954198843,0.9845331901992532,-1.0418807757767805,-2.750538479776438,-5.825491138100091,-6.085240268182653,-5.970418693964264,-0.9070315583077775,-0.8586928538409249,-1.4877458909612429,-1.1026877042108063,-1.2992378250386267
3.4534534534534536,3.4534534534534536,3.4534534534534536,3.4534534534534536,3.4534534534534536,0.4405456565537812,0.9786233831975619,2.049661781039061,2.0530054028538727,2.054184296428994,-0.7327487922724409,-0.394106437517884,5.903409952342566,0.024152092186399198,2.6745281486247,3.013438921438712,1.8866734973150945,2.4863088312115997,1.0988198111195056,1.8170595002197707,0.896648218621885,0.656162382600437,1.882634020972686,0.20665079588712568,0.9715648165849898,-1.133894333677826,-2.8085521145375005,-5.903148184265966,-6.119726371491455,-6.027186420657502,-0.9162965091250503,-0.8593834536647418,-1.4833820718295585,-1.092155343938798,-1.291843427819711
3.4634634634634636,3.4634634634634636,3.4634634634634636,3.4634634634634636,3.4634634634634636,0.47051073525076,0.9970444073819107,2.073783076975817,2.0629743328167987,2.071459142597065,-0.7235930018193131,-0.38737248711893135,5.92305707918363,0.02643401470284014,2.684738664373239,3.0016298336952194,1.8582737871364536,2.4268385824370995,1.0373980125541535,1.7564523674228516,0.8874310660210429,0.6475577544378655,1.8678093062754038,0.19577264919318274,0.9586723408517129,-1.2255614302288167,-2.8657100719399007,-5.979007709559863,-6.15234919481447,-6.082118914361314,-0.9252906971972584,-0.859821378249265,-1.4785961520329685,-1.0812985461137878,-1.2840734280698045
3.4734734734734736,3.4734734734734736,3.4734734734734736,3.4734734734734736,3.4734734734734736,0.5003419341408244,1.0151717013185781,2.097297000167259,2.0723236786544286,2.0881187692668215,-0.7145276377654608,-0.38072488986854836,5.942554877941176,0.028603681698634562,2.694817920241117,2.988905031089275,1.829306294927308,2.366618091102858,0.9756590344845157,1.6953046287197973,0.8781252503829735,0.6389500079532707,1.853034604030174,0.18500478640844456,0.9458595109491587,-1.3168541664965132,-2.9219949662976403,-6.053046650457927,-6.183098837638869,-6.135199482701006,-0.9340113857991946,-0.860006494957878,-1.4733895840266984,-1.0701206179244982,-1.2759301904345308
3.4834834834834836,3.4834834834834836,3.4834834834834836,3.4834834834834836,3.4834834834834836,0.5300301643168329,1.032999740741876,2.1201963667943624,2.081050594831916,2.1041580937167756,-0.705553665778294,-0.37416374126127494,5.9619037475390275,0.03066212711906856,2.7047666270165553,2.9752684000326566,1.7997798457411662,2.3056656939339444,0.9136216741631678,1.6336349026242118,0.8687335227203349,0.630341674034495,1.8383141170191246,0.17435040500930524,0.9331300505884588,-1.407744757961075,-2.9773896779777824,-6.12524249801793,-6.21196596983005,-6.1864119973203495,-0.9424559215077085,-0.8599387481149933,-1.4677639482967142,-1.058624964262687,-1.267416193141426
3.4934934934934936,3.4934934934934936,3.4934934934934936,3.4934934934934936,3.4934934934934936,0.5595663805446909,1.0505230925766074,2.142474180246648,2.0891524253389515,2.1195722221432876,-0.6966720243779836,-0.36768911121502224,5.981104129795486,0.03261041809886136,2.7145855337645184,2.9607241044454966,1.7697034346415723,2.243999950160227,0.8513048193685095,1.571461966247261,0.8592586601856118,0.6217352837414233,1.8236520315653273,0.16381266790535134,0.9204876581089704,-1.4982055429721133,-3.031877358607525,-6.195573304722213,-6.238941834462564,-6.23574089878205,-0.9506217350080837,-0.8596181590217479,-1.4617209528765203,-1.0468150866850694,-1.25853402724369
3.5035035035035036,3.5035035035035036,3.5035035035035036,3.5035035035035036,3.5035035035035036,0.5889415840161087,1.0677364165904697,2.1641236332489755,2.096626704495193,2.134356451147217,-0.6878836246519413,-0.36130104404992025,6.000156509289076,0.034449654637027816,2.7242754275986276,2.9452765844842217,1.7390862239611424,2.181639635863116,0.788727442653641,1.5088047495791301,0.8497034652252814,0.6131333675354854,1.8090525162586584,0.15339470247708736,0.9079360053528469,-1.5882089911672095,-3.0854414361986255,-6.264017691149627,-6.264018250476479,-6.283171201294968,-0.958506341874795,-0.8590448259482661,-1.4552624328251382,-1.0346945823458307,-1.249286395829603
3.5135135135135136,3.5135135135135136,3.5135135135135136,3.5135135135135136,3.5135135135135136,0.6181468250871842,1.0846344670181716,2.1851381099306706,2.1034711576977507,2.1485062691625902,-0.679189349977657,-0.354999558474958,6.01906141321128,0.03618096926174192,2.7338371334414906,2.9289305551854286,1.7079375405097244,2.118603738256384,0.7259085955695251,1.4456823297240324,0.8400707647262934,0.6045384545093515,1.7945197206870773,0.1430995996244926,0.8954787365476935,-1.677727711850333,-3.138065620187605,-6.330554852474425,-6.287187615158434,-6.328688497266623,-0.9661073433264163,-0.8582189241024929,-1.448390349666425,-1.0222671429000587,-1.239676113197854
3.5235235235235236,3.5235235235235236,3.5235235235235236,3.5235235235235236,3.5235235235235236,0.6471732060019719,1.1012120941567611,2.205511187836348,2.1096837021104915,2.162017357826847,-0.6705900557539739,-0.3487846475824203,6.037819411206287,0.037805526685303334,2.7432715137735317,2.9116910050260962,1.6762668727325376,2.0549114499028107,0.6628674028641965,1.382113925090533,0.830363409155124,0.5959530716170566,1.7800577741737125,0.13293041282669854,0.8831194671976461,-1.7667344623275998,-3.189733906390193,-6.39516456479013,-6.30844290644657,-6.372278961679623,-0.9734224269544411,-0.8571407055756052,-1.4411067907899051,-1.0095365533784226,-1.2297061039990234
3.5335335335335336,3.5335335335335336,3.5335335335335336,3.5335335335335336,3.5335335335335336,0.6760118836002142,1.1174642459316901,2.225236639877828,2.115262447294957,2.1748855932922497,-0.6620865691408865,-0.3426562788501225,6.0564311151978405,0.03932452344931228,2.752579468370389,2.8935631944005924,1.6440838678191543,1.9905821628684088,0.5996230566597828,1.31811888953895,0.8205842716896664,0.5873797429047898,1.7656707845201347,0.12289015721307274,0.8708617829832136,-1.8552021561978462,-3.2404305818685244,-6.457827191256472,-6.327777685058684,-6.413929356290669,-0.9804493674257996,-0.8558104992640223,-1.433413968813295,-0.9965066910334498,-1.2193794023434932
3.5435435435435436,3.5435435435435436,3.5435435435435436,3.5435435435435436,3.5435435435435436,0.7046540720084091,1.133385969433132,2.2443084362265497,2.1202056957827016,2.1871070474780643,-0.6536796888079381,-0.3366143941514433,6.074897179203201,0.04073918756016095,2.7617619340289625,2.8745526540149258,1.6113983287642022,1.9256354628160153,0.5361948106091116,1.2537167064876171,0.8107362473442212,0.5788209887425794,1.7513628367562026,0.11298180864599207,0.8587092386702151,-1.9431038715954914,-3.290140229709598,-6.518523688067515,-6.3451860964429345,-6.4536270336508865,-0.9871860271588588,-0.8542287107680351,-1.4253142209069205,-0.9831815241577435,-1.2086991508760443
3.5535535535535536,3.5535535535535536,3.5535535535535536,3.5535535535535536,3.5535535535535536,0.7330910453133943,1.1489724124220884,2.262720746145903,2.1245119435888795,2.1986779892631216,-0.6453701846912965,-0.33065890977315116,6.093218299134317,0.04205077811495239,2.7708198842822,2.8546651831987386,1.5782202113806898,1.8600911230400463,0.47260197403368115,1.1889269829798061,0.8008222520878542,0.5702793250571114,1.7371379918968626,0.10320830281558409,0.8466653570281474,-2.0304128593831763,-3.338847733713536,-6.577235610239152,-6.360662872550517,-6.491359940946232,-0.993630356972698,-0.8523958222670891,-1.4168100080802268,-0.9695651108745105,-1.1976685998174375
3.5635635635635636,3.5635635635635636,3.5635635635635636,3.5635635635635636,3.5635635635635636,0.7613141402176367,1.1642188248058245,2.2804679397629233,2.1281798806669254,2.2095948856184067,-0.6371587977595794,-0.3247897164410197,6.1113952125862205,0.04326058491796117,2.779754329102698,2.8339068481355536,1.544559621266858,1.7939690984442287,0.4088639060447809,1.12376944371311,0.7908452219563893,0.5617572625659124,1.7230002857062765,0.09357253434671214,0.8347336277583082,-2.1171025512916923,-3.386538282990237,-6.633945117214216,-6.374203333429776,-6.527116623656837,-0.9997803967094631,-0.8503123923717569,-1.4079039144306023,-0.9556615979007591,-1.1862911059732557
3.5735735735735736,3.5735735735735736,3.5735735735735736,3.5735735735735736,3.5735735735735736,0.789314758675416,1.179120560082188,2.2975445897788163,2.1312083913041917,2.2198544026793234,-0.6290462397885025,-0.31900667935322385,6.129428698612758,0.044369928087752454,2.7885663145952244,2.8122839800118213,1.510426810727485,1.7272895194641513,0.34500000964955085,1.0582639250331103,0.7808081121583077,0.5532573060131302,1.708953727469657,0.08407735591847561,0.8229175064320049,-2.2031465680047164,-3.4331973764630046,-6.688634978283521,-6.38580338864127,-6.560886229034146,-1.0056342758296122,-0.8479790559524467,-1.3985986463547462,-0.9414752192835525,-1.174570131710321
3.5835835835835836,3.5835835835835836,3.5835835835835836,3.5835835835835836,3.5835835835835836,0.8170843705091039,1.1936730767523693,2.3139454731177884,2.1335965544584212,2.22945340675732,-0.6210331931444173,-0.31330963822150587,6.147319577489696,0.045380157655079474,2.797256922678237,2.78980317308532,1.4758321756505839,1.6600726859364756,0.2810297258437741,0.992430368893153,0.7707138961748254,0.5447819534071459,1.6950022987731839,0.07472557739649326,0.8112204134391692,-2.2885187271858944,-3.478810827277803,-6.741288577821156,-6.395459538493359,-6.592658509394841,-1.0111902139798705,-0.8453965239449,-1.3888970317228218,-0.9270102951096945,-1.1625092439009928
3.5935935935935936,3.5935935935935936,3.5935935935935936,3.5935935935935936,3.5935935935935936,0.8446145160047392,1.2078719397016744,2.329665572513682,2.135343644034951,2.2383889652905573,-0.6131203105768063,-0.30769840732010034,6.1650687104652775,0.046292653151681726,2.8058272707545098,2.766471282673515,1.4407862523404407,1.592339060916682,0.21697252769320197,0.9262888167820765,0.7605655648544223,0.5363336952602484,1.6811499522923734,0.06551996497823374,0.7996457329476986,-2.3731930514458353,-3.523364767116777,-6.791889920332469,-6.40316887509792,-6.6224238252304914,-1.0164465215337215,-0.8425655831325353,-1.3788020190156416,-0.9122712301892462,-1.1501121128356697
3.6036036036036037,3.6036036036036037,3.6036036036036037,3.6036036036036037,3.6036036036036037,0.8718968084861127,1.2217128215478912,2.344700078033931,2.136449129104573,2.2466583477333386,-0.6053082150197955,-0.30217277554240074,6.182676999498324,0.04710882319010945,2.814278511370965,2.742295423062468,1.4052997143079602,1.5241092644472296,0.1528479144052125,0.8598594036217385,0.7503661255020997,0.5279150138306036,1.6674006105892647,0.05646324035165294,0.7881968118738409,-2.457143776246585,-3.566845650414744,-6.8404236353131695,-6.408929083245938,-6.650173148132045,-1.0214016001042716,-0.8394870959057102,-1.3683166764251518,-0.8972625127132747,-1.1373825111038307
3.6136136136136137,3.6136136136136137,3.6136136136136137,3.6136136136136137,3.6136136136136137,0.8989229368665744,1.2351915039568389,2.3590443885403816,2.1369126740619784,2.2542590263840276,-0.5975974994027485,-0.2967325064653521,6.200145386983929,0.047830105034702225,2.8226118318678055,2.7172829653369623,1.3693833690192985,1.4554040672780288,0.08867540539260794,0.7931623516361989,0.7401186009636435,0.5195283823667478,1.6537581649187958,0.04755807986739422,0.7768769588639364,-2.5403453577411748,-3.6092402584773633,-6.886874981918128,-6.412738441102615,-6.675898063528226,-1.026053943029333,-0.8361619999979678,-1.357444190918493,-0.8819887128862405,-1.1243243124439488
3.6236236236236237,3.6236236236236237,3.6236236236236237,3.6236236236236237,3.6236236236236237,0.9256846681777906,1.248303878924699,2.372694113086527,2.1367341387247394,2.2611886771512077,-0.589988726469996,-0.2913773384215491,6.217474855466862,0.0484579641638526,2.830828454017067,2.6914415351324803,1.3330481546037678,1.3862443845411405,0.024474534331357597,0.7262179641944265,0.7298260287051699,0.5111762643548373,1.6402264740447274,0.03880711372480343,0.7656894432878246,-2.622772480545867,-3.6505357034997328,-6.931229853438399,-6.414595820721882,-6.699590773237046,-1.0304021358285742,-0.8325913081993536,-1.3461878672659162,-0.86645448153344,-1.1109414905626367
3.6336336336336337,3.6336336336336337,3.6336336336336337,3.6336336336336337,3.6336336336336337,0.9521738500746791,1.2610459500267432,2.385645072250737,2.135913578372803,2.2674451802578433,-0.5824824286097576,-0.286106984579018,6.2346664273427495,0.048993893823688,2.838929633650692,2.664779010309733,1.2963051365220228,1.3166512693816248,-0.03973515678590418,0.6590466196284069,0.7194914598882375,0.5028611127688806,1.6268093630654783,0.030212925172006033,0.7546374942442263,-2.704400065442721,-3.690719432484206,-6.973474781585156,-6.414500688380085,-6.721244097829621,-1.0344448566326059,-0.8287761080468904,-1.3345511270328565,-0.8506645486839318,-1.097238117923378
3.6436436436436437,3.6436436436436437,3.6436436436436437,3.6436436436436437,3.6436436436436437,0.9783824133157617,1.2734138336320722,2.397893299405075,2.1344512437284795,2.2730266208832375,-0.5750791076923072,-0.2809211330286572,6.251721164547124,0.049439414573307076,2.846916660278242,2.6373035185524483,1.2591655041955376,1.2466459065464812,-0.10393412359881499,0.5916687650285284,0.7091179584408044,0.4945853693241841,1.6135106222502258,0.021778049720289745,0.7437242995783975,-2.785203277010149,-3.7297792310562112,-7.013596940579194,-6.412453104728795,-6.7408514788056095,-1.0381808765838627,-0.8247175614923029,-1.322537507536467,-0.8346237221293726,-1.0832183645052156
3.6536536536536537,3.6536536536536537,3.6536536536536537,3.6536536536536537,3.6536536536536537,1.0043023742181774,1.2854037600839987,2.4094350419193122,2.13234758087694,2.2779312897425883,-0.5677792349174308,-0.275819446879311,6.268640168232452,0.049796073821708906,2.8547908566943634,2.609023434889147,1.2216405675984034,1.1762496059336325,-0.1681028253288454,0.52410491001814,0.6987086001243138,0.48635146373423627,1.60033400588563,0.013504974373031633,0.73295300491236,-2.8651575311791295,-3.767703227176939,-7.051584151044788,-6.408453724766662,-6.758406980579589,-1.0416090602091697,-0.8204169045470949,-1.3101506607669366,-0.8183368859592064,-1.0688864965317764
3.6636636636636637,3.6636636636636637,3.6636636636636637,3.6636636636636637,3.6636636636636637,1.0299258370866118,1.2970120748457186,2.4202667622997898,2.129603231127243,2.2821576836039648,-0.5605832506712237,-0.27080156436044617,6.2854245784332194,0.05006544535655625,2.8625535785761276,2.5799473791396648,1.1837417538124848,1.1054837961029158,-0.2322217307276727,0.4563756205091741,0.6882664715971935,0.4781618129712579,1.5872832311335283,0.005396136869404065,0.7223267126879995,-2.944238502712781,-3.80447989475175,-7.087424883706724,-6.402503797630375,-6.773905292277776,-1.0447283657638713,-0.8158754469050887,-1.2973943522739155,-0.8018089990726507,-1.054246875171018
3.6736736736736737,3.6736736736736737,3.6736736736736737,3.6736736736736737,3.6736736736736737,1.0552449966154016,1.3082352396109176,2.4303851392627593,2.126219030813935,2.2857045057425545,-0.5534915643922704,-0.2658670989324006,6.302075573719194,0.05024912886491647,2.870206214070366,2.550084213287205,1.1454806035469816,1.034370017751058,-0.2962713240225571,0.38850151244073644,0.6777946694750526,0.47001882053064276,1.5743619768999504,-0.0025460750569104235,0.711848481223325,-3.0224221326070277,-3.840098057133224,-7.121108262889344,-6.394605166204727,-6.787341729344565,-1.0475378455474273,-0.81109457154254,-1.284272460018389,-0.7850450936679355,-1.0393039552060952
3.6836836836836837,3.6836836836836837,3.6836836836836837,3.6836836836836837,3.6836836836836837,1.080252140263086,1.3190698333789783,2.4397870687419005,2.1221960110392857,2.288570666332036,-0.546504554447247,-0.2610156394041708,6.318594370836953,0.05034874944612597,2.8777501833711328,2.5194430387767026,1.1068687676234588,0.9629299171526194,-0.36023211085690987,0.32050324550256865,0.6672962993878631,0.4619248756995129,1.5615738827157983,-0.010319324403769982,0.7015213237821738,-3.0996846354100986,-3.8745468905177636,-7.152624069816604,-6.384760266551971,-6.79871223495835,-1.0500366461903705,-0.8060757342959514,-1.270788973190354,-0.7680502737092516,-1.0240622836777489
3.6936936936936937,3.6936936936936937,3.6936936936936937,3.6936936936936937,3.6936936936936937,1.1049396505986797,1.3295125534944625,2.4484696648296937,2.1175353973562414,2.290755282772967,-0.5396225680159845,-0.2562467500587007,6.334982224339806,0.050365957116926784,2.8851869382874105,2.488033193740356,1.0679180034274147,0.8911852395689083,-0.42408462422424553,0.2524015168452947,0.6567744750344123,0.45388235282961076,1.5489225476295292,-0.01792132561116923,0.6913482076576477,-3.176002506458636,-3.90781592723475,-7.181962745712094,-6.372972127160602,-6.808013381256271,-1.0522240089125487,-0.8008204634177143,-1.2569479909926526,-0.7508297133718801,-1.0085264984986346
3.7037037037037037,3.7037037037037037,3.7037037037037037,3.7037037037037037,3.7037037037037037,1.129300007618954,1.3395602166505476,2.456430260652367,2.112238609392185,2.2922576799580807,-0.5328459209860279,-0.25155997078563563,6.351240426206205,0.050302426309025955,2.892517961801205,2.4558642501511354,1.0286401713274667,0.819157822626867,-0.4878094303937124,0.18421705477936637,0.646232317234315,0.44589361061475,1.5364115291121794,-0.025349845256163916,0.6813320532695587,-3.2513525290282046,-3.9398950589272177,-7.209115394698099,-6.359244368013812,-6.815242370367451,-1.0540992697525644,-0.7953303591097126,-1.2427537213913387,-0.7333886554659714,-0.9927013270400109
3.7137137137137137,3.7137137137137137,3.7137137137137137,3.7137137137137137,3.7137137137137137,1.1533257910360255,1.349209759856119,2.463666409178153,2.106307260413628,2.2930773904744197,-0.5261748978567226,-0.24695481722149903,6.367370305446771,0.0501598553592308,2.8997447676161587,2.4229460109051684,0.9890472310632463,0.7468695896699503,-0.5513871348253966,0.11597061246462587,0.6356729529778719,0.43796099137304423,1.5240443419750656,-0.03260270273191315,0.6714757332761564,-3.325711781396044,-3.9707745396231084,-7.234073786492811,-6.343581199477903,-6.820397035254456,-1.055661859768351,-0.7896070930350321,-1.2282104798329525,-0.7157324098394584,-0.9765915846912179
3.7237237237237237,3.7237237237237237,3.7237237237237237,3.7237237237237237,3.7237237237237237,1.1770096825345497,1.3584582413662187,2.470175883958614,2.0997431568319627,2.2932141547422358,-0.5196097516528569,-0.24243078089725056,6.383373227700056,0.04993996599231535,2.9068688996968097,2.3892885068338674,0.9491512381031043,0.6743425430830188,-0.6147983880735994,0.04768296159240669,0.6250995144740674,0.4300868203341323,1.5118244573004862,-0.03967777091063277,0.6617820717004108,-3.399057643813897,-4.000444988696158,-7.256830358904906,-6.3259874210110025,-6.823475840362694,-1.0569113052088175,-0.783652407807925,-1.213322687929102,-0.697866351760589,-0.9602021733923847
3.7337337337337337,3.7337337337337337,3.7337337337337337,3.7337337337337337,3.7337337337337337,1.200344467997837,1.3673028415755726,2.4759566798028003,2.0925482976504246,2.292667921090628,-0.5131507038478896,-0.23798732939317924,6.3992505948171585,0.04964450279677567,2.913891931798657,2.3549019936467257,0.908964339972732,0.6015987575932793,-0.678023891676293,-0.020625113937904074,0.6145151381969924,0.4222734049316175,1.4997553013857547,-0.04657297679025833,0.6522538430711129,-3.4713678053887937,-4.028897393715523,-7.277378220124674,-6.306468419692461,-6.824477882077586,-1.0578472276565147,-0.7774681164621832,-1.198094872108745,-0.6797959202805682,-0.9435380801408169
3.7437437437437437,3.7437437437437437,3.7437437437437437,3.7437437437437437,3.7437437437437437,1.2233230397022163,1.3757408638749196,2.4810070133840485,2.0847248738524407,2.2914388457698855,-0.5067979442967795,-0.23362390650108558,6.415003844435324,0.049275232693633486,2.9208154669891613,2.319796948805704,0.8684987725558211,0.5286603735493124,-0.7410444040289579,-0.08893282434591679,0.6039229639309845,0.41452303410093516,1.4878402547008802,-0.05328630212462103,0.6428937715790571,-3.5426202708697274,-4.05612311318327,-7.295711150811063,-6.285030168573416,-6.823402888989358,-1.0584693441412787,-0.7710561018980844,-1.1825316622385869,-0.6615266165768124,-0.9266043754715122
3.7537537537537538,3.7537537537537538,3.7537537537537538,3.7537537537537538,3.7537537537537538,1.2459383984789707,1.3837697354698877,2.485325323779232,2.076275267731545,2.289527292900536,-0.5005516311784448,-0.22933993239370248,6.430634449540654,0.0488339443984502,2.927641137159827,2.2839840683321677,0.8277668563678856,0.4555495901802336,-0.8038407462410192,-0.15721938029897753,0.5933261338147773,0.406837977582863,1.476082650860219,-0.05981578403694511,0.6337045302485604,-3.612793367338105,-4.082113879158912,-7.311823605973975,-6.261679224848989,-6.820251221965371,-1.0587774672248162,-0.7644183163080789,-1.1666377902120122,-0.643064002277319,-0.9094062119122738
3.7637637637637638,3.7637637637637638,3.7637637637637638,3.7637637637637638,3.7637637637637638,1.2681836558431967,1.3913870081621658,2.4889102729402994,2.0672020521630645,2.286933834359118,-0.4944118909478646,-0.2251348038013032,6.446143918020072,0.048322447876715,2.9343706025295213,2.2474742635473404,0.7867809928043821,0.3822886588370407,-0.8663938079730954,-0.22546399924066718,0.5827277913849469,0.39922048523288584,1.4644857756084029,-0.06615951561648023,0.6246887401245703,-3.6818657507999903,-4.1068617997701855,-7.325710716651252,-6.236422727852699,-6.815023874029982,-1.0587715050562083,-0.7575567805813932,-1.1504180885069821,-0.6244136977666583,-0.8919488224138871
3.7737737737737738,3.7737737737737738,3.7737737737737738,3.7737737737737738,3.7737737737737738,1.2900520360889332,1.3985903590927333,2.491760746097961,2.0575079898178084,2.283659249600715,-0.4883788182978373,-0.22100789419544306,6.46153379220265,0.04774257379277309,2.9410055511391757,2.2102786577472724,0.7455536603642688,0.3088998762182044,-0.9286845532532841,-0.2936459117171347,0.5721310806189498,0.3916727863366248,1.453052865820858,-0.07231564649808739,0.6158489694756096,-3.7498164126781015,-4.130359361609303,-7.337368291379843,-6.209268396873691,-6.807722470051976,-1.0584514613983154,-0.7504735836877295,-1.1338774887133363,-0.6055813804741117,-0.8742375187558428
3.7837837837837838,3.7837837837837838,3.7837837837837838,3.7837837837837838,3.7837837837837838,1.3115368783499264,1.4053775914469238,2.493875852097397,2.0471960323179914,2.2797045254182953,-0.4824524761304109,-0.2169585539797782,6.476805648390493,0.047096172952461726,2.947547698338029,2.172408582813336,0.7040974108501574,0.23540557758156405,-0.9906940262707162,-0.3617443676993392,0.5615391449780415,0.3841970889315394,1.4417871085192162,-0.07828238342460228,0.6071877330127995,-3.8166246862015982,-4.152599432013968,-7.346792817460709,-6.180224528797482,-6.798349266239647,-1.0578174356250758,-0.7431708820402523,-1.1170210200299466,-0.5865727831444691,-0.8562776899280865
3.793793793793794,3.793793793793794,3.793793793793794,3.793793793793794,3.793793793793794,1.3326316386254022,1.4117466351211079,2.495254923665895,2.036269319335648,2.275070855638951,-0.4766328955379894,-0.21298611068790363,6.491961096379245,0.04638511573962404,2.953998786261562,2.1338755757592813,0.6624248655462094,0.1618281299445971,-1.0524033571446125,-0.4297386428992752,0.5509551264503673,0.3767955791351089,1.4306916399019176,-0.08405799079180534,0.5987074911251992,-3.882270252691722,-4.173575261232431,-7.353981462017089,-6.149299995570879,-6.786907149443731,-1.0568696226896992,-0.7356508988380541,-1.0998538077321842,-0.5673936920920162,-0.8380748004892952
3.803803803803804,3.803803803803804,3.803803803803804,3.803803803803804,3.803803803803804,1.3533298917702299,1.4176955473507935,2.4958975176123235,2.024731177633823,2.269759640757106,-0.4709200757941234,-0.2090898691881499,6.507001778968446,0.04561129154667207,2.9603605833012896,2.0946913752158998,0.6205487113749462,0.08818992527513067,-1.11379376766709,-0.49760804507826056,0.5403821645945187,0.3694704204796969,1.4197695443903,-0.0896407911758325,0.5904106491316942,-3.94673314774136,-4.193280484471973,-7.358932072845794,-6.116504241491911,-6.773399636268327,-1.0556083130637643,-0.7279159233883022,-1.082381071610162,-0.5480499454382441,-0.8196343889021704
3.813813813813814,3.813813813813814,3.813813813813814,3.813813813813814,3.813813813813814,1.373625333448874,1.42322251329995,2.495803414958397,2.012585120050819,2.2637724875048284,-0.4653139843539875,-0.20526911189527644,6.521929371461827,0.044776608199372576,2.966634883566567,2.0548679178543745,0.5784816970341389,0.014513373674568565,-1.174846577017966,-0.5653319203453644,0.5298233955838435,0.3622237532543026,1.4090238536904671,-0.09502916584286678,0.5822995565496605,-4.009993767286677,-4.211709123830149,-7.361643179061289,-6.081847280325564,-6.75783087199019,-1.0540338926472432,-0.7199683104082715,-1.0646081243782344,-0.5285474313338167,-0.8009620658462685
3.823823823823824,3.823823823823824,3.823823823823824,3.823823823823824,3.823823823823824,1.3935117820525365,1.4283258466113835,2.4949726210016805,1.9998348444278253,2.2571112083593636,-0.4598145568645428,-0.2015230989889962,6.536745581157729,0.043882991376030855,2.972823506338575,2.0144173347494028,0.5362366291149568,-0.05917910344429057,-1.2355432074498256,-0.63288965944406,0.5192819512518019,0.35505769385339775,1.398457545871217,-0.1002215552409556,0.5743765063806275,-4.072032873568941,-4.228855590108233,-7.362113991532364,-6.045339692246218,-6.740205629286608,-1.0521468426494744,-0.711810479307477,-1.0465403700562328,-0.5088920861653365,-0.7820635125088683
3.833833833833834,3.833833833833834,3.833833833833834,3.833833833833834,3.833833833833834,1.4129831805789104,1.4330039899179898,2.4934053653103225,1.9864842324802383,2.249777820988045,-0.45442169718438247,-0.19785106863926588,6.551452146829782,0.04293238402124932,2.978928295516653,1.9733519476831944,0.49382636820255565,-0.13286508018276752,-1.295865189941621,-0.700260704025187,0.5087609581386608,0.34797433413304824,1.3880735444583148,-0.10521645947380445,0.5666437344131566,-4.13283160098476,-4.244714684506313,-7.3603444031112595,-6.006992620607709,-6.720529306772356,-1.0499477394411267,-0.7034449134501263,-1.0281833023229345,-0.48908989274745784,-0.7629444788544075
3.843843843843844,3.843843843843844,3.843843843843844,3.843843843843844,3.843843843843844,1.4320335984739707,1.4372555153147348,2.4911021016495187,1.9725373486130326,2.2417745476307522,-0.44913527741325426,-0.19425223723827242,6.566050838198016,0.04192674575443949,2.984951119057146,1.9316842653914843,0.4512638249602921,-0.20652213298307126,-1.3557941698190759,-0.7674245529043162,0.4982635365398133,0.3409757407745159,1.377874717545383,-0.11001243875640299,0.5591034185431469,-4.192371461822928,-4.2592816001995075,-7.356334988655188,-5.966817768542,-6.698807927346098,-1.0474372543771981,-0.6948741593981137,-1.0095425028422653,-0.46914687850089487,-0.7436107818730081
3.853853853853854,3.853853853853854,3.853853853853854,3.853853853853854,3.853853853853854,1.4506572334352419,1.4410791247912167,2.488063507839728,1.957998438680537,2.233103814420106,-0.4439551379312496,-0.19072579963904507,6.580543455390558,0.04086805227326754,2.990893868404936,1.8894269797526886,0.4085619561987585,-0.2801278474542441,-1.4153119123401974,-0.8343607683016104,0.4877927995560151,0.33406395465553396,1.367863876921681,-0.11460811385234529,0.5517576781117762,-4.250634351886138,-4.272551923794844,-7.350087004840251,-5.924827395387508,-6.675048136346808,-1.0446161535911003,-0.6861008261347911,-0.9906236395627456,-0.4490691136168807,-0.7240683038086291
3.863863863863864,3.863863863863864,3.863863863863864,3.863863863863864,3.863863863863864,1.468848413175996,1.4444736506246805,2.4842904855466856,1.9428719286909937,2.223768250639603,-0.4388810874476485,-0.18727092940062087,6.594931828396083,0.03975829475221505,2.9967584579178372,1.8465929619213748,0.3657337609308334,-0.35365982519520534,-1.4744003082441837,-0.9010489820622823,0.47735185214582737,0.32724099022944786,1.3580437772170384,-0.1190021664927112,0.5446085732612769,-4.307602555995866,-4.284521636668346,-7.341602389767791,-5.881034312948184,-6.649257199520712,-1.041485297759897,-0.6771275842697466,-0.9714324649906972,-0.42886270920863695,-0.7043229903673813
3.873873873873874,3.873873873873874,3.873873873873874,3.873873873873874,3.873873873873874,1.4866015971498439,1.447438055733364,2.4797841600032777,1.9271624234563018,2.2137706879199293,-0.43391290305940444,-0.18388677903968798,6.60921781650718,0.03859947923643805,3.002546824284017,1.8031952584072228,0.3227922764139495,-0.427095690612816,-1.5330413792620436,-0.9674689018557564,0.46694379018055227,0.32050883491240995,1.3484171150642001,-0.12319333977638161,0.5376581043087425,-4.363258753378745,-4.295187116181917,-7.330883762363332,-5.835451881584457,-6.621443000799437,-1.0380456418407666,-0.6679571652248388,-0.9519748144377391,-0.4085338154504169,-0.6843808489065568
3.883883883883884,3.883883883883884,3.883883883883884,3.883883883883884,3.883883883883884,1.503911378235193,1.4499714339900696,2.474545879663369,1.9108747051873491,2.203114159373679,-0.42905033031925216,-0.18057248028863063,6.623403307754812,0.037393626031109184,3.008260925932639,1.7592470871006662,0.2797505741807842,-0.5004130977328904,-1.5912172835872533,-1.0336003173516493,0.456571699501951,0.3138694484788147,1.3389865282788445,-0.12718043855166647,0.5309082111381573,-4.417586022932774,-4.304545136779674,-7.317934421568269,-5.788094006137273,-6.591614039889979,-1.0342982347787664,-0.6585923604017311,-0.9322566042431045,-0.3880886197046868,-0.6642479466049153
3.893893893893894,3.893893893893894,3.893893893893894,3.893893893893894,3.893893893893894,1.520772484379066,1.452073010495868,2.468577215787677,1.8940137320353658,2.191801898668764,-0.42429308331341575,-0.17732714435989722,6.637490218334029,0.036142769086428654,3.013902742437885,1.7147618332464312,0.23662175605958014,-0.5735897370020799,-1.6489103213047822,-1.0994231063706867,0.44623865498303017,0.30732476246515794,1.3297545950575143,-0.13096232977912886,0.5243607726108309,-4.470567848371799,-4.31259287096338,-7.302758345324572,-5.738975131686444,-6.559779429677287,-1.0302442191859933,-0.6490360203311816,-0.9122838299713207,-0.36753334463801823,-0.6439304086147947
3.903903903903904,3.903903903903904,3.903903903903904,3.903903903903904,3.903903903903904,1.5371797801997729,1.45374214181385,2.461879961961834,1.8765846365797447,2.179837339040782,-0.4196408447488954,-0.17414986221661047,6.651480492021125,0.034848955378491496,3.019474273916562,1.6697530453661942,0.19341895018530922,-0.6466033420785595,-1.706102939776836,-1.1649172410086877,0.43594771959218237,0.3008766795825021,1.3207238331937132,-0.13453794287549606,0.5180176059944199,-4.522188123246667,-4.319327890146697,-7.285360189352806,-5.688110239144614,-6.525948893440226,-1.0258848309922377,-0.6392910538043469,-0.8920625645858014,-0.3468742463262641,-0.623434416196601
3.913913913913914,3.913913913913914,3.913913913913914,3.913913913913914,3.913913913913914,1.5531282685479528,1.4549783161628556,2.454456133546779,1.8585927242627875,2.167224112244651,-0.4150932660503044,-0.17103970484933725,6.665376099582394,0.03351424428619949,3.0249775404194574,1.6242344311316033,0.15015530700289284,-0.7194316966094493,-1.7627777389836812,-1.230062793731748,0.42570194346096557,0.29452707313772525,1.3118966993124022,-0.1379062700385522,0.5118804664107072,-4.5724311558415405,-4.324748165387978,-7.265745285723853,-5.6355148406881925,-6.490132761881764,-1.0212213990672283,-0.6293604269863657,-0.8715989565989076,-0.32611761234959524,-0.6027662048362502
3.923923923923924,3.923923923923924,3.923923923923924,3.923923923923924,3.923923923923924,1.5686130920255124,1.4557811535711203,2.446307967061644,1.8400434717718537,2.1539660474458286,-0.4106499674662278,-0.16799572355893436,6.679179038174702,0.032140706964407684,3.0304145813166374,1.5782198531889209,0.10684399526369565,-0.7920526409929092,-1.8189174768179228,-1.294839943440774,0.415504362955806,0.2882777864637316,1.3032755881231264,-0.14106636655291468,0.5059510463023086,-4.62128167394388,-4.328852068001397,-7.243919641224766,-5.581204975026616,-6.452341969974315,-1.0162553448146032,-0.6192471625124905,-0.8508992281990423,-0.305269759877977,-0.5819320623461326
3.933933933933934,3.933933933933934,3.933933933933934,3.933933933933934,3.933933933933934,1.5836295344619973,1.4561504059897985,2.4374379194993288,1.8209425253694091,2.140067170051458,-0.406310538185069,-0.16501695024538315,6.6928913307380125,0.030730425713496164,3.035787454676878,1.5317233249365565,0.06349819801651228,-0.864444079122848,-1.8745050743306273,-1.3592289815035146,0.4053579997539056,0.28213063235879404,1.2948628316920028,-0.1440173510766012,0.5002309749184697,-4.66872482948666,-4.33163837004623,-7.219889935519254,-5.525197202511432,-6.412588053621168,-1.0109881817377082,-0.6089543385670436,-0.8299696733553433,-0.2843370337476704,-0.5609383269501804
3.943943943943944,3.943943943943944,3.943943943943944,3.943943943943944,3.943943943943944,1.5981730223479476,1.4560859573663245,2.4278486675749744,1.80129569917148,2.1255317004817917,-0.4020745364603508,-0.1621023977025256,6.706515025380084,0.0292854933455593,3.0410982366414068,1.484759006256778,0.020131108594266568,-0.9365839851141927,-1.9295236209276896,-1.4232103177522628,0.39526585992363716,0.27608739253520265,1.2866606987327915,-0.14675840590830028,0.4947218178201057,-4.71474620306138,-4.333106244694135,-7.193663519103377,-5.467508600086643,-6.370883146135067,-1.0054215149773724,-0.5984850879454808,-0.8088166559005627,-0.26332580452934246,-0.5397913853536204
3.953953953953954,3.953953953953954,3.953953953953954,3.953953953953954,3.953953953953954,1.6122391262248028,1.45558782367759,2.4175431069075595,1.7811089733750372,2.110364052882274,-0.3979414897454304,-0.1592510599186118,6.720052194753516,0.02780801254740518,3.0463490207921584,1.4373411992029017,-0.023244073402354404,-1.008450410006674,-1.9839563795148711,-1.4867644864453926,0.38523093300970485,0.27014981707738356,1.2786713939172603,-0.14928877723526487,0.4894250764042382,-4.759331808300519,-4.3332552664743185,-7.165248411057054,-5.408156756081901,-6.327239974534964,-0.9995570408217938,-0.5878425970998432,-0.7874466075927036,-0.24224246658837356,-0.5184976707979991
3.963963963963964,3.963963963963964,3.963963963963964,3.963963963963964,3.963963963963964,1.625823562030935,1.454656152922933,2.4065243511348755,1.760388492434856,2.0945688337766684,-0.3939108948375887,-0.15646191238256724,6.733504935425328,0.02630009524055946,3.051541917514731,1.3894843436432747,-0.06661414612310883,-1.0800214884450854,-2.0377867915899333,-1.5498721521909276,0.37525619112335007,0.26431962390965597,1.2708970572050573,-0.15160777536175343,0.48434218744797186,-4.802468096128104,-4.332085411396529,-7.134653296592088,-5.347159764850097,-6.281671855662118,-0.9933965461886863,-0.5770301051678921,-0.7658660261560155,-0.221093436137954,-0.49706366110207445
3.973973973973974,3.973973973973974,3.973973973973974,3.973973973973974,3.973973973973974,1.6389221924033957,1.4532912250769328,2.3947957309621484,1.7391405631904011,2.07815084066165,-0.3899822180314491,-0.1537339123958867,6.746875367239272,0.024763861938468315,3.0566790533562362,1.3412030128633734,-0.10996590948702821,-1.1512754453339809,-2.090998482280329,-1.6125141158303284,0.36534458803787917,0.25859849827378634,1.2633397631932948,-0.1537147749179492,0.4794745226721486,-4.844141958877081,-4.329597056951822,-7.101887524397453,-5.284536221251,-6.234192692116702,-0.9869419080798482,-0.5660509029862216,-0.7440814733019399,-0.19988514928556078,-0.4754958766891686
3.983983983983984,3.983983983983984,3.983983983983984,3.983983983983984,3.983983983983984,1.6515310279349886,1.4514934520020355,2.3823607931445974,1.7173716529433098,2.0611150605432815,-0.3861548952816801,-0.1510659993900596,6.760165632671067,0.023201441101096284,3.0617625703782365,1.2925119091273616,-0.1532861692006414,-1.2221906024647937,-2.1435752653249063,-1.674671320280718,0.3554990582897881,0.2529880922165009,1.2560015204860375,-0.15560921504929445,0.47482338832481397,-4.884340734272251,-4.3257909819911164,-7.066961103782654,-5.2203052149826465,-6.184816968016163,-0.9801950930083138,-0.5549083320876499,-0.7220995727306078,-0.1786240600734105,-0.45380087860158386
3.993993993993994,3.993993993993994,3.993993993993994,3.993993993993994,3.993993993993994,1.6636462283862816,1.4492633773210315,2.3692232994042426,1.695088387486061,2.043466668415827,-0.38242833237493,-0.14845709524942996,6.773377896176762,0.021614968487115537,3.0667946255049765,1.2434258592004586,-0.19656174077437139,-1.2927453851133481,-2.1955011479981223,-1.7363248563337588,0.34572251628575745,0.24749002408711152,1.2488842710838932,-0.15729059958618313,0.4703900247846203,-4.923052209277568,-4.320668366481577,-7.029884701620032,-5.154486324762153,-6.133559744576636,-0.9731581563982699,-0.5436057836831933,-0.6999270081135018,-0.1573166385134837,-0.4319852665026863
4.004004004004004,4.004004004004004,4.004004004004004,4.004004004004004,4.004004004004004,1.6752641038521898,1.446601676249424,2.3553872252812935,1.6722975490824294,2.0252110256833635,-0.3788019051109431,-0.14590610463939316,6.786514343534406,0.020006586503883757,3.0717773898670964,1.1939598098334792,-0.23977945353588256,-1.3629183286057658,-2.246760335975259,-1.7974559684094222,0.3360178554157897,0.24210587804540679,1.241989889793886,-0.158758497193959,0.4661756061842875,-4.960264623806612,-4.3142307911408935,-6.990669639086959,-5.087099612357784,-6.080436655518752,-0.9658332419579135,-0.5321466976289356,-0.6775705210578954,-0.135969368617721,-0.4100556766672648
4.014014014014014,4.014014014014014,4.014014014014014,4.014014014014014,4.014014014014014,1.6863811158827764,1.4435091553877448,2.340856758920463,1.6490060744003434,2.006353678524676,-0.3752749594928011,-0.14341191533982867,6.799577181179245,0.018378443555408585,3.076713048141032,1.1441288232109226,-0.28292615463915627,-1.4326880848507626,-2.2973372381371626,-1.8580460602628996,0.32638794717275926,0.23683720357995963,1.2353201836597958,-0.1600125415031756,0.4621812400542365,-4.995966674295124,-4.306480236949566,-6.949327888208879,-5.018165616474079,-6.025463902299244,-0.9582225810254469,-0.5205345613781046,-0.655036909053685,-0.11458874642398902,-0.3880187799607785
4.024024024024024,4.024024024024024,4.024024024024024,4.024024024024024,4.024024024024024,1.6969938785579317,1.4399867524738752,2.3256362997925883,1.6252210523977706,1.9869003562019267,-0.37184681192623237,-0.1409733985836678,6.812568635532645,0.016732693388497102,3.081603797884301,1.0939480723639974,-0.32598871306807475,-1.5020334288363515,-2.347216471313053,-1.9180767006429151,0.31683564027864125,0.23168551503699666,1.2288768914131334,-0.16105243122007745,0.4584079669865025,-5.03014751713451,-4.297419084541367,-6.905872068204323,-4.947705346491864,-5.968658249169806,-0.9503284918884064,-0.5087729089186779,-0.6323330234032499,-0.09318127801841755,-0.3658812798081066
4.034034034034034,4.034034034034034,4.034034034034034,4.034034034034034,4.034034034034034,1.7070991595156004,1.4360355360954546,2.3097304573519386,1.6009497221622797,1.966856969313622,-0.36851674942792745,-0.1385894094004933,6.825490952324927,0.015071494437289482,3.0864518488668797,1.0434328365499772,-0.36895402363329477,-1.570933265088973,-2.396382864959946,-1.9775296288997206,0.3073637598176878,0.226652291159973,1.2226616829449193,-0.16187793021726993,0.4548567603190311,-5.0627967719652665,-4.287050113472149,-6.860315441632934,-4.875740276065109,-5.910037018064705,-0.9421533790765354,-0.4968653196968399,-0.609465767134961,-0.07175347755471032,-0.3436499101524192
4.044044044044044,4.044044044044044,4.044044044044044,4.044044044044044,4.044044044044044,1.716693880933251,1.4316567053624594,2.293144049629623,1.5761994707049396,1.9462296079924082,-0.3652840298427976,-0.1362587869650656,6.8383463959123505,0.013397009166376315,3.0912594223988736,0.9925984965992941,-0.41180901096119404,-1.6393666340930864,-2.4448214657772813,-2.0363867605410686,0.297975106376813,0.2217389746399927,1.216676158798428,-0.16248886760455025,0.45152852584045206,-5.093904524829351,-4.275376501367211,-6.812671910347735,-4.802292336576563,-5.8496180833187275,-0.9336997326284144,-0.48481541752661794,-0.5864420929009783,-0.050311865271031146,-0.3213314334047937
4.054054054054054,4.054054054054054,4.054054054054054,4.054054054054054,4.054054054054054,1.7257751204622827,1.4268515895400553,2.2758821017635302,1.5509778307092206,1.925024540048242,-0.36214788207011034,-0.13398035495067007,6.851137248588435,0.011711403412699616,3.096028750654683,0.9414605302317895,-0.45454063347367685,-1.70731271866927,-2.492517542255338,-2.094630192734466,0.2886724551934494,0.21694697167721066,1.2109218496830518,-0.1628851377798785,0.4484241015154203,-5.123461331180509,-4.262401822947544,-6.762956011252847,-4.727383910454132,-5.787419866217033,-0.9249701273320743,-0.47262686948603055,-0.5632690008599768,-0.028862965505072495,-0.2989326383851964
4.064064064064064,4.064064064064064,4.064064064064064,4.064064064064064,4.064064064064064,1.7343401121150892,1.4216216476418349,2.257949844465244,1.52529247823559,1.9032482090575047,-0.35910750629843263,-0.13175292188717747,6.863865809889821,0.010016845726437875,3.1007620759938743,0.8900345073435457,-0.4971358873576266,-1.7747508503088896,-2.539456589156063,-2.1522422097540472,0.27945855531113484,0.21227765155335057,1.205400216009427,-0.16306670046047303,0.4455442572306087,-5.151458218751663,-4.2481300489351606,-6.711182911867952,-4.651037824350094,-5.72346132937862,-0.9159672219398216,-0.4603033848000835,-0.5399535365454453,-0.007413304707905297,-0.2764603382554578
4.074074074074074,4.074074074074074,4.074074074074074,4.074074074074074,4.074074074074074,1.7423862471045144,1.415968467983565,2.239352712424409,1.4991512303825005,1.8809072323986433,-0.3561620742493104,-0.1295752815237086,6.876534395896906,0.00831550671107577,3.105461650278963,0.8383360852657357,-0.5395818105227985,-1.841660515463406,-2.58562433192495,-2.2092052883703888,0.2703361287430873,0.2077323462154678,1.2001126474459707,-0.16303358069402174,0.44288969456142796,-5.17788669027849,-4.232565544837931,-6.657368405700886,-4.57327734218517,-5.657761970975075,-0.9066937583575201,-0.4478487137109532,-0.516502788720207,0.014030590542779844,-0.25392136844487484
4.084084084084084,4.084084084084084,4.084084084084084,4.084084084084084,4.084084084084084,1.7499110746354323,1.4098937676975798,2.2200963426510247,1.47256204290448,1.8580083992349354,-0.35331072942960956,-0.12744621319579214,6.889145338529449,0.0066095583628595035,3.11012973419031,0.7863810039969331,-0.5818654865469463,-1.9080213617864095,-2.6310067310326155,-2.265502103181652,0.2613078696440211,0.20331234987108432,1.1950604624969596,-0.16278586885000576,0.44046104655954516,-5.202738726078353,-4.215713069614249,-6.601528907429723,-4.494126158059621,-5.590341818786408,-0.8971525608085678,-0.43526664633570417,-0.4929238872178166,0.03546219552943832,-0.2313225845690649
4.094094094094094,4.094094094094094,4.094094094094094,4.094094094094094,4.094094094094094,1.7569123026482283,1.4033993922079717,2.200186572756179,1.4455330077880555,1.8345586684449937,-0.35055258739244244,-0.12536448219690494,6.901700984837362,0.004901173409838803,3.1147685965383523,0.7341850814103348,-0.6239740486069827,-1.9738132043264782,-2.6755899862447703,-2.3211155318844074,0.2523764434904572,0.19901891859481857,1.190244908102276,-0.1623237205911385,0.4382588775612654,-5.226006786483807,-4.197577774217952,-6.543681447895858,-4.413608389033501,-5.521221424095745,-0.8873465349728347,-0.42256101151188574,-0.4692240007714878,0.056874989380839056,-0.20867086034271062
4.104104104104104,4.104104104104104,4.104104104104104,4.104104104104104,4.104104104104104,1.7633877985139426,1.396487314666731,2.1796294391717472,1.4180723507862425,1.8105651665016411,-0.3478867360065986,-0.12332884015428053,6.914203696286918,0.0031925246506968098,3.119380513573359,0.6817642084373567,-0.6658946833949793,-2.039016031668984,-2.7193605408192716,-2.3760286604825533,0.2435444862697771,0.19485326994662963,1.1856671592589485,-0.16164735682492942,0.436283683016834,-5.247683814129961,-4.1781652000239315,-6.483843668909607,-4.331748567778264,-5.450421855424778,-0.8772786671008133,-0.4097356756313593,-0.44541033483121784,0.07826245705702947,-0.1859730854868293
4.114114114114114,4.114114114114114,4.114114114114114,4.114114114114114,4.114114114114114,1.7693355896808716,1.3891596353510192,2.158431175309593,1.3901884289123565,1.7860351852998038,-0.3453122357343995,-0.12133802540887165,6.926655848042565,0.0014857842935691414,3.1239677682929443,0.6291343442290666,-0.7076146350178089,-2.1036100120249666,-2.762305085628982,-2.430224788432739,0.2348146036782662,0.19081658260179207,1.1813283186645978,-0.16075706363538686,0.4345358893407114,-5.2677632360949636,-4.1574812771349325,-6.422033817869895,-4.248571635101985,-5.377964692111853,-0.8669520231032616,-0.3967945414627153,-0.4214901293697673,0.09961809133249024,-0.16323616363120216
4.124124124124124,4.124124124124124,4.124124124124124,4.124124124124124,4.124124124124124,1.7747538642724274,1.3814185810217505,2.136598209660838,1.3618897278939075,1.7609761799340813,-0.3428281199178919,-0.11939076339935152,6.939059828244598,-0.00021687670494662483,3.1285326497475316,0.5763115112969297,-0.7491212088792496,-2.167575499265232,-2.8044105632091942,-2.4836874337247203,0.22618937032839173,0.18690999599271382,1.1772294163828962,-0.15965319219488208,0.4330158537828655,-5.286238965892992,-4.1355323225700245,-6.358270742199704,-4.164102932350462,-5.303872017734666,-0.8563697476166064,-0.38374154696263324,-0.39747065667816905,0.12093539477688305,-0.14046701021260638
4.134134134134134,4.134134134134134,4.134134134134134,4.134134134134134,4.134134134134134,1.7796409716360797,1.3732665042436822,2.11413716383578,1.3331848595873546,1.7353957664266744,-0.3404333950732911,-0.11748576705003647,6.9514180372828775,-0.001913289300389823,3.1330774523439877,0.5233117906343461,-0.7904017755433645,-2.2308930388978356,-2.8456641717283704,-2.536400337895118,0.21767132896555538,0.18313460996270559,1.1733714095311447,-0.1583361586562008,0.4317238643211211,-5.303105405319137,-4.112325038335354,-6.292573883598927,-4.078368193686512,-5.228166413379576,-0.8455350630444017,-0.3705806640765518,-0.3733592191514332,0.14220788173278023,-0.11767255036948414
4.1441441441441444,4.1441441441441444,4.1441441441441444,4.1441441441441444,4.1441441441441444,1.783995422843207,1.3647058826672183,2.0910548505450515,1.304082559354506,1.7093017194063609,-0.33812704119358705,-0.11562173716261183,6.96373288706685,-0.003601287020442838,3.1376044751476364,0.4701513168204637,-0.8314437745779841,-2.2935433739871276,-2.8860533688810084,-2.5883474709730385,0.20926298969455973,0.1794914844318075,1.1697551819900591,-0.15680644402481564,0.4306601395745977,-5.318357446145611,-4.087866509377702,-6.224963272116444,-3.991393538249803,-5.150870950759567,-0.8344512685751259,-0.3573158975290098,-0.34916314706512563,0.16342908028978215,-0.09485971683369485
4.1541541541541545,4.1541541541541545,4.1541541541541545,4.1541541541541545,4.1541541541541545,1.7878158911397102,1.355739318272148,2.06735827152264,1.2745916834013669,1.6827019697392287,-0.3359080120592185,-0.11379736281154178,6.976006800292049,-0.005278706624143611,3.142116021182868,0.4168462731077599,-0.87223471837712,-2.3555074510125698,-2.9255658757014342,-2.6395130363560577,0.2009668292160232,0.17598163907477424,1.1663815441358578,-0.15506459401141898,0.4298248287382625,-5.331990471668778,-4.062164201421519,-6.155459520043167,-3.9032054621996384,-5.0720091851829805,-0.8231217391766221,-0.34395128360402916,-0.324889796343494,0.18459253425441488,-0.07203544781998952
4.1641641641641645,4.1641641641641645,4.1641641641641645,4.1641641641641645,4.1641641641641645,1.7911012123472536,1.3463695365735506,2.0430546153914024,1.2447212060802435,1.6556046021118853,-0.3337752355567222,-0.11201132174304287,6.988242209703343,-0.006943388760103861,3.1466143967325504,0.3634128864948864,-0.9127621959611472,-2.416766425665531,-2.964189680297377,-2.68988147561509,0.19278529007297626,0.17260605301131637,1.163251232594726,-0.15311121886476106,0.42921801153861827,-5.34400035810654,-4.035225958690081,-6.084083815627958,-3.8138308306430964,-4.991605148375153,-0.8115499245674882,-0.33049088891591166,-0.3005465463198233,0.20569180511521326,-0.04920668491384955
4.1741741741741745,4.1741741741741745,4.1741741741741745,4.1741741741741745,4.1741741741741745,1.7938503852150054,1.336599385790107,2.0181512554717225,1.2144802171559264,1.6280178525678843,-0.33172761400525946,-0.11026228077749953,7.000441557355131,-0.008593178623532649,3.151101910636464,0.3098674227862765,-0.9530138767535996,-2.477301668582303,-3.0019130415021733,-2.7394374732266735,0.18472077990786737,0.16936566450869245,1.1603649100197364,-0.15094699318484484,0.42883969821053813,-5.354383475845633,-4.007060001511464,-6.010857916618326,-3.723296869450986,-4.909683341155133,-0.7997393481657256,-0.3169388091708221,-0.27614079748970255,0.226720474002388,-0.0263803709583354
4.1841841841841845,4.1841841841841845,4.1841841841841845,4.1841841841841845,4.1841841841841845,1.7960625717217777,1.3264318359750709,1.9926557475339777,1.1838779190367852,1.5999501059981145,-0.32976402449092,-0.10854889621519914,7.012607293868709,-0.010225926611865319,3.1555808735889674,0.25622618164002064,-0.9929775143334271,-2.5370947710115903,-3.03872449244451,-2.788165961231233,0.1767756707302059,0.16626137069674157,1.157723164890292,-0.14857265571653444,0.42868982949525597,-5.363136690538485,-3.9776749238100644,-5.93580414362785,-3.631631156964117,-4.826268725969724,-0.7876936060149728,-0.30329916791953476,-0.2516799692578844,0.24767214364148252,-0.0035634479405856276
4.1941941941941945,4.1941941941941945,4.1941941941941945,4.1941941941941945,4.1941941941941945,1.7977370973284728,1.3158699781101675,1.966575827495505,1.1529236239716176,1.571409893585922,-0.3278833192087019,-0.10686981424526301,7.024741877687046,-0.01183948897879825,3.1600535974361073,0.20250549160551712,-1.0326409501615748,-2.5961275504147556,-3.074612844034603,-2.836052123815912,0.16895229819506333,0.16329402729544346,1.1553265113341502,-0.14598900912364074,0.42876827665951034,-5.370257364049296,-3.9470796904844283,-5.858945373332376,-3.5388616155924093,-4.741386719287135,-0.775416365688647,-0.28957611530172533,-0.22717149767942513,0.2685404403004246,0.019237145121388816
4.2042042042042045,4.2042042042042045,4.2042042042042045,4.2042042042042045,4.2042042042042045,1.7988734511807596,1.304917023162697,1.939919409062766,1.1216267512131095,1.5424058902077384,-0.3260843258120636,-0.10522367135764878,7.0368477743271995,-0.013431728486530346,3.164522394472395,0.14872170515240787,-1.0719921172807492,-2.654382055997105,-3.1095671883657663,-2.883081401820571,0.16125296089265334,0.16046444835508858,1.153175388972084,-0.14319691974355284,0.4290748415358374,-5.375743355249034,-3.915283634672207,-5.780305031497064,-3.4450165033094033,-4.655063183852528,-0.7629113651723296,-0.27577382678218937,-0.20262283319579524,0.28931901572937896,0.04201447429097201
4.2142142142142145,4.2142142142142145,4.2142142142142145,4.2142142142142145,4.2142142142142145,1.799471286261918,1.293576301106124,1.9126945813194276,1.0899968241487656,1.5129469117900105,-0.3243658477699403,-0.10360909475809864,7.04892745563057,-0.015000515056012754,3.1689895767374523,0.09489119369231451,-1.1110190439872454,-2.711840574168543,-3.1435769020303193,-2.929239497165578,0.1536799196492061,0.1577734060091371,1.151270162785226,-0.14019731732249063,0.4296092565840003,-5.379593020659135,-3.8822964549030523,-5.699907085836379,-3.3501244050447556,-4.567324420807847,-0.7501824117247355,-0.26189650187937036,-0.17804143836664535,0.31000154909281047,0.06476161282362944
4.2242242242242245,4.2242242242242245,4.2242242242242245,4.2242242242242245,4.2242242242242245,1.7995304194958077,1.2818512599044611,1.8849096062610953,1.0580434674001884,1.483041912623235,-0.32272666473111755,-0.10202470278590738,7.0609833990112545,-0.016543726415008883,3.173457455312748,0.041030342594888594,-1.1497098574737177,-2.76848563393193,-3.1766316493488516,-2.974512377200064,0.14623539683935002,0.15522163023984212,1.1496111230051378,-0.13699119473145935,0.4303711849735339,-5.3818052149437,-3.848128212140331,-5.617776038709237,-3.254214223977345,-4.478197161678331,-0.7372333807176132,-0.2479483628865888,-0.15343478559792,0.3305817488931737,0.08747164327537027
4.2342342342342345,4.2342342342342345,4.2342342342342345,4.2342342342342345,4.2342342342342345,1.7990508317999314,1.2697454644607467,1.8565729162774518,1.0257764038915866,1.452699982633919,-0.3211655328958493,-0.10046910533438255,7.073018086702721,-0.018059248743767502,3.1779283396186377,-0.012844453800305662,-1.1880527874417872,-2.8243000121975044,-3.2087213855118315,-3.0188862789692963,0.13892157571020955,0.15280980865670757,1.1481984850266314,-0.13357960766299276,0.43136022068738294,-5.382379291250049,-3.8127893267125574,-5.533936919651514,-3.1573151727316437,-4.387708560228123,-0.7240682144549299,-0.23393365358635695,-0.12881035486701262,0.3510533548856365,0.11013765960834465
4.2442442442442445,4.2442442442442445,4.2442442442442445,4.2442442442442445,4.2442442442442445,1.7980326680885717,1.257262595529945,1.8276931115825654,0.9932054518884086,1.4219303446152944,-0.3196811853946087,-0.09894090427386909,7.08503400500301,-0.019544977318112375,3.1824045367119216,-0.06671679717455829,-1.2260361696833846,-2.8792667390217486,-3.239836359632631,-3.062347713399891,0.13174059971742505,0.15053858628784889,1.1470323893433785,-0.12996367430877775,0.4325758886465978,-5.381315101397509,-3.776290575135481,-5.448415277748197,-3.0594567644800366,-4.29588618418751,-0.7106909209717003,-0.2198566379581736,-0.10417563144565171,0.3714101399832618,0.13275276929293428
4.2542542542542545,4.2542542542542545,4.2542542542542545,4.2542542542542545,4.2542542542542545,1.7964762372260097,1.2444064485965969,1.7982789575941531,0.960340522006999,1.3907423514176311,-0.31827233267385474,-0.09743869387720937,7.097033643518729,-0.020998817149752755,3.1868883505841277,-0.12057029022191044,-1.2636484496297402,-2.9333691027691158,-3.2699671177110203,-3.1048834694015857,0.1246945718732962,0.1484085653843191,1.1461129015063174,-0.12614457501825874,0.4340176448560525,-5.378612995914417,-3.7386430868258014,-5.361237173847504,-2.9606688039537876,-4.202758006854241,-0.6971055728128259,-0.20572159888019245,-0.07953810362121219,0.3916459121520624,0.15531009540569765
4.2642642642642645,4.2642642642642645,4.2642642642642645,4.2642642642642645,4.2642642642642645,1.7943820119298346,1.2311809327175633,1.7683393822625963,0.9271916141961921,1.3591454830990066,-0.31693766288869896,-0.09596106124750922,7.109019494408038,-0.022418683623619845,3.191382081460748,-0.1743885416406618,-1.3008781858669416,-2.986590655195036,-3.299104505506243,-3.1464806178843134,0.11778555410724759,0.1464203052374599,1.1454400121048767,-0.12212355193832601,0.4356848765711391,-5.374273823923301,-3.699858340707504,-5.272429172619348,-2.8609813783654015,-4.108352398571558,-0.683316305792318,-0.19153283682515737,-0.05490526041714643,0.4117545162953572,0.1778027787225277
4.2742742742742745,4.2742742742742745,4.2742742742742745,4.2742742742742745,4.2742742742742745,1.7917506286243747,1.2175900693302169,1.737883473350523,0.8937688146917611,1.3271493440373967,-0.3156758423023509,-0.09450658674807967,7.12099405162288,-0.023802503132035222,3.195888025101625,-0.22815517112296904,-1.3377140536169854,-3.0389152164486624,-3.3272396713187917,-3.1871265156893833,0.11101556663881072,0.14457432200933337,1.1450136367710158,-0.11790190863419833,0.43757690248538733,-5.368298932874283,-3.6599481617118697,-5.182018334460548,-2.7604248482451452,-4.012698118085481,-0.6693273177332774,-0.17729466855100479,-0.030284589313227774,0.4317298361268496,0.20022397980639145
4.2842842842842845,4.2842842842842845,4.2842842842842845,4.2842842842842845,4.2842842842842845,1.7885828872442986,1.2036379910264394,1.706920475663786,0.8600822929446498,1.29476366000497,-0.31448551569222133,-0.09307384443442344,7.1329598101506715,-0.025148213705518313,3.20040847210271,-0.2818538143410164,-1.3741448481832705,-3.0903268799938313,-3.3543640686800447,-3.226808809433543,0.10438658736331331,0.14287108857628514,1.1448336162060875,-0.11348100969161497,0.43969297293895204,-5.360690168126791,-3.618924717172194,-5.090032207249284,-2.659029838194518,-3.915824303784005,-0.6551428671890228,-0.1630114257865277,-0.00568357396630164,0.45156579603186325,0.2225668810890088
4.2942942942942945,4.2942942942942945,4.2942942942942945,4.2942942942942945,4.2942942942942945,1.7848797509884444,1.189328940292805,1.6754597882346802,0.8261422985239221,1.261998275205475,-0.31336530676256014,-0.09166140248813473,7.144919265255696,-0.026453765640040847,3.204945707199408,-0.3354681279282406,-1.4101594883594804,-3.1408100174467464,-3.3804694589489386,-3.265515439264776,0.09790055125046236,0.14131103438568707,1.1448997162305041,-0.10886228030045901,0.4420322701479051,-5.351449872379717,-3.5768005131143474,-4.996498817951277,-2.5568272275594772,-3.81776046482087,-0.6407672721457502,-0.14868745391250499,0.018890308067762505,0.4712563629161661,0.2448246889458433
4.3043043043043046,4.3043043043043046,4.3043043043043046,4.3043043043043046,4.3043043043043046,1.7806423460239533,1.1746672682173307,1.6435109614582581,0.7919591579953739,1.2288631492756257,-0.3123138185635013,-0.09026782365258001,7.156874911720411,-0.027717122120537528,3.209502008571715,-0.38898179445409403,-1.4457470198008162,-3.190349283328911,-3.4055479138148965,-3.3032346425286776,0.09155934975600423,0.13989454532590231,1.1452116278562028,-0.10404720581993897,0.4445939084542613,-5.340580884950174,-3.533588390444292,-4.901446664080279,-2.4538481410262802,-3.7185364721266136,-0.6262049087071219,-0.13432711063869673,0.043429587610226694,0.4907955480418199,0.26699063576376725
4.314314314314315,4.314314314314315,4.314314314314315,4.314314314314315,4.314314314314315,1.7758719611407985,1.1596574331631881,1.6110836941826145,0.7575432717767568,1.1953683542513946,-0.31132963391638996,-0.08889166567022745,7.168829243086933,-0.028936259840483036,3.2140796471513617,-0.4423785273908317,-1.4808966183565597,-3.2389296197338577,-3.4295918177062448,-3.339954957344308,0.08536483024664024,0.1386219636095125,1.1457689673818787,-0.09903733132546104,0.4473769345966615,-5.328086540901102,-3.489301521033715,-4.8049047050154465,-2.35012393914279,-3.6181825493096413,-0.6114602097611858,-0.1199347646771069,0.06792680613304974,0.5101774088494981,0.2890579820007782
4.324324324324325,4.324324324324325,4.324324324324325,4.324324324324325,4.324324324324325,1.7705700473568167,1.1443039994097801,1.5781878307540271,0.7229051109705714,1.1615240715001403,-0.31041131584525916,-0.08753148172149161,7.180784750898902,-0.03010916961734694,3.2186808859311777,-0.49564207607081007,-1.5155975933629477,-3.28653626090627,-3.4525938701033922,-3.375665226088423,0.07931879543837309,0.13749358766984218,1.1465712765109624,-0.09383426113733058,0.4503803280016309,-5.313970670017965,-3.4439534037049797,-4.706902353178274,-2.2456862087681304,-3.5167292634500784,-0.5965376636300301,-0.1055147944119192,0.09237451802917655,0.5293960507667173,0.31102001823713493
4.334334334334335,4.334334334334335,4.334334334334335,4.334334334334335,4.334334334334335,1.7647382174733606,1.1286116357615994,1.5448333580178573,0.6880552141753952,1.127340588619504,-0.30955740801432724,-0.0861858208649597,7.19274392394396,-0.03123385700373916,3.2233079792768775,-0.5487562306327894,-1.5498393908953574,-3.333154737732087,-3.4745470877560622,-3.4103545987870265,0.07342300284845434,0.13650967207081174,1.1476180224923,-0.08843965833142646,0.45360300109532314,-5.298237595634884,-3.397557860116617,-4.607469465071752,-2.1405667534536166,-3.4142075157892244,-0.5814418127025863,-0.09107158656651054,0.11676529287885382,0.5484456290014291,0.33287006721728996
4.344344344344345,4.344344344344345,4.344344344344345,4.344344344344345,4.344344344344345,1.7583782455817105,1.112585114125289,1.5110304022761167,0.653004184276715,1.092828296304018,-0.3087664351713808,-0.08485322847886581,7.204709247497093,-0.032308342894060066,3.2279631722414908,-0.6017048269557332,-1.5836115969788163,-3.3787708821382454,-3.4954448068039135,-3.4440125364132235,0.06767916426109995,0.13567042743014623,1.1489085982835008,-0.08285524423199736,0.45704379963565483,-5.280892133310525,-3.3501290305505997,-4.506636332184484,-2.0347975837578693,-3.3106485323174315,-0.5661772520509938,-0.07660953486794621,0.14109171771128992,0.567320350320433,0.35460148588199936
4.354354354354355,4.354354354354355,4.354354354354355,4.354354354354355,4.354354354354355,1.7514920665203968,1.0962293080553416,1.476789226202635,0.6177626852182436,1.0579976851803805,-0.3080369035969096,-0.08353224670367812,7.216683202565053,-0.03333066412647056,3.232648699882633,-0.654471751578604,-1.6169039407558554,-3.423370831400696,-3.5152806847998948,-3.47662881409036,0.062088945207136106,0.13497602035596337,1.150442322736892,-0.07708279788673508,0.4607015030647293,-5.261939589354185,-3.3016813696027,-4.404433671762541,-1.9284109074990736,-3.206083854263279,-0.5507486280309517,-0.06213303870936635,0.16534639926096206,0.5860144748120618,0.3762076673899897
4.364364364364365,4.364364364364365,4.364364364364365,4.364364364364365,4.364364364364365,1.744081775283594,1.0795491912688804,1.442120225716762,0.5823414387547005,1.022859342612365,-0.3073673015588554,-0.08222141488566471,7.228668265132075,-0.03429887407999902,3.237366786582833,-0.7070409466046575,-1.6497062976107453,-3.4669410323594096,-3.5340487026357303,-3.5081935241994744,0.05665396445773367,0.13442657339675904,1.1522184408080323,-0.0711241555242845,0.4645748248814421,-5.241385759202508,-3.252229641777238,-4.3008926174518685,-1.8214391199473512,-3.1005453284869433,-0.5351606368664807,-0.047646501810668686,0.18952196621789083,0.6045223176326072,0.3976820431285639
4.374374374374375,4.374374374374375,4.374374374374375,4.374374374374375,4.374374374374375,1.7361496263807759,1.0625498361299721,1.4070339268165615,0.5467512211870471,0.9874239494763284,-0.30675609977283663,-0.08091927002130303,7.240666905407158,-0.03521104326660339,3.242119645373118,-0.7593964145887422,-1.6820086922491637,-3.509468245539072,-3.5517431663689427,-3.5386970793901327,0.051375793532384924,0.13402216500480646,1.1542361237867158,-0.06498120999435601,0.4686624130341539,-5.21923692564733,-3.201788916987556,-4.19604470981407,-1.713914793960225,-2.9940650977806813,-0.5194180232195288,-0.0331543308778958,0.21361107147119407,0.6228382507359567,0.4190180847125426
4.384384384384385,4.384384384384385,4.384384384384385,4.384384384384385,4.384384384384385,1.7276980331478209,1.0452364121039364,1.3715409823724576,0.5110028600811728,0.9517022769083094,-0.3062017518677096,-0.07962434720239714,7.252681587073095,-0.036065259918008255,3.2469094772600697,-0.8115222234061177,-1.7138013017323581,-3.5509395491742306,-3.568358708950862,-3.5681302154937113,0.04625595622127227,0.13376282951297902,1.1564944695503974,-0.058655910190610866,0.4729628503333117,-5.195499856915198,-3.150374565963602,-4.089921886718497,-1.6058706700641905,-2.8866755910793924,-0.5035255787448539,-0.018660934261735394,0.2376063943452375,0.6409567045859077,0.4402093059709215
4.394394394394395,4.394394394394395,4.394394394394395,4.394394394394395,4.394394394394395,1.7187295670097797,1.0276141841821205,1.335652168882312,0.4751072309710258,0.915705183023703,-0.30570269485632245,-0.07833518006176812,7.264714766537523,-0.036859630567138396,3.251738470556546,-0.8634025111013099,-1.7450744584648785,-3.5913423431376525,-3.5838902918550977,-3.5964839943382603,0.04129592812217413,0.13364855712500387,1.158992502839961,-0.052150260456495554,0.477474654883892,-5.170181804599151,-3.098002255568007,-3.9825564736135326,-1.4973396464854023,-2.7784095135842306,-0.48748814063062607,-0.00417072061554189,0.26150064282770175,0.6588721698506467,0.4612492649206506
4.404404404404405,4.404404404404405,4.404404404404405,4.404404404404405,4.404404404404405,1.7092469566955313,1.0096885112776222,1.2993783831889218,0.4390752540471978,0.8794436096105093,-0.3052573496113209,-0.07705030121938108,7.276768892186175,-0.03759228062397188,3.2566088002162803,-0.9150214907155263,-1.7758186531349762,-3.630664352770714,-3.598333206605979,-3.623749806464074,0.0364971361920486,0.13367929391914932,1.1617291755577481,-0.0454663199742063,0.48219628053753383,-5.143290501443385,-3.0446879440221064,-3.873981173680059,-1.3883547691325202,-2.669299836802281,-0.4713105901251912,0.010311902446712668,0.28528655578888795,0.6765791990788724,0.48213156572692667
4.414414414414415,4.414414414414415,4.414414414414415,4.414414414414415,4.414414414414415,1.6992530874045664,0.9914648445924464,1.2627306391609348,0.40291789083196755,0.8429285787971674,-0.3048641213458584,-0.07576824272877347,7.28884640363861,-0.038261354945637455,3.261522627172559,-0.966363455091163,-1.8060245376067694,-3.6688936326146493,-3.611683076206498,-3.649919373739164,0.03186095831343127,0.13385494186534433,1.1647033670877522,-0.03860620213696993,0.48712611736422384,-5.114834158981496,-2.9904478760433344,-3.7642290578701,-1.2789492215347638,-2.559379788505331,-0.4549978510504478,0.024782529692149252,0.30895690519158625,0.6940724083570542,0.5028498606494077
4.424424424424425,4.424424424424425,4.424424424424425,4.424424424424425,4.424424424424425,1.6887509999261532,0.9729487259565963,1.2257200643381956,0.36664614084181657,0.8061711896959856,-0.3045214000990664,-0.07448753652364876,7.300949731006602,-0.0388650184005829,3.266482097681175,-1.0174127816519412,-1.8356829277632987,-3.706018570041529,-3.623935856465321,-3.6749847518738257,0.027388722875778888,0.1341753588557247,1.1679138846378854,-0.03157207390483254,0.49226249214338985,-5.084821465028999,-2.9352985778954896,-3.653333554833667,-1.1691563147382322,-2.4486828426107956,-0.438554888302287,0.0392367596099454,0.3325044982908341,0.7113464789473223,0.5233978519737549
4.434434434434435,4.434434434434435,4.434434434434435,4.434434434434435,4.434434434434435,1.6777438897111547,0.9541457861396007,1.1883578965425434,0.3302710382384342,0.7691826150231904,-0.3042275612261356,-0.07320671486449919,7.3130812941554515,-0.03940145642664256,3.2714893426678624,-1.0681539371572197,-1.8647848062996057,-3.7420278887838583,-3.6350878372224744,-3.6989383328335355,0.02308170837188607,0.13464035874859687,1.1713594636042104,-0.024366155144152336,0.49760366887425256,-5.053261581030925,-2.879256852353375,-3.541328440736883,-1.0590094771635774,-2.337242708987874,-0.4219867063385538,0.05367019575114476,0.3559221798228964,0.7283961589054918,0.5437692939279141
4.444444444444445,4.444444444444445,4.444444444444445,4.444444444444445,4.444444444444445,1.6662351058967806,0.9350617431349966,1.150655480455094,0.2938036484692295,0.7319740976966286,-0.3039809658928591,-0.07192431078512224,7.325243501968419,-0.03986887558283435,3.276546477080405,-1.1185714824290325,-1.8933213254649908,-3.7769106523617286,-3.6451356434733237,-3.7217728471494524,0.01894114300949771,0.13524971142580502,1.1750387679570262,-0.01699071795099783,0.5031478493052801,-5.020164139265254,-2.8223397735833435,-3.4282478289744884,-0.9485422444281058,-2.225093323192055,-0.40529834765499057,0.06807844806690362,0.37920283418279926,0.7452162646787265,0.5639579945825546
4.454454454454455,4.454454454454455,4.454454454454455,4.454454454454455,4.454454454454455,1.6542281502845686,0.915702400418288,1.1126242641610475,0.25725506489837535,0.6945569474121496,-0.3037799615744876,-0.07063885853889415,7.337438751614514,-0.040265504094718366,3.2816555992456236,-1.1686500770504193,-1.9212838097536054,-3.810656267406475,-3.654076236390511,-3.743481366125819,0.014968204338235046,0.13600314286348442,1.178950390648691,-0.009448085958657848,0.5088931734825838,-4.9855392399030904,-2.7645646819413203,-3.3141261597798524,-0.8377882491354184,-2.1122688361310757,-0.3884948912496248,0.08245713424476672,0.402339387589756,0.7618016826823586,0.583957817735087
4.464464464464465,4.464464464464465,4.464464464464465,4.464464464464465,4.464464464464465,1.641726676271913,0.8960736451789094,1.0742757956630764,0.22063640542940835,0.6569425371997192,-0.30362288255874353,-0.06934889404466532,7.349669427819866,-0.04058959239315122,3.2868187902314276,-1.2183744840336121,-1.948663758542575,-3.8432544868798404,-3.661906914243537,-3.76405730394359,0.011164018891948685,0.13690033521617884,1.1830928540430554,-0.0017406336294742116,0.5148377203170874,-4.949397447926444,-2.7059491786898686,-3.1989981897356636,-0.7267812106356919,-1.9988036036655046,-0.37158145107607093,0.09680188104256782,0.42532481023982766,0.7781473708553827,0.6037626847766864
4.474474474474475,4.474474474474475,4.474474474474475,4.474474474474475,4.474474474474475,1.6287344877374619,0.8761814465267374,1.0356217193643529,0.18395880912041387,0.6191422999603081,-0.30350805045284157,-0.06805295533214142,7.361937902142886,-0.04083941364627204,3.2920381132141348,-1.2677295744566635,-1.9754528486768368,-3.874695413187649,-3.668625313215715,-3.7834944196596525,0.007529661846607221,0.13794092691429663,1.1874646103663802,0.006129214468786935,0.5209795081702986,-4.911749789904565,-2.646511120635926,-3.0828989811884893,-0.6155549247597185,-1.8847321761470948,-0.3545631744862175,0.11110832561954552,0.4481521184451583,0.7942483601941527,0.6233665765417526
4.484484484484485,4.484484484484485,4.484484484484485,4.484484484484485,4.484484484484485,1.6152555378807227,0.8560318536736908,0.9966737725222884,0.1472334327928264,0.5811677249846117,-0.3034337746943616,-0.06674958298661489,7.374246532253457,-0.041013264284558544,3.297315612851247,-1.3167003320671014,-2.001642936999914,-3.9049695011870655,-3.6742294081182467,-3.801786819101026,0.0040661566938253605,0.1391245127748751,1.1920640421795927,0.014158984401804726,0.5273164954585011,-4.872607750629826,-2.5862686146908347,-2.9658638915704305,-0.5041432535298325,-1.7700892878981054,-0.33744524066276976,0.12537211686427274,0.4708143767591413,0.8100997562638144,0.6427635351392457
4.494494494494495,4.494494494494495,4.494494494494495,4.494494494494495,4.494494494494495,1.6012939280162355,0.8356309940909794,0.9574437816740661,0.11047144763487793,0.5430303544546601,-0.3033983530658176,-0.06543732059291126,7.386597661216363,-0.04110946451879331,3.302653314659869,-1.365271857851212,-2.027226062829858,-3.9340675610865063,-3.6787175130012013,-3.818928956653476,0.0007744749301306424,0.14045064412561953,1.1968894628717477,0.02234615362258888,0.5338465812751867,-4.8319832696141685,-2.5252400123543244,-2.847928562631123,-0.39258011485085503,-1.654909846634794,-0.3202328590421324,0.13958891671899332,0.4933047000868613,0.8256967406870124,0.6619476657653387
4.504504504504505,4.504504504504505,4.504504504504505,4.504504504504505,4.504504504504505,1.5868539063226734,0.8149850716425576,0.9179436590350523,0.07368403580072787,0.5047417799293862,-0.3034000722127663,-0.0641147151784153,7.398993616779166,-0.04112635885078268,3.3080532244009726,-1.4134293745675592,-2.0521944503795972,-3.961980761237338,-3.6820882816612204,-3.8349156369439905,-0.002344464237936897,0.141918828942179,1.2019391171745322,0.03068815174015095,0.5405676060315346,-4.789888737447183,-2.4634439041241323,-2.7291289095833635,-0.2808994721841939,-1.5392289228382932,-0.30293126772810436,0.1537544014999631,0.5156162557801787,0.8410345726094228,0.6809131384968365
4.514514514514515,4.514514514514515,4.514514514514515,4.514514514514515,4.514514514514515,1.5719398665472604,0.7941003646953543,0.8781853988711861,0.03688238700631047,0.4663136388152187,-0.30343720816529784,-0.06278031765504219,7.411436710664769,-0.04106231657667305,3.313517327469674,-1.461158231243362,-2.0765405111209696,-3.9887006308165023,-3.684340708045789,-3.84974201641661,-0.005289794172802587,0.14352853199861662,1.207211181697664,0.039182361302727405,0.5474773521147445,-4.746336992016932,-2.40089911383296,-2.609501110165669,-0.16913532420824512,-1.4230817390761186,-0.2855457318968755,0.16786426321339504,0.5377422657168112,0.8561085901416599,0.699654190064815
4.524524524524525,4.524524524524525,4.524524524524525,4.524524524524525,4.524524524524525,1.5565563466658945,0.7729832242068542,0.8381810738464498,7.769512293550204e-05,0.42775761082277597,-0.303508026862749,-0.061432683260019,7.4239292378688555,-0.040915732282711365,3.3190475882917285,-1.5084439076323604,-2.1002568460917055,-4.01421906239926,-3.6854741265539555,-3.863403604801139,-0.00806070106882787,0.14527917503102847,1.21270376548502,0.047826118595315686,0.5545735445640214,-4.701341314594685,-2.3376246929144866,-2.4890815936250927,-0.05732169446824115,-1.3065036592775476,-0.26808154219380637,0.181914210866605,0.5596760083627856,0.8709142117771239,0.7181651256079413
4.534534534534535,4.534534534534535,4.534534534534535,4.534534534534535,4.534534534534535,1.5407080274993894,0.7516400717906127,0.7979428313465342,-0.03671884523032053,0.3890854144107399,-0.3036107846814807,-0.06007037199534248,7.436473475962449,-0.040685026333299006,3.324645949726414,-1.5552720186328142,-2.123336248144675,-4.0385283144212725,-3.685488212233411,-3.8758962664742866,-0.010656424199194124,0.1471701369142611,1.2184149105913213,0.056616714451280456,0.5618538517640077,-4.654915425784722,-2.2736399146002033,-2.367907029623664,0.054507378981302104,-1.1895301779661442,-0.2505440131224823,0.19589997177396312,0.5814108208176287,0.885446937785356,0.7364403204049412
4.544544544544545,4.544544544544545,4.544544544544545,4.544544544544545,4.544544544544545,1.524399731286255,0.7300773977602932,0.7574828897798186,-0.07349604209439532,0.3503088032179928,-0.30374372896555707,-0.058691949065779354,7.449071684399769,-0.04036864535119073,3.3303143324759903,-1.6016283186642897,-2.1457717041387014,-4.061621013529266,-3.684382980873863,-3.8872162217128285,-0.013076256146624688,0.14920075385167364,1.224342592679201,0.06555139507778253,0.5693158861554497,-4.607073481340499,-2.2089642680488115,-2.2460143170718228,0.1663178539383862,-1.072196909452703,-0.23293848142653018,0.209817292857249,0.6029401008416755,0.8997023515804757,0.7544742215856879
4.554554554554555,4.554554554554555,4.554554554554555,4.554554554554555,4.554554554554555,1.5076364202124517,0.7083017591528246,0.7168135348567887,-0.11024270957715651,0.31143956248510235,-0.3039050985601662,-0.05729598531527583,7.461726103831625,-0.03996506268969257,3.336054634501914,-1.647498706001907,-2.167556397070282,-4.083490156819579,-3.682158788996688,-3.8973600478384047,-0.015319543017875093,0.15137031957788644,1.2304847216364752,0.07462736289477918,0.5769572049628825,-4.557830067848382,-2.143617452409994,-2.1234405728922447,0.2780756944164252,-0.9545395769919065,-0.21527030446469136,0.22366194194001762,0.6242573088648816,0.9136761210642873,0.7722613498203885
4.564564564564565,4.564564564564565,4.564564564564565,4.564564564564565,4.564564564564565,1.4904231948985667,0.6863197777312778,0.6759471158490291,-0.1469476712584152,0.2724895054662455,-0.30409312434761887,-0.055881057661643405,7.474438955424544,-0.03947277889671499,3.3418687304479837,-1.6928692270667203,-2.1886837081455734,-4.10412911396389,-3.67881633374086,-3.9063246802536162,-0.017385684641926503,0.1536780855744544,1.2368391422134226,0.08384177738734003,0.5847753109391118,-4.507200198280328,-2.077619370824355,-2.000223120717489,0.38974688100508,-0.836594001905993,-0.19754485857964613,0.23742970903558236,0.6453559699765213,0.9273639999436455,0.7897963009863593
4.574574574574575,4.574574574574575,4.574574574574575,4.574574574574575,4.574574574574575,1.4727652928448745,0.6641381379680733,0.6348960418289278,-0.1835997635920007,0.23347046983266265,-0.3043060297857637,-0.054445749529388916,7.487212440185836,-0.03889032217054027,3.3477584710705908,-1.7377260806709343,-2.2091472187920003,-4.123531629221512,-3.67435665264519,-3.9141074133690936,-0.01927413475182225,0.15612326129839907,1.2434036346798873,0.09319175597101907,0.5927676531262656,-4.455199307416823,-2.0109901243613684,-1.8763994795249026,0.5012974212258784,-0.7183960926787495,-0.17976753746108504,0.25111640762822096,0.6662296758951747,0.9407618290216773,0.8070737478118774
4.584584584584585,4.584584584584585,4.584584584584585,4.584584584584585,4.584584584584585,1.4546680868347552,0.6417635850091296,0.593672777891237,-0.22018783930386088,0.19439431406873764,-0.3045420314486523,-0.052988651280556735,7.500048738294805,-0.03821624880716553,3.353725682676253,-1.7820556222166617,-2.228940712608883,-4.141691823337611,-3.6687811233269483,-3.9207059014212713,-0.02098440115009246,0.15870501442353002,1.2501759155019956,0.1026743748700189,0.6009316276331823,-4.401843247141509,-1.9437500058971566,-1.7520073522122461,0.6126933598794679,-0.5999818340231496,-0.16194375050352774,0.26471787594721724,0.6868720869183961,0.9538655374624732,0.8240884414966125
4.594594594594595,4.594594594594595,4.594594594594595,4.594594594594595,4.594594594594595,1.4361370832969556,0.6192029226195778,0.5522898413576426,-0.2567007707851539,0.15527291386180056,-0.30479933956929217,-0.051508360643452336,7.512950008440328,-0.037449143639085254,3.3597721665666023,-1.8258443678469443,-2.2480581772564925,-4.158604195326794,-3.662091463056976,-3.926118159180612,-0.022516045857716542,0.16142247109448113,1.2571536380382848,0.11228667000787987,0.6092645784289018,-4.347148281608894,-1.8759194939339996,-1.6270846141175173,0.7239007893813526,-0.4813872759259624,-0.14407892115938492,0.27822997823334766,0.7072769338514772,0.9666711440288579,0.8408352133081468
4.604604604604605,4.604604604604605,4.604604604604605,4.604604604604605,4.604604604604605,1.4171779206271957,0.5964630111116637,0.5107597979654964,-0.29312745347929847,0.11611815848675276,-0.3050761585843212,-0.050003483139116615,7.525918387164952,-0.036587620465379965,3.3658996984909875,-1.8690789985477747,-2.266493806282951,-4.17426362414152,-3.6542897282313955,-3.9303425625500625,-0.02386868524657864,0.164274716193385,1.264334393255034,0.1220256379104226,0.6177637981520143,-4.291131082286666,-1.8075192463634253,-1.5016693014864668,0.8348858600829664,-0.36264852267267145,-0.12617848528777129,0.29164860599743053,0.727438019914715,0.9791747582928652,0.8573089761540903
4.614614614614615,4.614614614614615,4.614614614614615,4.614614614614615,4.614614614614615,1.3977963674696294,0.5735507652554703,0.4690952580418721,-0.3294568092619513,0.07694194718661428,-0.3053706876804373,-0.0484726325054211,7.538955988215786,-0.03563032247298021,3.3721100281068694,-1.9117463641998715,-2.284242000888435,-4.188665370224816,-3.6453783137401077,-3.9333778490535773,-0.025041990155375816,0.16726079361910376,1.271715710460573,0.13188823662066917,0.626426528935621,-4.233808722874081,-1.7385700941748004,-1.3757995998913233,0.9456147905749427,-0.2438017218560424,-0.10824788949956624,0.30496967927055296,0.7473492226286031,0.9913725818185513,0.8735047261293238
4.624624624624625,4.624624624624625,4.624624624624625,4.624624624624625,4.624624624624625,1.3779983209586841,0.5504731521730973,0.42730887266410966,-0.3656777898128838,0.03775618555009576,-0.3056811213424178,-0.04691443111865513,7.552064901902303,-0.034575922648977866,3.3784048784481637,-1.9538334875789767,-2.301297371626132,-4.201805076946859,-3.635359952232253,-3.9352231182145454,-0.026035685988944113,0.17037970657893112,1.279295058058351,0.14187138662546375,0.6352499632476571,-4.17519867409799,-1.6690930351113251,-1.2495138326042448,1.0560538779694444,-0.12488305337168651,-0.0902925894992286,0.3181891478455953,0.7670044956763773,1.0032609093167857,0.88941754403789
4.634634634634635,4.634634634634635,4.634634634634635,4.634634634634635,4.634634634634635,1.3577898049218142,0.5272371892169369,0.38541332980801835,-0.40177937997873064,-0.001427218112702362,-0.3060056499025614,-0.04532751041247665,7.565247194461311,-0.03342312418385924,3.3847859454016977,-1.9953275683034541,-2.3176547400394445,-4.21367877192494,-3.6242377132788666,-3.935877831824017,-0.02684955280097238,0.17363041789267647,1.2870698443185316,0.15197197179351074,0.6442312447463193,-4.115318798388096,-1.5991092272753726,-1.1228504489290485,1.166169508158421,-0.005928718403968976,-0.07231804842387105,0.33130299250967615,0.7863978707433434,1.014836129771667,0.9050425968890751
4.644644644644645,4.644644644644645,4.644644644644645,4.644644644644645,4.644644644644645,1.3371769680437184,0.5038499418326947,0.3434213504849086,-0.43775060112558806,-0.04059635639536007,-0.30634246009138494,-0.04371051129409914,7.578504907429262,-0.032170660865537486,3.3912548971919416,-2.036215986727992,-2.3333091402349377,-4.224282868226462,-3.6120150024329862,-3.935341814098646,-0.027483425360079087,0.17701185030903868,1.295037418167881,0.16218684032454483,0.6533674691503373,-4.054187344433061,-1.528639982685117,-0.9958480124947608,1.2759281660446773,0.11302507159438267,-0.054329735180099065,0.344307226267142,0.8055234593324329,1.0260947275382233,0.9203751393672234
4.654654654654655,4.654654654654655,4.654654654654655,4.654654654654655,4.654654654654655,1.3161660819925793,0.4803185214078054,0.30134568486863167,-0.4735805144804398,-0.07973932641987402,-0.30668973558940815,-0.04206208455758794,7.591840057022067,-0.030817297464064534,3.397813373874164,-2.0764863077822264,-2.3482558203905533,-4.233614165454562,-3.5986955601874966,-3.933615251728307,-0.02793719319923217,0.18052288683417278,1.3031950699977093,0.17251280570934344,0.6626556851238244,-3.9918229416191133,-1.4577067607844112,-0.8685451895145533,1.3852964457426336,0.23194210592561793,-0.03633312277911942,0.3571978955527294,0.8243754545554283,1.0370332834110623,0.9354105152748394
4.664664664664665,4.664664664664665,4.664664664664665,4.664664664664665,4.664664664664665,1.2947635395088932,0.4566500831058972,0.25919910841380417,-0.5092582244603949,-0.11884423345995625,-0.3070456575798576,-0.04038089129414036,7.60525463352266,-0.029361830106905493,3.4044629868361738,-2.1161262847531095,-2.3624902441986366,-4.2416698507160735,-3.584283460831034,-3.9306986938133646,-0.028210800648497233,0.18416237107234917,1.311540032489615,0.18294664770028934,0.6720928951754388,-3.9282445943528583,-1.3863311619078957,-0.7409807370136505,1.4942410607456718,0.35078618566989284,-0.018333686670627576,0.36997108143453133,0.8429481328993219,1.0476484756636482,0.9501441589485371
4.674674674674675,4.674674674674675,4.674674674674675,4.674674674674675,4.674674674674675,1.2729758524574786,0.43285182368796665,0.21699441796640048,-0.5447728819887242,-0.15789919456179244,-0.3074084053021225,-0.0386656032992247,7.61875060067644,-0.027803086644661523,3.4112053183087965,-2.1551238630098855,-2.376008092243333,-4.248447499471484,-3.5687831112022947,-3.926593051691629,-0.02830424685110432,0.18792910757860193,1.3200694814587863,0.19348511329218793,0.6816760565715787,-3.863471676270028,-1.31453492070332,-0.6131934910297762,1.6027288540569813,0.469521134704435,-0.000336903075978918,0.3826229008064009,0.861235855967259,1.0579370810578856,0.9645715966474077
4.684684684684685,4.684684684684685,4.684684684684685,4.684684684684685,4.684684684684685,1.2508096498432513,0.4089309793209251,0.17474442786789615,-0.5801136877966848,-0.19689234216115764,-0.30777615660579255,-0.03691490347645412,7.632329895094819,-0.026139927007129946,3.4180419208852344,-2.193467183670528,-2.3888052633119377,-4.253945076266687,-3.5521992493431362,-3.92129959865504,-0.028217585762828717,0.1918218622232584,1.3287805367145977,0.2041249177130403,0.6914020822633371,-3.797523924331918,-1.2423398995130879,-0.4852223547897447,1.710726808280812,0.5881108107155898,0.017651752678846798,0.3951495075694299,0.8792330721935484,1.067895975823709,0.9786884479133809
4.694694694694695,4.694694694694695,4.694694694694695,4.694694694694695,4.694694694694695,1.228271675791375,0.3848948233741863,0.13246196605414914,-0.6152698957101309,-0.23581182769578843,-0.3081470885051108,-0.03512748623807274,7.645994425667027,-0.024371243549593427,3.4249743170494527,-2.2311445872085347,-2.4008778756398006,-4.258160935346261,-3.5345369430508757,-3.914819969556173,-0.027950926134686176,0.1958393625682387,1.337670262938242,0.21486274542447042,0.7012678418269281,-3.730421432811328,-1.169768081717039,-0.3571062868657885,1.8182020556710699,0.7065191162003951,0.0356268078299823,0.4075470938021429,0.8969343185322091,1.0775221366083738,0.9924904269031701
4.704704704704705,4.704704704704705,4.704704704704705,4.704704704704705,4.704704704704705,1.205368787492398,0.36075066420496416,0.09015987015020645,-0.6502308159199052,-0.2746458252119118,-0.3085193777336712,-0.03330205790193186,7.6597460729803695,-0.022495961389232898,3.432003998713745,-2.26814461699897,-2.412222268088411,-4.261093821148119,-3.5158015883302274,-3.907156160304694,-0.027504431478948155,0.19998029825501087,1.3467356705771296,0.2256952511315015,0.7112701624173065,-3.6621846471698203,-1.0968415650384922,-0.22888428931523322,1.9251218881341883,0.824710009454337,0.053582793841601806,0.41981189091905047,0.9143342221185436,1.0868126413951664,1.005973343691391
4.714714714714715,4.714714714714715,4.714714714714715,4.714714714714715,4.714714714714715,1.182107953113007,0.33650584293295627,0.04785098356222444,-0.6849858182350219,-0.31338253496383306,-0.308891201299193,-0.031437337084835676,7.673586688749113,-0.02051303873156202,3.4391324267656045,-2.3044560228026953,-2.4228350012562974,-4.262742868679367,-3.4959989077453635,-3.898310527253903,-0.026878320018487657,0.20424332140408297,1.3559737167557835,0.23661906080137432,0.7214058297346807,-3.5928343578281856,-1.0235825548155892,-0.10059539580712651,2.0314537671832444,0.9426475155419403,0.07151424807053719,0.43194017081720953,0.9314275019032333,1.095764670391251,1.0191331055444632
4.724724724724725,4.724724724724725,4.724724724724725,4.724724724724725,4.724724724724725,1.158496249673033,0.3121677312050904,0.005548151567693075,-0.7195243353176476,-0.3520101870054873,-0.3092607370382024,-0.02953205509213679,7.687518095252162,-0.01842146718678398,3.4463610306240553,-2.340067764187706,-2.4327128585224136,-4.263107603773268,-3.4751349486725873,-3.8882857864775766,-0.026072864619471368,0.20862704702591048,1.3653813062029485,0.24763077269109707,0.7316715890036325,-3.522391693831989,-0.9500133572399918,0.02772134026056236,2.1371653338402785,1.0602957372468547,0.08941571542907131,0.44392824701044103,0.9482089702584567,1.1043755068843815,1.0319657181649045
4.734734734734735,4.734734734734735,4.734734734734735,4.734734734734735,4.734734734734735,1.1345408608893552,0.28774372895101424,-0.03673578259484592,-0.7538358658988954,-0.3905170447728609,-0.3096261641704536,-0.027584956303462898,7.701542084779711,-0.016220272075974457,3.453691207805565,-2.3749690138865502,-2.441852847021692,-4.262187943227219,-3.453216081454157,-3.8770850129373065,-0.025088392707418843,0.21313005344309383,1.37495529219464,0.25872695838341375,0.7420641459645403,-3.4508781164141453,-0.8761563725649861,0.1560268576495553,2.24222441848381,1.1776188659981064,0.10728175004540541,0.4557724757508617,0.9646735345555429,1.1126425380682248,1.0444672869056375
4.744744744744745,4.744744744744745,4.744744744744745,4.744744744744745,4.744744744744745,1.110249074987358,0.26324126213001237,-0.07898798163539657,-0.7879099779744552,-0.4288914086561931,-0.3099856638529194,-0.025594798554457353,7.7156604190890326,-0.013908512726997727,3.461124323499674,-2.4091491610888043,-2.45025219855246,-4.259984194821727,-3.4302489974538326,-3.8647116395406123,-0.023925286166654618,0.2177508827237371,1.384692477512836,0.2699041638308758,0.7525801678770068,-3.3783154124564763,-0.8020340882850638,0.28428209917207115,2.3465990506385443,1.294581192769185,0.12510691692129466,0.467469257137386,0.9808161987136806,1.1205632558360366,1.0566340179539453
4.754754754754755,4.754754754754755,4.754754754754755,4.754754754754755,4.754754754754755,1.0856282824806127,0.23866778047003592,-0.12119561812023179,-0.8217363119790873,-0.4671216195608698,-0.3103374197331834,-0.02356035351441753,7.729874828869564,-0.011485282760066025,3.468661710154478,-2.4425978146675975,-2.4579083704154634,-4.256497057220354,-3.4062407070147245,-3.851169456090102,-0.022583981223184016,0.22248804112583626,1.3945896154195276,0.2811589104076984,0.7632162845349835,-3.3047256878522346,-0.727669072289058,0.4124480235802057,2.4502574687043106,1.4111471189466527,0.14288579358634526,0.47901503621086433,0.996632064719213,1.128135257542455,1.0684622194847089
4.764764764764765,4.764764764764765,4.764764764764765,4.764764764764765,4.764764764764765,1.0606859739194574,0.21403075519953405,-0.16334587837655257,-0.855304583939013,-0.5051960624559265,-0.31067961850206466,-0.02148040705971593,7.744187013217465,-0.008949710362855351,3.4763046670720774,-2.475304806339218,-2.4648190461842185,-4.251727619750674,-3.3811985373200772,-3.836462608124009,-0.021064968311028692,0.2273399995525607,1.4046434106458245,0.2924876959690825,0.7739690892932842,-3.230131360771641,-0.653083965988917,0.5404856174502649,2.553168129621247,1.5272811671649629,0.16061297174847255,0.4904063040355212,1.0121163341150516,1.135356246733177,1.0799483027825845
4.774774774774775,4.774774774774775,4.774774774774775,4.774774774774775,4.774774774774775,1.0354297376091597,0.18933767677277655,-0.20542596639289454,-0.888604588601243,-0.5431031699090803,-0.3110104504453078,-0.01935375964289059,7.758598639119803,-0.0063009585550941735,3.484054460014129,-2.507260193754823,-2.4709821364064806,-4.245677362066319,-3.355130130157639,-3.820595595648454,-0.01936879192206281,0.23230519401829036,1.4148505203958226,0.30388699591767787,0.784835140105174,-3.154555154832455,-0.5783014774262085,0.6683559070584357,2.655299718468306,1.6429479921041967,0.1782830589400149,0.5016395987663664,1.027264309459765,1.142224033842298,1.0910887833327694
4.784784784784785,4.784784784784785,4.784784784784785,4.784784784784785,4.784784784784785,1.00986725729836,0.1645960525893616,-0.2474231077140951,-0.9216262025388912,-0.5808314256072136,-0.31132810999416927,-0.017179226657292435,7.773111340948514,-0.0035382254425446666,3.4919123208176086,-2.538454263523328,-2.4763957792366016,-4.238348153690205,-3.3280434395882974,-3.803573271761828,-0.01749605043939584,0.23738202612526527,1.4252075553649186,0.3153532642768647,0.795810960570718,-3.078020092177684,-0.5033443743584538,0.7960199702441785,2.756621157992156,1.7581123912474246,0.1958906801590046,0.5127115067022537,1.04207139575589,1.148736536857101,1.1018802818800346
4.794794794794795,4.794794794794795,4.794794794794795,4.794794794794795,4.794794794794795,0.9840063098384988,0.13981340470860193,-0.28932455332963475,-0.9543593872315285,-0.6183693678612409,-0.31163079627473317,-0.014955638797178629,7.7877267199643,-0.0006607444602993046,3.499879447020913,-2.568877534164546,-2.481058340998596,-4.229742253439086,-3.2999467295196943,-3.785400841171711,-0.015447395954352938,0.24256886355070306,1.435711080772267,0.3268829347705252,0.8068930409955711,-3.00054948646253,-0.428235477327395,0.9234389482577293,2.857101618063578,1.8727393155944245,0.21343047950509444,0.5236186633242669,1.0565331018470328,1.1548917819500955,1.1123195254556961
4.804804804804805,4.804804804804805,4.804804804804805,4.804804804804805,4.804804804804805,0.9578547628149385,0.11499726755948574,-0.33111758355416987,-0.9867941921196421,-0.6557055930942893,-0.31191671365578877,-0.01268184241314242,7.802446343830625,0.0023322153946810347,3.5079570015004027,-2.5985207589916843,-2.4849684166797386,-4.219862308729614,-3.270848571185559,-3.7660838586047802,-0.01322353406710895,0.2478640405442357,1.4463576174070674,0.33847242190897714,0.8180778394598849,-2.9221669357527067,-0.35299765271130873,1.050574057588107,2.956710525058481,1.986793880328492,0.2308971218096444,0.5343577543191176,1.0706450417833433,1.1606879040781128,1.1224033483722142
4.814814814814815,4.814814814814815,4.814814814814815,4.814814814814815,4.814814814814815,0.9314205721505061,0.09015518564690926,-0.3727895118990753,-1.0189207576322667,-0.6928287593121324,-0.31218407229510375,-0.010356699862771336,7.817271746137929,0.0054413493418581016,3.516146112117503,-2.6273749289223187,-2.4881248303545433,-4.208711354766112,-3.240757840531526,-3.745628227110196,-0.010825223671036976,0.25326585843551386,1.4571436426883528,0.35011812208073867,0.8293617828970073,-2.842896315336297,-0.2776538057634783,1.1773866017680248,3.055417571160683,2.1002413754330966,0.24828529425946852,0.5449255165872424,1.084402936154934,1.1661231475482772,1.1321286931851204
4.824824824824825,4.824824824824825,4.824824824824825,4.824824824824825,4.824824824824825,0.9047117796821816,0.06529471125487966,-0.41432768893381827,-1.0507293181868695,-0.7297275895548216,-0.31243108868392594,-0.007979089856427079,7.832204425938232,0.008667316606303741,3.5244478713764726,-2.6554312752169946,-2.490526635539004,-4.196292813610316,-3.209683715508246,-3.724040196256979,-0.008253276720837336,0.25877258615182414,1.4680655917379697,0.36181641464979186,0.8407412681816466,-2.762761770451339,-0.20222687363894537,1.303837983152111,3.1531927235836266,2.2130472762551583,0.26558970801375287,0.5553187392352952,1.0978026133928511,1.171195866550679,1.1414926116219781
4.834834834834835,4.834834834834835,4.834834834834835,4.834834834834835,4.834834834834835,0.8777365107116737,0.04042340214738694,-0.4557195061359893,-1.0822102051605755,-0.7663908753284647,-0.3126559861895484,-0.005547907798041926,7.847245847290264,0.012010740218847783,3.5328633360929405,-2.6826812721446194,-2.492173115474981,-4.18261049313337,-3.1776356732725977,-3.7013263602259365,-0.005508557984517898,0.2643824607455615,1.4791198584664138,0.37356366305801075,0.8522126632271674,-2.681787708931349,-0.12673981841166432,1.429889714664858,3.2500062337082194,2.3251772540117233,0.28280509981364754,0.5655342645527291,1.1108400110371917,1.1759045256575908,1.1504922654780931
4.844844844844845,4.844844844844845,4.844844844844845,4.844844844844845,4.844844844844845,0.8505029715306279,0.015548819267645314,-0.49695239972881694,-1.113353849831828,-0.8028074800161045,-0.312856995595773,-0.003062066120827979,7.862397438815238,0.015472206827247054,3.5413935270733066,-2.7091166395738364,-2.493063783344653,-4.167668585850389,-3.1446234872978684,-3.6774936557967126,-0.002591984779301431,0.2700936879313967,1.4903027966711913,0.3853562159324184,0.8637723080916844,-2.5999987937710394,-0.05121562008418419,1.5555034315147203,3.3458286461340236,2.436597186236838,0.29992623358404585,0.5755689889721746,1.1235111769719892,1.180247700289074,1.1591249274787068
4.854854854854855,4.854854854854855,4.854854854854855,4.854854854854855,4.854854854854855,0.8230194469212203,-0.009321475563595801,-0.5380138545049988,-1.1441507862915907,-0.8389663422666647,-0.3130323556411072,-0.0005204946177971482,7.877660593263432,0.019052266518432743,3.550039428805117,-2.7347293454895945,-2.493198382414971,-4.151471667637957,-3.110657224393779,-3.6525493602305827,0.0004954733084592804,0.2759044426329737,1.5016107211473768,0.3971904081969358,0.8754165160926194,-2.5174199356144675,0.02432273040801307,1.6806409028707963,3.440630807641041,2.5472731671654607,0.3169479020270626,0.58541986401332,1.1358122706264897,1.184224077144832,1.167387982107404
4.864864864864865,4.864864864864865,4.864864864864865,4.864864864864865,4.864864864864865,0.7952942976328985,-0.03417992194997058,-0.5788914076356863,-1.1745916543232047,-0.8748564793609266,-0.31318031355453085,0.002077859233008643,7.893036667091694,0.02275143265189012,3.558801989158493,-2.7595116084341487,-2.4925768861120647,-4.13402469633494,-3.075747241637261,-3.626501089049633,0.003752794719273112,0.28181286953897183,1.5130399088100244,0.40906256218828363,0.8871415749293782,-2.4340762851679316,0.09985223819538888,1.8052640434985423,3.534383876059358,2.657171518051224,0.3338649282067264,0.5950838972100073,1.1477395641424488,1.187832454602185,1.1752789264004888
4.874874874874875,4.874874874874875,4.874874874874875,4.874874874874875,4.874874874874875,0.7673359578360379,-0.059018963220944444,-0.6195726524634614,-1.204667202250026,-0.9104669905535162,-0.31329912558866985,0.004734029948675971,7.908526980051996,0.02657018170422112,3.567682119098715,-2.7834558998717434,-2.4911994980255896,-4.11533301022705,-3.0399041832149267,-3.5993567937130093,0.007178906232318648,0.2878170836683629,1.5245865998280899,0.42096898877569844,0.8989437478138094,-2.349993225539906,0.17534991147430773,1.9293349253509764,3.6270593290439734,2.766258797414933,0.3506721671244031,0.6045581530202608,1.159289443507103,1.1910717430800406,1.182795370707084
4.884884884884885,4.884884884884885,4.884884884884885,4.884884884884885,4.884884884884885,0.7391529325532914,-0.08383104873209014,-0.6600452422781539,-1.2343682897499741,-0.9457870603898818,-0.313387057550214,0.007449033727064406,7.924132814791173,0.03050895312493693,3.576680692410044,-2.8065549464762727,-2.4890666518430065,-4.095402326415625,-3.003138977178186,-3.5711247591909365,0.010772683292973465,0.29391517094469044,1.5362469987695235,0.43290598848412054,0.9108192746080978,-2.265196364510359,0.25079276850595,2.052815789111842,3.718628972752108,2.8745018112206626,0.367364507284472,0.613839753718974,1.1704584096514652,1.1939409653687527,1.189935039414725
4.894894894894895,4.894894894894895,4.894894894894895,4.894894894894895,4.894894894894895,0.7107537950694096,-0.10860863616349191,-0.7002968940743477,-1.2636858906361381,-0.9808059619972559,-0.3134423853274185,0.010223868138032596,7.939855416461965,0.03456814920352425,3.5857985454308676,-2.8288017323412062,-2.48617901121382,-4.0742387390711166,-2.965462832112007,-3.5418136014372594,0.014532950355964651,0.3001051887791971,1.5480172757571795,0.444869852620513,0.9227643729697482,-2.1797115267318063,0.32615784461204683,2.1756690556872234,3.809064950420385,2.981867622976374,0.3839368722497773,0.622925880272981,1.1812430795136097,1.1964392569257647,1.1966957716402291
4.904904904904905,4.904904904904905,4.904904904904905,4.904904904904905,4.904904904904905,0.6821471843203254,-0.13334419381557827,-0.7403153922894342,-1.2926110956025942,-1.015513060348596,-0.3134633954145275,0.013059511820339846,7.955695992345469,0.03874813494782565,3.595036476800247,-2.850189501111123,-2.4825374695438156,-4.051848717571822,-2.926887233718336,-3.5114322647612615,0.018458481244035905,0.30638516666262167,1.5598935676351924,0.45685686440296863,0.9347752395033092,-2.0935647458644584,0.4014221991653077,2.2978573376421103,3.8983397508392588,3.0883235637559543,0.4003842221863828,0.6318137731982476,1.1916401870666322,1.1985658661369567,1.2030755218856242
4.914914914914915,4.914914914914915,4.914914914914915,4.914914914914915,4.914914914914915,0.6533418022622958,-0.15803020290168457,-0.7800885925210734,-1.3211351149345973,-1.0498978154985157,-0.313448385432961,0.015956924184315345,7.97165571148514,0.0430492379737706,3.604395247215944,-2.870711758034203,-2.4781431497193567,-4.028239104528429,-2.8874239413152107,-3.479990019099577,0.022547999522021706,0.3127531067654858,1.5718719791454663,0.46886330009226007,0.9468480509184879,-2.0067822566478943,0.4765629225724137,2.419343450578432,3.98642621672211,3.1938372421396557,0.41670155539715953,0.6405007333989202,1.2016465843109585,1.2003201545436064,1.2090723606589457
4.924924924924925,4.924924924924925,4.924924924924925,4.924924924924925,4.924924924924925,0.624346411221902,-0.182659159836647,-0.8196044252229334,-1.3492492811823245,-1.0839497857902172,-0.3133956646491058,0.01891704512038551,7.987735704332427,0.04747174840649095,3.6138755792040027,-2.8903622719350395,-2.472997403761835,-4.003417113694978,-2.8470849842526413,-3.447496457189021,0.02680017888621452,0.3192069845466876,1.583948584113915,0.48088543012549034,0.9589789651943004,-1.9193904869116352,0.5515571432474481,2.5400904244511016,4.073297552966468,3.2983765540698875,0.4328839098437363,0.6489841229879793,1.211259242230715,1.2017015970349032,1.2146844750597112
4.934934934934935,4.934934934934935,4.934934934934935,4.934934934934935,4.934934934934935,0.5951698312277156,-0.20722357852073242,-0.8588508993775834,-1.376945051797356,-1.1176586310324537,-0.3133035544885536,0.021940794713548015,8.003937062404159,0.0520159187928503,3.623478156899953,-2.909135077107198,-2.467101812412371,-3.977390327766877,-2.8058826582463485,-3.413961491641203,0.03121364356890618,0.325744749370217,1.5961194266460963,0.49291952025149705,0.9711641227489074,-1.8314160495270757,0.626382034573646,2.6600615148186275,4.158927334804856,3.4019096926193817,0.44892636465635755,0.6572613660892465,1.2204752517138584,1.2027097820059527,1.219910169328889
4.944944944944945,4.944944944944945,4.944944944944945,4.944944944944945,4.944944944944945,0.5658209373244424,-0.23171599261820797,-0.8978161061454204,-1.4042140117310922,-1.15101411564555,-0.31317038904662925,0.025029072963879365,8.020260837951804,0.05668196402541413,3.633203625841708,-2.9270244751249197,-2.460458184646898,-3.9501666960666424,-2.763829521630477,-3.379395351919811,0.035786968757980084,0.3323643251298041,1.608380522331872,0.5049618326676656,0.9833996476147742,-1.7428857343032191,0.7010148218513409,2.7792202140248587,4.2432895158427515,3.504405157668735,0.4648240416311797,0.6653299496205011,1.229291824435796,1.2033444114812302,1.224747865363202
4.954954954954955,4.954954954954955,4.954954954954955,4.954954954954955,4.954954954954955,0.5363086568703634,-0.25612895782985723,-0.9364882224885211,-1.4310478759943146,-1.1840061117755298,-0.3129945155950538,0.02818275951316099,8.03670804364267,0.06147006127788342,3.6430525927742083,-2.944025036573441,-2.453068557121775,-3.921754532118074,-2.7209383915304244,-3.343808581221497,0.040518681031426314,0.339063610881311,1.6207278594587298,0.5170086271578055,0.9956816486188017,-1.6538264998286794,0.7754327892299921,2.8975302623084738,4.326358435981246,3.605831765490414,0.48057210671455874,0.6731874240574701,1.2377062937062162,1.2036053012034373,1.2291961031936083
4.964964964964965,4.964964964964965,4.964964964964965,4.964964964964965,4.964964964964965,0.5066419668188946,-0.28045505415875116,-0.974855514768317,-1.4574384921771153,-1.2166246023753988,-0.31277429508458904,0.03140271337770699,8.053279652253165,0.06638034995201117,3.653025625465881,-2.960131602697391,-2.444935193550106,-3.8921625111095985,-2.677222339956956,-3.3072120332613,0.04540725880664695,0.3458404814826745,1.6331574002333977,0.5290561622307413,1.0080062205670652,-1.5642654652624393,0.8496132866221879,3.014955658836825,4.408108829221989,3.706158658236282,0.4961657714738717,0.6808314041784566,1.2457161152788832,1.2034923806877427,1.2332535414278085
4.974974974974975,4.974974974974975,4.974974974974975,4.974974974974975,4.974974974974975,0.4768298909850932,-0.30468688816858464,-1.0129063423159954,-1.4833778429284268,-1.2488596842526438,-0.31250810264350903,0.034689772687474724,8.069976596374214,0.07141293163601808,3.663123252536968,-2.9753392869667703,-2.436060584008943,-3.8613996672475626,-2.6326946898227916,-3.2696168689636123,0.05045113280441481,0.3526927882412043,1.645665082011376,0.5411006962592747,1.0203694454338035,-1.4742299020758638,0.9235337365975159,3.131460672660783,4.488515831352021,3.8053553133257676,0.5116002945544273,0.688259569789383,1.2533188681241432,1.2030056932413888,1.2369189576566553
4.984984984984985,4.984984984984985,4.984984984984985,4.984984984984985,4.984984984984985,0.44688149729794324,-0.32881709523389047,-1.050629160974541,-1.5088580483943965,-1.280701571082028,-0.31219432807174813,0.03804475443153757,8.086799768128898,0.0765678700745195,3.6733459632997723,-2.989643476560039,-2.4264474441775965,-3.82947539100028,-2.587369010882878,-3.23103455305966,0.05564868652734399,0.3596183595680398,1.6582468185340151,0.5531384886191695,1.032767393554293,-1.3837472257484789,0.9971716412542027,3.2470098535872447,4.567554987506186,3.9033915527318275,0.5268709831220232,0.6954696664290254,1.260512255163909,1.2021453959486565,1.24019124882433
4.994994994994995,4.994994994994995,4.994994994994995,4.994994994994995,4.994994994994995,0.4168058950392577,-0.35283834178144685,-1.0880125266113436,-1.5338713686148677,-1.3121405963827597,-0.3118313763305755,0.04146845420999729,8.103750018902433,0.08184519114997293,3.683694207610874,-3.003039833763855,-2.4160987145072834,-3.7963994262336733,-2.5412591155995896,-3.1914768505925775,0.0609982567527264,0.36661500163956584,1.670898501172761,0.5651658008278116,1.0451961248212474,-1.2928449874200487,1.0705045890664346,3.361568042966004,4.645202259604805,4.000237552161875,0.541973194290706,0.7024595060542294,1.2672941039689036,1.2009117596211965,1.2430694315621884
5.005005005005005,5.005005005005005,5.005005005005005,5.005005005005005,5.005005005005005,0.3866122320700365,-0.37674332752219514,-1.1250450986002953,-1.5584102058772347,-1.3431672164591297,-0.31141766802764537,0.04496164599241135,8.120828159084535,0.08724488287565137,3.6941683957353533,-3.01552429728905,-2.405017559322364,-3.7621818672393808,-2.4943790549341127,-3.1509558233311057,0.06649813403958393,0.37368049906558676,1.6836160001801919,0.5771788976821993,1.0576516898843757,-1.201550865501496,1.1435102617052701,3.4751003843876944,4.721434033664353,4.095863850130867,0.556902336535308,0.7092269677048936,1.2736623674179433,1.1993051687137426,1.2455526424861594
5.015015015015015,5.015015015015015,5.015015015015015,5.015015015015015,5.015015015015015,0.3563096920451264,-0.4005247876729902,-1.1617156432723268,-1.5824671070269585,-1.3737720133037248,-0.31095163989727753,0.04852508188280862,8.138034957824289,0.09276689540014436,3.704768898223077,-3.0270930835024332,-2.393207365853442,-3.7268331556562435,-2.4467431140652924,-3.1094838260930295,0.0721465632497818,0.38081261556405427,1.6963951659474612,0.5891740483959165,1.070130131352735,-1.1098926572472088,1.2161664408310753,3.587572334289553,4.79622712697893,4.19024135692381,0.5716538710883221,0.7157699981485234,1.2796151243190672,1.1973261212052286,1.2476401384576188
5.025025025025025,5.025025025025025,5.025025025025025,5.025025025025025,5.025025025025025,0.3259074916170298,-0.42417549516750497,-1.1980130373333264,-1.606034765734041,-1.4039456974623326,-0.3104317452758202,0.05215949189136495,8.155371142797556,0.0984111410233855,3.7154960457970705,-3.0377426875740543,-2.3806717432026305,-3.6903640772861,-2.398365808037257,-3.067073502979467,0.07794174408304409,0.38800909464214417,1.7092318302677676,0.6011475277347434,1.0826274849995097,-1.0178982702913164,1.2884510148554058,3.6989496724657793,4.869558795170305,4.283341363444949,0.5862233133206962,0.7220866125041562,1.285150579992324,1.1949752284453543,1.249331296807655
5.035035035035035,5.035035035035035,5.035035035035035,5.035035035035035,5.035035035035035,0.2954148776297141,-0.4476882628556186,-1.2339262712484045,-1.6291060247147657,-1.433679110859667,-0.30985645457195193,0.055865583712807906,8.172837399987026,0.10417749422420101,3.726350129254016,-3.047469884539578,-2.3674145212412903,-3.6527857588048733,-2.349261877337133,-3.0237377835211556,0.08388183162570853,0.39526766028347426,1.7221218076054656,0.6130956171505582,1.095139780968855,-0.925595714150494,1.360341985670287,3.8091985124792855,4.941406739104442,4.37513554995094,0.600606234106124,0.7281748948454697,1.2902670668140344,1.1922532149666358,1.2506256155246553
5.045045045045045,5.045045045045045,5.045045045045045,5.045045045045045,5.045045045045045,0.26484112430327617,-0.47105594569061754,-1.2694444525914734,-1.6516738779080307,-1.462963229585054,-0.30922425573177886,0.05964404251161818,8.190434373474952,0.11006579169937104,3.737331399376906,-3.0562717302774454,-2.353439749440582,-3.6141096643699395,-2.299446283404212,-2.9794898787379145,0.08996493691305309,0.40258601764125485,1.7350608963704295,0.6250146059131845,1.1076630449844316,-0.8330130916958943,1.4318174753428374,3.9182853119716805,5.011749111672351,4.465595994665367,0.6147982611684182,0.734032998782891,1.29496304472237,1.1891609182620126,1.2515227134051619
5.055055055055055,5.055055055055055,5.055055055055055,5.055055055055055,5.055055055055055,0.2341955304103193,-0.49427144290354447,-1.3045568093591238,-1.6737314726056143,-1.491789166637233,-0.308533654698586,0.06349553071409278,8.20816266524865,0.11607583241419145,3.7484400668598816,-3.0641455624005296,-2.3387516956351884,-3.574347592124818,-2.248934204071924,-2.934343277112484,0.09618912750502304,0.40996185373715904,1.7480448801972863,0.6369007922398415,1.1201932995592674,-0.740178590596801,1.5028557327732028,4.026176882868338,5.080564524433247,4.554695182271965,0.6287950804115559,0.7396591480245255,1.2992371016840902,1.1856992885280662,1.2520223301679516
5.065065065065065,5.065065065065065,5.065065065065065,5.065065065065065,5.065065065065065,0.20348741644490168,-0.5173277001640327,-1.3392526932477893,-1.695272111535722,-1.5201481746274326,-0.3077831758671019,0.06742068780733322,8.226022835018819,0.12220737766452056,3.759676302245271,-3.071089001062012,-2.3233548447205874,-3.533511670602255,-2.197741028944015,-2.88831174047997,0.10255242807518318,0.4173928381657022,1.7610695292291223,0.6487504844218516,1.132726565206577,-0.6471204747386077,1.5734351403137687,4.13284040147546,5.147832054117964,4.642406012283984,0.642592437231991,0.7450516369157418,1.3030879541223022,1.1818693883739355,1.2521243265313016
5.075075075075075,5.075075075075075,5.075075075075075,5.075075075075075,5.075075075075075,0.17272612178491872,-0.5402177117269695,-1.373521582893201,-1.7162892548991837,-1.548031648439907,-0.30697136253214025,0.07142013014521997,8.244015400050712,0.12846015115029188,3.771040235872853,-3.077099949675238,-2.307253897284267,-3.4916143550267855,-2.145882354706334,-2.8414092998341336,0.10905282101271546,0.4248766238039147,1.7741306014052778,0.6605600019482628,1.1452588616511705,-0.5538670756177322,1.643534220347645,4.23824341846604,5.213531248990665,4.728701807287124,0.6561861378128366,0.7502088309572426,1.3065144473051038,1.1776723924960204,1.2518286842534176
5.085085085085085,5.085085085085085,5.085085085085085,5.085085085085085,5.085085085085085,0.14192100184878334,-0.5629345225643345,-1.4073530870711486,-1.7367765223576812,-1.5754311278491173,-0.30609677733148,0.07549445076143184,8.262140835008266,0.13483383906047008,3.7825319578413623,-3.082176595547334,-2.2904537681713055,-3.4486684235179115,-2.0933739803756604,-2.793650251051827,0.11568824703727865,0.4324108475260916,1.7872238437528374,0.6723256766260448,1.1577862090410826,-0.46044678371609393,1.7131316418244147,4.34235386875172,5.277642135066912,4.81355632105356,0.6695720503995212,0.755129167301467,1.309515555695005,1.173109587318566,1.2511355061360239
5.095095095095095,5.095095095095095,5.095095095095095,5.095095095095095,5.095095095095095,0.11108142524726929,-0.5854712304815641,-1.4407369478585734,-1.7567276949734005,-1.602338300092765,-0.3051580026828507,0.07964421918956725,8.280399571811174,0.14132809016942421,3.794151517982241,-3.086317410426392,-2.2729595849847537,-3.4046869731950458,-2.0402319024870113,-2.7450491505368557,0.12245660582654268,0.43999313092340264,1.8003449936814166,0.684043853696516,1.1703046291590509,-0.3668880398577725,1.7822062267511587,4.445140081237505,5.340145222186186,4.896943746524572,0.6827461065565311,0.7598111552271751,1.3120903832590134,1.1681823706002445,1.2500450159910963
5.105105105105105,5.105105105105105,5.105105105105105,5.105105105105105,5.105105105105105,0.08021677093138517,-0.6078209882177992,-1.4736630437540303,-1.7761367170995237,-1.6287450023998926,-0.3041536412148894,0.08386998129042203,8.298791999504976,0.147942515944689,3.805898925845647,-3.08952115096206,-2.2547766865212693,-3.359683416185413,-1.986472310220906,-2.6956208107846127,0.12935575665620652,0.44762108102814285,1.8134897802808594,0.695710892947664,1.1828101466334817,-0.2732193265504834,1.8507369566367848,4.546570788456388,5.401021509937056,4.978838723659354,0.6957043024048586,0.7642533765920647,1.314238163739288,1.1628922510068498,1.2485575585707656
5.115115115115115,5.115115115115115,5.115115115115115,5.115115115115115,5.115115115115115,0.049336425337147057,-0.6299770055293759,-1.5061213927565729,-1.794997698220978,-1.654643224473287,-0.30308231619193815,0.08817225908647626,8.317318464144211,0.15467669066608042,3.817774150698733,-3.0917868590793947,-2.235910621142497,-3.3136714755361236,-1.9321115804720643,-2.6453802958688177,0.13638351905230436,0.455292291042403,1.8266539256214451,0.7073231698220189,1.1952987901485244,-0.17946915931450586,1.9187029788876986,4.646615136080956,5.460252493433137,5.059216347147633,0.7084426998397774,0.7684544862632924,1.3159582608842886,1.1572408476502396,1.2466735994604048
5.125125125125125,5.125125125125125,5.125125125125125,5.125125125125125,5.125125125125125,0.018449779528118996,-0.6519325512559249,-1.5381021554021215,-1.813304914744891,-1.6800251109254236,-0.30194267193255303,0.09255155060364018,8.33597926868865,0.16153015155612999,3.8297771215361753,-3.0931138622658723,-2.216367145082673,-3.2666651810316685,-1.8771662728610405,-2.5943429168517538,0.14353767345560145,0.4630043410709385,1.8398331460562112,0.7188770765197448,1.2077665936528963,-0.08566607800170128,1.9860836131528632,4.745242692309069,5.517820168938119,5.138052173983706,0.7209574277285765,0.7724132125257569,1.3172501686403464,1.1512298895936626,1.2443937249349322
5.135135135135135,5.135135135135135,5.135135135135135,5.135135135135135,5.135135135135135,-0.012433773663408573,-0.6736809553684535,-1.569595637756391,-1.831052811740201,-1.7048829636672191,-0.30073337422159724,0.09700832972030765,8.354774672912662,0.1685023989217974,3.841907727102975,-3.0935017737714614,-2.1961522206929813,-3.2186788649181044,-1.8216531246903194,-2.5425242271193937,0.15081596189787705,0.4707547988580134,1.8530231535249964,0.7303690230966087,1.2202095975670806,0.008161361892732436,2.0528583576163326,4.842423457120764,5.573707039338169,5.215322230899663,0.7332446830878872,0.7761283574680314,1.3181135113035916,1.1448612153236246,1.2417186417783834
5.145145145145145,5.145145145145145,5.145145145145145,5.145145145145145,5.145145145145145,-0.04330484249573237,-0.695215610998783,-1.6005922943634723,-1.8482360046258983,-1.7292092442488594,-0.2994531107157931,0.10154304602376253,8.3737048933277,0.1755928963074182,3.8541658159294987,-3.092950492721704,-2.1752720146231943,-3.1697271575352395,-1.7655890458464023,-2.4899400176428292,0.15821608868988873,0.4785412205279945,1.8662196568598044,0.7417954385565007,1.2326238499885398,0.1019845979231285,2.119006895235324,4.9381278714035775,5.62789611945999,5.29100302165547,0.7453007322402443,0.7795987973458198,1.3185480436322066,1.138136772188452,1.2386491770667971
5.155155155155155,5.155155155155155,5.155155155155155,5.155155155155155,5.155155155155155,-0.0741540391766713,-0.7165299764497276,-1.631082731149163,-1.8648492808073807,-1.7529965761519928,-0.2981005913426095,0.10615612467398176,8.392770103117993,0.18280107065883977,3.866551196378769,-3.0914602041437758,-2.153732895941152,-3.1198249828581437,-1.7089911136494402,-2.4366063121674597,0.16573572112080806,0.48636115132947183,1.8794183630910937,0.7531527719381641,1.2450054078945676,0.19577506938819253,2.184509099921951,5.0323268259434935,5.680370941232976,5.36507153418372,0.7571219119495346,0.7828234829228314,1.3185536509189566,1.131058615803727,1.2351862779144875
5.165165165165165,5.165165165165165,5.165165165165165,5.165165165165165,5.165165165165165,-0.10497198272125265,-0.7376175771854018,-1.6610577082781721,-1.8808876012604299,-1.7762377470325936,-0.2966745486923635,0.11084796627487667,8.411970432089399,0.19012631249869585,3.8790636367059776,-3.089031378905506,-2.1315414341906544,-3.068987553949347,-1.6518765676519829,-2.3825393623313977,0.1733724901689144,0.4942121263826764,1.8926149787545934,0.7644374933958124,1.2573503383424223,0.28950422602517145,2.2493450426667225,5.124991670278793,5.731115558693861,5.437505247586892,0.7687046305349791,0.7858014397889682,1.3181303490239868,1.1236289094247724,1.2313310111837799
5.175175175175175,5.175175175175175,5.175175175175175,5.175175175175175,5.175175175175175,-0.1357493018072797,-0.7584720078010503,-1.6905081429643256,-1.896346102062324,-1.7989257109138133,-0.2951737384034164,0.11561894675301135,8.431305966631477,0.19756797611276555,3.8917028651302066,-3.0856647735673937,-2.108704397388357,-3.0172303683231125,-1.594262804388427,-2.327755642714581,0.18112399122333125,0.5020916714299699,1.9058052111982504,0.7756460952732982,1.2696547196663688,0.3831435367007034,2.313494997601949,5.216094221414116,5.780114552832361,5.508282138984974,0.7800453689633181,0.7885317686557296,1.3172782843678716,1.1158499232863854,1.2270845631582996
5.185185185185185,5.185185185185185,5.185185185185185,5.185185185185185,5.185185185185185,-0.1664766376279113,-0.7790869339718015,-1.719425112232917,-1.9112200958696224,-1.8210535903281495,-0.29359693954034854,0.12046941724383482,8.450776749692775,0.20512537974735987,3.904468569918339,-3.0813614301476515,-2.0852287499602795,-2.9645692032231916,-1.5361673720767623,-2.2722718458201006,0.18898778481658396,0.5099973035891762,1.9189847698889055,0.7867750931715122,1.2819146426712698,0.4766644980957032,2.376939448003214,5.305606772392077,5.827353036276312,5.57738069021137,0.7911406819188632,0.7910136456287439,1.31599773388492,1.1077240339100083,1.2224482391799112
5.195195195195195,5.195195195195195,5.195195195195195,5.195195195195195,5.195195195195195,-0.1971446467403853,-0.7994560943797525,-1.7477998556343657,-1.9255050733421746,-1.8426146784082873,-0.2919429549649958,0.1253997039854619,8.470382780769333,0.21279780581767635,3.917360399481122,-3.0761226758003617,-2.0611216506185652,-2.911020110815503,-1.47760796527423,-2.2161048769892684,0.19696139736775664,0.5179265321095269,1.932149367718306,0.7978210270086834,1.2941262118223629,0.5700386433816397,2.4396590922270796,5.393502100719818,5.8728166578149095,5.644779894355062,0.8019871988510904,0.7932463224573445,1.314289104936751,1.099253723378563,1.2174234632494214
5.205205205205205,5.205205205205205,5.205205205205205,5.205205205205205,5.205205205205205,-0.2277440039100186,-0.8195733026187976,-1.7756237779083568,-1.9391967045129181,-1.8636024409259706,-0.2902106117002365,0.1304101082200345,8.490124015906428,0.22058450112705721,3.9303779624813733,-3.0699501224068357,-2.036390450179127,-2.856599413297204,-1.4186024194885198,-2.159271849251982,0.2050423219360214,0.5258768591299895,1.9452947223080508,0.8087804620732604,1.306285546430857,0.6632375508855627,2.5016348495832244,5.479753476647972,5.91649160675865,5.710459262147029,0.8125816249994575,0.7952291267611169,1.3121529351861696,1.090441578579159,1.2120117775911687
5.215215215215215,5.215215215215215,5.215215215215215,5.215215215215215,5.215215215215215,-0.2582654049486182,-0.8394324490766225,-1.8028884515976535,-1.9522908401030534,-1.8840105182782894,-0.28839876128641767,0.13550090610269355,8.510000367713541,0.22848467709708442,3.943520827954272,-3.0628456660803076,-2.011042689320849,-2.801323697923637,-1.359168705746151,-2.1017900781139485,0.21322801898431026,0.5338457804397468,1.958416557313079,0.8196499900690525,1.318388781834992,0.7562328527412445,2.5628478661392244,5.564334671299472,5.958364617134668,5.774398828188985,0.8229207423951341,0.7969614622333434,1.3095898924313758,1.081290290413911,1.20621484218163
5.225225225225225,5.225225225225225,5.225225225225225,5.225225225225225,5.225225225225225,-0.2886995695464394,-0.8590275027932911,-1.8295856196107827,-1.964783512782191,-1.9038327274207756,-0.286506280130312,0.1406723486181892,8.530011705392532,0.23649751000844185,3.9567885254397206,-3.054811486584111,-1.9850860962870354,-2.745209811954672,-1.2993249251196846,-2.043677076282354,0.22151591715289767,0.5418307862405985,1.9715106037232972,0.8304262301523121,1.330432070576201,0.8489962435238009,2.6232795204562125,5.6472199646457675,5.998422971716189,5.8365791570225545,0.8330014108393377,0.7984428088212893,1.3066007744005657,1.0718026529791076,1.2000344342421896
5.235235235235235,5.235235235235235,5.235235235235235,5.235235235235235,5.235235235235235,-0.3190372440968286,-0.8783525132958585,-1.8557071977328188,-1.976670938373093,-1.9230630637467216,-0.2845320698464996,0.14592466150515404,8.550157854779043,0.24462214125247048,3.970180545126719,-3.045850046663524,-1.9585285845297902,-2.688274857521983,-1.2390893032154373,-1.984950548331596,0.22990341404265738,0.5498293619110498,1.984572601162954,0.8411058299604446,1.3424115835700139,0.9414994888651628,2.6829114292536684,5.728384153328015,6.036654505884851,5.896981349037016,0.8428205688579811,0.7996727228832716,1.3031865085069787,1.0619815627129758,1.193472447696228
5.245245245245245,5.245245245245245,5.245245245245245,5.245245245245245,5.245245245245245,-0.3492692045126921,-0.8974016124084546,-1.8812452770835033,-1.9879495170006407,-1.9416957029121504,-0.28247505759107105,0.15125804518806316,8.570438598397098,0.25285767759334016,3.983696338009724,-3.0359640912914725,-1.9313782502980656,-2.630536186418823,-1.17848018462338,-1.9256283853106886,0.23838787700775535,0.5578389887718568,1.9975982991873655,0.8516854666320307,1.354323511271352,1.0337144340477789,2.741725453001624,5.807802558320851,6.073047611324786,5.955587046213839,0.8523752346323389,0.8006508373224679,1.2993481515644776,1.0518300175123123,1.186530892590691
5.255255255255255,5.255255255255255,5.255255255255255,5.255255255255255,5.255255255255255,-0.37938625903393264,-0.9161690160372841,-1.906192126521948,-1.9986158341846796,-1.9597250026058797,-0.2803341963875494,0.1566726747169009,8.590853675526889,0.2612031914407579,3.997335316056929,-3.0251566468283433,-1.9036433701700957,-2.5720113948138796,-1.1175160273309006,-1.8657286592939941,0.24696664395753717,0.5658571448527943,2.0105834585765954,0.8621618478178517,1.3661640648338533,1.1256130125739312,2.7997037014385704,5.885451032436436,6.107591239547248,6.01237843770626,0.8616625069054509,0.8013768616974168,1.295086889463737,1.0413511158182354,1.1792118944823222
5.265265265265265,5.265265265265265,5.265265265265265,5.265265265265265,5.265265265265265,-0.40937925102499934,-0.9346490259300034,-1.9305401949971939,-2.008666661876411,-1.9771455042641473,-0.27810846544493334,0.16216869971455253,8.611402782285712,0.2696577211331298,4.011096852390427,-3.0134310200961436,-1.8753323985309815,-2.512718317890835,-1.0562153971021442,-1.805269617876937,0.25563702416736617,0.5738813056604127,2.023523852625698,0.8725317126826099,1.3779294772628787,1.2171672547080548,2.8568285390134,5.961305967666478,6.1402749052448,6.067338265252197,0.8706795658639864,0.8018505823091878,1.290404036809147,1.0305480556713533,1.1715176937887402
5.275275275275275,5.275275275275275,5.275275275275275,5.275275275275275,5.275275275275275,-0.4392390617617002,-0.9528360314089379,-1.9542821138439115,-2.0180989594380123,-1.9939519347292727,-0.27579687046776374,0.16774624433193733,8.632085571722053,0.27822027123108956,4.02498028147819,-3.00079079736731,-1.8464539649961893,-2.452675024415244,-0.9945969618246298,-1.7442696786183767,0.26439629909816387,0.5819089449465511,2.0364152684311314,0.8827918328970399,1.389616004561848,1.3083492959894656,2.913082590249722,6.035344302359998,6.171088689473993,6.120449828418876,0.8794236739953037,0.802071862265184,1.28530103651654,1.0194241337366219,1.1634506451045628
5.285285285285285,5.285285285285285,5.285285285285285,5.285285285285285,5.285285285285285,-0.4689566132064284,-0.9707245110776108,-1.9774106990225415,-2.026909874565196,-2.0101392078518505,-0.2733984439581197,0.17340540721089598,8.652901653922779,0.28688981282130444,4.038984899337818,-2.987239843268456,-1.8170168717817479,-2.3918998112304015,-0.9326794858248789,-1.682747423431331,0.27324172322440526,0.5899375354773713,2.0492535081729453,0.8929390136201093,1.4012199268715557,1.3991313857129015,2.9684487450309196,6.107543528234668,6.200023242665587,6.171696989677548,0.8878921769194401,0.802040641519565,1.2797794593718652,1.0079827442982003,1.1550132164827862
5.295295295295295,5.295295295295295,5.295295295295295,5.295295295295295,5.295295295295295,-0.49852287077095836,-0.9883090345000674,-1.999918953303199,-2.035096744152419,-2.0257024260359917,-0.2709122455094522,0.17914626145484402,8.673850596133402,0.29566528383046653,4.053109963751984,-2.9727822995994115,-1.7870300910219468,-2.3304111976838686,-0.870481824154773,-1.6207215929237613,0.28217052487031496,0.5979645498026802,2.062034390392359,0.9029700944710073,1.412737549602121,1.4894858953742962,3.0229101638043447,6.177881697219585,6.227069787461407,6.221064179306769,0.8960825041957826,0.8017569368902753,1.273841003550945,0.996227378224605,1.146207988681635
5.305305305305305,5.305305305305305,5.305305305305305,5.305305305305305,5.305305305305305,-0.5279288460659696,-1.0055842638524826,-2.0218000683926736,-2.042657095100484,-2.0406368817271443,-0.2683373620921668,0.1849688546071995,8.6949319228914,0.30454558934937254,4.067354694495514,-2.9574225840679005,-1.7565027620353553,-2.2682279199863555,-0.8080229168503896,-1.5582110806911391,0.2911799070540103,0.6059874610253052,2.07475375126434,0.912881950490629,1.424165204557227,1.5793853270792175,3.0764502827030644,6.246337428127388,6.252220121376954,6.268536400122777,0.9039921701041742,0.8012208420526754,1.26748749410046,0.9841616219044781,1.1370376543771203
5.315315315315315,5.315315315315315,5.315315315315315,5.315315315315315,5.315315315315315,-0.5571655996364631,-1.0225449555465487,-2.0430474270038816,-2.0495886450662915,-2.0549380588420347,-0.2656729083308669,0.19087320863759188,8.716145116172495,0.31352960196699425,4.081718273574044,-2.941165388940255,-1.7254441885399905,-2.2053689255046858,-0.7453217831650608,-1.495234927562536,0.30026704833933426,0.6140037435702883,2.0874074458647884,0.922671493092261,1.435499251050308,1.66880232191141,3.129052818583603,6.312889913153714,6.275466619288984,6.314099232035474,0.9116187744002168,0.8004325275097758,1.2607208823803213,0.9717891561532989,1.1275050173415377
5.325325325325325,5.325325325325325,5.325325325325325,5.325325325325325,5.325325325325325,-0.5862242436822371,-1.0391859618241506,-2.0636546048671405,-2.055889303154506,-2.0686016341403017,-0.2629180267731752,0.19685931993585584,8.73748961554993,0.3226161621144373,4.096199845474151,-2.9240156796085683,-1.6938638358184888,-2.1418533669905675,-0.6823975157784106,-1.4318123158019882,0.30942910369511845,0.6220108739536655,2.0999913494319515,0.9323356710011791,1.4467360770123416,1.7577096682588944,3.180701773978143,6.377518924201995,6.296802235747287,6.357738836428677,0.9189600030445425,0.7993922405390842,1.253543245467603,0.9591137550913644,1.117612991588161
5.335335335335335,5.335335335335335,5.335335335335335,5.335335335335335,5.335335335335335,-0.6150959447625938,-1.0555022323228431,-2.0836153726826505,-2.0615571705509357,-2.081623478537406,-0.26007188815005067,0.20292715931381214,8.758964818366627,0.33180407841868276,4.110798517424917,-2.9059786930747324,-1.6617713278341375,-2.077700596746942,-0.6192692749831353,-1.3679625632668981,0.31866320536161497,0.6300063315505976,2.1125013586216785,0.941871471182872,1.4578721000909154,1.8460803100950895,3.2313814419596882,6.4402048190316865,6.316220507109969,6.3994419603632915,0.9260136289058306,0.7981003051160825,1.2459567855222111,0.9461392849933893,1.1073646004823912
5.345345345345345,5.345345345345345,5.345345345345345,5.345345345345345,5.345345345345345,-0.6437719264844539,-1.0714888156116562,-2.102923698013599,-2.066590541097427,-2.0939996583584115,-0.2571336916275213,0.20907667201483418,8.780570079920201,0.3410921280660059,4.125513359670829,-2.8870599363518155,-1.6291764442986523,-2.0129301607336814,-0.5559562828512962,-1.3037051175252585,0.3279664637238331,0.6379875993626177,2.124933392756136,0.9512759197596109,1.4689037687402253,1.9338873552124387,3.281076410918704,6.500928547228054,6.333715553501587,6.439195940602114,0.932777512437358,0.796557121814359,1.2379638291144879,0.9328697031100677,1.0967629758196322
5.355355355355355,5.355355355355355,5.355355355355355,5.355355355355355,5.355355355355355,-0.6722434721730638,-1.0871408606967568,-2.121573747119303,-2.070987901808107,-2.1057264365322674,-0.2541026650497581,0.21530777773119789,8.80230471366077,0.35047905717495853,4.140343405755921,-2.8672651847832737,-1.5960891176925902,-1.9475617926144266,-0.49247781738190066,-1.2390595499334842,0.33733596819151423,0.6459521647837626,2.137283395065603,0.9605460829150825,1.4798275633016822,2.0211040834060356,3.329771569249773,6.559671655991708,6.349282080593557,6.4769887074550905,0.9392496023268765,0.7947631676824226,1.2295668265149566,0.919309056461963,1.0858113568701748
5.365365365365365,5.365365365365365,5.365365365365365,5.365365365365365,5.365365365365365,-0.7005019275244774,-1.1024536184965124,-2.1395598867278363,-2.074747933326812,-2.116800273726216,-0.25097806517341437,0.2216203706292092,8.824167991401502,0.35996358117880295,4.155287652819094,-2.846600480280507,-1.5625194302393048,-1.8816154077463898,-0.4288532066315536,-1.1740455496766589,0.34676878808547823,0.6538975203653534,2.1495473339229667,0.9696790677868129,1.4906399970747923,2.107703954604753,3.377452109946861,6.616416295746106,6.3629153812062835,6.512808788443785,0.945427936119621,0.7927189960972397,1.22076835094642,0.9054614806060898,1.074513089391378
5.375375375375375,5.375375375375375,5.375375375375375,5.375375375375375,5.375375375375375,-0.7285387032390102,-1.1174224432855095,-2.1568766857476054,-2.077869510325564,-2.127217829419991,-0.24775917789316032,0.22801431938210154,8.846159143541835,0.36954438521728056,4.170345061900516,-2.8250721294792953,-1.5284776108333702,-1.8151110971149398,-0.3651018228299662,-1.1086829177730109,0.3562619735300703,0.6618211645791962,2.1617212040705454,0.9786720233461107,1.5013376173779869,2.1936606169474073,3.424103535105775,6.671145225561371,6.374611336732513,6.5466453117840295,0.9513106408142558,0.7904252365945398,1.211571097798643,0.891331198375563,1.062871624607451
5.385385385385385,5.385385385385385,5.385385385385385,5.385385385385385,5.385385385385385,-0.7563452776348624,-1.1320427941070845,-2.1735189169173483,-2.0803517018439797,-2.1369759629194793,-0.24444531845834405,0.23448946721069272,8.868277359303288,0.37922012453759607,4.185514558258988,-2.8026867018156847,-1.4939740319244033,-1.7480691212148258,-0.30124307648211435,-1.0429915610444418,0.3658125563514367,0.6697206025789656,2.1738010278388655,0.9875221412652606,1.5119170065990803,2.2789479148015004,3.469711660332466,6.723841818392696,6.384366418381521,6.57848800968564,0.9568959334315842,0.7878825946759387,1.2019778838058601,0.876922518592702,1.0508905181571484
5.395395395395395,5.395395395395395,5.395395395395395,5.395395395395395,5.395395395395395,-0.7839131992411156,-1.1463102361539372,-2.1894815583940628,-2.082193771569502,-2.1460717343095363,-0.24103583168071338,0.24104563193178946,8.89052178697782,0.38898942490449395,4.2007950317002205,-2.779451027521897,-1.45901920635724,-1.6805099038798978,-0.23729641045884034,-0.9769914860549456,0.37541755098135715,0.6775933469595434,2.185782856357019,0.9962266567717039,1.522374783235034,2.363539896722091,3.5142626190558093,6.774490066131841,6.392177688243717,6.608327221468221,0.9621821215558413,0.78509185159294,1.1919916461873592,0.8622398347559769,1.0385734290096957
5.405405405405405,5.405405405405405,5.405405405405405,5.405405405405405,5.405405405405405,-0.8112340893693137,-1.1602204421164117,-2.204759795278373,-2.0833951780583764,-2.15450240534566,-0.2375300921331352,0.24768260601432396,8.912891534188631,0.39885088301930355,4.216185336915876,-2.755372195542893,-1.4236237841694233,-1.6124540260632068,-0.17328129407769957,-0.910702793018766,0.38507395536635614,0.6854369185140791,2.1976627707542344,1.0047828494889466,1.5327076029207127,2.447410823348388,3.557742866743577,6.823074584470092,6.398042800175351,6.636153896492101,0.9671676038484128,0.7820538641078826,1.1816154417513973,0.8472876237012013,1.0259241183492755
5.415415415415415,5.415415415415415,5.415415415415415,5.415415415415415,5.415415415415415,-0.8382996446628477,-1.17376919349803,-2.2193490210768756,-2.0839555748973058,-2.162265440284272,-0.2339275043392519,0.25440015664320603,8.935385668163345,0.4088030669478242,4.231684293833309,-2.730457551374206,-1.3877985493469804,-1.543922219569377,-0.10921721717585194,-0.8441456696801418,0.39477875188181843,0.6932488469885421,2.2094368833522964,1.0131880442639403,1.5429121594463182,2.5305351752356446,3.6001391850203075,6.869580617571277,6.401960000503095,6.661959596903534,0.9718508705338187,0.778769564231903,1.1708524459627316,0.8320704442373786,1.0129464484284236
5.425425425425425,5.425425425425425,5.425425425425425,5.425425425425425,5.425425425425425,-0.8651016396233652,-1.1869523818978804,-2.2332448391010247,-2.08387481080573,-2.1693585066513283,-0.2302275029540177,0.26119802579087026,8.958003216019485,0.4188445165569205,4.247290687975877,-2.70471469482172,-1.3515544165394782,-1.4749353607411595,-0.04512368417680356,-0.7773403851665083,0.4045289082508301,0.7010266718335376,2.221101338848452,1.0214396119806815,1.552985185763192,2.6128876606199882,3.6414386856858147,6.913994042553375,6.403928128548238,6.685736500193297,0.976230503857816,0.7752399589399983,1.1597059519740442,0.8165929357576168,0.9996443813906672
5.435435435435435,5.435435435435435,5.435435435435435,5.435435435435435,5.435435435435435,-0.8916319291134397,-1.1997660102594716,-2.2464430638021224,-2.0831529296787017,-2.175779475949051,-0.22642955293505973,0.2680759302964973,8.980743165062144,0.4289737439596943,4.2630032708337176,-2.6781514776840605,-1.3149024277353556,-1.4055144641020876,0.018979791847195244,-0.7103072838170243,0.4143213784674642,0.7087679429531547,2.2326523154884383,1.0295349703597845,1.5629234549776805,2.6944432231138116,3.6816288146331333,6.956301373777393,6.4039466169703525,6.707477401567943,0.9803051785174826,0.7714661298632719,1.1481793696215539,0.8008598168255328,0.9860219780627837
5.445445445445445,5.445445445445445,5.445445445445445,5.445445445445445,5.445445445445445,-0.9178824508347351,-1.2122061940856714,-2.2589397220420184,-2.0817901705703523,-2.1815264243005497,-0.2225331497048119,0.2750335619528846,9.003604463093788,0.43918923396909776,4.27882076024488,-2.6507760013583295,-1.277853748898547,-1.3356806759571758,0.08307369511528814,-0.6430667789883047,0.42415310372423115,0.7164702214506207,2.244086026229285,1.0374715847437828,1.5727237813327601,2.7751770493293875,3.720697355664696,6.996489766942169,6.402015491930353,6.727175716132973,0.9840736620631512,0.7674492329584587,1.1362762243851294,0.7848758837375818,0.9720833967170331
5.455455455455455,5.455455455455455,5.455455455455455,5.455455455455455,5.455455455455455,-0.9438452277809135,-1.2242691626193616,-2.2707310542991257,-2.0797869676179457,-2.186597633032144,-0.21853781930337246,0.2820705876009397,9.026586018736062,0.44948944455984985,4.2947418407867,-2.6225966143698773,-1.2404196665674223,-1.2654552679536026,0.14713851307887882,-0.5756393468392436,0.43402101334341076,0.724131080370534,2.2553987198915246,1.0452469688679225,1.582383021177123,2.8550645764283913,3.758632434205578,7.03454702298389,6.398135373072875,6.744825480887262,0.9875348152720694,0.7631904981548308,1.1240001563132132,0.7686460090617472,0.957832891803751
5.465465465465465,5.465465465465465,5.465465465465465,5.465465465465465,5.465465465465465,-0.9695123706645391,-1.2359512599894487,-2.2818135158093904,-2.0771439499065516,-2.190991589193214,-0.2144431185320387,0.2891866492317682,9.049686701763516,0.4598728073385146,4.310765164177282,-2.5936219098269064,-1.2026115844170753,-1.194859630603345,0.21115474236141643,-0.5080455200968207,0.4439220257119829,0.7317481054374504,2.266586682300469,1.0528586856162108,1.5918980739214321,2.934081499595023,3.7954225209126977,7.070461591779128,6.392307473327994,6.760421356528152,0.990687592493677,0.7586912289785893,1.111354918912887,0.7521751401530359,0.9432748126546792
5.475475475475475,5.475475475475475,5.475475475475475,5.475475475475475,5.475475475475475,-0.9948760803172395,-1.247248946321884,-2.292183777641867,-2.0738619412743744,-2.1947069860134114,-0.21024863508747557,0.2963813640963235,9.07290534344917,0.47033772802159896,4.326889349686988,-2.56386072280065,-1.1644410197860136,-1.1239152667697352,0.27510289469529253,-0.4403058818047903,0.45385304921987113,0.7393188957905967,2.2776462374162065,1.0603043477624898,1.60126588298145,3.012203779430473,3.8310564351788527,7.104222575650257,6.384533598532346,6.773958629066633,0.9935310419663902,0.7539528021548596,1.0983443780054174,0.7354682976462316,0.92841360215744
5.485485485485485,5.485485485485485,5.485485485485485,5.485485485485485,5.485485485485485,-1.0199286500623959,-1.258158798815358,-2.3018387277085792,-2.069941960058798,-2.1977427232971065,-0.20595398768647702,0.3036543248225866,9.096240736921784,0.48088258692152347,4.343112984559791,-2.5333221276319433,-1.1259196001683005,-1.05264378511992,0.3389635028540417,-0.3724410590571535,0.46381098320121505,0.7468410647144893,2.288573748451967,1.0675816186963147,1.610483436707757,3.089407649266462,3.865523348530559,7.13581973267223,6.374816146869755,6.7854332112521805,0.9960643061058029,0.7489766671874114,1.0849725105476316,0.7185305739263648,0.9132537954015494
5.495495495495495,5.495495495495495,5.495495495495495,5.495495495495495,5.495495495495495,-1.0446624680596373,-1.2686775127813332,-2.3107754717083506,-2.0653852187832302,-2.200097907754942,-0.20155882618128296,0.3110050995402393,9.11969163753471,0.4915057394403184,4.3594346244443685,-2.502015435164998,-1.0870590596722258,-0.9810668935452208,0.40271712657804093,-0.30447171671832374,0.47379271887838337,0.7543122403652343,2.2993656189805227,1.0746882131334075,1.6195477693017768,3.1656696223956455,3.8988127879186245,7.165243479779663,6.363158108131569,6.794841643806751,0.9982866217642127,0.7437643459162285,1.0712434034194824,0.7013671315773673,0.8978000182963864
5.505505505505505,5.505505505505505,5.505505505505505,5.505505505505505,5.505505505505505,-1.0690700196204288,-1.2788019026481097,-2.3189913340043216,-2.0601931237848414,-2.201771853272394,-0.19706283166541586,0.3184332320127926,9.143256763246288,0.5022055165708948,4.375852793834819,-2.4699501899092287,-1.0478712354465765,-0.9092063925513952,0.46634435849190314,-0.23641855113189705,0.4837951403084414,0.7617300664922894,2.310018294028282,1.081621897810479,1.6284559617178287,3.2409664992166745,3.9309146389004783,7.192484895673301,6.34956306279691,6.802181096467606,1.0001973204613943,0.7383174320530685,1.0571612521781661,0.6839832018093823,0.8820569861615369
5.515515515515515,5.515515515515515,5.515515515515515,5.515515515515515,5.515515515515515,-1.0931438894940486,-1.288528902928611,-2.3264838584348917,-2.0543672747833046,-2.2027640811152702,-0.1924657165700061,0.3259382417771306,9.166934795011562,0.512980225405738,4.392365986520839,-2.4371361671300003,-1.0083680640755999,-0.8370841686208128,0.5298258300117646,-0.1683022838199416,0.4938151253317842,0.7690922031554676,2.3205282611567504,1.0883804921642022,1.637205142550932,3.315275374291745,3.9618191487132903,7.217535723525,6.3340351809331175,6.807449368838657,1.0017958285865551,0.7326375906951491,1.0427303597791833,0.6663840828652094,0.866029502289945
5.525525525525525,5.525525525525525,5.525525525525525,5.525525525525525,5.525525525525525,-1.1168767641232558,-1.2978555691516032,-2.3332508090578377,-2.0479094643906812,-2.203074320072066,-0.18776722475057603,0.33351962429042603,9.190724377185296,0.5238281496528675,4.40897266604725,-2.4035833698691675,-0.9685615779437569,-0.7647221875485664,0.5931422172406673,-0.10014365517472518,0.5038495465226464,0.7763963274369627,2.330892051531023,1.0949618689941298,1.6457924889100952,3.388573643314484,3.9915169292369357,7.240388373480381,6.316579220916757,6.810644891050022,1.0030816675714036,0.7267265578171136,1.0279551352647234,0.6485751384063698,0.8497224564843049
5.535535535535535,5.535535535535535,5.535535535535535,5.535535535535535,5.535535535535535,-1.1402614338689658,-1.3067790787560543,-2.3392901708273794,-2.04082167756259,-2.2027025065331545,-0.1829671315642568,0.3411768510843845,9.2146241179361,0.534747550158908,4.425671266182715,-2.369302025896339,-0.9284639015713706,-0.6921424877545496,0.6562742468502422,-0.03196341814480095,0.5138952721411999,0.7836401341481826,2.3411062409749888,1.1013639551093624,1.654215227276824,3.4608390099860484,4.01999895984591,7.261035924958425,6.297200527975526,6.811766724225674,1.004054454034286,0.7205861397414284,1.0128400924197813,0.6305617958792837,0.8331408235671454
5.545545545545545,5.545545545545545,5.545545545545545,5.545545545545545,5.545545545545545,-1.1632907952032572,-1.3152967319483735,-2.3446001502039966,-2.0331060909908367,-2.201648784506773,-0.17806524393741455,0.3489093699267686,9.238632589671589,0.54573666543911,4.44246019139753,-2.334302584591766,-0.8880872479222879,-0.6193671735735343,0.7192027019469031,0.03621766808262595,0.5239491670869502,0.790821336531174,2.3511674510129184,1.107584731958758,1.6624706343485818,3.5320494927973654,4.047256590149329,7.279472128747282,6.275905032551573,6.810814560758963,1.0047138998953429,0.7142182125873733,0.9973898483964059,0.6123495448620575,0.8162896618650547
5.555555555555555,5.555555555555555,5.555555555555555,5.555555555555555,5.555555555555555,-1.18595785287004,-1.3234059525222626,-2.3491791756968006,-2.024765072437688,-2.199913505571812,-0.17306140042366588,0.3567166049901535,9.262748329474379,0.5567937122141604,4.4593378173503035,-2.2985957137618347,-0.8474439146846783,-0.5464184085252913,0.7819084279207666,0.10437884440112856,0.5340080938531382,0.7979376669544254,2.361072349897128,1.1136222362445043,1.670556037866954,3.6021834317154258,4.0732815426181865,7.2956914088956815,6.252699248486672,6.807788724395999,1.0050598124626562,0.7076247216987956,0.981609122306507,0.5939439353923839,0.7991741116675124
5.565565565565565,5.565565565565565,5.565565565565565,5.565565565565565,5.565565565565565,-1.2082557220127281,-1.3311042886409317,-2.3530258983383057,-2.0158011800119904,-2.1974972287674146,-0.1679554712522643,0.3645979570278623,9.286969839548874,0.5679168859536182,4.476302491383409,-2.2621922963881094,-0.8065462805261007,-0.4733184085668055,0.8443723382755156,0.17249935810436062,0.544068913481861,0.8049868776028353,2.370817653621403,1.1194745605188576,1.6784688174302582,3.6712194947716053,4.098065915099052,7.309688864399346,6.227590271029858,6.802690170126808,1.0050920944893518,0.7008076810507989,0.9655027337836491,0.575350576277066,0.7817993936607934
5.575575575575575,5.575575575575575,5.575575575575575,5.575575575575575,5.575575575575575,-1.230177630268274,-1.338389413581445,-2.356139192091458,-2.0062171613873563,-2.1944007204194294,-0.16274735836684381,0.37255280355702763,9.311295587678647,0.5791043614258109,4.493352533027053,-2.2251034273109322,-0.7654068013239822,-0.40008943532863744,0.906575420437434,0.24055846920330826,0.554128486519618,0.8119667411616379,2.380400126919862,1.1251398537638728,1.6862064052903571,3.739136684550025,4.121602183213474,7.321460270681955,6.2005857746680855,6.7955204838843795,1.004810744201653,0.693769172635551,0.9490756015142658,0.5565751333836771,0.7641708073374283
5.585585585585585,5.585585585585585,5.585585585585585,5.585585585585585,5.585585585585585,-1.2517169198269227,-1.3452591264409663,-2.3585181541887885,-1.9960159529626609,-2.190624953903759,-0.15743699545450796,0.3805804990487232,9.335724007694273,0.5903542932540232,4.5104862345117995,-2.187340409848583,-0.7240380063726533,-0.32675378933749166,0.9684987415418447,0.30853545673956717,0.5641836739729919,0.8188750514940774,2.3898165842509824,1.1306163219539451,1.6937662871334282,3.805914344573951,4.143883202642337,7.331002080870132,6.171694010780608,6.786281882051601,1.004215855297866,0.6865113458273963,0.9323327417387468,0.53762332791488,0.7462937293816947
5.595595595595595,5.595595595595595,5.595595595595595,5.595595595595595,5.595595595595595,-1.2728670494570595,-1.3517113528046947,-2.3601621054035973,-1.985200678965098,-2.1861711093466902,-0.15202434796525494,0.38868037512510817,9.360253499951519,0.6016648164788091,4.527701861289383,-2.1489147523530296,-0.6824524945680959,-0.2533338032270545,1.0301234541951882,0.3764096250927245,0.5742313382641753,0.8257096243126237,2.3990638907664628,1.1359022286009923,1.7011460028444565,3.871532165588314,4.16490221129449,7.33831142686212,6.140923805117772,6.774977210776321,1.0033076169183057,0.6790364167274653,0.9152792667228522,0.5185009346659277,0.72817361203164
5.605605605605605,5.605605605605605,5.605605605605605,5.605605605605605,5.605605605605605,-1.293621596494542,-1.3577441453752808,-2.3610705902530897,-1.9737746504960776,-2.1810405732622895,-0.14650941312173388,0.39685174076352303,9.384882431819687,0.6130340471262554,4.54499765256169,-2.109838164703323,-0.6406629305715668,-0.17985183493916915,1.09143080221099,0.4441603102799245,0.5842683441860496,0.8324682978435263,2.40813896326464,1.1409958952821162,1.7083431472552149,3.9359701917364225,4.184652831358981,7.343386120189846,6.108284555105031,6.761609945094702,1.0020863135861653,0.6713466674879847,0.897920383199922,0.4992137802658809,0.7098159814181324
5.615615615615615,5.615615615615615,5.615615615615615,5.615615615615615,5.615615615615615,-1.3139742587959,-1.3633556845635404,-2.361243377133392,-1.9617413645202488,-2.1752349381269767,-0.14089221991932907,0.40509388250747613,9.409609138180016,0.6244600827820255,4.562371821817694,-2.070122554737699,-0.5986820409532628,-0.10633026091741692,1.1524021263179678,0.5117668862457009,0.5942915598565276,0.8391489334845039,2.4170387711281722,1.1458957021495757,1.715355370875507,3.999208826629002,4.203129071240282,7.346224652674036,6.073786226972949,6.746184187863151,1.0005523251193538,0.6634444456164897,0.8802613907843517,0.4797677414030733,0.6912264358814407
5.625625625625625,5.625625625625625,5.625625625625625,5.625625625625625,5.625625625625625,-1.3339188566548217,-1.3685442790402824,-2.3606804583864176,-1.9491045027979632,-2.16875600189141,-0.1351728291165721,0.4134060646844551,9.434431921933962,0.6359410031710053,4.579822557378227,-2.0297800246254796,-0.5565226103172038,-0.032791469295177025,1.2130188698385482,0.5792087711401619,0.6042978576718677,0.8457494164553697,2.425760337245695,1.1506000884229257,1.7221803806074478,4.061228839303704,4.220325327375921,7.346826196872259,6.037439352714117,6.728704668499145,0.9987061265133246,0.6553321632601543,0.8623076803568213,0.4601687430353678,0.6724106442658657
5.635635635635635,5.635635635635635,5.635635635635635,5.635635635635635,5.635635635635635,-1.3534493346813334,-1.3733083662490821,-2.3593820502985587,-1.9358679307615003,-2.1616057674298292,-0.12935133321588552,0.42178752963049776,9.45934905452117,0.6474748707423786,4.597348022948403,-1.988822867179874,-0.5141974774085112,0.04074214691976099,1.2732625843360565,0.6464654335836156,0.6142841152586711,0.8522676564413946,2.434300738917177,1.1551075528631616,1.728815940442568,4.122011370073283,4.23623638593595,7.345190606319737,5.999255026867899,6.709176741531355,0.9965482877949347,0.6470122964704543,0.8440647324217665,0.4404227565857482,0.6533743441929323
5.645645645645645,5.645645645645645,5.645645645645645,5.645645645645645,5.645645645645645,-1.372559763643107,-1.3776465128798472,-2.3573485930312086,-1.9220356963353993,-2.153786441927027,-0.1234278564346633,0.4302374979214536,9.484358776447065,0.65905973125995,4.6149463581775185,-1.94726356211281,-0.4717195312042708,0.114248196661958,1.3331149352288665,0.7135163989157306,0.6242472164242702,0.8587015882292118,2.4426571087427007,1.1594166542287356,1.735259872141526,4.181537936260653,4.250857424403751,7.34131841556285,5.959244903133968,6.687606384959484,0.9940794738473746,0.638487384448392,0.8255381154375964,0.42053579812379516,0.6341233403136757
5.655655655655655,5.655655655655655,5.655655655655655,5.655655655655655,5.655655655655655,-1.391244342268335,-1.3815574153030326,-2.3545807504831333,-1.907612028701258,-2.1453004362031387,-0.1174025546666978,0.4387551686108657,9.509459297819824,0.6706936143975383,4.632615679226269,-1.9051147722329267,-0.429101706989166,0.18770429762438376,1.3925577073697986,0.7803412554273284,0.634184052105221,0.8650491723350712,2.4508266354943866,1.1635260117133002,1.7415100558962258,4.239790437819095,4.2641840130377044,7.335210839985331,5.9174211908156975,6.66400019842438,0.9913004442062296,0.6297600287705063,0.8067334841201618,0.4005139265336023,0.6146635025405524
5.665665665665665,5.665665665665665,5.665665665665665,5.665665665665665,5.665665665665665,-1.4094973990096205,-1.3850398999643712,-2.3510794100847408,-1.892601337007375,-2.136150363976447,-0.11127561543396469,0.4473397194744,9.53464879889658,0.6823745343392585,4.650354079341107,-1.8623893395878968,-0.3863569824170797,0.2610880830716985,1.451572810589073,0.8469196605729112,0.6440915213136096,0.871308395625249,2.4588065649712116,1.1674343053650458,1.7475644309741347,4.296751162835884,4.276212116213255,7.326869775427224,5.873796651094475,6.638365401188888,0.9882120528267282,0.6208328925959103,0.7876565777199961,0.38036324166868696,0.5950007642595101
5.675675675675675,5.675675675675675,5.675675675675675,5.675675675675675,5.675675675675675,-1.4273133937683506,-1.3880929237400015,-2.3468456825243016,-1.8770082090236293,-2.1263390410644423,-0.10504725782878081,0.45599030726074796,9.559925430638737,0.6941004903845083,4.668159629435566,-1.8191002815522466,-0.34349837355986157,0.33437720864868314,1.5101422851991255,0.9132313471620354,0.6539665320808845,0.8774772719284284,2.4665942008364494,1.1711402764875083,1.7534209963446101,4.3524027929176725,4.286938093644992,7.316297797596686,5.828384593136069,6.610709829930166,0.984815247822252,0.6117086998545942,0.7683132182738479,0.3600898824944608,0.5751411205227683
5.685685685685685,5.685685685685685,5.685685685685685,5.685685685685685,5.685685685685685,-1.4446869195790282,-1.3907155742518873,-2.3418809014062174,-1.860837409742006,-2.1158694845233685,-0.09871773244635255,0.4647060679489256,9.585287315276174,0.7058694675574755,4.686030378678374,-1.7752607868618695,-0.3005389309444659,0.40754935918174634,1.5682483074596147,0.9792561295276438,0.6638060023989291,0.8835538426398608,2.474186905437485,1.1746427280217249,1.7590778112870387,4.406728408456012,4.29635870148836,7.303498161274854,5.7811988700302654,6.581041936344054,0.9811110711741889,0.6023902344172422,0.7487093088310431,0.33970002521882325,0.5550906262228541
5.6956956956956954,5.6956956956956954,5.6956956956956954,5.6956956956956954,5.6956956956956954,-1.4616127042530476,-1.3929070701434294,-2.3361866228414354,-1.844093879923198,-2.104744911726529,-0.09228732130773579,0.47348611701189125,9.610732546880168,0.7176794372209824,4.703964355088171,-1.73088421159644,-0.25749173557966404,0.4805822554714374,1.6258731950009555,1.0449739096694832,0.6736068611580854,0.8895361773171271,2.4815821006077514,1.177940524909616,1.764532995980609,4.459711493771379,4.304471093320675,7.288474799314012,5.732253874564972,6.549370784562284,0.9771006584132162,0.5928803392468164,0.7288508316552138,0.3191998814114506,0.5348553942484529
5.7057057057057055,5.7057057057057055,5.7057057057057055,5.7057057057057055,5.7057057057057055,-1.478085611981417,-1.3946667613151884,-2.3297646249701347,-1.8267827345897243,-2.092968739381623,-0.08575633777323073,0.4823295496864004,9.636259191944925,0.7295283576944775,4.721959566134671,-1.6859840751109503,-0.21436989497354375,0.5534536610738978,1.682999412204731,1.1103646833707326,0.6833660490818461,0.895422374267315,2.4887772684505425,1.181032594438493,1.769784732075536,4.511335942134159,4.311272821001136,7.2712323214293475,5.681564534836116,6.51570604838329,0.9727852382721092,0.583181915532166,0.7087438464019437,0.2985956961123481,0.514441593622633
5.7157157157157155,5.7157157157157155,5.7157157157157155,5.7157157157157155,5.7157157157157155,-1.494100644895938,-1.3959941291206488,-2.322616907416833,-1.8089092614660265,-2.0805445824874234,-0.07912512644623816,0.49123544124901714,9.661865289977444,0.7414141748759882,4.740013999346041,-1.6405740559176116,-0.1711865391430059,0.6261413890691875,1.7396095755393424,1.1754085462859842,0.6930805196579283,0.9012105611254361,2.4957699521044705,1.1839179265665762,1.7748312632455623,4.561586060661066,4.316761835409593,7.251776012784692,5.62914630969466,6.480058008317481,0.9681661323101857,0.5732979218039264,0.6883944882728823,0.2778937459302468,0.49385544762401545
5.7257257257257255,5.7257257257257255,5.7257257257257255,5.7257257257257255,5.7257257257257255,-1.5096529445883704,-1.3968887865219637,-2.31474569067808,-1.7904789193660176,-2.0674762532301076,-0.07239406306760668,0.5002028472981962,9.687548854095635,0.7533348228678436,4.7581256229223685,-1.594667987519372,-0.12795481661647434,0.6986233088144248,1.7956864588492771,1.2400856999987255,0.7027472400654478,0.9068988954239054,2.50255775649033,1.1865955742294354,1.7796708957215712,4.610446575085493,4.320936487063821,7.23011183237267,5.57501518403211,6.442437548447863,0.9632447545094998,0.5632313730329762,0.6678089661468937,0.2571003371314202,0.4731032318914552
5.7357357357357355,5.7357357357357355,5.7357357357357355,5.7357357357357355,5.7357357357357355,-1.5247377935871178,-1.3973504782056334,-2.306153415442926,-1.7714973365285756,-2.0537677598195794,-0.06556355440050318,0.5092308040423514,9.713307871634422,0.7652882246059796,4.776292386354991,-1.5482798541963232,-0.08468789043103572,0.770877352679685,1.8512129985963823,1.3043764580464736,0.7123631920979087,0.9124855651529105,2.5091383490391386,1.189064653627249,1.7843019988061473,4.657902634400363,4.32379552661515,7.206246411189756,5.519187663905987,6.402856153106984,0.9580226108429055,0.5529853397117293,0.6469935606888084,0.23622180371950324,0.45219127251281543
5.7457457457457455,5.7457457457457455,5.7457457457457455,5.7457457457457455,5.7457457457457455,-1.5393506167909883,-1.3973790806580841,-2.2968427418463695,-1.7519703089014893,-2.039423305266137,-0.05863403810584165,0.5183183285938212,9.7391403047597,0.7772722924926309,4.794512221051509,-1.5014237867462747,-0.041398934125227896,0.8428815227646091,1.9061722990515502,1.3682612519117325,0.7219253730817311,0.9179687893114997,2.5155094604011423,1.1913243444928048,1.7887230053689285,4.7039398153720615,4.3253381052222615,7.180187050206783,5.46168077150671,6.361325903371207,0.9525012988141258,0.5425629469185389,0.6259546224363502,0.21526450550690127,0.43112594409841526
5.7557557557557555,5.7557557557557555,5.7557557557557555,5.7557557557557555,5.7557557557557555,-1.5534869828595905,-1.396974602201125,-2.2868165486560175,-1.73190379837438,-2.0244472860978657,-0.05160598260830856,0.5274644192686425,9.765044091089951,0.7892849290322204,4.812783040966289,-1.4541140581807979,0.001898872271303384,0.914613897593674,1.9605476374352382,1.4317206369769508,0.7314307967900341,0.9233468184492227,2.521668885135564,1.1933738903401527,1.792932412322601,4.748544126924058,4.325563774803077,7.151941718135549,5.402512039967461,6.31785947337339,0.9466825069699664,0.5319673733655023,0.6046985698658277,0.19423482617837093,0.4099136678397397
5.7657657657657655,5.7657657657657655,5.7657657657657655,5.7657657657657655,5.7657657657657655,-1.5671426055599464,-1.3961371829872695,-2.276077932392204,-1.7113039309611364,-2.0088442910191397,-0.044479886953025696,0.5366680558920419,9.79101714432531,0.8013240274702507,4.831102743236283,-1.4063650793780489,0.045192346250058385,0.9860526387880921,2.0143224690052555,1.4947352984416635,0.7408764943513974,0.9286179351981568,2.5276144823808804,1.1952125986938398,1.7969287810793901,4.791702014388923,4.324472488164632,7.12151904899219,5.341699508018585,6.272470126435084,0.9405680143848215,0.5212018504299517,0.5832318874371727,0.17313917134736787,0.38856090955399925
5.7757757757757755,5.7757757757757755,5.7757757757757755,5.7757757757757755,5.7757757757757755,-1.5803133450689089,-1.39486709495493,-2.2646302063818364,-1.6901769949324188,-1.9926190995106443,-0.03725628065289416,0.54592820010955,9.81705735488389,0.813387472435004,4.8494692088219455,-1.3581913946936908,0.08846830683662667,1.057175997712305,2.06748043209027,1.557286057200022,0.7502595151533265,0.9337804547951595,2.5333441765054387,1.1968398412986563,1.8007107379879086,4.833400363627421,4.3220645990109245,7.088928339458062,5.2792617144881735,6.22517171101945,0.9341596901176321,0.5102696611699316,0.5615611236189281,0.15198396660575003,0.36707417771513784
5.7857857857857855,5.7857857857857855,5.7857857857857855,5.7857857857857855,5.7857857857857855,-1.5929952092309896,-1.393164741743493,-2.2524768997462616,-1.6685294388988008,-1.9757766803713477,-0.029935723526666222,0.5552437957036442,9.84316259054523,0.8254731405818537,4.867880303153071,-1.3096076775312602,0.13171357860309804,1.1279623220930501,2.120005353067509,1.6193538756769195,0.759576927740143,0.9388327255941857,2.5388559577381975,1.1982550543098258,1.8042769747502319,4.8736265050134335,4.318340861828719,7.054179546038948,5.215217692650505,6.175978656506109,0.9274594926414593,0.4991741393239581,0.5396928888937792,0.13077565556742993,0.3454600214718872
5.7957957957957955,5.7957957957957955,5.7957957957957955,5.7957957957957955,5.7957957957957955,-1.605184354771215,-1.3910306585683059,-2.2396217563234524,-1.646367869845132,-1.958322190202866,-0.022518805527794502,0.5646137689158259,9.869330697100564,0.837578901239994,4.88633387677934,-1.2606287258733178,0.17491499567871988,1.1983900626089876,2.171881251283127,1.6809198636209388,0.7688258207050298,0.9437731295685174,2.5441478827794133,1.19945773846359,1.807626248819071,4.912368217283499,4.313302431651351,7.017283282023452,5.149586964424052,6.12490596878922,0.9204694692458494,0.48791866829536784,0.5176338537452427,0.10952069790657473,0.32372502865347186
5.8058058058058055,5.8058058058058055,5.8058058058058055,5.8058058058058055,5.8058058058058055,-1.616877088462641,-1.388465512055612,-2.2260687335248557,-1.6236990511167235,-1.940260971836684,-0.01500614656411065,0.5740370287740298,9.895559499009815,0.8497026170613875,4.904827766025391,-1.2112694577747507,0.2180594057575798,1.2684377794488784,2.2230923439137595,1.7419652838523598,0.7780033035759586,0.9486000828027495,2.549218075391083,1.2004474592281276,1.8107573837749258,4.949613731249812,4.30695086370061,6.978250814241507,5.082389534420845,6.071969225700151,0.9131917554121708,0.4765066801215642,0.4953907466261208,0.08822556739094775,0.3018758237635721
5.8158158158158155,5.8158158158158155,5.8158158158158155,5.8158158158158155,5.8158158158158155,-1.6280698682481731,-1.3854701000374856,-2.21182200112724,-1.6005299003579658,-1.9215985527047081,-0.007398396308388614,0.5835124674252693,9.921846800065055,0.8618421446717363,4.92335979365021,-1.161544906819596,0.2611336741020939,1.33808414883632,2.273623050767769,1.802471557964476,0.7871065076952299,0.9533120359743844,2.5540647269669576,1.201223846934766,1.8136692696830987,4.985351733375543,4.299288112906798,6.937094059623993,5.013645883848997,6.017184572256094,0.9056285741621158,0.4649416544284761,0.472970351909344,0.06689674991099222,0.279919065963154
5.8258258258258255,5.8258258258258255,5.8258258258258255,5.8258258258258255,5.8258258258258255,-1.6387593043163502,-1.3820453513068303,-2.196885939999919,-1.5768674874040123,-1.9023406431536571,0.0003037660001496899,0.5930389604734138,9.948190384060245,0.8739953353232753,4.9419277695106425,-1.111470217542771,0.3041246875410821,1.4073079695190542,2.323457999024736,1.862420271976484,0.7961325870923588,0.9579074748248885,2.5586860970819654,1.2017865968894479,1.8163608634304673,5.019571369211385,4.290316533307119,6.893825581564513,4.943376964270223,5.960568715736123,0.8977822353795638,0.4532271173705477,0.45037950782182357,0.04554074150525625,0.25786144704278513
5.8358358358358355,5.8358358358358355,5.8358358358358355,5.8358358358358355,5.8358358358358355,-1.6489421601307648,-1.3781923253325137,-2.1812651407677377,-1.5527190321261675,-1.8824931347037934,0.008099631763325746,0.6026153673219982,9.97458801546706,0.8861600355491916,4.960529491228808,-1.0610606408181016,0.3470193584612125,1.4760881692208725,2.3725820279117427,1.9217931819362322,0.8050787193500394,0.9623849206200663,2.563080514020867,1.202135469464416,1.8188311890419084,5.0522622466923055,4.280038877322602,6.848458586084439,4.871604191214319,5.902138920586158,0.8896551351060141,0.4413666405565798,0.4276251043619436,0.02416404638276217,0.2357096893850469
5.8458458458458455,5.8458458458458455,5.8458458458458455,5.8458458458458455,5.8458458458458455,-1.6586153534128094,-1.3739122119347296,-2.1649644024102255,-1.5280919022316366,-1.8620620982525338,0.015988463240429542,0.6122405315219558,10.001037440116566,0.89833408781947,4.97916274486325,-1.010331529214055,0.38980462879060224,1.5444038110541514,2.4209801933150312,1.980572219471115,0.8139421064629258,0.966742930599614,2.567246375285985,1.2022702901700884,1.8210793379762795,5.083414439293482,4.26845829491374,6.801006917802394,4.798349437652466,5.8419130031544135,0.8812497548098022,0.4293638399617536,0.4047140812013286,0.0027731749429189406,0.2134705439176699
5.8558558558558556,5.8558558558558556,5.8558558558558556,5.8558558558558556,5.8558558558558556,-1.6677759570774484,-1.3692063309206837,-2.147988730797348,-1.5029936110183102,-1.8410537822234843,0.02396949377351237,0.6219132811241735,10.02753638588659,0.910515331197963,4.997825305583574,-0.9592983323185924,0.43246747397335916,1.612234099891074,2.468637772325633,2.038739497285434,0.8227199756889685,0.9709800984157148,2.5711821480838575,1.2021909497071048,1.8231044694018688,5.113018489044478,4.255578332615148,6.751485055709412,4.723635027331427,5.779909326258917,0.8725686606293244,0.41722237482616625,0.3816534255715219,-0.01862535820641586,0.19115078805801206
5.865865865865866,5.865865865865866,5.865865865865866,5.865865865865866,5.865865865865866,-1.676421200121732,-1.364076131680717,-2.130343337162304,-1.4774318150852648,-1.8194746106614663,0.03204192802147858,0.6316324290367591,10.054082563394518,0.9227016020004889,5.016514938348404,-0.907976592034564,0.47499490693385726,1.6795583886915906,2.5155402677175913,2.096277314602539,0.8314095803930454,0.9750950545605415,2.574886369790664,1.2018974039985277,1.8249058104512272,5.141065409400729,4.2414029324495015,6.6999081087510355,4.647483727970606,5.716146793588777,0.8636145025904991,0.40494594654021404,0.35845017013622227,-0.04002503623212384,0.16875722364950763
5.875875875875876,5.875875875875876,5.875875875875876,5.875875875875876,5.875875875875876,-1.6845484684657823,-1.3585231927449868,-2.112033636511833,-1.451414311999677,-1.79733118127411,0.04020494220290492,0.6413967733869099,10.080673666695343,0.9348907344537534,5.035229398586426,-0.8563819378470767,0.5173739820295378,1.7463561847862004,2.5616734123574036,2.153168162550113,0.8400082008826321,0.9790864667825397,2.578357648396284,1.2013896742021881,1.8264826564553105,5.167546687971475,4.225936430721103,6.646291811217753,4.569918744324076,5.6506448439408885,0.8543900137987052,0.39253829751716107,0.33511139084972585,-0.06141934205965897,0.14629667489071257
5.885885885885886,5.885885885885886,5.885885885885886,5.885885885885886,5.885885885885886,-1.6921553057459955,-1.3525492213008456,-2.0930652459745103,-1.4249490379208658,-1.7746302634206153,0.04845768434751339,0.6512050978872786,10.107307373984746,0.9470805613548992,5.053966432880325,-0.8045300820642797,0.5595917989910336,1.8126071561116355,2.6070231735433556,2.209394729486943,0.8485131452352574,0.9829530404913616,2.5815946629268494,1.2006678467031728,1.827834371156853,5.192454289103317,4.209183556689457,6.590652517945118,4.4909637111096865,5.583423445293834,0.8448980096054418,0.3800032100532408,0.31164420480222155,-0.08280176035692104,0.12377598625757964
5.895895895895896,5.895895895895896,5.895895895895896,5.895895895895896,5.895895895895896,-1.699239414060224,-1.3461560526710634,-2.0734439830875537,-1.3980440651821824,-1.7513787960482938,0.056799274556220934,0.6610561722067181,10.133981348306989,0.9592689147314774,5.072723779653407,-0.7524368150330147,0.6016355068484168,1.8782911373975555,2.651575757273417,2.264939906269571,0.8569217501174924,0.9866935191513279,2.5845961638456716,1.1997320730864556,1.828960386902916,5.2157806563186,4.191149431123229,6.533007199325064,4.410642685807388,5.514503088720803,0.8351413867499671,0.3673445051756348,0.28805576805260336,-0.10416577951756771,0.1012020204195938
5.905905905905906,5.905905905905906,5.905905905905906,5.905905905905906,5.905905905905906,-1.7057986546647064,-1.33934564975305,-2.053175864022638,-1.3707075998314875,-1.7275838855775199,0.06522880526968657,0.6709487523452965,10.16069323826742,0.9714536265016432,5.091499169858687,-0.7001180003307884,0.6434923078423759,1.9433881363023675,2.695317612440406,2.3197867914572083,0.865231381595221,0.9903066846633016,2.5873609734324092,1.1985825700896822,1.829860204816548,5.2375187146079,4.171839564735059,6.473373436129898,4.3289801413289934,5.443904782143367,0.8251231224761751,0.35456604147867815,0.26435327344945114,-0.1255048936431583,0.07858165615040474
5.915915915915916,5.915915915915916,5.915915915915916,5.915915915915916,5.915915915915916,-1.711831048622536,-1.3321201024192542,-2.0322671017512826,-1.3429479791309644,-1.7032528037357335,0.07374534154527423,0.6808815810134669,10.187440678749335,0.983632529134375,5.110290327670246,-0.6475895699355299,0.6851494613191306,2.0078783394963033,2.738235434953149,2.3739186964533507,0.8734394359349508,0.993791357734853,2.589887986140373,1.1972196195361224,1.8305333949475047,5.257661872575896,4.151259856497697,6.411769414150611,4.24600095856159,5.371650043928025,0.8148462736249789,0.3416717139486505,0.24054394844085247,-0.14681260452353043,0.05592178623358866
5.925925925925926,5.925925925925926,5.925925925925926,5.925925925925926,5.925925925925926,-1.7173347774034733,-1.3244816268789183,-2.0107241041503534,-1.3147736690170302,-1.6783929853411592,0.08234792134234681,0.6908533880152758,10.214221291635036,0.9958034563095134,5.129094971176633,-0.5948675193746062,0.726594287607901,2.0717421186899068,2.780316171782373,2.427319150582505,0.8815433403959159,0.9971463982386061,2.592176168931854,1.1956435682478097,1.8309795964019868,5.276204024439998,4.129416591841972,6.348213918651055,4.161730418786879,5.297760896327467,0.8043139757024796,0.3286654527775067,0.21663505287372248,-0.1680824236148008,0.03322931536418164
5.935935935935936,5.935935935935936,5.935935935935936,5.935935935935936,5.935935935935936,-1.722308183434918,-1.316432565001386,-1.9885534720482705,-1.2861932615211162,-1.6530120260369134,0.09103555581580429,0.7008628906354953,10.241032686530822,1.0079642435774216,5.147910813076117,-0.5419679028545712,0.7678141718797481,2.134960036606091,2.8215470249301076,2.4799719061005034,0.8895405540127321,1.0003707055586568,2.5942245615913704,1.1938548279388972,1.8311985174513532,5.293139551881119,4.106316440737145,6.282726328639758,4.076194195978758,5.2222598587685525,0.7935294419242044,0.31555122216591003,0.19263387678330252,-0.18930787401439372,0.010511158046619923
5.945945945945946,5.945945945945946,5.945945945945946,5.945945945945946,5.945945945945946,-1.7267497706038775,-1.3079753836011656,-1.9657619972125042,-1.2572154721521083,-1.6271176799761926,0.09980722961777667,0.710908794030558,10.267872461495694,1.0201127290180663,5.166735561373561,-0.48890682837313,0.8087965679866138,2.1975128528939583,2.861915455321395,2.531860943136871,0.8974285683683679,1.0034632189249582,2.5960322770167448,1.1918538750892615,1.8311899356197765,5.3084633257460165,4.081966455654243,6.215326610961071,3.989418348981484,5.145169940989062,0.7824959622357037,0.3023330191159318,0.16854773817349966,-0.2104824924324935,-0.012225763510270875
5.955955955955956,5.955955955955956,5.955955955955956,5.955955955955956,5.955955955955956,-1.7306582047097714,-1.299112673684976,-1.9423566602789841,-1.2278491372412403,-1.600717857459245,0.10866190120737965,0.7209897916231782,10.294738203773578,1.0322467538993159,5.1855669200787124,-0.43570045281481,0.8495290022793917,2.2593815299825697,2.901409186617107,2.582970474567746,0.9052049083571925,1.0064229177355701,2.597598501487918,1.1896412507983916,1.8309536977508165,5.322170707600713,4.056374069412983,6.146035314207468,3.9014293135708127,5.0665146360252935,0.7712169023098063,0.2890148722137869,0.14438398078875153,-0.23159983115931954,-0.034974521500598967
5.965965965965966,5.965965965965966,5.965965965965966,5.965965965965966,5.965965965965966,-1.734032313867947,-1.289847149660995,-1.9183446286240486,-1.1981032112502514,-1.5738206225228502,0.11759850316843852,0.7311045655005406,10.321627490528824,1.0443641633342586,5.204402589905707,-0.38236497703182887,0.8899990774038653,2.3205472388728974,2.940016208946726,2.63328495081787,0.9128671329378741,1.0092488218666766,2.5989224949134226,1.1872175606196103,1.8304897200528936,5.334257551134498,4.029547092912954,6.07487356245487,3.8122538944005124,4.986317913052656,0.75969570252084,0.2756008404029729,0.12014997187809154,-0.252653460027628,-0.05772818463039786
5.975975975975976,5.975975975975976,5.975975975975976,5.975975975975976,5.975975975975976,-1.7368710888637744,-1.2801816485105553,-1.8937332541795817,-1.1679867640436272,-1.5464341904830368,0.1266159425350837,0.7412517868159293,10.348537889584753,1.0564628069373407,5.223240268973555,-0.3289166409116584,0.9301944760733606,2.380991364866188,2.9777247825599513,2.682789064590186,0.9204128358758942,1.0119399919702756,2.6000035910544366,1.184583474374678,1.8297979881236413,5.344720203414107,4.001493712749736,6.001863048822876,3.721919256836734,4.904604210081444,0.7479358768961278,0.26209501174818906,0.09585309995209457,-0.2736369683698404,-0.08047982022764516
5.985985985985986,5.985985985985986,5.985985985985986,5.985985985985986,5.985985985985986,-1.7391736834572162,-1.270119128922545,-1.8685300711920034,-1.1375089781257557,-1.5185669254317902,0.1357131011251182,0.7514301161936813,10.375466960165049,1.0685405394791205,5.242077653507408,-0.2753717184327865,0.9701029648169618,2.4406955132269963,3.014523441396012,2.7314677555216114,0.9278396464754546,1.014495529759452,2.6008411977263513,1.1817397259488365,1.8288785569531396,5.353555505987689,3.9722224887166964,5.927026028861865,3.630452918682697,4.821398426509993,0.7359410120450816,0.24850150219041015,0.07150077253338687,-0.29454396696920554,-0.10322249635266811
5.995995995995996,5.995995995995996,5.995995995995996,5.995995995995996,5.995995995995996,-1.7409394146377835,-1.2596626703907705,-1.8427427939258005,-1.1066791458438374,-1.4902273376885116,0.14488883588105617,0.7616382041373374,10.402412253637753,1.0805952215394445,5.260912438540401,-0.2217465127101813,1.0097123977021547,2.4996415147791713,3.0504009965696133,2.7793062147635594,0.9351452303005549,1.016914578281146,2.6014347969777996,1.1786871130663508,1.8277315509060217,5.36076079583823,3.9417423511932284,5.850385313769019,3.537882741796226,4.7367259155375265,0.7237147660662155,0.23482445429349494,0.04710041390140582,-0.31536809000439897,-0.1259492839082902
6.006006006006006,6.006006006006006,6.006006006006006,6.006006006006006,6.006006006006006,-1.742167762829797,-1.2488154722745586,-1.8163793143122937,-1.075506666557406,-1.4614240812070056,0.15414197921872758,0.7718746914408677,10.429371314261614,1.0926247201588442,5.2797423186158206,-0.1680573510319666,1.0490107200307583,2.557811431433084,3.08534653977245,2.826289889485829,0.9423272898850193,1.019196322176335,2.601783945247073,1.1754264970466257,1.8263571636824647,5.366333906186141,3.9100625984202044,5.771964263435295,3.4442369236026935,4.650612476438982,0.71126086743242,0.2210680359827109,0.022659462832094884,-0.33610299698696955,-0.14865325874907837
6.016016016016016,6.016016016016016,6.016016016016016,6.016016016016016,6.016016016016016,-1.742858372047894,-1.2375808528228884,-1.7894476995443598,-1.0440010437753178,-1.4321659509387852,0.1634713393833437,0.7821382096028454,10.45634167993463,1.104626909487953,5.298564988489443,-0.11432057988881937,1.0879859720070268,2.6151875616424247,3.1193494465892493,2.8724044873024823,0.9493835654312588,1.021339987927548,2.6018882734959,1.1719588025409644,1.8247556582580728,5.370273167140781,3.877192893663507,5.691786779325484,3.349543988505949,4.563084346704145,0.6985831138548262,0.20723643927555854,-0.001814629666777673,-0.356742374691042,-0.17132750378905034
6.026026026026026,6.026026026026026,6.026026026026026,6.026026026026026,6.026026026026026,-1.7430110500027345,-1.2259622481623462,-1.7619561896178408,-1.0121718822610843,-1.4024618801534992,0.17287570081291445,0.792427381243444,10.483320882944483,1.1165996714347524,5.317378143831771,-0.06055255999760304,1.1266262923768,2.6717524457889006,3.152399379727345,2.9176359806183694,0.9563118354975546,1.0233448440936423,2.6017474873205333,1.168285017250054,1.8229273668026746,5.3725774062007,3.8431432622664854,5.609877297193526,3.2538327791998483,4.4741681940435525,0.6856853711256145,0.19333387900528287,-0.026314402623985933,-0.3772799390746903,-0.1939651111071961
6.036036036036036,6.036036036036036,6.036036036036036,6.036036036036036,6.036036036036036,-1.7426257681568744,-1.2139632112492131,-1.7339131948203907,-0.9800288851074285,-1.3723209377172976,0.18235382450890672,0.8027408205241303,10.51030645072068,1.1285408963094425,5.3361794819299915,-0.006769661320750678,1.164919922036599,2.7274888714932017,3.184486292158793,2.9619706108949755,0.9631099176736548,1.0252102015317643,2.6013613670401177,1.164406191622261,1.8208726905780575,5.373245948602482,3.807924088592234,5.526260779635303,3.15713244788304,4.383891108263533,0.672571571940118,0.17936459153746032,-0.0508323873762108,-0.3977094371923948,-0.21655918405017663
6.046046046046046,6.046046046046046,6.046046046046046,6.046046046046046,6.046046046046046,-1.7417026617307894,-1.2015874107860072,-1.7053272931685242,-0.9475818507809561,-1.3417523253299637,0.19190444841403131,0.8130771335699246,10.537295906588161,1.1404484834667454,5.354966702389427,0.04701174191708507,1.2028552076115673,2.782379878850621,3.2156004301740766,3.0053948928342984,0.9697756692444787,1.0269354136064326,2.6007297677623056,1.1603234385328334,1.81859209981467,5.372278617518036,3.7715461128566394,5.440962708481175,3.059472447379671,4.292280593012906,0.6592457146985765,0.16533283348005212,-0.07536110984170791,-0.4180246490980027,-0.23910283933155857
6.056056056056056,6.056056056056056,6.056056056056056,6.056056056056056,6.056056056056056,-1.7402420296590497,-1.1888386301028058,-1.6762072277936475,-0.9148406701378429,-1.3107653747216557,0.20152628779704254,0.8234349188941013,10.564286770522138,1.1523203419454457,5.373737507834269,0.10077527621359836,1.2404206050011657,2.8364087655897277,3.2457323363464705,3.0478956184794765,0.9763069878417254,1.0285198763856773,2.599852619426107,1.1560379329441006,1.816086133567336,5.369675734100335,3.7340204278531437,5.354009077030573,2.96088252216873,4.199364557403827,0.6457118622879113,0.15124288038731543,-0.09989309279558829,-0.4382193897376112,-0.261589209126945
6.066066066066066,6.066066066066066,6.066066066066066,6.066066066066066,6.066066066066066,-1.738244334496659,-1.1757207660036963,-1.6465619042778699,-0.8818153234114442,-1.2793695448101092,0.2112180356444339,0.8338127678251988,10.59127655990395,1.164154391104971,5.392489604607386,0.15450457377309557,1.277604682891551,2.889559092152535,3.2748728524061717,3.0894598612309268,0.9827018120831914,1.0299630288241777,2.598729926821963,1.1515509115467824,1.8133553995500133,5.36543811737755,3.6953584755702438,5.265426382131026,2.861392699324744,4.105171307509339,0.6319741408438871,0.13709902545796981,-0.12442085814601991,-0.4582875108318009,-0.2840114431643661
6.076076076076076,6.076076076076076,6.076076076076076,6.076076076076076,6.076076076076076,-1.7357102022755855,-1.1622378275786986,-1.616400387940407,-0.8485158771727483,-1.2475744188191733,0.22097836305891017,0.8442092649362101,10.618262790277686,1.1759485612588203,5.411220703468977,0.20818327748894272,1.3143961262335586,2.9418146866946104,3.3030131220233065,3.1300749797767677,0.9889581221996001,1.0312643529333396,2.597361769589027,1.1468636723825116,1.8104005739496611,5.359567083995619,3.655572043702734,5.175241616104037,2.7610332793726076,4.009729537740239,0.6180367384940423,0.12290557822801224,-0.14893692921065396,-0.4782229027466407,-0.30636271080929145
6.086086086086086,6.086086086086086,6.086086086086086,6.086086086086086,6.086086086086086,-1.7326404223115346,-1.1483939349815289,-1.585731901075402,-0.8149524812645954,-1.2153897013595476,0.23080591966451494,0.8546229884758227,10.645242976107367,1.1877007943046505,5.429928520293885,0.26179504592267744,1.3507837396852385,2.9931596500036086,3.330144593498987,3.1697286219363345,0.9950739406487545,1.032423373938266,2.5957483021896697,1.1419775744476865,1.807222401219262,5.352064447809362,3.6146732620577784,5.083482258520254,2.659834827059312,3.913068322103852,0.6039039040817674,0.10866686325858109,-0.17343383299258722,-0.4980194963529,-0.32863620314363184
6.096096096096096,6.096096096096096,6.096096096096096,6.096096096096096,6.096096096096096,-1.7290359469610161,-1.1341933181735735,-1.554565820142007,-0.7811353657105987,-1.1828252154726193,0.24069933401828922,0.865052510801576,10.672214631534425,1.1994090443508219,5.44861077676732,0.3153235582782709,1.3867564510178954,3.0435783603347364,3.356259022363586,3.2084087284156166,1.0010473327168246,1.0334396604215674,2.5938897538611965,1.1368940372787761,1.803821693850069,5.342932519322232,3.5726745988569006,4.990176267826453,2.5578281620453978,3.8152171053474055,0.5895799458719226,0.0943872188192674,-0.19790410245516443,-0.5176712648729005,-0.35082513503809587
6.106106106106106,6.106106106106106,6.106106106106106,6.106106106106106,6.106106106106106,-1.7248978913287851,-1.1196403156344552,-1.5229116729075791,-0.7470748375997076,-1.1498908996382955,0.2506572140283368,0.8754963988148052,10.699175271135283,1.2110712783392183,5.467265201078827,0.3687525193700247,1.4223033144845962,3.093055478161666,3.3813484738814497,3.2461035364734765,1.0068764071065877,1.034312824453974,2.5917864285448124,1.1316145405192,1.8001993321231438,5.332174104974882,3.529588856935002,4.895352072826881,2.4550443495189556,3.7162056939886856,0.5750692302383874,0.08007099556727373,-0.22234027879492835,-0.5371722257144451,-0.3729227472172712
6.116116116116116,6.116116116116116,6.116116116116116,6.116116116116116,6.116116116116116,-1.7202275329257446,-1.104739373039588,-1.4907791355448659,-0.7127812779473611,-1.116596804747743,0.26067814737816813,0.8859532143972396,10.726122410678794,1.2226854766641522,5.485889528614239,0.4220656645825909,1.4574135141501185,3.141575950841471,3.4054053254612766,3.282801583497533,1.0125593165124436,1.035042521711705,2.5894387047918435,1.1261406234679203,1.796356263840261,5.319792506282794,3.4854291698375985,4.799038564021562,2.3515146907350406,3.616064247236715,0.5603761803339414,0.06572255522282536,-0.2467349137120295,-0.5565164422912668,-0.3949223083168022
6.126126126126126,6.126126126126126,6.126126126126126,6.126126126126126,6.126126126126126,-1.7150263112774164,-1.0894950419051208,-1.4581780296840603,-0.6782651385341896,-1.0829530910419578,0.2707607019571939,0.8964215148491204,10.753053567883276,1.2342496337871596,5.504481502645449,0.47524676482160577,1.4920763671813315,3.1891250171921484,3.4284222689714445,3.318491710488628,1.0180942581820287,1.0356284515805636,2.586847035647249,1.1204738846098832,1.7922935040342671,5.3057915188232005,3.440208997817438,4.701265084804188,2.2472707134833803,3.5148232678052085,0.5455052747428851,0.05134626924123327,-0.2710805716773973,-0.5756980258294434,-0.4168171169320381
6.136136136136136,6.136136136136136,6.136136136136136,6.136136136136136,6.136136136136136,-1.7092958274830992,-1.0739119782006847,-1.4251183194206238,-0.6435369387232254,-1.0489700250170986,0.28090342629723764,0.906899853328707,10.779966263172984,1.2457617588475087,5.523038875017753,0.5282796314534294,1.526281327097003,3.2356882119813473,3.4503923129595706,3.353163065452807,1.0234794744642566,1.0360703572467256,2.584011948510457,1.114615981128445,1.7880121346589748,5.290175431071635,3.393942123731736,4.602061422522298,2.142344162487274,3.4125135926216235,0.5304610461168069,0.03694651748201693,-0.29536983219599167,-0.5947111371592276,-0.43860050365752673
6.146146146146146,6.146146146146146,6.146146146146146,6.146146146146146,6.146146146146146,-1.7030378437258475,-1.0579949409303662,-1.391610108279792,-0.6086072622565931,-1.0146579762975245,0.29110485001493236,0.9173867792930374,10.806858020433706,1.2572198762682258,5.541559406834578,0.5811481212324884,1.5600179869760495,3.281251370324929,3.471308784775632,3.386805106699797,1.0287132533436234,1.0363680257741894,2.58093404497357,1.1085686283999443,1.7835133042586921,5.272949023088446,3.3466426488412706,4.50145779940245,2.0367669897366185,3.3091663834346123,0.5152480797939128,0.022527686875489526,-0.3195952920654366,-0.6135499884917476,-0.4602658331167351
6.156156156156156,6.156156156156156,6.156156156156156,6.156156156156156,6.156156156156156,-1.6962542827334262,-1.0417487906823368,-1.3576636361386836,-0.573486754032653,-0.9800274144774902,0.3013634842598695,0.9278808389398054,10.833726367767316,1.2686220263574617,5.560040869139385,0.6338361412147223,1.5932760826232466,3.32580063199403,3.491165332598013,3.4194076060469607,1.0337939289606093,1.0365212881688723,2.5776140006369874,1.1023335994705636,1.7787982276174852,5.254117565055706,3.298324988512617,4.399484863343163,1.9305713447579886,3.2048131173227556,0.49987101240234366,0.008094170087212575,-0.34374956762935605,-0.6322088451800402,-0.4818065059813772
6.166166166166166,6.166166166166166,6.166166166166166,6.166166166166166,6.166166166166166,-1.6889472271903976,-1.0251784881475852,-1.3232892761069543,-0.5381861168645814,-0.9450889059324601,0.3116778221683613,0.9383805756502264,10.86056883824502,1.2799662659050093,5.578481043594531,0.6863276536556372,1.6260454956914445,3.369322445629314,3.5099559273618497,3.4509606519277725,1.0387198821180241,1.0365300194293265,2.5740525649025003,1.0959127245156466,1.7738681853882845,5.233686815664922,3.249003867824841,4.296173678578425,1.8237895648247475,3.0994855771074525,0.4843345304478971,-0.006349635819273714,-0.3678252970247222,-0.6506820274638755,-0.5032159609797368
6.176176176176176,6.176176176176176,6.176176176176176,6.176176176176176,6.176176176176176,-1.6811189191015288,-1.0082890926082009,-1.2884975313669433,-0.5027161082213738,-0.9098531106010136,0.322046339322679,0.9488845304327498,10.887382970659084,1.2912506687737981,5.596877723156878,0.7386066808914765,1.6583162567593317,3.4118035728611305,3.52767486458909,3.481454652403856,1.0434895407731382,1.036394138584063,2.5702505607439283,1.0893078902816304,1.768724523701944,5.211663020356086,3.1986943170819844,4.191555716214622,1.7164541651101661,2.993215841672901,0.4686433688865934,-0.020799330721036048,-0.3918151424225327,-0.668963912197846,-0.5244876768933716
6.186186186186186,6.186186186186186,6.186186186186186,6.186186186186186,6.186186186186186,-1.6727717591067097,-0.991085760395668,-1.2532990319742756,-0.4670875369522628,-0.874330778738322,0.3324674942156273,0.9593912423674893,10.914166310272805,1.3024733264861792,5.615228712749973,0.7906573102020228,1.6900785483638154,3.4532310923343297,3.5443167661197217,3.510880338079679,1.0481013805154513,1.0361136087154728,2.5662088844553574,1.0825210395107698,1.763368653756375,5.188052909408572,3.1474116672326993,4.085662844643762,1.6085978287865457,2.886036276196113,0.4528023096825129,-0.03525051277524526,-0.41571179226113497,-0.6870489345621934,-0.5456151745415925
6.196196196196196,6.196196196196196,6.196196196196196,6.196196196196196,6.196196196196196,-1.6639083057475925,-0.9735737433196435,-1.217704531619894,-0.4313112599955482,-0.8385327476421828,0.34293972872031375,0.9698992490512306,10.940916409568498,1.3136323488048254,5.6335318299325605,0.8424636986535511,1.7213227079860953,3.4935924036365096,3.5598765817436377,3.539228764919012,1.0525539250299552,1.0356884369703352,2.561928505377068,1.075554170348823,1.7578020513858805,5.162863695884477,3.095171545198449,3.9785273198359143,1.5002533970733585,2.77797952228993,0.4368161803513493,-0.04969877975917311,-0.4395079634715192,-0.7049315897558537,-0.5665920187531144
6.206206206206206,6.206206206206206,6.206206206206206,6.206206206206206,6.206206206206206,-1.654531274686174,-0.9557583870676958,-1.1817249043545082,-0.39539817907284297,-0.8024699383526117,0.35346146856496913,0.9804070870428848,10.967630828993276,1.3247258643080702,5.651784905563232,0.8940100779204601,1.7520392309905213,3.5328752311284983,3.5743495907326372,3.5664913169622996,1.0568457465457455,1.035118674556915,2.557410465599229,1.0684093357358804,1.7520262566108182,5.136103073425024,3.0419898691116822,3.8701817755138195,1.3914538592374441,2.669078488062054,0.420689852490118,-0.06413973041028465,-0.46319640369390125,-0.7226064346712028,-0.587411820324277
6.216216216216216,6.216216216216216,6.216216216216216,6.216216216216216,6.216216216216216,-1.6446435378755635,-0.9376451295764909,-1.1453711412764591,-0.359359237369739,-0.7661533523259966,0.36403112381267466,0.9909132923092493,10.994307137702386,1.3357520209595075,5.669985784461033,0.9452807590841128,1.7822187735153414,3.5710676276759146,3.5877314032721084,3.592659708944115,1.0609754662698516,1.0344044167286435,2.55265587964345,1.0610886427805262,1.7460428731677347,5.10777921390072,2.987882843465434,3.7606592132126835,1.282232342548296,2.559366338093117,0.4044282402934714,-0.07856896576601527,-0.4867698934849209,-0.7400680895499949,-0.6080682379632415
6.226226226226226,6.226226226226226,6.226226226226226,6.226226226226226,6.226226226226226,-1.6342481226831864,-0.9192394993749251,-1.1086543471840065,-0.32320541620390614,-0.7295940680848251,0.37464708934585056,1.0014164006709423,11.020942914299889,1.3467089866716848,5.688132326061793,0.9962601374074265,1.811852155314462,3.6081579782806603,3.6000179617919543,3.6177259888099074,1.0649417548061477,1.0335458027543953,2.5476659341222923,1.0535942521175186,1.73985356802011,5.077900764915961,2.932866954175844,3.64999299222815,1.1726221021915066,2.448876483336835,0.38803629905707016,-0.09298209050282641,-0.5102212485147835,-0.757311239619991,-0.6285549802195703
6.236236236236236,6.236236236236236,6.236236236236236,6.236236236236236,6.236236236236236,-1.6233482109666926,-0.9005471138997058,-1.0715857371930577,-0.2869477316816367,-0.6928032378440073,0.3853077453553572,1.011914948248375,11.047535747576458,1.3575949498637088,5.706222405070011,1.0469326970837605,1.8409303625493558,3.6441350036112534,3.6112055421963554,3.641682540131278,1.0687433325592215,1.032543015875365,2.5424418873768384,1.0459283772491876,1.7334600708498635,5.046476847168869,2.876958963559073,3.5382168194555383,1.0626565111434347,2.3376425709453343,0.3715190236684671,-0.10737471427413162,-0.5335433217536784,-0.7743306367117768,-0.6488658073986033
6.246246246246246,6.246246246246246,6.246246246246246,6.246246246246246,6.246246246246246,-1.6119471381028512,-0.8815736777838961,-1.0341766333213716,-0.25059723134385464,-0.6557920841148211,0.3960114578340607,1.0224074719076226,11.07408323724404,1.3684081200126041,5.724253912106061,1.0972830159586533,1.8694445505302675,3.67898776343092,3.621290754992001,3.664522084419041,1.0723789701230766,1.0313962832485581,2.5369850690924327,1.0380932838707482,1.7268641735297743,5.013517051667144,2.820175905224176,3.425364739123431,0.9523690500101798,2.2256984740227392,0.35488144708596464,-0.12174245304668582,-0.5567290056468065,-0.79112110085528,-0.6689945334600481
6.256256256256256,6.256256256256256,6.256256256256256,6.256256256256256,6.256256256256256,-1.6000483919697288,-0.862324981118943,-0.9964384610402743,-0.2141649908026102,-0.6185718962875124,0.40675657907471247,1.032892509706065,11.100582994667205,1.3791467281982508,5.742224754348566,1.147295770222976,1.897386046405884,3.712705659922407,3.6302705463144456,3.68623768333338,1.0758474886545495,1.030105875876917,2.5312968798927096,1.030091289179739,1.7200677295769813,4.979031436800815,2.762535078883462,3.311471122424743,0.8417932968339613,2.1130782813101403,0.33812863880590605,-0.13608093043503128,-0.5797712342773556,-0.8076775218555023,-0.6889350279002056
6.266266266266266,6.266266266266266,6.266266266266266,6.266266266266266,6.266266266266266,-1.5876556118824592,-0.8428068976907206,-0.9583827457949399,-0.17766211036908436,-0.5811540271935933,0.4175414481719909,1.0433686013376542,11.127032643590919,1.3898090276417376,5.760132856171702,1.196955739076071,1.9247463518006516,3.7452784409085047,3.6381421988522775,3.7068227407904213,1.079147760231328,1.0286721085260986,2.525378790912036,1.0219247611697928,1.7130726535877245,4.943030525272739,2.704054045081942,3.1965706570484222,0.7309629168700006,1.9998162868050942,0.3212657033188705,-0.15038577903359265,-0.6026629855167658,-0.8239948608469833,-0.7086812176172592
6.276276276276276,6.276276276276276,6.276276276276276,6.276276276276276,6.276276276276276,-1.5747725874829337,-0.823025383190123,-0.920021109494294,-0.14109971167412874,-0.543549889648884,0.4283643915285527,1.0538342885776768,11.15342982086455,1.4003932942369652,5.777976159777268,1.2462478093574574,1.9515171453989373,3.7766962029673,3.644903332668822,3.726271004964588,1.0822787081944651,1.0270953396279314,2.519232343346496,1.0135961179089552,1.7058809206535046,4.905525300887821,2.6447506198474553,3.080698336614983,0.6199116523370211,1.8859469793188062,0.30429777855523954,-0.16465264174601846,-0.6253972831616301,-0.8400681518265267,-0.7282270887590623
6.286286286286286,6.286286286286286,6.286286286286286,6.286286286286286,6.286286286286286,-1.5614032575837464,-0.8029864733987541,-0.8813652669716103,-0.10448893428237144,-0.5057709529783505,0.4392237233649392,1.064288115726878,11.179772177161864,1.4108978270753394,5.795752625821311,1.2951569801456948,1.9776902854752496,3.806949394441213,3.650551905921136,3.744576570186122,1.085239307475281,1.0253759711705848,2.5128591479835505,1.0051078268027736,1.6984945657588348,4.866527205201918,2.5846428692631167,2.963889450019079,0.5086733121444871,1.7715050319741816,0.28723003432061067,-0.17887717311136136,-0.6479671990565796,-0.8558925031637227,-0.7475666885528544
6.296296296296296,6.296296296296296,6.296296296296296,6.296296296296296,6.296296296296296,-1.547551708966751,-0.7826962823502669,-0.8424270224168758,-0.06784093230091813,-0.46782873952379744,0.4501177462331826,1.074728630054804,11.20605737769679,1.4213209489633938,5.813460234035127,1.3436683673230065,2.0032578123697493,3.8360288183389057,3.655086215476061,3.7617338787332066,1.0880285849065539,1.023514448575477,2.50626088471053,0.9964624038423775,1.6909156831607706,4.826048134031456,2.5237491039637323,2.846179570682362,0.3972817615997081,1.6565252916479383,0.2700676707215313,-0.19305504062669537,-0.6703658552025098,-0.871463099088803,-0.7666941271163594
6.306306306306306,6.306306306306306,6.306306306306306,6.306306306306306,6.306306306306306,-1.5332221751365926,-0.7621610004679116,-0.8032182657820153,-0.03116687098368162,-0.4297348211354778,0.46104475153395635,1.0851543822422411,11.23228310293478,1.4316610069331859,5.8310969838404505,1.3917672081042707,2.0282119509082976,3.8639256351291773,3.6585048974231698,3.7777377225181348,1.0906456195179082,1.0215112605609655,2.499439302002089,0.9876624128377816,1.6831464257504078,4.784100433824823,2.462087873557854,2.7276045457199047,0.28577091209794236,1.5410427683600012,0.2528159165820375,-0.20718192606576763,-0.6925864258495014,-0.886775201157382,-0.7856035792497068
6.316316316316316,6.316316316316316,6.316316316316316,6.316316316316316,6.316316316316316,-1.5184190350295947,-0.7413868926788595,-0.7637509691600657,0.005522076667626612,-0.39150081564869,0.47200302003711075,1.0955639268226023,11.258447049299475,1.44191637274531,5.848660894958624,1.439438865529002,2.0525451127663006,3.8906313654259996,3.6608069274844346,3.7925832446670236,1.0930895428153087,1.0193669389928601,2.492396216386802,0.978710464636645,1.6751890043965407,4.7406968978966315,2.399677960977184,2.6082004850234877,0.1741747107986382,1.4250926246134066,0.23548002785147226,-0.22125352679328075,-0.7146221395738042,-0.9018241496916325,-0.8042892862076347
6.326326326326326,6.326326326326326,6.326326326326326,6.326326326326326,6.326326326326326,-1.5031468116783975,-0.7203802965058786,-0.7240371831394053,0.04221473330480801,-0.3531383833464331,0.482990822405437,1.105955822622137,11.284546929874537,1.4520854433843717,5.866150008013597,1.4866688329149609,2.076249898775645,3.9161378925638783,3.6619916213205026,3.8062659409925828,1.0953595390445734,1.017082058721802,2.485133511893041,0.9696092163287245,1.6670456872716823,4.695850762526026,2.336538376755047,2.488003750265065,0.06252713029095705,1.308710164687959,0.218065286004076,-0.23526555707441069,-0.7364662813382498,-0.9166053651974627,-0.8227455574514344
6.336336336336336,6.336336336336336,6.336336336336336,6.336336336336336,6.336336336336336,-1.4874101708327527,-0.6991476201369413,-0.6840890331341475,0.07889992063575638,-0.3146592234091985,0.4940064197214986,1.1163286331988262,11.310580475100359,1.46216664154678,5.883562385128537,1.5334427382720281,2.0993191011740064,3.9404374650627525,3.6620586347334876,3.8187816613595045,1.0974548454388313,1.0146572374075638,2.47765313947432,0.9603613704362638,1.6587187991606513,4.649575702920202,2.2726883532356665,2.36705094382377,-0.04913784174827707,1.1919308238909105,0.2005769964308318,-0.2492137493791559,-0.7581121945354639,-0.9311143497572608,-0.8409667723801031
6.346346346346346,6.346346346346346,6.346346346346346,6.346346346346346,6.346346346346346,-1.4712139195368983,-0.6776953404733513,-0.6439187156918161,0.11556646282726928,-0.2760750703529782,0.5050480640173715,1.12668092727983,11.336545433465517,1.472158416120701,5.900896110515892,1.57974634867501,2.121745705795861,3.963522698981691,3.661007963766211,3.830126610942047,1.0993747524498427,1.0120931353303155,2.4699571164142764,0.9509696740905659,1.650210720751938,4.601885829044381,2.208147338716011,2.245378897639826,-0.16078621290105238,1.0747901577679202,0.18302048682405614,-0.26309385568112525,-0.7795532830132605,-0.945346688397783,-0.8589473820401792
6.356356356356356,6.356356356356356,6.356356356356356,6.356356356356356,6.356356356356356,-1.4545630046639408,-0.6560300011569866,-0.6035384947794278,0.15220318990705553,-0.2373976904565747,0.5161139988071285,1.1370112791973537,11.362439572192702,1.4820592426580317,5.918149291060721,1.6255655745940363,2.143522894204523,3.9853865801606663,3.6588399446978714,3.8402973513734446,1.1011186039631162,1.0093904551889255,2.4620475257114673,0.9414369181949992,1.6415238879120633,4.5527956813195045,2.1429349915220084,2.123024661998753,-0.2723839963559193,0.9573238312775951,0.1654011055552273,-0.27690164875036627,-0.8007830130815997,-0.9592980504327715,-0.8766819108137397
6.366366366366366,6.366366366366366,6.366366366366366,6.366366366366366,6.366366366366366,-1.4374625114076995,-0.6341582105772569,-0.5629606980491096,0.1887989411639034,-0.1986388781793,0.5272024596219109,1.1473182693228026,11.38826067791893,1.4918676238382507,5.935320056897111,1.6708864741812377,2.164644045764571,4.006022466349723,3.6555552539361442,3.8492908017867813,1.1026857974967585,1.0065499418863473,2.453926515444175,0.9317659365746929,1.6326607909431512,4.5023202261889645,2.077071174020909,2.0000254942492965,-0.38389722125386583,0.8395676079328953,0.14772422004654473,-0.2906329234398433,-0.8217949155004975,-0.9729641907798924,-0.8941649580840456
6.376376376376376,6.376376376376376,6.376376376376376,6.376376376376376,6.376376376376376,-1.419917661732466,-0.6120866398583832,-0.5221977130843936,0.22534256854497392,-0.15981045257015453,0.5383116745474186,1.1576004844990875,11.414006557369836,1.5015820899240016,5.952406561977506,1.7156952575123974,2.1851027396540244,4.025424089224907,3.6511549078057373,3.8571042397470268,1.1040757843839915,1.0035723823021654,2.4455962981154085,0.9219596051131802,1.623623973823946,4.450474851555716,2.0105759465716395,1.876418847458501,-0.49529194302916685,0.7215573389127176,0.12999521513671689,-0.3042834979651714,-0.8425825874482864,-0.9863409512515927,-0.9113911998783282
6.386386386386386,6.386386386386386,6.386386386386386,6.386386386386386,6.386386386386386,-1.4019338127811574,-0.5898220208276149,-0.48126198362832645,0.26182294004918605,-0.12092425366957882,0.5494398647636595,1.167856518470957,11.439675038027845,1.5112011992082715,5.969406984634777,1.759978290782287,2.204892756815663,4.043585556290325,3.645640262233483,3.8637353020739416,1.1052880699392873,1.0004586050523643,2.4370591499783067,0.9120208408762523,1.6144160334344995,4.397275362091175,1.9434695614149864,1.7522423590073977,-0.606534253742063,0.6033289521469679,0.11221949144147236,-0.3178492151772177,-0.863139694469623,-0.9994242618194854,-0.9283553904872187
6.396396396396396,6.396396396396396,6.396396396396396,6.396396396396396,6.396396396396396,-1.3835164552423438,-0.5673711439649992,-0.4401660057945466,0.2982289431156599,-0.08199213890487403,0.5605852450867915,1.1780849723132192,11.46526396879401,1.520723538453032,5.986319528136858,1.8037221004524084,2.2240080818468937,4.060501352665771,3.639013012330053,3.8691819855556133,1.1063222136080657,0.9972094802363987,2.428317410342148,0.9019526012232906,1.6050396187647669,4.342737974417316,1.8757724565054628,1.6275338391307619,-0.717590292400122,0.4849184413784494,0.09440246370929639,-0.3313259438271828,-0.8834599724026526,-1.0122101418518765,-0.9450523640603271
6.406406406406406,6.406406406406406,6.406406406406406,6.406406406406406,6.406406406406406,-1.3646712116766493,-0.5447408563353302,-0.3989223242624792,0.33454948800618717,-0.04302597948038823,0.5717460245128934,1.188284454856726,11.490771220643325,1.530147723319205,6.003142421233791,1.8469133773498834,2.2424429048275933,4.0761663427593735,3.631275191868426,3.8734426475523973,1.107177829099913,0.9938259191716383,2.419373480859168,0.8917578829063472,1.5954974301073548,4.286879312163448,1.8075052492867458,1.5023312594044422,-0.8284262552651385,0.36636185520489273,0.0765495591728908,-0.3447095798237776,-0.9035372292847466,-1.0246947013240593,-0.9614770361774841
6.416416416416417,6.416416416416417,6.416416416416417,6.416416416416417,6.416416416416417,-1.3454038348030368,-0.5219380595029067,-0.35754352845781,0.37077351118069923,-0.004037656763567447,0.5829204067634979,1.1984535831119887,11.516194687273291,1.5394723987878252,6.019873918696995,1.889538980716239,2.260191623085368,4.090575771824757,3.6224291726592797,3.8765160064910877,1.1078545845052796,0.9903088741152707,2.4102298247924194,0.8814397211572494,1.5857922182346635,4.229716400899176,1.7386887304125747,1.3766727411837634,-0.9390084061424405,0.24769528610446678,0.058666215896860656,-0.35799604748211183,-0.9233653472362282,-1.036874142001008,-0.9776244053951698
6.426426426426427,6.426426426426427,6.426426426426427,6.426426426426427,6.426426426426427,-1.3257202057455015,-0.49896970742973323,-0.3160422487194002,0.40688997866470505,0.03496094133202818,0.5941065908327214,1.2085909826902983,11.54153228574557,1.548696239572268,6.036512301850612,1.931585942204863,2.2772488428977016,4.103725267402241,3.6124776638234795,3.8784011422491704,1.10835220239562,0.9866593379737448,2.4008889662648882,0.8710011887630039,1.5759267835606763,4.171266662945085,1.6693438574150254,1.2505965439965219,-1.0493030866494657,0.12895485944810992,0.0407578811221312,-0.37118130076391653,-0.9429382843215173,-1.0487447585921064,-0.9934895547676593
6.436436436436437,6.436436436436437,6.436436436436437,6.436436436436437,6.436436436436437,-1.3056263322407013,-0.47584280435780557,-0.27443115245380845,0.44288788940767426,0.07395792396564206,0.6053027715358249,1.2186952882222177,11.566781957120519,1.557817950521424,6.053055879094752,1.9730414698259067,2.293609381130461,4.115610840643644,3.601423710961908,3.8790974964290337,1.108670459906949,0.9828783439998465,2.3913534894900885,0.8604453951297849,1.5659039752876525,4.111547912062735,1.5994917483220892,1.1241410538941083,-1.1592767264604837,0.010176722502028002,0.022830009607597554,-0.3842613245087193,-0.9622500763871253,-1.060302939877571,-1.009067653342419
6.446446446446447,6.446446446446447,6.446446446446447,6.446446446446447,6.446446446446447,-1.2851283468070769,-0.45256440267612386,-0.23272294027859253,0.47875627863134346,0.1129414009890711,0.6165071400590363,1.228765143773324,11.59194166708439,1.5668362670136884,6.0695029864205,2.013892951837442,2.3092682668122775,4.126228887520294,3.589270695222873,3.8786048725220668,1.1088091888067841,0.9789669654774965,2.381626037984388,0.84977548533579,1.5557266905379796,4.05057834802559,1.5291536752264958,0.997344771764307,-1.2688958535243475,-0.10860296657629506,0.004888061969513149,-0.39723213565560284,-0.9812948388759444,-1.0715451698062128,-1.0243539576293033
6.456456456456457,6.456456456456457,6.456456456456457,6.456456456456457,6.456456456456457,-1.2642325048760155,-0.42914160077308494,-0.1909303421555634,0.5144842211669259,0.15189948656614588,0.6277178845104694,1.2387992032570712,11.617009406569036,1.5757499553416532,6.085851987916507,2.054127960581683,2.3242207426443113,4.135576189913874,3.5760223322673883,3.8769234359625924,1.108768275544459,0.9749263153943676,2.3717093137612824,0.8389946391732526,1.5453978734714555,3.9883765510725144,1.4583510578077434,0.8702463016093245,-1.3781271042521608,-0.22734804974522246,-0.013062496980877622,-0.41008978445516936,-1.000066768617276,-1.0824680285642156,-1.0393438130431027
6.466466466466467,6.466466466466467,6.466466466466467,6.466466466466467,6.466466466466467,-1.242945182885629,-0.40558154087490633,-0.14906611351516932,0.5500608347802096,0.19082030279083934,0.6389331904719706,1.2487961308446467,11.641983192363918,1.5845578130873832,6.102101276267016,2.093734256265108,2.3384622664449504,4.14364991658977,3.5616826711326453,3.8740537140716143,1.1085476612847875,0.9707575461024209,2.3616060765078872,0.8281060701799017,1.5349205143882643,3.9249614762455574,1.3871054568093084,0.7428843387926215,-1.486937233671763,-0.34602238008587527,-0.03101619990095708,-0.42283035567134647,-1.0185601455920539,-1.0930681936145994,-1.0540326553190038
6.476476476476477,6.476476476476477,6.476476476476477,6.476476476476477,6.476476476476477,-1.2212728763377279,-0.3818914068707405,-0.10714303137319059,0.5854752834835313,0.2296919833029026,0.6501512415517262,1.2587546013717017,11.666861067720236,1.593258669488158,6.1182492732411875,2.1326997906813365,2.3519885125290028,4.150447624052637,3.5462560929940117,3.8699965958904095,1.108147341925074,0.9664618489664653,2.3513191427438773,0.8171130246601666,1.5242976488179214,3.8603524476137236,1.315438567473018,0.6152976582581251,-1.5952931255459424,-0.4645898328054786,-0.048967578581095864,-0.43544996977266726,-1.0367693346727296,-1.103342440707053,-1.0684160119005324
6.486486486486487,6.486486486486487,6.486486486486487,6.486486486486487,6.486486486486487,-1.1992221978185809,-0.35807842212514285,-0.06517389044092615,0.6207167808336194,0.2685026768999273,0.6613702199374604,1.2686733007418254,11.691641102946978,1.6018513857925756,6.134294430173547,2.171012710875618,2.364795373020959,4.155967257283918,3.529747309825954,3.8647533319040073,1.1075673680954592,0.9620404540008454,2.3408513849631456,0.8060187806964211,1.5135323565944663,3.794569152384509,1.2433722129325868,0.4875251027254065,-1.7031618024512956,-0.5830143162337932,-0.06691116560925013,-0.44794478411266125,-1.054688787337285,-1.1132876448578348,-1.0824895032995567
6.496496496496497,6.496496496496497,6.496496496496497,6.496496496496497,6.496496496496497,-1.1767998749840667,-0.334149847278557,-0.023171499230057194,0.6557745932143003,0.3072405511447347,0.6725883069500567,1.2785509263266444,11.716321395998747,1.6103348556069002,6.150235228435443,2.2086613627498273,2.376878959101933,4.160207150361096,3.512161362962274,3.858325533654645,1.1068078451426073,0.957494629494371,2.3302057307584327,0.7948266471505718,1.5026277609181815,3.7276316349049825,1.1709283375683304,0.3596055708644196,-1.810510435814665,-0.7012597828092847,-0.08484149603529015,-0.4603109940989991,-1.072313043356854,-1.1229007812994376,-1.096248844427938
6.506506506506507,6.506506506506507,6.506506506506507,6.506506506506507,6.506506506506507,-1.1540127485098297,-0.31011297803649013,0.018851323846627206,0.6906380431030706,0.3458937959669942,0.6838036835974353,1.2883861873624247,11.740900073055148,1.6187080052315606,6.166070179897336,2.2456342946068677,2.3882356021898974,4.163166026958479,3.493503621556111,3.850715173245325,1.105868933096737,0.9528256816236018,2.3193851619291994,0.7835399626562921,1.4915870274041267,3.6595602905542557,1.0981290003250777,0.2315780054533996,-1.9173063559041026,-0.8192902400516882,-0.10275310903455154,-0.4725448343510328,-1.089636732456439,-1.1321789263997273,-1.1096898459004212
6.516516516516517,6.516516516516517,6.516516516516517,6.516516516516517,6.516516516516517,-1.130867770007064,-0.2859751429480492,0.06088175437745482,0.725296512320541,0.38445062725797435,0.6950145311285151,1.2981778053430575,11.765375289091557,1.626969793987685,6.181797827381801,2.2819202606334024,2.398861855052857,4.164843000729399,3.4737797809401822,3.8419245827336157,1.1047508466220037,0.9480349540546037,2.3083927135730167,0.7721620946022096,1.4804133631177783,3.5903758595291886,1.0249963679953171,0.1034813815235283,-2.0235170617713187,-0.9370697615176253,-0.12064054957010398,-0.4846425798453819,-1.1066545759482185,-1.1411192585502876,-1.122808415308376
6.526526526526527,6.526526526526527,6.526526526526527,6.526526526526527,6.526526526526527,-1.1073719999045608,-0.26174370117451556,0.10290696585585768,0.7597394452617622,0.4228992904573321,0.7062190315870941,1.3079245144093008,11.789745228441156,1.6351192145335827,6.197416745107111,2.3175082243198575,2.408754492854625,4.1652375755696704,3.452995860887747,3.83195645341589,1.1034538549502557,0.9431238275333005,2.2972314731607377,0.7606964381063581,1.4691100155980639,3.52009942052523,0.9515527084696215,-0.024645305506027115,-2.1291102311425876,-1.0545624977359425,-0.1384983700532314,-0.4966005470492152,-1.1233613883369462,-1.1497190590236868,-1.1356005584639894
6.536536536536537,6.536536536536537,6.536536536536537,6.536536536536537,6.536536536536537,-1.083532605297667,-0.23742604024863723,0.1449141335849338,0.7939563521084496,0.4612280641308492,0.7174153683654791,1.317625061734173,11.81400810534798,1.6431552931710685,6.212925539121239,2.35238736181665,2.4179105141328785,4.164349645762268,3.4311582037748454,3.82081383500222,1.1019782817981763,0.9380937194645443,2.2859045795957473,0.7491464149822031,1.4576802718680941,3.4487523843143206,0.8778203839564083,-0.1527630516990885,-2.234053730255103,-1.1717326871194382,-0.15632113200161665,-0.5084150950408837,-1.1397520788969577,-1.157975712799415,-1.148062380614545
6.546546546546547,6.546546546546547,6.546546546546547,6.546546546546547,6.546546546546547,-1.059356857764806,-0.21302957382532126,0.1868904385813942,0.8279368120211305,0.4994252635380263,0.7286017267576945,1.327278207904366,11.838162164510882,1.6510770901415444,6.228322847726178,2.3865470652256335,2.426327141709203,4.162179496003152,3.4082734726443573,3.808500134682179,1.1003245052678452,0.9329460834800333,2.2744152222575713,0.7375154726965594,1.4461274574338912,3.3763564872218113,0.8038218441730992,-0.280832856475839,-2.33831562363579,-1.2885446668496618,-0.17410340769472857,-0.520082626617564,-1.1558216532202994,-1.165886709358238,-1.1601900876264089
6.556556556556557,6.556556556556557,6.556556556556557,6.556556556556557,6.556556556556557,-1.03485213115223,-0.1885617394244103,0.22882307147770767,0.86167047631024,0.537479244188449,0.7397762945121045,1.3368827272975727,11.86220568161819,1.6588836999117424,6.243607341892422,2.4199769458257427,2.4340018235308496,4.1587278013082525,3.3843486491724817,3.79501911608184,1.0984929577307425,0.9276824089952088,2.262766640030132,0.7258070833197157,1.4344549352714167,3.3029337845043867,0.7295796195107496,-0.40881573448498343,-2.441864183819591,-1.4049628837314663,-0.1918397818259047,-0.5315995893895764,-1.1715652147355153,-1.1734496434447266,-1.1719799871383707
6.566566566566567,6.566566566566567,6.566566566566567,6.566566566566567,6.566566566566567,-1.0100258993276758,-0.1640299961662315,0.2706992364212542,0.8951470715852037,0.5753784053858436,0.7509372623832778,1.3464374084556099,11.886136963872948,1.6665742514490454,6.25877772566351,2.4526668372318734,2.4409322334439425,4.15399562680163,3.359391031538251,3.780374898112281,1.0964841256952382,0.9223042207552669,2.2509621203149512,0.714024742468087,1.4226661048022133,3.2285066436310066,0.6551163141742335,-0.5366727274710766,-2.544667901004282,-1.5209519050140181,-0.2095248531506293,-0.5429624768610414,-1.1869779661966233,-1.180662215797731,-1.1834284896839802
6.576576576576577,6.576576576576577,6.576576576576577,6.576576576576577,6.576576576576577,-0.9848857339036097,-0.13944182250060688,0.3125061549693015,0.9283564028805462,0.6131111937587439,0.7620828246829293,1.355941054453221,11.909954350508524,1.674147908486298,6.273832736550483,2.4846067984860256,2.447116271897913,4.1479844273849,3.3334082321967333,3.764571953709969,1.0942985496575997,0.9168130783704217,2.239004998029602,0.7021719682397165,1.4107644008579652,3.153097737468922,0.5804545993000697,-0.6643649161334128,-2.6466954926388615,-1.6364764291749625,-0.22715323613050345,-0.5541678294965495,-1.2020552111418341,-1.1875222338485762,-1.194532109782549
6.586586586586587,6.586586586586587,6.586586586586587,6.586586586586587,6.586586586586587,-0.9594393019307549,-0.11480471393001614,0.35423106997861786,0.9612883567580758,0.6506661067766933,0.7732111798297697,1.3653924832624513,11.933656213294496,1.6816038697760345,6.288771145916152,2.5157871170797743,2.4525520665809375,4.140696047287998,3.3064081755566033,3.7476151084693803,1.0919368239365708,0.9112105758405644,2.2268986545917104,0.6902523001429506,1.3987532926342987,3.07673003737683,0.5056172060539842,-0.7918534319728614,-2.747915912942621,-1.751501296664466,-0.2447195625724073,-0.5652122357735186,-1.2167923553215658,-1.1940276123867688,-1.205287466998475
6.596596596596597,6.596596596596597,6.596596596596597,6.596596596596597,6.596596596596597,-0.933694363562604,-0.09012618072760596,0.39586124948853857,0.9939329043842002,0.6880316962509144,0.7843205308980946,1.3747905281124795,11.957240957032594,1.68894136933404,6.303591759349052,2.5461983119071503,2.457237972986195,4.13213271950144,3.2783990955627895,3.7295095391683026,1.089399596491567,0.90549834106946,2.214646516888817,0.6782692980186147,1.3866362826341376,2.999426806207275,0.4306269187103129,-0.919099469123049,-2.8482983623519695,-1.865991500605868,-0.2622184832623557,-0.5760923332199178,-1.2311849080953199,-1.2001763741930107,-1.215691286968576
6.606606606606607,6.606606606606607,6.606606606606607,6.606606606606607,6.606606606606607,-0.9076587696916283,-0.06541374565073982,0.4373839905963027,1.0262801045814385,0.7251965718183794,0.7954090861649487,1.3841340378448017,11.980707020042592,1.6961596766721718,6.3182934170269816,2.575831136147027,2.461172574908763,4.122297065090249,3.2493895331849294,3.710260772186249,1.086687568724547,0.8996780353686322,2.202252056234418,0.6662265409560166,1.3744169056009383,2.921211591220439,0.3555065677153485,-1.0460642961622795,-2.9478122968921596,-1.9799121974496847,-0.2796446695935492,-0.5868048094370425,-1.2452284837969954,-1.2059666506393294,-1.2257404023971163
6.616616616616617,6.616616616616617,6.616616616616617,6.616616616616617,6.616616616616617,-0.8813404595579025,-0.040674941650784634,0.4787866233234815,1.058320106853199,0.7621494044082198,0.8064750596556973,1.3934218772636557,12.004052874637985,1.7032580970203741,6.3328749940699876,2.6046765800741474,2.464354684873017,4.111192092389763,3.219388333812409,3.6898746818164785,1.0838014952656165,0.8937513529510858,2.1897187873104964,0.6541276262031082,1.3620987274421255,2.842108216911463,0.2802790227367469,-1.1727092679026008,-3.0464274374710603,-2.0932287175777127,-0.2969928151881266,-0.5973464031070314,-1.2589188030682263,-1.2113966822561424,-1.235431754018223
6.626626626626627,6.626626626626627,6.626626626626627,6.626626626626627,6.626626626626627,-0.854747458330876,-0.01591730957983164,0.5200565144723215,1.0900431543809053,0.7988789296894229,0.8175166716878383,1.40265292748158,12.027277027591314,1.7102359715378126,6.347335400882724,2.632725873797925,2.4667833444903846,4.098821196083555,3.1884046445567766,3.6683574884721346,1.0807421837424336,0.8877200204150225,2.1770502670968686,0.6419761680711368,1.3496853441430594,2.7621407777534914,0.20496718570110473,-1.2989958371524315,-3.1441137790921423,-2.2059065758540273,-0.31425763751212277,-0.6077139049848161,-1.2722516941593334,-1.2164648192660843,-1.2447623915254027
6.636636636636637,6.636636636636637,6.636636636636637,6.636636636636637,6.636636636636637,-0.8278878746650238,0.008851604104950589,0.5611810714708281,1.121439586992554,0.8353739514987645,0.8285321494128892,1.4118260862600034,12.05037802058899,1.7170926775130728,6.3616735834860565,2.659970489928197,2.4684578247473645,4.085188156163772,3.156447911462346,3.64571575678705,1.0775104945334848,0.8815857962177068,2.164250093787673,0.6297757968341209,1.3371803806718667,2.6813336308586533,0.1295939838218326,-1.4248855664491613,-3.2408415999838724,-2.3179114821196354,-0.331433879483144,-0.6179041588742038,-1.2852230941975011,-1.2211695220844303,-1.253729474467875
6.646646646646647,6.646646646646647,6.646646646646647,6.646646646646647,6.646646646646647,-0.8007698982301248,0.033624249638631976,0.6021477462054202,1.1524998441018075,0.8716233452479341,0.8395197273561876,1.4209402683447587,12.073354430675481,1.7238276285533525,6.375888523837822,2.6864021461671097,2.4693776262237153,4.070297136774192,3.1235278766258543,3.621956393611797,1.0741073405053074,0.8753504701396417,2.1513219056953337,0.617530157623484,1.3245874898754655,2.599711388559212,0.05418236261944283,-1.5503401397581622,-3.3365814706427495,-2.429209351627616,-0.34851631107026737,-0.6279140625877953,-1.2978290504217873,-1.2255093617859711,-1.2623302731134485
6.656656656656657,6.656656656656657,6.656656656656657,6.656656656656657,6.656656656656657,-0.7734017972169182,0.058393076246806334,0.6429440388399882,1.1832144676167204,0.9076160613088167,0.8504776479544341,1.429994405796424,12.096204870686732,1.730440274762598,6.389979240142641,2.712012807826356,2.469542479240747,4.054152684936362,3.0896545752260396,3.597086645905598,1.0705336867337376,0.8690158627392178,2.13826938014232,0.6052429093181831,1.311910351367119,2.517298910911144,-0.02124472106362202,-1.675321374134641,-3.431304262787216,-2.539766315415555,-0.3654997308856806,-0.6377405688904465,-1.310065721384597,-1.2294830205381924,-1.2705621692776805
6.666666666666667,6.666666666666667,6.666666666666667,6.666666666666667,6.666666666666667,-0.7457919158188968,0.08315053444414665,0.6835575016201941,1.2135741048172215,0.9433411283759014,0.8614041620908218,1.4389874483153857,12.118927989672677,1.7369301029085262,6.403944787150693,2.7367946902689964,2.4689523439396774,4.0367597291592014,3.0548383324640533,3.5711140985247347,1.0667905502092698,0.8625838247980028,2.125096232341061,0.5929177234306723,1.2991526704058636,2.4341212981224274,-0.09666430605149294,-1.799791231344791,-3.524981158219737,-2.649548730612127,-0.38237896776757613,-0.647380686425986,-1.321929378119246,-1.233089292000631,-1.2784226571190644
6.676676676676677,6.676676676676677,6.676676676676677,6.676676676676677,6.676676676676677,-0.7179486716910063,0.1078890783325306,0.7239757426618556,1.2435695112004694,0.978787656804793,0.8722975296275836,1.4479183635615265,12.141522473308727,1.743296636578483,6.417784256445361,2.760740261275118,2.4676074102900247,4.018123577932502,3.019089760415634,3.544046671908135,1.0628789995266197,0.856056236756839,2.1118062142623364,0.5805582829890359,1.2863181767681455,2.3502038829083514,-0.17205343382458443,-1.923711829442702,-3.617583657594333,-2.7585231906746843,-0.3991488823538185,-0.6568314806269081,-1.3334164052732733,-1.2363270816902838,-1.2859093439000093
6.686686686686687,6.686686686686687,6.686686686686687,6.686686686686687,6.686686686686687,-0.6898805533860225,0.13260116789803666,0.76418642972226,1.2731915532932219,1.013944841925809,0.883156019935798,1.45678613746844,12.163987044296093,1.7495394363240921,6.431496776719657,2.7838422433306245,2.4655080980280415,3.9982499181047824,2.982419754796005,3.515892619660842,1.0588001545585788,0.8494350081429225,2.098403113492495,0.568168281415637,1.273410623612014,2.265572222776171,-0.24738915550838142,-2.0470454542995054,-3.709083589086914,-2.8666565355547333,-0.41580436864590636,-0.6660900746067641,-1.3445233022071403,-1.239195407312959,-1.2930199507133728
6.696696696696697,6.696696696696697,6.696696696696697,6.696696696696697,6.696696696696697,-0.6615961177693894,0.15727927130611163,0.8041772939532628,1.3024312114303591,1.0488019673316584,0.8939779124222924,1.465589774552081,12.186320462750842,1.7556580997946472,6.445081514041347,2.8060936158384444,2.4626550565252017,3.9771448131459888,2.944839491638481,3.4866605260361054,1.0545551861142692,0.8427220769880365,2.08489075207986,0.5557514214026188,1.2604337863342132,2.1802520922414574,-0.32264853885917716,-2.1697545710812483,-3.799453116965772,-2.9739158617882215,-0.4323403555627518,-0.6751536500349786,-1.3552466840580002,-1.2416933990604733,-1.2997523131743356
6.706706706706707,6.706706706706707,6.706706706706707,6.706706706706707,6.706706706706707,-0.6331039874133025,0.18191586719421085,0.8439361336350255,1.3312795824987187,1.083348408138196,0.9047614970534811,1.4743282982137493,12.208521526581539,1.7616522618592092,6.4585376721067,2.827487617251501,2.45904916458679,3.9548147012955805,2.9063604238877985,3.456359303316855,1.0501453155818965,0.8359194092381168,2.0712729853706473,0.5433114137846018,1.2473914614205257,2.0942694749785185,-0.3978086752446338,-2.291801835671997,-3.8886647500596174,-3.08026853250754,-0.4487518084838059,-0.6840194479938295,-1.365583282768202,-1.2438202998736008,-1.3061043820773983
6.716716716716717,6.716716716716717,6.716716716716717,6.716716716716717,6.716716716716717,-0.6044128479708346,0.20650344696121356,0.88345081788926,1.3597278826454045,1.117573634217265,0.9155050748759813,1.483000751037323,12.230589071855404,1.7675215947173726,6.4718644924827675,2.8480177471267893,2.4546915301806487,3.931266393596559,2.8669942779092046,3.424998189097369,1.0455718145561117,0.8290289981543308,2.0575537008347813,0.5308519764089221,1.2342874652897131,2.0076505559072726,-0.4728466866170432,-2.4131501060387066,-3.976691350120597,-3.185682187372216,-0.46503373078106036,-0.6926847698173251,-1.3755299480782208,-1.245575465670694,-1.312074224018308
6.726726726726727,6.726726726726727,6.726726726726727,6.726726726726727,6.726726726726727,-0.5755314455308995,0.23103451705291606,0.9227092903708463,1.3877674499497488,1.1514672134006414,0.9262069585338477,1.4916061950806463,12.252521973152824,1.7732658079986658,6.485061254838139,2.8676777680999335,2.4495834900961726,3.906507071816042,2.8267530499143736,3.392586743465948,1.0408360044500946,0.8220528637058501,2.043736816881941,0.5183768330037527,1.2211256331314082,1.9204217132189911,-0.5477397324771633,-2.533762453534381,-4.063506140079735,-3.2901247524152657,-0.48118116533945826,-0.7011469779117274,-1.3850836484837166,-1.2469583655419134,-1.3176600219807248
6.736736736736737,6.736736736736737,6.736736736736737,6.736736736736737,6.736736736736737,-0.5464685839548638,0.25550160124290716,0.961699572936701,1.4153897470581132,1.1850188146541065,0.9368654727822678,1.5001437121609833,12.274319143910146,1.7788846488505545,6.498127277162092,2.8864617077796306,2.4437266095336523,3.880544286253022,2.7856490023052323,3.3591348460894754,1.0359392560924812,0.8149930519545024,2.0298262816682127,0.5058897120444527,1.2079098177383119,1.8326095103433384,-0.6224650168265102,-2.653602174136094,-4.1490827121923015,-3.393564449802207,-0.4971891960652518,-0.7094034965574725,-1.3942414721564225,-1.2479685819089985,-1.3228600758874463
6.746746746746747,6.746746746746747,6.746746746746747,6.746746746746747,6.746746746746747,-0.5172331221956133,0.27989724290813217,1.000409769290782,1.4425863637807261,1.2182182112206803,0.9474789549975623,1.5086124041344546,12.295979536750634,1.7843779020150232,6.511061915972073,2.9043638605614026,2.437122681624093,3.8533859534339756,2.7436946599368186,3.324652693200732,1.0308829893092526,0.8078516344314925,2.015826071893702,0.49339434561849005,1.1946438883330512,1.7442406878591523,-0.6969997951059919,-2.772632799614452,-4.233395036070611,-3.4959698074997716,-0.5130529493818491,-0.71745181269224,-1.4030006278285896,-1.2486058106505398,-1.3276728031160254
6.756756756756757,6.756756756756757,6.756756756756757,6.756756756756757,6.756756756756757,-0.4878339715998949,0.30421400729845194,1.0388280686041178,1.4693490196497696,1.2510552837320625,0.9580457556833347,1.5170113931693667,12.31750214380349,1.789745389893712,6.523864566509448,2.9213787893601055,2.4297737268796573,3.825040353697022,2.700902806300305,3.2891507944894003,1.025668672490716,0.8006307075063773,2.001740191591481,0.48089446828928367,1.1813317293900543,1.65534215535143,-0.7713213811187704,-2.8908181086310956,-4.3164174666018305,-3.597309668851369,-0.5287675957126926,-0.7252894766749383,-1.4113584456407184,-1.2488698611927114,-1.3320967389786296
6.766766766766767,6.766766766766767,6.766766766766767,6.766766766766767,6.766766766766767,-0.45828009319475,0.32844448379950686,1.0769427491087602,1.4956695664379336,1.2835200232873323,0.9685642389726163,1.5253398220133552,12.33888599701084,1.7949869726015864,6.536534662923457,2.937501327260669,2.4216819925748956,3.7955161286653767,2.6572864796273503,3.2526399698976936,1.020297822143709,0.7933323917484931,1.9875726709082333,0.4683938159593099,1.1679772394528014,1.5659409832169995,-0.8454071539352438,-3.0081221377608602,-4.398124751748366,-3.6975532020563926,-0.544328350950721,-0.7329141030303694,-1.419312377952316,-1.2487606565654348,-1.3361305371659862
6.776776776776777,6.776776776776777,6.776776776776777,6.776776776776777,6.776776776776777,-0.42858049495887185,0.3525812881881967,1.1147421816645688,1.5215399906366756,1.3156025344979672,0.9790327831258557,1.5335968542542577,12.360130168422605,1.8001025480091286,6.5490716784433305,2.952726579086568,2.412849952058967,3.7648222786108665,2.612858968916974,3.2151313463216016,1.0147720024291647,0.7859588312810245,1.9733275648769664,0.4558961247328197,1.154584329946813,1.4760643944213712,-0.9192345647780488,-3.1245091924352524,-4.478492040228475,-3.7966699095504755,-0.5597304779139636,-0.7403233711743515,-1.4268600001154368,-1.248278233423961,-1.339772970155288
6.786786786786787,6.786786786786787,6.786786786786787,6.786786786786787,6.786786786786787,-0.39874422907971285,0.37661706488009006,1.1522148332977407,1.5469524158934291,1.347293038498263,0.9894497810245968,1.54178167457464,12.381233770479158,1.8050920517730327,6.561475125538494,2.967049922885549,2.4032803039990394,3.7329681597083075,2.567633809886155,3.1766363542187372,1.0090928246851776,0.7785121931279142,1.9590089521821736,0.4434051297785134,1.1411569239887358,1.3857397562092797,-0.9927811438849884,-3.2399438578039055,-4.557494889074749,-3.894629637283854,-0.5749692877868288,-0.7475150261190734,-1.4339990112107701,-1.2474227420358641,-1.3430229295819316
6.796796796796797,6.796796796796797,6.796796796796797,6.796796796796797,6.796796796796797,-0.36878038919717954,0.40054448916807933,1.1893492707100055,1.571899105407021,1.3785818759202317,0.9998136406607,1.549893488999895,12.402195956281659,1.809955457355397,6.573744556066837,2.980467011332157,2.3929759715551246,3.699963481181593,2.5216247808453924,3.137166724123844,1.0032619469357151,0.7709946665538133,1.9446209339178122,0.43092456419251807,1.1276989551918888,1.2949945717714422,-1.0660245073477912,-3.3543910095106986,-4.635109271068189,-3.9914025838950167,-0.5900401415466439,-0.7544868791584708,-1.4407272347460518,-1.2461944462334484,-1.3458794265749765
6.806806806806807,6.806806806806807,6.806806806806807,6.806806806806807,6.806806806806807,-0.33869810763475355,0.42435626945159965,1.2261341637574255,1.5963724642805683,1.4094595098320721,1.0101227856209543,1.5579315251398416,12.423015919850037,1.814692776031407,6.585879561410981,2.992973773046642,2.381940101486579,3.6658183023423487,2.4748458985004884,3.096734483073004,0.997281073385126,0.76340846239727,1.9301676323384824,0.4184581578620155,1.1142143664686344,1.2038564718700648,-1.138942363924629,-3.467815824381282,-4.711311582045594,-4.086959309776821,-0.6049384513750158,-0.7612368085334139,-1.4470426193165862,-1.244593723331587,-1.3483415920562234
6.816816816816817,6.816816816816817,6.816816816816817,6.816816816816817,6.816816816816817,-0.30850655261888205,0.44804514945573415,1.262558288897733,1.6203650418311406,1.4399165286393254,1.0203756555669365,1.5658950324237482,12.443692896368491,1.81930405688551,6.597879772602515,3.004566413829843,2.370176063190556,3.63054302952207,2.4273114136818257,3.055351950937649,0.9911519538986008,0.7557558123973636,1.9156531896041842,0.40600963632986403,1.100707108829936,1.1123532064256565,-1.211512521824313,-3.580183791018741,-4.786078648078048,-4.181270746032368,-0.61965968205358,-0.767762760076505,-1.45294323922768,-1.2426210640110165,-1.3504086770028203
6.826826826826827,6.826826826826827,6.826826826826827,6.826826826826827,6.826826826826827,-0.2782149254874843,0.47160391043952854,1.2986105326051645,1.6438695338554834,1.4699436489478286,1.0305707067099656,1.573783282328711,12.464226162418464,1.8237893867960764,6.609744860434163,3.015241417813677,2.3576874476727063,3.594148412898672,2.3790358070024458,3.0130317366694896,0.9848763834687381,0.7480389685139863,1.9010817665190345,0.3935827196605623,1.087181140182474,1.0205126360677017,-1.2837128954601038,-3.6914607203041765,-4.859387732518328,-4.274308203317858,-0.6341993523437168,-0.7740627478362904,-1.4584272950787993,-1.2402770721671237,-1.3520800526733223
6.836836836836837,6.836836836836837,6.836836836836837,6.836836836836837,6.836836836836837,-0.24783245788842348,0.4950253733928452,1.3342798947517487,1.666878784851115,1.4995317183875936,1.040706412281013,1.581595568601316,12.484615036199013,1.82814889040856,6.621474535559839,3.0249955485268765,2.344478066450425,3.5566455432184196,2.3300337844462495,2.9697867344575055,0.9784562016683841,0.7402602022419809,1.8864575412643318,0.3811811213078988,1.0736404241236763,0.9283627236517724,-1.355521512171085,-3.801612755799018,-4.931216542915073,-4.366043380569777,-0.6485530363498107,-0.7801348546806957,-1.463493114309271,-1.23756246472427,-1.3533552107971263
6.846846846846847,6.846846846846847,6.846846846846847,6.846846846846847,6.846846846846847,-0.2173684089687985,0.5183024012210861,1.3695554919540178,1.6893857901921214,1.5286717183967575,1.0507812629954267,1.5893312074725185,12.504858877734511,1.8323827300971596,6.633068548582574,3.0338258498756634,2.330551950388996,3.518045848414237,2.280320272887666,2.9256301197981673,0.97189329208991,0.7324218039193426,1.8717847081263486,0.36880854698463245,1.0600889287350428,0.8359315257456579,-1.426916518909049,-3.9106063840458845,-5.001543237791636,-4.456448373613742,-0.6627163648656422,-0.7859772328795016,-1.4681391517053635,-1.2344780714157133,-1.3542337637272361
6.856856856856857,6.856856856856857,6.856856856856857,6.856856856856857,6.856856856856857,-0.18683206255590934,0.5414279009171211,1.4044265608841273,1.7113836982589865,1.5573547669647538,1.0607937675123202,1.5969895378656764,12.524957089069572,1.8364911059149962,6.644526690130272,3.0417296470390554,2.315913348470986,3.478361090121433,2.2299104155441474,2.880575345480093,0.9651895817710986,0.7245260820296967,1.8570674762192443,0.3564686935345475,1.0465306253741193,0.7432471840871082,-1.4978761888888645,-4.018408444764877,-5.0703464332875345,-4.545495683652383,-0.6766850267035007,-0.7915881046656854,-1.4723639898685936,-1.2310248345291908,-1.3547154445563012
6.866866866866867,6.866866866866867,6.866866866866867,6.866866866866867,6.866866866866867,-0.15623272433075608,0.5643948257197602,1.438882461544376,1.7328658125218113,1.585572121333872,1.0707424528884961,1.6045699215976676,12.544909114451256,1.840474255532822,6.655848790919289,3.048704547278534,2.300566726499252,3.437603360091894,2.178819567362885,2.834636137484354,0.9583470406078138,0.7165753624992629,1.842310068203483,0.3441652478072274,1.0329694874654962,0.650337917015786,-1.5683789282002984,-4.124986140942197,-5.137605209660489,-4.633158225629694,-0.6904547700056138,-0.7969657627754531,-1.4761663396451181,-1.2272038086182455,-1.3548001071959024
6.876876876876877,6.876876876876877,6.876876876876877,6.876876876876877,6.876876876876877,-0.12557971899493103,0.5871961772581122,1.4729126805041295,1.7538255935762885,1.6133151806583816,1.0806258650267597,1.6120717435730398,12.564714440498358,1.844332454166278,6.667034721805799,3.0547484406618337,2.2845167657339776,3.3957850765078494,2.1270632903431492,2.787826490801688,0.9513676807536356,0.7085719879885225,1.8275167190001522,0.33190188553588873,1.0194094892911967,0.5572320108820441,-1.6384032823792825,-4.23030704880801,-5.203299117647079,-4.719409336469292,-0.7040214035374945,-0.8021085709668029,-1.4795450405160788,-1.2230161601793814,-1.3544877264190553
6.886886886886887,6.886886886886887,6.886886886886887,6.886886886886887,6.886886886886887,-0.09488238743176698,0.6098250076811793,1.5065068340981622,1.7742566611318122,1.6405754886204156,1.090442569118488,1.6194944119711272,12.584372596357825,1.848066014491725,6.678084393824949,3.059859500700624,2.2677683614641366,3.3529189801963257,2.0746573487956708,2.740160665167891,0.9442535560066381,0.7005183171788019,1.8126916745015658,0.31968227021861717,1.0058546047808252,0.46395781143513437,-1.7079279429366228,-4.334339127700534,-5.2674081846800735,-4.804222783184095,-0.7173807979628136,-0.8070149645164593,-1.4824990609487818,-1.2184631672951467,-1.3537783978659232
6.896896896896897,6.896896896896897,6.896896896896897,6.896896896896897,6.896896896896897,-0.06415008386260586,0.6322744217720367,1.5396546715854453,1.7941527959511208,1.667344736001813,1.1001911500803205,1.6268373584260778,12.603883153848225,1.8516752865506705,6.688997758217772,3.0640361849019024,2.2503266215138313,3.309018130745446,2.0216177045405153,2.691653180718686,0.9370067611835037,0.6924167240539916,1.79783919027855,0.3075100520033471,0.9923088063018398,0.3705437151934808,-1.7769317538421687,-4.437050729813342,-5.329912920960548,-4.887572770854932,-0.7305288870994074,-0.8116834506950287,-1.4850274987086094,-1.2135462192432556,-1.3526723380127361
6.906906906906907,6.906906906906907,6.906906906906907,6.906906906906907,6.906906906906907,-0.033392172999053206,0.6545375790459567,1.5723460782674201,1.8135079417408795,1.6936147632111425,1.1098702129848383,1.6341000381997384,12.623245727590202,1.8551606576428252,6.699774806445867,3.0672772352329294,2.232196864683956,3.2640959025237573,1.9679605120449155,2.6423188135653914,0.9296294314811578,0.6842695971776183,1.7829635302848057,0.29538886657692204,0.9787760634503241,0.27701816079963304,-1.8453937179624649,-4.538410609822918,-5.390794325382939,-4.9694339504756915,-0.7434616691560433,-0.8161126092202312,-1.4871295811315641,-1.2082668160718664,-1.3511698841039241
6.916916916916917,6.916916916916917,6.916916916916917,6.916916916916917,6.916916916916917,-0.0026180271920857247,0.6766076958318362,1.6045710785648075,1.8323162069926333,1.7193775627651364,1.1194783834851003,1.6412819303473456,12.642459975123929,1.8585225522078173,6.710415570193839,3.069581678499554,2.2133846191296587,3.2181659806038017,1.9137021135025356,2.592172591292747,0.9221237418261244,0.6760793389654906,1.7680689655587383,0.2833223340585767,0.9652603418426181,0.18340962036254066,-1.9132930034499278,-4.638387934393535,-5.45003389131125,-5.049781426662572,-0.7561752079495596,-0.8203010926880706,-1.4888046653573672,-1.2026265681411494,-1.3492714940474932
6.926926926926927,6.926926926926927,6.926926926926927,6.926926926926927,6.926926926926927,0.028162976421120284,0.6984780473362973,1.6363198390520182,1.8505718667735649,1.7446252817237804,1.1290143082329067,1.6483825378759698,12.661525597013478,1.8617614316956028,6.72092012135948,3.0709488266378346,2.1938956206741063,3.1712423565911703,1.8588590338556688,2.541229788380251,0.9144919062117959,0.6678483649541401,1.7531597729231518,0.27131405789817437,0.9517656019081829,0.08974659078977977,-1.9806089500816042,-4.736952291556563,-5.50761361220463,-5.128590765225146,-0.7686656341020174,-0.8242476269818142,-1.4900522385230388,-1.1966271956312784,-1.3469777462736678
6.936936936936937,6.936936936936937,6.936936936936937,6.936936936936937,6.936936936936937,0.05894145877177106,0.7201419696898301,1.6675826714482394,1.8682693644665171,1.7693502240783197,1.138476655290665,1.655401387895664,12.680442336938084,1.8648777944256136,6.731288572031727,3.0713782769188507,2.1737358110590534,3.1233393243603143,1.8034479757618862,2.489505921548423,0.9067361770238229,0.6595791030652793,1.7382402336832041,0.25936762377953815,0.9382957976840639,-0.0039424148876284065,-2.047321075545585,-4.83407369996136,-5.563515987090629,-5.205838000596899,-0.7809291462174943,-0.8279510116586548,-1.490871917916904,-1.1902705280170016,-1.3442893395568478
6.946946946946947,6.946946946946947,6.946946946946947,6.946946946946947,6.946946946946947,0.08970804171457909,0.7415928619743564,1.6983500355642906,1.88540331345875,1.793544853091454,1.1478641145367297,1.6623380317632754,12.699209981770299,1.867872175434681,6.741521074456369,3.0708699120666587,2.152911336132761,3.0744714756984095,1.7474858145066705,2.4370167450314013,0.8988588443538273,0.6512739928665026,1.7233146323230188,0.24748659852920715,0.9248548756113176,-0.09762887619516576,-2.113409081673152,-4.929722617994924,-5.617724025884467,-5.281499643122982,-0.7929620120381664,-0.8314101203139395,-1.4912634510929736,-1.183558503508951,-1.341207092800936
6.956956956956957,6.956956956956957,6.956956956956957,6.956956956956957,6.956956956956957,0.12045335088255922,0.7628241882315974,1.7286125422043506,1.9019684987789187,1.8172017935890104,1.1571753980640953,1.6691920452188727,12.717828361640978,1.8707451463137887,6.751617820989539,3.0694239002893458,2.1314285439758103,3.0246536958586066,1.6909895928635803,2.383778245777309,0.8908622353016487,0.6429354848284528,1.708387255201351,0.23567452903095126,0.9114467733337731,-0.19128427389689026,-2.178852860614774,-5.023869952767533,-5.6702212545526915,-5.355552686202991,-0.8047605695793234,-0.8346239009228554,-1.491226715945672,-1.1764931684618594,-1.337731944788099
6.966966966966967,6.966966966966967,6.966966966966967,6.966966966966967,6.966966966966967,0.1511680185406282,0.7838294794516347,1.758360956021671,1.9179598786817755,1.840313834202399,1.1664092405723199,1.6759630285147467,12.73629734999112,1.8734973150336964,6.761579044039001,3.067040695223181,2.1092939829653856,2.9739011590240176,1.6339765159035144,2.329806638577862,0.8827487132663359,0.6345660395786821,1.6934623892467022,0.22393494114637427,0.8980754184994886,-0.2848800986769906,-2.2436325009580638,-5.116487068961655,-5.720991720119666,-5.427974613286574,-0.8163212282429739,-0.8375913761594679,-1.4907617207448853,-1.1690766767498686,-1.3338649538910408
6.976976976976977,6.976976976976977,6.976976976976977,6.976976976976977,6.976976976976977,0.18184268643713894,0.8046023355410584,1.787586198327413,1.9333725861801139,1.8628739295611647,1.1755643997525622,1.6826506065369504,12.754616863610488,1.8761293257594944,6.7714050159932295,3.0637210357898788,2.086514399778614,2.922229323683822,1.5764639457546539,2.2751183611286976,0.8745206772261006,0.6261681271524326,1.678544320652285,0.21227133864193398,0.8847447275652712,-0.37838785981818,-2.30772829378584,-5.207545797541405,-5.770019995515351,-5.498743404719746,-0.8276404699097027,-0.8403116436930117,-1.4898686041313212,-1.1613112891091135,-1.329607297748873
6.986986986986987,6.986986986986987,6.986986986986987,6.986986986986987,6.986986986986987,0.2124680086524815,0.825136427270105,1.8162793498517475,1.9482019305234897,1.8848752024349746,1.1846396566656106,1.6892544289193347,12.772786862663077,1.8786418586541438,6.781096049138337,3.0594659459670224,2.063096737335577,2.8696539279229047,1.5184693963146814,2.2197300690219306,0.8661805610074517,0.617744226240565,1.6636373335712302,0.20068720212270572,0.8714586046046241,-0.4717790938742867,-2.3711207386724484,-5.297018444319931,-5.817291184262925,-5.567837544439833,-0.8387148500084454,-0.8427838764613522,-1.4885476350721825,-1.1531993724477931,-1.3249602729066914
6.996996996996997,6.996996996996997,6.996996996996997,6.996996996996997,6.996996996996997,0.24303465444388375,0.8454254981981911,1.8444316534563834,1.962443398623269,1.9063109458243859,1.193633816112794,1.6957741701500515,12.79080735069933,1.8810356296710578,6.7906524955628464,3.054276734471713,2.0390481326826135,2.8161909846264543,1.460010527916884,2.1636586306724537,0.8577308325437341,0.6092968234348648,1.6487457088124393,0.1891859879732139,0.8582209401194801,-0.5650253733344025,-2.4337905496165164,-5.384877798382116,-5.862790925004807,-5.6352360265170125,-0.8495409985638572,-0.8450073229215259,-1.4867992127771688,-1.1447433991239264,-1.319925294418953
7.007007007007007,7.007007007007007,7.007007007007007,7.007007007007007,7.007007007007007,0.2735333110855458,0.8654633665772584,1.8720345167976955,1.9760926564235723,1.9271746249997577,1.2025457069996592,1.7022095296704869,12.808678374655184,1.8833113903357965,6.800074747050353,3.048154994357554,2.014375914816566,2.761856776600991,1.401105141951768,2.106921122179547,0.8491739931232958,0.6008284124709566,1.6338737225374744,0.17777112730565375,0.8450356098560888,-0.6580983152759505,-2.49571866090834,-5.471097140360015,-5.9065053958657066,-5.700918361540452,-0.8601156212209583,-0.8469813072772903,-1.4846238665748315,-1.1359459461910253,-1.3145038954167931
7.017017017017017,7.017017017017017,7.017017017017017,7.017017017017017,7.017017017017017,0.30395468670324355,0.8852439272323506,1.8990795149396447,1.9891455502176945,1.947459879487692,1.211374182692305,1.7085602319665971,12.826400024837891,1.8854699275169327,6.809363234960103,3.041102602525076,1.989087602450626,2.706667851613307,1.3417711754458206,2.049534822125338,0.8405125766275152,0.5923414934690545,1.6190256449588838,0.16644602491582325,0.8319064736254129,-0.7509695900040392,-2.5568862329301147,-5.555650250558534,-5.948421318651379,-5.764864582847113,-0.8704355002467407,-0.8487052296836102,-1.4820222557493232,-1.126809694611905,-1.308697726639397
7.027027027027027,7.027027027027027,7.027027027027027,7.027027027027027,7.027027027027027,0.33428951310253874,0.9047611534188497,1.9255583929156943,2.001598107909605,1.9671605250043944,1.2201181213662622,1.714826026652621,12.843972434898639,1.8875120631861642,6.818518430095527,3.0331217191457696,1.9631909017224691,2.6506410173488266,1.2820266955990713,1.9915172063117126,0.8317491487589171,0.5838385721727823,1.6042057390403612,0.1552140582470833,0.8188373741283951,-0.8436109296744732,-2.617274657887249,-5.638511416928872,-5.988525962881815,-5.827055252591319,-0.8804974955084345,-0.8501785664280219,-1.4789951693375878,-1.1173374284408797,-1.3025085559295857
7.037037037037037,7.037037037037037,7.037037037037037,7.037037037037037,7.037037037037037,0.36452854858973455,0.9240090986558072,1.9514630682389447,2.0134465402201402,1.986270555335371,1.2287764263478198,1.7210066885471391,12.861395781791975,1.8894386541677435,6.827540842560768,3.0242147869998997,1.9366937038453695,2.593793336290932,1.2218898942831165,1.9328859424372786,0.8228863062596163,0.5753221591862944,1.589418259199131,0.14407857636266097,0.8058321357864523,-0.9359941368977949,-2.676865565469012,-5.719655442887296,-6.026807149657622,-5.887471467653257,-0.8902985454281388,-0.8514008700888177,-1.4755435258870555,-1.1075320339745856,-1.295938267693756
7.047047047047047,7.047047047047047,7.047047047047047,7.047047047047047,7.047047047047047,0.39466258078471833,0.9429818985348122,1.976785633359722,2.0246872418375323,2.004784144160886,1.2373480264476842,1.7271020177414602,12.878670285722057,1.8912505918773033,6.836431021605247,3.0143845307282944,1.9096040827030147,2.5361421205228005,1.16137908250128,1.873658884715997,0.8139266761203247,0.5667947692099279,1.5746674500109572,0.13304289892660867,0.7928945635775542,-1.0280910933217395,-2.7356408284368,-5.799057654976878,-6.063253255358461,-5.946094865384589,-0.8998356679135194,-0.8523717696700045,-1.4716683731739193,-1.097396498871698,-1.288988862326351
7.057057057057057,7.057057057057057,7.057057057057057,7.057057057057057,7.057057057057057,0.42468242942483486,0.9616737725038461,2.0015183580698737,2.0353167925119062,2.0226956468266293,1.2458318762868799,1.7331118396603125,12.895796210075737,1.8929488020501535,6.845189555456316,3.0036339559983474,1.881930292388754,2.477704926453358,1.100512684812602,1.8138540684391224,0.8048729147801622,0.5582589202746232,1.55995754491817,0.12211031519372945,0.7800284418782388,-1.1198737681894917,-2.793582568138316,-5.8766939103698554,-6.097853215172351,-6.002907629189461,-0.909105961264299,-0.8530909707129947,-1.4673708878820757,-1.0869339112418046,-1.2816624555990273
7.067067067067067,7.067067067067067,7.067067067067067,7.067067067067067,7.067067067067067,0.4545789491589372,0.9800790256255822,2.025653691853041,2.0453319580934326,2.039999602059056,1.2542269566147846,1.7390360051148237,12.912773861342489,1.8945342444591378,6.853817071140051,2.9919663485844907,1.8536807646900257,2.4184995494689296,1.0393092337213468,1.7534897044821138,0.795727707317518,0.5497171329753407,1.5452927649411003,0.1112840830087756,0.767237533311919,-1.211314226871133,-2.8506731599459836,-5.952540604208353,-6.130596526454843,-6.057892493939187,-0.9181066050542586,-0.8535582553849982,-1.4626523752428304,-1.0761474587037143,-1.2739612780147138
7.077077077077077,7.077077077077077,7.077077077077077,7.077077077077077,7.077077077077077,0.48434303233076514,0.9981920503095935,2.049184266180192,2.054729691513811,2.0566907336248716,1.2625322746192074,1.7448743903477697,12.929603589021225,1.8960079126221328,6.862314234290227,2.979385273363406,1.8248641065187374,2.3585440185122377,0.9777873640337459,1.6925841737581822,0.7864937666322053,0.5411719297037098,1.5306773173933201,0.10056742781522514,0.7545255776038281,-1.302384639365697,-2.9068952386179534,-6.026574676781205,-6.1614732519169975,-6.1110327512189855,-0.9268348609884836,-0.8537734825440849,-1.4575142686354785,-1.0650404274134928,-1.2658876741267553
7.087087087087087,7.087087087087087,7.087087087087087,7.087087087087087,7.087087087087087,0.5139656117508028,1.0160073280179438,2.072102896749721,2.0635071337107846,2.0727639519341636,1.2707468642284114,1.7506268970710834,12.946285785514029,1.8973708334992785,6.8706817489455565,2.965894573224297,1.7954890972883755,2.29785659059039,0.9159658071836901,1.6311560216201675,0.7771738326191613,0.5326258338801445,1.5161153946010721,0.08996354167393768,0.7418962904429561,-1.3930572887712283,-2.962231703580055,-6.098773620534733,-6.190474022641198,-6.162312254405136,-0.9352880737355954,-0.8537365877809026,-1.4519581291488812,-1.0536162010625154,-1.2574441018233455
7.097097097097097,7.097097097097097,7.097097097097097,7.097097097097097,7.097097097097097,0.5434376634557733,1.0335194309436424,2.0944025856714252,2.0716616144954125,2.088214355586689,1.2788697864049938,1.7562934524956078,12.96282088600681,1.898624067180034,6.878920357335231,2.9514983678945494,1.7655646862386456,2.236455745213529,0.8538633855290977,1.5692239522124498,0.7677706713339423,0.5240813691856573,1.5016111726272863,0.07947558229198841,0.729353362351321,-1.4833045797202782,-3.0166657241270958,-6.1691154869153,-6.217590040923919,-6.211715423571056,-0.9434636717347139,-0.8534475834370341,-1.4459856451041733,-1.0418782598458458,-1.2486331315774748
7.107107107107107,7.107107107107107,7.107107107107107,7.107107107107107,7.107107107107107,0.5727502094549293,1.0507230236614513,2.116076523593706,2.07919065336183,2.1030372328608515,1.2869001294315296,1.761874009353087,12.979209368336958,1.8997687065601543,6.887030839652841,2.936201052681132,1.7350999897084616,2.174360178765842,0.7914990066206989,1.5068068227746145,0.758287074150269,0.5155410587936067,1.4871688100005651,0.06910667206197542,0.716900457560919,-1.573099046778266,-3.0701807445419265,-6.237578893041605,-6.242813082944547,-6.259227250220791,-0.9513591679769056,-0.8529065585999921,-1.439598631538749,-1.029830179401256,-1.2394574456626155
7.117117117117117,7.117117117117117,7.117117117117117,7.117117117117117,7.117117117117117,0.6018943204623048,1.0676128647505447,2.137118091773337,2.086091960239255,2.1172280631449154,1.2948370091878951,1.767368545910388,12.995451752848,1.9008058770086824,6.89501401381875,2.920007297128134,1.7041042883581108,2.111588798810644,0.7288916574449796,1.4439236378986051,0.7487258569098786,0.5070074246016122,1.4727924464495294,0.058859897112092954,0.704541212898697,-1.6624133628021518,-3.122760489130715,-6.304143028204671,-6.266135501259462,-6.3048333018484675,-0.9589721607608808,-0.8521136790748509,-1.4327990296516793,-1.0174756297192091,-1.2299198373343907
7.127127127127127,7.127127127127127,7.127127127127127,7.127127127127127,7.127127127127127,0.6308611186140965,1.0841838083885247,2.1575208640871817,2.092363436186013,2.1307825183100175,1.3026795694201856,1.7727770659759496,13.011548602231322,1.9017367360250672,6.902870735230982,2.9029220435908427,1.6725870243414425,2.0481607183312645,0.6660603986430372,1.380593543741116,0.7390898590649424,0.49848298646386907,1.4584862016429059,0.04873830636725921,0.6922792366798844,-1.7512203472568741,-3.17438896717289,-6.368787660193552,-6.2875502271206365,-6.348519726322344,-0.9663003344227111,-0.8510691873325236,-1.425588906210737,-1.0048183740241374,-1.2200232099784678
7.137137137137137,7.137137137137137,7.137137137137137,7.137137137137137,7.137137137137137,0.6596417801703462,1.1004308059163108,2.1772786089852367,2.098003174025367,2.143696464024563,1.3104269820011458,1.7780995988984543,13.027500521355005,1.9025624728864987,6.910601896504696,2.884950505726794,1.6405577984289441,1.9840952499094997,0.6030243587071088,1.316835822192984,0.7293819428133098,0.48997026142409866,1.4442541739357417,0.03874491062158473,0.6801181076100236,-1.8394929744870234,-3.2250504777842632,-6.4314931414448235,-6.307050772618024,-6.390273256092104,-0.9733414600393422,-0.8497734024347048,-1.417970452921204,-0.9918622676273567,-1.2097705762249422
7.147147147147147,7.147147147147147,7.147147147147147,7.147147147147147,7.147147147147147,0.6882275382001053,1.1163489073734265,2.196385291384416,2.103009458922961,2.1559659610096062,1.318078447182033,1.7833361995577266,13.043308157079831,1.9032843082855826,6.918208427200355,2.8660981669042638,1.6080263670825776,1.9194118998433989,0.5398027281565408,1.2526698850073534,0.7196049922268423,0.481471762949366,1.4301004391221304,0.02888268162246313,0.6680613736960298,-1.9272043819412377,-3.274729614691836,-6.492240415014022,-6.324631232645097,-6.430081212218142,-0.9800933961056916,-0.8482267199354979,-1.4099459857566592,-0.9786112567519691,-1.1991650570294814
7.157157157157157,7.157157157157157,7.157157157157157,7.157157157157157,7.157157157157157,0.7166096852492603,1.1319332630032144,2.2148350745024947,2.107380768905706,2.1675872662348343,1.3256331938358399,1.7884869483478596,13.0589721980625,1.9039034939584527,6.925691293540635,2.8463707785286805,1.5750026394832697,1.8541303622061744,0.4764147536949697,1.1881152678884117,0.7097619123731034,0.47299000016499915,1.416029049194822,0.01915455116656314,0.6561125511666167,-2.0143278783468066,-3.323411270918847,-6.551011020367167,-6.340286286686948,-6.467931508221587,-0.9865540891851247,-0.8464296117597585,-1.4015179442519439,-0.9650693773301074,-1.1882098807215078
7.167167167167167,7.167167167167167,7.167167167167167,7.167167167167167,7.167167167167167,0.7447795759902105,1.1471791247275258,2.2326223216316627,2.111115775321944,2.1785568340547963,1.3330904796917968,1.793551951152574,13.074493374546119,1.90442131230344,6.9330514981161855,2.825774358287472,1.541496674511962,1.7882705128480514,0.4128797323504962,1.1231916245424824,0.6998556284306708,0.46452747709084263,1.4020440311121016,0.009563410207996732,0.6442751234024102,-2.1008369518320076,-3.3710806433786416,-6.607787098990664,-6.354011200430399,-6.503812653753946,-0.9927215745331097,-0.8443826260581928,-1.392688890758531,-0.9512407537728939,-1.176908382019712
7.177177177177177,7.177177177177177,7.177177177177177,7.177177177177177,7.177177177177177,0.7727286298525913,1.162081847590433,2.24974159785114,2.114213343242763,2.1888713172850194,1.3404495915610892,1.798531339312819,13.089872458138053,1.9048390759904161,6.940290079580326,2.8043151883138813,1.507518677685138,1.7218524033428755,0.3492170056006341,1.0579187206932967,0.689889084798342,0.4560866918790771,1.3881493855723064,0.00011210797893469767,0.6325525398760808,-2.1867052779937004,-3.4177232373759447,-6.662551399817834,-6.365801827195658,-6.537713758085177,-0.998593976693865,-0.8420863870392533,-1.383461509662516,-0.9371295977134827,-1.1652640010151938
7.187187187187187,7.187187187187187,7.187187187187187,7.187187187187187,7.187187187187187,0.8004483336342401,1.1766368911705267,2.2661876716783413,2.116672531804326,2.1985275682176977,1.3477098455537173,1.8034252695866233,13.105110261575179,1.9051581275609262,6.947408112332764,2.781999813270313,1.4730789980457644,1.654896254881331,0.28544595348382495,0.9923164280632636,0.6798652441985026,0.44767013605383776,1.374349085796359,-0.009196548877062812,0.6209482151028146,-2.2719067279077185,-3.4633248710142004,-6.715287284470452,-6.375654609189036,-6.569624533409195,-1.0041695100698163,-0.8395415947778854,-1.3738386065654726,-0.9227402067235723,-1.1532802821225463
7.197197197197197,7.197197197197197,7.197197197197197,7.197197197197197,7.197197197197197,0.8279302440916133,1.1908398209613684,2.281955516658084,2.118492594491119,2.2075226395766423,1.3548705872864328,1.8082339241012098,13.120207638476623,1.905379839019235,6.954406706192435,2.758835038351793,1.4381881250105908,1.587422452112623,0.22158598869930937,0.9264047183225692,0.6697870867749316,0.43928029375286315,1.3606470763186829,-0.018359797158737225,0.6094655276014425,-2.3564153760796254,-3.5078716795076015,-6.765978732313693,-6.383566578576406,-6.59953529796579,-1.009446479463689,-0.8367490250011814,-1.3638231074284233,-0.9080769630037773,-1.140960872999197
7.207207207207207,7.207207207207207,7.207207207207207,7.207207207207207,7.207207207207207,0.855165990508865,1.204686309719681,2.2970403128893544,2.1196729793600393,2.215853785411204,1.3619311920816897,1.8129575102973892,13.135165483084046,1.9055056114144118,6.961287006059578,2.734827927210149,1.4028566851747708,1.519451536936502,0.1576565506971526,0.8602036570079505,0.6596576091853182,0.4309196409714044,1.3470472717868727,-0.027374917947584218,0.598107818866545,-2.4402055083334147,-3.551350119396535,-6.814610345322927,-6.389535358377041,-6.627436978978014,-1.0144232805930753,-0.8337095288510102,-1.3534180576791837,-0.8931443320482607,-1.12830952343334
7.217217217217217,7.217217217217217,7.217217217217217,7.217217217217217,7.217217217217217,0.8821472772448052,1.2181721387808608,2.3114374484891753,2.1202133292052476,2.2235184619288892,1.368891065157551,1.817596260866247,13.149984729989592,1.9055368744135788,6.968050191567123,2.709985799799556,1.3670954390747727,1.4510042022475187,0.09367709976022258,0.7937333974129929,0.6494798236887663,0.42259064480862535,1.3335535557704778,-0.03623923743481262,0.5868783923518437,-2.5232516296357614,-3.593746972665128,-6.861167352760932,-6.393559163177596,-6.653321115404101,-1.019098400577315,-0.8304240326236914,-1.342626621283355,-0.877946861284033,-1.1153300842007965
7.227227227227227,7.227227227227227,7.227227227227227,7.227227227227227,7.227227227227227,0.9088658862569631,1.2312931993414213,2.3251425209931287,2.1201134816637324,2.230514328266429,1.375749641808489,1.8221504336781467,13.164666353851526,1.9054750858664564,6.974697476721514,2.6843162301440864,1.330915277910575,1.3821012856334194,0.029667111079922707,0.7270141744518142,0.6392567572285646,0.41429576271672336,1.32016977957927,-0.044950127734557865,0.5757805124651882,-2.6055284718534213,-3.635049350759668,-6.905635615664065,-6.395636799665962,-6.6771798605031805,-1.0234704183965466,-0.8268935374867983,-1.3314520797792488,-0.862489178685329,-1.1020265058911503
7.237237237237237,7.237237237237237,7.237237237237237,7.237237237237237,7.237237237237237,0.9353136796019873,1.2440454937079684,2.338151338692101,2.1193734692615642,2.236839247199061,1.382506387577028,1.826620311704067,13.179211369097718,1.9053217313613366,6.98123010953308,2.6578270440279588,1.2943272202281353,1.3127637630295947,-0.03435393117251731,0.660066298498001,0.6289914505105016,0.40603744175299894,1.3068997610913478,-0.05350500768310286,0.5648174035754484,-2.6870110014414488,-3.6752446985066656,-6.94800163113604,-6.395767666984907,-6.699005984213896,-1.0275380053227867,-0.8231191191731722,-1.319897831277034,-0.846775991363491,-1.0884028377035206
7.247247247247247,7.247247247247247,7.247247247247247,7.247247247247247,7.247247247247247,0.9614826019116226,1.256425136512334,2.3504599219048528,2.1179935194008235,2.2424912857878065,1.3891607984161791,1.8310062029293022,13.193620829616986,1.9050783237726163,6.987649371636062,2.6305263166091852,1.2573424085631506,1.2430127423315191,-0.0983665397773878,0.5929101492006763,0.6186869570770063,0.3978181178351015,1.2937472835914383,-0.061901343623862994,0.5539922490316084,-2.767674427059868,-3.71432079792936,-6.988252536448016,-6.39395175690533,-6.718792875345298,-1.0312999253229074,-0.819101927652244,-1.3079673894224175,-0.8308120841327831,-1.0744632262123348
7.257257257257257,7.257257257257257,7.257257257257257,7.257257257257257,7.257257257257257,0.98736468284351,1.2684283558924978,2.362064504186025,2.1159740542872068,2.2474687159645517,1.3957124008426092,1.8353084402595459,13.207895828438458,1.904746402800037,6.99395657789839,2.602422369957346,1.2199721060471254,1.172869456967122,-0.1623512303986768,0.5255661692795771,0.6083463423773957,0.3896402149996789,1.2807160946197493,-0.0701366501778967,0.543308190194364,-2.847494207116497,-3.7522657719615276,-7.026376112943735,-6.390189653819147,-6.736534543579281,-1.0347550354333903,-0.8148431867787618,-1.2956643823251686,-0.8146023180525762,-1.0602119141034785
7.267267267267267,7.267267267267267,7.267267267267267,7.267267267267267,7.267267267267267,1.0129520395060627,1.280051494638935,2.372961533469213,2.1133156907983293,2.2517700150547597,1.4021607520805084,1.8395273814193938,13.222037497399002,1.904327534499761,7.000153076021386,2.573523770516241,1.1822276929767879,1.1023552594310526,-0.22628852751527365,0.458054858301036,0.5979726828345138,0.381506144664655,1.267809904831718,-0.07820849099970738,0.5327683254805194,-2.926446057233617,-3.789068088057442,-7.062360789748541,-6.384482534551729,-6.752225621284023,-1.0379022861067426,-0.8103441939190342,-1.282992551452819,-0.7981516289463462,-1.0456532388812125
7.277277277277277,7.277277277277277,7.277277277277277,7.277277277277277,7.277277277277277,1.0382368788566831,1.2912910113060456,2.383147673144762,2.1100192402927727,2.2553938662376414,1.408505440196106,1.8436634088432886,13.236047006798875,1.9038233108074345,7.006240246129439,2.5438393264921917,1.1441206633478924,1.0314916147828017,-0.29015897034939253,0.3903967664367574,0.5875690649080448,0.373418304895361,1.2550323868690083,-0.08611447951810636,0.5223757094204692,-3.004505957636225,-3.8247165616969103,-7.096195647281148,-6.37683216799404,-6.765861365137803,-1.0407407215294717,-0.8056063195548,-1.2699557504898722,-0.781465025897936,-1.0307916315462422
7.287287287287287,7.287287287287287,7.287287287287287,7.287287287287287,7.287287287287287,1.0632115000725895,1.3021434812883257,2.3926198030719594,2.1060857083599336,2.2583391589436577,1.4147460842227928,1.8477169295589502,13.249925565045656,1.9032353490533809,7.012219500349845,2.513378085168791,1.1056626213544687,0.9603000941106662,-0.3539431187904115,0.3226124882072917,0.5771385841547861,0.36537907967474353,1.2423871742421015,-0.09385227966191229,0.5121333517290573,-3.08165016045962,-3.8592003597842996,-7.127870420567078,-6.367240914554529,-6.777437657562771,-1.0432694799115183,-0.8006310068648488,-1.2565579441628707,-0.7645475897255432,-1.0156316152453495
7.297297297297297,7.297297297297297,7.297297297297297,7.297297297297297,7.297297297297297,1.0878682968935298,1.312605597860953,2.401375020525315,2.1015162945107484,2.260604989189235,1.4208823342768209,1.8516883750633142,13.263674418286563,1.9025652914700688,7.018092282382903,2.482149330148919,1.0668652778545824,0.8888023679635417,-0.41762155931232403,0.2547226562121104,0.5666843442861677,0.35739083817787093,1.2298778602248102,-0.10141960657026573,0.5020442163900928,-3.1578551969740913,-3.8925090039405386,-7.157375502352797,-6.355711725430966,-6.786951007968207,-1.045487793747067,-0.7954197712845182,-1.2428032070316826,-0.7474044714338941,-1.0001778038929974
7.307307307307307,7.307307307307307,7.307307307307307,7.307307307307307,7.307307307307307,1.112199759935674,1.3226741731844716,2.4094106410746403,2.0963123918093944,2.2621906598485806,1.4269138716635315,1.8555782011910307,13.277294850029334,1.901814804692011,7.0238600670623965,2.4501625785248646,1.0277404468036824,0.8170201997525459,-0.48117491088300124,0.18674793484819124,0.5562094562233036,0.34945593405095954,1.2175079967610654,-0.1088142272873433,0.4921112207548021,-3.233097884724523,-3.9246323736870807,-7.18470194601956,-6.342248141702468,-6.794398553802892,-1.0473949900466482,-0.789974200043202,-1.2286957222473707,-0.7300408906450785,-0.9844349007653247
7.317317317317317,7.317317317317317,7.317317317317317,7.317317317317317,7.317317317317317,1.136198478975977,1.3323461392732705,2.4167241993986623,2.090475586446075,2.26309568086253,1.4328404089740923,1.8593868879755515,13.290788180751688,1.90098557924824,7.029524359906621,2.4174275779774184,0.9883000416566228,0.7449754391244805,-0.5445838308634672,0.11870901401902702,0.5457170371498662,0.3415767046951385,1.2052810933842981,-0.11603396144125999,0.48233723465449013,-3.3073553345827356,-3.9555607095208676,-7.209841468296115,-6.326854293241943,-6.7997780614162835,-1.0489904905404646,-0.7842959516800111,-1.214239780277025,-0.7124621340085211,-0.9684076970669604
7.327327327327327,7.327327327327327,7.327327327327327,7.327327327327327,7.327327327327327,1.1598571452063169,1.3416185489275618,2.4233134500319267,2.0840076572510204,2.2633197693843528,1.438661690172708,1.8631149395028552,13.304155767499582,1.9000793290475197,7.035086696660067,2.383954303804816,0.9485560717394563,0.6726900153091498,-0.6078290208953898,0.050626602835971285,0.5352102095630665,0.3337554705551716,1.193200616149752,-0.1230766819069533,0.4727250795276825,-3.380604957710419,-3.98528461587936,-7.232786451769435,-6.309534897449337,-6.803087926728231,-1.0502738118528832,-0.7783867555377357,-1.199439777595952,-0.6946735535905751,-0.952101070471097
7.337337337337337,7.337337337337337,7.337337337337337,7.337337337337337,7.337337337337337,1.1831685534567302,1.3504885766285744,2.429176368044761,2.0769105751498578,2.26286284986248,1.444377490674279,1.8667628837578527,13.317399003474312,1.8990977908564484,7.040548642825913,2.3497529558824435,0.9085206385920986,0.6001859304425623,-0.6708912327749976,-0.01747857668615992,0.5246921003230353,0.32599453441335224,1.1812699865800458,-0.1299403154528476,0.46327752756201307,-3.452824472430545,-4.013795063994731,-7.253529947192707,-6.290295257806044,-6.80432717570703,-1.0512445656480356,-0.7722484112352607,-1.1843002153476088,-0.6766805652442288,-0.9355199836332642
7.347347347347347,7.347347347347347,7.347347347347347,7.347347347347347,7.347347347347347,1.2061256043870563,1.3589535193966924,2.434311149656092,2.069186502560512,2.2617250540601304,1.4499876174124835,1.8703312724635186,13.330519317608633,1.8980427237706115,7.045911793189466,2.314833955554225,0.8682059322829848,0.5274852528680467,-0.7337512743116323,-0.08558579593731203,0.514165839700889,0.318296180688787,1.1694925806243117,-0.13662284337110234,0.45399730085111795,-3.5239919110051603,-4.041083394636356,-7.272065675589888,-6.2691412622509315,-6.803495464655684,-1.0519024587464838,-0.7658827881185983,-1.1688256979717022,-0.6584886469594211,-0.9186694826792573
7.357357357357357,7.357357357357357,7.357357357357357,7.357357357357357,7.357357357357357,1.2287213066463345,1.3670107976122774,2.438716212778937,2.060837792731827,2.2599067210118218,1.4554919088982654,1.8738206809128006,13.343518174131995,1.8969159086789447,7.051177771332702,2.279207942456649,0.8276242276968353,0.45461011041732324,-0.7963900151691565,-0.15367432602232092,0.5036345604257754,0.3106626747422799,1.157871727631222,-0.14312230209125226,0.44488707056679216,-3.594085626317507,-4.067141320740763,-7.288388030156199,-6.2460793813784825,-6.8005930803062755,-1.052247293212921,-0.7592918246907034,-1.1530209318008646,-0.6401033371944689,-0.9015546956676812
7.367367367367367,7.367367367367367,7.367367367367367,7.367367367367367,7.367367367367367,1.2509487789992895,1.3746579557989254,2.4423901974983946,2.051866989024102,2.257408396916792,1.4608902352687076,1.8772317077933571,13.356397072125064,1.8957191477214739,7.056348229140029,2.242885771276388,0.786787880796663,0.38158268367357473,-0.8587883926884351,-0.22172344407102584,0.4931013967311838,0.3030962621870299,1.1464107093362188,-0.14943678377705316,0.4359494561466613,-3.6630842984564227,-4.091960929928262,-7.3024920779539535,-6.221116666459587,-6.795620939722416,-1.0522789664148728,-0.7524775280202457,-1.1368907236263321,-0.6215302331891139,-0.8841808310275788
7.377377377377377,7.377377377377377,7.377377377377377,7.377377377377377,7.377377377377377,1.2728012524192658,1.3818926633689201,2.445331966482,2.042276824131771,2.2542308349693556,1.4661824983262783,1.8805649750051734,13.369157545063606,1.8944542637405937,7.061424846295468,2.205878508442514,0.7457093248611603,0.3084251992185697,-0.9209274176891218,-0.2897124395464459,0.48256948340081524,0.2955991682053512,1.1351127588632544,-0.15556443690635183,0.4271870244976148,-3.7309669412010487,-4.115534686905455,-7.314373561403241,-6.194260747285611,-6.788580590009831,-1.051997471052391,-0.7454419731295194,-1.1204399792330688,-0.6027749892597035,-0.8665531759716165
7.387387387387387,7.387387387387387,7.387387387387387,7.387387387387387,7.387387387387387,1.2942720721469672,1.3887127153306567,2.4475406053223168,2.0320702192484577,2.2503749951262524,1.4713686315684371,1.8838211274711152,13.381801160351936,1.8931230997260502,7.066409329771363,2.168197428754307,0.7044010666986121,0.23515992286589263,-0.9827881802489832,-0.357620620549099,0.4720419548142991,0.28817359687162364,1.1239810597413449,-0.16150346683380393,0.4186022892152429,-3.7977129084038332,-4.13785543575294,-7.324028899566992,-6.165519829836395,-6.779474207835155,-1.0514028951587224,-0.7381873023616777,-1.1036737019047789,-0.5838433150770245,-0.848677094885317
7.397397397397397,7.397397397397397,7.397397397397397,7.397397397397397,7.397397397397397,1.31535469971438,1.395116032957821,2.449015422811659,2.021250283174665,2.2458420438110602,1.47644860020759,1.8870008329404806,13.394329518846037,1.8917275182538051,7.071303413308796,2.12985401194569,0.6628756828384866,0.16180915288234168,-1.0443518554590017,-0.4254273201155456,0.4615219439930489,0.28082173048167974,1.1130187449362388,-0.16725213633626887,0.41019770981951503,-3.863301900269921,-4.158916402097471,-7.331455189230048,-6.134902693772881,-6.768304598753085,-1.0504954220719616,-0.7307157247274833,-1.0865969908992632,-0.5647409739273147,-0.8305580276928224
7.407407407407407,7.407407407407407,7.407407407407407,7.407407407407407,7.407407407407407,1.3360427149332614,1.4011006644201216,2.4497559511488705,2.009820311368366,2.2406333535557605,1.4814224011813921,1.8901047817856005,13.406744254366496,1.890269400918941,7.076108856889863,2.090859939187335,0.6211458157018637,0.08839521319955758,-1.1055997091525054,-0.49311190250923853,0.45101258164654734,0.2735457288888326,1.102228895897492,-0.17280876614071572,0.4019756910069318,-3.9277139695309984,-4.178711195167954,-7.3366502057719085,-6.102418689755158,-6.75507519634211,-1.049275330377686,-0.7230295152317759,-1.069215039894586,-0.5454737809569807,-0.8122014881996917
7.4174174174174174,7.4174174174174174,7.4174174174174174,7.4174174174174174,7.4174174174174174,1.3563298178475938,1.4066647853753826,2.4497619460780844,1.997783784938793,2.2347505025795664,1.4862900631533917,1.8931336867915607,13.419047033201428,1.88875064776279,7.080827446201965,2.051227089527507,0.5792241697518685,0.014940446617950347,-1.1665131036065821,-0.5606537695017645,0.4405169952193497,0.2663477288467458,1.09161454162124,-0.1781717354344799,0.3939385819193783,-3.990929527511738,-4.197233809734616,-7.339612403832884,-6.068077736586718,-6.739790061149063,-1.0477429938226064,-0.7151310141798616,-1.0515331354065216,-0.5260476014015593,-0.7936130624132319
7.4274274274274275,7.4274274274274275,7.4274274274274275,7.4274274274274275,7.4274274274274275,1.3762098306494013,1.411806699522819,2.4490333869594405,1.9851443695837259,2.2281952743051496,1.4910516465040162,1.8960882829391017,13.431239553599516,1.8871731766944546,7.085460992094295,2.0109675362727275,0.537123507625281,-0.05853279199500727,-1.2270735032140434,-0.6280323666425666,0.4300383079390979,0.2592298433593464,1.0811786577289544,-0.18333948235771552,0.38608867542990033,-4.052929350086966,-4.214478627930806,-7.340340917773475,-6.031890318185826,-6.7224538794428605,-1.0458988811992396,-0.7070226264640337,-1.0335566551777697,-0.5064683487994571,-0.7747984068408819
7.4374374374374375,7.4374374374374375,7.4374374374374375,7.4374374374374375,7.4374374374374375,1.3956766995573575,1.4165248391173235,2.4475704767717223,1.9719059144706097,2.2209696568124007,1.4957072433119045,1.8989693271807655,13.443323545253325,1.8855389229068993,7.090011330026658,1.9700935433093647,0.4948566462464997,-0.1320021425100491,-1.287262480124208,-0.6952271895152365,0.4195796378658326,0.25219416103797776,1.0709241655624617,-0.18831050447789402,0.37842820744562156,-4.113694583527784,-4.230440420956826,-7.33883556192682,-5.993867480384903,-6.703071961777755,-1.0437435562016617,-0.6987068208304464,-1.0152910665394241,-0.4867419831910181,-0.7557632467671571
7.4474474474474475,7.4474474474474475,7.4474474474474475,7.4474474474474475,7.4474474474474475,1.4147244966576038,1.420817765444616,2.445373642046927,1.9580724510618377,2.2130758422299066,1.5002569773255885,1.9017775982103595,13.45530076877306,1.8838498382877888,7.09448031951082,1.9286175613672685,0.45243645292504225,-0.20544524634287598,-1.3470617198507946,-0.762217789978476,0.4091440969428941,0.24524274546598815,1.0608539312954994,-0.1930833592462044,0.3709593562280127,-4.173206750234811,-4.245114350665309,-7.335096830644155,-5.954020827558901,-6.681650241366593,-1.0412776772523649,-0.6901861291265617,-0.9967419247451959,-0.4668745093034638,-0.7365133745096923
7.4574574574574575,7.4574574574574575,7.4574574574574575,7.4574574574574575,7.4574574574574575,1.4333474217062252,1.4246841692570988,2.442443532736783,1.9436481918845618,2.2045162260643196,1.5047010039255342,1.904513896225803,13.467173015150918,1.8821078908252575,7.098869843544539,1.8865522242265882,0.40987584143777267,-0.2788397532603347,-1.406453026845211,-0.8289837823898246,0.3987347900497016,0.23837763457094915,1.0509707650620805,-0.19765666443571703,0.36368424173071995,-4.2314477543568705,-4.258495971027646,-7.32912589813326,-5.912362519083723,-6.658195272264553,-1.0385019973002863,-0.6814631455293984,-0.9779148712789021,-0.4468719747222585,-0.7170546476549021
7.4674674674674675,7.4674674674674675,7.4674674674674675,7.4674674674674675,7.4674674674674675,1.451539803892829,1.4281228711703033,2.4387810220112565,1.9286375292454068,2.195293406467824,1.5090395100765572,1.9071790426854331,13.47894210521619,1.8803150640087827,7.1031818080384586,1.8439103448689307,0.3671877680970468,-0.3521633281839448,-1.4654183300335495,-0.8955048498102612,0.3883548140566969,0.2316008400046934,1.041277420101932,-0.2020290985611776,0.3566049249551537,-4.288399887293346,-4.2705812294810315,-7.32092461808996,-5.8689052656257354,-6.632714227363905,-1.0354173635900639,-0.6725405257548217,-0.9588156321357291,-0.42674046804946025,-0.697392987273803
7.4774774774774775,7.4774774774774775,7.4774774774774775,7.4774774774774775,7.4774774774774775,1.469296103564698,1.4311328220197903,2.434387205989112,1.9130450338904748,2.18541018344393,1.5132727142706197,1.9097738800578437,13.490609889081322,1.8784733562253513,7.107418141236031,1.800704911574029,0.32438522780597334,-0.42539365798870055,-1.5239396883155985,-0.9617607501877914,0.3780072568827424,0.22491434653136136,1.031776591923266,-0.2061994012803037,0.3497234073240337,-4.344045833078589,-4.281366468155704,-7.310495523122779,-5.82366232526354,-6.605214896200439,-1.0320247174025907,-0.6634209862481122,-0.9394500160777988,-0.4064861170496134,-0.6775343761185392
7.4874874874874875,7.4874874874874875,7.4874874874874875,7.4874874874874875,7.4874874874874875,1.486610913910986,1.4337131031784094,2.429263403400613,1.896875453611056,2.174869557991839,1.5174008664600358,1.912299271565329,13.502178245579023,1.8765847801511006,7.111580793126659,1.756949083963112,0.2814812501019917,-0.4985084582950801,-1.5819992960242,-1.0277313225181355,0.36769519655525873,0.21832011142364316,1.0224709174831397,-0.21016637377646247,0.34304163007308025,-4.398368673646687,-4.290848424982025,-7.297841823970947,-5.7766474994431505,-6.575705682572218,-1.0283250937669473,-0.6541073033560607,-0.9198239128645693,-0.38611508678375156,-0.6574848568001633
7.4974974974974975,7.4974974974974975,7.4974974974974975,7.4974974974974975,7.4974974974974975,1.5034789626064493,1.4358629268338128,2.423411155182457,1.8801337117954653,2.163674731189628,1.5214242479810978,1.9147561009210174,13.513649081690675,1.874651362138621,7.1156717348522145,1.7126561889901808,0.23848889518997102,-0.5714854802521934,-1.6395794883432913,-1.0933964929806472,0.3574217002733895,0.21182006386739868,1.0133629743856498,-0.21392887912261252,0.33656147366103784,-4.451351893975061,-4.299024234677047,-7.282967408515977,-5.72787512876784,-6.544195601971359,-1.0243196211438024,-0.6446023124808423,-0.8999432914586073,-0.3656335777320764,-0.6372505299482212
7.5075075075075075,7.5075075075075075,7.5075075075075075,7.5075075075075075,7.5075075075075075,1.5198951134142138,1.4375816362261462,2.416832224005076,1.8628249059274506,2.151829103216549,1.5253431714681505,1.917145272059769,13.525024331966168,1.8726751416001006,7.119692958107143,1.667839716882413,0.19542124996603816,-0.6443025173100044,-1.6966627466829813,-1.1587362810475919,0.34718982347447697,0.2054161043748374,1.0044552800982112,-0.2174858426264006,0.3302847571982084,-4.502979387105246,-4.305891429610285,-7.265876840587136,-5.677360088623931,-6.510694278829678,-1.0200095210803777,-0.6349089072159271,-0.8798141982072777,-0.3450478239058857,-0.6168375523527078
7.5175175175175175,7.5175175175175175,7.5175175175175175,7.5175175175175175,7.5175175175175175,1.5358543677470857,1.4388687058458387,2.409528593732451,1.844954306031627,2.139336272314736,1.5291579807581404,1.919467708862924,13.536305957935353,1.8706581703865102,7.123646474532312,1.6225133170309274,0.15229142403334592,-0.7169374119785669,-1.7532317040100267,-1.2237308055649243,0.3370026089041336,0.19911010420643643,0.995750291186151,-0.22083625215630728,0.3242132378936702,-4.553235459039404,-4.311447940548415,-7.246575358561162,-5.625117784643859,-6.47521194357899,-1.0153961078370775,-0.6250300384642903,-0.8594427550009075,-0.3243640909493241,-0.5962521350889568
7.5275275275275275,7.5275275275275275,7.5275275275275275,7.5275275275275275,7.5275275275275275,1.551351866186938,1.4397237415914372,2.401502468814597,1.8265273530664141,2.1262000336906337,1.5328690507856662,1.9217243548769811,13.547495947511301,1.868602512163007,7.127534315102796,1.5766907938331685,0.10911254571099266,-0.7893680625722138,-1.809269150132086,-1.288360290802719,0.3268630856901919,0.19290390480177244,0.9872504025658577,-0.2239791584487432,0.318348610521348,-4.602104833511027,-4.315692097278696,-7.225068873756678,-5.571164148007898,-6.437759429526993,-1.0104807879859063,-0.6149687135391912,-0.8388351574079852,-0.3035886742315364,-0.5755005416260363
7.5375375375375375,7.5375375375375375,7.5375375375375375,7.5375375375375375,7.5375375375375375,1.5663828899617052,1.4401464808874374,2.39275627361291,1.8075496572649659,2.1124243783564864,1.5364767874685676,1.9239161730262964,13.558596314385525,1.8665102417807549,7.131358529509791,1.5303861024881706,0.0658977580373106,-0.861572429936653,-1.8647580369341423,-1.35260507247341,0.3167742684208153,0.1867993172194405,0.9789579467767066,-0.22691367539600266,0.31269250690509914,-4.64957265662841,-4.3186226291109095,-7.201363968623765,-5.515515630585982,-6.398348169549686,-1.00526505998079,-0.604727995247797,-0.8179976727879577,-0.28272789692980255,-0.5545890859192241
7.5475475475475475,7.5475475475475475,7.5475475475475475,7.5475475475475475,7.5475475475475475,1.5809428623795407,1.440136792762072,2.383292651658581,1.788026996424597,2.0980134919122415,1.53998162758408,1.926044145319887,13.569609097415372,1.8643834446453489,7.135121185536838,1.4836133447459852,0.022660214768737884,-0.9335285441569147,-1.9196814835655058,-1.4164456037160067,0.30673915622704967,0.18079812158623076,0.9708751932719866,-0.22963898031498728,0.3072464954229696,-4.695624501389469,-4.320238665257669,-7.17546789472927,-5.4581891999211,-6.356990192601304,-0.9997505136999333,-0.5943110009579241,-0.7969366383822074,-0.26178810810423836,-0.5335241304871482
7.5575575575575575,7.5575575575575575,7.5575575575575575,7.5575575575575575,7.5575575575575575,1.5950273502197028,1.4396946778850381,2.373114464844306,1.7679653141452287,2.0829717532682372,1.5433840386356013,1.9281092725524294,13.580536360003766,1.8622242160820357,7.138824368430552,1.4363867646125665,-0.020586923624506977,-1.0052145112441142,-1.9740227815758118,-1.4798624610444675,0.2967607318700952,0.17490206655572973,0.9630043477290425,-0.23215431419661794,0.30201208053077244,-4.7402463720665375,-4.320539735092994,-7.147388570538463,-5.399202334055795,-6.3136981200428925,-0.9939388299603573,-0.5837209016481902,-0.7756584593837871,-0.2407756807646494,-0.5123120844741729
7.5675675675675675,7.5675675675675675,7.5675675675675675,7.5675675675675675,7.5675675675675675,1.608632065079738,1.4388202685651497,2.362224792549539,1.7473707180173936,2.0673037333090645,1.5466845187101028,1.9301125739995446,13.591380189471495,1.860034660697928,7.1424701802660415,1.38872074401142,-0.06383049396472901,-1.0766085197989936,-2.027765399998455,-1.5428363502584204,0.2868419608335762,0.16911286877651127,0.9553475513788426,-0.23445898193585957,0.296990702305132,-4.783424708459809,-4.319525768289057,-7.117134578993728,-5.338573016203347,-6.268485161790558,-0.987831780004758,-0.5729609209418595,-0.7541696069865005,-0.21969700993012584,-0.49095940169862384
7.5775775775775776,7.5775775775775776,7.5775775775775776,7.5775775775775776,7.5775775775775776,1.6217528646785628,1.4375138287079194,2.3506269306995495,1.726249477760345,2.051014193499015,1.5498835963262385,1.9320550871074622,13.60214269642221,1.8578168917413984,7.146060739307217,1.340629798403342,-0.10705733437381988,-1.147688847650213,-2.080892990379912,-1.6053481123144304,0.27698579042108534,0.16343221237007896,0.947906880355175,-0.23655235254228923,0.2921837360061344,-4.8251463900181175,-4.317197094831089,-7.084715164890992,-5.276319729265263,-6.22136511228468,-0.9814312249608494,-0.562034334124679,-0.7324766164139229,-0.19855851068196786,-0.4694725786874472
7.587587587587588,7.587587587587588,7.587587587587588,7.587587587587588,7.587587587587588,1.6343857541150417,1.4357757537330795,2.338324390758575,1.7046080233108467,2.0341080844295316,1.5529818302731861,1.9339378671771572,13.612826014100342,1.855573030458859,7.149598179362183,1.2921285723655762,-0.15025428827986018,-1.218433868465372,-2.1333893917534295,-1.667378729156028,0.2671951488592767,0.15786174841871853,0.9406843450636715,-0.23843385933114347,0.2875924916597147,-4.865398739825842,-4.313554444910411,-7.050140232054746,-5.2124614501967415,-6.172352346281183,-0.9747391152733528,-0.5509444671470036,-0.7105860849289614,-0.17736661621053626,-0.44785815269789664
7.597597597597598,7.597597597597598,7.597597597597598,7.597597597597598,7.597597597597598,1.6465268870816812,1.43360657045207,2.3253208986573863,1.6824529428632202,2.0165905443091154,1.5559798094402815,1.9357619870430591,13.623432297742175,1.8533052054491128,7.153084649133906,1.2432318351317402,-0.19340820842204118,-1.288822058332749,-2.185238635555549,-1.7289093295007263,0.2574729444067804,0.15240309446341618,0.9336818895708496,-0.24010300009478722,0.28321821365990973,-4.904169528454673,-4.308598948695639,-7.0134203403124875,-5.147017644221846,-6.121461814466288,-0.9677574901088053,-0.5396946956105148,-0.6885046698245658,-0.1561277758566227,-0.42612269972685646
7.607607607607608,7.607607607607608,7.607607607607608,7.607607607607608,7.607607607607608,1.6581725670330694,1.4310069369055336,2.3116203936555757,1.6597909808612479,1.9984668973961421,1.5588781526374897,1.9375285367464261,13.633963723920195,1.8510155520154785,7.156522311566359,1.1939544760938765,-0.23650596085268702,-1.3588320023117553,-2.2364249504839875,-1.789921194582263,0.24782206446921098,0.14705783401199538,0.9269013910133593,-0.24155933725455228,0.2790620803910964,-4.941446977679111,-4.302332135982148,-6.974566702269517,-5.080008258900115,-6.068709038895972,-0.9604884767333721,-0.528288443739842,-0.6662390863961942,-0.13484845314793503,-0.4042728325084036
7.617617617617618,7.617617617617618,7.617617617617618,7.617617617617618,7.617617617617618,1.669319248308708,1.4279776421608634,2.297227027138927,1.6366290359425464,1.9797426523750683,1.5616775084067733,1.9392386232034868,13.64442248988097,1.8487062115158854,7.159913343186346,1.1443115002680004,-0.27953442893515923,-1.4284424009501118,-2.2869327672953905,-1.850395763846322,0.23824537472053703,0.14182751605762167,0.9203446590276131,-0.24280249799289977,0.27512520387032996,-4.977219764054549,-4.2947559357198815,-6.933591179885071,-5.011453718046468,-6.014110108261584,-0.9529342898638474,-0.516729183339398,-0.6437961058966575,-0.11353512383129492,-0.3823151985002182
7.627627627627628,7.627627627627628,7.627627627627628,7.627627627627628,7.627627627627628,1.6799635372098958,1.4245196060698697,2.2821451613522328,1.6129741588360336,1.9604235006765216,1.5643785548244102,1.9408933698684538,13.654810812876757,1.846379330711134,7.163259933441195,1.0943180237245234,-0.3224805173364266,-1.4976320767657616,-2.336746723541495,-1.910314640597999,0.22874571823108122,0.13671365460782228,0.9140134351999742,-0.24383217436586596,0.27140862940989113,-5.011477022356856,-4.285872675419663,-6.890506280850855,-4.941374915506214,-5.9576816729830515,-0.9450972309920485,-0.5050204327357487,-0.6211825534739626,-0.09219427390115045,-0.36025647785945725
7.637637637637638,7.637637637637638,7.637637637637638,7.637637637637638,7.637637637637638,1.6901021930303335,1.4206338789866373,2.266379368067942,1.5888335502131319,1.9405153147417917,1.5669819992943241,1.942493916391502,13.665130929491006,1.844037061111525,7.166564284032529,1.0439892689849442,-0.36533115601308436,-1.5663799806915506,-2.385851668242269,-1.9696595975992979,0.2193259146024151,0.13171772822416294,0.9079093925376672,-0.2446481233957586,0.26791333530014455,-5.044208348882419,-4.275685080438191,-6.845325154773042,-4.869793208787073,-5.899440940131168,-0.9369796876828018,-0.4931657557058384,-0.5984053060927818,-0.07083239762499778,-0.3381033814087075
7.647647647647648,7.647647647647648,7.647647647647648,7.647647647647648,7.647647647647648,1.699732129040142,1.4163216414456603,2.249934427191049,1.564214558493363,1.9200241462322452,1.5694885783324946,1.9440414182718295,13.675385094958006,1.841681558322051,7.169828608246331,0.9933405603862111,-0.4080733041896113,-1.6346651984807092,-2.4342326664945957,-2.028412582614949,0.2099887591094122,0.12684117957272267,0.9020341349605757,-0.24525016714407485,0.2646402325128046,-5.075403804607639,-4.264196273141936,-6.798061589158958,-4.796730412550187,-5.839405668180509,-0.9285841328457418,-0.4811687603913946,-0.5754712904401844,-0.04945599556632005,-0.31586264859263585
7.657657657657658,7.657657657657658,7.657657657657658,7.657657657657658,7.657657657657658,1.7088504134229903,1.4115842038003565,2.2328153253006433,1.539124677605002,1.8989562241842122,1.571899057342503,1.9455370465058919,13.685575582476858,1.839314981386352,7.1730551302794705,0.9423873194141665,-0.45069395432765175,-1.702466957071193,-2.4818750040151145,-2.0865557239048655,0.20073702184972014,0.12208541498550296,0.896389196814077,-0.24563819276461948,0.2615901644246985,-5.105053918206916,-4.2514097719502,-6.748730005209611,-4.722208791962043,-5.777594161594582,-0.9199131239811408,-0.4690330981998487,-0.552387480816264,-0.028071572605639313,-0.29354104542596027
7.667667667667668,7.667667667667668,7.667667667667668,7.667667667667668,7.667667667667668,1.7174542701660525,1.4064230058220668,2.215027254128576,1.5135715447014724,1.8773179531099111,1.574214230382292,1.946981987230932,13.695704682520004,1.8369394921296383,7.176246084562937,0.8911450600074913,-0.49318013608511524,-1.7697646309069366,-2.528764191615821,-2.144071335661564,0.19157344690091122,0.11745180403290412,0.8909760424030662,-0.24581215253680758,0.2587639065621105,-5.133149688928226,-4.237329490257626,-6.6973454534194286,-4.646251055909378,-5.714025265244861,-0.9109693024000001,-0.4567624626921013,-0.529160897010308,-0.006685635960287735,-0.2711453624333663
7.677677677677678,7.677677677677678,7.677677677677678,7.677677677677678,7.677677677677678,1.7255410799025197,1.4008396162596652,2.1965756089756927,1.4875629378341795,1.8551159110449849,1.5764349199222059,1.9483774413639,13.705774702136493,1.8345572545007702,7.179403715081964,0.8396293838335842,-0.5355189202638891,-1.8365377482141083,-2.5748859696110786,-2.200941923390899,0.18250075148556721,0.11294167910739977,0.8857960655473065,-0.24577206387914122,0.256162166365785,-5.159682589325384,-4.2219597352364895,-6.643923608984456,-4.568880350079125,-5.6487183586654055,-0.9017553924186408,-0.4443605884574753,-0.5057986021631532,0.014695306796500999,-0.24868241258199583
7.687687687687688,7.687687687687688,7.687687687687688,7.687687687687688,7.687687687687688,1.7331083807064158,1.3948357323599159,2.17746598706613,1.4611067735824916,1.832356847543248,1.578561976594383,1.9497246242358843,13.715787964250211,1.8321704339137115,7.1825302746932564,0.7878559755378131,-0.5776974227449626,-1.9027659972304436,-2.62022631215469,-2.2571501892344723,0.17352162514455297,0.10855633501853519,0.8808505891582465,-0.24551800934285753,0.25378558297665904,-5.184644567846206,-4.205305206519142,-6.588480767020515,-4.4901202499054955,-5.581693350144815,-0.8922742005280423,-0.43183124997619643,-0.482307700616381,0.03606474971657525,-0.2261590292071365
7.697697697697698,7.697697697697698,7.697697697697698,7.697697697697698,7.697697697697698,1.7401538688394722,1.388413179348719,2.1577041858401653,1.43421110464159,1.8090476816192527,1.5805962789335823,1.9510247652221602,13.725746806953307,1.8297811965885382,7.18562802443952,0.7358405979675812,-0.619702808409763,-1.9684292323857715,-2.6647714315057214,-2.3126790372320913,0.1646387289187296,0.10429702859937297,0.8761408648374261,-0.24505013658574926,0.25163472704239004,-5.208028051275736,-4.187370994761008,-6.5310338375926795,-4.409994753386367,-5.512970670657315,-0.8825286145381759,-0.419178260469751,-0.4586953357490031,0.057416190457324,-0.20358206393174755
7.707707707707708,7.707707707707708,7.707707707707708,7.707707707707708,7.707707707707708,1.7466753994498367,1.3815739098734083,2.1372962011861527,1.406884117368921,1.7851954996393045,1.582538733109519,1.9522791073679648,13.735653582794985,1.8273917088922191,7.188699232861522,0.6835990873726686,-0.661522295046513,-2.033507480431849,-2.7085077822217687,-2.367511578522692,0.15585469453935752,0.10016497832450558,0.8716680724965986,-0.24436865832616655,0.2497101005447365,-5.229825947033845,-4.168162580084563,-6.471600340557669,-4.328528273771142,-5.44257126763484,-0.8725216026976004,-0.406405470739466,-0.4349686878023017,0.07874313226100324,-0.1809583845804489
7.717717717717718,7.717717717717718,7.717717717717718,7.717717717717718,7.717717717717718,1.7526709872224044,1.3743200034062686,2.11624822561207,1.3791341292900023,1.7608075531615672,1.5843902726507928,1.9534889070101242,13.745510658065934,1.8250041366793581,7.191746175307872,0.6311473485833057,-0.7031431572404191,-2.0979809465196393,-2.7514220652784003,-2.4216311364821252,0.147172123627434,0.09616136393975085,0.8674333199996822,-0.24347385227721485,0.24801213664784405,-5.250031645326469,-4.14768583040479,-6.410198400220682,-4.24574563212233,-5.370516598581999,-0.862256212788585,-0.39351676799367175,-0.4111349716934811,0.10003908593233231,-0.15829487308861528
7.727727727727728,7.727727727727728,7.727727727727728,7.727727727727728,7.727727727727728,1.7581388069805726,1.366653665609457,2.0945666463572494,1.3509695865643399,1.735891256725917,1.586151858160489,1.954655433394633,13.755320412078579,1.822620644633107,7.194771133242751,0.5785013501674482,-0.7445527302465055,-2.161830020222183,-2.7935012321135217,-2.475021251796257,0.13859358690221016,0.09228732610364304,0.8634376428266488,-0.242366061061168,0.24654119956748327,-5.268639021149847,-4.125946999636616,-6.346846739808324,-4.161672049753101,-5.296828624535872,-0.8517355711980358,-0.3805160746637989,-0.3872014348188014,0.12129757181375442,-0.13559842340720632
7.737737737737738,7.737737737737738,7.737737737737738,7.737737737737738,7.737737737737738,1.763077194239238,1.3585772276615202,2.072258043444856,1.3223990614122278,1.7104541855942192,1.5878244770235477,1.9557799682903152,13.765085236443367,1.8202433956064419,7.197776393551773,0.5256771195687295,-0.7857384138439184,-2.225035281501233,-2.834732488595429,-2.5276656874678323,0.1301216233991275,0.0885439660408282,0.8596820037594528,-0.24104569210412424,0.24529758446127786,-5.285642436147157,-4.102952725784864,-6.281564675759296,-4.076333140543124,-5.2215298033726265,-0.8409628819645093,-0.3674073472097726,-0.3631753548468597,0.14251212175776237,-0.1128759394039757
7.747747747747748,7.747747747747748,7.747747747747748,7.747747747747748,7.747747747747748,1.7674846457088702,1.350093145545714,2.049329187675716,1.2934312495032172,1.6845040734417167,1.5894091431059811,1.9568638055986773,13.774807534341333,1.8178745499640094,7.200764247846223,0.4726907382265689,-0.8266876761705247,-2.287577506615834,-2.875103298913344,-2.5795484337555825,0.12175873969741217,0.08493234520746953,0.8561672925900956,-0.23951321751093657,0.24428151733995698,-5.301036740316978,-4.078710028917325,-6.21437211183462,-3.989754903135031,-5.1446430829630145,-0.8299414258016031,-0.35419457491506817,-0.3390640375026929,0.16367628109568808,-0.09013433276169348
7.757757757757758,7.757757757757758,7.757757757757758,7.757757757757758,7.757757757757758,1.771359819750505,1.3412039993003413,2.025787038564099,1.2640749673070466,1.6580488100002313,1.590906896446036,1.9579082509600758,13.784489719793147,1.8155162649247403,7.203736991765867,0.41955833667992243,-0.8673880575366392,-2.349437673971052,-2.914601389389258,-2.630653713044074,0.1135074091575617,0.08145348496876387,0.8528943258509135,-0.23776917392045643,0.24349315499965796,-5.314817273573058,-4.053226309021546,-6.14528953304913,-3.901963713013876,-5.0661918941788,-0.8186745590980228,-0.3408817786717934,-0.3148748143433751,0.1847836106023572,-0.06738052087402435
7.767767767767768,7.767767767767768,7.767767767767768,7.767767767767768,7.767767767767768,1.774701536781523,1.3319124922313428,2.00163874221609,1.234339149407843,1.6310964386539006,1.5923188029373925,1.9589146213563151,13.794134216924885,1.8131706939054315,7.206696924280531,0.36629608965616767,-0.9078271742167197,-2.410596969905075,-2.953214752209907,-2.6809659846428135,0.10537007116895639,0.07810836628866784,0.8498638465671708,-0.23581416234113461,0.24293258497529996,-5.326979867154931,-4.026509343746027,-6.074337999426175,-3.8129863144720093,-4.986200143752294,-0.807165712894627,-0.32747300975617055,-0.290615040525787,0.2058276884560106,-0.04462142473970222
7.777777777777778,7.777777777777778,7.777777777777778,7.777777777777778,7.777777777777778,1.7775087796320908,1.3222214500873712,1.976891629151194,1.2042328457824125,1.6036551539881794,1.5936459540044996,1.9598842447098013,13.803743459230716,1.8108399858654964,7.2096463469906995,0.3129202111466157,-0.9479927222178762,-2.471036794412918,-2.9909316490777624,-2.7304699495131555,0.09734913040782409,0.07489792943192745,0.8470765240320342,-0.23364884796703025,0.24259982551504208,-5.337520844888936,-3.9985672860264594,-6.00153913957733,-3.7228498124618197,-4.904692206991125,-0.7954183918387665,-0.31397234859478623,-0.26629209256723924,0.22680211219289598,-0.021863966855641147
7.787787787787788,7.787787787787788,7.787787787787788,7.787787787787788,7.787787787787788,1.7797806938521543,1.3121338201976087,1.951553212067839,1.1737652190434467,1.5757332992928519,1.5948894662701423,1.960818459479371,13.813319888832778,1.8085262846530823,7.212587563427304,0.25944694947015196,-0.9878724810240472,-2.5307387668049977,-3.0277406147799155,-2.779150554921569,0.0894469561057842,0.07182307367850192,0.8445329536039944,-0.23127395997428385,0.24249482557583388,-5.346437024299275,-3.969408661597775,-5.92691514410918,-3.631581664338812,-4.821692920350504,-0.7834361731162314,-0.3003839035219903,-0.24191336609962888,0.24770050065593485,0.0008849308903756924
7.797797797797798,7.797797797797798,7.797797797797798,7.797797797797798,7.797797797797798,1.7815165879688946,1.3016526705725877,1.9256311835534583,1.1429455416484868,1.54733936401982,1.596050481215343,1.9617186142529202,13.82286595573841,1.8062317283527547,7.215522878350954,0.2058925823265069,-1.027454317314704,-2.589684731298854,-3.063630460673772,-2.8269929990178526,0.08166588132919327,0.06888465705046842,0.8422336565267994,-0.22869029129811683,0.24261746484005856,-5.353725717568763,-3.93904236639276,-5.850488758859086,-3.5392096714975496,-4.737227573865225,-0.7712227053611348,-0.28671180952881764,-0.21748627361781384,0.2685164959368721,0.023618349326787254
7.807807807807808,7.807807807807808,7.807807807807808,7.807807807807808,7.807807807807808,1.7827159336945673,1.2907811889682894,1.89913341373985,1.1117831930754971,1.5184819811964385,1.597130164831704,1.962586067336955,13.832384117095009,1.8039584486349445,7.218454597050784,0.1522734118406639,-1.0667261886569501,-2.6478567625423155,-3.0985902780885035,-2.8739827353369005,0.0740082022695114,0.06608349605149057,0.8401790797719499,-0.22589869839042562,0.2429675537532642,-5.359384732348975,-3.907477663828004,-5.772283277962075,-3.445761970902999,-4.651321903443716,-0.7587817075440663,-0.2729602270038169,-0.1930182422228904,0.2892437653113165,0.04632937410448415
7.817817817817818,7.817817817817818,7.817817817817818,7.817817817817818,7.817817817817818,1.783378366084663,1.279522681913805,1.8720679479045252,1.0802876569659017,1.4891699247951855,1.5981297072662906,1.9634221863431922,13.84187683644272,1.8017085701073632,7.221385024643175,0.09860575959991208,-1.1056761471698964,-2.7052371710664294,-3.1326094416412116,-2.9201054772226573,0.06647617754490533,0.06342036541892973,0.8383695959038086,-0.22290010095804463,0.24354483358297088,-5.3634123724195675,-3.8747241819780354,-5.692322536750923,-3.351267026519864,-4.564002083026484,-0.7461169678388497,-0.25913334046616726,-0.1685167113610608,0.30987600316608377,0.06901109780153675
7.827827827827828,7.827827827827828,7.827827827827828,7.827827827827828,7.827827827827828,1.7835036836463416,1.267880573702858,1.8444430040187851,1.0484685182359639,1.459412107060472,1.5990503224591692,1.9642283477723321,13.851346582965215,1.7994842096685713,7.224316465370518,0.04490596168505534,-1.1442923431601892,-2.7618085086664945,-3.1656776124668067,-2.9653472021729077,0.059072027513300734,0.06089599788867479,0.8368055029673607,-0.21969548168175781,0.24434897649853504,-5.365807438196551,-3.840791910638494,-5.6106309044916,-3.2557536206425155,-4.475294716611354,-0.7332323424682545,-0.2452353572914723,-0.14398913055878226,0.3304069329182549,0.0916566220257794
7.837837837837838,7.837837837837838,7.837837837837838,7.837837837837838,7.837837837837838,1.7830918483971085,1.2558584053494937,1.8162669702432612,1.016335460157381,1.4292175757934018,1.5998932477737082,1.965005936595132,13.860795830738716,1.7972874758639124,7.227251221900266,-0.00880963630270956,-1.1825630287275941,-2.8175535737095694,-3.197784741360612,-3.009694156103586,0.051797933597092345,0.05851108397276115,0.8354870243986612,-0.2162858859161451,0.24537958567204718,-5.366569227089383,-3.8056911982792427,-5.52723327695632,-3.1592508451281605,-4.385226830147909,-0.7201317545290116,-0.23127050643061417,-0.11944295715487993,0.35083030892536665,0.11425905951461279
7.847847847847848,7.847847847847848,7.847847847847848,7.847847847847848,7.847847847847848,1.7821429858737152,1.2434598335082538,1.7875484023716937,0.9838982614079865,1.3985955115953124,1.6006597436197523,1.9657563458309102,13.870227057979598,1.7951204682439927,7.230191594624474,-0.06252468421773227,-1.2204765613395316,-2.87245541636683,-3.2289210718327412,-3.05313285753131,0.04465603761971771,0.05626627174984698,0.834414308957996,-0.21267242137035458,0.2466361954002312,-5.365697533706747,-3.76943274888834,-5.442155068836405,-3.0617880925359167,-4.2938258633036295,-0.7068191927964891,-0.21724303712206272,-0.09488565403032224,0.3711399183861516,0.13681153623138345
7.857857857857858,7.857857857857858,7.857857857857858,7.857857857857858,7.857857857857858,1.7806573850912837,1.2306886293591681,1.75829602122372,0.9511667930934574,1.3675552250709324,1.6013510930697903,1.9664809761236055,13.879642746290704,1.792985276725914,7.233139880960046,-0.11622283234715047,-1.2580214073734817,-2.9264973437691912,-3.2590771430733243,-3.095650101672857,0.03764844115429589,0.05416216666860998,0.8335874306857752,-0.2088562577698992,0.2481182712473087,-5.363192649911,-3.732027618707842,-5.355422205997344,-2.9633950471744974,-4.201119661104217,-0.6932987105093965,-0.20315721759802902,-0.07032468733634475,0.39132958323125133,0.15930719345770286
7.867867867867868,7.867867867867868,7.867867867867868,7.867867867867868,7.867867867867868,1.7786354984526644,1.2175486774578992,1.728518709987469,0.9181510157409347,1.336106153992013,1.6019686014682288,1.9671812353155214,13.889045379906651,1.7908839809574477,7.2360983746498935,-0.16988773638791882,-1.295186145626175,-2.979662925084624,-3.2882437928276684,-3.1372329644603467,0.030777204884529626,0.05219933136412435,0.8330063888811741,-0.20483862649957973,0.24982521020878296,-5.3590553647212245,-3.693487212862427,-5.267061117578338,-2.86410167606123,-4.1071364654506635,-0.6795744241348838,-0.18901733378485824,-0.04576752422161472,0.4113931620033242,0.18173918988106968
7.877877877877878,7.877877877877878,7.877877877877878,7.877877877877878,7.877877877877878,1.7760779416080616,1.2040439745513951,1.698225511512775,0.8848609762654709,1.3042578604222914,1.6025135960338917,1.9678585380188864,13.898437444938363,1.788818649684344,7.239069365065228,-0.22350306242211015,-1.3319594707885063,-3.031935996515621,-3.316412160180499,-3.17786880647091,0.02404434797806487,0.05037828548727381,0.8326711081035248,-0.20062082022764427,0.25175634089609433,-5.353286964064961,-3.6538232818818748,-5.177098727938795,-2.7639382197951594,-4.011904906515642,-0.6656505121144137,-0.17482768799805762,-0.02122163055913081,0.4313245517259791,0.20410070367716052
7.887887887887888,7.887887887887888,7.887887887887888,7.887887887887888,7.887887887887888,1.772985493264965,1.1901786283594076,1.6674256255558284,0.8513068049102298,1.272020027804668,1.6029874254558685,1.9685143051853629,13.90782142861702,1.7867913401209734,7.242055136509189,-0.27705249188897424,-1.3683301968851125,-3.083300666215298,-3.343573688248415,-3.2175452767696364,0.01745184747249868,0.048699505547252206,0.832581438196461,-0.19620419251129823,0.2539109237420891,-5.345889230378674,-3.6130479181184487,-5.085562448454192,-2.662935183347018,-3.915453994021843,-0.6515312135907885,-0.16059259763235592,0.0033055313264544403,0.45111768976096406,0.22638493458615203
7.897897897897898,7.897897897897898,7.897897897897898,7.897897897897898,7.897897897897898,1.769359094948448,1.1759568563222502,1.6361284059761125,0.8174987121613705,1.2394024580114802,1.6033914594828322,1.969149963673629,13.917199818537691,1.7848040973244852,7.245057967522042,-0.3305197265522409,-1.4042872606775678,-3.1337413191206207,-3.369720126779757,-3.2562503166646444,0.011001637674221826,0.04716342476719945,0.832737154334806,-0.19159015738368562,0.2562881512272392,-5.33686444205707,-3.571173552060294,-4.992480169163824,-2.561123326768874,-3.8178131084049216,-0.6372208271167198,-0.14631639384719458,0.027806504930391246,0.4707665556530452,0.2485851059824474
7.907907907907908,7.907907907907908,7.907907907907908,7.907907907907908,7.907907907907908,1.765199850711907,1.1613829843151746,1.6043433578864699,0.7834469856385538,1.206415068358772,1.6037270885059547,1.9697669458151712,13.926575101902872,1.7828589535726793,7.248080130188116,-0.38388849346115517,-1.4398197250301594,-3.183242621701306,-3.394843534661086,-3.293972163373129,0.00469560957027911,0.04577043295301668,0.8331379570941903,-0.1867801889224673,0.2588871481265438,-5.326215372751478,-3.528212948541948,-4.897880250272972,-2.4585336558262725,-3.719011991863722,-0.6227237093453339,-0.1320034202480501,0.05227384183758491,0.4902651729620152,0.27069446693717264
7.917917917917918,7.917917917917918,7.917917917917918,7.917917917917918,7.917917917917918,1.7605090267983299,1.1464614453297608,1.5720801347571756,0.7491619869620196,1.1730678885854722,1.6039957231355426,1.9703666889784202,13.935949764766145,1.7809579277457759,7.251123889444743,-0.4371425499037348,-1.474916782237224,-3.231789526622941,-3.4189362823295175,-3.33069935359727,-0.0014643897465738804,0.04452087637540014,0.8337834725433766,-0.1817758208001283,0.26170697177703744,-5.313945290517436,-3.4841792028531495,-4.801791513512097,-2.355197412555739,-3.6190807393005406,-0.6080442737030117,-0.1176580315639886,0.07670010398984545,0.509607611081272,0.292706294272818
7.927927927927928,7.927927927927928,7.927927927927928,7.927927927927928,7.927927927927928,1.7552880512521971,1.131196778122721,1.539348535474893,0.7146541485971891,1.1393710577983982,1.6041987937715272,1.970950635131356,13.94532629127621,1.7791030247122754,7.254191502393369,-0.490265688350742,-1.509567757311029,-3.2793672773229043,-3.441991054090179,-3.3664207270089195,-0.007476557639442735,0.04341505766512969,0.8346732523592642,-0.17657864581615085,0.26474661236582253,-5.300057956811843,-3.4390857367471055,-4.704243233355667,-2.2511460657505067,-3.518049789154162,-0.5931869890449688,-0.10328459232185615,0.10107786594995004,0.5287879870424175,0.3146138946093981
7.937937937937938,7.937937937937938,7.937937937937938,7.937937937937938,7.937937937937938,1.7495385134821348,1.1155936258325287,1.5061585013574144,0.6799339706777511,1.1053348213840153,1.6043377501679363,1.971520230402723,13.954707162921494,1.777296234719094,7.257285217613065,-0.5432417413888645,-1.5437621112291986,-3.3259614124976977,-3.4640008503380817,-3.401125429641996,-0.013339136475324182,0.04245323572164339,0.8358067739645371,-0.1711903154111962,0.26800499323853805,-5.284557625339876,-3.3929462943494495,-4.605265128103312,-2.1464113013773773,-3.415949914128465,-0.5781563782939834,-0.08888747551750853,0.1253997171618232,0.5478004673053238,0.33641060640150694
7.947947947947948,7.947947947947948,7.947947947947948,7.947947947947948,7.947947947947948,1.7432621637744552,1.0996567345642965,1.4725201131250896,0.645012017808201,1.0709695278878948,1.604414060991481,1.9720769246419851,13.964094857775596,1.7755395327861583,7.260407274476644,-0.5960545866416048,-1.5774894441406986,-3.371557770500328,-3.4849589896837383,-3.434802917191576,-0.01905041415942744,0.04163562563492603,0.8371834406879142,-0.16561253916344337,0.27148097122817116,-5.267449040752125,-3.345774937969131,-4.504887350826026,-2.0410250129276215,-3.312812211819431,-0.5629570170626877,-0.07447106128448386,0.14965826420615444,0.566639269533125,0.35808980196565093
7.957957957957958,7.957957957957958,7.957957957957958,7.957957957957958,7.957957957957958,1.7364609127577315,1.0833909519433305,1.4384435878298705,0.6098989158468082,1.0362856258628201,1.6044292133743927,1.972622170978153,13.97349184974378,1.773834878105645,7.263559902469592,-0.6486881516763803,-1.6107394985294041,-3.416142493646397,-3.504859110981874,-3.4674429582186552,-0.02460872465562453,0.04096239862073486,0.8388025819469511,-0.15984708426723837,0.2751733370041099,-5.248737437192272,-3.2975860438125126,-4.403140480180159,-1.9350192917048683,-3.208668095243402,-0.5475935322598434,-0.0600397355605239,0.1738461330507594,0.5852986643515922,0.3796448894972389
7.967967967967968,7.967967967967968,7.967967967967968,7.967967967967968,7.967967967967968,1.7291368308185695,1.0668012256378068,1.4039392757429021,0.5746053486699874,1.0012936606865002,1.6043847124616466,1.9731574253776247,13.982900607810741,1.7721842134460508,7.266745320512019,-0.7011264188963383,-1.6435021623342867,-3.459702032427588,-3.5236951752626204,-3.4990356372596283,-0.03001244849287135,0.04043368196918233,0.8406634534533391,-0.15389577499421267,0.2790808154413321,-5.228428536695792,-3.2483942976019846,-4.300055511092004,-1.828426417052936,-3.10354928326947,-0.5320706006810224,-0.04559788875235108,0.1979559712950037,0.6037729770923569,0.40106931507661925
7.977977977977978,7.977977977977978,7.977977977977978,7.977977977977978,7.977977977977978,1.7212921474687601,1.0498926018510166,1.3690176572016135,0.539142054919061,0.9660042713498606,1.604282080952709,1.9736841462011647,13.992323595289898,1.7705894645612679,7.2699657362838375,-0.7533534304154014,-1.675767472025272,-3.5022231496312792,-3.541461467564604,-3.5295713578395227,-0.035260013257445565,0.04004955900669104,0.8427652374406375,-0.14776049213703588,0.28320206600961606,-5.206528547440174,-3.1982146901004347,-4.195663845315827,-1.7212788465265743,-2.997487790958929,-0.5163929475841272,-0.031149914399106263,0.2219804504076064,0.6220565895194556,0.4223565646635502
7.987987987987988,7.987987987987988,7.987987987987988,7.987987987987988,7.987987987987988,1.7129292506640004,1.0326702237836418,1.3336893394172635,0.5035198247304055,0.93042818721689,1.6041228586379466,1.9742037937601642,14.001763269074393,1.7690525396048524,7.27322334555337,-0.8053532929150543,-1.7075256156338352,-3.5436929243650166,-3.558152598669376,-3.559040845388089,-0.040349894070851725,0.03981006907133235,0.8451070429143693,-0.1414431724359714,0.28753568318265516,-5.183044161847166,-3.1470625125429232,-4.089997281868196,-1.6136092060081266,-2.8905159198147086,-0.5005653452501805,-0.016700207834854888,0.24591226795713927,0.6401439415386659,0.4435001660794993
7.997997997997998,7.997997997997998,7.997997997997998,7.997997997997998,7.997997997997998,1.704050686074393,1.015139330066527,1.2979650532439202,0.46774949644997377,0.8945762247570286,1.603908601929844,1.974717829872314,14.011222078890105,1.7675753285496572,7.276520331509601,-0.8571101824813987,-1.7387669357374063,-3.584098755984634,-3.573763506736647,-3.587435150057842,-0.04528061405324832,0.03971520750155606,0.8476879059244051,-0.13494580798841074,0.2920801968669514,-5.157982554537644,-3.0949533519769803,-3.983088007341547,-1.5054502797731057,-2.7826662479437747,-0.4845926115298224,-0.0022531648505688213,0.26974414983454564,0.658029532889114,0.4644936909771664
8.008008008008009,8.008008008008009,8.008008008008009,8.008008008008009,8.008008008008009,1.6946591563069495,0.9973052531644266,1.2618556499098508,0.4318419533331951,0.8584592842510935,1.603640883389165,1.9752277174168262,14.020702466550812,1.7661597026130078,7.279858864098259,-0.9086083494210003,-1.7694819323966862,-3.62342836792482,-3.588289458839845,-3.6147456494432153,-0.05005074477225596,0.039764925638314054,0.8505067898595506,-0.12827044564156567,0.29683407285035757,-5.131351380139745,-3.0419030865129097,-3.8749685860999143,-1.3968350005077146,-2.673971620135489,-0.4684796083759632,0.012186819644010562,0.2934688524670016,0.6757079248166449,0.4853307567966323
8.018018018018019,8.018018018018019,8.018018018018019,8.018018018018019,8.018018018018019,1.6847575200803317,0.9791734177512164,1.2253720977123246,0.3958081202312588,0.8220883464717452,1.6033212912462091,1.9757349198893386,14.030206865215789,1.7648075136876014,7.2832410993619465,-0.9598321230540648,-1.799661266044971,-3.661669811430972,-3.601726052401519,-3.640964051199989,-0.05465890667701038,0.03995913084057743,0.8535625857642486,-0.12141918636850418,0.30179571327012916,-5.103158770950889,-2.987927880485588,-3.7656719503598315,-1.2877964392813543,-2.5644651378589494,-0.4522312403630308,0.026615352958217445,0.317079165022445,0.6931737417284384,0.5060050287075374
8.028028028028029,8.028028028028029,8.028028028028029,8.028028028028029,8.028028028028029,1.6743487913520854,0.9607493390570596,1.1885254786768311,0.35965896026478955,0.7854744693395055,1.6029514289173032,1.9762409009566413,14.03973769865007,1.7635205937782914,7.286669178784521,-1.0107659164834835,-1.8292957603286124,-3.6988114691911975,-3.614069216528159,-3.6660823955642052,-0.05910376951732816,0.04029768651424191,0.8568541126772973,-0.11439418462771983,0.30696345710034606,-5.073413334454458,-2.933044179529198,-3.6552313901594076,-1.1783677954771707,-2.4541801491823554,-0.43585245319327054,0.04102804595761035,0.3405679116041024,0.7104216728283729,0.5265102215366992
8.038038038038039,8.038038038038039,8.038038038038039,8.038038038038039,8.038038038038039,1.6634361383986291,0.9420386211880352,1.1513269851817323,0.32340547148592663,0.7486287845553439,1.6025329145166796,1.9767471240113543,14.049297380487548,1.7623007544449418,7.290145228639896,-1.0613942313382956,-1.858376404897747,-3.734842058867361,-3.6253152132440265,-3.690093057769797,-0.06338405274785808,0.04078041215441257,0.8603801179924835,-0.10719764770643009,0.31233558065855305,-5.042124150691838,-2.87726870556642,-3.543680543218646,-1.0685823866837,-2.343150238617468,-0.4193482321905477,0.05542051440001592,0.3639279534343451,0.7274464737326379,0.5468401016805833
8.048048048048049,8.048048048048049,8.048048048048049,8.048048048048049,8.048048048048049,1.6520228828482844,0.923046955418737,1.1137879165493774,0.28705868352982394,0.7115624942108609,1.6020673803638872,1.9772550517267007,14.058888313497206,1.7611497862515078,7.293671359345501,-1.111701662490127,-1.886894358146447,-3.7697506365241082,-3.6354606386236155,-3.712988750364205,-0.06749852591709513,0.04140708340105487,0.8641392778410191,-0.09983183504780362,0.3179102981314658,-5.00930076949067,-2.820618451713595,-3.4310533846940903,-0.9584736385506996,-2.2314092168922666,-0.4027236007821144,0.0697883802700628,0.3871521910272109,0.7442429680651018,0.5669884890020424
8.058058058058059,8.058058058058059,8.058058058058059,8.058058058058059,8.058058058058059,1.6401124986676394,0.9037801184583671,1.0759196756047185,0.2506296542565907,0.674286867377098,1.6015564724868872,1.9777661456115012,14.06851288885264,1.760069458221522,7.297249664820577,-1.161672902741166,-1.914840949901461,-3.803526599954814,-3.6445024238224164,-3.7347625254212677,-0.07144600904113897,0.04217743210799478,0.8681301974956643,-0.09229905756232164,0.32368576211958133,-4.974953207550139,-2.763110677103416,-3.317384216830915,-0.8480750746122467,-2.1189911106548993,-0.38598361896880246,0.0841272731117978,0.41023356634892905,0.7608060490319539,0.586949258710751
8.068068068068069,8.068068068068069,8.068068068068069,8.068068068068069,8.068068068068069,1.6277086111015537,0.8842439706908494,1.0377337652024747,0.2141294663846946,0.6368132366730136,1.6010018501209817,1.9782818655655343,14.078173485405127,1.759061517300143,7.300882221849501,-1.2112927474822544,-1.9422076840587195,-3.836159691903458,-3.6524378360056526,-3.755407776650731,-0.07522537296208358,0.04309114642524672,0.8723514117964151,-0.08460167692348337,0.32966006420052735,-4.939091945384171,-2.7047629016267316,-3.2027076585156156,-0.7374203060802088,-2.00593015211208,-0.3691333817841056,0.09843283135897803,0.4331650649657919,0.7771306809751376,0.6067163432267609
8.078078078078079,8.078078078078079,8.078078078078079,8.078078078078079,8.078078078078079,1.6148149955671316,0.8644444543894997,0.999241784723902,0.17756922411685278,0.5991529948146703,1.6004051852037333,1.9788036694353899,14.087872468960482,1.758127687822935,7.304571089450329,-1.260546099319669,-1.9689862411668158,-3.867640003181434,-3.6592644791747206,-3.7749182414037143,-0.07883553969092894,0.04414787089464415,0.876801385597623,-0.07674210484806995,0.3358312355109788,-4.9017279241235086,-2.6455929005950454,-3.0870586347324815,-0.6265430216111864,-1.8922607686050772,-0.3521780177426251,0.1127007036626377,0.4559397181787192,0.7932119009041037,0.6262837340266101
8.088088088088089,8.088088088088089,8.088088088088089,8.088088088088089,8.088088088088089,1.6014355765019972,0.8443875919067987,0.9604554265442375,0.1409600497594369,0.5613175911461844,1.5997681618660224,1.9793330125709585,14.097612191559863,1.7572696709915399,7.308318308248772,-1.3094179726691975,-1.9951684809566637,-3.8979579756783562,-3.664980294891077,-3.793288002573543,-0.08227548273491077,0.04534720655874343,0.8814785142364132,-0.06872280236118646,0.34219724734696305,-4.8628725421776124,-2.585618699325362,-2.970472365927062,-0.5154769770500486,-1.778017572126468,-0.33512268727834676,0.12692655021552032,0.47855060514386466,0.8090448200054187,0.6456454834714248
8.098098098098099,8.098098098098099,8.098098098098099,8.098098098098099,8.098098098098099,1.5875744261672267,0.8240794838398152,0.9213864724718909,0.10431308033642316,0.5233185281534931,1.5990924759194032,1.9798713473826843,14.107394990764787,1.7564891443563957,7.312125899857774,-1.357893498316095,-2.0207464448165737,-3.9271044052659474,-3.6695835628973605,-3.8105114903913604,-0.08554422740914898,0.046688711082967536,0.8863811240222569,-0.06054627904630575,0.3487560117823722,-4.822537651757415,-2.5248585676490096,-2.8529843572798526,-0.40425598515318273,-1.6632353487808587,-0.31797258117322724,0.14110604407297855,0.500990854978623,0.8246246251297684,0.6647957066164574
8.108108108108109,8.108108108108109,8.108108108108109,8.108108108108109,8.108108108108109,1.5732357634053005,0.8035263071718427,0.8820467901604716,0.06763946419891674,0.4851673579620018,1.5983798343399116,1.980420122899722,14.117223188946586,1.7557877613066686,7.3159958662628854,-1.4059579279395498,-2.045712358211987,-3.9550704445941154,-3.673072901635555,-3.826583484115975,-0.08864085113252,0.04817189889095231,0.8915074727475474,-0.05221509228054295,0.3555053823054929,-4.780735555259999,-2.4633310143461205,-2.734630387893497,-0.29291390529458705,-1.5479490481927707,-0.30073291897656823,0.15523487246993464,0.52325364885239,0.8399465802559029,0.6837285830015104
8.118118118118119,8.118118118118119,8.118118118118119,8.118118118118119,8.118118118118119,1.5584239523534538,0.7827343133908112,0.8424483294947406,0.03095035763128343,0.4468756788191774,1.597631954748484,1.9809807843291307,14.127099092580465,1.7551671505675448,7.319930189213622,-1.4535966386002692,-2.070058633049137,-3.9818476057783854,-3.6754472686620416,-3.841499113617438,-0.09156448370766344,0.04979624131305379,0.8968557502190263,-0.04373184645539327,0.36244315447336,-4.737479001516276,-2.401054781507463,-2.6154464998967675,-0.1814846331579395,-1.4321937728649234,-0.2834089474156583,0.16930873813350494,0.5453322220614468,0.8550060279310809,0.7024383584217015
8.128128128128129,8.128128128128129,8.128128128128129,8.128128128128129,8.128128128128129,1.5431435011128194,0.7617098265850515,0.8026031189515894,-0.005743078545078626,0.408455131563159,1.5968505648881417,1.9815547726162355,14.137024991544445,1.7546289157050377,7.323930829620999,-1.5007951371898265,-2.093777869981917,-4.007427762977857,-3.676705960959412,-3.85525386085386,-0.09431430758503799,0.05156116674797121,0.902424078809896,-0.03509919218317097,0.3695670665837346,-4.6927811819028475,-2.338048838825344,-2.495468987468657,-0.070002090417781,-1.3160047674901518,-0.26600593879816814,0.1833233605908861,0.5672198660873315,0.8697983906875721,0.7209193466780314
8.138138138138139,8.138138138138139,8.138138138138139,8.138138138138139,8.138138138138139,1.5273990603737673,0.7404592415169892,0.7625232619371537,-0.04242968236929289,0.3699173960784608,1.5960374020981036,1.982143524006298,14.147003158423345,1.754174634638465,7.32799972696141,-1.5475390648404135,-2.1168628606612523,-4.031803154862917,-3.6768486151449538,-3.8678435612410254,-0.09688955811094635,0.05346606083743625,0.9082105140324512,-0.026319825489390998,0.3768748003645014,-4.646655726319191,-2.274332377815317,-2.3747343857859233,0.041499785587044875,-1.1994174082202138,-0.24852918940678412,0.1972744774721058,0.5889099306380761,0.8843191724347885,0.7391659313072197
8.148148148148149,8.148148148148149,8.148148148148149,8.148148148148149,8.148148148148149,1.511195421997862,0.7189890216753566,0.7222209331011783,-0.07909829413885007,0.33127418773984646,1.5951942127849872,1.9827484696076194,14.157035847818033,1.7538058591607377,7.332138798687051,-1.5938142012936567,-2.139306589926297,-4.0549663869719375,-3.675875207575741,-3.8792644049143887,-0.0992895237594541,0.055510266653915105,0.914213045131055,-0.01739648699133945,0.3843639816802749,-4.5991166990314385,-2.2099248059704673,-2.253279459897456,0.15298705218455277,-1.0824671918947557,-0.23098401788657047,0.21115784580724162,0.6103958256716807,0.8985639598266218,0.7571725672902863
8.158158158158159,8.158158158158159,8.158158158158159,8.158158158158159,8.158158158158159,1.4945375175568676,0.6973056973065141,0.6817083746297528,-0.11573775980671104,0.2925372538454578,1.5943227518912562,1.9833710349562184,14.167125295660195,1.7535241144666127,7.336349939643041,-1.6396064692271701,-2.161102237936784,-4.0769104339562725,-3.673786054350307,-3.889512937883071,-0.10151354634813213,0.05769308490126618,0.9204295956952754,-0.008331961063083274,0.3920321812560009,-4.550178594383985,-2.1448457408500303,-2.131141193528838,0.2644257717022321,-0.9651897252337106,-0.21337576362554941,0.22496924331771423,0.6316710234012213,0.9125284236035688,0.7749337827393561
8.168168168168169,8.168168168168169,8.168168168168169,8.168168168168169,8.168168168168169,1.4774304168292476,0.6754158634254832,0.64099789251755,-0.15233693437663282,0.2537183700402835,1.5934247823610792,1.9840126395822095,14.177273718532772,1.753330898689047,7.340635021491455,-1.6849019385375217,-2.1822431822458825,-4.097628641712843,-3.6705818112068918,-3.898586063075501,-0.10356102123755709,0.06001377412829186,0.9268580242930016,0.0008709250128266302,0.39987691541732967,-4.499856332380255,-2.0791150041041777,-2.0083567778205285,0.37578202179797315,-0.8476207139964288,-0.19570978512899403,0.23870446970125925,0.6527290602809669,0.9262083199092394,0.7924441805621728
8.178178178178179,8.178178178178179,8.178178178178179,8.178178178178179,8.178178178178179,1.459879326254619,0.6533261778072943,0.6001018528207014,-0.1888846852956841,0.21482933673105747,1.5925020746037615,1.98467469657802,14.187483312996301,1.7532276824437993,7.344995892142405,-1.7296868305783204,-2.202722999812935,-4.117114729403685,-3.6662634733183026,-3.906481041276395,-0.1054313975145096,0.06247155095511936,0.9334961251233402,0.010209301906700241,0.40789564684753793,-4.448165254133957,-2.0127526154367583,-1.884963600003092,0.4870219057861583,-0.7297959521108325,-0.17799145838792813,0.25235934791018966,0.6735635389729127,0.939599491580845,0.8096984401038193
8.188188188188189,8.188188188188189,8.188188188188189,8.188188188188189,8.188188188188189,1.441889587346628,0.6310433589592639,0.5590326778914492,-0.22536989584291794,0.1758819754936769,1.5915564059549114,1.9853586121685702,14.197756254921371,1.7532159083824153,7.349434375192378,-1.7739475223521255,-2.2225354689554586,-4.135362791361834,-3.6608323749834484,-3.913195491954781,-0.10712417815881459,0.06506559031234149,0.9403416286890978,0.019680259115838903,0.4160857853607675,-4.39512111719223,-1.9457787865078582,-1.7609992320129135,0.5981115629557755,-0.6117513107759086,-0.160226175242329,0.2659297254225579,0.694168130293125,0.9526978694132744,0.8266913187651416
8.198198198198199,8.198198198198199,8.198198198198199,8.198198198198199,8.198198198198199,1.423466675064735,0.6085741840748157,0.5178028425957225,-0.2617814685131696,0.13688812547423523,1.5905895601355098,1.9860657852835517,14.208094698827374,1.7532969907537308,7.353952269369962,-1.8176705506549071,-2.241674571239818,-4.152367298882968,-3.6542901892156507,-3.9187273939828255,-0.10863892019377325,0.06779502569284421,0.9473922024886399,0.02928084585118511,0.42444468869134555,-4.34074009073209,-1.8782139147780197,-1.6365014190518752,0.7090171788774134,-0.4935227275408565,-0.142419341739533,0.279411475505831,0.7145365751373085,0.9654994733963759,0.8434176535973851
8.208208208208209,8.208208208208209,8.208208208208209,8.208208208208209,8.208208208208209,1.404616196145403,0.5859254869694709,0.4764248705147903,-0.29810832839495016,0.0978596397847652,1.589603326709042,1.9867976071319349,14.218500777227781,1.7534723149740306,7.358551347989176,-1.860842616171798,-2.2601344933099976,-4.168123101902289,-3.646638927227845,-3.9230750862452384,-0.10997523482014109,0.07065894941624422,0.9546454517269204,0.03900807193622148,0.4329696632989453,-4.285038750631655,-1.810078577296004,-1.5115080680944768,0.8197049956959985,-0.37514619536421695,-0.12457637648834252,0.29280049847269557,0.7346626863850102,0.9780004139250653,0.8598723628725593
8.218218218218219,8.218218218218219,8.218218218218219,8.218218218218219,8.218218218218219,1.3853438873931987,0.5631041559996357,0.4349113301321455,-0.33433942654140697,0.05880838189478871,1.5885995005368587,1.987555460778833,14.22897659998212,1.7537432372059907,7.3632333584105245,-1.9034505875228862,-2.2779096286539184,-4.182625430556082,-3.6378809378148462,-3.9262372681390802,-0.1111327875336117,0.07365641290585592,0.9620989200454612,0.048858908717845116,0.44165796518934264,-4.2280340744176454,-1.7413935244319831,-1.386057236345894,0.9301413224061443,-0.2566577516563103,-0.10670270900933601,0.3060927229286089,0.7545403507818756,0.9901968929818955,0.8760504476290522
8.228228228228229,8.228228228228229,8.228228228228229,8.228228228228229,8.228228228228229,1.3656556139323288,0.5401171319648204,0.3932748310067831,-0.3704637433333255,0.019746222019772847,1.5875798812319388,1.9883407207248516,14.239524253654851,1.7541110839465306,7.368000021509971,-1.9454815052578243,-2.294994579306756,-4.195869896627546,-3.628018906632856,-3.9282129999638147,-0.11211129822577034,0.07678642697810302,0.96975009027106,0.058830289988939806,0.45050680075051774,-4.169743436090707,-1.6721796735580803,-1.2601871196544971,1.0402925451069824,-0.1380934673083219,-0.08880377808188299,0.3192841070107168,0.7741635307993943,1.0020852052917253,0.8919469931920244
8.238238238238239,8.238238238238239,8.238238238238239,8.238238238238239,8.238238238238239,1.3455573674191406,0.5169714059939263,0.35152801993403654,-0.4064702918331492,-0.01931496649240916,1.5865462726112067,1.9891547524880506,14.250145800881372,1.7545771516237048,7.372853031155982,-1.9869225857980317,-2.3113841574907483,-4.207852494876398,-3.6170558553764365,-3.9290017032014957,-0.11291054126848755,0.08004796214428686,0.9775963851829994,0.06891911292236512,0.45951332760384767,-4.110184600830108,-1.6024581026781628,-1.1339360408823487,1.1501251372333565,-0.01948943571137464,-0.07088503008836848,0.3323706396177624,0.7935262664715587,1.0136617394481378,0.9075571706681214
8.248248248248249,8.248248248248249,8.248248248248249,8.248248248248249,8.248248248248249,1.3250552642161344,0.493674017416249,0.30968357709514116,-0.4423481211289957,-0.05836331077591157,1.5855004821465861,1.9899989121886503,14.260843279741271,1.755142706202753,7.3777940536948,-2.027761225325301,-2.3270733871909957,-4.21856960425189,-3.6049951408532097,-3.9286031606869933,-0.11353034558172662,0.08343994892461892,0.9856351682985232,0.07912223901607789,0.46867465547013004,-4.049375719579463,-1.5322500440088547,-1.0073424382372307,1.2596056697602647,0.09911823823107034,-0.05295191735612782,0.34534834163060973,0.8126226772078852,1.0249229790112673,0.9228762384140462
8.258258258258259,8.258258258258259,8.258258258258259,8.258258258258259,8.258258258258259,1.3041555435280454,0.4702320516178415,0.26775421219669754,-0.4780863196676519,-0.09738694206114426,1.584444320414944,1.9908745461366033,14.271618703139115,1.7558089828014305,7.382824727444101,-2.0679850036156147,-2.342057505666769,-4.228017988988842,-3.591840453956553,-3.927017516668227,-0.11397059468474512,0.08696127817442206,0.993863744676338,0.08943649504909806,0.477987847050174,-3.9873353235151043,-1.4615768775137004,-0.8804448535697461,1.3687008213774396,0.21769344909413765,-0.03500989649760112,0.3582132671230125,0.8314469635822407,1.035865503576698,0.937899543478552
8.268268268268269,8.268268268268269,8.268268268268269,8.268268268268269,8.268268268268269,1.2828645655005588,0.44665263788389264,0.22575266060120977,-0.5136740185755342,-0.13637399928769503,1.5833796005471028,1.9917829904221591,14.28247405819288,1.7565771853147352,7.387946662195191,-2.1075816878170137,-2.356331964897874,-4.236194799586382,-3.577595818536616,-3.924245276756374,-0.11423122673067482,0.090610801422401,1.0022793617378993,0.0998586740480279,0.48744991891969053,-3.9240823183987987,-1.3904601243924601,-0.7532819206390616,1.4773773886309778,0.33620010192244154,-0.017064426749208755,0.37096150456225896,0.8499934090969347,1.0464859898151095,0.9526225230174087
8.278278278278279,8.278278278278279,8.278278278278279,8.278278278278279,8.278278278278279,1.2611888092822425,0.42294294722777764,0.18369167944987644,-0.5491003949666016,-0.17531263271484662,1.5823081376760806,1.9927255705095464,14.293411305630245,1.757448486049143,7.393161438723896,-2.1465392361703683,-2.3698924329656226,-4.243097573669082,-3.562265590169997,-3.920287307766077,-0.11431223452447001,0.0943873312208785,1.010879210106229,0.1103855362638301,0.4970578424382089,-3.8596359788165278,-1.3189214405275203,-0.6258923533508637,1.5856022960289253,0.45460212321762516,0.0008790316905441563,0.38358917799932635,0.8682563819215372,1.0567812124823592,0.9670407056809202
8.288288288288289,8.288288288288289,8.288288288288289,8.288288288288289,8.288288288288289,1.2391348710502834,0.3991101902074407,0.14158404377881534,-0.5843546752362168,-0.21419100752858874,1.5812317483847336,1.9937036008338977,14.30443237919294,1.758424025366469,7.398470608310305,-2.1848458016719143,-2.3827347953680054,-4.248724236730231,-3.5458544548284614,-3.9151448374457027,-0.1142136655242188,0.09828964150789103,1.0196604244620073,0.12101381015856727,0.506808544671743,-3.794015942305087,-1.2469826098894055,-0.49831493397110693,1.6933426061077448,0.5728634719191874,0.0188150193232299,0.39609244824818524,0.8862303366058945,1.066748045399686,0.981149712973565
8.298298298298299,8.298298298298299,8.298298298298299,8.298298298298299,8.298298298298299,1.2167094620006322,0.3751616147297758,0.09944254262990389,-0.6194261383399514,-0.252997307444028,1.5801522501529637,1.9947183844015361,14.315539185049309,1.7595049113374552,7.403875692267465,-2.2224897356764455,-2.3948551562686546,-4.253073102757033,-3.5283674274471046,-3.9088194540977237,-0.11393562182581743,0.10231646798103289,1.0286200844166853,0.13174019340180215,0.5166989093289259,-3.727242203368293,-1.174665537903413,-0.3705885013191473,1.8005655294566043,0.6909481503752581,0.03673807901241914,0.40846751405389337,0.9039098157668216,1.0763834624037425,0.9949452605853487
8.308308308308309,8.308308308308309,8.308308308308309,8.308308308308309,8.308308308308309,1.1939194063031677,0.351104503843674,0.057279975157419276,-0.6543041190563383,-0.2917197383020983,1.5790714608046634,1.995771212393749,14.326733601215267,1.7606922194051948,7.4093781814792505,-2.2594595914400655,-2.40624983967922,-4.256142874737525,-3.5098098503923962,-3.9013131060893613,-0.11347826013101235,0.10646650848293518,1.0377552154023402,0.14256135387635543,0.5267257777103276,-3.6593351073846256,-1.1019922447793793,-0.24275193894384917,1.9072384346964326,0.8088202152999806,0.05464275764485665,0.4207106132491222,0.9212894517479614,1.0856845382661664,1.0084231596944655
8.318318318318319,8.318318318318319,8.318318318318319,8.318318318318319,8.318318318318319,1.1707716390225034,0.326946173522408,0.015109146731663563,-0.688978011232577,-0.3303465316594778,1.5779911979545658,1.9968633637741662,14.33801747698387,1.7619869920584945,7.414979535947467,-2.295744127601418,-2.416915390574807,-4.257932645049078,-3.490187391830578,-3.8926281012536217,-0.11284179169882037,0.11073842339826202,1.0470627895780145,0.15347393069311438,0.536885949670667,-3.5903153444081606,-1.0289848588066124,-0.11484416328627087,2.013328858410703,0.9264437887141652,0.0725236077903847,0.4328180238987687,0.9383639682522992,1.094648449582411,1.021579318240869
8.328328328328329,8.328328328328329,8.328328328328329,8.328328328328329,8.328328328328329,1.1472732040050717,0.3026939704360317,-0.027057134959239944,-0.7234372710122053,-0.36886594837061915,1.5769132784551638,1.9979961048998662,14.349392632363598,1.763390238515273,7.420681184348381,-2.331332311600345,-2.426848575942132,-4.258441895728352,-3.469506043996909,-3.8827671061809172,-0.11202648228034161,0.11513083606210286,1.056539726752256,0.16447453521458366,0.5471761845936244,-3.520203942864675,-0.9556656096160362,0.013095888167472128,2.1188045150249306,1.0437830688658865,0.09037518936010999,0.4447860654322996,0.9551281819468428,1.1032724756295653,1.0344097421703682
8.338338338338339,8.338338338338339,8.338338338338339,8.338338338338339,8.338338338338339,1.1234312517331264,0.2783552697144703,-0.06920606380819251,-0.7576714200437558,-0.4072662821608025,1.5758395178438727,1.999170689136323,14.360860857525573,1.7649029344160936,7.4264845235987895,-2.3662133230329223,-2.436046385760071,-4.2576704986226295,-3.447772121366293,-3.871733145401489,-0.11103265203698554,0.11964233317963653,1.0661828953215757,0.17555975208686636,0.557593202378959,-3.4490222631448555,-0.8820568214115927,0.1410292687395557,2.2236333066318674,1.1608023411276958,0.10819207126230837,0.45661109976348513,0.971577004038975,1.111553999192902,1.0469105366488682
8.348348348348349,8.348348348348349,8.348348348348349,8.348348348348349,8.348348348348349,1.0992530371463194,0.25393747270198397,-0.11132483918742113,-0.791670048669418,-0.44553586318912475,1.5747717297906034,2.000388356476316,14.372423912259888,1.7665260215279208,7.432390918431759,-2.4003765569418625,-2.4445060339123215,-4.255618715422485,-3.424992258725835,-3.8595296004588864,-0.10986067544213526,0.12427146525693895,1.0759891132245454,0.1867261402797609,0.5681336844416287,-3.376791991096554,-0.8081809061729649,0.26891703441640213,2.3277833327594144,1.277465988867138,0.12596883305556436,0.468289532397183,0.9877054418240029,1.1194905073609032,1.0590779072463878
8.358358358358359,8.358358358358359,8.358358358358359,8.358358358358359,8.358358358358359,1.074745917431516,0.229448004703688,-0.1534006698450481,-0.825422819092739,-0.4836630616003397,1.5737117255459097,2.0016503331629174,14.384083525441177,1.7682604074581965,7.438401700982178,-2.4338116270412753,-2.4522249590318808,-4.252287197575783,-3.401173409149929,-3.846160208874778,-0.10851098116628019,0.12901674704280328,1.0859551489112365,0.19797023413465734,0.5787942747226087,-3.3035351314180788,-0.734060356831692,0.3967202557036301,2.431222900078267,1.3937385042872585,0.14370006659864074,0.4798178135228341,1.0035086002034312,1.127079592288522,1.0709081610904951
8.368368368368369,8.368368368368369,8.368368368368369,8.368368368368369,8.368368368368369,1.0499173497815188,0.20489431272481534,-0.19542077779874337,-0.8589194685243957,-0.5216362910644683,1.5726613133898835,2.0029578313166674,14.395841394503591,1.7701069653793164,7.44451817038223,-2.466508368874813,-2.4592008252771005,-4.247676986083032,-3.3763228418784856,-3.8316290630054146,-0.1069840519456524,0.13387665798143786,1.09607772232771,0.20928854441991365,0.589571580711102,-3.22927400095453,-0.6597177404227511,0.5244000294763931,2.5339205320463516,1.5095844992338034,0.16138037769657818,0.49119243909433774,1.0189816831734984,1.1343189519284493,1.0823977079888054
8.378378378378379,8.378378378378379,8.378378378378379,8.378378378378379,8.378378378378379,1.0247748891233877,0.18028386320341064,-0.23737240222527392,-0.8921498123050848,-0.5594440123031015,1.5716222980819607,2.0043120485670594,14.407699184925388,1.7720665337635946,7.450741592366921,-2.498456842906237,-2.465431523039074,-4.241789511174153,-3.3504481400989508,-3.8159406087901018,-0.10528042443440686,0.13884964267590377,1.1063535059152552,0.22067755939339093,0.6004621744778298,-3.154031221899221,-0.5851756912136942,0.6519174908214976,2.63584497848711,1.624968715965823,0.179004387742522,0.5024099518959789,1.034119995283523,1.141206390730161,1.0935430615202089
8.388388388388389,8.388388388388389,8.388388388388389,8.388388388388389,8.388388388388389,0.9993261858170425,0.15562413973714528,-0.2792428033447663,-0.9251037470045763,-0.5970747366013232,1.5705964803118113,2.00571416768844,14.419658529723216,1.7741399161287945,7.457073198889793,-2.529647337541463,-2.4709151695801426,-4.234626591866766,-3.3235571986327903,-3.799099644392051,-0.10340068904039094,0.14393411136215103,1.11677912562407,0.2321337458718235,0.6114625937190852,-3.0778297149022658,-0.5104569038134293,0.7792338248676951,2.736965225098721,1.7398560378864034,0.19656673535477692,0.5134669425940812,1.0489189430636165,1.147739820306537,1.1043408400944859
8.398398398398399,8.398398398398399,8.398398398398399,8.398398398398399,8.398398398398399,0.9735789833248558,0.13092264080494592,-0.3210192662985007,-0.9577712534959908,-0.6345170293041834,1.5695856561514732,2.007165356240436,14.431721028956334,1.7763278807943068,7.4635141877489,-2.5600703720811717,-2.4756501096033343,-4.226190435406144,-3.2956582215271495,-3.7811113187320347,-0.10134548974455329,0.14912844039350867,1.1273511619410834,0.24365355030669883,0.622569342811236,-3.0006926920884167,-0.4355841262627459,0.9063102786005509,2.837250502891362,1.8542115002302513,0.2140620780085917,0.5243600507740684,1.06337403642133,1.153917260067845,1.1147877679799991
8.408408408408409,8.408408408408409,8.408408408408409,8.408408408408409,8.408408408408409,0.947541115852939,0.1061868774841302,-0.36268910501905505,-0.9901424000043633,-0.6717595132966591,1.5685916165089029,2.008666766213021,14.443888249240828,1.778631160648042,7.4700657222232145,-2.5897166996030854,-2.4796349157525537,-4.216483636586983,-3.2667597195524163,-3.7619811299152954,-0.09911552390404732,0.1544309727354814,1.1380661509315946,0.255233399866319,0.6337788938753516,-2.922643649986295,-0.3605801531086868,1.033108172658289,2.9366702975496435,1.9680003007048954,0.23148509366217782,0.5350859659626165,1.0774808900068085,1.1597368378229018,1.1248806762991395
8.418418418418419,8.418418418418419,8.418418418418419,8.418418418418419,8.418418418418419,0.9212205059648448,0.08142437116374415,-0.40423966609162193,-1.0222073451285667,-0.7087908724660412,1.5676161465831073,2.010219533676323,14.456161723274041,1.7810504529241176,7.476728930719531,-2.6185773097730274,-2.4828683890433743,-4.205509176957214,-3.2368705076064592,-3.7417149235521747,-0.09671154203908976,0.1598400184707015,1.1489205852944218,0.2668697035237149,0.6450876878516326,-2.8437063623711545,-0.2854678184648765,1.1595889131050237,3.035194358717366,2.0811878100822483,0.24883048237646488,0.5456414286345864,1.0912352245460353,1.1651967903472258,1.1346165039912313
8.428428428428429,8.428428428428429,8.428428428428429,8.428428428428429,8.428428428428429,0.8946251621684119,0.05664265125479823,-0.44565833260532306,-1.0539563408356758,-0.7455998551456962,1.5666610253210211,2.01182477843529,14.46854294936933,1.7835864189913966,7.48350490643,-2.646643431583923,-2.4853495592243107,-4.193270423904093,-3.2059997020263244,-3.720318890972994,-0.0941343476036391,0.16535385531388297,1.159910915430232,0.2785588531500816,0.6564921355833141,-2.7639048730233697,-0.2102699890599173,1.285714003177798,3.1327927092017718,2.1937395827373125,0.26609296792810244,0.556023231204432,1.1046328681417694,1.17029546391801,1.143992298742599
8.438438438438439,8.438438438438439,8.438438438438439,8.438438438438439,8.438438438438439,0.8677631764764855,0.03184925289809835,-0.4869325279933486,-1.0853797354268595,-0.7821752775391538,1.5657280248762953,2.0134836036893073,14.481033391001295,1.7862396841529522,7.4903947070003785,-2.673906536021897,-2.4870776850684515,-4.179771129622857,-3.174156717808218,-3.6977995673377198,-0.0913847967399642,0.17097072913661981,1.1710335505227332,0.2902972246134017,0.6679886189097135,-2.6832634884048456,-0.13500955727597022,1.4114450550038469,3.229435654094495,2.3056213671308323,0.2832672994152165,0.5662282190017802,1.1176697575417711,1.1750313148157518,1.1530052178835182
8.448448448448449,8.448448448448449,8.448448448448449,8.448448448448449,8.448448448448449,0.840642721942258,0.007051714670370076,-0.5280497198607531,-1.1164679764738998,-0.8185060271234785,1.564818910070165,2.0151970956968785,14.493634476361628,1.7890108374565103,7.497399354209114,-2.7003583386586665,-2.488052254595371,-4.165015429968251,-3.1413512657366174,-3.6741638296409938,-0.08846379801717792,0.1766888545018697,1.1822848596323912,0.3020811788819221,0.6795734917680895,-2.601806770255584,-0.05970943417964056,1.5367438012845251,3.3250937898064303,2.4167991162326863,0.3003482528554307,0.5762532912308873,1.1303419393739342,1.1794029097923908,1.1616525292517703
8.458458458458459,8.458458458458459,8.458458458458459,8.458458458458459,8.458458458458459,0.8132720501699808,-0.01774242371062577,-0.5689974237987426,-1.1472116137254444,-0.8545810660308885,1.5639354378545547,2.0169663234454647,14.506347597925695,1.7919004315159355,7.504519833657346,-2.7259908021694317,-2.488272985223254,-4.149007843189287,-3.1075933494233845,-3.649418894613138,-0.08537231215381573,0.1825064152079592,1.1936611728023465,0.31390706313214967,0.6912430813039772,-2.5195595281126626,0.015607457452711821,1.6615721069423393,3.419738013013776,2.5272389978828564,0.3173306327756682,0.5860954019136801,1.142645571347952,1.1834089265058059,1.169931612022549
8.468468468468469,8.468468468468469,8.468468468468469,8.468468468468469,8.468468468468469,0.7856594888018044,-0.04252562368128757,-0.6097632071842919,-1.1776013019821074,-0.8903894344075945,1.5630793567775916,2.0187923383265924,14.519174112030008,1.7949089823438071,7.5117570944699334,-2.750796138775509,-2.4877398238511836,-4.131753268547624,-3.072893262257794,-3.6235723165177736,-0.08211135172454398,0.1884215648419459,1.20515878217619,0.3257712118610254,0.70299368898966,-2.436546811753903,0.09091819011311265,1.785891980727542,3.5133395295125274,2.6369074050868226,0.3342092737932471,0.5957515608160947,1.1545769234231469,1.1870481539205504,1.177839957504456
8.478478478478479,8.478478478478479,8.478478478478479,8.478478478478479,8.478478478478479,0.7578134389815114,-0.06729035012697862,-0.6503346929639364,-1.2076278039395454,-0.9259202537488357,1.562252406451682,2.0206761738163173,14.532115338460706,1.7980369691951426,7.5191120490075765,-2.77476681261096,-2.4864529468715717,-4.113256984819971,-3.0372615842683937,-3.5966319848467303,-0.07868198085108728,0.19443242734216737,1.216773943127255,0.3376699480019424,0.7148215917504401,-2.3527939035685272,0.16619983854144055,1.9096655867807533,3.6058698629787242,2.7457709662422434,0.3509790421877936,0.6052188343574296,1.166132378942112,1.1903194926746916,1.1853751699013524
8.488488488488489,8.488488488488489,8.488488488488489,8.488488488488489,8.488488488488489,0.7297423727959189,-0.0920290736757457,-0.6906995634205859,-1.2372819929986403,-0.9611627302090968,1.5614563170243183,2.0226188451611495,14.545172560053157,1.801284834422311,7.526585572590155,-2.797895542012491,-2.484412760112731,-4.093524648685,-3.000709178897663,-3.568606121912938,-0.07508531487746947,0.20053709756980717,1.2285028753990865,0.34959958404426356,0.7267230430983612,-2.268326310857133,0.24142948670409653,2.0328552561480917,3.6973008636317894,2.8537965552938163,0.36763483746348724,0.6144943465024403,1.1773084357298187,1.193221955412653,1.1925349670398295
8.498498498498499,8.498498498498499,8.498498498498499,8.498498498498499,8.498498498498499,0.7014548306947235,-0.11673427299025203,-0.7308455639222149,-1.2665548560419408,-0.9961061578865014,1.5606928086517762,2.024621349069535,14.558347022302838,1.8046529833411822,7.534178503231321,-2.8201753017319406,-2.4816198987116027,-4.072562292995239,-2.9632471896904495,-3.5395032803420543,-0.07132252002966719,0.2067336418893023,1.2403417642567376,0.36155642315600217,0.7386942742730416,-2.1831697580633245,0.3165842347697509,2.1554234982453115,3.787604716798329,2.9609513018132247,0.3841715939011699,0.6235752796359,1.1881017071578561,1.1957546670839556,1.1993171810620806
8.508508508508509,8.508508508508509,8.508508508508509,8.508508508508509,8.508508508508509,0.67295941888958,-0.14139843705722727,-0.7707605066512873,-1.29543749617551,-1.0307399220803797,1.5599635909758605,2.0266846634089806,14.571639932987555,1.8081417841085556,7.541891641384476,-2.8415993250706735,-2.4780752269166855,-4.050376324934487,-2.9248870368971898,-3.5093323404635717,-0.06739481305977997,0.21302009875741632,1.2522867616485427,0.3735367603093208,0.7507314953892672,-2.097350178939373,0.39164120608004493,2.277333012267453,3.8767539513737765,3.067202601001106,0.40058428209984215,0.6324588754193641,1.1985089231734807,1.1979168652077645,1.2057197590839617
8.518518518518519,8.518518518518519,8.518518518518519,8.518518518518519,8.518518518518519,0.6442648067332029,-0.16601406747373743,-0.8104322743137825,-1.3239211354353495,-1.065053502521022,1.5592703626038598,2.028809746908923,14.585052461801174,1.8117515676108982,7.5497257497001735,-2.86216110593523,-2.473779837821218,-4.026973524061309,-2.8856404139929577,-3.4781025076022174,-0.06330346087482536,0.21939447932079834,1.2643339873780133,0.38553688340850717,0.762830896590998,-2.010893708648285,0.46657755411312496,2.398546698540539,3.964721448179313,3.172518123607998,0.41686791050707817,0.6411424356298744,1.208526931293163,1.1997079001031674,1.2117407638180424
8.528528528528529,8.528528528528529,8.528528528528529,8.528528528528529,8.528528528528529,0.6153797240792896,-0.1905736807295789,-0.849848823826692,-1.3519971174575764,-1.0990364765706315,1.5586148105918713,2.0309975388694252,14.59858573999895,1.815482627364431,7.5576815527950325,-2.8818544008136144,-2.4687350530267094,-4.0023610402391965,-2.845519284113394,-3.4458233092704593,-0.059049780150272374,0.22585476802184556,1.276479530285501,0.3975530744200827,0.7749886492114346,-1.92382667580469,0.5413704694378892,2.5190276698118574,4.0514804482115245,3.276865825771236,0.43301752693789497,0.6496233229803516,1.218152697560325,1.2011272350851083,1.217378374161459
8.538538538538539,8.538538538538539,8.538538538538539,8.538538538538539,8.538538538538539,0.5863129586240702,-0.21506981048510168,-0.888998189982866,-1.379656910111541,-1.1326785223945073,1.5579986099316472,2.0332489588757987,14.612240860054541,1.8193352194265948,7.565759737032237,-2.900673230671621,-2.4629424222369094,-3.976546391454055,-2.804535876408606,-3.4125045922629864,-0.054635136928431215,0.23239892321268515,1.2887194494392653,0.40958161050470115,0.7872009069387913,-1.836175594456967,0.6159971866568308,2.6387392624754,4.137004560782286,3.3802139587648266,0.44902822008161325,0.6578989619214234,1.2273833074669858,1.2021744466259228,1.2226308857483885
8.548548548548549,8.548548548548549,8.548548548548549,8.548548548548549,8.548548548548549,0.557073353230291,-0.23949500984376892,-0.9278684890920934,-1.4068921080950822,-1.1659694221014882,1.557423423041123,2.0355649065192205,14.626018875328878,1.8233095623189202,7.573960950313679,-2.918611882768613,-2.4564037227823503,-3.949537461519649,-2.762702682316151,-3.3781565196540377,-0.05006094620182161,0.2390248777770883,1.3010497753355867,0.4216187651504906,0.7994638069874226,-1.7479671560130552,0.6904349913353623,2.757645047729033,4.221267771546383,3.482531078659309,0.46489512099625024,0.6659668394244466,1.2362159668390267,1.2028492244824256,1.2274967114669781
8.558558558558559,8.558558558558559,8.558558558558559,8.558558558558559,8.558558558558559,0.5276698032344502,-0.2638418536187606,-0.9664479225973087,-1.433694435491133,-1.1988990648527056,1.5568908992587822,2.0379462611234507,14.639920799750888,1.8274058369613218,7.582285801883819,-2.9356649123922147,-2.449120959075606,-3.921342497671734,-2.7200324517542365,-3.342789567698506,-0.045328671481646994,0.24573053976012704,1.313466511107557,0.4336608093074962,0.8117734712739453,-1.6592282211124048,0.764661226915517,2.8757088426600177,4.304244450414457,3.583786055888683,0.4806134045899915,0.6738245057454849,1.2446480026848137,1.2031513717885065,1.231974381940573
8.568568568568569,8.568568568568569,8.568568568568569,8.568568568568569,8.568568568568569,0.498111253738103,-0.2881029405929316,-1.004724780664824,-1.4600557482848984,-1.2314574499376967,1.5564026743420092,2.0403938814777205,14.65394760751027,1.8316241866178429,7.590734862145314,-2.9518271445113813,-2.44109636199743,-3.8919701080515923,-2.676538189236293,-3.306414522637752,-0.040439824351506094,0.252513793005382,1.3259656337421803,0.44570401252287567,0.8241260075979973,-1.569985811446544,0.8386533016119151,2.9928947212554866,4.385909359348822,3.6839480847214845,0.49617829108929,0.6814695751700086,1.252676864006915,1.2030808051132167,1.2360625459730974
8.578578578578579,8.578578578578579,8.578578578578579,8.578578578578579,8.578578578578579,0.4684066968840605,-0.3122708957714364,-1.0426874457474953,-1.4859680368408419,-1.2636346898169433,1.5559603699695872,2.042908605575876,14.66810023276235,1.8359647168538624,7.599308662486469,-2.9670936753473502,-2.4323323882139687,-3.861429259079747,-2.6322331499081177,-3.269042477411107,-0.03539596400647788,0.259372497799507,1.3385430953054114,0.45774464407650534,0.8365175108272759,-1.4802671015307534,0.9123886952879033,3.1091670253345525,4.466237660039854,3.7829866926331226,0.5115850474931457,0.688899726738092,1.2603001225766721,1.20263755448432,1.2397599709584501
8.588588588588589,8.588588588588589,8.588588588588589,8.588588588588589,8.588588588588589,0.43856516911831533,-0.336338372626335,-1.0803243961197349,-1.5114234283387202,-1.2954210131299113,1.5555655932484864,2.0454912503618554,14.682379569345146,1.84042749550478,7.6080076951205715,-2.981459873861992,-2.422831719425249,-3.8297292727206576,-2.5871308355087788,-3.230684828274073,-0.030198696777720697,0.2663044915239541,1.3511948241747629,0.4697789741166468,0.8489440640864933,-1.390099410429352,0.9858449663097717,3.2244903753986947,4.545204921460523,3.880871749576639,0.5268289890131231,0.6961127049498859,1.2675154736713805,1.201821763377307,1.2430655432537967
8.598598598598599,8.598598598598599,8.598598598598599,8.598598598598599,8.598598598598599,0.4085957484385235,-0.3602980553324962,-1.1176242093833009,-1.5364141891679353,-1.3268067676676736,1.5552199362250982,2.0481426114815795,14.696786470508691,1.8450125526561845,7.616832412937156,-2.9949213831631147,-2.4125972615451805,-3.796879823639222,-2.541244990256525,-3.1913532713242385,-0.024849675642730277,0.27330758931366067,1.3639167262791023,0.4818032747953326,0.8614017399498859,-1.2995101934371176,1.0589997583769595,3.3388296813971423,4.622787127296856,3.9775734771490563,0.5419054804986702,0.7031063204511534,1.2743207367738671,1.200633688669873,1.245978268516639
8.608608608608609,8.608608608608609,8.608608608608609,8.608608608608609,8.608608608608609,0.3785075516298833,-0.38414266099411903,-1.1545755659427905,-1.560932727279467,-1.3577824233092164,1.5549249754010621,2.0508634630413276,14.71132174865672,1.8497198806355157,7.625783229365232,-3.0074741218262884,-2.401632143813312,-3.7628909362499665,-2.494589596660944,-3.151059798935976,-0.01935059972140608,0.28037958472249785,1.3767046863452634,0.4938138214031222,0.873886601636918,-1.2085270337193703,1.131830807326177,3.4521501534039705,4.698960683252024,4.073062457650543,0.556809937847302,0.7098784506986572,1.2807138562342446,1.1990737005618781,1.2484972720055647
8.618618618618619,8.618618618618619,8.618618618618619,8.618618618618619,8.618618618618619,0.34830973148925165,-0.40786494186119276,-1.191167252449784,-1.5849715944946772,-1.3883385749205304,1.5546822712538295,2.0536545573726768,14.725986175100811,1.8545494340152207,7.63486051824854,-3.019114285132797,-2.389939717838626,-3.7277729816598106,-2.4471788712626585,-3.1098166961050113,-0.013703213758079556,0.2875182503952778,1.3895545691510889,0.5058068935028853,0.8863947042108126,-1.1171776339132673,1.2043159479073653,3.564417312203659,4.7737024242218435,4.167309643033616,0.5715378293992233,0.7164270406051991,1.286692901893644,1.1971422824608104,1.2506217988445827
8.62862862862863,8.62862862862863,8.62862862862863,8.62862862862863,8.62862862862863,0.3180114740383427,-0.431457687535223,-1.2273881652145893,-1.6085234887702775,-1.4184659452156076,1.554493367762117,2.056516624804071,14.74078047982702,1.8595011296274013,7.644064613732843,-3.0298383462233347,-2.377523556575651,-3.691536674505345,-2.399027260301839,-3.0676365367039726,-0.007909307589662259,0.2947213387461147,1.4024622207845285,0.517778776062265,0.898922095779545,-1.0254898076928678,1.276433120529439,3.6755969997818996,4.846989621339509,4.260286363739682,0.5860846773159634,0.7227501031641149,1.292256069669735,1.1948400308327907,1.2523512142509678
8.63863863863864,8.63863863863864,8.63863863863864,8.63863863863864,8.63863863863864,0.28762199572685826,-0.45491372716355144,-1.2632273135845484,-1.6315812564187784,-1.4481553875784738,1.554359791936389,2.0594503734390934,14.755705351275102,1.864574846589951,7.653395810165321,-3.039643057167102,-2.3643874532332143,-3.6541930696855913,-2.3501494353168737,-3.0245321796500617,-0.0019707156000758983,0.30198658264293365,1.4154234699084047,0.5297257605844777,0.911464818698936,-0.9334914713005301,1.3481603779737523,3.785655389718446,4.918799988887422,4.351964337420209,0.6004460589426054,0.728845720053034,1.2974016821038614,1.1921676550191602,1.25368500372654
8.64864864864865,8.64864864864865,8.64864864864865,8.64864864864865,8.64864864864865,0.2571505406264013,-0.47822593162160165,-1.2986738232878832,-1.6541378942837386,-1.4773978888453976,1.5542830533545087,2.062456488941506,14.770761436130392,1.8697704263441717,7.662854362006071,-3.0485254499459726,-2.3505354201161652,-3.6157535589912286,-2.3005602886745193,-2.9805167649860214,0.004110683838869327,0.309311696097918,1.4284341290304619,0.541644146237106,0.9240189107774747,-0.8412106350472279,1.4194758920732524,3.89455899747887,4.989111691073999,4.442315677539895,0.614617608153194,0.7347120422167212,1.3021281888696175,1.189125977018716,1.2546227732123312
8.65865865865866,8.65865865865866,8.65865865865866,8.65865865865866,8.65865865865866,0.22660637761602603,-0.5013872156823866,-1.3337169397420539,-1.6761865518691554,-1.50618457204643,1.5542646437027101,2.0655356343271265,14.785949339128397,1.8750876727038603,7.672440483751752,-3.056482837353439,-2.335971687400418,-3.576229867631327,-2.2502749290329094,-2.935603709875585,0.010332968939977712,0.3166943749636854,1.4414899957783132,0.5535302409785382,0.9365804064825065,-0.748675394784367,1.4903579603552775,4.002274690602058,5.0579033486734115,4.531312901859202,0.6285950166789142,0.7403472904288232,1.306434167242719,1.185715931235651,1.2551642492065787
8.66866866866867,8.66866866866867,8.66866866866867,8.66866866866867,8.66866866866867,0.1959987975602827,-0.5243905401726185,-1.3683460313256326,-1.6977205334223513,-1.5345066991054401,1.5543060363220182,2.068688449762599,14.801269622872148,1.8805263519158453,7.682154349871402,-3.0635128138080603,-2.320700701841695,-3.5356340506586377,-2.199308676738787,-2.889806704514632,0.016694175086377855,0.3241322976349813,1.4545868541788955,0.5653803626817153,0.9491453381474197,-0.6559139233497011,1.5607850126459908,4.108769698780378,5.125154045526232,4.618928940793677,0.6423740354186354,0.7457497558323496,1.3103183225320212,1.181938564193283,1.255309278846024
8.67867867867868,8.67867867867868,8.67867867867868,8.67867867867868,8.67867867867868,0.16533711048061542,-0.5472289141147642,-1.4025505926126913,-1.7187332999697196,-1.5623556734978272,1.554408685760265,2.0719155523711272,14.816722807662394,1.8860861927319619,7.691996094754429,-3.0696132560811646,-2.304727125418362,-3.4939784892945345,-2.1476770591603773,-2.843139707959298,0.02319229543026076,0.331623125755674,1.4677204759420464,0.5771908402548409,0.9617097371794603,-0.5629544619899532,1.6307356176344285,4.214011623829437,5.190843334899022,4.705137145647528,0.6559504757314237,0.7509178004587239,1.3137794884715557,1.1777950342136565,1.255057829950484
8.68868868868869,8.68868868868869,8.68868868868869,8.68868868868869,8.68868868868869,0.13463064272097436,-0.5698953968543934,-1.4363202475687231,-1.7392184713047103,-1.5897230428650966,1.5545740273298299,2.0752175360452223,14.83230937134068,1.891766886492437,7.701965812670822,-3.0747823239385923,-2.288055833908767,-3.4512758871547256,-2.095395805957315,-2.7956169438723104,0.029825281504463796,0.3391645049308386,1.480886621747806,0.5889580147587132,0.9742696352678101,-0.4698253117627498,1.7001884893941732,4.317968449544398,5.254951245700897,4.78991129671893,0.6693202107106269,0.755849857725245,1.316816627573466,1.1732866110631204,1.2544099910306827
8.6986986986987,8.6986986986987,8.6986986986987,8.6986986986987,8.6986986986987,0.1038887341085054,-0.5923831001721753,-1.4696447527071221,-1.7591698279274557,-1.6166005015855107,1.5548034766712457,2.0785949712665266,14.84802974914534,1.8975680872206635,7.712063557743554,-3.0790184606962785,-2.270691915403522,-3.407539266376888,-2.042480844289068,-2.747252896188838,0.03659104384671408,0.34675406544371123,1.4940810425370583,0.6006782405203401,0.986821065591559,-0.3765548249204885,1.7691224938606616,4.420608551439853,5.317458288555222,4.87322561127462,0.6824791764391481,0.7605444329108142,1.3194288314417395,1.168414675563981,1.2533659712593466
8.70870870870871,8.70870870870871,8.70870870870871,8.70870870870871,8.70870870870871,0.07312073511018173,-0.6146851903798775,-1.502514000205263,-1.7785813129354426,-1.6429798933000284,1.5550984293227992,2.0820484049327668,14.863884333580453,1.9034894117293297,7.722289343933226,-3.0823203936895123,-2.252640668753177,-3.362781963651399,-1.9889482939633194,-2.6980623047031873,0.043487452636341094,0.35438942297729586,1.5072994808051146,0.6123478862424974,0.9993600640272047,-0.2831713962787631,1.8375166552621607,4.521900706370302,5.378345461724551,4.955054751391346,0.6954233732255224,0.7650001036097739,1.3216153210466306,1.1631807191723602,1.2519261004055666
8.71871871871872,8.71871871871872,8.71871871871872,8.71871871871872,8.71871871871872,0.042336003986242515,-0.6367948903997308,-1.5349180209792324,-1.7974470338646555,-1.668853213392766,1.5554602602962566,2.0855783601918887,14.879873474297842,1.9095304397378776,7.7326431450349205,-3.084687134655729,-2.2339076019517594,-3.317017626156384,-1.934814462525785,-2.6480601605776806,0.05051233834326451,0.3620681793404037,1.5205376718978476,0.6239633361088931,1.0118826703553105,-0.18970345457197071,1.905350162502452,4.621814102028291,5.437594256887043,5.035373831661769,0.7081488668204233,0.7692155201637286,1.3233754469597052,1.1575863435223792,1.2500908287324526
8.72872872872873,8.72872872872873,8.72872872872873,8.72872872872873,8.72872872872873,0.011543903941305616,-0.6587054818265291,-1.566846987716278,-1.8157612644806362,-1.6942126114252267,1.555890323658846,2.089185336283428,14.895997477992085,1.915690714001249,7.7431248946872895,-3.086117980030724,-2.2144984304566813,-3.2702602073983082,-1.8800958402929568,-2.597261701775092,0.0576634923890594,0.3697879231979042,1.5337913453099807,0.6355209908846009,1.0243849294659568,-0.09617945379873441,1.9726023754932842,4.720318346317353,5.495186664762565,5.1141584267625015,0.7206517896132286,0.7731894060712136,1.3247086895494269,1.1516332599368104,1.2478607268581077
8.73873873873874,8.73873873873874,8.73873873873874,8.73873873873874,8.73873873873874,-0.01924619972597837,-0.6804103069718325,-1.5982912178640503,-1.8335184465189094,-1.719050393523555,1.5563899521216207,2.092869808387152,14.912256608308619,1.9219697404498808,7.75373448639387,-3.0866125111581915,-2.194419075445511,-3.222523962959396,-1.824809095329293,-2.545682408416021,0.06493866781989749,0.377546230804966,1.5470562259851377,0.6470172690114285,1.0368628925626155,-0.0026278645597766176,2.0392528314346623,4.817383476596852,5.55110518058681,5.191384578881969,0.7329283418082801,0.7769205583750849,1.3256146591372269,1.1453232889043479,1.2452364855799691
8.74874874874875,8.74874874874875,8.74874874874875,8.74874874874875,8.74874874874875,-0.05002494247386322,-0.7019027708896565,-1.6292411765757269,-1.850713191374249,-1.7433590247180932,1.5569604566343325,2.096632227479039,14.928651085764958,1.9283669883409114,7.764471773556608,-3.086170594412533,-2.173675662010155,-3.173823446153153,-1.7689710683703825,-2.4933379980626347,0.07233557999115937,0.3853406667450627,1.560328035617256,0.6584486076978867,1.049312618364084,0.09092283460912073,2.105281251041069,4.912979968795966,5.605332809431727,5.267028805005819,0.7449747925804807,0.7804078480275181,1.3260930961140145,1.1386583595236546,1.242218915662567
8.75875875875876,8.75875875875876,8.75875875875876,8.75875875875876,8.75875875875876,-0.08078296336816737,-0.7231763433830283,-1.6596874796101302,-1.8673402817382712,-1.7671311312345288,1.557603125986934,2.1004730201946207,14.945181087685029,1.9348818904205434,7.775336569521596,-3.0847923812348994,-2.152274517288995,-3.124173503589333,-1.7125987676936263,-2.440244420930204,0.0798519072635091,0.39316878467152,1.573602493952967,0.6698114640034283,1.061730174304112,0.18444416590643056,2.1706675447117267,5.007078746394007,5.657853071370676,5.341068104057697,0.7567874812098785,0.7836502202325011,1.3261438710170896,1.1316405089143564,1.2388089475887663
8.76876876876877,8.76876876876877,8.76876876876877,8.76876876876877,8.76876876876877,-0.11151090793178972,-0.7442245609907986,-1.6896208961859494,-1.8833946731848559,-1.7903595027359338,1.5583192264178332,2.104392588699737,14.961846748146646,1.941513843097522,7.786328647636998,-3.082478308082451,-2.1302221685375473,-3.0735892706496935,-1.6557093639380014,-2.3864178550278923,0.08748529171021897,0.40102812805237825,1.5868753200945518,0.6811023159166266,1.074111637728357,0.2779076609338307,2.2353918186430013,5.099651189264363,5.708650006486724,5.413479963893189,0.7683628181948898,0.786646694765717,1.325766984567438,1.1242718815951627,1.2350076312745732
8.77877877877878,8.77877877877878,8.77877877877878,8.77877877877878,8.77877877877878,-0.14219943099221333,-0.7650410289541085,-1.7190323517892,-1.8988714957029145,-1.8130370945150156,1.5591100012290198,2.108391310568748,14.978648157942187,1.9482622066276705,7.797447741323156,-3.07922909629086,-2.1075253411382384,-3.022086166875919,-1.5983201848744852,-2.3318747012302836,0.09523333983552922,0.4089162309183433,1.6001422338030677,0.6923176634269648,1.0864530970883,0.3712848693621497,2.2994343808811206,5.190669142379355,5.75770817972256,5.484242368144818,0.7796972863438262,0.7893963662717237,1.3249625676673937,1.116554728829304,1.2308161357475849
8.78878878878879,8.78878878878879,8.78878878878879,8.78878878878879,8.78878878878879,-0.17283919952613047,-0.7856194231619086,-1.7479129309330708,-1.9137660551760394,-1.8351570296359123,1.55997667040818,2.1124695386702217,14.995585364552406,1.9551263053094263,7.80869354415484,-3.0750457518500904,-2.084190956549901,-2.9696798912711158,-1.540448710128732,-2.2766315782811484,0.1030936233038235,0.4168306186135973,1.6133989568012561,0.7034540295899112,1.098750653131764,0.46454736759167253,2.36277574731334,5.2801049243733775,5.8050126855705635,5.5533338029160015,0.7907874418443903,0.7918984045383362,1.323730881358674,1.1084914079374866,1.2262357487891873
8.7987987987988,8.7987987987988,8.7987987987988,8.7987987987988,8.7987987987988,-0.203420895500323,-0.8059534920749406,-1.7762538798693137,-1.9280738348085849,-1.856712601024882,1.5609204302579136,2.116627601060155,15.012658372133453,1.9621054276903243,7.8200657099556325,-3.0699295650935343,-2.0602261301976137,-2.916386417516316,-1.4821125658576086,-2.220705317730965,0.11106367967939838,0.424768808549243,1.6266412140758275,0.7145079615849554,1.1110004200896675,0.5576667674041667,2.4253966475957403,5.367931335961709,5.850549152601585,5.620733263321951,0.8016299153108172,0.7941520547481299,1.3220723167408015,1.1000843815785708,1.2212678765406084
8.80880880880881,8.80880880880881,8.80880880880881,8.80880880880881,8.80880880880881,-0.23393521870793332,-0.8260370586275975,-1.8040466092503562,-1.9417904964977477,-1.8776972735092503,1.5619424530321675,2.120865800882747,15.029867141517078,1.9691988267843537,7.831563852904415,-3.0638821103005975,-2.03563816930353,-2.862221989103439,-1.4233295193812103,-2.1641129588097496,0.11914101317660097,0.43272831095914915,1.6398647351787392,0.7254760317662835,1.1231985268586575,0.6506147246039987,2.487278031015861,5.4541216682124345,5.894303747831092,5.686420259875515,0.8122214128083441,0.7961566377069904,1.319987394849932,1.091336216998199,1.2159140430729503
8.81881881881882,8.81881881881882,8.81881881881882,8.81881881881882,8.81881881881882,-0.2643728895992629,-0.8458640221070804,-1.8312826967413254,-1.9549118821512266,-1.8981046858039963,1.5630438865799974,2.125184416278754,15.047211590224027,1.9764057203001328,7.843187547653911,-3.0569052452128442,-2.0104345706593594,-2.807203114386205,-1.364117473771994,-2.1068717432367414,0.12732309542010664,0.44070662965796986,1.653065255527054,0.7363548387057725,1.1353411181792554,0.7433629476457093,2.5484010722883776,5.538649710668975,5.936263180921318,5.750374824716015,0.8225587168546924,0.7979115500496365,1.3174767664981346,1.0822495852455944,1.2101758899213242
8.82882882882883,8.82882882882883,8.82882882882883,8.82882882882883,8.82882882882883,-0.2947246521062361,-0.865428360009284,-1.8579538895811873,-1.9674340149500653,-1.9179286524453718,1.5642258539967602,2.1295837003014606,15.06469159249061,1.983725290879825,7.854936329461266,-3.049001110463874,-1.9846230183411746,-2.751346561550497,-1.3044944624026735,-2.0489991099685385,0.135607366215105,0.4487012628011046,1.6662385177009982,0.7471410082279875,1.147424355809163,0.8358832062454191,2.60874717728206,5.62148975932072,5.976414708218156,5.812577517679212,0.8326386873982619,0.7994162644220594,1.3145412120731657,1.0728272603587758,1.2040551755832414
8.83883883883884,8.83883883883884,8.83883883883884,8.83883883883884,8.83883883883884,-0.32498127645967,-0.8847241298708416,-1.8840521070922251,-1.9793531005562923,-1.9371631656709685,1.5654894532828514,2.1340638808402854,15.082306979308449,1.991156686348727,7.86680969433062,-3.0401721289230847,-1.9582113813672466,-2.6946693535057116,-1.2444786434545403,-1.9905126898872754,0.14399123432715943,0.456709703646369,1.6793802727398162,0.7578311944368656,1.1594444196913682,0.928147339973446,2.6682979886762745,5.702616624419387,6.014746136621587,5.873009432206511,0.8424582627727388,0.8006703296408174,1.3111816412988044,1.0630721185184333,1.197553774981402
8.84884884884885,8.84884884884885,8.84884884884885,8.84884884884885,8.84884884884885,-0.3551335619984934,-0.9037454710767778,-1.9095694431370922,-1.990665528264993,-1.9558023972456586,1.5668357570100857,2.1386251605520523,15.100057538477406,1.9986990199754486,7.878807099167617,-3.0304210049535327,-1.9312077112996189,-2.6371887626986514,-1.184088294387878,-1.931430300430462,0.15247207827150303,0.4647294413171444,1.6924862814350274,0.7684220807337742,1.1713975091166964,1.0201272668255212,2.727035391545305,5.78200563813869,6.0512458272884295,5.9316522010916595,0.8520144606278269,0.8016733708291438,1.307399092955819,1.0529871371707276,1.1906736788910564
8.85885885885886,8.85885885885886,8.85885885885886,8.85885885885886,8.85885885885886,-0.38517233997005806,-0.9224866066432145,-1.9344981685226945,-2.001367872100461,-1.9738407002328577,1.5682658119958226,2.143267716799943,15.11794301467163,2.0063513707426117,7.890927961945826,-3.0197507235841154,-1.903620239790151,-2.5789223058515387,-1.1233418063761587,-1.8717699401641232,0.16104724711152985,0.47275796156677324,1.7055523156206953,0.778910380826635,1.1832798438804533,1.1117949917699872,2.7849415188687945,5.8596326620750165,6.08590269916632,5.988488002063148,0.8613043788358171,0.8024250895298216,1.3031947345636525,1.042575394119271,1.1834169933321057
8.86886886886887,8.86886886886887,8.86886886886887,8.86886886886887,8.86886886886887,-0.41508847632069235,-0.9409418449745903,-1.9588307333501689,-2.0114568918561,-1.9912726107105683,1.5697806389849394,2.1479917016001466,15.13596310951875,2.014112783627979,7.903171661884995,-3.0081645495963274,-1.8754573760717834,-2.519887738625757,-1.062257678705715,-1.8115497833008856,0.16971406126623906,0.48079274754396784,1.7185741594603137,0.7892928397298059,1.1950876654328055,1.2031226152683854,2.841998756966635,5.9354740945868105,6.118706232357838,6.043499563200645,0.8703251963737234,0.8029252637947945,1.298569862022923,1.031840066586582,1.1757859389261314
8.87887887887888,8.87887887887888,8.87887887887888,8.87887887887888,8.87887887887888,-0.4448728744756457,-0.9591055815948584,-1.9825597693102435,-2.0209295340777573,-2.0080928494316828,1.5713812323397438,2.1527972415762284,15.15411748169217,2.0219822698959287,7.9155375396411225,-2.995666026525874,-1.846727704395783,-2.4601030502129415,-1.0008545131425906,-1.750788174164688,0.1784698133263853,0.4888312805589998,1.7315476107299181,0.7995662347544154,1.2068172380225533,1.2940823417668346,2.8981897508566448,6.009506877970444,6.149646471313741,6.096670168183813,0.8790741741807149,0.8031737482514865,1.2935258992188505,1.0207844302452809,1.1677828502185503
8.88888888888889,8.88888888888889,8.88888888888889,8.88888888888889,8.88888888888889,-0.4745164781075798,-0.9769723008521347,-2.0056780919232833,-2.029782932990193,-2.0242963234280444,1.573068559737924,2.15768443792123,15.172405747016418,2.0299588073991925,7.928024897508237,-2.9822589755794455,-1.8174399814157536,-2.39958645785507,-0.939151008268287,-1.6895036216037955,0.1873117688790873,0.4968710408504366,1.7444684820970342,0.809727376488851,1.218464849833942,1.3846464881556164,2.9534974095334134,6.081708505470392,6.178714027854373,6.1479836613718994,0.887548655990583,0.8031704741458086,1.2880643975857282,1.0094118582193414,1.1594101749661
8.8988988988989,8.8988988988989,8.8988988988989,8.8988988988989,8.8988988988989,-0.5040102738927621,-0.9945365775962818,-2.028178702723341,-2.0380144113664014,-2.039878127557776,1.574843561878626,2.162653366367511,15.190827478585566,2.038041340890751,7.94063299963187,-2.9679474944669804,-1.7876031335192086,-2.3383564012952194,-0.8771659537861315,-1.6277147933538227,0.19623716734064278,0.5049095083521917,1.7573326023950688,0.8197731097691008,1.2300268141161714,1.4747874921943955,3.0079049111666984,6.152057028121572,6.205900084018299,6.197424452712577,0.8957460691389928,0.8029154493618432,1.2821870356325762,0.9977258200556857,1.1506704733898727
8.90890890890891,8.90890890890891,8.90890890890891,8.90890890890891,8.90890890890891,-0.533345294254124,-1.0117930788289127,-2.050054791385545,-2.0456214813395217,-2.0548335459954057,1.5767071521967493,2.1677040771643394,15.20938220689464,2.046228782345809,7.953361072234133,-2.9527359561497772,-1.7572262541075165,-2.2764315371606836,-0.8149182247999982,-1.565440510352483,0.20524322279729715,0.5129441634606555,1.7701358178927642,0.829700314638654,1.2414994703052542,1.5644779209005064,3.061395708217799,6.220531061421792,6.23119639473731,6.24497752247852,0.9036639253452697,0.802408758418197,1.275895618430117,0.9857298806664488,1.1415664173941262
8.91891891891892,8.91891891891892,8.91891891891892,8.91891891891892,8.91891891891892,-0.5625126200903493,-1.0287365653253187,-2.071299737796184,-2.052601845157094,-2.0691580536643395,1.5786602165855441,2.172836595063242,15.228069419983983,2.054520011293735,7.966208303850334,-2.936629007504842,-1.7263186008250515,-2.213830733280159,-0.7524267760671264,-1.50269974100779,0.21432712485370886,0.5209724878016724,1.782873993558319,0.8395059072976688,1.2528791851378835,1.6536904788977587,3.1139535324723524,6.2871097918322425,6.2545952903369955,6.29062842583031,0.9112998214684895,0.8016505624410267,1.269192077059235,0.9734276992422278,1.132100789751111
8.92892892892893,8.92892892892893,8.92892892892893,8.92892892892893,8.92892892892893,-0.5915033834901603,-1.0453618932278226,-2.09190711406485,-2.0589533958774284,-2.082847317611246,1.5807036131276013,2.178050919311114,15.246888563596567,2.0629138751598792,7.979173845577066,-2.9196315679058666,-1.6948895927383905,-2.1505730629367306,-0.6897106362267844,-1.4395115954214646,0.22348603948885357,0.5289919649971306,1.7955430143178002,0.849186841041117,1.2641623537569777,1.742398016723217,3.165562399988013,6.351772983104069,6.27608967886212,6.334363297204245,0.9186514402376347,0.8006410991137435,1.2620784680210848,0.9608230281366492,1.1222764832521597
8.93893893893894,8.93893893893894,8.93893893893894,8.93893893893894,8.93893893893894,-0.620308770430978,-1.0616640156100767,-2.1118706864780403,-2.064674218007878,-2.0958971983219326,1.582838171834308,2.1833470236510992,15.265839041348148,2.0714091896171536,7.992256811331678,-2.9017488277212853,-1.6629488074664174,-2.0866777990584104,-0.6267889020065365,-1.3758953195693002,0.2327171099191062,0.5370000814309341,1.8081387863074574,0.8587401071856233,1.2753454008085532,1.8305735390894253,3.216206615955517,6.414500982429145,6.295673048226087,6.376168854523758,0.9257165509556017,0.7993806826034151,1.25455697260903,0.9479197117225959,1.1120964998253002
8.94894894894895,8.94894894894895,8.94894894894895,8.94894894894895,8.94894894894895,-0.6489200234611339,-1.0776379840118286,-2.131184417393613,-2.069762588084824,-2.1083037509783122,1.585064694393856,2.188724856331222,15.284920214910274,2.0800047389472756,8.005456278123074,-2.8829862467298586,-1.63050597826221,-2.0221644083479937,-0.5636807324078775,-1.311870289440262,0.24201745746823844,0.5449943270141188,1.82065723811956,0.8681627359847132,1.2864247815296017,1.9181902130995694,3.265870779471662,6.475274726413095,6.313339468183869,6.416032403233119,0.932493010176842,0.7978697034638862,1.246629896242604,0.9347216852204397,1.1015639496196592
8.95895895895896,8.95895895895896,8.95895895895896,8.95895895895896,8.95895895895896,-0.6773284443648173,-1.0932789499436866,-2.149842467075527,-2.0742169751951915,-2.1200632266560886,1.587383953927873,2.1941843401207937,15.304131404206029,2.0886992764115573,8.018771286333727,-2.8633495524542734,-1.5975709910475975,-1.9570525453540257,-0.5004053428730064,-1.247456005136106,0.25138418244406585,0.5529721959488836,1.8330943220413791,0.8774517975321952,1.2973969828266383,2.005221376413067,3.314539788222724,6.534075746868819,6.329083592127755,6.453941840152258,0.9389787623584325,0.7961086285156465,1.2382996677636962,0.9212329734986388,1.090682050056939
8.96896896896897,8.96896896896897,8.96896896896897,8.96896896896897,8.96896896896897,-0.7055253968089467,-1.1085821663614286,-2.16783919546831,-2.0780360414393493,-2.131172073462786,1.5897966947567568,2.1997253723345627,15.3234718876185,2.0974915246311383,8.032200840012859,-2.8428447384132656,-1.56415388140129,-1.891362046484681,-0.4369819994345107,-1.1826720849333088,0.2608143650214789,0.5609311874913034,1.8454460152869356,0.8866044026533981,1.308258524344588,2.0916405453591103,3.362198843076916,6.590886176428745,6.342900658705446,6.4898856571514845,0.9451718404843745,0.7940980007024849,1.2295688386951797,0.9074576898470641,1.0794541248502547
8.97897897897898,8.97897897897898,8.97897897897898,8.97897897897898,8.97897897897898,-0.7335023089711606,-1.1235429891094073,-2.185169163910705,-2.081218642335238,-2.1416269376157793,1.5923036321737778,2.2053478248646217,15.342940902211867,2.1063801759765304,8.045743907180645,-2.8214780622927957,-1.5302648315015024,-1.8251129239663813,-0.373430012849749,-1.1175382593091228,0.270305066131588,0.5688688067124905,1.8577083212211412,0.8956177037839975,1.3190059595256933,2.1774214229956805,3.4088334525844797,6.645688753974061,6.35478649325992,6.523852944645001,0.9510703666629363,0.7918384389249739,1.220440082462203,0.8934000347234303,1.0678836029906285
8.98898898898899,8.98898898898899,8.98898898898899,8.98898898898899,8.98898898898899,-0.7612506761481289,-1.1381568783326101,-2.201827136787995,-2.083763827163621,-2.151424664460005,1.594905452228024,2.2110515442200476,15.362537643965101,2.115363892966374,8.059399420143418,-2.799256044036845,-1.4959141670240002,-1.758325359748989,-0.30976873272171207,-1.0520743649335738,0.2798533283567119,0.5767825652579729,1.8698772705759577,0.9044888958361591,1.3296358766581133,2.262537907111599,3.4544294373840345,6.698466829879347,6.364737509090718,6.55583339490217,0.9566725526968558,0.7893306378508332,1.2109161935763881,0.879064294473211,1.055974017701455
8.998998998999,8.998998998999,8.998998998999,8.998998998999,8.998998998999,-0.7887620633433879,-1.1524193998569463,-2.2178080831224753,-2.0856708392543406,-2.160562299425035,1.5976028115162495,2.216836351574269,15.382261268018128,2.1244413086752694,8.0731662758197,-2.776185463858403,-1.4611123539965136,-1.6910196993594377,-0.24601754160815503,-0.9863003386292285,0.28945617683093755,0.5846699821050602,1.8819489226582058,0.9132152170517384,1.3401448999138985,2.3469640981691633,3.4989729345138594,6.749204371070947,6.372750708536197,6.5858173051755164,0.9619767006262271,0.7865753677022332,1.201000086783183,0.8644548400234304,1.0437290053612538
9.00900900900901,9.00900900900901,9.00900900900901,9.00900900900901,9.00900900900901,-0.8160281078339157,-1.1663262265373413,-2.233107178101622,-2.086939116213502,-2.16903708892123,1.600396336983693,2.2227020428201487,15.402110888930443,2.1336110271505637,8.087043336077034,-2.7522733601712623,-1.4258699956104788,-1.6232164457056617,-0.18219584912079423,-0.9202362113005743,0.2991106201459764,0.5925285843179645,1.8939193665486571,0.9217939498422764,1.3505296903760269,2.4306743071849555,3.5424504016267866,6.797885965897593,6.378823683876471,6.613795580644502,0.9669812032439121,0.7835734740201022,1.1906947961726217,0.8495761255507287,1.0311523043950377
9.01901901901902,9.01901901901902,9.01901901901902,9.01901901901902,9.01901901901902,-0.8430405217146628,-1.1798731395732276,-2.247719804543463,-2.087568290091512,-2.1768464811746933,1.6032866257339256,2.2286483886327537,15.422085580952059,2.142871623837972,8.101029428079466,-2.727527027443242,-1.3901978289910761,-1.5549362528327246,-0.11832308601636402,-0.8539021018348567,0.3088136512620417,0.6003559078004479,1.9057847222920414,0.9302224216155364,1.360786947054185,2.5136430635464344,3.584848621107425,6.844496828811771,6.382954618056755,6.639759737174203,0.9716845445833157,0.7803258774055083,1.1800034742537775,0.834432687124106,1.0182477541346338
9.02902902902903,9.02902902902903,9.02902902902903,9.02902902902903,9.02902902902903,-0.869791094420269,-1.193056029791034,-2.261641554298729,-2.0875581874919242,-2.1839881270007795,1.606274244847785,2.234675134539809,15.442184378306733,2.152221646015893,8.115123344645571,-2.7019540139715095,-1.3541067219265495,-1.4861999196330378,-0.05441869828133277,-0.787318210976234,0.31856224842346964,0.6081494980457657,1.9175411420776096,0.938498005588329,1.3709134078889893,2.595845122761921,3.626154704090468,6.8890228048604145,6.38514228523088,6.6637019038880405,0.9760853003783785,0.7768335732381982,1.1689293909931746,0.8190291413227607,1.0050192936483087
9.03903903903904,9.03903903903904,9.03903903903904,9.03903903903904,9.03903903903904,-0.8962716952231932,-1.2058708988932818,-2.274868229589347,-2.0869088296210614,-2.1904598805159203,1.6093597312114538,2.240782000999798,15.462406275487366,2.1616596132382973,8.129323844616964,-2.675562119580661,-1.3176076695578058,-1.417028383512588,0.009497858787920577,-0.7205048151751137,0.328353376078805,0.6159069108836798,1.9291848114098933,0.9466181215853798,1.3809058507443386,2.6772554741416275,3.666356094378862,6.9314503739835835,6.385386051124844,6.685614825553785,0.9801821384956493,0.7730976313723763,1.157475932817468,0.8033701838294421,0.9914709605400484
9.04904904904905,9.04904904904905,9.04904904904905,9.04904904904905,9.04904904904905,-0.9224742757075002,-1.2183138606739081,-2.287395844282873,-2.0856204322783913,-2.1962597997875495,1.6125435913537294,2.246968683487698,15.482750227563502,2.1711840177860418,8.143629653237111,-2.6483593932442777,-1.2807117910292976,-1.347442714015105,0.07340712650766794,-0.6534822604145418,0.3381839858050714,0.623625713224312,1.9407119502693009,0.9545802368239964,1.3907610943875988,2.757849348407384,3.705440572260637,6.971766655119786,6.383685873220257,6.705491864782118,0.9839738193383011,0.7691191958098172,1.1456466015806799,0.7874605879997436,0.9776068897188657
9.05905905905906,9.05905905905906,9.05905905905906,9.05905905905906,9.05905905905906,-0.9483908722175511,-1.230381142199449,-2.2992206251024734,-2.0836934057876735,-2.201386147421931,1.6158263012925393,2.253234852588318,15.503215150500795,2.180793325126484,8.158039462540382,-2.6203541306306746,-1.2434303261022146,-1.2774641064061065,0.13728964873032817,-0.586270956015528,0.34805101723594517,0.6313034837986136,1.9521188142622037,0.9623818666842945,1.4004759994573182,2.83760222522876,3.7433962582232536,7.00995941011672,6.380042300757668,6.723327004037065,0.9874591962219743,0.7648994843504132,1.1334450134963225,0.7713052034077787,0.9634313121385032
9.06906906906907,9.06906906906907,9.06906906906907,9.06906906906907,9.06906906906907,-0.9740136082808516,-1.242069084955721,-2.3103390127720975,-2.081128354868885,-2.205837391089721,1.6192083063907468,2.2595801540972102,15.523799921492413,2.1904859743812493,8.172551931751205,-2.591554871573591,-1.2057746317310125,-1.2071138752187782,0.20112597776709487,-0.5188913684231892,0.3579513989935492,0.6389378138952225,1.9634016957601559,0.9700205754647522,1.4100474694181828,2.9164898406832767,3.7802116165643223,7.04601704744625,6.37445647455973,6.739114847457733,0.9906372157223284,0.7604397882202623,1.1208748980347214,0.7549089543686744,0.9489485535079247
9.07907907907908,9.07907907907908,9.07907907907908,9.07907907907908,9.07907907907908,-0.9993346970043206,-1.2533741459596524,-2.32074766309648,-2.0779260784509788,-2.2096122039890878,1.6226900212212896,2.2660042091291275,15.544503379302208,2.200260378802009,8.187165687693188,-2.561970397468599,-1.1677561786043227,-1.1364134477636512,0.2648966803078927,-0.45136401497560547,0.36788204962358395,0.646526308093489,1.9745569250279047,0.9774939771228583,1.419472451502918,2.994488194638443,3.8158754588976063,7.079928625722463,6.366930126674306,6.752850622490741,0.9935069179941999,0.7557414716774099,1.1079400967858817,0.7382768384383414,0.9341630329729772
9.08908908908909,9.08908908908909,9.08908908908909,9.08908908908909,9.08908908908909,-1.0243464434432519,-1.2642928988359299,-2.3304434479756595,-2.07408756942552,-2.2127094652462658,1.626271829441695,2.2725066142339903,15.565324324619594,2.2101149262541298,8.201879325208116,-2.531609728596018,-1.1293865476512945,-1.0653843576040547,0.32858234333686065,-0.3837094576572855,0.3778398785335112,0.6540665849924394,1.9855808713398473,0.984799736000634,1.4287479376408534,3.071573558053374,3.8503769475532437,7.111683857021793,6.357465579837595,6.764530181332906,0.9960674370622662,0.7508059715953659,1.0946445622882435,0.7214139248909684,0.919079261769636
9.0990990990991,9.0990990990991,9.0990990990991,9.0990990990991,9.0990990990991,-1.0490412469422468,-1.2748220348581298,-2.339423456353696,-2.0696140143412856,-2.2151282602534135,1.629954083678004,2.2790869415203354,15.586261520426005,2.2200479797080366,8.21669140758467,-2.5004821213711548,-1.0906774265144397,-0.9940482379993305,0.39216358004156093,-0.31594829683914194,0.38782178693350317,0.6615562779354645,1.996469944084596,0.9919355675348039,1.4378709653728639,3.1477224801977695,3.8837055988711473,7.141273110004138,6.346065746757449,6.774150002183712,0.9983180010831342,0.7456347970245236,1.0809923568236797,0.7043253531747135,0.9037018418492351
9.10910910910911,9.10910910910911,9.10910910910911,9.10910910910911,9.10910910910911,-1.073411603447406,-1.2849583639540174,-2.3476849951012992,-2.0645067930399135,-2.2168678809436786,1.633737105418152,2.285744738786191,15.607313692372824,2.230057877738154,8.231600466996731,-2.4685970655227027,-1.0516406059900443,-0.922426815317805,0.4556210357141153,-0.24810116500688398,0.3978246687798723,0.6689930357305041,2.0072205938573098,0.9988992389514021,1.4468386187524127,3.2229117957860454,3.915851286386589,7.1686874128340605,6.332734129217114,6.781707190307208,1.0002579325787637,0.7402295287316125,1.0669876511791092,0.687016331346056,0.8880354644761083
9.11911911911912,9.11911911911912,9.11911911911912,9.11911911911912,9.11911911911912,-1.0974501077890764,-1.2946988156747123,-2.355225589832107,-2.058767478232722,-2.2179278260033817,1.6376211849148181,2.2924795296573635,15.628479529170672,2.2401429350292577,8.246605004951164,-2.4359642812001705,-1.0122879764372437,-0.8505419024215264,0.5189353936424724,-0.1801887204797356,0.4078454117206947,0.676374523365515,2.0178293135394716,1.0056885699446017,1.4556480292324203,3.2971186320244645,3.946804243906997,7.193918455901191,6.317474816999666,6.787199478902988,1.0018866486411668,0.7345918187173309,1.0526347233750968,0.6694921344832907,0.8720849087980618
9.12912912912913,9.12912912912913,9.12912912912913,9.12912912912913,9.12912912912913,-1.1211494559344617,-1.3040404401274237,-2.362042985652364,-2.0523978350188226,-2.218307801021261,1.641606581097797,2.299290813733072,15.649757682989932,2.2503014428900956,8.261703492744926,-2.4025937160112085,-0.9726315241568413,-0.7784153920247773,0.582087380990013,-0.11223164112139201,0.41788089804333645,0.6836984227190007,2.0282926393657674,1.0123014333395606,1.4642963765376917,3.3703204155691164,3.976555068479037,7.216958594338995,6.300292486633474,6.790625229786013,1.0032036611083133,0.7287233897122986,1.0379379573618344,0.6517581030796455,0.8558550403901198
9.13913913913914,9.13913913913914,9.13913913913914,9.13913913913914,9.13913913913914,-1.1445024472094059,-1.312980408871468,-2.3681351478437658,-2.0453998203446715,-2.2180077185747322,1.645693521495894,2.3061780667388945,15.6711467698724,2.2605316697741147,8.276894371931366,-2.3684955419897453,-0.932683327740986,-0.7060692500283903,0.6450577746617026,-0.04425061804512884,0.42792800562359834,0.6909624332653881,2.038607151977757,1.0187357557390848,1.4727808895226315,3.442494879392617,4.005094723245058,7.2378008503411335,6.281192399959055,6.791983433875077,1.0042085767111892,0.7226260346514879,1.0229018416828948,0.6338196414165091,0.8393508097719835
9.14914914914915,9.14914914914915,9.14914914914915,9.14914914914915,9.14914914914915,-1.167501986488679,-1.321516015777306,-2.3735002624792747,-2.0377755824052386,-2.2170276982531347,1.6498822021683934,2.3131407406869817,15.692645370153912,2.270831861807134,8.292176054795556,-2.333680152495856,-0.8924555543948105,-0.6335255088318916,0.707827407155008,0.02373365068501941,0.437983608876187,0.6981642727750358,2.0487694774640075,1.0249895181539082,1.4810988470139925,3.513620069557461,4.03241454018807,7.256438915274738,6.2601804025178005,6.79127371148974,1.0049010971919714,0.7163016161272935,1.0075309681071671,0.6156822159172733,0.8225772508996569
9.15915915915916,9.15915915915916,9.15915915915916,9.15915915915916,9.15915915915916,-1.1901410863540978,-1.3296446778483286,-2.3781367369717112,-2.0295274599869577,-2.2153680666179616,1.6541727876460968,2.320178264043487,15.714252028897835,2.2812002433218117,8.30754692483854,-2.298158159048307,-0.8519604562311577,-0.5608062606255103,0.7703771723937952,0.09170046635509456,0.4480445797062246,0.7053016780086632,2.058776288386377,1.0310607566164027,1.4892475786383976,3.5836743518939542,4.05850622276437,7.272867151589937,6.2372629217630235,6.788496312455665,1.0052810193932744,0.7097520658214044,0.9918300302293952,0.5973513534822789,0.805539479631697
9.16916916916917,9.16916916916917,9.16916916916917,9.16916916916917,9.16916916916917,-1.2124128692198217,-1.3373639360051475,-2.3820432005549597,-2.020657981752676,-2.213029357100086,1.6585654108819667,2.3272900419031575,15.7359652563393,2.2916350173987303,8.32300533727034,-2.2619403880907414,-0.8112103665395182,-0.4879336506640967,0.8326880315434325,0.15962913590214511,0.4581077884615069,0.7123724054059848,2.0686243047921273,1.036947562777525,1.4972244656343838,3.652636418580691,4.083361848423069,7.287080594525084,6.212446965093902,6.783652116018328,1.0053482353184462,0.702979383915655,0.9758038220397375,0.5788326398053827,0.7882426921705566
9.17917917917918,9.17917917917918,9.17917917917918,9.17917917917918,9.17917917917918,-1.2343105694241825,-1.3446714558321538,-2.3852185046976375,-2.0111698654688124,-2.2100123098340183,1.6630601732113786,2.3344754561710417,15.757783528340024,2.3021343664139486,8.338549619511543,-2.2250378776924906,-0.7702176960303189,-0.4149298705249964,0.8947410188053319,0.2274989782133339,0.46817010488522,0.7193742317683457,2.078310295211578,1.042648084486828,1.5050269416487212,3.7204852946255906,4.106973871011715,7.299074953607123,6.185740117712918,6.776742630565134,1.005102732162897,0.6959856384820339,0.959457236462792,0.5601317176726539,0.770692163479498
9.18918918918919,9.18918918918919,9.18918918918919,9.18918918918919,9.18918918918919,-1.2558275352874062,-1.3515650282861116,-2.38766172344911,-2.0010660171749635,-2.206317871429233,1.6676571443220034,2.34173386575125,15.779705286853586,2.3126964525928457,8.354178071703364,-2.1874618741850216,-0.7289949290557045,-0.3418171513519325,0.956517247189161,0.2952893304213057,0.478228399068825,0.726304954935145,2.0878310776409728,1.048160526355349,1.5126524935167676,3.787200344245495,4.1293351230673085,7.308846613946693,6.15715054030743,6.767769993155986,1.0045445923164473,0.6887729648520349,0.9427952638665256,0.5412542852437183,0.752893245675551
9.1991991991992,9.1991991991992,9.1991991991992,9.1991991991992,9.1991991991992,-1.2769572311346074,-1.3580425703665773,-2.389372153717745,-1.9903495302962118,-2.201947194678663,1.6723563622333204,2.349064606742713,15.801728940401011,2.323319418570085,8.369888967225993,-2.149223828735037,-0.6875546198079628,-0.26861775708695373,1.017997914260973,0.3629795541938977,0.48827954240482246,0.7331623944538466,2.0971835205102805,1.0534831503012174,1.520098662026617,3.8527612771424224,4.150438817991992,7.316392637327557,6.1266869665561146,6.75673696886255,1.003673993336701,0.6813435649655446,0.925822990541567,0.5222060943162738,0.734851366399018
9.20920920920921,9.20920920920921,9.20920920920921,9.20920920920921,9.20920920920921,-1.2976932392834342,-1.3641021257479398,-2.39034931548132,-1.9790236846984026,-2.196901638204418,1.6771578332857706,2.3564669926418818,15.823852864556534,2.3340013879555417,8.385680553225079,-2.110335393855284,-0.6459093884967518,-0.19535397769250856,1.0791643078655013,0.4305490420162798,0.49832040853910364,0.7399443922433682,2.106364543635622,1.0586142760778012,1.5273630426668123,3.9171481546745364,4.170278552112773,7.321710763090009,6.0943587004610045,6.743646949916284,1.002491207893445,0.6736997066994636,0.9085455971513247,0.5029929485743062,0.7165720271600087
9.21921921921922,9.21921921921922,9.21921921921922,9.21921921921922,9.21921921921922,-1.3180292619957648,-1.369741865372887,-2.3905929519295195,-1.9670919456866856,-2.191182766040861,1.6820615321395571,2.363940314552304,15.846075402443386,2.344740465906003,8.401551051146194,-2.070808419854117,-0.6040719175062929,-0.12204812236570821,1.139997811820881,0.4979772234636106,0.5083478743226018,0.7466488132506515,2.115371119156045,1.0635522817842449,1.5344432863573954,3.9803413959199685,4.1888483066246405,7.324799408808026,6.060175613505972,6.72850395466562,1.0009966036840994,0.6658437231762674,0.8909683571533986,0.48362070182054,0.6980608016625192
9.22922922922923,9.22922922922923,9.22922922922923,9.22922922922923,9.22922922922923,-1.337959123392859,-1.3749600880071233,-2.3901030295384857,-1.9545579629476213,-2.1847923471551587,1.6870674017830845,2.3714838414010115,15.868394865239438,2.3555347397024837,8.417498657277115,-2.0306549512249172,-0.5620549475336998,-0.04872251274684519,1.2004799115840603,0.5652435714623015,0.5183588207619516,0.753273546100211,2.12420027245435,1.0682956043582341,1.54133710016407,4.042321783631655,4.206142449416501,7.325657670759941,6.02414814164251,6.711312626342544,0.9991906433202403,0.6577780120527168,0.8730966351927738,0.46409525619365927,0.6793233341065597
9.23923923923924,9.23923923923924,9.23923923923924,9.23923923923924,9.23923923923924,-1.3574767713333844,-1.3797552207551649,-2.3888797380773927,-1.9414255694351756,-2.177732354905457,1.6921753535510442,2.379096820161658,15.89080953269257,2.36638227933297,8.433521543297747,-1.989887222976456,-0.5198712737096196,0.024600523875765504,1.2605921998851832,0.6323276085379818,0.528350133968868,0.7598165037364648,2.1328490830616977,1.0728427400508442,1.5480422479952636,4.103070470081363,4.222155736779356,7.324285324192497,5.986287282103718,6.692078231638975,0.9970738841852327,0.6495050347889342,0.8549358854672799,0.44442256037084443,0.6603653374688511
9.24924924924925,9.24924924924925,9.24924924924925,9.24924924924925,9.24924924924925,-1.3765762792537428,-1.384125819537061,-2.386923490547052,-1.9276987802009469,-2.1700049664368444,1.697385267152131,2.386778476084333,15.9133176536456,2.3772811380804173,8.449617856837529,-1.9485176569053184,-0.4775337417023654,0.09789866136255408,1.3203163823292199,0.6992089130482637,0.538318706107956,0.7662756240586502,2.1413146855457144,1.077192244883322,1.5545565512818715,4.1625689827911385,4.236883314996236,7.3206828233782275,5.946604590047498,6.67080665909338,0.9946469782630134,0.6410273158980702,0.8364916500658159,0.4246086077561726,0.6411925917626119
9.25925925925926,9.25925925925926,9.25925925925926,9.25925925925926,9.25925925925926,-1.395251847970142,-1.3880705695258928,-2.384234923050563,-1.9133817911689766,-2.1616125620152946,1.7026969907063882,2.394528012931987,15.9359174465706,2.3882293531158267,8.465785722040168,-1.906558857811533,-0.4350552438067299,0.17114958151900336,1.3796342829631518,0.7658671253984101,0.5482614363426617,0.7726488705481351,2.149594270381834,1.0813427350856692,1.560877889639483,4.220799230150427,4.250320721813377,7.314851301466121,5.905112175029955,6.6475044172881255,0.9919106719380832,0.6323474421767885,0.8177695572798489,0.40465943465542975,0.6218109422769694
9.26926926926927,9.26926926926927,9.26926926926927,9.26926926926927,9.26926926926927,-1.4134978074418596,-1.3915882855459198,-2.380814894596048,-1.8984789778555218,-2.1525577242997813,1.7081103407921687,2.402344613223392,15.958607100112477,2.399224946096216,8.48202324013549,-1.864023609658551,-0.39244871501866757,0.244330980889427,1.438527849807006,0.8322819542380137,0.5581752317790788,0.7789342328879292,2.157685084807603,1.085292887516888,1.5670042015128804,4.277743506917174,4.262463887792209,7.306792570125632,5.861822697310093,6.622178632858102,0.9888658057667626,0.6234680619168023,0.7987753198886963,0.3845811184378947,0.6022262977965247
9.27927927927928,9.27927927927928,9.27927927927928,9.27927927927928,9.27927927927928,-1.431308618495168,-1.394677912431254,-2.376664486831541,-1.8829948940341776,-2.1428432375527997,1.7136251025026954,2.4102274384825666,15.98138477364158,2.4102659237673,8.498328490018265,-1.820924871678751,-0.34972712909704307,0.3174205775461506,1.4969791603470644,0.8984331826367997,0.5680570084073201,0.7851297275742108,2.1655844336596943,1.0890414400667634,1.5729334848026233,4.333384499601207,4.273309137541752,7.296509118984144,5.816749363986929,6.594837048311238,0.9855133142197845,0.6143918840977056,0.7795147334191204,0.36437977568565155,0.582444628801622
9.28928928928929,9.28928928928929,9.28928928928929,9.28928928928929,9.28928928928929,-1.4486788745073929,-1.3973385253449484,-2.371785003712104,-1.86693427034676,-2.132472086789528,1.7192410295122058,2.4181756294945864,16.004248597815256,2.4213502785707015,8.514699528833832,-1.7772757744256515,-0.30690349461364286,0.39039611787202877,1.5549704269895699,0.9643006742376755,0.5779036920401712,0.7912333985196808,2.173289680193372,1.0925871920390626,1.5786637974735218,4.38770529172828,4.282853190831033,7.284004114858081,5.769905924970208,6.565488019661579,0.9818542253963044,0.6051216775613415,0.7599936743797591,0.3440615603309963,0.5624719656498632
9.2992992992993,9.2992992992993,9.2992992992993,9.2992992992993,9.2992992992993,-1.465603303050594,-1.3995693300584087,-2.366177971099272,-1.8503020128603678,-2.1214474568658903,1.7249578441516593,2.4261883065677052,16.027196675148097,2.4324759892555115,8.531134392570324,-1.7330896157740363,-0.26399085099265435,0.46323538333423436,1.6124840024732736,1.0298643793851512,0.5877122192487373,0.7972433176485602,2.180798246884162,1.0959290045160315,1.584193258144815,4.4406893689831834,4.291093163581196,7.269281400777863,5.721306668785945,6.534140513875634,0.9778896607094134,0.5956602701679625,0.7402180984709346,0.32363266178250416,0.5423143967394274
9.30930930930931,9.30930930930931,9.30930930930931,9.30930930930931,9.30930930930931,-1.4820767674943687,-1.4013696631910433,-2.3598451362929613,-1.833103201571068,-2.1097727315058052,1.730775237493986,2.434264569801704,16.050227080590776,2.4436410214940016,8.547631096657321,-1.688379856869211,-0.2210022645408176,0.5359161972472567,1.6695023852391775,1.095104341227268,0.5974795382948003,0.8031575854830522,2.188107616211482,1.0990658007040799,1.5895200466618777,4.492320624230342,4.298026568737004,7.252345494807044,5.6709664182180815,6.500804106132805,0.9736208345432463,0.5860105479344386,0.720194038770384,0.30309930304032606,0.5219780666547503
9.31931931931932,9.31931931931932,9.31931931931932,9.31931931931932,9.31931931931932,-1.4980942685672933,-1.402738992410076,-2.3527884674959734,-1.81534308885466,-2.0974514922679055,1.7366928694488462,2.4424034993623844,16.07333786211725,2.454843328501307,8.56418763657076,-1.6431601180266227,-0.17795082446945776,0.6084164315230511,1.7260082247558324,1.1600007017891785,0.6072026100596022,0.8089743317210887,2.1952153314239893,1.1019965662605486,1.5946424046492786,4.542583362410381,4.30365131701747,7.233201588655997,5.618900525787559,6.465488976900681,0.9690490538818018,0.576175454154776,0.6999276038954678,0.28246773880129294,0.5014691742951302
9.32932932932933,9.32932932932933,9.32932932932933,9.32932932932933,9.32932932932933,-1.5136509458765226,-1.4036769165904612,-2.3450101532112604,-1.7970270978649905,-2.0844875174520583,1.7427103688668784,2.450604155762132,16.09652704132015,2.466080851658896,8.580801988443907,-1.5974441745830947,-0.13484963890961035,0.680714013406286,1.781984326798576,1.224533708016525,0.6168784089687722,0.8146917158051858,2.202118997286422,1.104720349601463,1.5995586360450236,4.591462305311181,4.307965717545377,7.211855546090519,5.565124869070232,6.428205908826156,0.964175717909572,0.5661579885032131,0.679424976142408,0.26174425355440023,0.4807939709868308
9.33933933933934,9.33933933933934,9.33933933933934,9.33933933933934,9.33933933933934,-1.528742079385089,-1.4041831659348598,-2.336512601572141,-1.7781608208803055,-2.0708847809460083,1.7488273336533968,2.4588655801464534,16.11979261401423,2.477351521141629,8.597472109684205,-1.5512459527009377,-0.09171183092145183,0.7527869321926347,1.837413658681107,1.2886837177867851,0.6265039239131144,0.8203079274822357,2.2088162808077,1.1072362621901735,1.6042671076158213,4.63894259621194,4.310968478355527,7.188313901135911,5.509655845855008,6.388966283443268,0.9590023175841175,0.5559612061201695,0.658692409603131,0.2409351596672537,0.45995875857925617
9.34934934934935,9.34934934934935,9.34934934934935,9.34934934934935,9.34934934934935,-1.543363090846453,-1.404257602053632,-2.3272984396056677,-1.75875001759815,-2.0566474510125037,1.75504333089151,2.467186794586405,16.14313255084762,2.4886532565482185,8.614195939595811,-1.5045795251262166,-0.048550534499250377,0.8246132459280713,1.8922793544377945,1.352431205886748,0.6360761591649787,0.8258211873540641,2.215304911950065,1.1095434788068022,1.6087662494532151,4.6850098043988835,4.312658706781532,7.162583856077036,5.452510369143715,6.347782077698791,0.9535304351807089,0.5455882166813257,0.6377362282602858,0.22004679546406267,0.4389698875257749
9.35935935935936,9.35935935935936,9.35935935935936,9.35935935935936,9.35935935935936,-1.5575095451958687,-1.4039002180048281,-2.3173705124293758,-1.7388006133793275,-2.0417798890172687,1.7613578969746184,2.475566802376822,16.16654479792074,2.4999839675348956,8.630971400007638,-1.4574591069024643,-0.0053788905730533946,0.8961710880871264,1.9465647199551555,1.4157567699543054,0.6455921352899331,0.8312297474185866,2.2215826843190465,1.1116412377984097,1.61305455545043,4.7296499295512,4.313035909721064,7.134673279255,5.393705861994212,6.304665860296627,0.9477617438091818,0.5350421834501151,0.6165628240610169,0.19908552329575918,0.4178337549497815
9.36936936936937,9.36936936936937,9.36936936936937,9.36936936936937,9.36936936936937,-1.5711771518981354,-1.403111138294165,-2.3067318823816527,-1.71831869744146,-2.026286648098217,1.767770537748251,2.484004588340261,16.190027277412675,2.5113415544521005,8.6477963959067,-1.409899051041147,0.037789956991671446,0.9674386742280753,2.0002532380509335,1.4786411363827474,0.6550488900534627,0.8365318916013991,2.2276474558340444,1.1135288413098074,1.6171305837597894,4.772849405995887,4.312099993779454,7.1045907026611035,5.3332602522083175,6.259630787862129,0.9416980069031423,0.5243263223139206,0.5951786549700808,0.17805772760283814,0.39655680269658206
9.37937937937938,9.37937937937938,9.37937937937938,9.37937937937938,9.37937937937938,-1.584361766251337,-1.401890618834987,-2.2953858280859962,-1.6973105210026973,-2.0101724717763085,1.7742807286612026,2.4924991191365593,16.213577888214832,2.522723908983987,8.664668816076583,-1.3619138441502043,0.08094286539522348,1.0383943086230292,2.053328573499235,1.5410651661857713,0.664443479322417,0.8417259362776396,2.2334971493793194,1.1152056554949439,1.6209929572305628,4.81459510683023,4.30985126529162,7.072345319328798,5.271191966866171,6.212690600927513,0.9353410776816915,0.513443900804266,0.5735902430028936,0.15696981297150245,0.37514551537169744
9.38938938938939,9.38938938938939,9.38938938938939,9.38938938938939,9.38938938938939,-1.597059390646163,-1.4002390468682266,-2.283335843449452,-1.675782495376142,-1.9934422925084712,1.7808879149259154,2.5010493435779155,16.237194506571655,2.534128914790558,8.681586533740822,-1.3135181020219897,0.12406669690446694,1.109016390860914,2.1057745780001946,1.6030098608214103,0.6737729779609329,0.8468102307839639,2.2391297534351997,1.1166711107088065,1.6246403638271145,4.854874347910633,4.306290430222312,7.037946980524488,5.2075199267087084,6.163859619739577,0.9286928985838242,0.5023982371013035,0.5518041722391188,0.1358282021837078,0.3536064183661813
9.3993993993994,9.3993993993994,9.3993993993994,9.3993993993994,9.3993993993994,-1.6092661757804343,-1.39815694084239,-2.270585636595531,-1.6537411900155696,-1.9761012301830376,1.7875915116880692,2.5096541929494034,16.260874986728233,2.5455544481522376,8.698547407211029,-1.2647265651819577,0.1671483228520213,1.179283422421325,2.1575752950926557,1.6644563679731184,0.6830344807205598,0.8517831579204798,2.2445433226893083,1.1179247016797713,1.6280715570272197,4.8936748917066195,4.3014185939447085,7.001406192737968,5.142263540369933,6.113152739891037,0.9217555006756768,0.49119269902289886,0.5298270868173889,0.11463933426170075,0.3319460758695563
9.40940940940941,9.40940940940941,9.40940940940941,9.40940940940941,9.40940940940941,-1.6209784218284615,-1.3956449502535997,-2.257139128731932,-1.6311933305130417,-1.9581545905581443,1.7943909042053157,2.518312581334812,16.284617161584624,2.5569983786166675,8.715549280539516,-1.215554094399453,0.21017462763262706,1.2491740132172595,2.2087149650083786,1.725385987286247,0.6922251031243163,0.8566431344424852,2.249735978627626,1.1189659876623583,1.6312853562004344,4.930984951018798,4.29523726089743,6.962734114473479,5.075442698460778,6.060585427776772,0.9145310030308059,0.47983070299862235,0.5076656889117808,0.0934096625076429,0.3101710888709701
9.41941941941942,9.41941941941942,9.41941941941942,9.41941941941942,9.41941941941942,-1.632192579564884,-1.3927038554457518,-2.2430004529534204,-1.608145796549022,-1.9396078636435798,1.801285448035112,2.5270234059477183,16.3084188433566,2.568458569647554,8.732589984176288,-1.1660156661619714,0.25313251269546994,1.3186668881047339,2.259178029466285,1.785780176058169,0.7013419823444094,0.8613886115418631,2.2547059101052103,1.11979459257034,1.6342806469664004,4.966793192559701,4.287748334120077,6.921942552842322,5.0070777675063445,6.006173715876402,0.9070216120836896,0.46831571302895925,0.4853267366906552,0.07214565253892362,0.2882880931491822
9.42942942942943,9.42942942942943,9.42942942942943,9.42942942942943,9.42942942942943,-1.6429052514426428,-1.3893345673708424,-2.228173952980228,-1.5846056197956178,-1.9204667220265672,1.8082744692315889,2.5357855474676856,16.33227782424273,2.5799328792753538,8.749667335630118,-1.116126368114266,0.2960089005312488,1.3877408933573043,2.308949136405298,1.8456205548803204,0.7103822780733501,0.8660180753179846,2.2594513738963977,1.1204102050901654,1.6370563815329757,5.001088740396366,4.278954114667436,6.879043959958097,4.937189583738353,5.949934197864604,0.8992296209566402,0.45665123963005533,0.4628170422584857,0.0508537803197518,0.26630375725199396
9.43943943943944,9.43943943943944,9.43943943943944,9.43943943943944,9.43943943943944,-1.653113192624767,-1.3855381273095397,-2.2126641818323494,-1.5605799817735888,-1.9007370191419988,1.8153572645513993,2.5445978703814953,16.35619187709755,2.5914191607495947,8.766779140133604,-1.065901394463691,0.33879073865277337,1.4563750031035219,2.3580131446543247,1.9048889132304403,0.719343173388198,0.8705300472379798,2.2639706952243213,1.1208125787746634,1.6396115790140906,5.033861179253664,4.268857300902546,6.8340514291356405,4.865799446744725,5.891884023550685,0.8911574087603443,0.44484083876432085,0.44014346958130135,0.02954053018963297,0.2442247804657353
9.44944944944945,9.44944944944945,9.44944944944945,9.44944944944945,9.44944944944945,-1.662813311969655,-1.3813157065520871,-2.1964759004401513,-1.5360762116637752,-1.8804247874876439,1.8225331016684823,2.5534592233293023,16.380158756110553,2.602915263192652,8.783923191311908,-1.015356041353181,0.3814650035678801,1.524548325725362,2.406355128537968,1.9635672150133092,0.7282218756076739,0.8749230845862328,2.2682622682695843,1.1210015321170002,1.6419453257272305,5.065100557677327,4.257460987668811,6.786978690894838,4.792929112978205,5.83204089364894,0.8828074398682348,0.43288811075721534,0.4173129323963757,0.008212392889327513,0.22205789077542787
9.45945945945946,9.45945945945946,9.45945945945946,9.45945945945946,9.45945945945946,-1.6720026729695527,-1.3766686060396367,-2.179614076191714,-1.5111017840736118,-1.8595362367848796,1.8298012193976716,2.5623684394556023,16.404176197490923,2.614419032254768,8.80109727185504,-0.9645057022032759,0.4240187047434571,1.592240110215683,2.4539603824165623,2.0216376040483013,0.7370156171418794,0.8791957809029679,2.272324556657932,1.1209769486048653,1.6440567754704587,5.094797391055731,4.244768665341452,6.737840108770537,4.718600789126025,5.770423054381394,0.8741822631649225,0.42079669920054835,0.39433239210679905,-0.01312413641510752,0.1998098428162445
9.46946946946947,9.46946946946947,9.46946946946947,9.46946946946947,9.46946946946947,-1.6806784946419444,-1.3715982559661195,-2.1620838814173498,-1.4856643167594081,-1.8380777520854994,1.8371608279270932,2.571324336764918,16.428241920157678,2.6259283107701097,8.818299154193449,-0.9133658630246091,0.4664388885593714,1.6594297524927748,2.5008144251591555,2.0790824095020777,0.7457216563343636,0.8833467664117913,2.2761560939267773,1.1207387767548735,1.6459451497788895,5.122942664499528,4.230784218758564,6.686650674929828,4.642837125342618,5.70704929191457,0.8652845112689113,0.40857028984262544,0.37120885566157646,-0.0344625601095914,0.17748741581688995
9.47947947947948,9.47947947947948,9.47947947947948,9.47947947947948,9.47947947947948,-1.6888381523735871,-1.3661062153407755,-2.1438906918117557,-1.4597715683050907,-1.8160558918251832,1.8446111090592672,2.58032571848208,16.452353626435077,2.637440939413682,8.835526601176735,-0.8619520977022856,0.5087126422510952,1.7260968016700826,2.546903004548072,2.1358841512647695,0.7543372782962835,0.8873747084360586,2.2797554839704364,1.1202870301271697,1.6476097381605401,5.149527835578236,4.2155119260321,6.6334260055980385,4.56566120834743,5.641938926631986,0.8561168997298381,0.3962126094655784,0.3479493734218937,-0.05579638011000477,0.15509741153552847
9.48948948948949,9.48948948948949,9.48948948948949,9.48948948948949,9.48948948948949,-1.6964791787169282,-1.3601941715114818,-2.125040084794287,-1.4334314357581135,-1.7934773858242172,1.8521512164608496,2.589371373417009,16.47650900275308,2.6489547573588874,8.852777366755266,-0.8102800632535883,0.5508270978398312,1.7922209662791917,2.592212101613728,2.1920255452680153,0.7628597957324003,0.8912783118039425,2.2831214014639394,1.119621787320233,1.6490498983114854,5.174544836912961,4.1989564572391815,6.578182336294811,4.487096554389972,5.575111807244122,0.8466822262004808,0.3837274247502257,0.3245610370142026,-0.07711909984028817,0.1326466521888871
9.4994994994995,9.4994994994995,9.4994994994995,9.4994994994995,9.4994994994995,-1.7035992641386688,-1.3538639396490162,-2.1055378378078524,-1.4066519522232563,-1.7703491332360757,1.859780275920932,2.5984600763338763,16.500705720352624,2.660467602935523,8.870049196664484,-0.7583654950604537,0.5927694360489401,1.8577821204441833,2.6367279348983628,2.2474895087432363,0.7712865497586636,0.8950563192420773,2.2862525922652885,1.1187431919458835,1.6502650563102526,5.1979860786244725,4.181122872994087,6.520936516881769,4.407167102084222,5.506588304737656,0.8369833695837852,0.3711185411288027,0.3010509771707819,-0.09842422621004579,0.11014197837516375
9.50950950950951,9.50950950950951,9.50950950950951,9.50950950950951,9.50950950950951,-1.7101962577202439,-1.3471174621924211,-2.085389926556944,-1.3794412844150454,-1.7466782004444887,1.8674973856178285,2.607590588324532,16.52494143599552,2.671977314288034,8.887339829111705,-0.7062242020781708,0.63452689020548,1.9227603100054815,2.680436964647407,2.302259165418547,0.7796149107111338,0.89870751175766,2.28914787379604,1.1176514525844978,1.651254706791396,5.219844450635878,4.162016622901391,6.46170600642323,4.325897205114564,5.436389306165813,0.8270232891551738,0.35838980162591555,0.27742636155842615,-0.11970527159105956,0.08759024699137449
9.51951951951952,9.51951951951952,9.51951951951952,9.51951951951952,9.51951951951952,-1.7162681678100058,-1.3399568082556348,-2.0646025231853447,-1.3518077301695413,-1.7224718189096375,1.8753016163942562,2.6167616571860917,16.54921379267873,2.683481730033806,8.904646995465194,-0.6538720620217615,0.6760867501256681,1.9871357585913285,2.7233258969272027,2.3563178506527196,0.7878422789459959,0.9022307090088909,2.291806135400094,1.116346842720449,1.6520184130982007,5.2401133248292044,4.141643543890723,6.40050886786155,4.24331162481551,5.364536208281706,0.8168050236604014,0.34554508568807074,0.2536943925959289,-0.14095575579210523,0.06499832914577319
9.52952952952953,9.52952952952953,9.52952952952953,9.52952952952953,9.52952952952953,-1.7218131626269164,-1.332384172995569,-2.0431819943940677,-1.323759715916251,-1.697737382964134,1.883192012040839,2.6259720178025647,16.573520420352843,2.6949786899213075,8.921968420945339,-0.6013250165315078,0.7174363659830837,2.05088887363504,2.7653816876678246,2.4096491165046445,0.795966085630422,0.905624769663645,2.294226338680591,1.1148297006577905,1.6525558074144662,5.2587865570552275,4.120009858433629,6.337363762508754,4.159435522627428,5.291050911016645,0.8063316903892352,0.33258830800213524,0.22986230526102214,-0.16216920803147494,0.04237310806597831
9.53953953953954,9.53953953953954,9.53953953953954,9.53953953953954,9.53953953953954,-1.7268295708155603,-1.3244018769418306,-2.0211348995000993,-1.295305794110941,-1.6724824475594557,1.8911675895878373,2.635220392530405,16.59785893664449,2.7064660354878725,8.939301825317632,-0.548599066319098,0.7585631521584351,2.114000252336212,2.806591546629777,2.4622367367367426,0.803983793524042,0.9088885917462606,2.2964075178147945,1.113100429416207,1.6528665908753337,5.2758584889959455,4.097122172643115,6.272289944356073,4.07429445243062,5.215955810805355,0.7956064842252384,0.31952341730309,0.20593736488743802,-0.1833391689066013,0.01972147700344548
9.54954954954955,9.54954954954955,9.54954954954955,9.54954954954955,9.54954954954955,-1.7313158819523171,-1.3160123652882871,-1.9984679884365406,-1.2664546406301207,-1.6467147259635229,1.8992273396050205,2.6445054915878683,16.62222694758251,2.717941610716929,8.956644923587348,-0.49571026629587006,0.7994545910697177,2.1764506875640603,2.8469429412933573,2.514064711750805,0.8118928977507839,0.9120211129723417,2.2983487798468887,1.1111594966072702,1.6529505336571229,5.291323949879137,4.072987474256431,6.205307254203183,3.9879143527600456,5.139273793760181,0.7846326766719499,0.30635439517143637,0.1819268649527692,-0.20445919236018728,-0.0029496628650783063
9.55955955955956,9.55955955955956,9.55955955955956,9.55955955955956,9.55955955955956,-1.7352707470025328,-1.3072182071466951,-1.9751881996947545,-1.2372150521280048,-1.62044208741012,1.9073702265095895,2.65382601344806,16.646622048327636,2.7294032626944773,8.973995426695643,-0.4426747206846355,0.8400982369815997,2.238221173701102,2.886423600669498,2.5651172734547627,0.81969092656085,0.9150213110714734,2.300049304958582,1.1090074342910312,1.6528074750461463,5.305178258044463,4.0476131305017145,6.136436113608889,3.9003215389030808,5.061028228696326,0.7734136148557569,0.29308525482062475,0.15783812485779503,-0.22552284764223934,-0.025633404538478316
9.56956956956957,9.56956956956957,9.56956956956957,9.56956956956957,9.56956956956957,-1.7386929787285574,-1.2980220947626193,-1.9513026582091473,-1.207595943356747,-1.5936725547008788,1.915595188882056,2.6631806452355535,16.671041823905462,2.7408488422646036,8.991351042216866,-0.38950857811657114,0.8804817197928734,2.2992929124254022,2.925021519030941,2.615378890058904,0.8273754420825961,0.9178882040977516,2.3015083467174433,1.1066448388129992,1.6524373234864893,5.31741722236066,4.021006885849148,6.065697518665125,3.811542694882723,4.981242960010272,0.7619527205057605,0.2797200398748732,0.13367848769795332,-0.2465237212674119,-0.04832283729393383
9.57957957957958,9.57957957957958,9.57957957957958,9.57957957957958,9.57957957957958,-1.7415815520485212,-1.2884268426938807,-1.9268186731852308,-1.1776063444507703,-1.5664143017605514,1.9239011397899786,2.672568063126451,16.69548384994251,2.752276204683849,9.008709475056909,-0.336228026714673,0.9205927488008218,2.359647318429616,2.962724959562602,2.664834270800078,0.834944041064087,0.9206208507280305,2.3027252323028993,1.1040723706215507,1.6518400566067355,5.328037143493387,3.993176859647317,5.993113033596164,3.721604865328676,4.899942300413541,0.7502534889109512,0.26626282313774874,0.1094553180276363,-0.2674554189670626,-0.07101104879067958
9.58958958958959,9.58958958958959,9.58958958958959,9.58958958958959,9.58958958958959,-1.7439356043457446,-1.2784353869517862,-1.901743735871624,-1.1472553981760176,-1.538675651146319,1.932286967119465,2.6819869327517765,16.719945693405123,2.7636832102742166,9.026068428152337,-0.2828492891652679,0.9604191164413551,2.4192660250751,2.9995224579300075,2.713468370592455,0.8423943556040997,0.923218350547802,2.3036993627098123,1.101290754065831,1.6510157212256291,5.337034815023347,3.9641315436455016,5.918704784184981,3.6305354472387936,4.817151023524015,0.7383194878550062,0.25271770535188587,0.0851759996179896,-0.2883115676354252,-0.09369112717422631
9.5995995995996,9.5995995995996,9.5995995995996,9.5995995995996,9.5995995995996,-1.7457544357286874,-1.268050784105397,-1.8760855172766755,-1.1165523571449585,-1.5104650715118977,1.9407515339143282,2.691435909604069,16.744424913340993,2.77506772507463,9.043425603170116,-0.229388617779084,0.999948702003776,2.4781308899793646,3.035402825764736,2.76126639460342,0.8497240538723535,0.9256798443246147,2.3044302129295935,1.0983007771742035,1.6499644333366772,5.344407524414331,3.933879799402619,5.842495451028785,3.5383621816333966,4.732894356317066,0.7261543565290377,0.23908881395022008,0.06084793320889849,-0.3090858172693107,-0.11635616318039624
9.60960960960961,9.60960960960961,9.60960960960961,9.60960960960961,9.60960960960961,-1.7470375092413561,-1.257276210349116,-1.849851865830402,-1.085506580998205,-1.4817911750272097,1.9492936787228048,2.7009136394470548,16.768919061623073,2.7864276214906405,9.060778701207713,-0.17586228954338357,1.0391694753190468,2.5362240005351664,3.070355154065794,2.808213802753215,0.85693084081875,0.928004514268954,2.3049173321087792,1.0951032914133214,1.6486863780716954,5.350153053830915,3.902430855583659,5.764508262625758,3.445113145104994,4.6471979714388105,0.713761804422621,0.22538030179911803,0.03647853425584506,-0.3297718429007432,-0.13899925223853932
9.61961961961962,9.61961961961962,9.61961961961962,9.61961961961962,9.61961961961962,-1.7477844510241094,-1.2461149605338733,-1.8230508049924565,-1.054127533553592,-1.4526627147544109,1.957912215951721,2.7104187587282764,16.793425683695677,2.797760778942184,9.078125423493358,-0.12228660116666466,1.078069500420434,2.593527679359572,3.104368816515891,2.8542963141369526,0.8640124588714031,0.9301915842825016,2.305160343685037,1.09169921142789,1.647181809643304,5.354269680805543,3.8697943051443957,5.684766988295134,3.3508167412659966,4.560087979383817,0.7011456101934407,0.21159634593378418,0.012075230672321982,-0.3503633465219429,-0.161613496573283
9.62962962962963,9.62962962962963,9.62962962962963,9.62962962962963,9.62962962962963,-1.7479950504248134,-1.234570447162207,-1.795690530806853,-1.022424779923592,-1.4230885819810708,1.966605936228003,2.7199498949945498,16.817942319322526,2.8090650845091933,9.095463472086257,-0.0686778641174399,1.1166369391754183,2.650024489671319,3.1374334727116087,2.8994999113676725,0.8709666886232499,0.9322403201936996,2.305158945500553,1.0880895147612013,1.6454510512664,5.356756178754801,3.8359801024052635,5.603295930932742,3.2555016920970226,4.471590920539656,0.6883096205158997,0.19774114628633205,-0.012354539431508743,-0.3708540590020712,-0.18419200730418256
9.63963963963964,9.63963963963964,9.63963963963964,9.63963963963964,9.63963963963964,-1.7476692600603128,-1.222646199347548,-1.7677794094041963,-0.9904079836019398,-1.3930778035113187,1.9753736067674195,2.7295056673101246,16.842466503336492,2.820338433574867,9.112790550576536,-0.015052399658602774,1.1548600548877612,2.7056972405948536,3.1695390713064873,2.9438108448390987,0.8777913495070324,0.9341500299805483,2.304912909892763,1.0842752415565262,1.6434944950586232,5.357611817344748,3.8009985600152683,5.520119919604267,3.1591970291984186,4.381733757100711,0.6752577489090429,0.18381892440690645,-0.03680333001322332,-0.39123774199515426,-0.20672790654262663
9.64964964964965,9.64964964964965,9.64964964964965,9.64964964964965,9.64964964964965,-1.7468071958281994,-1.2103458617380198,-1.739325974452174,-0.9580869035203577,-1.3626395389157806,1.984213971750445,2.73908468667742,16.866995766390843,2.8315787304664024,9.130104364784714,0.03857346612110662,1.1927272158686382,2.7605289923894256,3.2006758530660626,2.9872156369068175,0.8844843004584447,0.9359200639805689,2.3044220837624163,1.0802574942394565,1.6413126019198505,5.356836362705148,3.7648603458068712,5.435264301978425,3.0619320849476828,4.290543864853723,0.6619939745441505,0.1698339221782436,-0.06126368936492475,-0.4115081898386049,-0.2292143294853648
9.65965965965966,9.65965965965966,9.65965965965966,9.65965965965966,9.65965965965966,-1.7454091368688758,-1.197673193405092,-1.7103389245550922,-0.9254713910762757,-1.3317830777411461,1.993125752705131,2.7486855564602055,16.891527635711768,2.842783889092993,9.147402623460477,0.09218340727702413,1.2302268989757448,2.814503061601646,3.2308343538339335,3.0297010859865994,0.8910434405672453,0.9375498150878689,2.3036863886189267,1.0760374371812902,1.6389059013907514,5.3544300774926,3.727576479542807,5.348754936602429,2.9637364835654627,4.198049024837573,0.6485223410323668,0.15579040052406554,-0.08572816238171486,-0.4316592314417624,-0.25164442650401647
9.66966966966967,9.66966966966967,9.66966966966967,9.66966966966967,9.66966966966967,-1.743475525477927,-1.1846320666974122,-1.6808271206032417,-0.8925713871324525,-1.3005178366802148,2.0021076488968617,2.7583068728091034,16.916059635851877,2.853951833580899,9.164683038980558,0.14576110297835942,1.2673476931193042,2.86760302613995,3.2600054074079576,3.071254270568617,0.8974667097161341,0.9390387189372487,2.302705820603022,1.0716162963435687,1.6362749914904546,5.350393720802489,3.6891583295558106,5.260618185022032,2.864640132092868,4.10427741487982,0.6348469551927298,0.1416926381116968,-0.11018929283116771,-0.45168473216388016,-0.2740113652299272
9.67967967967968,9.67967967967968,9.67967967967968,9.67967967967968,9.67967967967968,-1.7410069669688293,-1.1712264660601803,-1.6507995830729096,-0.8593969189894114,-1.2688533567032825,2.0111583377248876,2.767947225089277,16.940589289444564,2.865080498905399,9.181943328045486,0.19929024247635618,1.3040783027339082,2.9198127302694084,3.288180148325696,3.1118625531463384,0.9037520892072014,0.9403862540752944,2.3014804504866686,1.0669953589038677,1.633420538533369,5.344728547929852,3.6496176092823034,5.170880903748604,2.7646732112828274,4.0092576010126,0.6209719858009837,0.12754493004930195,-0.13463962562310547,-0.47157859568098426,-0.29630833263373585
9.68968968968969,9.68968968968969,9.68968968968969,9.68968968968969,9.68968968968969,-1.7380042294860327,-1.157460486820418,-1.620265489277852,-0.825958097331612,-1.2367993001517434,2.020276475125501,2.777605196310179,16.965114117958905,2.876167831519427,9.199181212375036,0.2527545300693024,1.3404075512151334,2.9711162895253813,3.3153500145582666,3.151513584058906,0.9098976023757599,0.941591942118407,2.3000104236502783,1.0621759728629614,1.6303432769252186,5.337436309979156,3.6089663736910818,5.07957043607565,2.663866166408276,3.913018528770498,0.6069016623195477,0.1133515865781406,-0.1590717090789922,-0.4913347658410401,-0.3185285370990225
9.6996996996997,9.6996996996997,9.6996996996997,9.6996996996997,9.6996996996997,-1.7344682437684826,-1.1433383339384988,-1.5892341705730701,-0.7922651131482893,-1.204365447794794,2.029460695981744,2.787279363557229,16.9896316424549,2.887211789978703,9.216394419402103,0.30613769006287944,1.3763243843198893,3.021498095544515,3.3415067501117877,3.1901953052458283,0.9159013151913687,0.9426553478977149,2.2982959600372075,1.057159546633477,1.6270440089383527,5.328519253323196,3.567217015608083,4.986714603747289,2.5622496979899716,3.815589514373018,0.5926402736090339,0.09911693176023453,-0.1834780972002517,-0.5109472285068589,-0.3406652104894029
9.70970970970971,9.70970970970971,9.70970970970971,9.70970970970971,9.70970970970971,-1.7304001028636478,-1.1288643207263316,-1.5577151095117385,-0.7583282346298976,-1.171561695850133,2.0387096145395156,2.7969682984252815,17.014139384338847,2.898210345563178,9.233580682964856,0.35942347172434014,1.4118178735294622,3.070942820811608,3.3666424075356116,3.227895953912843,0.9217613368458709,0.9435760795908316,2.2963373540855536,1.0519475486101668,1.6235236044664008,5.317980118911204,3.524382261938382,4.892341698481216,2.459854752446758,3.7170002357943757,0.5781921666217041,0.08484530216185096,-0.20785135193481882,-0.5304100133861837,-0.3627116102084422
9.71971971971972,9.71971971971972,9.71971971971972,9.71971971971972,9.71971971971972,-1.7258010617921447,-1.1140428675325769,-1.5257179369561542,-0.7241578040411026,-1.1383980529695643,2.0480218248299558,2.806670567453767,17.03863486611858,2.9091614828945813,9.250737743996913,0.41259565422900724,1.4468772193742339,3.1194354233209065,3.3907493503365997,3.264604066107841,0.9274758203282645,0.9443537888404151,2.2941349746372817,1.0465415067219264,1.619783000758347,5.30582214142643,3.480475169786537,4.796480473348742,2.3567125126711286,3.617280723723299,0.563561745077264,0.07054104553319995,-0.23218404544123517,-0.5497171958484003,-0.38466102125176116
9.72972972972973,9.72972972972973,9.72972972972973,9.72972972972973,9.72972972972973,-1.7206725371630622,-1.0988785003953039,-1.4932524291435856,-0.6897642345712767,-1.1048846371904273,2.057395901097978,2.8163847325633555,17.063115612158366,2.920063200549911,9.267863351215352,0.46563805159758737,1.4814917547190607,3.166961151150417,3.4138202552986963,3.3003084802057545,0.9330429629862298,0.9449881708594942,2.2916892648246976,1.0409430079656983,1.6158232021321035,5.292049048293436,3.4355091224764944,4.6991601340145355,2.2528543885329575,3.516461352415616,0.5487534681213984,0.056208519484749205,-0.25646876234960037,-0.5688628987273178,-0.4065067582507076
9.73973973973974,9.73973973973974,9.73973973973974,9.73973973973974,9.73973973973974,-1.7150161067401013,-1.083375849662495,-1.4603285047079158,-0.6551580071634543,-1.0710316728537734,2.0668303982368115,2.8261093514940265,17.08757914943322,2.9309135116706555,9.284955261806338,0.5185345176227975,1.515650948008316,3.2135055469478346,3.4358481147071007,3.3349983403013668,0.938461007074147,0.9454789645235293,2.2890007419343106,1.0351536979224034,1.6116452796676755,5.276665058535415,3.3894978254722425,4.600410329838714,2.1483120073142903,3.414572830442397,0.5337718489674558,0.041852090160558214,-0.2806981020186888,-0.5878412941094704,-0.42824216750697586
9.74974974974975,9.74974974974975,9.74974974974975,9.74974974974975,9.74974974974975,-1.7088335089586646,-1.0675396485808217,-1.4269562216579859,-0.6203496673227145,-1.036849487490236,2.076323852228433,2.8358429782443997,17.112023008282414,2.941710444567576,9.302011242108172,0.571268950783803,1.5493444064696067,3.259054452326727,3.456826238476362,3.368663099508995,0.9437282402874321,0.9458259524491818,2.2860699972481267,1.029175280255044,1.6072503708800037,5.259674881481859,3.34245530220048,4.500261144844048,2.043117204078107,3.3116461913364867,0.5186214535216964,0.027476130909037604,-0.3048646807885467,-0.6066466051073994,-0.449860629017551
9.75975975975976,9.75975975975976,9.75975975975976,9.75975975975976,9.75975975975976,-1.702126642394046,-1.0513747318531168,-1.3931457743135618,-0.5853498219049617,-1.0023485086745387,2.085874780589747,2.8455841635121986,17.136444723161958,2.9524520433208616,9.319029068291515,0.6238252991469754,1.5825618792751925,3.3035940121716454,3.4767482561817475,3.4012925231680504,0.9488429962830333,0.9460289610597648,2.2828976958624168,1.0230095161891366,1.6026396793715916,5.241083715327025,3.2943958897765477,4.398743088550956,1.9373020119739939,3.20771278414026,0.5033068989925228,0.013085020951535097,-0.32896113422788403,-0.6252731076173709,-0.47135555848936167
9.76976976976977,9.76976976976977,9.76976976976977,9.76976976976977,9.76976976976977,-1.6948975651808773,-1.0348860341649875,-1.358907490199855,-0.550169135887083,-0.9675392608495984,2.095481682824379,2.855331455135713,17.1608418333958,2.9631363683754746,9.336006527036632,0.676187565251472,1.6152932606601427,3.34711067885084,3.495608118993269,3.4328766919535063,0.9538036551859269,0.9460878606373598,2.279484576484019,1.0166582239756283,1.5978144744650205,5.2208972455395894,3.2453342346349516,4.295887086683155,1.8308986524836692,3.10280426385749,0.4878328524841147,-0.001316855950843368,-0.3529801193755756,-0.6437151320609977,-0.4927204093430323
9.77977977977978,9.77977977977978,9.77977977977978,9.77977977977978,9.77977977977978,-1.6871484943840154,-1.0180785886810166,-1.3242518269015464,-0.5148183291194657,-0.9324323621211947,2.105143040879944,2.8650833985361235,17.18521188392555,2.973761497131499,9.352941416207434,0.7283398109781568,1.6475285929962837,3.389591216335306,3.5134001015117824,3.463406004890319,0.9586086440814594,0.9460025653615798,2.275831451204236,1.0101232783364655,1.5927760908154622,5.199121643123994,3.195285288065788,4.191724471746751,1.7239395256093408,2.996952581812233,0.4722040295748993,-0.015725112831773132,-0.3769143169755887,-0.6619670651102358,-0.51394867470512
9.78978978978979,9.78978978978979,9.78978978978979,9.78978978978979,9.78978978978979,-1.6788818053210581,-1.0009575255110108,-1.2891893688772667,-0.479308173061862,-0.8970385210241771,2.11485731961065,2.8748385371605547,17.209552426058444,2.984325524529327,9.36983154552207,0.7802661624003763,1.679258069821002,3.431022704222911,3.530118803506603,3.4928711822708918,0.9632564374933875,0.9457730333349691,2.2719392052503977,1.0034066098929786,1.5875259280033136,5.175763562734031,3.1442643016584464,4.086286973485648,1.6164572000078774,2.890189975917663,0.45642519288128885,-0.030135360855203908,-0.4007564337046617,-0.6800233513952286,-0.5350338893882329
9.7997997997998,9.7997997997998,9.7997997997998,9.7997997997998,9.7997997997998,-1.670100030836697,-0.9835280701467607,-1.25373082423551,-0.44364948750359856,-0.861368533261199,2.124622967245105,2.8845954129257203,17.23386101821344,2.994826563629489,9.38667473721993,0.8319508146151159,1.7104720388199817,3.4713925416663733,3.545759151554103,3.521263268474697,0.9677455578474674,0.9453992665950327,2.2678087967151632,0.9965102045772605,1.582065450107071,5.150830140639218,3.092286822653968,3.9796067092162026,1.5084844030738,2.7825489608578327,0.4405011506071205,-0.04454321065140083,-0.42449920439204863,-0.6978784951944798,-0.5559696318584275
9.80980980980981,9.80980980980981,9.80980980980981,9.80980980980981,9.80980980980981,-1.6608058605291296,-0.9657955418697923,-1.2178870214729578,-0.40785313726912575,-0.8254332784149693,2.134438415859169,2.894352566662031,17.25813522666502,3.0052627461869594,9.403468826724808,0.8833780365530661,1.741161004762969,3.5106884512039,3.560316400576804,3.548573634689191,0.9720745759204574,0.9448813111128914,2.263441256263649,0.9894361030267184,1.5763961852565793,5.124328992544606,3.039368689207482,3.8717161740440456,1.4000540109741153,2.6740623181853342,0.424436755079245,-0.05894427365312629,-0.44813539423065996,-0.7155270621068425,-0.576749526189283
9.81981981981982,9.81981981981982,9.81981981981982,9.81981981981982,9.81981981981982,-1.6510021399287664,-0.9477653521305937,-1.181668906176208,-0.37193002890991195,-0.7892437166350226,2.1443020818537177,2.9041085385580203,17.28237262628469,3.015632223219767,9.42021166330405,0.9345321757661356,1.771315632391672,3.548898482491322,3.5737861352824867,3.574793981531207,0.9762421112743921,0.9442192567785614,2.2588376868184636,0.9821863999619813,1.5705197251667884,5.096268211264668,2.9855260255621574,3.76264823096606,1.2911990386380212,2.5647630863378827,0.40823690126970597,-0.07333416343155538,-0.4716578009789228,-0.7329636807048135,-0.5973672440020638
9.82982982982983,9.82982982982983,9.82982982982983,9.82982982982983,9.82982982982983,-1.6406918696294834,-0.9294430028998106,-1.1450875376879164,-0.33589110738368927,-0.7528108853000192,2.154212366437173,2.9138618686049664,17.306570801279793,3.0259331655717263,9.436901110723475,0.9853976631909507,1.800926749258912,3.586011015934593,3.586164271502891,3.5999163415680155,0.9802468326759998,0.943413237372867,2.253999263222762,0.9747632435483552,1.5644377246521632,5.066656364252,2.930775237136155,3.652436100860534,1.1819526297045342,2.454684550576872,0.39190652530496234,-0.08770849703151859,-0.49505925715269394,-0.7501830441686312,-0.6178165063913723
9.83983983983984,9.83983983983984,9.83983983983984,9.83983983983984,9.83983983983984,-1.6298782043726867,-0.9108340849919133,-1.108154085738361,-0.29974735272206204,-0.7161458956565894,2.164167656112645,2.923611097041555,17.330727345929485,3.036163764469127,9.453535047897871,1.0359590178868976,1.8299853485181725,3.6220147662215356,3.597447057431597,3.623933081737303,0.9840874585011355,0.9424634305259907,2.2489272318814035,0.9671688347410176,1.5581519011218936,5.035502490981563,2.8751330055240523,3.541113352368529,1.0723480464311022,2.3438602328509472,0.3754506029626071,-0.10206289630566542,-0.5183326322065541,-0.7671799119006796,-0.6380910858357146
9.84984984984985,9.84984984984985,9.84984984984985,9.84984984984985,9.84984984984985,-1.6185644520844669,-0.8919442763618459,-1.0708798270434594,-0.263509776687493,-0.6792599294357461,2.1741663231695503,2.9333547647984712,17.354839865317647,3.0463222320712093,9.47011136953686,1.0862008517472586,1.8584825916626884,3.656898785751784,3.6076310747607043,3.646836905665321,0.9877627571241044,0.9413700576626777,2.243622910380332,0.9594054266141551,1.5516640340560561,5.002816100191294,2.818616283414292,3.428713891669551,0.9624186595662688,2.2323238815877007,0.35887414815603985,-0.11639298924714339,-0.541470834703825,-0.7839491111197062,-0.6581848080923893
9.85985985985986,9.85985985985986,9.85985985985986,9.85985985985986,9.85985985985986,-1.6067540728661382,-0.8727793403751771,-1.0332761418702752,-0.22718941942068388,-0.6421642354478966,2.1842067261795366,2.943091413942766,17.378905976062484,3.0564068020142607,9.486627986785965,1.1361078741820148,1.8864098112132488,3.690652467963857,3.616713239715982,3.6686208558825024,0.991271547291759,0.9401333839341084,2.2380876870842963,0.9514753236742455,1.5449759644628893,4.968607166979895,2.761242289424179,3.3152719521546414,0.8521979381894805,2.1201094614165883,0.3421822114075557,-0.1306944113203852,-0.564466814474643,-0.8004855384343722,-0.6780915540761298
9.86986986986987,9.86986986986987,9.86986986986987,9.86986986986987,9.86986986986987,-1.5944506779384704,-0.8533451240522785,-0.9953545105710542,-0.19079734607937274,-0.6048701261574894,2.194287210496591,2.9528195881218737,17.40292330704256,3.0664157299491586,9.503082827862642,1.1856648967708856,1.9137585133538901,3.7232655505583656,3.6246908039901595,3.6892783159358817,0.9946126984822575,0.9387537181364618,2.232323020713034,0.9433808811576935,1.5380895943173505,4.932886129762727,2.7030285028540164,3.2008220840000217,0.7417194395211231,2.007251142826196,0.32537987831031406,-0.14496280678960016,-0.5873135647614385,-0.8167841613956522,-0.6978052617209225
9.87987987987988,9.87987987987988,9.87987987987988,9.87987987987988,9.87987987987988,-1.581658028539935,-0.833647556287066,-0.9571265100868545,-0.1543446434695698,-0.5673889742383403,2.2044061087611495,2.962537833007138,17.426889500119177,3.0763472940722125,9.51947383868711,1.2348568378851912,1.9405203805146845,3.7547281186163697,3.6315613555740827,3.7088030123976683,0.9977851312483715,0.9372314126161938,2.2263304398960395,0.9351245043130365,1.5310068859811212,4.895663887086687,2.6439926583619684,3.0853991436444828,0.6310167987058943,1.8937832917590103,0.3084722679796574,-0.15919383004456591,-0.6100041243511627,-0.8328400200276131,-0.7173199278244418
9.88988988988989,9.88988988988989,9.88988988988989,9.88988988988989,9.88988988988989,-1.568380034779303,-0.8136926460408482,-0.9186038104218273,-0.1178424166702586,-0.5297322091106866,2.214561741408076,2.9722446967367158,17.45080221085471,3.086199795649126,9.535798983507805,1.2836687272771308,1.966687273900832,3.7850306076119398,3.637322819485486,3.727189016769366,1.0007878175452416,0.9355668631620604,2.2201115427060607,0.9267086476679375,1.5237298616042376,4.856951794305092,2.584152740561279,2.969038283173707,0.5201237185726212,1.779740459146866,0.29146453149424967,-0.17338314692331502,-0.6325315796936176,-0.8486482283361069,-0.7366296098745309
9.8998998998999,9.8998998998999,9.8998998998999,9.8998998998999,9.8998998998999,-1.5546207544429427,-0.7934864805118294,-0.8797981710892278,-0.08130178565258941,-0.491911313461022,2.224752417178347,2.9819387303577236,17.474659109226796,3.095971559531931,9.552056245521193,1.3320857106350843,1.9922512359672953,3.8141638063180006,3.6419734583951566,3.744430747280861,1.0036197810424803,0.933760508883918,2.213667996171464,0.9181358142811873,1.5162606025085337,4.816761660113553,2.5235269785414842,2.8517749396147765,0.40907395937364055,1.66515737039024,0.2743618503275109,-0.18752643603131658,-0.6548890670052397,-0.8642039757949186,-0.7557284278571822
9.90990990990991,9.90990990990991,9.90990990990991,9.90990990990991,9.90990990990991,-1.5403843917571824,-0.7730352232808263,-0.8407214375302352,-0.04473388189459419,-0.45393781974577435,2.2349764336342863,2.991618488267491,17.49845788033812,3.105660934668736,9.568243627485861,1.3800930541035414,2.017204492838212,3.8421188596045863,3.6455118731503044,3.7605229705839367,1.006280097420526,0.931812832078338,2.2070015357676183,0.9094085549799483,1.5086012485530813,4.775105742947883,2.462133840315298,2.733644824144102,0.2979013285068657,1.550068914784615,0.2571694347698245,-0.2016193900567481,-0.6770697743577038,-0.879502528808916,-0.7746105660454622
9.91991991991992,9.91991991991992,9.91991991991992,9.91991991991992,9.91991991991992,-1.5256752961061164,-0.7523451124337642,-0.8013855375066739,-0.008149844992453893,-0.4158233066798899,2.2452320776781955,3.0012825286537845,17.522196225121576,3.1152662946061267,9.584359152330608,1.4276761487662941,2.041539456670365,3.8688872711286457,3.6479370031949756,3.775460803339692,1.0087678946511611,0.9297243580810776,2.2001139648874464,0.9005294675824671,1.5007539974818194,4.731996747245195,2.3999920271928548,2.6146839112120857,0.18663967022366867,1.4345101348971205,0.2398925223419977,-0.21565771708146075,-0.6990669437507033,-0.8945392321537566,-0.7932702747688364
9.92992992992993,9.92992992992993,9.92992992992993,9.92992992992993,9.92992992992993,-1.5104979607052424,-0.7314224586615228,-0.7618024774687339,0.028439180730650257,-0.37757939571139215,2.255517626074221,3.0109294139338725,17.545871861040617,3.12478603798407,9.600400863756391,1.4748205150915212,2.0652487279599767,3.8944609059145865,3.6492481268873904,3.7892397136993905,1.0110823532621063,0.9274956551064513,2.193007154291315,0.8915011961064956,1.4927211042535735,4.687447819569261,2.337120468085027,2.4949284275878103,0.07532285532571177,1.318516215896689,0.22253637620045957,-0.22963714188723583,-0.720873873168284,-0.9093095103917153,-0.8117018721623583
9.93993993993994,9.93993993993994,9.93993993993994,9.93993993993994,9.93993993993994,-1.4948570212313386,-0.7102736433377105,-0.721984338898797,0.06502204961706944,-0.3392177474829902,2.265831345973299,3.020557711192298,17.56948252278453,3.134218589023177,9.616366826831959,1.5215118073374136,2.0883250977921395,3.9188319928247712,3.6494448617141018,3.8018555226782844,1.0132227065856132,0.9251273340736518,2.185683041536423,0.8823264299636625,1.4845048803546717,4.641472544601367,2.273538313737547,2.3744148413270993,-0.03601522914613607,1.2021224748409753,0.2051062835346802,-0.24355340725693744,-0.7424839186180995,-0.9238088692631993,-0.8298997458951887
9.94994994994995,9.94994994994995,9.94994994994995,9.94994994994995,9.94994994994995,-1.4787572544089935,-0.6889051165749551,-0.6819432746324815,0.10158761806757083,-0.30075005828181345,2.276171495441014,3.0301659926172166,17.593025962958468,3.143562398004164,9.632255128582937,1.5677358179170031,2.110761550032186,3.9419931269192197,3.6485271644009236,3.8133044054220075,1.015188240990977,0.9226200484200744,2.178143630385868,0.8730079031400378,1.4761076930943609,4.594084940997838,2.209264930897697,2.2531798506673084,-0.14734069022765808,1.085364349923305,0.18760755395730022,-0.25740227527016335,-0.7638904961529723,-0.9380328970535311,-0.8478583548779199
9.95995995995996,9.95995995995996,9.95995995995996,9.95995995995996,9.95995995995996,-1.4622035765542252,-0.6673233952602992,-0.6416915051580266,0.13812474793353943,-0.26218805647835325,2.2865363239882215,3.03975283593518,17.616499952768038,3.152815941739378,9.648063878574249,1.6134784817208625,2.1325512634583466,3.963937271703797,3.6464953309205814,3.823582892365138,1.0169782961009013,0.9199744939017016,2.1703909901975664,0.8635483933631433,1.4675319648832443,4.545299457115564,2.1443198964153423,2.1312603728522257,-0.25861963934878396,0.9682773896829188,0.17004551788746092,-0.27117952859300176,-0.7850870838741426,-0.9519772659345805,-0.865572230948186
9.96996996996997,9.96996996996997,9.96996996996997,9.96996996996997,9.96996996996997,-1.4452010420756287,-0.6455350610703021,-0.6012413148951417,0.1746223099074654,-0.2235434989556961,2.29692407310426,3.0493168248442237,17.639902282698205,3.1619777240362335,9.663791209485646,1.658725880396365,2.1536876138350287,3.9846577612662055,3.643349996397096,3.8326878702815925,1.0185922649916497,0.9171914083806076,2.1624272552932173,0.8539507212556601,1.4587801724949543,4.49513096660675,2.078722991280096,2.0086935328904834,-0.3698182026495785,0.8508972421818047,0.15242552492782663,-0.28488097176149907,-0.8060672239155968,-0.9656377332808384,-0.883035980534045
9.97997997997998,9.97997997997998,9.97997997997998,9.97997997997998,9.97997997997998,-1.4277548419335133,-0.6235467584664514,-0.5606050484544558,0.2110691869106852,-0.18482816753013523,2.307332976792602,3.058856549445132,17.66323076318627,3.171046276152427,9.679435277680211,1.7034642465821968,2.174164175926108,4.004148302299134,3.6390921349069263,3.8406165832265304,1.0200295943769184,0.9142715715996501,2.1542546243075,0.8442177494760925,1.4498548463112906,4.4435947638843,2.01249419459645,1.885516652250915,-0.4809025312915849,0.7332596441514092,0.13475294223579454,-0.29850243245845,-0.8268245244088706,-0.9790101429595325,-0.900244286294628
9.98998998998999,9.98998998998999,9.98998998998999,9.98998998998999,9.98998998998999,-1.4098703020574939,-0.6013651926714932,-0.5197951068787046,0.24745427747734455,-0.1460538653642507,2.3177612621087667,3.0683706066707397,17.686483225288846,3.180020157242788,9.694994263765613,1.7476799680968413,2.1939747254476027,4.022402976009945,3.6337230591769347,3.8473666333694805,1.0212897847753828,0.911215804944416,2.145875359517704,0.83435238184665,1.4407585695510525,4.390706559459175,1.9456536774986817,1.7617672374982785,-0.5918388117613834,0.6154004101125341,0.11703315288938607,-0.3120397627831208,-0.8473526614277305,-0.9920904265943945,-0.9171919087375574
10.0,10.0,10.0,10.0,10.0,-1.3915528817230252,-0.5789971276273012,-0.47882394386679994,0.28376649913355384,-0.1072324133735496,2.328207149700345,3.077857600713158,17.709657521342482,3.188897954797628,9.710466373148018,1.7913595920797543,2.213113240959144,4.039416239916333,3.6272444201792697,3.8529359817184394,1.0223723906618596,0.9080249711924945,2.1372917861539977,0.8243575624686121,1.431493977482796,4.336482475151174,1.8782217970074147,1.6374829688728323,-0.7025932761632279,0.4973554214717283,0.09927155424831915,-0.32548884051351884,-0.8676453809121418,-1.00487460480269,-0.9338736878126381


==> fig/pendulum/nonlinear.csv <==
t,x_0_0,x_0_1,x_0_2,x_0_3,x_0_4,x_0_5,x_1_0,x_1_1,x_1_2,x_1_3,x_1_4,x_1_5,x_0_dt_0,x_0_dt_1,x_0_dt_2,x_0_dt_3,x_0_dt_4,x_0_dt_5,x_1_dt_0,x_1_dt_1,x_1_dt_2,x_1_dt_3,x_1_dt_4,x_1_dt_5,x_0_ddt_0,x_0_ddt_1,x_0_ddt_2,x_0_ddt_3,x_0_ddt_4,x_0_ddt_5,x_1_ddt_0,x_1_ddt_1,x_1_ddt_2,x_1_ddt_3,x_1_ddt_4,x_1_ddt_5
0.0,0.5349588394165039,2.2646775245666504,1.406530499458313,0.34830915927886963,1.8688395023345947,2.380711078643799,-2.942397117614746,-1.9533272981643677,-2.63572096824646,-2.9629085063934326,-2.334289312362671,-1.8145872354507446,1.0977163314819336,1.5553869009017944,1.779292106628418,2.759115695953369,1.6537362337112427,1.1172319650650024,0.19313128292560577,1.805263876914978,0.9373737573623657,0.3105648458003998,1.341284155845642,1.4628137350082397,-1.7025978565216064,-6.569454193115234,-4.787033557891846,-1.3194266557693481,-5.8632378578186035,-5.958279609680176,0.12311404198408127,-4.59952449798584,-0.9936283230781555,2.449877977371216,-2.6691527366638184,-5.846919059753418
0.01001001001001001,0.545523464679718,2.280668020248413,1.4242063760757446,0.3755595088005066,1.8848447799682617,2.39255952835083,-2.9404168128967285,-1.9348381757736206,-2.6262965202331543,-2.9596307277679443,-2.3211207389831543,-1.7997286319732666,1.0805130004882812,1.4901129007339478,1.7312538623809814,2.745392084121704,1.5953160524368286,1.058014154434204,0.19423367083072662,1.7582696676254272,0.9269930124282837,0.3348926901817322,1.3137928247451782,1.4035919904708862,-1.7346882820129395,-6.472858428955078,-4.810995578765869,-1.422391414642334,-5.809650421142578,-5.8741888999938965,0.09706316143274307,-4.788957595825195,-1.080277919769287,2.410477876663208,-2.823019504547119,-5.9848456382751465
0.02002002002002002,0.5559181571006775,2.2960379123687744,1.44136381149292,0.4026673138141632,1.900238275527954,2.4038264751434326,-2.938420534133911,-1.9168990850448608,-2.6171371936798096,-2.9561593532562256,-2.308244228363037,-1.7854863405227661,1.0629900693893433,1.4257975816726685,1.683000922203064,2.7306442260742188,1.5374313592910767,0.9996251463890076,0.19507437944412231,1.7094191312789917,0.9157961010932922,0.3588109016418457,1.2847870588302612,1.343022346496582,-1.7662419080734253,-6.378094673156738,-4.828455448150635,-1.5242575407028198,-5.755700588226318,-5.792728424072266,0.0709402933716774,-4.969583511352539,-1.155741572380066,2.3679890632629395,-2.9707190990448,-6.116274356842041
0.03003003003003003,0.5661406517028809,2.3108012676239014,1.4580187797546387,0.429623007774353,1.9150761365890503,2.4145145416259766,-2.9364120960235596,-1.8994859457015991,-2.608238935470581,-2.952498435974121,-2.29567813873291,-1.7718698978424072,1.04515540599823,1.3624210357666016,1.6345981359481812,2.7148823738098145,1.4800821542739868,0.942038357257843,0.19565372169017792,1.6588091850280762,0.9038442373275757,0.3822885751724243,1.2543455362319946,1.2811683416366577,-1.797251582145691,-6.285092353820801,-4.842508792877197,-1.6248786449432373,-5.703423976898193,-5.713909149169922,0.044777702540159225,-5.141263008117676,-1.2320746183395386,2.3224053382873535,-3.11083984375,-6.241292476654053
0.04004004004004004,0.5761875510215759,2.3249638080596924,1.4741774797439575,0.45642006397247314,1.9293725490570068,2.424628496170044,-2.9343936443328857,-1.8826035261154175,-2.5996201038360596,-2.9486520290374756,-2.2834365367889404,-1.758893609046936,1.0270122289657593,1.299964427947998,1.5860604047775269,2.698118209838867,1.4232466220855713,0.8852277994155884,0.19597026705741882,1.6065174341201782,0.8911349177360535,0.40529459714889526,1.2225265502929688,1.2180958986282349,-1.8277124166488647,-6.194444179534912,-4.855351448059082,-1.7244123220443726,-5.652641773223877,-5.637729644775391,0.018604973331093788,-5.306009769439697,-1.3070868253707886,2.2738847732543945,-3.245861291885376,-6.359969615936279
0.050050050050050046,0.5860564112663269,2.338529586791992,1.4898041486740112,0.4830509424209595,1.943131685256958,2.434173107147217,-2.932366132736206,-1.8662736415863037,-2.5912058353424072,-2.9446239471435547,-2.2715272903442383,-1.746565580368042,1.0085670948028564,1.2384133338928223,1.5375006198883057,2.680363893508911,1.3669136762619019,0.8291680216789246,0.1960260570049286,1.552618145942688,0.877508819103241,0.4278005361557007,1.1893819570541382,1.1538687944412231,-1.8576174974441528,-6.104327201843262,-4.846363067626953,-1.8228367567062378,-5.603396415710449,-5.563640117645264,-0.007547098211944103,-5.462191104888916,-1.4162251949310303,2.2224886417388916,-3.3758034706115723,-6.471831321716309
0.06006006006006006,0.5957451462745667,2.3515026569366455,1.5048635005950928,0.5095098614692688,1.9563562870025635,2.4431498050689697,-2.9303336143493652,-1.8505131006240845,-2.5829155445098877,-2.940418004989624,-2.259963035583496,-1.7348977327346802,0.9898254871368408,1.1777504682540894,1.489038348197937,2.661630392074585,1.31106436252594,0.7738370299339294,0.1958196461200714,1.4971884489059448,0.86279296875,0.44977867603302,1.1549617052078247,1.0885539054870605,-1.886960506439209,-6.016749382019043,-4.836507320404053,-1.920130729675293,-5.555723190307617,-5.49224328994751,-0.033648330718278885,-5.611678600311279,-1.5235384702682495,2.1682817935943604,-3.500694751739502,-6.577500820159912
0.07007007007007007,0.6052509546279907,2.3638863563537598,1.5193586349487305,0.5357897877693176,1.9690495729446411,2.4515602588653564,-2.928297758102417,-1.8353341817855835,-2.574758768081665,-2.936040163040161,-2.2487542629241943,-1.72389817237854,0.9707927107810974,1.1179529428482056,1.4406763315200806,2.641927480697632,1.255684494972229,0.7191371321678162,0.19535255432128906,1.44029700756073,0.8470185995101929,0.4711993932723999,1.119316816329956,1.022244930267334,-1.9157359600067139,-5.931726455688477,-4.826573848724365,-2.0162699222564697,-5.509659767150879,-5.437982559204102,-0.05966842174530029,-5.754566192626953,-1.6277202367782593,2.111328601837158,-3.6205554008483887,-6.669973373413086
0.08008008008008008,0.6145716309547424,2.375687599182129,1.5332956314086914,0.5618733763694763,1.9812134504318237,2.4594006538391113,-2.9262611865997314,-1.8207502365112305,-2.566744089126587,-2.93149471282959,-2.237910509109497,-1.7135751247406006,0.9514755606651306,1.058991551399231,1.3924131393432617,2.6212503910064697,1.2007577419281006,0.6649603843688965,0.19462580978870392,1.3820065259933472,0.8302171230316162,0.49202653765678406,1.082497000694275,0.9550447463989258,-1.9439371824264526,-5.8492631912231445,-4.816596031188965,-2.1166629791259766,-5.4652419090271,-5.387291431427002,-0.08557702600955963,-5.89094877243042,-1.7287508249282837,2.0485708713531494,-3.7354118824005127,-6.755977153778076
0.09009009009009009,0.6237045526504517,2.386908769607544,1.5466800928115845,0.5877236723899841,1.9928510189056396,2.4666740894317627,-2.924226760864258,-1.8067725896835327,-2.5588831901550293,-2.9267914295196533,-2.227440595626831,-1.7039366960525513,0.9318779110908508,1.000844120979309,1.3442528247833252,2.5995540618896484,1.1462677717208862,0.6112759113311768,0.1936398446559906,1.3223837614059448,0.8124199509620667,0.5122001767158508,1.0445529222488403,0.8870146870613098,-1.9715594053268433,-5.769375324249268,-4.804821491241455,-2.218132495880127,-5.4225053787231445,-5.339756965637207,-0.1113448515534401,-6.020915985107422,-1.8268287181854248,1.9818975925445557,-3.845287322998047,-6.835787296295166
0.10010010010010009,0.632646918296814,2.397554636001587,1.5595492124557495,0.6133341193199158,2.003965139389038,2.4733829498291016,-2.922196388244629,-1.7934128046035767,-2.5512025356292725,-2.9219350814819336,-2.2173545360565186,-1.694991946220398,0.9120076894760132,0.9434834122657776,1.296242356300354,2.5768508911132812,1.0921968221664429,0.5580506324768066,0.19239719212055206,1.2614914178848267,0.7936528325080872,0.5316953063011169,1.005532145500183,0.81821608543396,-1.9985966682434082,-5.692073345184326,-4.787930488586426,-2.318010091781616,-5.381481647491455,-5.295386791229248,-0.13694094121456146,-6.144547939300537,-1.922341227531433,1.9129095077514648,-3.9502077102661133,-6.90946626663208
0.11011011011011011,0.6413966417312622,2.407628297805786,1.5719202756881714,0.6386990547180176,2.014559268951416,2.479527711868286,-2.920172691345215,-1.7806817293167114,-2.543717622756958,-2.9169301986694336,-2.2076597213745117,-1.6867483854293823,0.8918691277503967,0.8868834376335144,1.2483994960784912,2.5531561374664307,1.0385277271270752,0.5052536129951477,0.19089922308921814,1.1993950605392456,0.7739466428756714,0.5504868030548096,0.9654871821403503,0.7487108111381531,-2.02504301071167,-5.617362022399902,-4.771406650543213,-2.415921926498413,-5.3422040939331055,-5.2541823387146,-0.16233661770820618,-6.261929512023926,-2.0146172046661377,1.841269612312317,-4.050195693969727,-6.977075576782227
0.12012012012012012,0.6499520540237427,2.4171338081359863,1.5837944746017456,0.6638129353523254,2.0246353149414062,2.485114336013794,-2.9181582927703857,-1.768589973449707,-2.536435127258301,-2.9117844104766846,-2.198364496231079,-1.6792118549346924,0.8714691400527954,0.8310207724571228,1.2007204294204712,2.5284905433654785,0.9852428436279297,0.4528542757034302,0.18914814293384552,1.136154055595398,0.7533326745033264,0.5685491561889648,0.9244664907455444,0.6785588264465332,-2.0508928298950195,-5.544688701629639,-4.755285263061523,-2.5117383003234863,-5.304699897766113,-5.216152667999268,-0.18750296533107758,-6.372572898864746,-2.103644371032715,1.767331600189209,-4.145276069641113,-7.038671970367432
0.13013013013013014,0.6583099365234375,2.426072835922241,1.5951768159866333,0.6886676549911499,2.0341944694519043,2.4901397228240967,-2.916156053543091,-1.7571461200714111,-2.5293636322021484,-2.9064993858337402,-2.1894772052764893,-1.6723893880844116,0.8508134484291077,0.7758543491363525,1.153199553489685,2.5028789043426514,0.9323241114616394,0.40081900358200073,0.18714599311351776,1.0718486309051514,0.7318433523178101,0.5858599543571472,0.8825176954269409,0.6078193187713623,-2.076141595840454,-5.481952667236328,-4.739598751068115,-2.6052422523498535,-5.26900053024292,-5.181299686431885,-0.21241044998168945,-6.47351598739624,-2.1894114017486572,1.6907821893692017,-4.235472202301025,-7.094305515289307
0.14014014014014015,0.6664687395095825,2.434443473815918,1.6060686111450195,0.713254451751709,2.043241500854492,2.494610548019409,-2.914167642593384,-1.746360182762146,-2.5225095748901367,-2.9010536670684814,-2.181004285812378,-1.6662843227386475,0.8299083709716797,0.721247673034668,1.1058341264724731,2.4763588905334473,0.8797534108161926,0.3491126000881195,0.18489643931388855,1.0065876245498657,0.7095125317573547,0.6023640632629395,0.8396906852722168,0.5365559458732605,-2.1007368564605713,-5.42920446395874,-4.724333763122559,-2.691895008087158,-5.235135078430176,-5.1511006355285645,-0.2370166927576065,-6.564809799194336,-2.2718985080718994,1.6061995029449463,-4.320808410644531,-7.143283843994141
0.15015015015015015,0.6744261384010315,2.442246198654175,1.6164727210998535,0.7375577092170715,2.0517773628234863,2.498537540435791,-2.912195920944214,-1.736240267753601,-2.5158801078796387,-2.895433187484741,-2.1729536056518555,-1.660880446434021,0.8087610602378845,0.667153537273407,1.0586200952529907,2.449014902114868,0.8275137543678284,0.2976812422275543,0.182402566075325,0.9404444694519043,0.6863723993301392,0.6180064678192139,0.7960342168807983,0.4648369550704956,-2.124433755874634,-5.379544258117676,-4.709316730499268,-2.771360158920288,-5.2028489112854,-5.125724792480469,-0.2612219750881195,-6.64991569519043,-2.3510549068450928,1.518942952156067,-4.40108585357666,-7.185565948486328
0.16016016016016016,0.682177722454071,2.44948410987854,1.6263924837112427,0.7615703344345093,2.059802293777466,2.501924991607666,-2.9102439880371094,-1.7267950773239136,-2.5094845294952393,-2.88964581489563,-2.1653335094451904,-1.6561776399612427,0.7873796224594116,0.6135414838790894,1.01155424118042,2.4208836555480957,0.775594174861908,0.24648672342300415,0.17966830730438232,0.8734799027442932,0.6624566316604614,0.6327672600746155,0.7516031861305237,0.39272481203079224,-2.1475157737731934,-5.332977771759033,-4.694850921630859,-2.8491110801696777,-5.1713433265686035,-5.103841781616211,-0.28508079051971436,-6.728896617889404,-2.426912546157837,1.4300585985183716,-4.475574493408203,-7.221870422363281
0.17017017017017017,0.6897240877151489,2.456158399581909,1.6358293294906616,0.7852881550788879,2.0673186779022217,2.5047762393951416,-2.908313512802124,-1.7180320024490356,-2.503326892852783,-2.883697032928467,-2.1581523418426514,-1.652184247970581,0.7657708525657654,0.5603795051574707,0.9646292924880981,2.3919827938079834,0.7239799499511719,0.19549109041690826,0.17669644951820374,0.8057551980018616,0.6377976536750793,0.6466304063796997,0.7064512372016907,0.32028284668922424,-2.1699795722961426,-5.2895121574401855,-4.680965900421143,-2.9251461029052734,-5.141818046569824,-5.0864057540893555,-0.3085663616657257,-6.801814079284668,-2.49946665763855,1.3396486043930054,-4.545280456542969,-7.250370502471924
0.18018018018018017,0.6970617175102234,2.4622719287872314,1.6447882652282715,0.8087078928947449,2.074329376220703,2.5071022510528564,-2.906406879425049,-1.709958791732788,-2.497413396835327,-2.877593517303467,-2.151414632797241,-1.6489372253417969,0.7439396977424622,0.5076375007629395,0.917841374874115,2.3623294830322266,0.6726511716842651,0.1446460783481598,0.17349238693714142,0.737331211566925,0.6124293804168701,0.6595816612243652,0.6606247425079346,0.24759888648986816,-2.191819906234741,-5.249153137207031,-4.667689323425293,-2.999467372894287,-5.1142964363098145,-5.073276519775391,-0.331651896238327,-6.868728160858154,-2.568711519241333,1.2478126287460327,-4.610230922698975,-7.271396160125732
0.19019019019019018,0.7041882872581482,2.467827081680298,1.6532694101333618,0.8318259119987488,2.080833673477173,2.508906126022339,-2.904527425765991,-1.7025820016860962,-2.491751194000244,-2.87134051322937,-2.1451263427734375,-1.6464378833770752,0.721894383430481,0.45528411865234375,0.8711829781532288,2.3319404125213623,0.6215870976448059,0.09391535073518753,0.17005862295627594,0.6682673692703247,0.5863841772079468,0.6716065406799316,0.6141723990440369,0.17473204433918,-2.213033676147461,-5.211904525756836,-4.655049800872803,-3.0720698833465576,-5.088799476623535,-5.063460826873779,-0.3543107807636261,-6.92969274520874,-2.6346447467803955,1.154639720916748,-4.670449733734131,-7.286943435668945
0.20020020020020018,0.7111032009124756,2.472827434539795,1.6612768173217773,0.8546387553215027,2.0868353843688965,2.5101964473724365,-2.902676820755005,-1.6959024667739868,-2.486344575881958,-2.864945650100708,-2.139292001724243,-1.6446926593780518,0.699638307094574,0.40328049659729004,0.8246479034423828,2.3008337020874023,0.5707682371139526,0.04328150674700737,0.16640041768550873,0.5986258387565613,0.5596964955329895,0.6826933026313782,0.5671412348747253,0.1017519012093544,-2.2336156368255615,-5.17971658706665,-4.643071174621582,-3.142850637435913,-5.065343379974365,-5.052219390869141,-0.3765183091163635,-6.983775615692139,-2.6972644329071045,1.0605396032333374,-4.725962162017822,-7.291849136352539
0.21021021021021022,0.7178032398223877,2.477285861968994,1.6688129901885986,0.877143383026123,2.0923354625701904,2.5110023021698,-2.9008572101593018,-1.6899068355560303,-2.481199264526367,-2.858405590057373,-2.133915424346924,-1.6437398195266724,0.6771801114082336,0.3515762388706207,0.7782284021377563,2.2690348625183105,0.5201746821403503,-0.007234708871692419,0.16252265870571136,0.5284749865531921,0.5323969125747681,0.6928360462188721,0.5195765495300293,0.028775883838534355,-2.2535626888275146,-5.151566505432129,-4.631777763366699,-3.209571599960327,-5.043948650360107,-5.041844367980957,-0.398248553276062,-7.031543731689453,-2.7565696239471436,0.9658722877502441,-4.776793479919434,-7.288503170013428
0.22022022022022023,0.7242873311042786,2.4812026023864746,1.6758838891983032,0.8993301391601562,2.0973355770111084,2.5113236904144287,-2.8990707397460938,-1.684598684310913,-2.476320266723633,-2.8517274856567383,-2.129000425338745,-1.6435728073120117,0.6545255184173584,0.300136536359787,0.7319231629371643,2.2365903854370117,0.4697849154472351,-0.05766405165195465,0.15842944383621216,0.45787787437438965,0.5045231580734253,0.7020263075828552,0.4715282917022705,-0.04414117708802223,-2.272869825363159,-5.126830101013184,-4.61981725692749,-3.272595167160034,-5.024631023406982,-5.0349555015563965,-0.4194774925708771,-7.073360919952393,-2.812474489212036,0.8702631592750549,-4.822965621948242,-7.279764652252197
0.23023023023023023,0.7305545210838318,2.48458194732666,1.682510495185852,0.921191930770874,2.101837635040283,2.5111632347106934,-2.8973209857940674,-1.6799790859222412,-2.4717135429382324,-2.8449201583862305,-2.12454891204834,-1.6441855430603027,0.6316800713539124,0.24892787635326385,0.6857438087463379,2.2035255432128906,0.41957664489746094,-0.10804371535778046,0.154126837849617,0.386889785528183,0.4761054217815399,0.7102553248405457,0.423039048910141,-0.11694394052028656,-2.291534662246704,-5.105518817901611,-4.607147693634033,-3.333890438079834,-5.0074028968811035,-5.031567096710205,-0.440181165933609,-7.1092681884765625,-2.864870309829712,0.7737199664115906,-4.864502429962158,-7.265659809112549
0.24024024024024024,0.7366023659706116,2.487424612045288,1.6886975765228271,0.9427264332771301,2.1058411598205566,2.5105178356170654,-2.8956127166748047,-1.676051139831543,-2.4673843383789062,-2.837994337081909,-2.1205663681030273,-1.6455698013305664,0.6086519956588745,0.1979154646396637,0.6396865248680115,2.169853448867798,0.3695313036441803,-0.158406063914299,0.14961369335651398,0.3155730068683624,0.4471804201602936,0.7175132632255554,0.3741578459739685,-0.1895786076784134,-2.309626579284668,-5.087639331817627,-4.595412254333496,-3.393479347229004,-4.992283821105957,-5.0316877365112305,-0.46232664585113525,-7.1392974853515625,-2.913956642150879,0.6763893365859985,-4.901426315307617,-7.246203422546387
0.2502502502502503,0.7424367666244507,2.4897336959838867,1.6944447755813599,0.9639301896095276,2.1093482971191406,2.509384870529175,-2.893972396850586,-1.6728166341781616,-2.463336706161499,-2.8309578895568848,-2.1170547008514404,-1.6477190256118774,0.5854446887969971,0.1470644325017929,0.5937427282333374,2.135594606399536,0.3196270167827606,-0.20878539979457855,0.1448686718940735,0.24398517608642578,0.4177798628807068,0.7237944602966309,0.324929416179657,-0.2619883120059967,-2.3271329402923584,-5.073472499847412,-4.584630012512207,-3.4513814449310303,-4.979283809661865,-5.034546375274658,-0.4856477677822113,-7.162955284118652,-2.9597361087799072,0.5785415768623352,-4.9337568283081055,-7.219821453094482
0.2602602602602603,0.7480552792549133,2.4915175437927246,1.699754238128662,0.9848000407218933,2.1123597621917725,2.507756233215332,-2.892404317855835,-1.670302152633667,-2.4595744609832764,-2.8238184452056885,-2.1140148639678955,-1.6506314277648926,0.5620662569999695,0.09633055329322815,0.5479021668434143,2.100764751434326,0.26984164118766785,-0.25920069217681885,0.13989371061325073,0.17220531404018402,0.38793888688087463,0.7290940284729004,0.27540165185928345,-0.33408573269844055,-2.3439812660217285,-5.064077377319336,-4.574820041656494,-3.50760817527771,-4.968415260314941,-5.039238452911377,-0.5082682967185974,-7.178187370300293,-3.002211093902588,0.4802852272987366,-4.9615159034729,-7.184594631195068
0.2702702702702703,0.7534555792808533,2.492788553237915,1.7046250104904175,1.0053343772888184,2.1148762702941895,2.505629539489746,-2.8909003734588623,-1.6685315370559692,-2.456099510192871,-2.816584587097168,-2.1114494800567627,-1.6543011665344238,0.538526177406311,0.04568680748343468,0.5021536946296692,2.0653798580169678,0.2201545089483261,-0.3096805214881897,0.1347113996744156,0.1003134697675705,0.35768887400627136,0.733408510684967,0.22561803460121155,-0.40580350160598755,-2.359109401702881,-5.053547382354736,-4.5659990310668945,-3.5621752738952637,-4.959689617156982,-5.047530174255371,-0.5263846516609192,-7.1832499504089355,-3.041386365890503,0.3817247152328491,-4.98472261428833,-7.144057273864746
0.2802802802802803,0.7586342096328735,2.493575096130371,1.7090586423873901,1.0255299806594849,2.116899013519287,2.5029983520507812,-2.889441728591919,-1.6675395965576172,-2.452916145324707,-2.8092644214630127,-2.1093595027923584,-1.6587196588516235,0.5148406028747559,-0.004845019429922104,0.4564894437789917,2.029456615447998,0.17054373025894165,-0.36026182770729065,0.12935931980609894,0.028423380106687546,0.3270625174045563,0.7367356419563293,0.1756243258714676,-0.4770883023738861,-2.3733301162719727,-5.043575286865234,-4.55818510055542,-3.6150965690612793,-4.953113555908203,-5.059423446655273,-0.5428910851478577,-7.179882526397705,-3.077265739440918,0.28296801447868347,-5.0033955574035645,-7.098229885101318
0.2902902902902903,0.7635875344276428,2.493879556655884,1.71305513381958,1.045384168624878,2.1184275150299072,2.4998655319213867,-2.888028383255005,-1.667323350906372,-2.4500272274017334,-2.801865816116333,-2.1077466011047363,-1.6638762950897217,0.4910154938697815,-0.05529502406716347,0.41089779138565063,1.9930129051208496,0.12098872661590576,-0.4109805226325989,0.12384507805109024,-0.04340648278594017,0.2960946559906006,0.7390732765197754,0.12546764314174652,-0.5478887557983398,-2.386915683746338,-5.037026405334473,-4.551393032073975,-3.666388988494873,-4.948700904846191,-5.074925899505615,-0.5587418079376221,-7.171169757843018,-3.109853506088257,0.1841219961643219,-5.017552375793457,-7.0471272468566895
0.3003003003003003,0.7683156132698059,2.493701696395874,1.716614842414856,1.0648949146270752,2.1194636821746826,2.4962239265441895,-2.8866631984710693,-1.6678763628005981,-2.447434186935425,-2.7943971157073975,-2.1066102981567383,-1.6697614192962646,0.4670572876930237,-0.10569576174020767,0.36536940932273865,1.9560627937316895,0.07146706432104111,-0.46187126636505127,0.11817547678947449,-0.11512158066034317,0.26481691002845764,0.740421712398529,0.0751914530992508,-0.6181508898735046,-2.399862051010132,-5.033909797668457,-4.545635223388672,-3.7160706520080566,-4.946455955505371,-5.094044208526611,-0.5739201903343201,-7.157138347625732,-3.139155387878418,0.08529023081064224,-5.027212619781494,-6.9907546043396
0.3103103103103103,0.7728162407875061,2.493039608001709,1.7197381258010864,1.0840599536895752,2.120009183883667,2.4920716285705566,-2.8853471279144287,-1.6691904067993164,-2.4451403617858887,-2.786867380142212,-2.1059558391571045,-1.676365613937378,0.4429735839366913,-0.1560829132795334,0.31989309191703796,1.918623924255371,0.021963249891996384,-0.512972891330719,0.11235784739255905,-0.186671182513237,0.2332611083984375,0.740781307220459,0.024846097454428673,-0.6878228187561035,-2.4121687412261963,-5.034238338470459,-4.540925979614258,-3.763923168182373,-4.943690776824951,-5.116783618927002,-0.5884104371070862,-7.137805461883545,-3.1651768684387207,-0.01337780524045229,-5.030006408691406,-6.929121017456055
0.3203203203203203,0.7770883440971375,2.491891622543335,1.722425103187561,1.1028742790222168,2.1200859546661377,2.487406015396118,-2.8840835094451904,-1.6712576150894165,-2.4431474208831787,-2.779284715652466,-2.105808973312378,-1.6836766004562378,0.41876909136772156,-0.20648935437202454,0.2744581699371338,1.8807189464569092,-0.02750639244914055,-0.5643194913864136,0.10639825463294983,-0.25799867510795593,0.20146134495735168,0.7401556968688965,-0.02548791654407978,-0.7568510174751282,-2.4238340854644775,-5.037394046783447,-4.537275791168213,-3.8095285892486572,-4.940842628479004,-5.1431474685668945,-0.6021984219551086,-7.111937999725342,-3.1879265308380127,-0.11168332397937775,-5.026280403137207,-6.862226963043213
0.3303303303303303,0.7811304330825806,2.490248918533325,1.7246760129928589,1.1213366985321045,2.119694232940674,2.482222557067871,-2.8828718662261963,-1.6740790605545044,-2.4414565563201904,-2.771657705307007,-2.1061720848083496,-1.691684365272522,0.3944518268108368,-0.2569335103034973,0.22905558347702026,1.84236478805542,-0.07695764303207397,-0.6159470677375793,0.10030479729175568,-0.32901671528816223,0.16945137083530426,0.7385467290878296,-0.07576195895671844,-0.8251832723617554,-2.434856414794922,-5.042179584503174,-4.534699440002441,-3.8535754680633545,-4.9402666091918945,-5.173147201538086,-0.6152697205543518,-7.077066421508789,-3.207409620285034,-0.20962871611118317,-5.018120765686035,-6.790072917938232
0.34034034034034033,0.7849408984184265,2.488109588623047,1.7264909744262695,1.1394439935684204,2.118834972381592,2.476517915725708,-2.8817152976989746,-1.6776471138000488,-2.4400689601898193,-2.7639951705932617,-2.1070430278778076,-1.7003791332244873,0.3700270652770996,-0.30744239687919617,0.18367254734039307,1.803577184677124,-0.12641537189483643,-0.6678943634033203,0.09408365190029144,-0.39965975284576416,0.13726115226745605,0.7359601855278015,-0.1259334534406662,-0.8927670121192932,-2.4452338218688965,-5.05049467086792,-4.533199310302734,-3.896087169647217,-4.9419684410095215,-5.206779479980469,-0.6276109218597412,-7.036930561065674,-3.223634958267212,-0.3071112632751465,-5.00555419921875,-6.712647438049316
0.35035035035035034,0.7885190844535828,2.4854681491851807,1.7278697490692139,1.1571946144104004,2.1175074577331543,2.4702861309051514,-2.8806140422821045,-1.6819546222686768,-2.438986301422119,-2.7563064098358154,-2.108419895172119,-1.709749698638916,0.34550175070762634,-0.358052521944046,0.13829928636550903,1.7643722295761108,-0.17590142786502838,-0.7201987504959106,0.08774255961179733,-0.46987494826316833,0.1049264594912529,0.7324000597000122,-0.1759561002254486,-0.9595505595207214,-2.454965114593506,-5.062347888946533,-4.532789707183838,-3.9370856285095215,-4.945948600769043,-5.2442169189453125,-0.6392097473144531,-6.991554260253906,-3.2366080284118652,-0.4040268659591675,-4.988602638244629,-6.630125522613525
0.36036036036036034,0.7918627858161926,2.4823243618011475,1.728812336921692,1.1745857000350952,2.1157093048095703,2.4635214805603027,-2.879570960998535,-1.6869902610778809,-2.4382100105285645,-2.7486000061035156,-2.110300302505493,-1.7197871208190918,0.3208819627761841,-0.40879958868026733,0.09292609989643097,1.7247637510299683,-0.2254386991262436,-0.7728941440582275,0.08128895610570908,-0.5396100878715515,0.07247809320688248,0.7278732657432556,-0.225787952542305,-1.025481104850769,-2.4640491008758545,-5.077741622924805,-4.533209800720215,-3.9765939712524414,-4.952209949493408,-5.28535795211792,-0.6500544548034668,-6.940950870513916,-3.246128559112549,-0.5002735257148743,-4.967286586761475,-6.542374610900879
0.37037037037037035,0.794971764087677,2.4786736965179443,1.729319453239441,1.1916170120239258,2.113438606262207,2.4562182426452637,-2.8785858154296875,-1.6927448511123657,-2.4377410411834717,-2.7408852577209473,-2.112683057785034,-1.7304798364639282,0.2961745858192444,-0.4597187638282776,0.047543469816446304,1.6847668886184692,-0.27504509687423706,-0.8260205984115601,0.07473081350326538,-0.6088116765022278,0.03995173051953316,0.7223872542381287,-0.2753779888153076,-1.0905081033706665,-2.4724855422973633,-5.096681118011475,-4.534648895263672,-4.014636039733887,-4.959462642669678,-5.330142021179199,-0.6601342558860779,-6.885127067565918,-3.252342939376831,-0.5957509279251099,-4.939869403839111,-6.449309825897217
0.38038038038038036,0.7978447079658508,2.4745137691497803,1.7293881177902222,1.2082856893539429,2.1106913089752197,2.4483699798583984,-2.877662181854248,-1.6992087364196777,-2.4375805854797363,-2.733170747756958,-2.115569829940796,-1.7418158054351807,0.27138638496398926,-0.5108450651168823,0.0021409110631793737,1.6443976163864136,-0.3247308135032654,-0.8796126842498779,0.06807613372802734,-0.6774292588233948,0.007378693670034409,0.715950071811676,-0.3246658742427826,-1.154575228691101,-2.480271100997925,-5.119174957275391,-4.5372209548950195,-4.05104923248291,-4.96835470199585,-5.378650188446045,-0.6694385409355164,-6.824090003967285,-3.2553513050079346,-0.6902720332145691,-4.9072089195251465,-6.350741386413574
0.39039039039039036,0.8004804849624634,2.469841241836548,1.7290202379226685,1.2245737314224243,2.107464075088501,2.439969778060913,-2.8767993450164795,-1.7063719034194946,-2.437727928161621,-2.725466012954712,-2.118957042694092,-1.7537765502929688,0.2465231567621231,-0.5622135996818542,-0.04329286515712738,1.6036890745162964,-0.3745175302028656,-0.9337102174758911,0.06133193522691727,-0.745409369468689,-0.025208285078406334,0.7085890173912048,-0.37360385060310364,-1.2176264524459839,-2.4874064922332764,-5.145226001739502,-4.540899753570557,-4.081660270690918,-4.979564189910889,-5.431066036224365,-0.6779581308364868,-6.757843017578125,-3.255138874053955,-0.7794142365455627,-4.870256423950195,-6.246346473693848
0.40040040040040037,0.8028780817985535,2.4646527767181396,1.7282236814498901,1.240445613861084,2.103755235671997,2.431013584136963,-2.875999689102173,-1.7142226696014404,-2.438192844390869,-2.717808485031128,-2.122840166091919,-1.7663508653640747,0.22159196436405182,-0.613861620426178,-0.08875437825918198,1.5626908540725708,-0.42442718148231506,-0.9883521199226379,0.054506801068782806,-0.8127006888389587,-0.05776607245206833,0.7003796100616455,-0.42215147614479065,-1.2796058654785156,-2.4938907623291016,-5.174844264984131,-4.54254150390625,-4.109687805175781,-4.9930877685546875,-5.487186431884766,-0.6856852173805237,-6.686384677886963,-3.2494618892669678,-0.8553990721702576,-4.829033851623535,-6.136455535888672
0.41041041041041043,0.8050366044044495,2.4589428901672363,1.7270039319992065,1.2558743953704834,2.0995638370513916,2.421494245529175,-2.8752644062042236,-1.7227518558502197,-2.43898344039917,-2.710352897644043,-2.1272153854370117,-1.7795270681381226,0.19659920036792755,-0.6658243536949158,-0.1342366337776184,1.5214194059371948,-0.4744839370250702,-1.0435740947723389,0.047607749700546265,-0.8792502284049988,-0.0902506411075592,0.691490113735199,-0.47026512026786804,-1.3404576778411865,-2.4997119903564453,-5.208028793334961,-4.545375823974609,-4.136384963989258,-5.008917808532715,-5.546945571899414,-0.6926080584526062,-6.60971212387085,-3.240621328353882,-0.9206255078315735,-4.783568382263184,-6.021183967590332
0.42042042042042044,0.8069556355476379,2.452709913253784,1.7253618240356445,1.2708587646484375,2.094886064529419,2.411407470703125,-2.87459397315979,-1.7319464683532715,-2.440098762512207,-2.703131914138794,-2.132077693939209,-1.793290376663208,0.17155048251152039,-0.7181360721588135,-0.17975400388240814,1.479886770248413,-0.5247109532356262,-1.0994116067886353,0.040643222630023956,-0.9450071454048157,-0.12263070791959763,0.6819434762001038,-0.5179024338722229,-1.4001275300979614,-2.5048437118530273,-5.2448201179504395,-4.549405097961426,-4.161767959594727,-5.027050018310547,-5.610343933105469,-0.69870924949646,-6.5278496742248535,-3.2286343574523926,-0.9888540506362915,-4.733885288238525,-5.900492191314697
0.43043043043043044,0.8086326718330383,2.4459445476531982,1.723296046257019,1.285413384437561,2.089721918106079,2.4007420539855957,-2.8739891052246094,-1.7417997121810913,-2.441537857055664,-2.696161985397339,-2.1374199390411377,-1.8076304197311401,0.146455317735672,-0.7708349823951721,-0.2253177911043167,1.4381312131881714,-0.5751308798789978,-1.155903935432434,0.033622439950704575,-1.0099172592163086,-0.15487617254257202,0.6717559695243835,-0.5650210976600647,-1.4585646390914917,-2.509321689605713,-5.285369873046875,-4.554626941680908,-4.180842399597168,-5.047481536865234,-5.677975177764893,-0.7039962410926819,-6.4409499168396,-3.2135157585144043,-1.0465437173843384,-4.67996072769165,-5.7743754386901855
0.44044044044044045,0.8100675940513611,2.4386439323425293,1.7208056449890137,1.2995352745056152,2.08406662940979,2.3895068168640137,-2.873459577560425,-1.7523000240325928,-2.4432973861694336,-2.689413070678711,-2.1432361602783203,-1.8225029706954956,0.1213182657957077,-0.8239590525627136,-0.2709398865699768,1.3961918354034424,-0.6257664561271667,-1.2131379842758179,0.026560520753264427,-1.0739327669143677,-0.18695281445980072,0.6609951853752136,-0.6115789413452148,-1.5157272815704346,-2.5131232738494873,-5.329492092132568,-4.561034202575684,-4.198862552642822,-5.0702033042907715,-5.758176326751709,-0.7067200541496277,-6.3487958908081055,-3.1952247619628906,-1.103222131729126,-4.621789455413818,-5.645919322967529
0.45045045045045046,0.8112574815750122,2.4307994842529297,1.7178888320922852,1.313225507736206,2.0779170989990234,2.3777008056640625,-2.873014450073242,-1.7634351253509521,-2.4453742504119873,-2.6828880310058594,-2.149519205093384,-1.8378666639328003,0.09614544361829758,-0.8775412440299988,-0.31663140654563904,1.3540762662887573,-0.6766417622566223,-1.271192193031311,0.01947622373700142,-1.136999487876892,-0.21883206069469452,0.6496732831001282,-0.6575325131416321,-1.5715742111206055,-2.516268730163574,-5.377277851104736,-4.568622589111328,-4.215867519378662,-5.095186710357666,-5.841873645782471,-0.7085926532745361,-6.251157760620117,-3.1738364696502686,-1.1588488817214966,-4.559468746185303,-5.511890411376953
0.46046046046046046,0.8122013807296753,2.422405481338501,1.714544653892517,1.3264858722686768,2.0712718963623047,2.3653182983398438,-2.8726534843444824,-1.775187611579895,-2.4477672576904297,-2.676589012145996,-2.1562609672546387,-1.8537064790725708,0.07094603776931763,-0.9316211342811584,-0.3624035120010376,1.3117949962615967,-0.7277771830558777,-1.330101490020752,0.012377427890896797,-1.199060082435608,-0.2504805326461792,0.637799859046936,-0.7028431296348572,-1.626052975654602,-2.5187621116638184,-5.428853511810303,-4.576780796051025,-4.231893539428711,-5.122420310974121,-5.929062366485596,-0.7097927331924438,-6.14784049987793,-3.1488091945648193,-1.2133852243423462,-4.493018627166748,-5.3722453117370605
0.47047047047047047,0.8128995895385742,2.4134557247161865,1.710768699645996,1.3393144607543945,2.06412672996521,2.3523452281951904,-2.8723762035369873,-1.7875474691390991,-2.4504764080047607,-2.670517921447754,-2.1634576320648193,-1.8700066804885864,0.04572358354926109,-0.9862362146377563,-0.40825796127319336,1.2693593502044678,-0.779196560382843,-1.3898921012878418,0.005269022658467293,-1.2600575685501099,-0.28185752034187317,0.6253859400749207,-0.7474668622016907,-1.6790766716003418,-2.5205929279327393,-5.484081745147705,-4.585362911224365,-4.246981620788574,-5.151890277862549,-6.018028736114502,-0.7103187441825867,-6.039052963256836,-3.1200194358825684,-1.2667922973632812,-4.422464370727539,-5.221186637878418
0.4804804804804805,0.8133518099784851,2.403945207595825,1.7065606117248535,1.3517118692398071,2.056478500366211,2.3387680053710938,-2.8721818923950195,-1.800500512123108,-2.453498363494873,-2.6646761894226074,-2.171098470687866,-1.8867504596710205,0.020487014204263687,-1.041422724723816,-0.4542044699192047,1.2267762422561646,-0.8309228420257568,-1.4505900144577026,-0.0018408573232591152,-1.3199405670166016,-0.3129313588142395,0.6124433875083923,-0.791365385055542,-1.7305588722229004,-2.5217690467834473,-5.542873382568359,-4.595135688781738,-4.261168956756592,-5.183584213256836,-6.110313892364502,-0.7101638317108154,-5.924942493438721,-3.08819842338562,-1.319032907485962,-4.347817897796631,-5.064306735992432
0.4904904904904905,0.8135570883750916,2.3938679695129395,1.7019171714782715,1.3636562824249268,2.0483238697052,2.3245763778686523,-2.8720695972442627,-1.8140349388122559,-2.4568305015563965,-2.6590147018432617,-2.1791787147521973,-1.9039257764816284,-0.00475847814232111,-1.0972143411636353,-0.5002545714378357,1.1841226816177368,-0.8829777240753174,-1.5122296810150146,-0.008945835754275322,-1.3786547183990479,-0.343672513961792,0.5988683700561523,-0.8344954252243042,-1.7804416418075562,-2.522289752960205,-5.605231285095215,-4.606087684631348,-4.260767936706543,-5.217483997344971,-6.205953598022461,-0.7093251347541809,-5.80548095703125,-3.0533690452575684,-1.3936349153518677,-4.269103050231934,-4.901702880859375
0.5005005005005005,0.8135159015655518,2.38321852684021,1.6968379020690918,1.375121831893921,2.039661169052124,2.309763193130493,-2.8720381259918213,-1.8281387090682983,-2.4604692459106445,-2.6534781455993652,-2.1876888275146484,-1.9215205907821655,-0.030005507171154022,-1.153647541999817,-0.5464193224906921,1.141478180885315,-0.9353811740875244,-1.5748414993286133,-0.01603875122964382,-1.4361449480056763,-0.37404879927635193,0.5845510959625244,-0.8768165111541748,-1.8286693096160889,-2.5221564769744873,-5.67125940322876,-4.6182122230529785,-4.259758472442627,-5.2535786628723145,-6.304942607879639,-0.7077988386154175,-5.680638790130615,-3.0155563354492188,-1.4666259288787842,-4.186328411102295,-4.733345031738281
0.5105105105105106,0.8132287859916687,2.3719916343688965,1.6913220882415771,1.3861116170883179,2.030484676361084,2.2943191528320312,-2.872087240219116,-1.8427890539169312,-2.4644107818603516,-2.6480743885040283,-2.196620464324951,-1.9395205974578857,-0.05524906516075134,-1.2107800245285034,-0.5927127599716187,1.0988441705703735,-0.9881594181060791,-1.6384615898132324,-0.023113342002034187,-1.4923648834228516,-0.4040319621562958,0.5695153474807739,-0.9182883501052856,-1.875181794166565,-2.521367311477661,-5.74663782119751,-4.63149356842041,-4.258642196655273,-5.2919745445251465,-6.407273292541504,-0.7055836319923401,-5.552239894866943,-2.9747819900512695,-1.5371733903884888,-4.099281311035156,-4.559190273284912
0.5205205205205206,0.8126939535140991,2.3601958751678467,1.6853686571121216,1.396628737449646,2.020791530609131,2.2782366275787354,-2.872215986251831,-1.857927680015564,-2.4686505794525146,-2.6428098678588867,-2.205965280532837,-1.957914113998413,-0.08048047125339508,-1.268710970878601,-0.6391437649726868,1.056222915649414,-1.0413305759429932,-1.703122615814209,-0.030161824077367783,-1.5472830533981323,-0.43359217047691345,0.5537860989570618,-0.9588689804077148,-1.9199230670928955,-2.519923448562622,-5.828925609588623,-4.64592170715332,-4.257447719573975,-5.332525253295898,-6.512949466705322,-0.7026774883270264,-5.419591426849365,-2.931067943572998,-1.6052579879760742,-4.0082011222839355,-4.379197120666504
0.5305305305305306,0.8119128942489624,2.3478262424468994,1.678973913192749,1.406675934791565,2.0105762481689453,2.261507034301758,-2.8724236488342285,-1.8735400438308716,-2.473184823989868,-2.6376914978027344,-2.2157142162323,-1.9766912460327148,-0.10569404065608978,-1.3274829387664795,-0.6857249140739441,1.0136127471923828,-1.09492027759552,-1.7688509225845337,-0.037178024649620056,-1.600843906402588,-0.4627009332180023,0.5373870134353638,-0.9985172748565674,-1.962822675704956,-2.5178263187408447,-5.914626121520996,-4.6614813804626465,-4.256202697753906,-5.375207901000977,-6.619640350341797,-0.6990787982940674,-5.281403064727783,-2.8844423294067383,-1.6708626747131348,-3.913127899169922,-4.190306186676025
0.5405405405405406,0.8108847141265869,2.3348679542541504,1.6721378564834595,1.4162712097167969,1.999836802482605,2.2441246509552,-2.8727078437805176,-1.8896069526672363,-2.4780077934265137,-2.632732629776001,-2.2258589267730713,-1.995849847793579,-0.13088452816009521,-1.3871222734451294,-0.7324680089950562,0.9710379838943481,-1.148946762084961,-1.83565354347229,-0.04415535181760788,-1.6529676914215088,-0.491327702999115,0.5203417539596558,-1.037194848060608,-2.003788709640503,-2.515073299407959,-6.002038955688477,-4.678156852722168,-4.250460624694824,-5.41999626159668,-6.728033542633057,-0.6947879791259766,-5.132035255432129,-2.8349292278289795,-1.7345104217529297,-3.814079999923706,-3.99405574798584
0.5505505505505506,0.8096098303794861,2.3213069438934326,1.6648588180541992,1.4254320859909058,1.9885683059692383,2.2260758876800537,-2.8730688095092773,-1.9061137437820435,-2.4831161499023438,-2.6279473304748535,-2.2363882064819336,-2.0153846740722656,-0.15604226291179657,-1.447651982307434,-0.7793833613395691,0.9285207390785217,-1.2034324407577515,-1.903537631034851,-0.05108506232500076,-1.7035667896270752,-0.5194454193115234,0.5026720762252808,-1.0748597383499146,-2.042757034301758,-2.5116665363311768,-6.092692852020264,-4.695933818817139,-4.244874954223633,-5.466869831085205,-6.8356451988220215,-0.6898043751716614,-4.97692346572876,-2.782555341720581,-1.795627236366272,-3.7110695838928223,-3.7910239696502686
0.5605605605605606,0.8080880641937256,2.307136297225952,1.657133936882019,1.4341610670089722,1.976765513420105,2.2073450088500977,-2.873504638671875,-1.923046588897705,-2.4885036945343018,-2.623340606689453,-2.2472922801971436,-2.035282611846924,-0.1811634749174118,-1.509106159210205,-0.8264817595481873,0.8860563039779663,-1.2583986520767212,-1.9725087881088257,-0.05796132609248161,-1.7525840997695923,-0.5470229387283325,0.48440301418304443,-1.1114745140075684,-2.079664945602417,-2.5074846744537354,-6.186626434326172,-4.71478796005249,-4.239527702331543,-5.515804290771484,-6.945553779602051,-0.683983325958252,-4.81616735458374,-2.7273457050323486,-1.854193925857544,-3.6041111946105957,-3.5824368000030518
0.5705705705705706,0.8063186407089233,2.2923471927642822,1.648963212966919,1.442457914352417,1.9644217491149902,2.187920331954956,-2.8740146160125732,-1.9403945207595825,-2.494166374206543,-2.618917942047119,-2.2585601806640625,-2.055527448654175,-0.20623861253261566,-1.5715163946151733,-0.8737745881080627,0.8436456322669983,-1.3138577938079834,-2.0425937175750732,-0.06477585434913635,-1.7999638319015503,-0.5740358233451843,0.4655601680278778,-1.146987795829773,-2.11445689201355,-2.502668619155884,-6.2838263511657715,-4.734706401824951,-4.234447479248047,-5.565382957458496,-7.0582780838012695,-0.6774948835372925,-4.649742603302002,-2.6693267822265625,-1.9101966619491577,-3.4905846118927,-3.368100881576538
0.5805805805805806,0.8043025135993958,2.276930809020996,1.6403428316116333,1.4503257274627686,1.9515259265899658,2.1677780151367188,-2.8745973110198975,-1.958145260810852,-2.500096559524536,-2.614682674407959,-2.2701754570007324,-2.0761218070983887,-0.23126332461833954,-1.6349154710769653,-0.9212716817855835,0.8012844324111938,-1.3698209524154663,-2.1138381958007812,-0.07152201235294342,-1.8456510305404663,-0.6004530191421509,0.4461701810359955,-1.1813416481018066,-2.147082567214966,-2.4972188472747803,-6.384293556213379,-4.755664825439453,-4.2296552658081055,-5.616720199584961,-7.17775821685791,-0.6703407764434814,-4.47760534286499,-2.6085245609283447,-1.9636249542236328,-3.3727943897247314,-3.15006947517395
0.5905905905905906,0.8020401000976562,2.260878801345825,1.6312719583511353,1.4577653408050537,1.938073754310608,2.146890878677368,-2.8752503395080566,-1.9762845039367676,-2.506291151046753,-2.610640048980713,-2.282127857208252,-2.0970849990844727,-0.25622987747192383,-1.6993374824523926,-0.9689841270446777,0.7589690089225769,-1.4263077974319458,-2.1862988471984863,-0.07819332182407379,-1.889586091041565,-0.6262481808662415,0.42625856399536133,-1.2144969701766968,-2.177499771118164,-2.4911348819732666,-6.488018035888672,-4.777639389038086,-4.225172519683838,-5.669979095458984,-7.3006062507629395,-0.6625233292579651,-4.2997236251831055,-2.544968366622925,-2.014468193054199,-3.2511491775512695,-2.92655611038208
0.6006006006006006,0.7995315790176392,2.244182586669922,1.6217491626739502,1.4647780656814575,1.9240609407424927,2.1251726150512695,-2.875974416732788,-1.994804859161377,-2.512741804122925,-2.606794834136963,-2.294407367706299,-2.1184918880462646,-0.2811327576637268,-1.764805793762207,-1.0169203281402588,0.7166972756385803,-1.4833377599716187,-2.2599189281463623,-0.08478345721960068,-1.931700587272644,-0.6513927578926086,0.40584996342658997,-1.2464157342910767,-2.2055249214172363,-2.48441743850708,-6.592746734619141,-4.800633907318115,-4.221024036407471,-5.725213050842285,-7.407062530517578,-0.6540430188179016,-4.113155841827393,-2.4786322116851807,-2.0627174377441406,-3.1257612705230713,-2.667590379714966
0.6106106106106106,0.796777606010437,2.2268385887145996,1.6117712259292603,1.4713664054870605,1.9094786643981934,2.102475643157959,-2.8767666816711426,-2.013700485229492,-2.519442319869995,-2.603149652481079,-2.307002305984497,-2.1404848098754883,-0.3059646785259247,-1.8313301801681519,-1.0650932788848877,0.6744651198387146,-1.5409300327301025,-2.3345913887023926,-0.09128488600254059,-1.971907138824463,-0.6758599281311035,0.3849715292453766,-1.2770605087280273,-2.2308802604675293,-2.4770612716674805,-6.698976039886475,-4.824618816375732,-4.217092990875244,-5.782314777374268,-7.513050556182861,-0.6448981761932373,-3.919300079345703,-2.409550428390503,-2.1083309650421143,-2.9965786933898926,-2.3977060317993164
0.6206206206206206,0.7937793135643005,2.2088305950164795,1.6013363599777222,1.4775309562683105,1.8943231105804443,2.0787878036499023,-2.8776252269744873,-2.0329701900482178,-2.5263876914978027,-2.5997097492218018,-2.3199024200439453,-2.1630501747131348,-0.33072006702423096,-1.8989102840423584,-1.113510012626648,0.6322718262672424,-1.5991029739379883,-2.41033673286438,-0.09769199043512344,-2.0101406574249268,-0.6996217966079712,0.3636511266231537,-1.3063924312591553,-2.2535059452056885,-2.4690704345703125,-6.804476737976074,-4.849543571472168,-4.21348237991333,-5.8411335945129395,-7.621819019317627,-0.6350952982902527,-3.7188093662261963,-2.337799072265625,-2.1513004302978516,-2.8636631965637207,-2.121927261352539
0.6306306306306306,0.7905364036560059,2.1901462078094482,1.5904359817504883,1.4832727909088135,1.8785896301269531,2.054100513458252,-2.878549575805664,-2.052598476409912,-2.533576726913452,-2.59647798538208,-2.3330938816070557,-2.1861748695373535,-0.3553922474384308,-1.967557668685913,-1.1621755361557007,0.5901134610176086,-1.657869815826416,-2.4871866703033447,-0.10399717092514038,-2.046337842941284,-0.7226417064666748,0.341913640499115,-1.3343759775161743,-2.2733423709869385,-2.4604430198669434,-6.912160873413086,-4.872312068939209,-4.210142612457275,-5.900604248046875,-7.733358383178711,-0.6246387958526611,-3.5129120349884033,-2.258687973022461,-2.1915764808654785,-2.726227283477783,-1.8402644395828247
0.6406406406406406,0.7870498299598694,2.1707725524902344,1.5790152549743652,1.4885936975479126,1.862263798713684,2.0284199714660645,-2.87953782081604,-2.0725698471069336,-2.5410594940185547,-2.5934576988220215,-2.3465793132781982,-2.2097530364990234,-0.37997475266456604,-2.0372982025146484,-1.2110384702682495,0.5479859113693237,-1.7172167301177979,-2.5648255348205566,-0.11019478738307953,-2.080447196960449,-0.7448084950447083,0.31978580355644226,-1.3609403371810913,-2.290560245513916,-2.451181411743164,-7.022634029388428,-4.89086389541626,-4.2072319984436035,-5.955531597137451,-7.778534412384033,-0.6135327816009521,-3.3012959957122803,-2.169761896133423,-2.22922682762146,-2.5765762329101562,-1.600361943244934
0.6506506506506506,0.7833206653594971,2.1506881713867188,1.5670578479766846,1.4934945106506348,1.8452481031417847,2.001763105392456,-2.880587100982666,-2.0928783416748047,-2.5488317012786865,-2.5906524658203125,-2.360426664352417,-2.2336676120758057,-0.404461532831192,-2.108168125152588,-1.2600809335708618,0.5058854222297668,-1.7770768404006958,-2.642906427383423,-0.11627782136201859,-2.1124155521392822,-0.7660689949989319,0.2972946763038635,-1.3859065771102905,-2.3053693771362305,-2.441284418106079,-7.138887882232666,-4.907565593719482,-4.204765796661377,-6.0049614906311035,-7.822349548339844,-0.6017818450927734,-3.085596799850464,-2.077500104904175,-2.264249801635742,-2.4110960960388184,-1.3578095436096191
0.6606606606606606,0.7793503999710083,2.1298646926879883,1.5545568466186523,1.497977614402771,1.8275110721588135,1.9741202592849731,-2.8816988468170166,-2.113548517227173,-2.556870222091675,-2.5880637168884277,-2.3746485710144043,-2.2578930854797363,-0.42884358763694763,-2.1802260875701904,-1.3092862367630005,0.4638064205646515,-1.8374377489089966,-2.7214243412017822,-0.12223862111568451,-2.1422009468078613,-0.7863906621932983,0.2744654715061188,-1.409197449684143,-2.3177297115325928,-2.430231809616089,-7.257723808288574,-4.923795700073242,-4.202759742736816,-6.055618762969971,-7.86605978012085,-0.5891469717025757,-2.8626554012298584,-1.9824481010437012,-2.2966442108154297,-2.2418770790100098,-1.111418604850769
0.6706706706706707,0.7751421332359314,2.10817551612854,1.541508674621582,1.502042293548584,1.8090463876724243,1.9454821348190308,-2.8828723430633545,-2.134706974029541,-2.565162420272827,-2.585696220397949,-2.3892340660095215,-2.2823855876922607,-0.4531117379665375,-2.2533774375915527,-1.3586435317993164,0.42174625396728516,-1.8983116149902344,-2.8003628253936768,-0.1280699521303177,-2.16955828666687,-0.805755615234375,0.251325398683548,-1.4307745695114136,-2.3276150226593018,-2.4185218811035156,-7.358834266662598,-4.9334540367126465,-4.201231479644775,-6.107455253601074,-7.904703140258789,-0.5758671164512634,-2.6024482250213623,-1.8894060850143433,-2.3264071941375732,-2.0689241886138916,-0.8631387948989868
0.6806806806806807,0.7706959843635559,2.0855166912078857,1.527917504310608,1.5056920051574707,1.7898494005203247,1.915842056274414,-2.884105920791626,-2.1564431190490723,-2.5736594200134277,-2.583550453186035,-2.404163360595703,-2.3070764541625977,-0.4772585332393646,-2.32755446434021,-1.4080015420913696,0.3796989619731903,-1.9596827030181885,-2.879666805267334,-0.13376495242118835,-2.1942811012268066,-0.8242418169975281,0.22790074348449707,-1.4506226778030396,-2.3349978923797607,-2.406193971633911,-7.4626359939575195,-4.92855978012085,-4.200193405151367,-6.145608425140381,-7.940752983093262,-0.5619663000106812,-2.3364486694335938,-1.8039318323135376,-2.3535408973693848,-1.9025522470474243,-0.6115030646324158
0.6906906906906907,0.7660133838653564,2.0618791580200195,1.5137850046157837,1.5089272260665894,1.7699310779571533,1.8851919174194336,-2.88539719581604,-2.178743839263916,-2.5823380947113037,-2.581629514694214,-2.419346332550049,-2.3319311141967773,-0.5012801289558411,-2.402784585952759,-1.4573076963424683,0.33765852451324463,-2.021261692047119,-2.9593305587768555,-0.13931819796562195,-2.216313600540161,-0.8418623805046082,0.2042165994644165,-1.4689093828201294,-2.3398478031158447,-2.3932509422302246,-7.569126129150391,-4.922657012939453,-4.1996588706970215,-6.158453464508057,-7.976222991943359,-0.5474523305892944,-2.06467342376709,-1.7164767980575562,-2.378044605255127,-1.7507610321044922,-0.35682767629623413
0.7007007007007007,0.7610952854156494,2.0372519493103027,1.4991052150726318,1.5117485523223877,1.7492913007736206,1.8535258769989014,-2.886744976043701,-2.201590061187744,-2.5911927223205566,-2.57993483543396,-2.434746026992798,-2.3569202423095703,-0.5251683592796326,-2.4790806770324707,-1.5065455436706543,0.2956220805644989,-2.0829708576202393,-3.0393450260162354,-0.14472246170043945,-2.235605478286743,-0.8585976958274841,0.18030214309692383,-1.4856637716293335,-2.3421311378479004,-2.3796932697296143,-7.665073871612549,-4.915022850036621,-4.199642181396484,-6.171100616455078,-8.011054039001465,-0.5323330760002136,-1.7963776588439941,-1.6269649267196655,-2.3999202251434326,-1.5965819358825684,-0.09916702657938004
0.7107107107107107,0.7559424042701721,2.0116543769836426,1.483879804611206,1.5141571760177612,1.7279242277145386,1.8208961486816406,-2.88814640045166,-2.2248475551605225,-2.6002142429351807,-2.5784687995910645,-2.4503467082977295,-2.382000207901001,-0.5489183068275452,-2.5560190677642822,-1.5556915998458862,0.2535824179649353,-2.1448028087615967,-3.1195950508117676,-0.1499730497598648,-2.252413511276245,-0.8744217753410339,0.15618056058883667,-1.500864028930664,-2.3417582511901855,-2.365520715713501,-7.707470893859863,-4.904574394226074,-4.20015287399292,-6.183291435241699,-8.011446952819824,-0.5166172385215759,-1.561278223991394,-1.5345027446746826,-2.41917085647583,-1.4400768280029297,0.1808815598487854
0.7207207207207207,0.7505559921264648,1.9850904941558838,1.468119740486145,1.5161540508270264,1.7058234214782715,1.7875181436538696,-2.8896007537841797,-2.248434066772461,-2.6093928813934326,-2.5772321224212646,-2.466130256652832,-2.4070799350738525,-0.5725231170654297,-2.6333796977996826,-1.6047059297561646,0.21153537929058075,-2.2067551612854004,-3.199596643447876,-0.1550632268190384,-2.2668492794036865,-0.8892984986305237,0.13188035786151886,-1.5144858360290527,-2.338407278060913,-2.350736141204834,-7.749414443969727,-4.885038375854492,-4.2012038230896,-6.194930553436279,-7.96143913269043,-0.5003135204315186,-1.323104977607727,-1.4355398416519165,-2.435798168182373,-1.281317114830017,0.49450430274009705
0.7307307307307307,0.7449375987052917,1.957544207572937,1.4518845081329346,1.517741322517395,1.6829806566238403,1.7534493207931519,-2.8911046981811523,-2.2722928524017334,-2.618706226348877,-2.5762269496917725,-2.4820752143859863,-2.431964159011841,-0.5959765315055847,-2.7111525535583496,-1.653471827507019,0.16947472095489502,-2.268808364868164,-3.278923749923706,-0.1599874347448349,-2.278900623321533,-0.9031475782394409,0.10742644965648651,-1.526512622833252,-2.3318474292755127,-2.3353397846221924,-7.789707183837891,-4.8584184646606445,-4.202803611755371,-6.201315879821777,-7.88808536529541,-0.48343148827552795,-1.0841675996780396,-1.3312833309173584,-2.449808359146118,-1.1217976808547974,0.8161250352859497
0.7407407407407407,0.7390879392623901,1.9290056228637695,1.4351806640625,1.5189220905303955,1.6593810319900513,1.718695878982544,-2.892657518386841,-2.296379804611206,-2.628143310546875,-2.5754544734954834,-2.4981298446655273,-2.4565954208374023,-0.6192733645439148,-2.7893168926239014,-1.7019649744033813,0.12739905714988708,-2.3308908939361572,-3.357504367828369,-0.16473953425884247,-2.2885384559631348,-0.9159436821937561,0.08284538239240646,-1.5369375944137573,-2.322063684463501,-2.3193328380584717,-7.82658576965332,-4.83054256439209,-4.204071521759033,-6.203000068664551,-7.81239128112793,-0.46598130464553833,-0.8404971957206726,-1.2251760959625244,-2.4611620903015137,-0.9608549475669861,1.1389052867889404
0.7507507507507507,0.7330087423324585,1.8994766473770142,1.4180113077163696,1.5197042226791382,1.6350973844528198,1.683264970779419,-2.894256591796875,-2.3206584453582764,-2.6376919746398926,-2.574915647506714,-2.5142602920532227,-2.4809348583221436,-0.6424067616462708,-2.8678300380706787,-1.7501734495162964,0.0853089988231659,-2.3928472995758057,-3.4353079795837402,-0.1693142205476761,-2.2957143783569336,-0.927669107913971,0.05816325172781944,-1.5456629991531372,-2.3090453147888184,-2.3027169704437256,-7.861076831817627,-4.801390171051025,-4.205864429473877,-6.175168514251709,-7.7310004234313965,-0.4479738771915436,-0.5929362773895264,-1.117285132408142,-2.469905376434326,-0.7815943956375122,1.4625238180160522
0.7607607607607607,0.726700484752655,1.8689508438110352,1.4003777503967285,1.5200865268707275,1.610215425491333,1.6471748352050781,-2.8958988189697266,-2.345097780227661,-2.6473400592803955,-2.5746121406555176,-2.5304341316223145,-2.5049257278442383,-0.6653702855110168,-2.946687936782837,-1.798081874847412,0.04319761320948601,-2.4545085430145264,-3.512260675430298,-0.1737060248851776,-2.300398588180542,-0.9383054971694946,0.033407650887966156,-1.5525765419006348,-2.292783260345459,-2.2853922843933105,-7.89495849609375,-4.770947456359863,-4.208327293395996,-6.14456033706665,-7.644165515899658,-0.4293889105319977,-0.3424093425273895,-1.0076791048049927,-2.4760522842407227,-0.5994961261749268,1.786752462387085
0.7707707707707707,0.7201642394065857,1.8374184370040894,1.3822821378707886,1.5200698375701904,1.5847370624542236,1.6104339361190796,-2.8975844383239746,-2.3696651458740234,-2.6570754051208496,-2.57454252243042,-2.5466277599334717,-2.5285325050354004,-0.6881561875343323,-3.025881767272949,-1.8456804752349854,0.0010578444926068187,-2.515852212905884,-3.588334083557129,-0.17790839076042175,-2.3025598526000977,-0.9478368163108826,0.008603188209235668,-1.5576571226119995,-2.2732715606689453,-2.2673158645629883,-7.92818021774292,-4.739194393157959,-4.211461544036865,-6.111709117889404,-7.5552978515625,-0.41022351384162903,-0.0889769196510315,-0.8964245915412903,-2.4796090126037598,-0.41500070691108704,2.1117470264434814
0.7807807807807807,0.7134023308753967,1.8049863576889038,1.3637264966964722,1.5196528434753418,1.5586704015731812,1.5730469226837158,-2.8993098735809326,-2.394312620162964,-2.6668853759765625,-2.5747087001800537,-2.562819004058838,-2.551724910736084,-0.7107592225074768,-3.105201005935669,-1.8929539918899536,-0.04111553728580475,-2.576842784881592,-3.6635074615478516,-0.18191631138324738,-2.302053451538086,-0.956246554851532,-0.016223853453993797,-1.56087327003479,-2.250504493713379,-2.2486441135406494,-7.915589809417725,-4.706113815307617,-4.215268611907959,-6.073925018310547,-7.464443683624268,-0.3905400037765503,0.19329530000686646,-0.7835928201675415,-2.4805710315704346,-0.22740216553211212,2.437455654144287
0.7907907907907907,0.7064151167869568,1.771826148033142,1.3447129726409912,1.5188355445861816,1.5320219993591309,1.5350165367126465,-2.9010744094848633,-2.4189229011535645,-2.676757574081421,-2.575108051300049,-2.5789828300476074,-2.574474811553955,-0.7331701517105103,-3.184206247329712,-1.9398897886276245,-0.08333169668912888,-2.6374428272247314,-3.7377612590789795,-0.1857251524925232,-2.2986273765563965,-0.9635187983512878,-0.04104806110262871,-1.5622024536132812,-2.224473237991333,-2.2291057109832764,-7.859320163726807,-4.671692848205566,-4.2197442054748535,-6.034091472625732,-7.371647834777832,-0.37035661935806274,0.4979424476623535,-0.6692522764205933,-2.4789304733276367,-0.037784457206726074,2.7638356685638428
0.8008008008008007,0.6992042064666748,1.7379813194274902,1.3252438306808472,1.51761794090271,1.5047961473464966,1.4963488578796387,-2.9028751850128174,-2.4433231353759766,-2.6866798400878906,-2.575742483139038,-2.595097303390503,-2.5967519283294678,-0.7553831338882446,-3.2625110149383545,-1.9864747524261475,-0.12559469044208527,-2.6976349353790283,-3.8110780715942383,-0.18932923674583435,-2.2920615673065186,-0.9696399569511414,-0.06584233045578003,-1.5616235733032227,-2.195171594619751,-2.208899736404419,-7.786391258239746,-4.635912895202637,-4.224183082580566,-5.992227554321289,-7.276946544647217,-0.3496728539466858,0.8141761422157288,-0.5534748435020447,-2.474273443222046,0.15377135574817657,3.0908327102661133
0.8108108108108109,0.6917698383331299,1.7034599781036377,1.3053210973739624,1.5160070657730103,1.4769947528839111,1.4570482969284058,-2.9047086238861084,-2.4674739837646484,-2.696638822555542,-2.5766196250915527,-2.611140012741089,-2.6185271739959717,-0.777388334274292,-3.3400769233703613,-2.032694101333618,-0.16789384186267853,-2.757397174835205,-3.883436679840088,-0.1927233785390854,-2.2823243141174316,-0.9745941758155823,-0.09056908637285233,-1.5591177940368652,-2.1625943183898926,-2.187864303588867,-7.711139678955078,-4.5987629890441895,-4.227592945098877,-5.948323726654053,-7.180384635925293,-0.3284774720668793,1.1315364837646484,-0.4363318979740143,-2.4659690856933594,0.3471866846084595,3.41839337348938
0.8208208208208209,0.6841135025024414,1.6682690382003784,1.2849481105804443,1.514006495475769,1.4486221075057983,1.417118787765503,-2.9065749645233154,-2.4913392066955566,-2.706622362136841,-2.5777430534362793,-2.6270909309387207,-2.6397716999053955,-0.799180805683136,-3.41686749458313,-2.0785341262817383,-0.21023184061050415,-2.8167099952697754,-3.9548192024230957,-0.19590407609939575,-2.269407272338867,-0.9783707857131958,-0.11520117521286011,-1.5546669960021973,-2.1267356872558594,-2.166245460510254,-7.629898548126221,-4.560225963592529,-4.231715679168701,-5.902266025543213,-7.081991672515869,-0.30682697892189026,1.4496986865997314,-0.3179001808166504,-2.455134153366089,0.5423393249511719,3.7464609146118164
0.8308308308308309,0.6762376427650452,1.6324282884597778,1.2641268968582153,1.5116151571273804,1.419683575630188,1.3765637874603271,-2.9084692001342773,-2.5148608684539795,-2.7166173458099365,-2.579110622406006,-2.6429266929626465,-2.660456657409668,-0.8207531571388245,-3.4928102493286133,-2.123983144760132,-0.2526130974292755,-2.8755505084991455,-4.025208473205566,-0.19886517524719238,-2.253300666809082,-0.9809540510177612,-0.13971112668514252,-1.548255443572998,-2.0875911712646484,-2.143972635269165,-7.543702602386475,-4.520288467407227,-4.236546993255615,-5.854058265686035,-6.98180627822876,-0.28473493456840515,1.7684776782989502,-0.19825021922588348,-2.4417827129364014,0.7391600608825684,4.074971675872803
0.8408408408408409,0.6681429743766785,1.5959453582763672,1.2428600788116455,1.508831262588501,1.390217661857605,1.3353891372680664,-2.9103899002075195,-2.5380074977874756,-2.7266104221343994,-2.580720901489258,-2.6586122512817383,-2.6805522441864014,-0.8420999646186829,-3.5678820610046387,-2.1690239906311035,-0.29504695534706116,-2.933804988861084,-4.094586372375488,-0.20160265266895294,-2.233999252319336,-0.9823355078697205,-0.16407568752765656,-1.5397857427597046,-2.0451550483703613,-2.12104868888855,-7.455473899841309,-4.478940486907959,-4.242086410522461,-5.784826755523682,-6.87985897064209,-0.26221802830696106,2.087984323501587,-0.07746029645204544,-2.4259302616119385,0.9533902406692505,4.403862953186035
0.8508508508508509,0.6598327159881592,1.558822512626648,1.2211521863937378,1.505656123161316,1.3602620363235474,1.2935857772827148,-2.91233491897583,-2.560749053955078,-2.736588954925537,-2.5825726985931396,-2.6741061210632324,-2.7000346183776855,-0.8632139563560486,-3.6420586109161377,-2.2136428356170654,-0.33754029870033264,-2.9913487434387207,-4.162909507751465,-0.204112708568573,-2.2114973068237305,-0.9825012683868408,-0.18826942145824432,-1.5291646718978882,-1.999496340751648,-2.0975496768951416,-7.365256309509277,-4.435335636138916,-4.248326778411865,-5.712078094482422,-6.761363506317139,-0.23929542303085327,2.408167839050293,0.044528983533382416,-2.4075942039489746,1.169146180152893,4.690398216247559
0.8608608608608609,0.6513065099716187,1.5210649967193604,1.1990084648132324,1.5020877122879028,1.3298031091690063,1.2509876489639282,-2.914302349090576,-2.583056688308716,-2.74653697013855,-2.5846633911132812,-2.689380168914795,-2.7189223766326904,-0.8840897679328918,-3.7153215408325195,-2.2578094005584717,-0.38009870052337646,-3.0481507778167725,-4.229831695556641,-0.2063915878534317,-2.1857872009277344,-0.9814407229423523,-0.2122664451599121,-1.5163788795471191,-1.9515563249588013,-2.0734786987304688,-7.273092746734619,-4.389444351196289,-4.255263328552246,-5.63702392578125,-6.606610298156738,-0.21598318219184875,2.7289671897888184,0.1675323247909546,-2.386791706085205,1.3853505849838257,4.8932366371154785
0.8708708708708709,0.6425685882568359,1.4826773405075073,1.1764363050460815,1.4981251955032349,1.2988454103469849,1.2077598571777344,-2.9162893295288086,-2.604900598526001,-2.756432056427002,-2.586992025375366,-2.704413890838623,-2.737356424331665,-0.9047217965126038,-3.7876553535461426,-2.3015189170837402,-0.4227312207221985,-3.1041922569274902,-4.295020580291748,-0.20843546092510223,-2.156863212585449,-0.979147732257843,-0.236043781042099,-1.5014300346374512,-1.901280403137207,-2.048837423324585,-7.179019451141357,-4.343962669372559,-4.262628078460693,-5.560094356536865,-6.41807746887207,-0.19229906797409058,3.050335645675659,0.2906881868839264,-2.36334490776062,1.6016179323196411,5.151341438293457
0.8808808808808809,0.6336202621459961,1.443663239479065,1.1534394025802612,1.4937664270401,1.2673935890197754,1.164050579071045,-2.9182939529418945,-2.626253128051758,-2.7662603855133057,-2.5895557403564453,-2.7191882133483887,-2.7554142475128174,-0.9251050353050232,-3.859036445617676,-2.344771385192871,-0.46543359756469727,-3.1594557762145996,-4.358310222625732,-0.21024049818515778,-2.1247198581695557,-0.9756209850311279,-0.25956884026527405,-1.4843159914016724,-1.8484456539154053,-2.02356219291687,-7.083076477050781,-4.297366619110107,-4.269866943359375,-5.481297492980957,-6.227269172668457,-0.16824163496494293,3.372209072113037,0.4140915274620056,-2.3368589878082275,1.8178339004516602,5.404664039611816
0.8908908908908909,0.6244629621505737,1.4040285348892212,1.1300252676010132,1.489008903503418,1.235450029373169,1.119850993156433,-2.9203145503997803,-2.6470866203308105,-2.776015281677246,-2.592355251312256,-2.7336835861206055,-2.7730650901794434,-0.9452289938926697,-3.9294490814208984,-2.387540817260742,-0.5082125663757324,-3.213918447494507,-4.419677257537842,-0.2118021547794342,-2.0893514156341553,-0.9708551168441772,-0.2828173041343689,-1.4650381803512573,-1.7931002378463745,-1.9974430799484253,-6.985291957855225,-4.247952938079834,-4.277623653411865,-5.400651454925537,-6.0333943367004395,-0.14377249777317047,3.6945247650146484,0.5382716655731201,-2.3078510761260986,2.0338845252990723,5.6523542404174805
0.9009009009009009,0.6150994896888733,1.3637759685516357,1.1061996221542358,1.4838519096374512,1.2030187845230103,1.075156569480896,-2.922349214553833,-2.667370319366455,-2.7856826782226562,-2.5953829288482666,-2.747882843017578,-2.790276050567627,-0.9650905132293701,-3.9988718032836914,-2.429807186126709,-0.5510687828063965,-3.2675669193267822,-4.479087829589844,-0.21311745047569275,-2.050755500793457,-0.9648430943489075,-0.30576157569885254,-1.4435988664627075,-1.7353066205978394,-1.9707692861557007,-6.885702610015869,-4.196933746337891,-4.285399913787842,-5.3181586265563965,-5.836493968963623,-0.11899013817310333,4.017215728759766,0.6630157232284546,-2.2761406898498535,2.249660015106201,5.894204139709473
0.9109109109109109,0.6055319309234619,1.322911262512207,1.0819666385650635,1.4782928228378296,1.1701048612594604,1.029959797859192,-2.924395799636841,-2.6870779991149902,-2.7952499389648438,-2.598632335662842,-2.761766195297241,-2.8070178031921387,-0.9846819043159485,-4.067290782928467,-2.471557140350342,-0.5940055251121521,-3.320380926132202,-4.536515235900879,-0.21418341994285583,-2.0089282989501953,-0.9575800895690918,-0.3283763527870178,-1.4200026988983154,-1.6751197576522827,-1.943503975868225,-6.784336090087891,-4.144315242767334,-4.2937140464782715,-5.233827590942383,-5.637388706207275,-0.09389165788888931,4.340209007263184,0.7882185578346252,-2.242062568664551,2.465039014816284,6.130793571472168
0.9209209209209209,0.595765233039856,1.2814253568649292,1.0573292970657349,1.4723318815231323,1.1367112398147583,0.9842507839202881,-2.9264514446258545,-2.7061853408813477,-2.8047049045562744,-2.602100133895874,-2.775315046310425,-2.823258399963379,-1.0039961338043213,-4.13466215133667,-2.5127696990966797,-0.6370284557342529,-3.3723409175872803,-4.591936111450195,-0.2149965763092041,-1.9639368057250977,-0.9490621089935303,-0.3506392240524292,-1.394251823425293,-1.6125895977020264,-1.9156192541122437,-6.666525363922119,-4.0900983810424805,-4.3025431632995605,-5.147665977478027,-5.43607759475708,-0.06857628375291824,4.621102809906006,0.9137771725654602,-2.2056398391723633,2.6798996925354004,6.361982822418213
0.9309309309309309,0.5858023166656494,1.2391544580459595,1.0322986841201782,1.4659684896469116,1.1028438806533813,0.9380220174789429,-2.928514242172241,-2.7247097492218018,-2.8140337467193604,-2.605781078338623,-2.788511037826538,-2.838968276977539,-1.0230295658111572,-4.2006425857543945,-2.553414821624756,-0.6801419854164124,-3.4234275817871094,-4.645334243774414,-0.21555545926094055,-1.9167066812515259,-0.9392699599266052,-0.37252554297447205,-1.3663549423217773,-1.5477744340896606,-1.8872184753417969,-6.512782096862793,-4.028583526611328,-4.311853408813477,-5.059679985046387,-5.232111930847168,-0.04304400831460953,4.821189880371094,1.0448061227798462,-2.166900157928467,2.8941216468811035,6.586706161499023
0.9409409409409409,0.5756464600563049,1.1962677240371704,1.0069018602371216,1.4592007398605347,1.0685052871704102,0.891269862651825,-2.930582046508789,-2.742792844772339,-2.82321834564209,-2.609673023223877,-2.8013367652893066,-2.8541014194488525,-1.0417758226394653,-4.264901161193848,-2.5934078693389893,-0.7233506441116333,-3.473626136779785,-4.696666717529297,-0.2158576399087906,-1.867175817489624,-0.9281405210494995,-0.3940114676952362,-1.3363162279129028,-1.4807621240615845,-1.8583006858825684,-6.326335430145264,-3.9618847370147705,-4.321620941162109,-4.969870567321777,-5.024123191833496,-0.01731143146753311,5.074549674987793,1.1789201498031616,-2.125868320465088,3.1075799465179443,6.801717758178711
0.950950950950951,0.5653003454208374,1.1529039144515991,0.9811461567878723,1.4520272016525269,1.0336908102035522,0.8439883589744568,-2.9326531887054443,-2.7605090141296387,-2.8322455883026123,-2.6137681007385254,-2.8137760162353516,-2.868619441986084,-1.0602302551269531,-4.327284812927246,-2.632725477218628,-0.7666603922843933,-3.522897720336914,-4.745906829833984,-0.21590131521224976,-1.8151322603225708,-0.9156702756881714,-0.41507619619369507,-1.3041960000991821,-1.4116274118423462,-1.828875184059143,-6.137613773345947,-3.8936383724212646,-4.331817626953125,-4.868099689483643,-4.813963413238525,0.008600727654993534,5.323180675506592,1.3126001358032227,-2.082571268081665,3.2909128665924072,7.010782241821289
0.960960960960961,0.5547674894332886,1.109055519104004,0.9550323486328125,1.4444483518600464,0.9983161687850952,0.796180784702301,-2.9347245693206787,-2.7778260707855225,-2.841104030609131,-2.6180636882781982,-2.8258559703826904,-2.8824870586395264,-1.0783865451812744,-4.387764930725098,-2.671349048614502,-0.8100734353065491,-3.5709939002990723,-4.793025016784668,-0.215684711933136,-1.760626196861267,-0.9018646478652954,-0.43569624423980713,-1.2705795764923096,-1.3404408693313599,-1.7989466190338135,-5.94610071182251,-3.823059320449829,-4.342312335968018,-4.735874176025391,-4.597043991088867,0.034669458866119385,5.566485404968262,1.4455294609069824,-2.0368850231170654,3.4357175827026367,7.209500789642334
0.970970970970971,0.5440487265586853,1.0647180080413818,0.9285584688186646,1.4364395141601562,0.9625298976898193,0.7479656934738159,-2.936795473098755,-2.794712781906128,-2.8497672080993652,-2.622579336166382,-2.837693691253662,-2.8955953121185303,-1.096242904663086,-4.4463114738464355,-2.709254264831543,-0.8535710573196411,-3.6176655292510986,-4.8378682136535645,-0.21520675718784332,-1.7037144899368286,-0.8867349624633789,-0.4558134973049164,-1.2353569269180298,-1.267362117767334,-1.7685208320617676,-5.751319885253906,-3.7502918243408203,-4.348830699920654,-4.588778018951416,-4.362651348114014,0.06087194383144379,5.803792476654053,1.5773817300796509,-1.9823051691055298,3.6013593673706055,7.3907551765441895
0.980980980980981,0.5331479907035828,1.0198837518692017,0.9017249941825867,1.427979826927185,0.9263730049133301,0.6993920207023621,-2.9388625621795654,-2.8111393451690674,-2.8582231998443604,-2.627333402633667,-2.8492932319641113,-2.9078757762908936,-1.1137906312942505,-4.502897262573242,-2.7464232444763184,-0.8971352577209473,-3.6628477573394775,-4.880354404449463,-0.2144656628370285,-1.6444541215896606,-0.870289146900177,-0.4753733277320862,-1.198502779006958,-1.1925039291381836,-1.737603783607483,-5.554336071014404,-3.6759660243988037,-4.355567455291748,-4.438604831695557,-4.1264967918396,0.08718518167734146,6.035892009735107,1.7083568572998047,-1.9253698587417603,3.761319398880005,7.565131664276123
0.990990990990991,0.5220683813095093,0.9745447039604187,0.8745372891426086,1.4190667867660522,0.8898449540138245,0.6504509449005127,-2.9409255981445312,-2.8270764350891113,-2.8664610385894775,-2.632322072982788,-2.8606255054473877,-2.919304847717285,-1.1310265064239502,-4.557499408721924,-2.782839059829712,-0.9407681226730347,-3.706517219543457,-4.920470714569092,-0.21346108615398407,-1.5828967094421387,-0.8525376915931702,-0.4943510890007019,-1.1600700616836548,-1.1159354448318481,-1.7062028646469116,-5.355144500732422,-3.6000826358795166,-4.362490177154541,-4.286254405975342,-3.8885724544525146,0.11358577013015747,6.262644290924072,1.8383383750915527,-1.8661174774169922,3.9171369075775146,7.732473373413086
1.001001001001001,0.5108126401901245,0.9286929965019226,0.8470003604888916,1.4096983671188354,0.8529441952705383,0.6011322140693665,-2.9429805278778076,-2.8424923419952393,-2.8744711875915527,-2.6375417709350586,-2.871670961380005,-2.9297828674316406,-1.1479462385177612,-4.610095024108887,-2.8184895515441895,-0.9844703674316406,-3.748649835586548,-4.9581098556518555,-0.21219174563884735,-1.5191013813018799,-0.8334903120994568,-0.5127243995666504,-1.1200973987579346,-1.0376173257827759,-1.6743239164352417,-5.1528449058532715,-3.5226404666900635,-4.369479179382324,-4.131899833679199,-3.61899471282959,0.1400497406721115,6.481973171234131,1.9672142267227173,-1.804630994796753,4.068991661071777,7.924337863922119
1.011011011011011,0.499384343624115,0.8823279142379761,0.8191174864768982,1.3998754024505615,0.8156687021255493,0.5515495538711548,-2.9450266361236572,-2.857339382171631,-2.8822402954101562,-2.6429738998413086,-2.8824121952056885,-2.939228057861328,-1.1645443439483643,-4.660645008087158,-2.853355884552002,-1.0281978845596313,-3.789229393005371,-4.992862701416016,-0.21065717935562134,-1.4531586170196533,-0.8131590485572815,-0.5305019021034241,-1.078624963760376,-0.9573994278907776,-1.641960859298706,-4.947062015533447,-3.443636417388916,-4.365433692932129,-3.975550889968872,-3.3244071006774902,0.16655543446540833,6.692764759063721,2.0948646068573,-1.748555302619934,4.216750621795654,8.102002143859863
1.021021021021021,0.4877849817276001,0.8354396820068359,0.7908822894096375,1.3896011114120483,0.7780160903930664,0.5017696022987366,-2.9470624923706055,-2.8715837001800537,-2.8897626399993896,-2.6485891342163086,-2.892828941345215,-2.94773530960083,-1.1808154582977295,-4.709125995635986,-2.8874027729034424,-1.0718610286712646,-3.828232526779175,-5.024662017822266,-0.20885717868804932,-1.3851345777511597,-0.7916171550750732,-0.5477247834205627,-1.0356943607330322,-0.8754522204399109,-1.6091313362121582,-4.739111423492432,-3.3531875610351562,-4.3585333824157715,-3.81722092628479,-3.029275417327881,0.1930755376815796,6.897664546966553,2.1986842155456543,-1.692274570465088,4.360284805297852,8.26993465423584
1.031031031031031,0.47602009773254395,0.7880350351333618,0.7623170614242554,1.378874659538269,0.7399851083755493,0.4517863392829895,-2.9490864276885986,-2.8851919174194336,-2.8971056938171387,-2.654381275177002,-2.902902841567993,-2.95530104637146,-1.1967562437057495,-4.755502700805664,-2.9204020500183105,-1.1154507398605347,-3.865640878677368,-5.05350399017334,-0.20679208636283875,-1.3151010274887085,-0.7691085338592529,-0.5643742084503174,-0.9913483262062073,-0.7918721437454224,-1.5758426189422607,-4.524024486541748,-3.2401020526885986,-4.350850582122803,-3.656827449798584,-2.733567953109741,0.21958665549755096,7.0921478271484375,2.2981433868408203,-1.6339783668518066,4.4993743896484375,8.42796516418457
1.0410410410410411,0.4640915095806122,0.7402305603027344,0.7334727048873901,1.3676995038986206,0.7015767097473145,0.4015956521034241,-2.9510955810546875,-2.898052930831909,-2.9043049812316895,-2.660336494445801,-2.912616729736328,-2.9619226455688477,-1.2123620510101318,-4.799629211425781,-2.9522621631622314,-1.158937692642212,-3.9014294147491455,-5.0793843269348145,-0.20446115732192993,-1.2432153224945068,-0.7456176280975342,-0.5804165601730347,-0.945637583732605,-0.7067616581916809,-1.5420763492584229,-4.292291641235352,-3.125401258468628,-4.33604621887207,-3.4937338829040527,-2.4372270107269287,0.2460622936487198,7.269720077514648,2.3950612545013428,-1.5699859857559204,4.633230686187744,8.575908660888672
1.0510510510510511,0.4520028829574585,0.6920735239982605,0.7043507695198059,1.35610830783844,0.6627901792526245,0.3512040376663208,-2.9530885219573975,-2.9101040363311768,-2.911348342895508,-2.66644287109375,-2.9219508171081543,-2.9676101207733154,-1.2276265621185303,-4.841427326202393,-2.9829659461975098,-1.2022494077682495,-3.9355759620666504,-5.102286338806152,-0.2018662691116333,-1.1695873737335205,-0.7211694717407227,-0.5957967638969421,-0.8986095786094666,-0.6202560663223267,-1.5077691078186035,-4.058791160583496,-3.009105920791626,-4.31768274307251,-3.328732967376709,-2.1355035305023193,0.27247002720832825,7.4404778480529785,2.4893393516540527,-1.5026038885116577,4.7624287605285645,8.694639205932617
1.0610610610610611,0.4397578239440918,0.6435549855232239,0.6749519109725952,1.3441054821014404,0.623669445514679,0.3007224202156067,-2.955064535140991,-2.921320915222168,-2.918226480484009,-2.672691822052002,-2.930849552154541,-2.972522020339966,-1.2425436973571777,-4.88087797164917,-3.012498378753662,-1.245373010635376,-3.968014717102051,-5.122109889984131,-0.19900716841220856,-1.0942847728729248,-0.6957919001579285,-0.6104917526245117,-0.8503378033638,-0.5328359007835388,-1.4727758169174194,-3.8235208988189697,-2.891233444213867,-4.298367500305176,-3.1517434120178223,-1.8254826068878174,0.29875802993774414,7.604272842407227,2.5808777809143066,-1.4333951473236084,4.881150722503662,8.770421981811523
1.0710710710710711,0.4273603856563568,0.5946629047393799,0.6452785730361938,1.3316901922225952,0.5842810273170471,0.25017887353897095,-2.9570200443267822,-2.9316396713256836,-2.9249267578125,-2.679075002670288,-2.939258575439453,-2.9767005443573,-1.2571089267730713,-4.9179205894470215,-3.040841579437256,-1.2882975339889526,-3.998660087585449,-5.138830184936523,-0.19588565826416016,-1.0173150300979614,-0.6695113778114319,-0.6244863867759705,-0.8009200692176819,-0.4447120130062103,-1.4373433589935303,-3.565269947052002,-2.771803140640259,-4.278080940246582,-2.9710936546325684,-1.5153497457504272,0.32492977380752563,7.786857604980469,2.669576644897461,-1.3624111413955688,4.991936683654785,8.83537769317627
1.0810810810810811,0.41481325030326843,0.5454902648925781,0.6153318881988525,1.3188655376434326,0.5446319580078125,0.19956929981708527,-2.9589548110961914,-2.9409327507019043,-2.931439161300659,-2.685586929321289,-2.947160243988037,-2.9801435470581055,-1.271317481994629,-4.952151298522949,-3.0679821968078613,-1.3310123682022095,-4.02748966217041,-5.152446269989014,-0.19250273704528809,-0.9384907484054565,-0.6423578262329102,-0.6377609968185425,-0.7504194378852844,-0.35599297285079956,-1.401491641998291,-3.274179697036743,-2.650831937789917,-4.2561354637146,-2.7887940406799316,-1.2050410509109497,0.3509615361690521,7.960992336273193,2.755338191986084,-1.2896641492843628,5.097439765930176,8.889422416687012
1.0910910910910911,0.4021213948726654,0.4961213767528534,0.5851144194602966,1.305629849433899,0.5047203898429871,0.14888866245746613,-2.9608654975891113,-2.9493048191070557,-2.9377524852752686,-2.6922214031219482,-2.9545412063598633,-2.9828526973724365,-1.2851649522781372,-4.983465194702148,-3.0939040184020996,-1.3734993934631348,-4.054485321044922,-5.162954807281494,-0.18886211514472961,-0.8579720854759216,-0.6143612265586853,-0.6502989530563354,-0.698889970779419,-0.2667877972126007,-1.3652377128601074,-2.9825243949890137,-2.5283379554748535,-4.23284912109375,-2.604862689971924,-0.89451003074646,0.37593767046928406,8.12551212310791,2.8380653858184814,-1.2152427434921265,5.197535514831543,8.932207107543945
1.1011011011011012,0.38928964734077454,0.4465520679950714,0.5546277165412903,1.2919851541519165,0.4645457863807678,0.09814047813415527,-2.9627368450164795,-2.956752061843872,-2.9438564777374268,-2.6989688873291016,-2.9613873958587646,-2.9848246574401855,-1.2986477613449097,-5.0118584632873535,-3.118594169616699,-1.4157458543777466,-4.079631805419922,-5.170352935791016,-0.18498124182224274,-0.775854766368866,-0.5855515003204346,-0.6620838046073914,-0.6463862061500549,-0.17721521854400635,-1.328595519065857,-2.690277338027954,-2.4043383598327637,-4.207671165466309,-2.419309139251709,-0.5837849974632263,0.39941877126693726,8.280261039733887,2.9176602363586426,-1.138906717300415,5.2920918464660645,8.963149070739746
1.1111111111111112,0.3763226866722107,0.3967787027359009,0.5238773226737976,1.277934193611145,0.42410653829574585,0.04732302576303482,-2.964561700820923,-2.9632720947265625,-2.9497382640838623,-2.705824851989746,-2.9676880836486816,-2.9860599040985107,-1.3117612600326538,-5.037322044372559,-3.142029047012329,-1.4577285051345825,-4.102912902832031,-5.174640655517578,-0.18086721003055573,-0.6922380328178406,-0.5559639930725098,-0.673092782497406,-0.5929643511772156,-0.08738761395215988,-1.2915576696395874,-2.3973805904388428,-2.2766592502593994,-4.180489540100098,-2.232147216796875,-0.27279114723205566,0.42251893877983093,8.425045013427734,2.9928972721099854,-1.0605378150939941,5.380974292755127,8.982845306396484
1.1211211211211212,0.3632245659828186,0.3467985987663269,0.4929056167602539,1.2634793519973755,0.3834012448787689,-0.0035680464934557676,-2.9663376808166504,-2.9688658714294434,-2.9553542137145996,-2.712780475616455,-2.973428249359131,-2.986557960510254,-1.3245028257369995,-5.059848308563232,-3.1641552448272705,-1.4994341135025024,-4.1243133544921875,-5.1758131980896,-0.17652380466461182,-0.6072364449501038,-0.5256515145301819,-0.6833099722862244,-0.5386813282966614,0.002577689243480563,-1.2541313171386719,-2.10099458694458,-2.1440768241882324,-4.15224552154541,-2.043365955352783,0.03844152390956879,0.4452107846736908,8.548493385314941,3.063002109527588,-0.9807243943214417,5.464025020599365,8.990548133850098
1.1311311311311312,0.34999939799308777,0.2967143952846527,0.46172332763671875,1.2486225366592407,0.3424305319786072,-0.054531220346689224,-2.9680631160736084,-2.973674774169922,-2.960686683654785,-2.7198262214660645,-2.9785962104797363,-2.9863171577453613,-1.336866855621338,-5.079343318939209,-3.184948682785034,-1.5408506393432617,-4.143815040588379,-5.173871040344238,-0.17195573449134827,-0.5212879180908203,-0.4946554899215698,-0.6927215456962585,-0.48359617590904236,0.09255686402320862,-1.2163240909576416,-1.794541358947754,-2.010077714920044,-4.122924327850342,-1.8530036211013794,0.3496868908405304,0.4674685597419739,8.622657775878906,3.129641532897949,-0.8995240330696106,5.541135311126709,8.984683990478516
1.1411411411411412,0.33665069937705994,0.24656929075717926,0.4303396940231323,1.2333650588989258,0.3012298345565796,-0.10555081069469452,-2.9697344303131104,-2.977762460708618,-2.9657280445098877,-2.7269539833068848,-2.983227491378784,-2.9853336811065674,-1.3488516807556152,-5.0957722663879395,-3.204387903213501,-1.5819697380065918,-4.161362648010254,-5.168814659118652,-0.1671668291091919,-0.43465015292167664,-0.4630163013935089,-0.7013136148452759,-0.42779871821403503,0.1823950707912445,-1.1781444549560547,-1.4879577159881592,-1.8737058639526367,-4.092509746551514,-1.6447012424468994,0.6605755686759949,0.4892677068710327,8.686140060424805,3.1912589073181152,-0.8169968128204346,5.612259387969971,8.963650703430176
1.1511511511511512,0.3231947422027588,0.196357861161232,0.3987676799297333,1.2177096605300903,0.2598783075809479,-0.15662233531475067,-2.9713566303253174,-2.9811277389526367,-2.9704666137695312,-2.734154462814331,-2.987272024154663,-2.9836082458496094,-1.3604416847229004,-5.109131336212158,-3.2224531173706055,-1.6227771043777466,-4.176692485809326,-5.160645961761475,-0.1621428281068802,-0.3474316895008087,-0.43078091740608215,-0.7090731263160706,-0.3712106943130493,0.2719663083553314,-1.1372649669647217,-1.1811867952346802,-1.7358037233352661,-4.0609869956970215,-1.4181618690490723,0.971600353717804,0.5150213837623596,8.738862037658691,3.2489378452301025,-0.7332028150558472,5.693149566650391,8.931023597717285
1.1611611611611612,0.3096518814563751,0.14607733488082886,0.36701083183288574,1.2016584873199463,0.21837595105171204,-0.2077503502368927,-2.97294020652771,-2.9837703704833984,-2.9748945236206055,-2.7414190769195557,-2.9906909465789795,-2.9811418056488037,-1.3716175556182861,-5.1194167137146,-3.2391326427459717,-1.6632639169692993,-4.189751148223877,-5.149363040924072,-0.1568576693534851,-0.25973957777023315,-0.3979867696762085,-0.7159885764122009,-0.31385040283203125,0.3611516058444977,-1.0957114696502686,-0.874188244342804,-1.5966261625289917,-4.028340816497803,-1.1909172534942627,1.2828240394592285,0.5408666133880615,8.780457496643066,3.3028223514556885,-0.648205578327179,5.766500473022461,8.886700630187988
1.1711711711711712,0.2960285246372223,0.09572906047105789,0.3350682258605957,1.1852120161056519,0.17672303318977356,-0.2589069604873657,-2.974483013153076,-2.9856886863708496,-2.9790029525756836,-2.7487387657165527,-2.9934825897216797,-2.9779441356658936,-1.3823761940002441,-5.126631736755371,-3.254417896270752,-1.703418493270874,-4.200530529022217,-5.134952545166016,-0.1513170450925827,-0.1716899424791336,-0.36467450857162476,-0.7220461964607239,-0.2557934522628784,0.44980451464653015,-1.0538415908813477,-0.5669861435890198,-1.457273244857788,-3.9945576190948486,-0.9629817605018616,1.5969327688217163,0.5661343336105347,8.810401916503906,3.352342367172241,-0.5620638728141785,5.832188606262207,8.823126792907715
1.1811811811811812,0.2823234498500824,0.045313503593206406,0.30293402075767517,1.1683746576309204,0.13491934537887573,-0.31002652645111084,-2.975982189178467,-2.986882209777832,-2.982783317565918,-2.756103992462158,-2.9956443309783936,-2.974031686782837,-1.392707109451294,-5.130768775939941,-3.268303632736206,-1.7432295083999634,-4.209026336669922,-5.117391109466553,-0.14554725587368011,-0.08339633047580719,-0.33088773488998413,-0.7272371053695679,-0.19711871445178986,0.5377448797225952,-1.0094739198684692,-0.2595127522945404,-1.3170756101608276,-3.9596216678619385,-0.7343641519546509,1.912081241607666,0.5844441652297974,8.829249382019043,3.397728443145752,-0.4748440980911255,5.890087604522705,8.745634078979492
1.1911911911911912,0.2685292065143585,-0.0051742494106292725,0.2706111669540405,1.1511476039886475,0.09297879040241241,-0.3611120283603668,-2.9774391651153564,-2.9873499870300293,-2.98622727394104,-2.763504981994629,-2.9971909523010254,-2.969407796859741,-1.4025827646255493,-5.131825923919678,-3.2807815074920654,-1.7826846837997437,-4.2152228355407715,-5.096673011779785,-0.1396244764328003,0.005027485080063343,-0.2966674566268921,-0.7315493822097778,-0.1379360556602478,0.624847412109375,-0.9634278416633606,0.048204414546489716,-1.1757888793945312,-3.9235219955444336,-0.5012735724449158,2.2276177406311035,0.5987903475761414,8.836305618286133,3.4390575885772705,-0.38660961389541626,5.92618465423584,8.656160354614258
1.2012012012012012,0.2546548545360565,-0.05573267117142677,0.2381020039319992,1.1335340738296509,0.050979625433683395,-0.412166029214859,-2.978846788406372,-2.987091302871704,-2.9893293380737305,-2.7709341049194336,-2.9982190132141113,-2.96407151222229,-1.4119906425476074,-5.129802703857422,-3.2918386459350586,-1.8217717409133911,-4.219049453735352,-5.072793483734131,-0.13356325030326843,0.09345947951078415,-0.26205363869667053,-0.7349732518196106,-0.07854686677455902,0.7109957337379456,-0.9163661599159241,0.35589343309402466,-1.0334376096725464,-3.886242389678955,-0.26353248953819275,2.543611764907837,0.612133800983429,8.829792976379395,3.4762518405914307,-0.2974274456501007,5.938838958740234,8.554583549499512
1.2112112112112112,0.24070808291435242,-0.10634474456310272,0.20540851354599,1.1155357360839844,0.008937806822359562,-0.4631948471069336,-2.9801993370056152,-2.98610258102417,-2.9920811653137207,-2.7783803939819336,-2.998746633529663,-2.9580237865448,-1.420926570892334,-5.1247029304504395,-3.301466703414917,-1.8604811429977417,-4.220497131347656,-5.045749187469482,-0.12737196683883667,0.18174703419208527,-0.2270890176296234,-0.7375000715255737,-0.019074920564889908,0.7960658073425293,-0.8690246939659119,0.6632567048072815,-0.8900485038757324,-3.847773551940918,-0.025822987779974937,2.8601291179656982,0.6248075366020203,8.808578491210938,3.509227991104126,-0.2073628455400467,5.94264554977417,8.440764427185059
1.2212212212212212,0.2266923040151596,-0.1570071280002594,0.17253151535987854,1.0971558094024658,-0.03314289450645447,-0.514201819896698,-2.9814953804016113,-2.9843833446502686,-2.994478940963745,-2.7858338356018066,-2.998771905899048,-2.9512650966644287,-1.429386854171753,-5.116524696350098,-3.309654951095581,-1.8987983465194702,-4.2195658683776855,-5.015534400939941,-0.12105716019868851,0.2697650194168091,-0.19181537628173828,-0.7391218543052673,0.04039490595459938,0.8799326419830322,-0.8214185833930969,0.9707489609718323,-0.7457081079483032,-3.8081016540527344,0.21207121014595032,3.17671275138855,0.6367958188056946,8.775932312011719,3.5378336906433105,-0.11648495495319366,5.938443183898926,8.313888549804688
1.2312312312312312,0.21261169016361237,-0.20772455632686615,0.13947546482086182,1.078397512435913,-0.07526110112667084,-0.5651886463165283,-2.9827322959899902,-2.9819352626800537,-2.9965147972106934,-2.7932863235473633,-2.998293399810791,-2.943794012069702,-1.4373699426651,-5.10526704788208,-3.3163914680480957,-1.9367139339447021,-4.216251850128174,-4.982151031494141,-0.11462614685297012,0.35739782452583313,-0.15627826750278473,-0.7398301959037781,0.09977941960096359,0.9624624252319336,-0.7735651135444641,1.2784358263015747,-0.6005470156669617,-3.7672135829925537,0.44992706179618835,3.4934940338134766,0.6480854749679565,8.731754302978516,3.5618789196014404,-0.02486259862780571,5.924997329711914,8.174026489257812
1.2412412412412412,0.19847112894058228,-0.25847128033638,0.10624442249536514,1.0592619180679321,-0.11740230023860931,-0.6161489486694336,-2.9839084148406982,-2.9787676334381104,-2.998183488845825,-2.800727367401123,-2.9973127841949463,-2.9355435371398926,-1.4448727369308472,-5.0909199714660645,-3.3216745853424072,-1.9742118120193481,-4.210559844970703,-4.945600509643555,-0.10808513313531876,0.4445049464702606,-0.12052424997091293,-0.7396173477172852,0.15897995233535767,1.0434585809707642,-0.7252497673034668,1.5888622999191284,-0.4546149969100952,-3.725098133087158,0.6876563429832458,3.808830499649048,0.6588261723518372,8.668886184692383,3.5811619758605957,0.06743275374174118,5.902255535125732,7.984707355499268
1.2512512512512513,0.18427647650241852,-0.3091810643672943,0.07284091413021088,1.0397552251815796,-0.159563809633255,-0.6669802665710449,-2.985020637512207,-2.9748973846435547,-2.9994776248931885,-2.8081471920013428,-2.9958291053771973,-2.9258790016174316,-1.451884150505066,-5.073456287384033,-3.325491189956665,-2.0112831592559814,-4.202489376068115,-4.905901908874512,-0.10143589228391647,0.5309036374092102,-0.08460066467523575,-0.7384781241416931,0.21791036427021027,1.1220922470092773,-0.6756724715232849,1.900384545326233,-0.3078310191631317,-3.681164264678955,0.9244223237037659,4.123518943786621,0.669577419757843,8.59206771850586,3.5958056449890137,0.160384401679039,5.870903015136719,7.724610805511475
1.2612612612612613,0.17003515362739563,-0.3598552942276001,0.039298780262470245,1.019880771636963,-0.2017425298690796,-0.7176164984703064,-2.9860668182373047,-2.9703266620635986,-3.0004444122314453,-2.8155343532562256,-2.9938395023345947,-2.9146413803100586,-1.4583992958068848,-5.052873611450195,-3.3278286457061768,-2.047899007797241,-4.1920552253723145,-4.86309289932251,-0.09468302130699158,0.616474449634552,-0.0486002042889595,-0.7364044785499573,0.2764829993247986,1.1980056762695312,-0.6259502172470093,2.212273597717285,-0.15870647132396698,-3.634516954421997,1.1606082916259766,4.425724506378174,0.6795412302017212,8.50344181060791,3.594130516052246,0.2540566921234131,5.830833911895752,7.436229705810547
1.2712712712712713,0.15574876964092255,-0.41049808263778687,0.00567122595384717,0.9996501207351685,-0.24393650889396667,-0.7678270936012268,-2.9870452880859375,-2.965055465698242,-3.001142740249634,-2.822875738143921,-2.9913454055786133,-2.9020519256591797,-1.4644150733947754,-5.029168128967285,-3.3286283016204834,-2.0840373039245605,-4.179254531860352,-4.817578315734863,-0.08783484250307083,0.7010980248451233,-0.012614136561751366,-0.7333901524543762,0.33461371064186096,1.2713669538497925,-0.5761004686355591,2.5245964527130127,0.002669103443622589,-3.5858500003814697,1.396916389465332,4.660120010375977,0.6887061595916748,8.4028959274292,3.600743293762207,0.34829309582710266,5.782023906707764,7.233896732330322
1.2812812812812813,0.14142334461212158,-0.46111366152763367,-0.028049753978848457,0.9790685176849365,-0.2861150801181793,-0.8174393773078918,-2.9879543781280518,-2.959085464477539,-3.0014469623565674,-2.83016037940979,-2.9883551597595215,-2.8884661197662354,-1.4699313640594482,-5.002330780029297,-3.3277645111083984,-2.1196818351745605,-4.164088726043701,-4.769817352294922,-0.08089819550514221,0.7846559286117554,0.02348160557448864,-0.7294310331344604,0.39218372106552124,1.3428081274032593,-0.5261402130126953,2.837416172027588,0.17024318873882294,-3.5358667373657227,1.632773518562317,4.882254600524902,0.6970620155334473,8.290298461914062,3.6104652881622314,0.44281548261642456,5.719406604766846,7.039024353027344
1.2912912912912913,0.12706245481967926,-0.5117061138153076,-0.06186189502477646,0.9581371545791626,-0.3282725512981415,-0.8664398193359375,-2.9887921810150146,-2.9524149894714355,-3.0013465881347656,-2.8373780250549316,-2.9848761558532715,-2.8739209175109863,-1.474947214126587,-4.9723639488220215,-3.3252201080322266,-2.1548190116882324,-4.146568775177002,-4.719848155975342,-0.07388266921043396,0.8670217990875244,0.05964748561382294,-0.7245257496833801,0.4490858018398285,1.4122613668441772,-0.4760849177837372,3.1500539779663086,0.33799391984939575,-3.4844322204589844,1.867523193359375,5.1013946533203125,0.7046009302139282,8.164570808410645,3.6148054599761963,0.537267804145813,5.648518085479736,6.836940765380859
1.3013013013013013,0.11266957968473434,-0.5622757077217102,-0.0957494005560875,0.9368636012077332,-0.37041062116622925,-0.9148455262184143,-2.989558219909668,-2.9450442790985107,-3.0008432865142822,-2.8445165157318115,-2.9809083938598633,-2.858445644378662,-1.4794621467590332,-4.939267158508301,-3.321007013320923,-2.1894335746765137,-4.126702308654785,-4.66772985458374,-0.06679534912109375,0.9480658769607544,0.0958147644996643,-0.7186746597290039,0.505236804485321,1.4796539545059204,-0.4259510636329651,3.462851047515869,0.502094566822052,-3.431605100631714,2.101494073867798,5.311285018920898,0.711310625076294,8.026297569274902,3.6086983680725098,0.6316605806350708,5.568734645843506,6.627427577972412
1.3113113113113113,0.09825021773576736,-0.6128076314926147,-0.12965422868728638,0.9152500033378601,-0.41243427991867065,-0.9626827239990234,-2.990251064300537,-2.936856269836426,-2.999940872192383,-2.8515660762786865,-2.9762508869171143,-2.842068910598755,-1.4834747314453125,-4.903047561645508,-3.3151748180389404,-2.223513126373291,-4.104555130004883,-4.613529205322266,-0.05964575335383415,1.0275356769561768,0.13186557590961456,-0.7118799090385437,0.5602518320083618,1.544916033744812,-0.3756752014160156,3.773789405822754,0.6634330153465271,-3.3774712085723877,2.3236327171325684,5.517522811889648,0.7170599699020386,7.827261924743652,3.5933837890625,0.726060152053833,5.416280746459961,6.410838603973389
1.3213213213213213,0.08380800485610962,-0.6632015109062195,-0.16350987553596497,0.8933005332946777,-0.4542020857334137,-1.0099416971206665,-2.9908692836761475,-2.9272186756134033,-2.9987313747406006,-2.8585174083709717,-2.9706740379333496,-2.8248279094696045,-1.4869829416275024,-4.863717079162598,-3.3077995777130127,-2.2570440769195557,-4.0802903175354,-4.557283401489258,-0.05244281515479088,1.1046137809753418,0.16781830787658691,-0.7041397094726562,0.6138143539428711,1.6079717874526978,-0.32535839080810547,4.0846662521362305,0.808064877986908,-3.3220255374908447,2.51550555229187,5.718621253967285,0.721970796585083,7.571242809295654,3.585355281829834,0.8203833103179932,5.2994842529296875,6.185827732086182
1.3313313313313313,0.06934823095798492,-0.7133688926696777,-0.19719555974006653,0.8710184097290039,-0.4956037700176239,-1.0565077066421509,-2.9914116859436035,-2.9160428047180176,-2.9971578121185303,-2.865360736846924,-2.964409828186035,-2.80684232711792,-1.4899884462356567,-4.821348667144775,-3.2990031242370605,-2.2900149822235107,-4.054221153259277,-4.499112606048584,-0.045195404440164566,1.1789791584014893,0.20354387164115906,-0.6954565048217773,0.6663567423820496,1.668685793876648,-0.2750037908554077,4.37539529800415,0.949083685874939,-3.2652571201324463,2.693006753921509,5.903529644012451,0.7260348796844482,7.289321422576904,3.5521490573883057,0.9145452976226807,5.197847366333008,5.943974494934082
1.3413413413413413,0.05487543344497681,-0.7630634307861328,-0.2306905835866928,0.8484094142913818,-0.5366250872612,-1.1023075580596924,-2.991878032684326,-2.9036343097686768,-2.9951493740081787,-2.872089147567749,-2.957486867904663,-2.7882096767425537,-1.492488145828247,-4.776434421539307,-3.288804531097412,-2.3224081993103027,-4.026385307312012,-4.439108848571777,-0.037911105901002884,1.2510311603546143,0.2389167845249176,-0.6858307123184204,0.717853844165802,1.7269477844238281,-0.2245458960533142,4.598265647888184,1.0887318849563599,-3.205784320831299,2.868203639984131,6.084967613220215,0.7292212247848511,7.105712890625,3.5148634910583496,1.0097852945327759,5.0906853675842285,5.696035861968994
1.3513513513513513,0.040394704788923264,-0.8121653199195862,-0.26398348808288574,0.8254900574684143,-0.5772592425346375,-1.1473352909088135,-2.992266893386841,-2.8902571201324463,-2.9927139282226562,-2.8786957263946533,-2.9499216079711914,-2.7689735889434814,-1.4944828748703003,-4.729304790496826,-3.277211904525757,-2.354170799255371,-3.9968082904815674,-4.377306938171387,-0.030599243938922882,1.3212052583694458,0.27389422059059143,-0.6752279996871948,0.7682515978813171,1.7826974391937256,-0.17410068213939667,4.817854881286621,1.2274428606033325,-3.140392780303955,3.041067600250244,6.262955665588379,0.7315552234649658,6.9142656326293945,3.472219705581665,1.1085436344146729,4.978089809417725,5.442147254943848
1.3613613613613613,0.025910843163728714,-0.8606674075126648,-0.297039657831192,0.8022714257240295,-0.6174967885017395,-1.1915857791900635,-2.9925777912139893,-2.8759422302246094,-2.9898648262023926,-2.885171413421631,-2.941730260848999,-2.7491774559020996,-1.4959728717803955,-4.679998397827148,-3.2642343044281006,-2.3852736949920654,-3.965513229370117,-4.3137383460998535,-0.023268627002835274,1.3894271850585938,0.3084088861942291,-0.663640558719635,0.8174950480461121,1.835876703262329,-0.1236848533153534,5.031982421875,1.3655129671096802,-3.0737175941467285,3.2115719318389893,6.437506198883057,0.7330335378646851,6.7155890464782715,3.42334246635437,1.206547498703003,4.860151290893555,5.182435989379883
1.3713713713713713,0.01142675057053566,-0.9086043238639832,-0.3298422694206238,0.7787572741508484,-0.6573314070701599,-1.2350530624389648,-2.992809534072876,-2.86071515083313,-2.9866116046905518,-2.8915066719055176,-2.9329307079315186,-2.7288670539855957,-1.4969590902328491,-4.628590106964111,-3.2498788833618164,-2.4157001972198486,-3.932522773742676,-4.248444080352783,-0.015927191823720932,1.4556233882904053,0.34241458773612976,-0.6510763764381409,0.8655316829681396,1.8864271640777588,-0.07331465184688568,5.239130020141602,1.5021069049835205,-3.005756139755249,3.379685640335083,6.608187675476074,0.7336558699607849,6.509695053100586,3.3705825805664062,1.3037025928497314,4.736958980560303,4.916615009307861
1.3813813813813813,-0.003051541745662689,-0.9559787511825562,-0.36238548159599304,0.7549508213996887,-0.6967546343803406,-1.2777256965637207,-2.992962598800659,-2.844607353210449,-2.982961416244507,-2.897692918777466,-2.9235410690307617,-2.7080905437469482,-1.4974411725997925,-4.5751237869262695,-3.2341668605804443,-2.4454429149627686,-3.897861957550049,-4.181461334228516,-0.008584104478359222,1.5197246074676514,0.3758730888366699,-0.6375446915626526,0.9123092889785767,1.9342834949493408,-0.02300168201327324,5.442986011505127,1.6371910572052002,-2.9365079402923584,3.5453803539276123,6.774609565734863,0.7334111332893372,6.296849250793457,3.3140010833740234,1.399916648864746,4.608607292175293,4.644499778747559
1.3913913913913913,-0.017521075904369354,-1.0027825832366943,-0.39466163516044617,0.7308537364006042,-0.7357588410377502,-1.319596767425537,-2.9930355548858643,-2.8276538848876953,-2.978923797607422,-2.9037179946899414,-2.9135806560516357,-2.686896800994873,-1.4974205493927002,-4.519635200500488,-3.217109441757202,-2.4744820594787598,-3.8615541458129883,-4.11283016204834,-0.0012475604889914393,1.5816596746444702,0.40874719619750977,-0.623054027557373,0.9577766060829163,1.9793909788131714,0.027232248336076736,5.642647743225098,1.7707375288009644,-2.865891933441162,3.708531618118286,6.937602996826172,0.732309103012085,6.076426029205322,3.2536606788635254,1.4950312376022339,4.475020408630371,4.367023944854736
1.4014014014014013,-0.031976476311683655,-1.0489118099212646,-0.42666345834732056,0.7064663767814636,-0.7743348479270935,-1.3606605529785156,-2.993029832839966,-2.8099656105041504,-2.97450590133667,-2.9095654487609863,-2.9030706882476807,-2.6653330326080322,-1.496896743774414,-4.462234020233154,-3.198723316192627,-2.5028135776519775,-3.823626756668091,-4.042585849761963,0.00607324531301856,1.6413006782531738,0.44099801778793335,-0.6076185703277588,1.0018802881240845,2.0216925144195557,0.07737213373184204,5.825664043426514,1.9027156829833984,-2.7944231033325195,3.8690972328186035,7.094675064086914,0.7303499579429626,5.83889102935791,3.189628839492798,1.5888230800628662,4.336277484893799,4.0842695236206055
1.4114114114114114,-0.04641447588801384,-1.0942844152450562,-0.45838481187820435,0.6817925572395325,-0.8124749660491943,-1.4008888006210327,-2.9929440021514893,-2.791644811630249,-2.9697186946868896,-2.915226459503174,-2.8920321464538574,-2.643458604812622,-1.4958714246749878,-4.403018951416016,-3.179022789001465,-2.5304219722747803,-3.784105062484741,-3.9709396362304688,0.013370733708143234,1.6985317468643188,0.47258883714675903,-0.5912510752677917,1.0445703268051147,2.0611371994018555,0.12740281224250793,6.005250930786133,2.0330944061279297,-2.721092700958252,4.02715539932251,7.219915390014648,0.7275360822677612,5.595362663269043,3.12196946144104,1.6815041303634644,4.192656993865967,3.7963812351226807
1.4214214214214214,-0.06082987040281296,-1.138895869255066,-0.4898178279399872,0.656857430934906,-0.8501714468002319,-1.440263032913208,-2.9927783012390137,-2.7727344036102295,-2.9645705223083496,-2.920743465423584,-2.8804874420166016,-2.621330738067627,-1.4943466186523438,-4.342024326324463,-3.1580262184143066,-2.5571787357330322,-3.743013620376587,-3.898059368133545,0.020635483786463737,1.7532970905303955,0.5034856796264648,-0.574052631855011,1.0857986211776733,2.097679853439331,0.177307590842247,6.181420803070068,2.161846876144409,-2.624770402908325,4.182675361633301,7.341389179229736,0.7238696813583374,5.345965385437012,3.0507524013519287,1.7543612718582153,4.044256687164307,3.504493474960327
1.4314314314314314,-0.0752202495932579,-1.182739496231079,-0.5209562182426453,0.6316789984703064,-0.8874168395996094,-1.478829264640808,-2.9925334453582764,-2.7532756328582764,-2.9590725898742676,-2.9261512756347656,-2.8684585094451904,-2.5989694595336914,-1.4923226833343506,-4.2792816162109375,-3.1357498168945312,-2.5829646587371826,-3.7003796100616455,-3.8240504264831543,0.027859404683113098,1.8055362701416016,0.5336520075798035,-0.5561360716819763,1.1255189180374146,2.1312901973724365,0.2270742505788803,6.354188919067383,2.2889416217803955,-2.5272140502929688,4.335634708404541,7.445178985595703,0.7193541526794434,5.09083366394043,2.976043939590454,1.8251692056655884,3.8911683559417725,3.210437059402466
1.4414414414414414,-0.08957963436841965,-1.2258093357086182,-0.5517931580543518,0.6062594652175903,-0.9241921901702881,-1.5166329145431519,-2.9922091960906982,-2.7333149909973145,-2.9532346725463867,-2.9314420223236084,-2.8559763431549072,-2.576397180557251,-1.4898009300231934,-4.2148284912109375,-3.1122090816497803,-2.6077675819396973,-3.6562342643737793,-3.749023914337158,0.03503374010324478,1.8551932573318481,0.5630537271499634,-0.5375211834907532,1.1636775732040405,2.1619391441345215,0.27672767639160156,6.52315616607666,2.4143545627593994,-2.4283831119537354,4.482511043548584,7.5449957847595215,0.7139654755592346,4.829712867736816,2.8979175090789795,1.8938798904418945,3.731208086013794,2.91272234916687
1.4514514514514514,-0.10390406101942062,-1.2680948972702026,-0.5823215246200562,0.5806019902229309,-0.9604088664054871,-1.5536746978759766,-2.9918062686920166,-2.7128994464874268,-2.947068452835083,-2.9366071224212646,-2.8431284427642822,-2.553658962249756,-1.4867836236953735,-4.14870548248291,-3.0874228477478027,-2.631575107574463,-3.610659599304199,-3.6730175018310547,0.042149532586336136,1.902204155921936,0.5916560888290405,-0.5182288885116577,1.2001941204071045,2.1895909309387207,0.3261776864528656,6.687897682189941,2.537177562713623,-2.3282971382141113,4.622795581817627,7.640868186950684,0.7076742649078369,4.562389373779297,2.8165512084960938,1.9604125022888184,3.5644311904907227,2.611501932144165
1.4614614614614614,-0.11818990111351013,-1.3095890283584595,-0.6125561594963074,0.5547080636024475,-0.9960455894470215,-1.58993399143219,-2.9913246631622314,-2.6920759677886963,-2.9405744075775146,-2.941638946533203,-2.8299524784088135,-2.530970335006714,-1.483271598815918,-4.08095121383667,-3.061436176300049,-2.654374361038208,-3.5636959075927734,-3.5961427688598633,0.049198050051927567,1.946513056755066,0.6194301247596741,-0.49828189611434937,1.235022783279419,2.213949203491211,0.3754357695579529,6.849246978759766,2.65450382232666,-2.2269747257232666,4.760435104370117,7.713715553283691,0.7005516290664673,4.289791584014893,2.732363700866699,2.0246877670288086,3.393636465072632,2.2387123107910156
1.4714714714714714,-0.13243171572685242,-1.3502856492996216,-0.6425011157989502,0.5285803079605103,-1.0311156511306763,-1.625440001487732,-2.9907655715942383,-2.6708905696868896,-2.933758497238159,-2.9465296268463135,-2.816465139389038,-2.508449077606201,-1.479267954826355,-4.011600017547607,-3.0342869758605957,-2.6761534214019775,-3.515394449234009,-3.5185978412628174,0.05617164447903633,1.9880667924880981,0.6463459134101868,-0.47770360112190247,1.2681238651275635,2.2347705364227295,0.4244864881038666,7.00445556640625,2.769896984100342,-2.1244356632232666,4.888676166534424,7.779806613922119,0.6926053166389465,4.01200532913208,2.6449995040893555,2.0866308212280273,3.21976375579834,1.9226901531219482
1.4814814814814814,-0.14662547409534454,-1.39015793800354,-0.6721499562263489,0.5022212266921997,-1.065650463104248,-1.6602776050567627,-2.9901299476623535,-2.6494028568267822,-2.9266326427459717,-2.9512715339660645,-2.8026745319366455,-2.4857983589172363,-1.4747737646102905,-3.9408624172210693,-3.0059921741485596,-2.6969008445739746,-3.46584153175354,-3.4404139518737793,0.06306125223636627,2.026813507080078,0.6723712682723999,-0.4565163254737854,1.2994660139083862,2.252443790435791,0.4733160436153412,7.12876033782959,2.88329815864563,-2.020700693130493,5.011610984802246,7.840601921081543,0.6838444471359253,3.729214906692505,2.55448055267334,2.146162271499634,3.0418481826782227,1.608612060546875
1.4914914914914914,-0.16076716780662537,-1.4291890859603882,-0.7014972567558289,0.47563254833221436,-1.0996441841125488,-1.6944459676742554,-2.9894182682037354,-2.627664804458618,-2.919210195541382,-2.955857515335083,-2.7886085510253906,-2.4630444049835205,-1.4697930812835693,-3.8689022064208984,-2.976571559906006,-2.7166032791137695,-3.415074348449707,-3.3616445064544678,0.06985906511545181,2.0627105236053467,0.6974748373031616,-0.4347466826438904,1.329007863998413,2.2669782638549805,0.521909773349762,7.246231555938721,2.9946417808532715,-1.915788173675537,5.131436347961426,7.897383689880371,0.6742777228355408,3.442863702774048,2.4608306884765625,2.2032063007354736,2.860278367996216,1.2955002784729004
1.5015015015015014,-0.1748524159193039,-1.4674395322799683,-0.7305374145507812,0.44883185625076294,-1.133093237876892,-1.7279505729675293,-2.9886326789855957,-2.6056904792785645,-2.911503791809082,-2.9602673053741455,-2.774294137954712,-2.44020414352417,-1.46432626247406,-3.7958481311798096,-2.94604754447937,-2.735234498977661,-3.363131523132324,-3.282352924346924,0.07655719667673111,2.095730781555176,0.7216266393661499,-0.412425696849823,1.3567156791687012,2.27839994430542,0.5702540278434753,7.349366188049316,3.1039741039276123,-1.8061543703079224,5.2424092292785645,7.9406843185424805,0.6639150977134705,3.1540122032165527,2.364243268966675,2.255871295928955,2.675309181213379,0.9890981316566467
1.5115115115115114,-0.1888769119977951,-1.5049375295639038,-0.7592650055885315,0.4218461811542511,-1.1659762859344482,-1.760777235031128,-2.9877734184265137,-2.583508014678955,-2.90352725982666,-2.9644734859466553,-2.7597668170928955,-2.4173038005828857,-1.458377718925476,-3.7217843532562256,-2.914438486099243,-2.752758502960205,-3.310178518295288,-3.2027101516723633,0.08314771950244904,2.1258394718170166,0.7447959184646606,-0.3895943760871887,1.3825570344924927,2.2867934703826904,0.6183334589004517,7.448572635650635,3.211272954940796,-1.6948925256729126,5.337425231933594,7.97175407409668,0.6527613401412964,2.8615658283233643,2.2648003101348877,2.305607318878174,2.4874048233032227,0.6884687542915344
1.5215215215215214,-0.20283642411231995,-1.5416830778121948,-0.7876749038696289,0.3946773409843445,-1.1982851028442383,-1.7929246425628662,-2.986842393875122,-2.561164379119873,-2.8952932357788086,-2.9684700965881348,-2.7450573444366455,-2.394369125366211,-1.451949119567871,-3.6467461585998535,-2.881765842437744,-2.7691617012023926,-3.256289482116699,-3.122772693634033,0.08962275832891464,2.1530063152313232,0.7669569849967957,-0.36627843976020813,1.4065042734146118,2.2921905517578125,0.6661316752433777,7.543882369995117,3.3165132999420166,-1.582539439201355,5.429419994354248,7.999629497528076,0.640826940536499,2.565680980682373,2.1625852584838867,2.352592945098877,2.2968058586120605,0.3901880085468292
1.5315315315315314,-0.21672679483890533,-1.577650785446167,-0.8157598376274109,0.367328941822052,-1.2300184965133667,-1.8243995904922485,-2.985840320587158,-2.5388975143432617,-2.8868167400360107,-2.972250461578369,-2.7301926612854004,-2.371422290802002,-1.445043921470642,-3.5708558559417725,-2.848051071166992,-2.7844350337982178,-3.201495409011841,-3.0425727367401123,0.09597416967153549,2.1768932342529297,0.7880810499191284,-0.34250608086586,1.4285300970077515,2.294613838195801,0.7136392593383789,7.615110397338867,3.4188294410705566,-1.4689993858337402,5.5184173583984375,8.024383544921875,0.6281322836875916,2.1975691318511963,2.0573136806488037,2.3965399265289307,2.1036531925201416,0.09443120658397675
1.5415415415415414,-0.2305438369512558,-1.61288321018219,-0.843472957611084,0.3398091495037079,-1.2611685991287231,-1.8552097082138062,-2.984769344329834,-2.516763925552368,-2.878143310546875,-2.9758083820343018,-2.715243101119995,-2.3484818935394287,-1.437662959098816,-3.494297981262207,-2.8133397102355957,-2.798565149307251,-3.1458420753479004,-2.9621388912200928,0.10219491273164749,2.197343587875366,0.8081308007240295,-0.318313866853714,1.4485411643981934,2.2940900325775146,0.7608405351638794,7.681225299835205,3.516357183456421,-1.353963017463684,5.596667766571045,8.046085357666016,0.6146900653839111,1.888412594795227,1.9483627080917358,2.4367079734802246,1.8803800344467163,-0.19863513112068176
1.5515515515515514,-0.24428169429302216,-1.6474542617797852,-0.8707913160324097,0.31212759017944336,-1.291716456413269,-1.8853604793548584,-2.9836316108703613,-2.494502305984497,-2.869300365447998,-2.9791359901428223,-2.70044207572937,-2.3255679607391357,-1.4298124313354492,-3.417100667953491,-2.7776618003845215,-2.8115386962890625,-3.0894782543182373,-2.8815038204193115,0.10827595740556717,2.214702606201172,0.8270778059959412,-0.2937348186969757,1.466180443763733,2.290647268295288,0.8078837394714355,7.7420430183410645,3.611644744873047,-1.237862229347229,5.6651153564453125,8.06480884552002,0.6000611186027527,1.580012559890747,1.8369824886322021,2.4737801551818848,1.655758023262024,-0.4888438880443573
1.5615615615615615,-0.25793108344078064,-1.6813640594482422,-0.8977096676826477,0.2842887341976166,-1.3217302560806274,-1.9148576259613037,-2.9824299812316895,-2.4721384048461914,-2.8603036403656006,-2.9822278022766113,-2.685553789138794,-2.3027079105377197,-1.4214906692504883,-3.3393170833587646,-2.741044521331787,-2.8233437538146973,-3.032437562942505,-2.800701379776001,0.11420544236898422,2.2289772033691406,0.8448978066444397,-0.26879939436912537,1.481729507446289,2.28432297706604,0.8546593189239502,7.798929214477539,3.7045202255249023,-1.1208316087722778,5.731516361236572,8.075855255126953,0.5845320224761963,1.2725290060043335,1.723164677619934,2.5078132152557373,1.450992226600647,-0.769336998462677
1.5715715715715715,-0.2714866101741791,-1.7146161794662476,-0.924218475818634,0.2562945783138275,-1.3512202501296997,-1.9436811208724976,-2.9811737537384033,-2.449690341949463,-2.8511719703674316,-2.9850783348083496,-2.6705589294433594,-2.2800514698028564,-1.4127064943313599,-3.26101016998291,-2.7035460472106934,-2.8339736461639404,-2.9747462272644043,-2.7198801040649414,0.1199657991528511,2.2401959896087646,0.8615690469741821,-0.2435397058725357,1.4952269792556763,2.275317668914795,0.900166928768158,7.84266996383667,3.7860665321350098,-1.0028997659683228,5.79501485824585,8.072248458862305,0.5650268197059631,0.9716043472290039,1.607492446899414,2.538743495941162,1.2459750175476074,-1.02937912940979
1.5815815815815815,-0.28494197130203247,-1.7471972703933716,-0.9503031373023987,0.22814786434173584,-1.380184531211853,-1.9718266725540161,-2.979889392852783,-2.427180767059326,-2.841931104660034,-2.987682342529297,-2.6554739475250244,-2.257667064666748,-1.4034723043441772,-3.182345390319824,-2.6652612686157227,-2.8434178829193115,-2.916438102722168,-2.6391091346740723,0.12551023066043854,2.2484424114227295,0.8770610094070435,-0.21798624098300934,1.5066741704940796,2.263728380203247,0.9447217583656311,7.874309062957764,3.861211061477661,-0.8840928673744202,5.854532718658447,8.065893173217773,0.5427326560020447,0.6762617230415344,1.480979323387146,2.5665128231048584,1.041143536567688,-1.2856687307357788
1.5915915915915915,-0.2982921004295349,-1.7791061401367188,-0.9759409427642822,0.19985243678092957,-1.4086214303970337,-1.9992629289627075,-2.978581666946411,-2.4046380519866943,-2.8327457904815674,-2.99003529548645,-2.6403167247772217,-2.235489845275879,-1.3937941789627075,-3.1033809185028076,-2.6262779235839844,-2.8516695499420166,-2.8575501441955566,-2.5586462020874023,0.13082844018936157,2.2537424564361572,0.8911279439926147,-0.19217029213905334,1.5160709619522095,2.2495508193969727,0.9888938069343567,7.902782917022705,3.9276046752929688,-0.7644376158714294,5.9113616943359375,7.990540981292725,0.5202721953392029,0.3831927478313446,1.3334074020385742,2.591061592102051,0.8365026712417603,-1.5499141216278076
1.6016016016016015,-0.311538428068161,-1.8103489875793457,-1.0011603832244873,0.17141100764274597,-1.436531901359558,-2.0258820056915283,-2.977231740951538,-2.382082462310791,-2.8235366344451904,-2.9921319484710693,-2.625098466873169,-2.213300943374634,-1.3836760520935059,-3.024146318435669,-2.5866360664367676,-2.8587191104888916,-2.7981276512145996,-2.4791839122772217,0.13594084978103638,2.2561230659484863,0.9038504958152771,-0.1661251187324524,1.5234335660934448,2.23270583152771,1.0327996015548706,7.92816686630249,3.992784261703491,-0.6439852118492126,5.9591383934021,7.886409759521484,0.5010663270950317,0.0925736203789711,1.208571434020996,2.612304449081421,0.6357488036155701,-1.8148545026779175
1.6116116116116117,-0.32468152046203613,-1.8409333229064941,-1.02597975730896,0.14282800257205963,-1.4639116525650024,-2.0516867637634277,-2.975827217102051,-2.3595340251922607,-2.8142333030700684,-2.993967294692993,-2.6098265647888184,-2.191115140914917,-1.373119592666626,-2.9446725845336914,-2.546351194381714,-2.864560127258301,-2.7382652759552,-2.400761365890503,0.14085792005062103,2.2556052207946777,0.9153196215629578,-0.13988487422466278,1.5288034677505493,2.2132325172424316,1.0762836933135986,7.950523853302002,4.0558881759643555,-0.5228444933891296,6.001160144805908,7.78295373916626,0.4812752604484558,-0.19543084502220154,1.0830178260803223,2.63000226020813,0.4374855160713196,-2.0751490592956543
1.6216216216216217,-0.3377169072628021,-1.8708635568618774,-1.0503979921340942,0.11410822719335556,-1.4907563924789429,-2.0766870975494385,-2.9743692874908447,-2.3370108604431152,-2.8048439025878906,-2.995537757873535,-2.594521999359131,-2.168962240219116,-1.3621302843093872,-2.8649909496307373,-2.505446195602417,-2.86918306350708,-2.678004264831543,-2.323378562927246,0.14557409286499023,2.2522196769714355,0.9255295991897583,-0.11348605901002884,1.5321956872940063,2.1911838054656982,1.119336485862732,7.96993350982666,4.1169328689575195,-0.40076982975006104,6.038716793060303,7.678002834320068,0.46092286705970764,-0.48065266013145447,0.9568734169006348,2.644120454788208,0.24041403830051422,-2.329439878463745
1.6316316316316317,-0.3506411910057068,-1.9001457691192627,-1.0744138956069946,0.08525601029396057,-1.5170625448226929,-2.1008875370025635,-2.9728598594665527,-2.314539909362793,-2.7953789234161377,-2.996838092803955,-2.579206943511963,-2.146876096725464,-1.3507122993469238,-2.78513503074646,-2.4639394283294678,-2.8725812435150146,-2.6173813343048096,-2.2470500469207764,0.15008342266082764,2.2460007667541504,0.9344748854637146,-0.08696281909942627,1.5336201190948486,2.1666176319122314,1.1619473695755005,7.982017993927002,4.175938606262207,-0.27799633145332336,6.073697566986084,7.573131084442139,0.4400327503681183,-0.756766140460968,0.83026123046875,2.6548118591308594,0.0445941798388958,-2.5782315731048584
1.6416416416416417,-0.36345136165618896,-1.928760051727295,-1.0980263948440552,0.056281678378582,-1.542830228805542,-2.1242990493774414,-2.971302032470703,-2.2922563552856445,-2.7858481407165527,-2.9978671073913574,-2.5638959407806396,-2.124884605407715,-1.338870882987976,-2.705246925354004,-2.4218544960021973,-2.874752998352051,-2.55642032623291,-2.1717653274536133,0.15438130497932434,2.2371463775634766,0.9421513080596924,-0.06035797670483589,1.533092975616455,2.139585494995117,1.204106330871582,7.979590892791748,4.232370853424072,-0.15696078538894653,6.106258869171143,7.469386100769043,0.41863012313842773,-1.012274980545044,0.7034160494804382,2.6591134071350098,-0.14984340965747833,-2.821937084197998
1.6516516516516517,-0.37614282965660095,-1.9567042589187622,-1.1212303638458252,0.027223702520132065,-1.5680617094039917,-2.146932363510132,-2.969696521759033,-2.2702372074127197,-2.776263475418091,-2.998621702194214,-2.548603057861328,-2.1030144691467285,-1.3266085386276245,-2.625396966934204,-2.379215955734253,-2.875725507736206,-2.495147228240967,-2.0975124835968018,0.1584627628326416,2.2257473468780518,0.9485570192337036,-0.03374584764242172,1.5306274890899658,2.110139846801758,1.2458031177520752,7.974335193634033,4.28659725189209,-0.037245869636535645,6.1353559494018555,7.36684513092041,0.3967396914958954,-1.2643362283706665,0.5764378905296326,2.657480239868164,-0.3422876000404358,-3.060476779937744
1.6616616616616617,-0.38871270418167114,-1.9839580059051514,-1.1440258026123047,-0.0018891454674303532,-1.5927525758743286,-2.1687979698181152,-2.968045949935913,-2.2484521865844727,-2.766634225845337,-2.9991438388824463,-2.5333428382873535,-2.081291913986206,-1.3139320611953735,-2.5457558631896973,-2.336045503616333,-2.87555193901062,-2.4336047172546387,-2.0242795944213867,0.16232192516326904,2.2118208408355713,0.9536907076835632,-0.007074101362377405,1.526248574256897,2.078333854675293,1.2870290279388428,7.914899826049805,4.33884859085083,0.06997734308242798,6.160764217376709,7.2655839920043945,0.3743877708911896,-1.5218076705932617,0.4494067132472992,2.674422025680542,-0.5323861837387085,-3.293773651123047
1.6716716716716717,-0.40115728974342346,-2.010411500930786,-1.1664090156555176,-0.031017014756798744,-1.6169018745422363,-2.189906597137451,-2.966352701187134,-2.226675033569336,-2.7569668292999268,-2.9995057582855225,-2.51814341545105,-2.0597426891326904,-1.3008449077606201,-2.4670376777648926,-2.292384624481201,-2.8743274211883545,-2.371828079223633,-1.9520556926727295,0.1659564971923828,2.195279598236084,0.957565188407898,0.019789107143878937,1.5199919939041138,2.0442192554473877,1.327775001525879,7.813506603240967,4.384007453918457,0.1748005896806717,6.180176258087158,7.1656341552734375,0.3516000807285309,-1.7824130058288574,0.32508155703544617,2.692525863647461,-0.7138853669166565,-3.521772861480713
1.6816816816816818,-0.41347330808639526,-2.0360591411590576,-1.1883763074874878,-0.06013798341155052,-1.640500545501709,-2.2102668285369873,-2.9646189212799072,-2.204899549484253,-2.747270107269287,-2.999633550643921,-2.503096342086792,-2.0383968353271484,-1.2873519659042358,-2.389331102371216,-2.248286008834839,-2.8720548152923584,-2.3098981380462646,-1.880825161933899,0.1693596988916397,2.176152467727661,0.960199773311615,0.046733323484659195,1.5119816064834595,2.0078470706939697,1.3680310249328613,7.712740898132324,4.426790714263916,0.2790738046169281,6.1934685707092285,7.066685676574707,0.32840362191200256,-2.038480281829834,0.201294407248497,2.6881141662597656,-0.8863511085510254,-3.7445778846740723
1.6916916916916918,-0.4256572425365448,-2.0609095096588135,-1.209926962852478,-0.08921851962804794,-1.6635493040084839,-2.2298901081085205,-2.9628467559814453,-2.183157205581665,-2.737551212310791,-2.9994125366210938,-2.488229751586914,-2.0172832012176514,-1.2734589576721191,-2.3126375675201416,-2.203768014907837,-2.8687403202056885,-2.247845411300659,-1.810578465461731,0.17252890765666962,2.154489517211914,0.9615969657897949,0.07358258962631226,1.5022549629211426,1.9692718982696533,1.4077891111373901,7.610471248626709,4.467689514160156,0.38348376750946045,6.204620838165283,6.969314098358154,0.30482563376426697,-2.288681745529175,0.07792216539382935,2.6734650135040283,-1.0566216707229614,-3.961907148361206
1.7017017017017018,-0.43770360946655273,-2.0849671363830566,-1.2310595512390137,-0.11820362508296967,-1.686049222946167,-2.2487852573394775,-2.961038589477539,-2.1614797115325928,-2.7278223037719727,-2.998922348022461,-2.473557472229004,-1.996425986289978,-1.259178638458252,-2.2369723320007324,-2.158853769302368,-2.864377021789551,-2.1856918334960938,-1.7412980794906616,0.17546139657497406,2.1303505897521973,0.961762011051178,0.10022766143083572,1.4908360242843628,1.928550124168396,1.4452933073043823,7.508239269256592,4.505892753601074,0.4881356358528137,6.213697910308838,6.8735833168029785,0.28102388978004456,-2.533503532409668,-0.04477252438664436,2.6499500274658203,-1.224588394165039,-4.173700332641602
1.7117117117117118,-0.449607789516449,-2.108242988586426,-1.2517646551132202,-0.14707686007022858,-1.708003044128418,-2.266963481903076,-2.959197759628296,-2.1398956775665283,-2.7180981636047363,-2.9981532096862793,-2.4590914249420166,-1.975858211517334,-1.244526982307434,-2.1623237133026123,-2.1135761737823486,-2.85894513130188,-2.123457193374634,-1.6729692220687866,0.17815476655960083,2.103788375854492,0.9607040286064148,0.12665806710720062,1.4777473211288452,1.8857285976409912,1.4820904731750488,7.407078742980957,4.54047966003418,0.5998160243034363,6.220755577087402,6.778470516204834,0.25692513585090637,-2.7733469009399414,-0.16632167994976044,2.6340978145599365,-1.3901515007019043,-4.383296489715576
1.7217217217217218,-0.4613664448261261,-2.1307477951049805,-1.2720390558242798,-0.175838440656662,-1.729411005973816,-2.2844491004943848,-2.9573261737823486,-2.1184308528900146,-2.7083899974823,-2.997021198272705,-2.4448471069335938,-1.9556909799575806,-1.2295092344284058,-2.088681697845459,-2.0679609775543213,-2.852365493774414,-2.0611655712127686,-1.6055943965911865,0.18060415983200073,2.074847459793091,0.9584348797798157,0.15296010673046112,1.4630153179168701,1.8408039808273315,1.5183745622634888,7.307062149047852,4.573310375213623,0.7147005200386047,6.224559783935547,6.68366813659668,0.23254342377185822,-3.0081288814544678,-0.28701943159103394,2.6206493377685547,-1.5526224374771118,-4.591763973236084
1.7317317317317318,-0.4729761481285095,-2.1524903774261475,-1.291882038116455,-0.20448027551174164,-1.7502431869506836,-2.3012540340423584,-2.9554264545440674,-2.0971109867095947,-2.698706865310669,-2.995523452758789,-2.430781364440918,-1.9359639883041382,-1.2141313552856445,-2.016035318374634,-2.022026300430298,-2.844639778137207,-1.9990167617797852,-1.5391592979431152,0.18280868232250214,2.043583393096924,0.9549618363380432,0.17911086976528168,1.4466447830200195,1.7938233613967896,1.5541398525238037,7.2082743644714355,4.604422092437744,0.8286575675010681,6.183004379272461,6.590763568878174,0.20790702104568481,-3.2377727031707764,-0.4067642092704773,2.603854179382324,-1.7196979522705078,-4.794288158416748
1.7417417417417418,-0.4844338297843933,-2.1734821796417236,-1.3112941980361938,-0.23299500346183777,-1.7704378366470337,-2.317385196685791,-2.9535012245178223,-2.075961112976074,-2.689058303833008,-2.9936647415161133,-2.4167752265930176,-1.9166940450668335,-1.1983976364135742,-1.944370985031128,-1.9757881164550781,-2.8357787132263184,-1.9374006986618042,-1.4736435413360596,0.18476545810699463,2.0100443363189697,0.9502941966056824,0.2050769329071045,1.4285962581634521,1.7448455095291138,1.5893809795379639,7.110779762268066,4.633842945098877,0.941656768321991,6.128284931182861,6.49981164932251,0.18304498493671417,-3.462205410003662,-0.5254625678062439,2.5837385654449463,-1.8860446214675903,-4.990814685821533
1.7517517517517518,-0.4957364499568939,-2.193732261657715,-1.3302726745605469,-0.2613731324672699,-1.789997935295105,-2.332850694656372,-2.951551675796509,-2.0550107955932617,-2.679461717605591,-2.9914519786834717,-2.402843952178955,-1.8979014158248901,-1.182314395904541,-1.8736796379089355,-1.9292709827423096,-2.8257908821105957,-1.8763309717178345,-1.4090291261672974,0.18647289276123047,1.9742885828018188,0.944457471370697,0.23082350194454193,1.4088985919952393,1.6939295530319214,1.6240482330322266,7.01420783996582,4.65919828414917,1.0540519952774048,6.073782920837402,6.4108686447143555,0.15796349942684174,-3.681551933288574,-0.6387528777122498,2.559213876724243,-2.0492050647735596,-5.181290626525879
1.7617617617617618,-0.5068795084953308,-2.2132503986358643,-1.3488116264343262,-0.2895675003528595,-1.8089278936386108,-2.3476574420928955,-2.949582576751709,-2.0342884063720703,-2.6699728965759277,-2.988921880722046,-2.389002561569214,-1.8796027898788452,-1.1658868789672852,-1.803945541381836,-1.8825238943099976,-2.8146634101867676,-1.8158050775527954,-1.3452962636947632,0.1879274547100067,1.9363614320755005,0.9375207424163818,0.25624969601631165,1.3875833749771118,1.6411395072937012,1.6581640243530273,6.919139385223389,4.68079137802124,1.1690824031829834,6.01956844329834,6.323611736297607,0.13271193206310272,-3.8955326080322266,-0.7470215559005737,2.5205326080322266,-2.2090954780578613,-5.3654327392578125
1.7717717717717718,-0.5178601741790771,-2.2320451736450195,-1.3669095039367676,-0.3175475001335144,-1.8272325992584229,-2.3618106842041016,-2.94759464263916,-2.01381778717041,-2.6606085300445557,-2.9861063957214355,-2.3752715587615967,-1.861815333366394,-1.149122953414917,-1.7351558208465576,-1.8355686664581299,-2.8023905754089355,-1.7558209896087646,-1.2824267148971558,0.1891287863254547,1.8963193893432617,0.9295059442520142,0.28127366304397583,1.36468505859375,1.5865375995635986,1.6913156509399414,6.82565450668335,4.700962066650391,1.2829355001449585,5.965713024139404,6.238412380218506,0.10735497623682022,-4.1040778160095215,-0.8539705872535706,2.4789018630981445,-2.3656342029571533,-5.543357849121094
1.7817817817817818,-0.5286737084388733,-2.2501261234283447,-1.384566307067871,-0.34530720114707947,-1.844916820526123,-2.375316619873047,-2.945592164993286,-1.9936250448226929,-2.651376247406006,-2.98301100730896,-2.3616673946380615,-1.8445574045181274,-1.1320302486419678,-1.6672940254211426,-1.788417935371399,-2.7889840602874756,-1.6963727474212646,-1.2203986644744873,0.1900763213634491,1.8542169332504272,0.9204286932945251,0.3058664798736572,1.3402349948883057,1.5301846265792847,1.7239032983779907,6.7333831787109375,4.719764709472656,1.3955802917480469,5.912280559539795,6.155389308929443,0.0818914994597435,-4.308482646942139,-0.9595196843147278,2.434370517730713,-2.518745183944702,-5.715069770812988
1.7917917917917918,-0.539317786693573,-2.267516613006592,-1.401780128479004,-0.37284910678863525,-1.861985683441162,-2.388181686401367,-2.943575620651245,-1.9738051891326904,-2.6422863006591797,-2.979637384414673,-2.348207950592041,-1.827844262123108,-1.1146131753921509,-1.6003602743148804,-1.7410862445831299,-2.7744698524475098,-1.6374574899673462,-1.1591914892196655,0.1907685548067093,1.8100578784942627,0.9103041291236877,0.3300003409385681,1.314271330833435,1.4721444845199585,1.7559399604797363,6.640754699707031,4.737635135650635,1.5040221214294434,5.859340190887451,6.074593544006348,0.05635625123977661,-4.513769149780273,-1.0627861022949219,2.3873493671417236,-2.668351888656616,-5.880533218383789
1.8018018018018018,-0.5497890114784241,-2.284229278564453,-1.4185563325881958,-0.40017881989479065,-1.8784443140029907,-2.4004125595092773,-2.9415504932403564,-1.9544168710708618,-2.6333696842193604,-2.9759857654571533,-2.3349103927612305,-1.8116897344589233,-1.0968784093856812,-1.5343427658081055,-1.693569302558899,-2.758878707885742,-1.5790705680847168,-1.0987807512283325,0.19120454788208008,1.7638728618621826,0.8991619944572449,0.35365030169487,1.2868292331695557,1.4124804735183716,1.7874250411987305,6.549964904785156,4.756368637084961,1.6109648942947388,5.806935787200928,5.996069431304932,0.030781984329223633,-4.713214874267578,-1.163347601890564,2.337557315826416,-2.8143863677978516,-6.039708614349365
1.8118118118118118,-0.560084342956543,-2.3002727031707764,-1.4348957538604736,-0.42729097604751587,-1.8942958116531372,-2.4120144844055176,-2.939517021179199,-1.935479760169983,-2.6246414184570312,-2.9720630645751953,-2.321793556213379,-1.7961094379425049,-1.0788313150405884,-1.4692264795303345,-1.6458704471588135,-2.7422239780426025,-1.5212053060531616,-1.0391449928283691,0.19138455390930176,1.7157211303710938,0.8870206475257874,0.3767886459827423,1.257940411567688,1.3512541055679321,1.818274736404419,6.461071491241455,4.773968696594238,1.7164957523345947,5.754911422729492,5.919862270355225,0.005230503156781197,-4.906764984130859,-1.2621433734893799,2.2850401401519775,-2.9568443298339844,-6.192564010620117
1.8218218218218218,-0.570200502872467,-2.3156545162200928,-1.4507977962493896,-0.4541793465614319,-1.9095460176467896,-2.422992706298828,-2.9374778270721436,-1.91701078414917,-2.616110324859619,-2.96787691116333,-2.3088748455047607,-1.7811181545257568,-1.060483694076538,-1.4049891233444214,-1.5980011224746704,-2.724519968032837,-1.4638572931289673,-0.9802610874176025,0.19131110608577728,1.665661096572876,0.8739007711410522,0.399387389421463,1.2276467084884644,1.288529872894287,1.847608208656311,6.374126434326172,4.790494918823242,1.8205846548080444,5.7036027908325195,5.846016883850098,-0.0199062991887331,-5.094370365142822,-1.3590795993804932,2.229851245880127,-3.095576524734497,-6.33906364440918
1.8318318318318318,-0.5801339745521545,-2.330380916595459,-1.4662623405456543,-0.480839341878891,-1.9241992235183716,-2.433366537094116,-2.9354352951049805,-1.8990283012390137,-2.607783555984497,-2.9634335041046143,-2.2961714267730713,-1.76671302318573,-1.0418446063995361,-1.3416136503219604,-1.549970269203186,-2.7057814598083496,-1.4070192575454712,-0.9221268892288208,0.19098655879497528,1.6137547492980957,0.8598193526268005,0.42142003774642944,1.1959811449050903,1.2243801355361938,1.8763855695724487,6.288789749145508,4.805939197540283,1.9232062101364136,5.6530656814575195,5.768741607666016,-0.04498780518770218,-5.275731563568115,-1.4541417360305786,2.1720476150512695,-3.230517625808716,-6.476720809936523
1.8418418418418419,-0.5898779034614563,-2.344456672668457,-1.481289267539978,-0.5072656869888306,-1.9382590055465698,-2.4431684017181396,-2.933394432067871,-1.8815492391586304,-2.5996716022491455,-2.9587419033050537,-2.2836995124816895,-1.7528822422027588,-1.022922396659851,-1.2790839672088623,-1.5017913579940796,-2.686023473739624,-1.350683569908142,-0.8647658228874207,0.1904117912054062,1.5600643157958984,0.8447955846786499,0.4428616464138031,1.1629858016967773,1.1588915586471558,1.9043773412704468,6.205479145050049,4.820338249206543,2.0243375301361084,5.603228569030762,5.692849636077881,-0.06980931758880615,-5.450993537902832,-1.5472612380981445,2.1116883754730225,-3.361558437347412,-6.60729455947876
1.8518518518518519,-0.5994253754615784,-2.357888698577881,-1.4958783388137817,-0.5334525108337402,-1.951728343963623,-2.4524037837982178,-2.9313604831695557,-1.8645920753479004,-2.5917816162109375,-2.9538090229034424,-2.2714736461639404,-1.7396366596221924,-1.0037221908569336,-1.217376947402954,-1.453473687171936,-2.6652603149414062,-1.2948435544967651,-0.8081508278846741,0.18958893418312073,1.5046508312225342,0.8288500905036926,0.46368664503097534,1.1286981105804443,1.092128872871399,1.931808352470398,6.124290943145752,4.833734512329102,2.1239516735076904,5.554081916809082,5.6195268630981445,-0.0945015475153923,-5.620142936706543,-1.6383756399154663,2.0488357543945312,-3.488598585128784,-6.731225967407227
1.8618618618618619,-0.6087741255760193,-2.3706841468811035,-1.5100065469741821,-0.5593945980072021,-1.9646116495132446,-2.4610936641693115,-2.9293363094329834,-1.8481690883636475,-2.5840706825256348,-2.9486429691314697,-2.2595109939575195,-1.727036952972412,-0.9842507243156433,-1.1564717292785645,-1.405167818069458,-2.643507957458496,-1.2394897937774658,-0.7521865367889404,0.1885203868150711,1.4475728273391724,0.8119776248931885,0.48387014865875244,1.0931594371795654,1.024183750152588,1.9586896896362305,6.045270919799805,4.817323207855225,2.222024917602539,5.505892276763916,5.565676689147949,-0.1190461665391922,-5.783141613006592,-1.7325599193572998,1.9835492372512817,-3.6116485595703125,-6.842452526092529
1.8718718718718719,-0.6179212331771851,-2.3828465938568115,-1.523647665977478,-0.5850880742073059,-1.9769248962402344,-2.469271183013916,-2.92732310295105,-1.832297682762146,-2.5764968395233154,-2.943253755569458,-2.247861623764038,-1.7151880264282227,-0.964512288570404,-1.0963460206985474,-1.3570313453674316,-2.620781660079956,-1.184564232826233,-0.6967170834541321,0.1872062087059021,1.3888938426971436,0.7941727638244629,0.5033886432647705,1.0564252138137817,0.9551702737808228,1.98503577709198,5.968466281890869,4.800605773925781,2.3185348510742188,5.468620300292969,5.518017292022705,-0.1435491442680359,-5.939949035644531,-1.8245047330856323,1.9158930778503418,-3.7278380393981934,-6.945741176605225
1.8818818818818819,-0.6268643736839294,-2.394383430480957,-1.53680419921875,-0.6105263233184814,-1.9886904954910278,-2.476940393447876,-2.9253270626068115,-1.8169904947280884,-2.569071054458618,-2.9376492500305176,-2.236621141433716,-1.7041046619415283,-0.9445124864578247,-1.0369782447814941,-1.3090620040893555,-2.597097873687744,-1.1300113201141357,-0.6417139172554016,0.18564701080322266,1.328679084777832,0.7754606008529663,0.5222181081771851,1.018528938293457,0.8851650357246399,2.010833740234375,5.893922805786133,4.784134387969971,2.413459062576294,5.431538105010986,5.471415042877197,-0.16789084672927856,-6.090531349182129,-1.914058804512024,1.845933198928833,-3.8434414863586426,-7.0391316413879395
1.8918918918918919,-0.6356011629104614,-2.405299186706543,-1.5494775772094727,-0.6357055306434631,-1.9999175071716309,-2.4841036796569824,-2.923349142074585,-1.8022626638412476,-2.5618042945861816,-2.9318392276763916,-2.2258245944976807,-1.6938084363937378,-0.9242579340934753,-0.9783445596694946,-1.261255145072937,-2.5724713802337646,-1.0758227109909058,-0.5871731042861938,0.18384593725204468,1.26698637008667,0.7558624148368835,0.5403356552124023,0.9794971346855164,0.8142749667167664,2.0360710620880127,5.821682453155518,4.767792701721191,2.506762981414795,5.395888328552246,5.426705837249756,-0.19196362793445587,-6.234856605529785,-2.001132011413574,1.7737159729003906,-3.9546477794647217,-7.12375020980835
1.901901901901902,-0.6441300511360168,-2.4156157970428467,-1.5616695880889893,-0.66061931848526,-2.0106089115142822,-2.49076509475708,-2.9213907718658447,-1.7881112098693848,-2.55470871925354,-2.925833225250244,-2.2154853343963623,-1.6843091249465942,-0.9037547707557678,-0.9204518795013428,-1.2136120796203613,-2.546919345855713,-1.0219815969467163,-0.5330638885498047,0.18180495500564575,1.2038922309875488,0.7354069352149963,0.5577189922332764,0.9393740296363831,0.7425757050514221,2.0603420734405518,5.745519638061523,4.7517266273498535,2.598379611968994,5.362410545349121,5.385079383850098,-0.21571843326091766,-6.3702874183654785,-2.085684299468994,1.6992442607879639,-4.061392307281494,-7.201483249664307
1.911911911911912,-0.6524505019187927,-2.425363063812256,-1.573382019996643,-0.6852632164955139,-2.0207772254943848,-2.496927499771118,-2.91945219039917,-1.774523138999939,-2.5477945804595947,-2.9196414947509766,-2.2056009769439697,-1.6756190061569214,-0.8830142617225647,-0.8633145093917847,-1.1661268472671509,-2.520458221435547,-0.9684834480285645,-0.4793568551540375,0.1795278787612915,1.1394776105880737,0.714117169380188,0.5743467211723328,0.8982090950012207,0.6701288223266602,2.0836403369903564,5.671243667602539,4.735990524291992,2.6883602142333984,5.326607704162598,5.34653902053833,-0.23920494318008423,-6.49896240234375,-2.1676766872406006,1.622674584388733,-4.162543773651123,-7.272348403930664
1.921921921921922,-0.6605615615844727,-2.4345457553863525,-1.5846161842346191,-0.7096319198608398,-2.0304415225982666,-2.5025925636291504,-2.9175350666046143,-1.7615138292312622,-2.541074514389038,-2.913274049758911,-2.1961677074432373,-1.6677438020706177,-0.862043559551239,-0.8069042563438416,-1.1187984943389893,-2.4931046962738037,-0.9153399467468262,-0.426011860370636,0.17701806128025055,1.0738099813461304,0.6920191645622253,0.5901975631713867,0.8560568690299988,0.5970095992088318,2.1063077449798584,5.603094577789307,4.720579147338867,2.776679277420044,5.292011737823486,5.313084125518799,-0.26234865188598633,-6.619797229766846,-2.2470593452453613,1.5440802574157715,-4.258962154388428,-7.336308479309082
1.931931931931932,-0.6684617400169373,-2.44319748878479,-1.5953736305236816,-0.7337213754653931,-2.039604425430298,-2.5077590942382812,-2.915640354156494,-1.7491847276687622,-2.5345592498779297,-2.906740665435791,-2.1871960163116455,-1.6606884002685547,-0.840848982334137,-0.7510703802108765,-1.0716224908828735,-2.4648756980895996,-0.8625340461730957,-0.37297916412353516,0.17427732050418854,1.0069990158081055,0.6691411733627319,0.6052519679069519,0.8129629492759705,0.5232818722724915,2.128387689590454,5.553534984588623,4.705626964569092,2.863316535949707,5.25919771194458,5.2834882736206055,-0.2851220965385437,-6.728318691253662,-2.3237695693969727,1.4635320901870728,-4.350522994995117,-7.393407821655273
1.941941941941942,-0.6761490106582642,-2.4513375759124756,-1.6056571006774902,-0.7575262784957886,-2.048264980316162,-2.5124287605285645,-2.9137704372406006,-1.7375954389572144,-2.5282580852508545,-2.900052309036255,-2.178692102432251,-1.6544569730758667,-0.8194361329078674,-0.6957162022590637,-1.0245935916900635,-2.435788631439209,-0.8100481033325195,-0.3202279508113861,0.17131075263023376,0.9391348958015442,0.6455079913139343,0.6194905042648315,0.7689778804779053,0.44901973009109497,2.149834394454956,5.5068745613098145,4.690522193908691,2.9482078552246094,5.228143692016602,5.257061958312988,-0.3074978291988373,-6.830155849456787,-2.3976995944976807,1.3810924291610718,-4.4372477531433105,-7.443680763244629
1.951951951951952,-0.6836214065551758,-2.458970546722412,-1.6154779195785522,-0.781018078327179,-2.0564262866973877,-2.5165984630584717,-2.911928415298462,-1.7267603874206543,-2.522169589996338,-2.893235683441162,-2.1706655025482178,-1.649056315422058,-0.797813892364502,-0.6408231258392334,-0.977727472782135,-2.405871629714966,-0.7578662037849426,-0.2677229344844818,0.1681230515241623,0.8702964186668396,0.6211504340171814,0.6328913569450378,0.7241503596305847,0.37428879737854004,2.1704156398773193,5.460902690887451,4.673557758331299,3.0291059017181396,5.197847366333008,5.234349250793457,-0.3294004201889038,-6.921751022338867,-2.4685962200164795,1.2962124347686768,-4.518228054046631,-7.4865403175354
1.961961961961962,-0.6908759474754333,-2.466096878051758,-1.6248422861099243,-0.8041605949401855,-2.0640883445739746,-2.520261764526367,-2.910116195678711,-1.7166987657546997,-2.516296863555908,-2.8863723278045654,-2.1631290912628174,-1.6444816589355469,-0.7759875655174255,-0.5863828659057617,-0.9310286045074463,-2.3751964569091797,-0.7059880495071411,-0.21542659401893616,0.16471847891807556,0.8005887269973755,0.5960978865623474,0.6453496217727661,0.678545355796814,0.29916912317276,2.1903281211853027,5.417101860046387,4.657596111297607,3.096863031387329,5.167879104614258,5.21640157699585,-0.3508411943912506,-7.005246162414551,-2.5363659858703613,1.1894888877868652,-4.592861652374268,-7.521228790283203
1.971971971971972,-0.6979114413261414,-2.472721576690674,-1.6337473392486572,-0.8269354104995728,-2.0712532997131348,-2.5234014987945557,-2.908336639404297,-1.707422137260437,-2.510634660720825,-2.8795487880706787,-2.1560916900634766,-1.6406886577606201,-0.7539662718772888,-0.5323655605316162,-0.8844792246818542,-2.3438820838928223,-0.6544012427330017,-0.1632670760154724,0.16110195219516754,0.7300781011581421,0.5703849196434021,0.6567330360412598,0.6322194933891296,0.22374865412712097,2.209336042404175,5.376314640045166,4.643260478973389,3.159867286682129,5.139675140380859,5.205689430236816,-0.3712487518787384,-7.081953525543213,-2.6006269454956055,1.0896097421646118,-4.662623882293701,-7.546716690063477
1.981981981981982,-0.7047253251075745,-2.4788475036621094,-1.6421921253204346,-0.8493698239326477,-2.07792329788208,-2.526010036468506,-2.906599760055542,-1.6989398002624512,-2.5051872730255127,-2.872649908065796,-2.149562358856201,-1.6376628875732422,-0.7317612767219543,-0.4787406623363495,-0.8380724787712097,-2.3119430541992188,-0.6030882000923157,-0.11120030283927917,0.15728971362113953,0.6588340997695923,0.5440466403961182,0.6671781539916992,0.5852193236351013,0.1481088250875473,2.227313756942749,5.339023590087891,4.628774166107178,3.221477746963501,5.113253593444824,5.1982221603393555,-0.3903818428516388,-7.1518731117248535,-2.661328077316284,0.9974188208580017,-4.727502822875977,-7.565366744995117
1.991991991991992,-0.7113165855407715,-2.48447322845459,-1.6501778364181519,-0.8714660406112671,-2.0841000080108643,-2.5280864238739014,-2.9049079418182373,-1.6912568807601929,-2.499962329864502,-2.8656694889068604,-2.143547296524048,-1.6354060173034668,-0.7093791961669922,-0.4254615604877472,-0.7918130159378052,-2.279395818710327,-0.5520317554473877,-0.05919062718749046,0.15328875184059143,0.5869240760803223,0.5171177387237549,0.6766979098320007,0.5375936627388,0.07231675088405609,2.2447266578674316,5.306912899017334,4.614207744598389,3.2813875675201416,5.088855743408203,5.1939897537231445,-0.40904349088668823,-7.214979648590088,-2.718427896499634,0.9044840931892395,-4.787355899810791,-7.5771989822387695
2.002002002002002,-0.7176833152770996,-2.4896018505096436,-1.6577043533325195,-0.8932217359542847,-2.0897769927978516,-2.529627799987793,-2.9032633304595947,-1.6843769550323486,-2.4949681758880615,-2.8586137294769287,-2.1380324363708496,-1.6339223384857178,-0.6868245601654053,-0.37248945236206055,-0.7456960678100586,-2.2462570667266846,-0.5011928081512451,-0.0072083850391209126,0.1491025686264038,0.5144164562225342,0.4896346926689148,0.6852831840515137,0.48940199613571167,-0.003560655750334263,2.2615737915039062,5.277904987335205,4.600357532501221,3.339608907699585,5.069095611572266,5.192979335784912,-0.4272170066833496,-7.27133846282959,-2.7724506855010986,0.810901939868927,-4.840662002563477,-7.582233428955078
2.012012012012012,-0.7238242626190186,-2.494231700897217,-1.6647727489471436,-0.9146348834037781,-2.094949722290039,-2.5306332111358643,-2.901668071746826,-1.6783103942871094,-2.4902114868164062,-2.8514914512634277,-2.1330056190490723,-1.6332114934921265,-0.6641052961349487,-0.3197901248931885,-0.6997144818305969,-2.2125437259674072,-0.45054352283477783,0.04478032514452934,0.14473721385002136,0.4413778781890869,0.4616265296936035,0.6929294466972351,0.4407013952732086,-0.07945236563682556,2.277857780456543,5.2521867752075195,4.587250232696533,3.396153688430786,5.051224708557129,5.195182800292969,-0.44488611817359924,-7.320755481719971,-2.823369026184082,0.7167724370956421,-4.889011859893799,-7.580475807189941
2.022022022022022,-0.7297384142875671,-2.4983580112457275,-1.6713855266571045,-0.9357039928436279,-2.0996193885803223,-2.531100034713745,-2.900123119354248,-1.6730539798736572,-2.4857001304626465,-2.8443078994750977,-2.1284728050231934,-1.6332746744155884,-0.6412248015403748,-0.2673320174217224,-0.6538591384887695,-2.1782732009887695,-0.4000636041164398,0.09680701792240143,0.14019738137722015,0.36788320541381836,0.4331221878528595,0.6996311545372009,0.39154377579689026,-0.15529364347457886,2.293579339981079,5.230004787445068,4.574743747711182,3.4510507583618164,5.035251617431641,5.200586795806885,-0.46203652024269104,-7.362967014312744,-2.8716514110565186,0.6222105622291565,-4.93239688873291,-7.5719499588012695
2.032032032032032,-0.7354248762130737,-2.5019750595092773,-1.6775460243225098,-0.956425666809082,-2.1037862300872803,-2.5310237407684326,-2.8986291885375977,-1.6686029434204102,-2.481461524963379,-2.837071657180786,-2.1244380474090576,-1.6341135501861572,-0.6181902885437012,-0.21506989002227783,-0.6081295609474182,-2.1434621810913086,-0.34973376989364624,0.148904487490654,0.1354893445968628,0.29400375485420227,0.40414077043533325,0.7053847312927246,0.34197524189949036,-0.23101657629013062,2.308739185333252,5.213788986206055,4.56245231628418,3.503957986831665,5.021206855773926,5.2091898918151855,-0.4786527454853058,-7.396379470825195,-2.9185445308685303,0.5273697972297668,-4.97066593170166,-7.5566511154174805
2.042042042042042,-0.7408822178840637,-2.505065441131592,-1.6832579374313354,-0.9767960906028748,-2.1074509620666504,-2.5304031372070312,-2.897189140319824,-1.664910078048706,-2.4775118827819824,-2.8297924995422363,-2.1209051609039307,-1.6357269287109375,-0.5950073599815369,-0.1629362553358078,-0.5625185966491699,-2.1081314086914062,-0.29953527450561523,0.20110400021076202,0.13061733543872833,0.21983680129051208,0.3747057020664215,0.710188627243042,0.2920495271682739,-0.3065527379512787,2.323338747024536,5.203272819519043,4.550988674163818,3.5550377368927,5.009088039398193,5.221017360687256,-0.4947211444377899,-7.42156982421875,-2.9621753692626953,0.432340532541275,-5.003836631774902,-7.534493446350098
2.052052052052052,-0.7461094260215759,-2.507625102996826,-1.6885215044021606,-0.9968137145042419,-2.1106133460998535,-2.529233694076538,-2.8958029747009277,-1.6619715690612793,-2.473855495452881,-2.822474956512451,-2.1178781986236572,-1.6381137371063232,-0.5716800093650818,-0.1108921617269516,-0.5170182585716248,-2.0722970962524414,-0.249447762966156,0.2534378170967102,0.1255873143672943,0.14545074105262756,0.3448493182659149,0.7140401601791382,0.24181726574897766,-0.38183125853538513,2.3373606204986572,5.195937633514404,4.540367126464844,3.6045005321502686,4.998885154724121,5.236008167266846,-0.5102070569992065,-7.440013408660889,-3.0025222301483154,0.337182879447937,-5.032024383544922,-7.5056023597717285
2.062062062062062,-0.751105010509491,-2.509652614593506,-1.6933369636535645,-1.0164763927459717,-2.113274335861206,-2.527510643005371,-2.894473075866699,-1.6597896814346313,-2.470496654510498,-2.815129518508911,-2.1153600215911865,-1.6412736177444458,-0.5482163429260254,-0.05890628322958946,-0.47161978483200073,-2.035980224609375,-0.19945424795150757,0.3059372007846832,0.12040542811155319,0.07091499119997025,0.3146071135997772,0.7169422507286072,0.19132937490940094,-0.4567887783050537,2.3507933616638184,5.191769123077393,4.530609130859375,3.651005983352661,4.99059534072876,5.254152297973633,-0.5250805616378784,-7.451722621917725,-3.039469003677368,0.24340638518333435,-5.055227756500244,-7.46998929977417
2.0720720720720722,-0.755867600440979,-2.511146068572998,-1.697705626487732,-1.0357825756072998,-2.1154327392578125,-2.5252292156219482,-2.893200159072876,-1.6583670377731323,-2.467438220977783,-2.807769298553467,-2.1133525371551514,-1.645203948020935,-0.5246203541755676,-0.006944767199456692,-0.42631420493125916,-1.9992128610610962,-0.14953234791755676,0.358633428812027,0.11507725715637207,-0.003707052441313863,0.28401196002960205,0.7189160585403442,0.14063099026679993,-0.5313549041748047,2.3636653423309326,5.190757751464844,4.521725654602051,3.6949522495269775,4.984225273132324,5.275435924530029,-0.5393602848052979,-7.456718444824219,-3.073056936264038,0.15094909071922302,-5.0734453201293945,-7.427661895751953
2.0820820820820822,-0.7603964805603027,-2.5121052265167236,-1.7016279697418213,-1.0547306537628174,-2.117089033126831,-2.5223848819732666,-2.8919858932495117,-1.657705307006836,-2.4646849632263184,-2.800403356552124,-2.1118581295013428,-1.649903416633606,-0.5008983612060547,0.04502086713910103,-0.3810945451259613,-1.962013840675354,-0.09966494888067245,0.4115618169307709,0.10960909724235535,-0.0783429890871048,0.25309786200523376,0.719965398311615,0.08977663516998291,-0.6054580807685852,2.3759765625,5.192895889282227,4.513724327087402,3.737490177154541,4.979775905609131,5.301164150238037,-0.5530361533164978,-7.455014228820801,-3.103306531906128,0.058767370879650116,-5.086677551269531,-7.376381874084473
2.0920920920920922,-0.7646903991699219,-2.512524366378784,-1.705102562904358,-1.0733180046081543,-2.118241310119629,-2.518951416015625,-2.890831708908081,-1.6578052043914795,-2.4622387886047363,-2.7930400371551514,-2.1108779907226562,-1.655393123626709,-0.47705671191215515,0.0970243588089943,-0.33595019578933716,-1.924399971961975,-0.04983367398381233,0.46477437019348145,0.10400809347629547,-0.15292967855930328,0.22189709544181824,0.7200953960418701,0.038815367966890335,-0.6789978742599487,2.387728214263916,5.198169231414795,4.506618022918701,3.7775866985321045,4.977245330810547,5.33131742477417,-0.5660969018936157,-7.446624279022217,-3.130202293395996,-0.032795391976833344,-5.094924449920654,-7.31616735458374
2.1021021021021022,-0.7687484622001648,-2.512403726577759,-1.7081321477890015,-1.0915412902832031,-2.118889331817627,-2.5149240493774414,-2.8897387981414795,-1.6586664915084839,-2.4601011276245117,-2.7856876850128174,-2.1104135513305664,-1.6616690158843994,-0.45309966802597046,0.14909611642360687,-0.29087093472480774,-1.8863924741744995,-1.7101456251111813e-05,0.5183015465736389,0.09827838093042374,-0.22739899158477783,0.1904432475566864,0.719310462474823,-0.012204392813146114,-0.7519030570983887,2.398921489715576,5.206577777862549,4.500415802001953,3.816256046295166,4.976631164550781,5.364359378814697,-0.5785316824913025,-7.4315290451049805,-3.1537320613861084,-0.1238558441400528,-5.098186492919922,-7.24962043762207
2.1121121121121122,-0.772570013999939,-2.511737585067749,-1.71071457862854,-1.1093974113464355,-2.1190314292907715,-2.5102975368499756,-2.888706684112549,-1.660290241241455,-2.4582772254943848,-2.77835750579834,-2.1104652881622314,-1.6687244176864624,-0.4290330708026886,0.20126722753047943,-0.2458503097295761,-1.848008394241333,0.049803223460912704,0.5721752643585205,0.09242803603410721,-0.3016820549964905,0.15877191722393036,0.7176175713539124,-0.06323203444480896,-0.8241106271743774,2.4095563888549805,5.218143939971924,4.495127201080322,3.8528778553009033,4.977950572967529,5.400278568267822,-0.5903310179710388,-7.409674167633057,-3.1738834381103516,-0.21424990892410278,-5.096413612365723,-7.176733016967773
2.1221221221221223,-0.7761539220809937,-2.510524272918701,-1.7128503322601318,-1.1268821954727173,-2.118666887283325,-2.5050694942474365,-2.8877389430999756,-1.6626747846603394,-2.4567675590515137,-2.771059513092041,-2.111032247543335,-1.6765495538711548,-0.40486323833465576,0.2535710334777832,-0.20087796449661255,-1.809265375137329,0.09964480996131897,0.6264214515686035,0.08646222203969955,-0.3757150173187256,0.12691578269004822,0.7150236368179321,-0.11421603709459305,-0.8955565094947815,2.419633626937866,5.232810020446777,4.490757942199707,3.888115406036377,4.9811906814575195,5.439061641693115,-0.6014858484268188,-7.381170749664307,-3.190646171569824,-0.3039446473121643,-5.089638710021973,-7.097513198852539
2.1321321321321323,-0.7794995903968811,-2.508758544921875,-1.7145397663116455,-1.143994688987732,-2.1177942752838135,-2.4992339611053467,-2.8868348598480225,-1.6658180952072144,-2.4555728435516357,-2.763803243637085,-2.1121137142181396,-1.685137391090393,-0.3805955946445465,0.30603668093681335,-0.15594404935836792,-1.7701748609542847,0.1495303213596344,0.681073009967804,0.08038917183876038,-0.4494273364543915,0.09490812569856644,0.7115349173545837,-0.16510745882987976,-0.9661778211593628,2.429155111312866,5.250564098358154,4.487315654754639,3.9220845699310303,4.9863362312316895,5.482551097869873,-0.6119878888130188,-7.346026420593262,-3.204011917114258,-0.39287155866622925,-5.077881813049316,-7.012861251831055
2.1421421421421423,-0.7826058268547058,-2.506436586380005,-1.7157827615737915,-1.1607338190078735,-2.116410970687866,-2.4927823543548584,-2.885996103286743,-1.6697187423706055,-2.454695224761963,-2.756596088409424,-2.1137096881866455,-1.6944762468338013,-0.35623428225517273,0.3586943745613098,-0.1110408827662468,-1.7307504415512085,0.19947487115859985,0.7362443208694458,0.07421308010816574,-0.5227549076080322,0.06278422474861145,0.7071611285209656,-0.2158556580543518,-1.0359567403793335,2.438119411468506,5.271396160125732,4.484811305999756,3.9548115730285645,4.993380546569824,5.541363716125488,-0.621829092502594,-7.304253101348877,-3.2139530181884766,-0.48095235228538513,-5.061151504516602,-6.927988529205322
2.1521521521521523,-0.7854724526405334,-2.5035533905029297,-1.716578722000122,-1.1770985126495361,-2.114515542984009,-2.485705852508545,-2.885223150253296,-1.6743723154067993,-2.454134941101074,-2.7494471073150635,-2.115816593170166,-1.7045581340789795,-0.3317873179912567,0.4115775525569916,-0.06615737080574036,-1.6910063028335571,0.24950222671031952,0.7920159101486206,0.06794220209121704,-0.5956333875656128,0.030577510595321655,0.701912522315979,-0.26641252636909485,-1.1048507690429688,2.4465291500091553,5.295291423797607,4.483244895935059,3.9854421615600586,5.002324104309082,5.602586269378662,-0.6310024857521057,-7.255852699279785,-3.2204699516296387,-0.566554605960846,-5.039450645446777,-6.836549758911133
2.1621621621621623,-0.7880988717079163,-2.5001001358032227,-1.7169264554977417,-1.1930841207504272,-2.11210560798645,-2.4779999256134033,-2.884516716003418,-1.6797832250595093,-2.4538936614990234,-2.7423970699310303,-2.118433713912964,-1.715371012687683,-0.30725863575935364,0.464720755815506,-0.021285919472575188,-1.6509770154953003,0.29962560534477234,0.8484131693840027,0.061584558337926865,-0.6679821014404297,-0.0016765856416895986,0.6958389282226562,-0.31672507524490356,-1.1727975606918335,2.4543511867523193,5.32408332824707,4.482614994049072,4.012448310852051,5.0131516456604,5.666201591491699,-0.6392558813095093,-7.197686195373535,-3.223571538925171,-0.6468521356582642,-5.012782096862793,-6.738525867462158
2.1721721721721723,-0.7904853820800781,-2.4960544109344482,-1.7168264389038086,-1.2086883783340454,-2.109179735183716,-2.4696595668792725,-2.8838751316070557,-1.6859666109085083,-2.453969955444336,-2.7354650497436523,-2.1215567588806152,-1.7269014120101929,-0.28265446424484253,0.518173336982727,0.023585770279169083,-1.6106830835342407,0.3498680889606476,0.905459463596344,0.05514754727482796,-0.7397052645683289,-0.033945631235837936,0.6889657974243164,-0.3667493462562561,-1.239731788635254,2.4616124629974365,5.356469631195068,4.482921600341797,4.038297653198242,5.025857448577881,5.732194423675537,-0.6467774510383606,-7.131956577301025,-3.2232558727264404,-0.7260984778404236,-4.981149196624756,-6.633893013000488
2.1821821821821823,-0.7926321029663086,-2.4914114475250244,-1.7162777185440063,-1.2239094972610474,-2.105733633041382,-2.460679054260254,-2.8832976818084717,-1.6929162740707397,-2.454364061355591,-2.728658676147461,-2.12518310546875,-1.7391371726989746,-0.2579798400402069,0.5719638466835022,0.06846442073583603,-1.570135474205017,0.4002465307712555,0.9631762504577637,0.04863867163658142,-0.8107385039329529,-0.06619447469711304,0.6813052296638489,-0.41642943024635315,-1.3055834770202637,2.468312978744507,5.3916778564453125,4.484166622161865,4.062889575958252,5.040434837341309,5.800551414489746,-0.6535625457763672,-7.059964656829834,-3.2195210456848145,-0.8041807413101196,-4.944555759429932,-6.522632598876953
2.1921921921921923,-0.7945382595062256,-2.486168622970581,-1.715279459953308,-1.2387460470199585,-2.101766586303711,-2.4510536193847656,-2.882786512374878,-1.7006232738494873,-2.45507550239563,-2.721987009048462,-2.1293082237243652,-1.7520655393600464,-0.23324163258075714,0.626121461391449,0.1133594661951065,-1.5293532609939575,0.45078182220458984,1.021589756011963,0.04206584393978119,-0.8810204267501831,-0.09838687628507614,0.6728714108467102,-0.46572035551071167,-1.3702890872955322,2.474452257156372,5.429693222045898,4.486347198486328,4.08561372756958,5.056869029998779,5.8712639808654785,-0.6596037149429321,-6.981707572937012,-3.2123661041259766,-0.8808022737503052,-4.90300989151001,-6.404712200164795
2.2022022022022023,-0.7962037920951843,-2.480320930480957,-1.7138307094573975,-1.2531962394714355,-2.097275495529175,-2.4407713413238525,-2.882340908050537,-1.709078073501587,-2.456103801727295,-2.715456962585449,-2.133927822113037,-1.7656779289245605,-0.20844489336013794,0.6806737184524536,0.15828120708465576,-1.4883478879928589,0.5014895796775818,1.080719232559204,0.03543655946850777,-0.9504887461662292,-0.13049182295799255,0.663676917552948,-0.514569103717804,-1.4337668418884277,2.4800305366516113,5.470506191253662,4.489462852478027,4.10728120803833,5.075155258178711,5.942995071411133,-0.6648948788642883,-6.897177219390869,-3.201791524887085,-0.9561612606048584,-4.856515884399414,-6.275733947753906
2.2122122122122123,-0.7976280450820923,-2.473863363265991,-1.7119309902191162,-1.2672592401504517,-2.0922558307647705,-2.429811477661133,-2.88196063041687,-1.7182719707489014,-2.457446336746216,-2.709076404571533,-2.1390364170074463,-1.77998685836792,-0.1835945099592209,0.7356765866279602,0.20323915779590607,-1.447130560874939,0.5523905754089355,1.14057195186615,0.02875695563852787,-1.0190926790237427,-0.16247346997261047,0.6537347435951233,-0.562929093837738,-1.495897650718689,2.485048532485962,5.523126602172852,4.4935078620910645,4.127920627593994,5.095274448394775,6.016050815582275,-0.6694306135177612,-6.810802936553955,-3.1877973079681396,-1.030198335647583,-4.80507755279541,-6.137348651885986
2.2222222222222223,-0.7988116145133972,-2.466783285140991,-1.7095798254013062,-1.2809350490570068,-2.0867061614990234,-2.4181652069091797,-2.881645441055298,-1.728196144104004,-2.459101915359497,-2.702852249145508,-2.1446285247802734,-1.7949799299240112,-0.15869681537151337,0.791260302066803,0.24824261665344238,-1.4057122468948364,0.603500247001648,1.2011667490005493,0.022036774083971977,-1.0868200063705444,-0.194298654794693,0.6430578231811523,-0.6107468008995056,-1.5566133260726929,2.48950457572937,5.583189487457275,4.49847936630249,4.147561550140381,5.1172194480896,6.09126615524292,-0.6732062101364136,-6.720433235168457,-3.1703879833221436,-1.1028540134429932,-4.74869966506958,-5.9924211502075195
2.2322322322322323,-0.7997539043426514,-2.459076404571533,-1.7067749500274658,-1.294222116470337,-2.0806217193603516,-2.4058263301849365,-2.8813958168029785,-1.738836407661438,-2.461068868637085,-2.6967899799346924,-2.1506972312927246,-1.8106404542922974,-0.1337577998638153,0.8474579453468323,0.29329970479011536,-1.364101767539978,0.6548405289649963,1.2625234127044678,0.01528229285031557,-1.153610110282898,-0.22593103349208832,0.6316603422164917,-0.6579790115356445,-1.6158418655395508,2.4933993816375732,5.645598411560059,4.504370212554932,4.166232109069824,5.140972137451172,6.168623447418213,-0.676217794418335,-6.623555660247803,-3.1495678424835205,-1.1740717887878418,-4.687388896942139,-5.840940952301025
2.2422422422422423,-0.8004547357559204,-2.450737714767456,-1.703515887260437,-1.307120680809021,-2.074000120162964,-2.392787456512451,-2.881211280822754,-1.7501834630966187,-2.4633429050445557,-2.6908962726593018,-2.1572375297546387,-1.8269500732421875,-0.10878226906061172,0.904291570186615,0.3384205400943756,-1.322309136390686,0.7064270377159119,1.3246660232543945,0.00850224681198597,-1.2193968296051025,-0.2573396563529968,0.619557797908783,-0.7045706510543823,-1.6735228300094604,2.496732473373413,5.710339546203613,4.511175155639648,4.183961868286133,5.166522979736328,6.24811315536499,-0.6784625053405762,-6.520151138305664,-3.1253418922424316,-1.2437965869903564,-4.621152877807617,-5.682886600494385
2.2522522522522523,-0.8009145855903625,-2.4417614936828613,-1.6998018026351929,-1.3196296691894531,-2.066837787628174,-2.3790295124053955,-2.881092071533203,-1.762223243713379,-2.4659230709075928,-2.68517804145813,-2.1642391681671143,-1.8438900709152222,-0.08377669006586075,0.9617825746536255,0.3836137652397156,-1.280344009399414,0.7582776546478271,1.3876087665557861,0.001702614827081561,-1.284118413925171,-0.2884885370731354,0.60676509141922,-0.7504751086235046,-1.7295461893081665,2.499504327774048,5.777395248413086,4.518886089324951,4.200779914855957,5.193856239318848,6.3276262283325195,-0.6799377799034119,-6.410200119018555,-3.09771466255188,-1.311974287033081,-4.549992084503174,-5.508480072021484
2.2622622622622623,-0.8011330962181091,-2.432142972946167,-1.6956311464309692,-1.3317480087280273,-2.0591299533843994,-2.364530086517334,-2.8810372352600098,-1.7749418020248413,-2.4688045978546143,-2.679640293121338,-2.171696186065674,-1.8614356517791748,-0.058745648711919785,1.0199586153030396,0.42888882756233215,-1.2382147312164307,0.8104104995727539,1.4513455629348755,-0.005107346456497908,-1.347705364227295,-0.3193430006504059,0.5932979583740234,-0.7956426739692688,-1.7837759256362915,2.501713275909424,5.846761703491211,4.527492046356201,4.216713905334473,5.222951412200928,6.407431125640869,-0.6806420683860779,-6.293672561645508,-3.0666966438293457,-1.3785523176193237,-4.473918437957764,-5.325697422027588
2.2722722722722724,-0.801110565662384,-2.4218711853027344,-1.6910016536712646,-1.3434754610061646,-2.050873279571533,-2.3492841720581055,-2.8810465335845947,-1.788333773612976,-2.471984624862671,-2.6742897033691406,-2.1795990467071533,-1.879564642906189,-0.03369539976119995,1.0788346529006958,0.4742549955844879,-1.1959309577941895,0.862843930721283,1.5158900022506714,-0.011920703575015068,-1.4100764989852905,-0.34987062215805054,0.5791734457015991,-0.8400243520736694,-1.8361425399780273,2.5033600330352783,5.916990756988525,4.536983489990234,4.231637954711914,5.253796577453613,6.489153861999512,-0.6805747747421265,-6.165910720825195,-3.0322930812835693,-1.4434607028961182,-4.39293098449707,-5.13629674911499
2.2822822822822824,-0.8008471131324768,-2.410924196243286,-1.6859136819839478,-1.3548095226287842,-2.042064905166626,-2.3332831859588623,-2.8811192512512207,-1.802411675453186,-2.475458860397339,-2.6691267490386963,-2.187938928604126,-1.8982475996017456,-0.008630763739347458,1.1384190320968628,0.5197202563285828,-1.1534990072250366,0.9155944585800171,1.5812609195709229,-0.01873016357421875,-1.4711183309555054,-0.3800373375415802,0.564408540725708,-0.8835702538490295,-1.88657808303833,2.5044443607330322,5.988622665405273,4.547351837158203,4.24652099609375,5.286379814147949,6.57289981842041,-0.6797358989715576,-6.029288291931152,-2.994513988494873,-1.5062005519866943,-4.307036876678467,-4.940058708190918
2.2922922922922924,-0.8003424406051636,-2.399294137954712,-1.6803644895553589,-1.3657467365264893,-2.0326929092407227,-2.316519260406494,-2.8812553882598877,-1.8171601295471191,-2.479222297668457,-2.6641502380371094,-2.1967170238494873,-1.917456865310669,0.01644049398601055,1.1987318992614746,0.5652937889099121,-1.1109205484390259,0.968671441078186,1.6474823951721191,-0.025525681674480438,-1.530759572982788,-0.4098087549209595,0.5490257143974304,-0.9262151122093201,-1.9350169897079468,2.504960536956787,6.062369346618652,4.558582782745361,4.260720252990723,5.319028377532959,6.6585001945495605,-0.6781231164932251,-5.8862104415893555,-2.9533724784851074,-1.5671206712722778,-4.212661266326904,-4.737300395965576
2.3023023023023024,-0.7995972037315369,-2.386974573135376,-1.6743525266647339,-1.376274824142456,-2.0227463245391846,-2.298985242843628,-2.8814539909362793,-1.8325647115707397,-2.483271598815918,-2.6593399047851562,-2.205935001373291,-1.9371691942214966,0.041515037417411804,1.2597922086715698,0.6109831929206848,-1.0682744979858398,1.0220837593078613,1.7145670652389526,-0.0323028638958931,-1.588935375213623,-0.43915075063705444,0.5330297946929932,-0.9678898453712463,-1.981393575668335,2.504910945892334,6.138208866119385,4.570664882659912,4.257760047912598,5.353211402893066,6.745948314666748,-0.6757372617721558,-5.736660480499268,-2.9088783264160156,-1.629144310951233,-4.113035202026367,-4.52801513671875
2.3123123123123124,-0.7986119389533997,-2.373960256576538,-1.6678768396377563,-1.386372447013855,-2.0122087001800537,-2.280672788619995,-2.8817145824432373,-1.8486055135726929,-2.487600088119507,-2.654658794403076,-2.2155847549438477,-1.9573619365692139,0.06658580899238586,1.3216208219528198,0.6567987203598022,-1.0256843566894531,1.0758455991744995,1.7825372219085693,-0.03905131667852402,-1.6455820798873901,-0.46803078055381775,0.5164175033569336,-1.0085227489471436,-2.025644302368164,2.5042967796325684,6.216190814971924,4.583534240722656,4.251745223999023,5.38893461227417,6.835241794586182,-0.672585129737854,-5.57982063293457,-2.860684633255005,-1.6896448135375977,-4.004819393157959,-4.312193393707275
2.3223223223223224,-0.7973864078521729,-2.3602263927459717,-1.6609275341033936,-1.3960480690002441,-2.0010690689086914,-2.261573553085327,-2.8820362091064453,-1.865264892578125,-2.492204427719116,-2.6501057147979736,-2.2256581783294678,-1.9780093431472778,0.0916476920247078,1.3842363357543945,0.7027459144592285,-0.9831641316413879,1.1299731731414795,1.8514028787612915,-0.04576495662331581,-1.700579285621643,-0.4964035451412201,0.4992104768753052,-1.0480493307113647,-2.0676960945129395,2.5031189918518066,6.293879508972168,4.597004413604736,4.243962287902832,5.426180839538574,6.92441987991333,-0.6686699986457825,-5.407179355621338,-2.8076343536376953,-1.748012900352478,-3.891826868057251,-4.088700771331787
2.3323323323323324,-0.7959222793579102,-2.3457560539245605,-1.6535001993179321,-1.4053051471710205,-1.9893200397491455,-2.2417006492614746,-2.8824191093444824,-1.8825188875198364,-2.4970803260803223,-2.6456825733184814,-2.236142873764038,-1.9990794658660889,0.11669201403856277,1.4476263523101807,0.7488314509391785,-0.9407219886779785,1.1844807863235474,1.9211081266403198,-0.05243697762489319,-1.7538076639175415,-0.5242272615432739,0.4814309775829315,-1.0864202976226807,-2.107484817504883,2.5005199909210205,6.372064590454102,4.611259460449219,4.236342430114746,5.464802265167236,6.996711730957031,-0.6644226908683777,-5.22686767578125,-2.7512435913085938,-1.8042436838150024,-3.7740020751953125,-3.8607776165008545
2.3423423423423424,-0.7942228317260742,-2.330544948577881,-1.6455885171890259,-1.4141449928283691,-1.9769604206085205,-2.2211008071899414,-2.882861852645874,-1.9003373384475708,-2.502228021621704,-2.641396999359131,-2.247023344039917,-2.0205230712890625,0.14170430600643158,1.5118080377578735,0.7950573563575745,-0.8983538150787354,1.2393678426742554,1.9914517402648926,-0.05906467139720917,-1.805195689201355,-0.5514615774154663,0.46309739351272583,-1.1235771179199219,-2.1449639797210693,2.4968786239624023,6.452258586883545,4.625033378601074,4.228846073150635,5.502154350280762,7.058290958404541,-0.6596629619598389,-5.039765357971191,-2.689758539199829,-1.8582887649536133,-3.649661064147949,-3.6268277168273926
2.3523523523523524,-0.792289674282074,-2.3145835399627686,-1.6371865272521973,-1.422567367553711,-1.963985800743103,-2.1997780799865723,-2.8833656311035156,-1.9186935424804688,-2.5076489448547363,-2.637256383895874,-2.258283853530884,-2.042301893234253,0.16667619347572327,1.5768041610717773,0.8414244055747986,-0.8560671806335449,1.2946351766586304,2.062410831451416,-0.06564098596572876,-1.8546807765960693,-0.5780642628669739,0.4442390501499176,-1.159468173980713,-2.1800730228424072,2.4926209449768066,6.534266948699951,4.639492988586426,4.220382213592529,5.540852069854736,7.119863986968994,-0.6541852951049805,-4.846244812011719,-2.6250054836273193,-1.909402847290039,-3.5207138061523438,-3.3873438835144043
2.3623623623623624,-0.7901227474212646,-2.297863245010376,-1.6282919645309448,-1.4305726289749146,-1.950392246246338,-2.1777257919311523,-2.883928060531616,-1.9375680685043335,-2.513335704803467,-2.6332669258117676,-2.2699105739593506,-2.0643887519836426,0.19160325825214386,1.6426271200180054,0.8879395723342896,-0.8138638138771057,1.3503000736236572,2.1339898109436035,-0.07215885072946548,-1.902193546295166,-0.6040023565292358,0.42488041520118713,-1.1940476894378662,-2.2127606868743896,2.4877476692199707,6.61808443069458,4.654632091522217,4.212186813354492,5.582763671875,7.181949138641357,-0.6479963064193726,-4.646297454833984,-2.557040214538574,-1.9582343101501465,-3.388132095336914,-3.142545700073242
2.3723723723723724,-0.7877228260040283,-2.2803800106048584,-1.6189030408859253,-1.4381606578826904,-1.9361703395843506,-2.1549317836761475,-2.8845486640930176,-1.9569344520568848,-2.519280195236206,-2.62943434715271,-2.2818899154663086,-2.086761236190796,0.21647779643535614,1.7093000411987305,0.9346095323562622,-0.7717411518096924,1.4064191579818726,2.2061831951141357,-0.07861105352640152,-1.9476743936538696,-0.6292445659637451,0.40504470467567444,-1.227290153503418,-2.2429587841033936,2.482257843017578,6.703697204589844,4.670186996459961,4.204284191131592,5.6305718421936035,7.241987705230713,-0.6411036849021912,-4.4399261474609375,-2.485800266265869,-2.004751682281494,-3.2532899379730225,-2.889941692352295
2.3823823823823824,-0.785090982913971,-2.262122869491577,-1.6090198755264282,-1.4453321695327759,-1.9213160276412964,-2.1313858032226562,-2.8852264881134033,-1.976771354675293,-2.5254735946655273,-2.625764846801758,-2.2942073345184326,-2.1093921661376953,0.24129457771778107,1.7768384218215942,0.9814355969429016,-0.729695200920105,1.4630237817764282,2.2789676189422607,-0.08499077707529068,-1.9910578727722168,-0.6537560224533081,0.3847545087337494,-1.2591612339019775,-2.270596504211426,2.476120710372925,6.791102886199951,4.685708522796631,4.196697235107422,5.679141044616699,7.300583362579346,-0.6334963440895081,-4.227121353149414,-2.411134719848633,-2.048924207687378,-3.1137704849243164,-2.631279230117798
2.3923923923923924,-0.7822270393371582,-2.2430858612060547,-1.5986415147781372,-1.452088475227356,-1.9058270454406738,-2.1070871353149414,-2.8859620094299316,-1.997053861618042,-2.5319066047668457,-2.6222634315490723,-2.306844711303711,-2.132251024246216,0.2660454213619232,1.845251202583313,1.028411865234375,-0.6877238154411316,1.520113468170166,2.352334499359131,-0.09129049628973007,-2.032273054122925,-0.6775011420249939,0.3640340268611908,-1.2896106243133545,-2.2956175804138184,2.469095230102539,6.878314971923828,4.700385570526123,4.189445972442627,5.7278056144714355,7.358442783355713,-0.62503981590271,-4.006741046905518,-2.332716464996338,-2.090723991394043,-2.9694669246673584,-2.3671977519989014
2.4024024024024024,-0.7791309952735901,-2.2232866287231445,-1.587767481803894,-1.458429217338562,-1.8897072076797485,-2.082026720046997,-2.8867552280426025,-2.0177509784698486,-2.5385682582855225,-2.6189358234405518,-2.31978440284729,-2.1553142070770264,0.2907222509384155,1.914463758468628,1.0755362510681152,-0.6458229422569275,1.57766854763031,2.426281213760376,-0.09750090539455414,-2.0712616443634033,-0.7004448175430298,0.3429073989391327,-1.3185993432998657,-2.317971706390381,2.4614505767822266,6.945968151092529,4.7155632972717285,4.182551383972168,5.768171310424805,7.416571617126465,-0.615907609462738,-3.7826337814331055,-2.2512755393981934,-2.130124807357788,-2.8230903148651123,-2.0982611179351807
2.4124124124124124,-0.7758045196533203,-2.2027699947357178,-1.576395034790039,-1.4643561840057373,-1.872995376586914,-2.056199312210083,-2.887603759765625,-2.0388083457946777,-2.5454509258270264,-2.615786552429199,-2.33300518989563,-2.1785531044006348,0.31532022356987,1.984290361404419,1.122815489768982,-0.6039894223213196,1.6355708837509155,2.5008108615875244,-0.1036188080906868,-2.107975959777832,-0.7225601077079773,0.3213973343372345,-1.3461169004440308,-2.3376078605651855,2.4531874656677246,7.005650043487549,4.731210708618164,4.176032066345215,5.800461292266846,7.474924564361572,-0.6061102151870728,-3.5521602630615234,-2.1668550968170166,-2.167100429534912,-2.674182891845703,-1.8246742486953735
2.4224224224224224,-0.7722474336624146,-2.1815366744995117,-1.5645227432250977,-1.4698681831359863,-1.8556932210922241,-2.0295982360839844,-2.88850736618042,-2.060195207595825,-2.5525460243225098,-2.6128203868865967,-2.3464925289154053,-2.2019388675689697,0.33983176946640015,2.0547146797180176,1.1702539920806885,-0.5622203946113586,1.6937918663024902,2.575927257537842,-0.10963369905948639,-2.1423563957214355,-0.7438148260116577,0.2995310127735138,-1.3721221685409546,-2.3544840812683105,2.444155693054199,7.0656914710998535,4.747302055358887,4.1699066162109375,5.832531452178955,7.533479690551758,-0.595633864402771,-3.316342353820801,-2.079500436782837,-2.201592206954956,-2.521230459213257,-1.5465208292007446
2.4324324324324325,-0.7684617042541504,-2.1595780849456787,-1.5521607398986816,-1.4749674797058105,-1.8377968072891235,-2.0022170543670654,-2.88946533203125,-2.081885814666748,-2.5598440170288086,-2.610041856765747,-2.3602261543273926,-2.2254419326782227,0.36424827575683594,2.125743865966797,1.217821478843689,-0.5205093026161194,1.7523317337036133,2.6516284942626953,-0.11554010957479477,-2.174349069595337,-0.7641922235488892,0.27733099460601807,-1.396573781967163,-2.368553400039673,2.4342970848083496,7.126217842102051,4.755597114562988,4.164189338684082,5.863818168640137,7.592180252075195,-0.584481954574585,-3.0753064155578613,-1.9920152425765991,-2.233562707901001,-2.3635411262512207,-1.2638607025146484
2.4424424424424425,-0.7644484043121338,-2.1368839740753174,-1.5393271446228027,-1.479652762413025,-1.8192989826202393,-1.9740484952926636,-2.890474557876587,-2.103855609893799,-2.5673370361328125,-2.6074559688568115,-2.374182939529419,-2.249032974243164,0.38856351375579834,2.1973676681518555,1.2654590606689453,-0.47885313630104065,1.8111822605133057,2.7279179096221924,-0.12133230268955231,-2.2038931846618652,-0.783686637878418,0.2548239827156067,-1.4194262027740479,-2.379772663116455,2.4238178730010986,7.18449592590332,4.762517929077148,4.158894062042236,5.894872665405273,7.6510186195373535,-0.5727028846740723,-2.8264153003692627,-1.9024277925491333,-2.263040542602539,-2.201925277709961,-0.9768819212913513
2.4524524524524525,-0.7602081298828125,-2.1134448051452637,-1.5260205268859863,-1.4839258193969727,-1.8001964092254639,-1.945085883140564,-2.8915340900421143,-2.1260757446289062,-2.5750160217285156,-2.60506534576416,-2.388345718383789,-2.2726831436157227,0.41276976466178894,2.269570827484131,1.3131647109985352,-0.4372484087944031,1.870341420173645,2.804798126220703,-0.12700346112251282,-2.2309153079986572,-0.8022699356079102,0.2320343255996704,-1.4406410455703735,-2.3880956172943115,2.4127197265625,7.241405010223389,4.7694902420043945,4.154038429260254,5.924861907958984,7.709970951080322,-0.5603106021881104,-2.571772575378418,-1.810322880744934,-2.2900073528289795,-2.035825729370117,-0.6856997013092041
2.4624624624624625,-0.755742073059082,-2.0892577171325684,-1.5122406482696533,-1.4877864122390747,-1.7804858684539795,-1.9153226613998413,-2.8926429748535156,-2.1485211849212646,-2.5828707218170166,-2.602874517440796,-2.4026973247528076,-2.296360969543457,0.4368624687194824,2.3423349857330322,1.3609418869018555,-0.39569005370140076,1.9297922849655151,2.8822691440582275,-0.1325470209121704,-2.255361795425415,-0.8199193477630615,0.20898759365081787,-1.4601695537567139,-2.3934855461120605,2.401003360748291,7.297697067260742,4.776491641998291,4.149631023406982,5.953652858734131,7.769002437591553,-0.5473194122314453,-2.3119068145751953,-1.7157645225524902,-2.3144452571868896,-1.8654687404632568,-0.3904265761375427
2.4724724724724725,-0.7510516047477722,-2.0643157958984375,-1.4979865550994873,-1.4912347793579102,-1.7601672410964966,-1.8847510814666748,-2.8937995433807373,-2.1711654663085938,-2.590891122817993,-2.600886583328247,-2.4172167778015137,-2.320035696029663,0.4608347415924072,2.415668249130249,1.4087841510772705,-0.3541732728481293,1.989525318145752,2.960329532623291,-0.13795910775661469,-2.2771832942962646,-0.8366103768348694,0.1857091784477234,-1.4779759645462036,-2.3958988189697266,2.388671875,7.3542327880859375,4.7827467918396,4.14568567276001,5.981043815612793,7.828083038330078,-0.5337441563606262,-2.0472400188446045,-1.6185057163238525,-2.3363404273986816,-1.6915631294250488,-0.0911838486790657
2.4824824824824825,-0.7461371421813965,-2.0386133193969727,-1.4832574129104614,-1.4942728281021118,-1.7392326593399048,-1.85336434841156,-2.895002603530884,-2.193981647491455,-2.599067449569702,-2.5991146564483643,-2.4318902492523193,-2.3436813354492188,0.4846804141998291,2.489564895629883,1.456689476966858,-0.31269556283950806,2.0495288372039795,3.0389795303344727,-0.14323095977306366,-2.2963314056396484,-0.8523133993148804,0.16221730411052704,-1.4940234422683716,-2.3953030109405518,2.375725746154785,7.410964488983154,4.788890361785889,4.14176082611084,6.008184909820557,7.880437850952148,-0.5196006298065186,-1.778021216392517,-1.5189039707183838,-2.357086420059204,-1.5145772695541382,0.2024076282978058
2.4924924924924925,-0.7410005331039429,-2.012143611907959,-1.4680521488189697,-1.496902585029602,-1.7176803350448608,-1.821119785308838,-2.8962504863739014,-2.2169408798217773,-2.6073882579803467,-2.597572088241577,-2.446697473526001,-2.3676540851593018,0.5083937048912048,2.5640320777893066,1.5046542882919312,-0.27125537395477295,2.109804153442383,3.1178340911865234,-0.14835859835147858,-2.312762975692749,-0.86700838804245,0.13853026926517487,-1.5082858800888062,-2.392198324203491,2.3621675968170166,7.467862606048584,4.794355869293213,4.138319492340088,6.035063743591309,7.8747735023498535,-0.5049054026603699,-1.5043280124664307,-1.4166196584701538,-2.375253677368164,-1.3345866203308105,0.41814714670181274
2.5025025025025025,-0.7356428503990173,-1.9849011898040771,-1.4523671865463257,-1.4991244077682495,-1.6955068111419678,-1.7880752086639404,-2.8975424766540527,-2.240015983581543,-2.615837812423706,-2.596261739730835,-2.461620569229126,-2.39202618598938,0.5319676995277405,2.639068603515625,1.5526633262634277,-0.2298477590084076,2.170347213745117,3.1965994834899902,-0.1533370316028595,-2.3264331817626953,-0.8806633353233337,0.11467546969652176,-1.5207324028015137,-2.386768102645874,2.3479983806610107,7.524873733520508,4.798161029815674,4.135387897491455,6.061638355255127,7.861439228057861,-0.4896749258041382,-1.2262320518493652,-1.3111004829406738,-2.390775442123413,-1.1517020463943481,0.6747337579727173
2.5125125125125125,-0.7300648093223572,-1.9568778276443481,-1.4362019300460815,-1.500937819480896,-1.6727089881896973,-1.7544105052947998,-2.898876428604126,-2.2631750106811523,-2.624406337738037,-2.5951836109161377,-2.476640462875366,-2.4164273738861084,0.5553961396217346,2.714677333831787,1.6007097959518433,-0.18846528232097626,2.231153964996338,3.275207281112671,-0.15815909206867218,-2.3372974395751953,-0.8932490348815918,0.09067701548337936,-1.531333088874817,-2.3786802291870117,2.3329989910125732,7.581986904144287,4.801347255706787,4.13297700881958,6.087863445281982,7.844476699829102,-0.4738237261772156,-0.9439165592193604,-1.2034538984298706,-2.4036190509796143,-0.966044008731842,0.941434919834137
2.5225225225225225,-0.72426837682724,-1.9280680418014526,-1.4195572137832642,-1.5023430585861206,-1.6492843627929688,-1.7201182842254639,-2.900250196456909,-2.286391019821167,-2.6330811977386475,-2.594339609146118,-2.4917373657226562,-2.44084095954895,0.5786710977554321,2.7908565998077393,1.64878249168396,-0.14710503816604614,2.292222499847412,3.3536338806152344,-0.16282112896442413,-2.3453142642974854,-0.9047483205795288,0.06656424701213837,-1.5400631427764893,-2.367922306060791,2.3173651695251465,7.639176845550537,4.803918361663818,4.131089210510254,6.113677024841309,7.825156211853027,-0.45746177434921265,-0.657497763633728,-1.0937849283218384,-2.4137983322143555,-0.7776792049407959,1.2079678773880005
2.5325325325325325,-0.7182543873786926,-1.8984646797180176,-1.4024243354797363,-1.5033390522003174,-1.6252280473709106,-1.6852092742919922,-2.901663064956665,-2.30963397026062,-2.6419334411621094,-2.593730926513672,-2.5069074630737305,-2.4652109146118164,0.6017863750457764,2.8676095008850098,1.6968001127243042,-0.10576179623603821,2.3535311222076416,3.4317893981933594,-0.1673157811164856,-2.3504467010498047,-0.9152533411979675,0.04236307367682457,-1.5469119548797607,-2.3544631004333496,2.30111026763916,7.69640588760376,4.7880754470825195,4.129727840423584,6.128639221191406,7.781559944152832,-0.4406174421310425,-0.36709266901016235,-1.007825493812561,-2.4213054180145264,-0.6012693643569946,1.4855293035507202
2.5425425425425425,-0.7120248675346375,-1.8680614233016968,-1.3847904205322266,-1.5039265155792236,-1.6005126237869263,-1.6497530937194824,-2.903113603591919,-2.332872152328491,-2.6510813236236572,-2.5933570861816406,-2.5224034786224365,-2.4893226623535156,0.6247363090515137,2.944934129714966,1.7446330785751343,-0.0644279345870018,2.414811611175537,3.5093796253204346,-0.1716407984495163,-2.3526511192321777,-0.9249238967895508,0.01809912733733654,-1.5522347688674927,-2.33817195892334,2.2841293811798096,7.753646373748779,4.768928050994873,4.128897666931152,6.115105628967285,7.721081256866455,-0.4232896566390991,-0.07281504571437836,-0.9243146777153015,-2.426133394241333,-0.4619157314300537,1.7691409587860107
2.5525525525525525,-0.7055810689926147,-1.8368476629257202,-1.3666610717773438,-1.5041043758392334,-1.5751420259475708,-1.6137458086013794,-2.904600143432617,-2.356106758117676,-2.660508155822754,-2.5932188034057617,-2.538283348083496,-2.5131537914276123,0.6475120186805725,3.0228052139282227,1.7922667264938354,-0.023101497441530228,2.475942373275757,3.5863513946533203,-0.1757885068655014,-2.351933479309082,-0.9337435364723206,-0.006197784561663866,-1.5561267137527466,-2.3190524578094482,2.2665441036224365,7.7918291091918945,4.747876167297363,4.128599643707275,6.097931385040283,7.657703399658203,-0.40552106499671936,0.1983804553747177,-0.8339855670928955,-2.4282784461975098,-0.3081784248352051,2.0510165691375732
2.5625625625625625,-0.6989241242408752,-1.804775357246399,-1.3481007814407349,-1.503873348236084,-1.5492390394210815,-1.5771719217300415,-2.9061214923858643,-2.3797647953033447,-2.6700809001922607,-2.593315601348877,-2.5542960166931152,-2.5367023944854736,0.6701087951660156,3.100767135620117,1.839674949645996,0.01822596788406372,2.536877155303955,3.6626737117767334,-0.1797569990158081,-2.3488872051239014,-0.9415856003761292,-0.03050393983721733,-1.5583592653274536,-2.297119140625,2.2482645511627197,7.785208225250244,4.724339008331299,4.128838062286377,6.076775074005127,7.5914998054504395,-0.3873060643672943,0.4103167951107025,-0.7327743768692017,-2.4277353286743164,-0.13787613809108734,2.3309755325317383
2.5725725725725725,-0.6920562982559204,-1.7719557285308838,-1.329126238822937,-1.5032323598861694,-1.5228263139724731,-1.5400184392929077,-2.9076743125915527,-2.4037296772003174,-2.679757595062256,-2.593648672103882,-2.5703845024108887,-2.5599660873413086,0.6925194263458252,3.178621530532837,1.8868414163589478,0.059557586908340454,2.5975894927978516,3.7383201122283936,-0.18354076147079468,-2.3434805870056152,-0.94841068983078,-0.05479074642062187,-1.5588852167129517,-2.2723920345306396,2.2293195724487305,7.7699103355407715,4.698824882507324,4.129610061645508,6.053680896759033,7.52250337600708,-0.3686736226081848,0.6710474491119385,-0.6302226781845093,-2.4245035648345947,0.03270517662167549,2.608841896057129
2.5825825825825826,-0.6849783062934875,-1.738523006439209,-1.3097610473632812,-1.5021802186965942,-1.4959129095077515,-1.5022711753845215,-2.9092588424682617,-2.427716016769409,-2.6894822120666504,-2.5942153930664062,-2.586510181427002,-2.5829427242279053,0.7147364616394043,3.2563085556030273,1.9336979389190674,0.10090067237615585,2.6580240726470947,3.813262939453125,-0.18713650107383728,-2.3354523181915283,-0.9541659355163574,-0.07903268933296204,-1.557679295539856,-2.244899272918701,2.2097790241241455,7.752171039581299,4.663139343261719,4.130918025970459,6.016359806060791,7.4507155418396,-0.34966278076171875,0.932766854763031,-0.5195508003234863,-2.4185805320739746,0.2114877700805664,2.884429454803467
2.5925925925925926,-0.6776919364929199,-1.7044681310653687,-1.2900207042694092,-1.5007176399230957,-1.4685485363006592,-1.4639148712158203,-2.9108726978302,-2.4517178535461426,-2.699212074279785,-2.595015525817871,-2.602544069290161,-2.6056292057037354,0.7367554903030396,3.333808422088623,1.9801899194717407,0.1422586292028427,2.7180116176605225,3.887465715408325,-0.19053985178470612,-2.3248066902160645,-0.9588109254837036,-0.10320065170526505,-1.5546435117721558,-2.214644193649292,2.1896448135375977,7.732080936431885,4.625916004180908,4.132758617401123,5.969126224517822,7.369448184967041,-0.3302950859069824,1.1943031549453735,-0.4084445834159851,-2.4099678993225098,0.39492738246917725,3.176799774169922
2.6026026026026026,-0.6701987385749817,-1.6698137521743774,-1.269906759262085,-1.4988435506820679,-1.4407345056533813,-1.4247814416885376,-2.9125142097473145,-2.475640296936035,-2.7089385986328125,-2.5960490703582764,-2.6184637546539307,-2.627981662750244,0.7585704922676086,3.410980463027954,2.026301860809326,0.1836382895708084,2.777515172958374,3.9605839252471924,-0.1937481313943863,-2.3114843368530273,-0.9623419642448425,-0.12727022171020508,-1.5497753620147705,-2.180769681930542,2.168922185897827,7.681493282318115,4.58715295791626,4.135129928588867,5.919555187225342,7.238651752471924,-0.31059199571609497,1.470174789428711,-0.29703518748283386,-2.398667335510254,0.5778346061706543,3.589383363723755
2.6126126126126126,-0.6624997854232788,-1.6346216201782227,-1.2494183778762817,-1.4965577125549316,-1.4124665260314941,-1.3847960233688354,-2.9141829013824463,-2.4992990493774414,-2.718654155731201,-2.5973122119903564,-2.634263038635254,-2.649977445602417,0.7801745533943176,3.4875712394714355,2.0720174312591553,0.22504346072673798,2.83651065826416,4.032374382019043,-0.196756973862648,-2.295376777648926,-0.9647566676139832,-0.15121163427829742,-1.5430779457092285,-2.1428143978118896,2.1475324630737305,7.621100425720215,4.54683256149292,4.138026714324951,5.867639541625977,7.1050262451171875,-0.2905504107475281,1.7483450174331665,-0.18543493747711182,-2.3846802711486816,0.7600482106208801,3.993041753768921
2.6226226226226226,-0.6545971035957336,-1.5988798141479492,-1.2285555601119995,-1.493859052658081,-1.3837405443191528,-1.3439548015594482,-2.9158742427825928,-2.5226848125457764,-2.728351354598999,-2.5988051891326904,-2.6499342918395996,-2.671618938446045,0.8015605211257935,3.563541889190674,2.117321491241455,0.2664806842803955,2.8949739933013916,4.102818489074707,-0.19956368207931519,-2.2764899730682373,-0.9660539031028748,-0.1750016212463379,-1.5345605611801147,-2.1008572578430176,2.1254184246063232,7.557843208312988,4.504939556121826,4.1414475440979,5.813368797302246,6.970127105712891,-0.27017536759376526,2.0248093605041504,-0.07375424355268478,-2.368011951446533,0.9414073824882507,4.388924598693848
2.6326326326326326,-0.646492063999176,-1.5625749826431274,-1.2073181867599487,-1.4907474517822266,-1.354552984237671,-1.302253007888794,-2.917587995529175,-2.5457968711853027,-2.7380239963531494,-2.60052490234375,-2.665469169616699,-2.6929054260253906,0.8227220177650452,3.6388661861419678,2.1621994972229004,0.30795466899871826,2.952883243560791,4.1719069480896,-0.2021641582250595,-2.2548465728759766,-0.9662334322929382,-0.19860970973968506,-1.524234652519226,-2.0549771785736084,2.1027259826660156,7.491759777069092,4.461458683013916,4.145384788513184,5.756731033325195,6.833937168121338,-0.24953587353229523,2.2993829250335693,0.03789272904396057,-2.3486664295196533,1.1217550039291382,4.776873588562012
2.6426426426426426,-0.6381857395172119,-1.5256941318511963,-1.185706615447998,-1.4872220754623413,-1.3248982429504395,-1.2596203088760376,-2.919321298599243,-2.568632125854492,-2.747663736343384,-2.602468967437744,-2.6808602809906006,-2.7137651443481445,0.8436539173126221,3.7135138511657715,2.206632137298584,0.3494702875614166,3.0102124214172363,4.239560127258301,-0.2045580893754959,-2.230464458465576,-0.9652959108352661,-0.22201134264469147,-1.512108325958252,-2.0053555965423584,2.0794594287872314,7.422898292541504,4.416317462921143,4.149829864501953,5.697717666625977,6.68242073059082,-0.22865469753742218,2.571892023086548,0.149393692612648,-2.3266520500183105,1.300933599472046,5.1351470947265625
2.6526526526526526,-0.629680871963501,-1.4882240295410156,-1.163719654083252,-1.4832814931869507,-1.294772744178772,-1.215972661972046,-2.921074151992798,-2.591186046600342,-2.7572641372680664,-2.6046342849731445,-2.6961019039154053,-2.734107494354248,0.8643501400947571,3.7874603271484375,2.250607490539551,0.3910345733165741,3.066941738128662,4.3056817054748535,-0.20674166083335876,-2.2033660411834717,-0.9632441997528076,-0.24517948925495148,-1.4981943368911743,-1.952201008796692,2.055623769760132,7.35125732421875,4.370358943939209,4.154778480529785,5.636318206787109,6.528696537017822,-0.20755635201931,2.8421525955200195,0.26026633381843567,-2.301976442337036,1.4787850379943848,5.4838385581970215
2.6626626626626626,-0.6209783554077148,-1.4501475095748901,-1.1413569450378418,-1.4789254665374756,-1.2641719579696655,-1.1713677644729614,-2.9228427410125732,-2.6134581565856934,-2.766819715499878,-2.6070194244384766,-2.7111856937408447,-2.7538881301879883,0.884804368019104,3.860666513442993,2.2941195964813232,0.4326491355895996,3.123042345046997,4.370198726654053,-0.2087123990058899,-2.173550844192505,-0.9600875973701477,-0.26808661222457886,-1.4825094938278198,-1.8957082033157349,2.031221866607666,7.267772197723389,4.323374271392822,4.160151481628418,5.57252311706543,6.3514323234558105,-0.18626384437084198,3.1360738277435303,0.37046924233436584,-2.2743513584136963,1.6551549434661865,5.782551288604736
2.6726726726726726,-0.6120805144309998,-1.4112904071807861,-1.1186178922653198,-1.474148154258728,-1.2330907583236694,-1.1261565685272217,-2.924626588821411,-2.6354002952575684,-2.776322603225708,-2.60962176322937,-2.7261054515838623,-2.7728559970855713,0.9050126671791077,3.9327728748321533,2.3371541500091553,0.474318265914917,3.178492784500122,4.432769775390625,-0.21046999096870422,-2.140125036239624,-0.9558289647102356,-0.2906979024410248,-1.4650654792785645,-1.8365684747695923,2.0062601566314697,7.138372898101807,4.274624824523926,4.165802955627441,5.506290912628174,6.150008678436279,-0.16480116546154022,3.5403406620025635,0.48024803400039673,-2.243217945098877,1.8298853635787964,6.032242774963379
2.6826826826826826,-0.6029890179634094,-1.3715918064117432,-1.0955028533935547,-1.4689452648162842,-1.2015129327774048,-1.080399513244629,-2.926424741744995,-2.656994104385376,-2.7857656478881836,-2.612438440322876,-2.740851402282715,-2.790964126586914,0.9249666333198547,4.003565311431885,2.379690408706665,0.5160478949546814,3.2332441806793213,4.493313312530518,-0.21201130747795105,-2.1027016639709473,-0.9504745006561279,-0.3129855990409851,-1.4458166360855103,-1.7749803066253662,1.9807406663894653,7.006087303161621,4.2241010665893555,4.171912670135498,5.425638675689697,5.946480751037598,-0.14319226145744324,3.935847520828247,0.5894907116889954,-2.209425687789917,2.0371711254119873,6.271588325500488
2.6926926926926926,-0.5937057137489319,-1.331048846244812,-1.0720112323760986,-1.463316559791565,-1.169313907623291,-1.0341025590896606,-2.9282336235046387,-2.6782402992248535,-2.7951436042785645,-2.6154654026031494,-2.755385160446167,-2.8082072734832764,0.9446635842323303,4.07302713394165,2.4217123985290527,0.5578405261039734,3.287043571472168,4.551806926727295,-0.2133360654115677,-2.0613577365875244,-0.9440301060676575,-0.3349211812019348,-1.4241185188293457,-1.7110495567321777,1.9546709060668945,6.872489929199219,4.171792030334473,4.178469657897949,5.323471546173096,5.740262031555176,-0.12146148830652237,4.323759078979492,0.6980874538421631,-2.172991991043091,2.2974977493286133,6.500221252441406
2.7027027027027026,-0.5842326879501343,-1.2896543741226196,-1.048142671585083,-1.4572618007659912,-1.1364604234695435,-0.9872777462005615,-2.9300537109375,-2.6991400718688965,-2.804448366165161,-2.618699312210083,-2.769693613052368,-2.824566602706909,0.96409672498703,4.141144275665283,2.4632015228271484,0.5996999144554138,3.339810609817505,4.608219146728516,-0.21444310247898102,-2.0161688327789307,-0.9365019202232361,-0.35647866129875183,-1.399836778640747,-1.6448878049850464,1.9280529022216797,6.7375712394714355,4.1176862716674805,4.185349941253662,5.218834400177002,5.530498504638672,-0.09963333606719971,4.703910827636719,0.805927038192749,-2.133884906768799,2.5529868602752686,6.7168498039245605
2.7127127127127126,-0.5745719075202942,-1.2473623752593994,-1.0238972902297974,-1.450779914855957,-1.1029715538024902,-0.9399443864822388,-2.9318816661834717,-2.7196431159973145,-2.813674211502075,-2.6221351623535156,-2.783773899078369,-2.8400325775146484,0.9832602739334106,4.207861423492432,2.5041391849517822,0.6416298151016235,3.391509771347046,4.662468910217285,-0.2153303325176239,-1.9672824144363403,-0.9278987646102905,-0.37763139605522156,-1.373030424118042,-1.5765944719314575,1.9008930921554565,6.589949131011963,4.0617780685424805,4.192447185516357,5.1105451583862305,5.29660177230835,-0.07773175835609436,5.058652400970459,0.9129000306129456,-2.0920920372009277,2.8022773265838623,6.934898853302002
2.7227227227227226,-0.5647249221801758,-1.2040736675262451,-0.999274730682373,-1.443867802619934,-1.0688546895980835,-0.8921331167221069,-2.933716297149658,-2.7396414279937744,-2.822814464569092,-2.6257715225219727,-2.7976224422454834,-2.8546926975250244,1.0021498203277588,4.273064136505127,2.5445101261138916,0.6836275458335876,3.4421160221099854,4.714166641235352,-0.21599863469600677,-1.9149290323257446,-0.9182292222976685,-0.39834773540496826,-1.3437525033950806,-1.506035327911377,1.873195767402649,6.437737941741943,4.004054546356201,4.198999881744385,5.000563144683838,5.03249454498291,-0.0557822659611702,5.40036678314209,1.0188965797424316,-2.046660900115967,3.0468428134918213,7.161312580108643
2.7327327327327327,-0.554694414138794,-1.1598494052886963,-0.9742709994316101,-1.4365217685699463,-1.0341089963912964,-0.8438533544540405,-2.9355571269989014,-2.759082794189453,-2.831861972808838,-2.6296093463897705,-2.8112335205078125,-2.8685600757598877,1.020759105682373,4.336671352386475,2.5842859745025635,0.725692868232727,3.4916107654571533,4.76321268081665,-0.216447114944458,-1.8593183755874634,-0.9074842929840088,-0.4185967445373535,-1.3120508193969727,-1.43326735496521,1.8449562788009644,6.260711669921875,3.9393911361694336,4.205808639526367,4.888888359069824,4.767245769500732,-0.033808138221502304,5.690107822418213,1.138555884361267,-1.9986131191253662,3.2865102291107178,7.376121997833252
2.7427427427427427,-0.5444825291633606,-1.1150349378585815,-0.9488182067871094,-1.4287406206130981,-0.9987340569496155,-0.7951087951660156,-2.9374005794525146,-2.7777199745178223,-2.8407914638519287,-2.6336445808410645,-2.8246030807495117,-2.881626844406128,1.0390830039978027,4.398344039916992,2.6233205795288086,0.7678271532058716,3.5399818420410156,4.809599876403809,-0.2166760414838791,-1.8011295795440674,-0.895301103591919,-0.43835124373435974,-1.2779746055603027,-1.3584073781967163,1.8161823749542236,6.061657428741455,3.859628677368164,4.2129316329956055,4.775520324707031,4.5008416175842285,-0.011839041486382484,5.934781074523926,1.2952461242675781,-1.9480700492858887,3.5211071968078613,7.579278945922852
2.7527527527527527,-0.534091055393219,-1.0696808099746704,-0.9228923916816711,-1.4205235242843628,-0.9627575874328613,-0.7459048628807068,-2.93924617767334,-2.795513391494751,-2.8495919704437256,-2.637871026992798,-2.8377063274383545,-2.89388370513916,1.0571162700653076,4.4580159187316895,2.6615493297576904,0.8100346326828003,3.587183952331543,4.8533148765563965,-0.21668390929698944,-1.7405412197113037,-0.8815611004829407,-0.4575875401496887,-1.2416189908981323,-1.2815731763839722,1.7868854999542236,5.860493183135986,3.7783336639404297,4.220351219177246,4.648930072784424,4.233270168304443,0.010104456916451454,6.169322490692139,1.4497570991516113,-1.8950612545013428,3.7301151752471924,7.770736217498779
2.7627627627627627,-0.5235223770141602,-1.0237942934036255,-0.8964948058128357,-1.411868691444397,-0.9263989925384521,-0.6962449550628662,-2.9410922527313232,-2.812455415725708,-2.858255386352539,-2.6422832012176514,-2.850385904312134,-2.9053220748901367,1.0748540163040161,4.515660285949707,2.69895601272583,0.8523170948028564,3.63299822807312,4.894343852996826,-0.21647316217422485,-1.6776580810546875,-0.866286039352417,-0.47628065943717957,-1.2034093141555786,-1.2028801441192627,1.7570724487304688,5.656135559082031,3.6955106258392334,4.22767972946167,4.504622936248779,3.9645190238952637,0.031996991485357285,6.392587661743164,1.6019408702850342,-1.8394743204116821,3.9034993648529053,7.950445652008057
2.7727727727727727,-0.5127791166305542,-0.9773948192596436,-0.8696274757385254,-1.4027767181396484,-0.8897134065628052,-0.6461367011070251,-2.942936897277832,-2.8285179138183594,-2.8667778968811035,-2.6468732357025146,-2.8625996112823486,-2.91593599319458,1.0922907590866089,4.571234703063965,2.7355268001556396,0.8946676850318909,3.6773581504821777,4.932674884796143,-0.21604394912719727,-1.6126093864440918,-0.8494998216629028,-0.4944038391113281,-1.1634955406188965,-1.1224490404129028,1.7267488241195679,5.447606563568115,3.611168146133423,4.2342610359191895,4.358268737792969,3.691371202468872,0.05381419509649277,6.602884769439697,1.7516517639160156,-1.7811089754104614,4.07049560546875,8.118072509765625
2.7827827827827827,-0.5018628239631653,-0.93049556016922,-0.8422982096672058,-1.3932474851608276,-0.8526884913444519,-0.5956707000732422,-2.9447789192199707,-2.843690872192383,-2.875154495239258,-2.65163516998291,-2.8743159770965576,-2.9257876873016357,1.1094210147857666,4.624695301055908,2.77123761177063,0.9370855689048767,3.720219612121582,4.968195915222168,-0.215396448969841,-1.545495867729187,-0.8312324285507202,-0.5119301676750183,-1.1219735145568848,-1.040405511856079,1.695920705795288,5.224338531494141,3.5239598751068115,4.241042613983154,4.203242778778076,3.4057538509368896,0.07553143799304962,6.811230182647705,1.897563099861145,-1.720401406288147,4.221520900726318,8.272604942321777
2.7927927927927927,-0.4907722771167755,-0.8831201791763306,-0.8145188689231873,-1.3832823038101196,-0.8152715563774109,-0.5448929071426392,-2.946615219116211,-2.858058452606201,-2.8833820819854736,-2.656562089920044,-2.885449171066284,-2.934900999069214,1.1262322664260864,4.675684452056885,2.8060686588287354,0.979563295841217,3.7614917755126953,5.000853061676025,-0.2145092487335205,-1.4761966466903687,-0.8115208745002747,-0.528840184211731,-1.079012155532837,-0.956876814365387,1.662266731262207,4.963481426239014,3.4348151683807373,4.2446064949035645,4.042966365814209,3.119511842727661,0.10382039844989777,7.033205986022949,2.040266990661621,-1.6586467027664185,4.361201763153076,8.414953231811523
2.8028028028028027,-0.4794965386390686,-0.8352816104888916,-0.7862995266914368,-1.3728985786437988,-0.7774624824523926,-0.49380800127983093,-2.9484407901763916,-2.8716471195220947,-2.891451835632324,-2.661649703979492,-2.8959884643554688,-2.943270444869995,1.1426950693130493,4.724057197570801,2.839993476867676,1.022051453590393,3.801151752471924,5.030643463134766,-0.2133132666349411,-1.4047319889068604,-0.7903996109962463,-0.5451316237449646,-1.03468656539917,-0.871982753276825,1.6270477771759033,4.701467514038086,3.3434438705444336,4.2446513175964355,3.88076114654541,2.8326501846313477,0.1350371241569519,7.243806838989258,2.1793370246887207,-1.5960564613342285,4.4942216873168945,8.545109748840332
2.8128128128128127,-0.4680367708206177,-0.7869847416877747,-0.7576848864555359,-1.3620977401733398,-0.7392679452896118,-0.4424230456352234,-2.9502553939819336,-2.8844480514526367,-2.8993279933929443,-2.6668927669525146,-2.90592622756958,-2.9508888721466064,1.1588040590286255,4.769801616668701,2.872962236404419,1.064538598060608,3.839176654815674,5.057560920715332,-0.21180666983127594,-1.3312181234359741,-0.7679705023765564,-0.5607861876487732,-0.989062488079071,-0.7858486771583557,1.5913243293762207,4.438292026519775,3.2402098178863525,4.244614124298096,3.7166430950164795,2.5451772212982178,0.16605153679847717,7.442974090576172,2.2954671382904053,-1.531419038772583,4.620499610900879,8.66308307647705
2.8228228228228227,-0.4563969373703003,-0.7382335066795349,-0.728796660900116,-1.3508802652359009,-0.7006930112838745,-0.390746533870697,-2.9520559310913086,-2.896454095840454,-2.9069244861602783,-2.672283172607422,-2.9152581691741943,-2.9577479362487793,1.174551248550415,4.812905788421631,2.9048492908477783,1.1070261001586914,3.8755507469177246,5.081593990325928,-0.20999029278755188,-1.2557662725448608,-0.7444709539413452,-0.575783371925354,-0.9422094225883484,-0.6985988020896912,1.555026650428772,4.173941612243652,3.130725145339966,4.244473934173584,3.550633192062378,2.25687575340271,0.1967729777097702,7.630661964416504,2.3992068767547607,-1.4647811651229858,4.739955902099609,8.767805099487305
2.8328328328328327,-0.4445808529853821,-0.6890326738357544,-0.6996495127677917,-1.3392454385757446,-0.6617427468299866,-0.33878740668296814,-2.9538402557373047,-2.9076554775238037,-2.914227247238159,-2.6778154373168945,-2.9239771366119385,-2.9638378620147705,1.189932942390442,4.853358745574951,2.9356303215026855,1.149510383605957,3.9102530479431152,5.102740287780762,-0.20786811411380768,-1.1784945726394653,-0.719951868057251,-0.590103268623352,-0.894194483757019,-0.6103618144989014,1.5182634592056274,3.908407211303711,3.0192644596099854,4.244202136993408,3.3827407360076904,1.9680169820785522,0.22722485661506653,7.806821823120117,2.4991960525512695,-1.3961970806121826,4.8525190353393555,8.86025333404541
2.8428428428428427,-0.4325909912586212,-0.6393883228302002,-0.6702495813369751,-1.3271939754486084,-0.6224246621131897,-0.286552369594574,-2.9556078910827637,-2.918046474456787,-2.921227216720581,-2.6834800243377686,-2.9320785999298096,-2.969151735305786,1.204944372177124,4.891143321990967,2.965287923812866,1.1919922828674316,3.943265438079834,5.1209917068481445,-0.20544257760047913,-1.0995160341262817,-0.6944514513015747,-0.603728175163269,-0.8450867533683777,-0.5212612748146057,1.4810470342636108,3.638397455215454,2.9060769081115723,4.243773460388184,3.212989568710327,1.6786268949508667,0.2573722004890442,7.971121788024902,2.595344066619873,-1.3257193565368652,4.958125114440918,8.940495491027832
2.8528528528528527,-0.4204297661781311,-0.5893921256065369,-0.6406031250953674,-1.314724087715149,-0.5827433466911316,-0.23404736816883087,-2.957357168197632,-2.9276881217956543,-2.9279184341430664,-2.689271926879883,-2.939558982849121,-2.9736826419830322,1.219581127166748,4.926150321960449,2.9938037395477295,1.2344679832458496,3.974565029144287,5.136344909667969,-0.20271673798561096,-1.0189597606658936,-0.6680074334144592,-0.6166378259658813,-0.7949556708335876,-0.431417852640152,1.443387746810913,3.356318950653076,2.791318655014038,4.2430100440979,3.03615665435791,1.388715147972107,0.2871801555156708,8.122628211975098,2.687575578689575,-1.2533422708511353,5.060288429260254,9.008530616760254
2.8628628628628627,-0.4081004559993744,-0.5390874743461609,-0.6107144355773926,-1.301836609840393,-0.542716920375824,-0.18128007650375366,-2.9590868949890137,-2.9366044998168945,-2.9342949390411377,-2.6951828002929688,-2.946462392807007,-2.977421998977661,1.2338389158248901,4.9583330154418945,3.021162271499634,1.2769315242767334,4.0039381980896,5.148789882659912,-0.19969497621059418,-0.9369459748268127,-0.6406604647636414,-0.6288145780563354,-0.7437353730201721,-0.340956449508667,1.4052950143814087,3.073610544204712,2.6750125885009766,4.239870548248291,2.8326590061187744,1.0981732606887817,0.3166145384311676,8.26217269897461,2.7758071422576904,-1.181443691253662,5.1723761558532715,9.06368350982666
2.8728728728728727,-0.39560577273368835,-0.4884800612926483,-0.5805885791778564,-1.2885239124298096,-0.5023650527000427,-0.12826484441757202,-2.9607956409454346,-2.9447882175445557,-2.940352439880371,-2.7012906074523926,-2.9528167247772217,-2.9803619384765625,1.2477129697799683,4.987681865692139,3.0473504066467285,1.3192943334579468,4.031261920928955,5.158326625823975,-0.19637994468212128,-0.8535954356193542,-0.612450122833252,-0.6403562426567078,-0.6914326548576355,-0.25001242756843567,1.3667792081832886,2.790274143218994,2.5571794509887695,4.22404146194458,2.6243021488189697,0.8070065379142761,0.34564143419265747,8.389750480651855,2.859964609146118,-1.1243568658828735,5.276861190795898,9.105521202087402
2.8828828828828827,-0.38294920325279236,-0.4375753402709961,-0.5502308011054993,-1.2747797966003418,-0.4617539644241333,-0.07501167058944702,-2.96248197555542,-2.952233076095581,-2.9460837841033936,-2.707643747329712,-2.9586660861968994,-2.9824955463409424,1.2611993551254272,5.014190196990967,3.0723519325256348,1.3614897727966309,4.05645751953125,5.164945125579834,-0.19277608394622803,-0.7690279483795166,-0.5834192633628845,-0.6513188481330872,-0.638122022151947,-0.15871049463748932,1.3277692794799805,2.506314754486084,2.4378392696380615,4.2065887451171875,2.4100732803344727,0.515566349029541,0.37426573038101196,8.505332946777344,2.9399728775024414,-1.0659054517745972,5.373572826385498,9.13416576385498
2.8928928928928928,-0.37013405561447144,-0.38638317584991455,-0.5196459889411926,-1.2606031894683838,-0.42090341448783875,-0.021595418453216553,-2.964142322540283,-2.9589312076568604,-2.9514846801757812,-2.7142364978790283,-2.9640157222747803,-2.983820915222168,1.274293065071106,5.037854194641113,3.0961506366729736,1.4035022258758545,4.079507350921631,5.168551445007324,-0.18888844549655914,-0.6833673119544983,-0.5536081790924072,-0.6616912484169006,-0.5838813185691833,-0.06725338101387024,1.2883529663085938,2.221524238586426,2.3170130252838135,4.187360763549805,2.1951329708099365,0.1937141716480255,0.4024142026901245,8.607877731323242,3.0157642364501953,-1.005515694618225,5.462399005889893,9.131107330322266
2.9029029029029028,-0.35716572403907776,-0.3349120616912842,-0.48883917927742004,-1.2460298538208008,-0.37982121109962463,0.03175283223390579,-2.9657769203186035,-2.9648730754852295,-2.956550359725952,-2.720996141433716,-2.9688596725463867,-2.9843482971191406,1.2869882583618164,5.0586628913879395,3.1187312602996826,1.4453094005584717,4.100400924682617,5.168784141540527,-0.1847246140241623,-0.5967420935630798,-0.5230592489242554,-0.6713992953300476,-0.5287947654724121,0.02405625954270363,1.2475471496582031,1.9361897706985474,2.1947226524353027,4.165754318237305,1.9794175624847412,-0.1476965695619583,0.42815446853637695,8.6984224319458,3.087271213531494,-0.9340282678604126,5.542907238006592,9.112792015075684
2.9129129129129128,-0.34407010674476624,-0.2831687927246094,-0.45780399441719055,-1.2310879230499268,-0.33851611614227295,0.08494209498167038,-2.9673666954040527,-2.9700515270233154,-2.961261510848999,-2.7278671264648438,-2.973191499710083,-2.98405385017395,1.2992606163024902,5.07661247253418,3.140070676803589,1.4868943691253662,4.119132995605469,5.165595531463623,-0.18033024668693542,-0.5092697143554688,-0.4918358027935028,-0.6803852915763855,-0.47294285893440247,0.1151438057422638,1.2045361995697021,1.6503231525421143,2.0675125122070312,4.141749858856201,1.7630516290664673,-0.4893108606338501,0.44988250732421875,8.776971817016602,3.14907169342041,-0.8602470755577087,5.61529541015625,9.085043907165527
2.9229229229229228,-0.33085694909095764,-0.231159046292305,-0.42651161551475525,-1.2157965898513794,-0.29699474573135376,0.13796329498291016,-2.9689066410064697,-2.974459171295166,-2.9655754566192627,-2.7348029613494873,-2.977006435394287,-2.9829258918762207,1.3111010789871216,5.091700553894043,3.160115957260132,1.528204321861267,4.1356940269470215,5.158990859985352,-0.17572061717510223,-0.4210711717605591,-0.46003440022468567,-0.6886020302772522,-0.4164062738418579,0.2058955430984497,1.1611415147781372,1.3639363050460815,1.9374386072158813,4.112127304077148,1.5461199283599854,-0.8301811814308167,0.47101300954818726,8.843527793884277,3.2042527198791504,-0.7812162041664124,5.679697036743164,9.045778274536133
2.932932932932933,-0.31752970814704895,-0.17889033257961273,-0.394966185092926,-1.2001653909683228,-0.2552644908428192,0.19081424176692963,-2.970395565032959,-2.978088855743408,-2.9694857597351074,-2.7417819499969482,-2.980299472808838,-2.980956792831421,1.322505235671997,5.103917121887207,3.1788525581359863,1.5692123174667358,4.150082111358643,5.148979187011719,-0.1709025502204895,-0.33226826786994934,-0.4277026951313019,-0.6960225105285645,-0.35926419496536255,0.2961966097354889,1.1173797845840454,1.0769191980361938,1.8060495853424072,4.081295967102051,1.328657865524292,-1.17022705078125,0.49151986837387085,8.897377014160156,3.255098342895508,-0.701438844203949,5.7360944747924805,8.99505615234375
2.942942942942943,-0.30409207940101624,-0.1263778954744339,-0.3631923794746399,-1.1841946840286255,-0.21333159506320953,0.2434908002614975,-2.9718315601348877,-2.9809317588806152,-2.973004102706909,-2.7487974166870117,-2.983065128326416,-2.978137731552124,1.3334693908691406,5.113257884979248,3.196249485015869,1.6099058389663696,4.162293434143066,5.1355671882629395,-0.16588294506072998,-0.24299289286136627,-0.3948827087879181,-0.7026416659355164,-0.3015993535518646,0.3859311044216156,1.0732638835906982,0.7892957329750061,1.6690477132797241,4.049237251281738,1.1107083559036255,-1.5095969438552856,0.5113815665245056,8.93820571899414,3.301877498626709,-0.6209985613822937,5.784475803375244,8.929411888122559
2.952952952952953,-0.29054784774780273,-0.07363168150186539,-0.33122801780700684,-1.1678857803344727,-0.1712028831243515,0.29585927724838257,-2.9732141494750977,-2.9829819202423096,-2.9761531352996826,-2.755842685699463,-2.9852983951568604,-2.97440767288208,1.3439903259277344,5.119719505310059,3.2122621536254883,1.650272250175476,4.172317028045654,5.118758678436279,-0.16066765785217285,-0.15337109565734863,-0.361615926027298,-0.7084524035453796,-0.24348914623260498,0.4748412072658539,1.0288032293319702,0.5014248490333557,1.5302735567092896,4.015933036804199,0.8922882676124573,-1.8484712839126587,0.5305657982826233,8.96596622467041,3.3441011905670166,-0.5399842262268066,5.824715614318848,8.833531379699707
2.962962962962963,-0.27690428495407104,-0.020698988810181618,-0.2990802228450775,-1.1512391567230225,-0.12888963520526886,0.3478436768054962,-2.9745402336120605,-2.9842326641082764,-2.978929281234741,-2.7629127502441406,-2.986994743347168,-2.969733953475952,1.3540645837783813,5.123247146606445,3.2268803119659424,1.690298318862915,4.180153846740723,5.098568916320801,-0.155265673995018,-0.06357190012931824,-0.32794952392578125,-0.7134501338005066,-0.18502171337604523,0.5627403855323792,0.9840117692947388,0.19249624013900757,1.3904036283493042,3.9813551902770996,0.6733543276786804,-2.1849610805511475,0.5485458374023438,8.967808723449707,3.3818342685699463,-0.45850279927253723,5.856110572814941,8.727261543273926
2.972972972972973,-0.2631734311580658,0.03218519315123558,-0.26675572991371155,-1.1342538595199585,-0.08640293776988983,0.39944177865982056,-2.9758052825927734,-2.984694719314575,-2.9813311100006104,-2.7700021266937256,-2.988149404525757,-2.9641151428222656,1.363688588142395,5.1234893798828125,3.240093469619751,1.7299726009368896,4.185795783996582,5.075024127960205,-0.1496884822845459,0.026108713820576668,-0.29392871260643005,-0.7176299691200256,-0.12628035247325897,0.6495221257209778,0.9387720227241516,-0.1445881873369217,1.2494726181030273,3.945505142211914,0.4541723132133484,-2.5189638137817383,0.5655696988105774,8.950237274169922,3.4150524139404297,-0.37662073969841003,5.878937244415283,8.61072826385498
2.982982982982983,-0.24936002492904663,0.08491165935993195,-0.23426106572151184,-1.1169317960739136,-0.04376702755689621,0.4506511688232422,-2.9770092964172363,-2.9843478202819824,-2.9833569526672363,-2.7771034240722656,-2.988754987716675,-2.957547903060913,1.3728572130203247,5.120355606079102,3.2518882751464844,1.7692813873291016,4.189242839813232,5.048150062561035,-0.1439455896615982,0.11557061970233917,-0.2595959007740021,-0.7209892272949219,-0.0673513263463974,0.7350873351097107,0.8932461738586426,-0.4816373586654663,1.1043139696121216,3.908351182937622,0.2338828146457672,-2.850358486175537,0.5818425416946411,8.922784805297852,3.445927143096924,-0.29441171884536743,5.895594596862793,8.484042167663574
2.992992992992993,-0.2354685217142105,0.13747432827949524,-0.20160961151123047,-1.0992733240127563,-0.001040820381604135,0.5014703273773193,-2.9781501293182373,-2.983181953430176,-2.9850332736968994,-2.7842118740081787,-2.9887940883636475,-2.9500298500061035,1.3815693855285645,5.1138505935668945,3.262144088745117,1.8082119226455688,4.190474987030029,5.017971038818359,-0.13804307579994202,0.20470090210437775,-0.2249210625886917,-0.7235234975814819,-0.008274576626718044,0.819335401058197,0.847450852394104,-0.817955493927002,0.9450020790100098,3.8698983192443848,0.01246354915201664,-3.179086208343506,0.5973467230796814,8.884011268615723,3.4812636375427246,-0.21197515726089478,5.907022476196289,8.347365379333496
3.003003003003003,-0.22150158882141113,0.18987005949020386,-0.16881100833415985,-1.0812796354293823,0.04176069423556328,0.5518970489501953,-2.9792280197143555,-2.9811882972717285,-2.9863715171813965,-2.791321039199829,-2.9882595539093018,-2.9415595531463623,1.389822006225586,5.103982448577881,3.2708041667938232,1.846750020980835,4.189492225646973,4.984516620635986,-0.1319897174835205,0.293384850025177,-0.18991783261299133,-0.7252322435379028,0.05087846890091896,0.9021655917167664,0.801399827003479,-1.153462529182434,0.7852781414985657,3.830129861831665,-0.20906244218349457,-3.5050482749938965,0.6120652556419373,8.833975791931152,3.511665105819702,-0.1294037103652954,5.910485744476318,8.200833320617676
3.013013013013013,-0.20746509730815887,0.24209046363830566,-0.1358727663755417,-1.0629513263702393,0.08463014662265778,0.6019304394721985,-2.980240821838379,-2.978358030319214,-2.98736834526062,-2.79842472076416,-2.987149477005005,-2.9321346282958984,1.397612452507019,5.090759754180908,3.2778639793395996,1.8848838806152344,4.186290740966797,4.947810173034668,-0.12579277157783508,0.3815076947212219,-0.15463650226593018,-0.7261141538619995,0.11002485454082489,0.9834794998168945,0.7551087737083435,-1.4884300231933594,0.6251789927482605,3.789034843444824,-0.4306478202342987,-3.828157424926758,0.6259837746620178,8.766861915588379,3.5369131565093994,-0.04677968472242355,5.905999183654785,8.04458236694336
3.023023023023023,-0.1933620572090149,0.29399117827415466,-0.10280434787273407,-1.0442895889282227,0.12749898433685303,0.6515695452690125,-2.981189250946045,-2.9746253490448,-2.988020420074463,-2.805516242980957,-2.985433578491211,-2.9217543601989746,1.4049381017684937,5.074187755584717,3.2833187580108643,1.922600507736206,4.180869102478027,4.907886981964111,-0.11946039646863937,0.4687986671924591,-0.11912833899259567,-0.7261680960655212,0.16902846097946167,1.0631821155548096,0.7085924744606018,-1.82260000705719,0.46462351083755493,3.7466025352478027,-0.6524516344070435,-4.148312091827393,0.6390878558158875,8.672734260559082,3.557223081588745,0.03580675646662712,5.881673812866211,7.8787431716918945
3.033033033033033,-0.17919638752937317,0.34551554918289185,-0.06963933259248734,-1.0252952575683594,0.17029283940792084,0.700812578201294,-2.9820713996887207,-2.9699673652648926,-2.988319158554077,-2.8125898838043213,-2.9830827713012695,-2.9104156494140625,1.4117977619171143,5.054281711578369,3.287160634994507,1.959884524345398,4.173230171203613,4.864774227142334,-0.1130012720823288,0.5550974607467651,-0.08342865854501724,-0.7253977656364441,0.22774732112884521,1.1411762237548828,0.661866307258606,-2.1544382572174072,0.30285969376564026,3.702758550643921,-0.8736623525619507,-4.4654154777526855,0.6513639092445374,8.568388938903809,3.575045585632324,0.1182408481836319,5.849454879760742,7.70344877243042
3.043043043043043,-0.16497300565242767,0.39666053652763367,-0.0364048145711422,-1.0059701204299927,0.21297502517700195,0.749639093875885,-2.9828875064849854,-2.964381456375122,-2.988257646560669,-2.819640636444092,-2.9801008701324463,-2.898163080215454,1.4181878566741943,5.031064987182617,3.289381265640259,1.9967236518859863,4.163330078125,4.818622589111328,-0.10642296820878983,0.6403002738952637,-0.04757579416036606,-0.7238020896911621,0.28607699275016785,1.2173815965652466,0.6149441599845886,-2.483835458755493,0.14094987511634827,3.657552719116211,-1.1107726097106934,-4.735469341278076,0.6627995371818542,8.453953742980957,3.586986541748047,0.20046162605285645,5.800161838531494,7.520030975341797
3.053053053053053,-0.15069817006587982,0.4474239945411682,-0.003153241705149412,-0.9863144755363464,0.25542643666267395,0.7979477643966675,-2.9836349487304688,-2.9578635692596436,-2.987814426422119,-2.8266611099243164,-2.976501941680908,-2.885209083557129,1.4241063594818115,5.00456428527832,3.289983034133911,2.0331027507781982,4.15097713470459,4.770081996917725,-0.0997321680188179,0.7243067026138306,-0.011657013557851315,-0.7213858366012573,0.34382811188697815,1.2916381359100342,0.5676347017288208,-2.8106689453125,-0.020843012258410454,3.6109745502471924,-1.3572931289672852,-4.962240695953369,0.6739745736122131,8.329532623291016,3.5888407230377197,0.28238359093666077,5.737577438354492,7.315185070037842
3.063063063063063,-0.1363808661699295,0.49780431389808655,0.03008120134472847,-0.9663296341896057,0.2976307272911072,0.8457229137420654,-2.984313726425171,-2.950413703918457,-2.98697566986084,-2.833646774291992,-2.9722888469696045,-2.871605396270752,1.429551362991333,4.9748053550720215,3.2889652252197266,2.0690083503723145,4.136162757873535,4.719310760498047,-0.09293345361948013,0.8070194721221924,0.02425580658018589,-0.7181501984596252,0.400917649269104,1.363782525062561,0.5201424360275269,-3.134882688522339,-0.18244193494319916,3.5630133152008057,-1.6022851467132568,-5.181204319000244,0.6843357682228088,8.195291519165039,3.5858347415924072,0.36392131447792053,5.6680474281311035,7.097741603851318
3.073073073073073,-0.12202443182468414,0.5477997660636902,0.06328200548887253,-0.9460160136222839,0.3395833969116211,0.8929597735404968,-2.984922409057617,-2.942028522491455,-2.9857587814331055,-2.8405909538269043,-2.9674601554870605,-2.857372999191284,1.4345194101333618,4.941816329956055,3.286381721496582,2.1044270992279053,4.1189045906066895,4.666375160217285,-0.08603498339653015,0.8883413672447205,0.06012193486094475,-0.7141018509864807,0.4572769105434418,1.4337060451507568,0.4723174571990967,-3.4563820362091064,-0.3272930681705475,3.5136561393737793,-1.845666766166687,-5.394479274749756,0.6938808560371399,8.051362037658691,3.5809431076049805,0.4449990391731262,5.591667652130127,6.872221946716309
3.083083083083083,-0.10764016211032867,0.597407877445221,0.09640727937221527,-0.9253746867179871,0.38127559423446655,0.9396597146987915,-2.985466241836548,-2.9327073097229004,-2.984234094619751,-2.847489595413208,-2.962026596069336,-2.8425235748291016,1.4390032291412354,4.905619144439697,3.282437562942505,2.139345645904541,4.099249839782715,4.611335277557373,-0.07904402911663055,0.968172013759613,0.0959320068359375,-0.7092432975769043,0.5128422975540161,1.5013353824615479,0.42366060614585876,-3.775069236755371,-0.46080082654953003,3.4628875255584717,-2.0706379413604736,-5.601503849029541,0.7027357816696167,7.897880554199219,3.5732262134552,0.5255663394927979,5.51151704788208,6.6392107009887695
3.093093093093093,-0.09323472529649734,0.6466280817985535,0.1294444352388382,-0.9044065475463867,0.4226436913013458,0.9858201742172241,-2.985947370529175,-2.92244815826416,-2.982412338256836,-2.8543365001678467,-2.9561116695404053,-2.8270723819732666,1.4430001974105835,4.866250038146973,3.2771599292755127,2.173748254776001,4.0775604248046875,4.554255485534668,-0.07197000831365585,1.0464204549789429,0.1316409409046173,-0.7035812139511108,0.5676103830337524,1.5665967464447021,0.37488868832588196,-4.090851783752441,-0.5932874083518982,3.410707473754883,-2.262361526489258,-5.802577018737793,0.7107046246528625,7.7349772453308105,3.560873031616211,0.6054912805557251,5.430306911468506,6.399204254150391
3.103103103103103,-0.07881265878677368,0.69545978307724,0.16238488256931305,-0.8831124901771545,0.4636649787425995,1.031443476676941,-2.9863650798797607,-2.911250114440918,-2.9802942276000977,-2.861126661300659,-2.949754476547241,-2.8110299110412598,1.4465084075927734,4.823733329772949,3.270563840866089,2.2076215744018555,4.053966999053955,4.495189666748047,-0.06481999903917313,1.122991919517517,0.16720366477966309,-0.6971244215965271,0.6215327978134155,1.6294232606887817,0.3260389566421509,-4.403635501861572,-0.7247169613838196,3.3571043014526367,-2.451354503631592,-5.99816370010376,0.7177345156669617,7.562783241271973,3.543924570083618,0.6846887469291687,5.342696189880371,6.152775287628174
3.113113113113113,-0.06437987834215164,0.7438620328903198,0.1952199786901474,-0.8614934682846069,0.504334568977356,1.0765308141708374,-2.986720085144043,-2.89919376373291,-2.97788405418396,-2.867853879928589,-2.942957639694214,-2.794408082962036,1.4495267868041992,4.778329849243164,3.262655258178711,2.240950584411621,4.028494834899902,4.434192180633545,-0.057604238390922546,1.1978344917297363,0.20257322490215302,-0.689875066280365,0.674547016620636,1.6897521018981934,0.27710849046707153,-4.655093669891357,-0.8550553321838379,3.30059814453125,-2.637573480606079,-6.188309192657471,0.7238097786903381,7.391810894012451,3.5224199295043945,0.767323911190033,5.248795032501221,5.900139331817627
3.123123123123123,-0.049940235912799835,0.7917464375495911,0.22794073820114136,-0.8395084738731384,0.5446478724479675,1.1210854053497314,-2.987011194229126,-2.8864657878875732,-2.9751837253570557,-2.8745014667510986,-2.935727834701538,-2.7772204875946045,1.4520556926727295,4.7306036949157715,3.253448963165283,2.273639440536499,4.00117301940918,4.3713202476501465,-0.050332553684711456,1.27083420753479,0.23770517110824585,-0.6816120743751526,0.7265909910202026,1.747521996498108,0.228113055229187,-4.879768371582031,-0.9842668175697327,3.2306606769561768,-2.8209664821624756,-6.3730621337890625,0.7289780974388123,7.1918158531188965,3.4964044094085693,0.8836127519607544,5.14870548248291,5.641517639160156
3.133133133133133,-0.03549858182668686,0.8391050696372986,0.26053959131240845,-0.8171297907829285,0.5845999121665955,1.1651084423065186,-2.9872398376464844,-2.8730974197387695,-2.9721968173980713,-2.8810575008392334,-2.928067684173584,-2.759479522705078,1.4540932178497314,4.680667877197266,3.242954969406128,2.305621862411499,3.9720301628112793,4.306626319885254,-0.04301362484693527,1.3417688608169556,0.27255478501319885,-0.6721906661987305,0.7776013016700745,1.8026736974716187,0.17906998097896576,-5.09657096862793,-1.112318515777588,3.1594560146331787,-3.001481294631958,-6.552469730377197,0.7332391738891602,6.978963851928711,3.4659271240234375,0.9984140396118164,5.04253625869751,5.377129554748535
3.143143143143143,-0.02105892077088356,0.8859331607818604,0.2930070459842682,-0.7943608164787292,0.6241864562034607,1.2086029052734375,-2.9874048233032227,-2.8591127395629883,-2.9689249992370605,-2.8875162601470947,-2.9199814796447754,-2.741199254989624,1.455640435218811,4.628592491149902,3.231184959411621,2.336885929107666,3.941094398498535,4.240160942077637,-0.035656511783599854,1.4105236530303955,0.30707672238349915,-0.6616291999816895,0.8275203108787537,1.855149745941162,0.1299939602613449,-5.307659149169922,-1.2391775846481323,3.0869855880737305,-3.179072141647339,-6.726573944091797,0.736590564250946,6.757506370544434,3.431036949157715,1.1116124391555786,4.93039608001709,5.107192039489746
3.153153153153153,-0.006625504698604345,0.9322301149368286,0.3253353238105774,-0.7712039947509766,0.6634030342102051,1.251570701599121,-2.987506628036499,-2.8445239067077637,-2.9653735160827637,-2.893871784210205,-2.911475658416748,-2.7223920822143555,1.4566959142684937,4.574432849884033,3.218151092529297,2.367418050765991,3.9083969593048096,4.1719794273376465,-0.02827094867825508,1.4770251512527466,0.34122785925865173,-0.6499424576759338,0.8762863874435425,1.9048982858657837,0.08090309798717499,-5.512526035308838,-1.3648089170455933,3.0132555961608887,-3.353689432144165,-6.8954291343688965,0.7390315532684326,6.528621673583984,3.391789436340332,1.2230876684188843,4.8123979568481445,4.8319292068481445
3.163163163163163,0.007797839120030403,0.9779949188232422,0.3575168550014496,-0.7476605176925659,0.7022454142570496,1.294014811515808,-2.987544536590576,-2.829343795776367,-2.961544990539551,-2.9001212120056152,-2.9025542736053467,-2.703073740005493,1.457260012626648,4.518253326416016,3.2038657665252686,2.397205352783203,3.8739655017852783,4.10213565826416,-0.02086418867111206,1.5411999225616455,0.3749644458293915,-0.6371496319770813,0.9238421320915222,1.9518663883209229,0.03180944547057152,-5.711610317230225,-1.4891833066940308,2.9382731914520264,-3.5251307487487793,-7.059079647064209,0.7405629754066467,6.292919635772705,3.3482398986816406,1.3327292203903198,4.688542366027832,4.551563739776611
3.173173173173173,0.0222071073949337,1.0232287645339966,0.38954246044158936,-0.7237355709075928,0.7407072186470032,1.3359341621398926,-2.987520694732666,-2.8135855197906494,-2.9574432373046875,-2.9062576293945312,-2.8932242393493652,-2.6832590103149414,1.4573326110839844,4.460107803344727,3.188342571258545,2.4262354373931885,3.837839365005493,4.0306901931762695,-0.01344765443354845,1.6029852628707886,0.40824446082115173,-0.6232693195343018,0.9701265692710876,1.9959990978240967,-0.01727353408932686,-5.9052839279174805,-1.6122676134109497,2.8616440296173096,-3.6923913955688477,-7.208922863006592,0.7411832809448242,6.050891399383545,3.3004496097564697,1.4401021003723145,4.5579633712768555,4.264402389526367
3.183183183183183,0.03659854829311371,1.067933440208435,0.42140424251556396,-0.6994430422782898,0.7787801027297974,1.3772910833358765,-2.9874348640441895,-2.797260284423828,-2.9530723094940186,-2.912274122238159,-2.883495330810547,-2.6629910469055176,1.4569143056869507,4.400050163269043,3.17159366607666,2.454483985900879,3.8000576496124268,3.957907199859619,-0.006029292941093445,1.662316918373108,0.4410233497619629,-0.608331024646759,1.015070915222168,2.0372071266174316,-0.06632743775844574,-6.093607425689697,-1.7343941926956177,2.7824718952178955,-3.8560009002685547,-7.332828044891357,0.7408947944641113,5.802760601043701,3.248265027999878,1.544224739074707,4.421321868896484,3.968477249145508
3.193193193193193,0.05096709728240967,1.1121104955673218,0.4530560076236725,-0.6747933030128479,0.8164604902267456,1.4180654287338257,-2.987285852432251,-2.7803807258605957,-2.948441743850708,-2.9181673526763916,-2.8733739852905273,-2.6422336101531982,1.4560049772262573,4.338133811950684,3.153562545776367,2.4819347858428955,3.760655641555786,3.883953332901001,0.0013819214655086398,1.719133973121643,0.4732224941253662,-0.5923625826835632,1.0586215257644653,2.0753564834594727,-0.11533292382955551,-6.276617527008057,-1.868012547492981,2.7013776302337646,-4.0164008140563965,-7.44106912612915,0.7397011518478394,5.548740386962891,3.184558868408203,1.6447597742080688,4.279378414154053,3.6499786376953125
3.203203203203203,0.06530965864658356,1.1557633876800537,0.48445671796798706,-0.6498563885688782,0.8537454009056091,1.4582362174987793,-2.9870765209198,-2.7629594802856445,-2.943559169769287,-2.9238855838775635,-2.862867593765259,-2.6208832263946533,1.4546058177947998,4.274413108825684,3.134204149246216,2.508512258529663,3.71966290473938,3.808971405029297,0.008776092901825905,1.773380160331726,0.5047648549079895,-0.5755041241645813,1.100724697113037,2.110260248184204,-0.16427452862262726,-6.454355716705322,-1.9997578859329224,2.608703374862671,-4.173560619354248,-7.53928804397583,0.7376066446304321,5.289046287536621,3.1170918941497803,1.7232903242111206,4.132272243499756,3.323552131652832
3.2132132132132134,0.0796215608716011,1.1988933086395264,0.5156010389328003,-0.6246899366378784,0.8906307220458984,1.4977951049804688,-2.9868052005767822,-2.7450101375579834,-2.93843150138855,-2.929387331008911,-2.8519883155822754,-2.598952531814575,1.4527168273925781,4.2089385986328125,3.1135358810424805,2.5341546535491943,3.6771140098571777,3.733034610748291,0.016145119443535805,1.825000286102295,0.5356123447418213,-0.5578718185424805,1.1413235664367676,2.1418848037719727,-0.21313662827014923,-6.6268720626831055,-2.129347801208496,2.5144715309143066,-4.327253341674805,-7.632482051849365,0.7346150875091553,5.023897647857666,3.0457963943481445,1.7991676330566406,3.9785983562469482,2.9947116374969482
3.2232232232232234,0.09389981627464294,1.2415016889572144,0.5464821457862854,-0.5993021130561829,0.9271121621131897,1.536743402481079,-2.986473560333252,-2.726546287536621,-2.9330615997314453,-2.934663772583008,-2.8407483100891113,-2.576460599899292,1.45033860206604,4.141762733459473,3.0915801525115967,2.558847188949585,3.6330437660217285,3.6561880111694336,0.023479918017983437,1.8739386796951294,0.5657280087471008,-0.5394946336746216,1.1803574562072754,2.1702067852020264,-0.2619049847126007,-6.794211387634277,-2.2568740844726562,2.418825149536133,-4.477179527282715,-7.721225738525391,0.7307326793670654,4.753512859344482,2.970843553543091,1.872305154800415,3.8184618949890137,2.6638946533203125
3.2332332332332334,0.10813897848129272,1.2835923433303833,0.5770958662033081,-0.5736964344978333,0.9631855487823486,1.575086236000061,-2.986081600189209,-2.707581043243408,-2.9274537563323975,-2.939709424972534,-2.829167366027832,-2.5534286499023438,1.4474737644195557,4.072938919067383,3.0683603286743164,2.5825748443603516,3.587505340576172,3.5784740447998047,0.030771175399422646,1.9201470613479614,0.5950757265090942,-0.5203989744186401,1.2177128791809082,2.1952080726623535,-0.3105347752571106,-6.9564208984375,-2.382405996322632,2.3219075202941895,-4.621162414550781,-7.805599689483643,0.7259618639945984,4.478113174438477,2.8923802375793457,1.942622184753418,3.6447267532348633,2.3313589096069336
3.2432432432432434,0.12233610451221466,1.3251631259918213,0.6074369549751282,-0.547878086566925,0.9988493323326111,1.6128255128860474,-2.985630989074707,-2.688131093978882,-2.921614408493042,-2.944520950317383,-2.8172616958618164,-2.529874801635742,1.4441226720809937,4.002530574798584,3.043893337249756,2.60532546043396,3.5405433177948,3.4999377727508545,0.03801020607352257,1.9635692834854126,0.6236200928688049,-0.5006135106086731,1.2533100843429565,2.216874361038208,-0.3590058386325836,-7.104710102081299,-2.5059118270874023,2.2237353324890137,-4.761394023895264,-7.885287284851074,0.7203009724617004,4.196165561676025,2.8104913234710693,2.0100512504577637,3.467261552810669,1.9973853826522827
3.2532532532532534,0.13648660480976105,1.3661837577819824,0.6375007629394531,-0.5218520760536194,1.0341017246246338,1.6498894691467285,-2.985121488571167,-2.6682238578796387,-2.915548086166382,-2.9490926265716553,-2.8050425052642822,-2.5058255195617676,1.4402872323989868,3.9307827949523926,3.018200635910034,2.6270878314971924,3.4921975135803223,3.4207406044006348,0.04518825560808182,2.0041263103485107,0.651328980922699,-0.4801689088344574,1.2871135473251343,2.2352607250213623,-0.4073339104652405,-7.229935169219971,-2.6273584365844727,2.12432861328125,-4.897890567779541,-7.932475566864014,0.7137725353240967,3.906569004058838,2.725268602371216,2.0745294094085693,3.286228895187378,1.6817868947982788
3.2632632632632634,0.1505867838859558,1.4066317081451416,0.6672831773757935,-0.4956229031085968,1.0689419507980347,1.6861107349395752,-2.9845540523529053,-2.6478214263916016,-2.909259796142578,-2.9534201622009277,-2.7925193309783936,-2.4813034534454346,1.4359686374664307,3.857865571975708,2.9913034439086914,2.6478490829467773,3.442504405975342,3.341156244277954,0.052296485751867294,2.041673421859741,0.6781670451164246,-0.45909303426742554,1.3190873861312866,2.2505524158477783,-0.4555041491985321,-7.336995601654053,-2.74638295173645,2.0237057209014893,-5.02800178527832,-7.968303203582764,0.7063875794410706,3.5925509929656982,2.636397123336792,2.135993480682373,3.1012978553771973,1.3733628988265991
3.2732732732732734,0.1646329164505005,1.4464807510375977,0.696778416633606,-0.46919524669647217,1.103350281715393,1.721488118171692,-2.983929395675659,-2.626838445663452,-2.9027578830718994,-2.957498788833618,-2.7797091007232666,-2.4563350677490234,1.431168556213379,3.7839322090148926,2.9632275104522705,2.6675987243652344,3.391613245010376,3.2612318992614746,0.05932708829641342,2.076031446456909,0.7040977478027344,-0.437417209148407,1.3491759300231934,2.262754201889038,-0.5035012364387512,-7.434578895568848,-2.86305570602417,1.92188560962677,-5.138221740722656,-8.00059986114502,0.6981566548347473,3.2718851566314697,2.544126272201538,2.194385051727295,2.9077134132385254,1.0645169019699097
3.2832832832832834,0.17862045764923096,1.485723853111267,0.7259820103645325,-0.44257453083992004,1.1372981071472168,1.7560293674468994,-2.9832494258880615,-2.6052887439727783,-2.896047353744507,-2.96132493019104,-2.7665483951568604,-2.4309439659118652,1.425889253616333,3.709044933319092,2.933993339538574,2.6863207817077637,3.3396880626678467,3.180999517440796,0.06627077609300613,2.1071670055389404,0.7290887832641602,-0.4151727557182312,1.3772398233413696,2.271862506866455,-0.5513098239898682,-7.527514457702637,-2.9775660037994385,1.8188868761062622,-5.2361836433410645,-8.029463768005371,0.6890918612480164,2.948948383331299,2.448824167251587,2.2496495246887207,2.6991000175476074,0.7554681301116943
3.2932932932932935,0.19254612922668457,1.52436363697052,0.7548900246620178,-0.4157649576663971,1.1707743406295776,1.7897429466247559,-2.982513189315796,-2.5831921100616455,-2.889133930206299,-2.964895009994507,-2.753012180328369,-2.4051578044891357,1.4201329946517944,3.6332499980926514,2.9036247730255127,2.7040066719055176,3.286799430847168,3.100496768951416,0.07311982661485672,2.135061740875244,0.7531124353408813,-0.392390638589859,1.403204321861267,2.2778778076171875,-0.5987886190414429,-7.616052627563477,-3.089890480041504,1.7147321701049805,-5.330575942993164,-8.054990768432617,0.679175615310669,2.6240575313568115,2.3505923748016357,2.3017351627349854,2.4883859157562256,0.4464433491230011
3.3033033033033035,0.20640486478805542,1.5624021291732788,0.7834987640380859,-0.3887718915939331,1.2037780284881592,1.8226232528686523,-2.9817235469818115,-2.5605669021606445,-2.882024049758911,-2.968202829360962,-2.7391130924224854,-2.3790998458862305,1.413902759552002,3.5565903186798096,2.8721425533294678,2.72064471244812,3.2329835891723633,3.0197553634643555,0.07986491173505783,2.159694194793701,0.7761375308036804,-0.3691040873527527,1.4270484447479248,2.2809085845947266,-0.6459892392158508,-7.700265884399414,-3.2000012397766113,1.6094391345977783,-5.421441555023193,-8.076704978942871,0.6684402227401733,2.2974648475646973,2.249532461166382,2.350590944290161,2.275761604309082,0.1814679354429245
3.3133133133133135,0.22019274532794952,1.5998435020446777,0.811803936958313,-0.3616000711917877,1.2363091707229614,1.8545786142349243,-2.9808785915374756,-2.537433385848999,-2.874725103378296,-2.9712462425231934,-2.7248668670654297,-2.353407859802246,1.4072011709213257,3.4791085720062256,2.8395707607269287,2.736224412918091,3.1782755851745605,2.938817262649536,0.08649899810552597,2.1810503005981445,0.7981373071670532,-0.3453449010848999,1.4487574100494385,2.281630516052246,-0.6929526329040527,-7.779786586761475,-3.3074257373809814,1.5030298233032227,-5.5088276863098145,-8.094673156738281,0.6569133400917053,1.9694585800170898,2.145604133605957,2.396171808242798,2.0614192485809326,-0.03711625188589096
3.3233233233233235,0.23390620946884155,1.63663649559021,0.8397929072380066,-0.33425527811050415,1.2683664560317993,1.8856008052825928,-2.9799821376800537,-2.5138208866119385,-2.867234706878662,-2.9740209579467773,-2.710287094116211,-2.328214168548584,1.4000312089920044,3.4009499549865723,2.805957317352295,2.7507314682006836,3.122711658477783,2.8577146530151367,0.09301301836967468,2.1991610527038574,0.8190706372261047,-0.3211463391780853,1.4683127403259277,2.280165433883667,-0.7395157217979431,-7.8302998542785645,-3.404613733291626,1.3954854011535645,-5.592777729034424,-8.10959243774414,0.6443498730659485,1.655468463897705,2.034087896347046,2.4383082389831543,1.845553994178772,-0.25551682710647583
3.3333333333333335,0.24754038453102112,1.6726099252700806,0.8674418926239014,-0.30675092339515686,1.2999491691589355,1.9157010316848755,-2.9790265560150146,-2.4897477626800537,-2.8595130443573,-2.9765303134918213,-2.695389747619629,-2.3035428524017334,1.3924003839492798,3.3223841190338135,2.7714390754699707,2.764148473739624,3.0663230419158936,2.776477575302124,0.09939086437225342,2.2142162322998047,0.8388356566429138,-0.2965403199195862,1.4857001304626465,2.276515245437622,-0.7851584553718567,-7.866822719573975,-3.4918177127838135,1.2845802307128906,-5.673336505889893,-8.121432304382324,0.6298690438270569,1.3524800539016724,1.9147047996520996,2.4773762226104736,1.6283596754074097,-0.4735870361328125
3.3433433433433435,0.2610913813114166,1.7077487707138062,0.8947421908378601,-0.2791191041469574,1.3310463428497314,1.9448686838150024,-2.9780097007751465,-2.465240001678467,-2.8515572547912598,-2.978792428970337,-2.6801934242248535,-2.2793750762939453,1.3843135833740234,3.2434723377227783,2.73606014251709,2.776442527770996,3.009188175201416,2.6951940059661865,0.10561998933553696,2.226236581802368,0.8573957085609436,-0.27155983448028564,1.5009108781814575,2.27058744430542,-0.830509603023529,-7.899843692779541,-3.57672119140625,1.1715443134307861,-5.741582870483398,-8.1025972366333,0.6146277785301208,1.0490680932998657,1.793163776397705,2.513195276260376,1.410645842552185,-0.7388763427734375
3.3533533533533535,0.274554967880249,1.742061734199524,0.9216915369033813,-0.2513616681098938,1.361640214920044,1.9729397296905518,-2.9769327640533447,-2.4403204917907715,-2.8433804512023926,-2.9808003902435303,-2.6647212505340576,-2.255349636077881,1.3757747411727905,3.16424560546875,2.699843168258667,2.7875945568084717,2.9513909816741943,2.6143858432769775,0.1116928905248642,2.2352170944213867,0.8747250437736511,-0.24624842405319214,1.5139384269714355,2.261538505554199,-0.875556468963623,-7.929460048675537,-3.659276008605957,1.0556050539016724,-5.8061981201171875,-8.043145179748535,0.5986457467079163,0.745449960231781,1.6690974235534668,2.542531967163086,1.1924246549606323,-1.0681266784667969
3.3633633633633635,0.28792792558670044,1.7755578756332397,0.9482858180999756,-0.22345978021621704,1.3917335271835327,1.9998887777328491,-2.975797176361084,-2.415017604827881,-2.8349924087524414,-2.9825234413146973,-2.64898943901062,-2.231421947479248,1.3667868375778198,3.0847387313842773,2.6628119945526123,2.797569513320923,2.8929615020751953,2.534187078475952,0.11760222166776657,2.241159677505493,0.89080411195755,-0.22067628800868988,1.5247809886932373,2.2492308616638184,-0.9202853441238403,-7.9557671546936035,-3.739522933959961,0.9374334812164307,-5.867613315582275,-7.981200695037842,0.5819437503814697,0.4418465793132782,1.5432394742965698,2.5663490295410156,0.9738609194755554,-1.3899176120758057
3.3733733733733735,0.3012062907218933,1.8082351684570312,0.9745203852653503,-0.1954174041748047,1.4213250875473022,2.0257370471954346,-2.9746031761169434,-2.3894166946411133,-2.8264009952545166,-2.9839582443237305,-2.63301682472229,-2.207638740539551,1.3573520183563232,3.004986047744751,2.624988079071045,2.8063580989837646,2.8339343070983887,2.4546046257019043,0.12334073334932327,2.2441306114196777,0.9056137800216675,-0.19488248229026794,1.533435344696045,2.233734369277954,-0.9646837711334229,-7.978410243988037,-3.817465305328369,0.8184628486633301,-5.9258880615234375,-7.919813632965088,0.5645427703857422,0.17269527912139893,1.4157229661941528,2.5867738723754883,0.7551429271697998,-1.7053254842758179
3.3833833833833835,0.31438735127449036,1.8400055170059204,1.000394582748413,-0.1672404706478119,1.450414776802063,2.050520658493042,-2.973353862762451,-2.364133596420288,-2.8176159858703613,-2.9851016998291016,-2.6168229579925537,-2.184051990509033,1.3474749326705933,2.9250268936157227,2.586395740509033,2.8139514923095703,2.774338722229004,2.375657796859741,0.12890201807022095,2.244781970977783,0.9191408157348633,-0.16890078783035278,1.5398988723754883,2.2151095867156982,-1.0087393522262573,-7.997228145599365,-3.8931095600128174,0.6987370848655701,-5.981076240539551,-7.84785795211792,0.5464653968811035,-0.04230790212750435,1.2866849899291992,2.6037752628326416,0.5364521741867065,-2.0152571201324463
3.3933933933933935,0.3274664580821991,1.8708546161651611,1.0259015560150146,-0.13893628120422363,1.47898268699646,2.0743637084960938,-2.9720489978790283,-2.339341640472412,-2.8086469173431396,-2.9859516620635986,-2.6004223823547363,-2.1606924533843994,1.3371589183807373,2.844895362854004,2.5470669269561768,2.8203442096710205,2.7142269611358643,2.297581911087036,0.13427889347076416,2.24328351020813,0.9313691258430481,-0.14276756346225739,1.544198989868164,2.1935484409332275,-1.052438497543335,-8.013018608093262,-3.9633357524871826,0.578281581401825,-6.026088714599609,-7.747350215911865,0.5277345180511475,-0.25713908672332764,1.1563056707382202,2.6173691749572754,0.3264738917350769,-2.273630142211914
3.4034034034034035,0.3404406011104584,1.9007929563522339,1.0510284900665283,-0.11051419377326965,1.50693678855896,2.097268581390381,-2.9706902503967285,-2.31506609916687,-2.799506664276123,-2.986510992050171,-2.5838301181793213,-2.1372857093811035,1.3264071941375732,2.7646212577819824,2.5070645809173584,2.825533866882324,2.6537201404571533,2.2205779552459717,0.13946500420570374,2.239635705947876,0.9422858357429504,-0.11651206016540527,1.5464487075805664,2.169642925262451,-1.0957698822021484,-8.02573299407959,-4.028836250305176,0.4620329737663269,-6.063026428222656,-7.63574743270874,0.5083735585212708,-0.4716455340385437,1.0248332023620605,2.629314661026001,0.12303490191698074,-2.513387441635132
3.4134134134134135,0.353305846452713,1.9298220872879028,1.0757700204849243,-0.08203890919685364,1.5342698097229004,2.1194252967834473,-2.9692800045013428,-2.2913119792938232,-2.7902069091796875,-2.9868130683898926,-2.5670642852783203,-2.114147424697876,1.3152283430099487,2.684255838394165,2.4664151668548584,2.8296380043029785,2.5928568840026855,2.144749641418457,0.1444530338048935,2.233804941177368,0.9518846273422241,-0.09013838320970535,1.546663522720337,2.143160104751587,-1.1373977661132812,-8.01848030090332,-4.09319543838501,0.3580808639526367,-6.097337245941162,-7.515408515930176,0.48821958899497986,-0.7150825262069702,0.8929882049560547,2.638719320297241,-0.0801517516374588,-2.776594400405884
3.4234234234234235,0.3660553991794586,1.9577916860580444,1.1001224517822266,-0.05357256904244423,1.5609840154647827,2.140900135040283,-2.967820405960083,-2.267751932144165,-2.780759334564209,-2.986855983734131,-2.550143003463745,-2.0913875102996826,1.3036389350891113,2.604280710220337,2.4251270294189453,2.8327038288116455,2.531663179397583,2.070115566253662,0.14923664927482605,2.2250192165374756,0.9601612091064453,-0.06369898468255997,1.544845461845398,2.114084243774414,-1.178090214729309,-7.9607367515563965,-4.1558661460876465,0.2541689872741699,-6.129085540771484,-7.3973588943481445,0.4674229621887207,-1.0391606092453003,0.760647714138031,2.643514633178711,-0.2829158306121826,-3.031615734100342
3.4334334334334335,0.37868669629096985,1.9846534729003906,1.1240838766098022,-0.025130150839686394,1.5870587825775146,2.1617023944854736,-2.9663116931915283,-2.244288682937622,-2.7711756229400635,-2.986656665802002,-2.5332324504852295,-2.06902813911438,1.2916450500488281,2.5248970985412598,2.383225202560425,2.834674119949341,2.470165967941284,1.9966508150100708,0.15380898118019104,2.2130281925201416,0.9671016931533813,-0.037190601229667664,1.541161060333252,2.082496166229248,-1.2183747291564941,-7.900660991668701,-4.215998649597168,0.13968832790851593,-6.157791614532471,-7.28161096572876,0.4460870325565338,-1.3560031652450562,0.6255130767822266,2.6523871421813965,-0.44327837228775024,-3.2785885334014893
3.4434434434434436,0.39119580388069153,2.010424852371216,1.1476521492004395,0.003277331357821822,1.6124428510665894,2.1818370819091797,-2.964757204055786,-2.2209665775299072,-2.761474847793579,-2.9862301349639893,-2.5166878700256348,-2.0470900535583496,1.2792491912841797,2.4461112022399902,2.3407328128814697,2.8355016708374023,2.4083962440490723,1.9243332147598267,0.15816542506217957,2.1978940963745117,0.9726822376251221,-0.010611522011458874,1.5359880924224854,2.0484745502471924,-1.258241057395935,-7.841094970703125,-4.273889064788818,0.025820821523666382,-6.183381080627441,-7.168187141418457,0.4242382347583771,-1.6665968894958496,0.48948755860328674,2.6577188968658447,-0.5902090668678284,-3.517639398574829
3.4534534534534536,0.40357962250709534,2.035135507583618,1.170824646949768,0.0316418893635273,1.6371351480484009,2.2013120651245117,-2.9631576538085938,-2.1978323459625244,-2.7516677379608154,-2.9855775833129883,-2.5005385875701904,-2.025595188140869,1.266456961631775,2.3679287433624268,2.297670602798462,2.8351924419403076,2.34639048576355,1.8531394004821777,0.16230018436908722,2.179682493209839,0.9769014716148376,0.01600375398993492,1.5293482542037964,2.0121009349823,-1.2976807355880737,-7.775086402893066,-4.329719066619873,-0.08740200102329254,-6.205132961273193,-7.057015895843506,0.4019037187099457,-1.9713447093963623,0.3535105884075165,2.659525156021118,-0.73631751537323,-3.7488465309143066
3.4634634634634636,0.4158344864845276,2.058899164199829,1.193601131439209,0.059954941272735596,1.6611385345458984,2.2201309204101562,-2.9615156650543213,-2.1749191284179688,-2.741762161254883,-2.98470139503479,-2.4847984313964844,-2.0045652389526367,1.2532742023468018,2.29056715965271,2.254060983657837,2.8337531089782715,2.284179925918579,1.7830466032028198,0.16620981693267822,2.1585683822631836,0.9797624945640564,0.04261922836303711,1.5212481021881104,1.9734506607055664,-1.3359992504119873,-7.677624225616455,-4.383243560791016,-0.1999460905790329,-6.224609851837158,-6.948183536529541,0.37901750206947327,-2.2282018661499023,0.21857278048992157,2.657823324203491,-0.8819353580474854,-3.9722983837127686
3.4734734734734736,0.4279552698135376,2.08172869682312,1.2159823179244995,0.08820906281471252,1.6844590902328491,2.238302707672119,-2.9598326683044434,-2.1519625186920166,-2.7317566871643066,-2.9836018085479736,-2.469482183456421,-1.9840202331542969,1.2397127151489258,2.2142412662506104,2.2099273204803467,2.8311922550201416,2.221784830093384,1.714032530784607,0.1698869913816452,2.135136127471924,0.9812785983085632,0.0692000538110733,1.5116937160491943,1.9326026439666748,-1.3735830783843994,-7.572954177856445,-4.434648513793945,-0.31178054213523865,-6.241879463195801,-6.84175968170166,0.3556719124317169,-2.464036226272583,0.08434643596410751,2.652637481689453,-1.0269577503204346,-4.188145637512207
3.4834834834834836,0.4399387240409851,2.1037747859954834,1.2379668951034546,0.11639682948589325,1.7070916891098022,2.255831003189087,-2.9581117630004883,-2.1292600631713867,-2.7216618061065674,-2.9822819232940674,-2.4545836448669434,-1.96397864818573,1.2257776260375977,2.139023780822754,2.1652889251708984,2.8275153636932373,2.1592519283294678,1.6460703611373901,0.17332878708839417,2.109166383743286,0.981453001499176,0.09571191668510437,1.5006502866744995,1.8896307945251465,-1.4106775522232056,-7.455883026123047,-4.484083652496338,-0.4228740632534027,-6.24278450012207,-6.737763404846191,0.3319334089756012,-2.723605155944824,-0.049410004168748856,2.6439900398254395,-1.194977879524231,-4.396514415740967
3.4934934934934936,0.4517820179462433,2.1251444816589355,1.259552001953125,0.1445099264383316,1.7289354801177979,2.2727231979370117,-2.956354856491089,-2.106931447982788,-2.711489200592041,-2.9807424545288086,-2.4398953914642334,-1.944460391998291,1.2114737033843994,2.0649712085723877,2.1201648712158203,2.8227288722991943,2.096907138824463,1.579138159751892,0.1765306293964386,2.0806381702423096,0.9802913069725037,0.12212041020393372,1.4876407384872437,1.844610571861267,-1.4472013711929321,-7.340482234954834,-4.531442165374756,-0.5331939458847046,-6.213997840881348,-6.636203289031982,0.3078252673149109,-2.9751315116882324,-0.18253883719444275,2.6319100856781006,-1.4037017822265625,-4.597530364990234
3.5035035035035036,0.46348053216934204,2.1458449363708496,1.2807360887527466,0.17254118621349335,1.7499582767486572,2.288985013961792,-2.954564094543457,-2.0849950313568115,-2.701249122619629,-2.978986978530884,-2.4253084659576416,-1.9254823923110962,1.1968070268630981,1.992063045501709,2.07458233833313,2.816843032836914,2.0348823070526123,1.5132091045379639,0.17949014902114868,2.0496315956115723,0.9778020977973938,0.14838968217372894,1.4726712703704834,1.7976148128509521,-1.483249306678772,-7.22730827331543,-4.575832366943359,-0.6427130103111267,-6.176082611083984,-6.537094593048096,0.2833896279335022,-3.2187654972076416,-0.31468141078948975,2.616426706314087,-1.5762367248535156,-4.791311264038086
3.5135135135135136,0.4750315546989441,2.1658833026885986,1.301515817642212,0.2004828304052353,1.7701665163040161,2.304621696472168,-2.9527406692504883,-2.0634732246398926,-2.6909542083740234,-2.977015972137451,-2.410721778869629,-1.9070628881454468,1.1817816495895386,1.920276165008545,2.028564691543579,2.8098647594451904,1.9732681512832642,1.4482603073120117,0.18220321834087372,2.016225576400757,0.9739952683448792,0.17448878288269043,1.4560084342956543,1.7487149238586426,-1.518813967704773,-7.116376876831055,-4.618213176727295,-0.7514000535011292,-6.1347575187683105,-6.440445899963379,0.2586553394794464,-3.454632043838501,-0.4457626938819885,2.5975749492645264,-1.7567850351333618,-4.977974891662598
3.5235235235235236,0.48643216490745544,2.1852657794952393,1.321854829788208,0.22832678258419037,1.7896137237548828,2.3196420669555664,-2.950887680053711,-2.042386770248413,-2.680614471435547,-2.9748339653015137,-2.3963019847869873,-1.8891998529434204,1.1664024591445923,1.8495887517929077,1.9821650981903076,2.801804304122925,1.9120692014694214,1.3842706680297852,0.1846669465303421,1.9804980754852295,0.9689198732376099,0.2003805786371231,1.4375189542770386,1.6979941129684448,-1.5538870096206665,-7.0077128410339355,-4.6523308753967285,-0.8592265248298645,-6.092573165893555,-6.345277309417725,0.23365186154842377,-3.682849645614624,-0.5681058764457703,2.5753884315490723,-1.9361885786056519,-5.1545281410217285
3.5335335335335336,0.4976792633533478,2.2039976119995117,1.341721534729004,0.2560669183731079,1.8083645105361938,2.3340563774108887,-2.949007034301758,-2.021756410598755,-2.6702377796173096,-2.9724411964416504,-2.3820748329162598,-1.8718725442886353,1.1506750583648682,1.7799779176712036,1.9354327917099,2.7926676273345947,1.8513622283935547,1.3212233781814575,0.18687935173511505,1.9425228834152222,0.9626248478889465,0.22603517770767212,1.4172565937042236,1.6455484628677368,-1.5884608030319214,-6.901237487792969,-4.684850692749023,-0.9661643505096436,-6.037083625793457,-6.252310276031494,0.2084096074104309,-3.903461456298828,-0.6895496249198914,2.549905776977539,-2.111588954925537,-5.323298931121826
3.5435435435435436,0.5087700486183167,2.2220852375030518,1.361102819442749,0.28369465470314026,1.826468586921692,2.3478715419769287,-2.94710111618042,-2.0016024112701416,-2.6599252223968506,-2.9698424339294434,-2.368076801300049,-1.8550982475280762,1.1346044540405273,1.7114216089248657,1.888382911682129,2.7824649810791016,1.7912076711654663,1.259103536605835,0.1888386309146881,1.9023767709732056,0.955216109752655,0.2514178156852722,1.3952629566192627,1.5914565324783325,-1.622509479522705,-6.797069072723389,-4.71549654006958,-1.072185754776001,-5.982177257537842,-6.159939289093018,0.18293938040733337,-4.116587162017822,-0.7855473160743713,2.5211689472198486,-2.281942129135132,-5.483412742614746
3.5535535535535536,0.519701361656189,2.2395339012145996,1.3799679279327393,0.31120312213897705,1.84393310546875,2.3610880374908447,-2.9451727867126465,-1.9819450378417969,-2.649871826171875,-2.9670393466949463,-2.3543224334716797,-1.8388965129852295,1.1181955337524414,1.6438968181610107,1.8410365581512451,2.7712059020996094,1.7316001653671265,1.197895884513855,0.19054172933101654,1.8601361513137817,0.9469074606895447,0.2764977514743805,1.3715900182724,1.5357950925827026,-1.6559014320373535,-6.695257186889648,-4.744126796722412,-1.177264928817749,-5.927896499633789,-6.070034503936768,0.15726158022880554,-4.322360038757324,-0.8743485808372498,2.489222288131714,-2.447260618209839,-5.636608123779297
3.5635635635635636,0.5304694175720215,2.256349563598633,1.3983153104782104,0.33858540654182434,1.8607653379440308,2.373713493347168,-2.943222761154175,-1.9628007411956787,-2.640091896057129,-2.9640371799468994,-2.3408262729644775,-1.8232818841934204,1.101455807685852,1.5773781538009644,1.7934184074401855,2.758899450302124,1.6725349426269531,1.1375757455825806,0.19198696315288544,1.8158695697784424,0.9377163052558899,0.30124062299728394,1.346287488937378,1.4786354303359985,-1.6886444091796875,-6.5958147048950195,-4.770018577575684,-1.2813740968704224,-5.873569011688232,-5.982728958129883,0.13144424557685852,-4.520899772644043,-0.961789071559906,2.4541120529174805,-2.607492446899414,-5.7830963134765625
3.5735735735735736,0.5410717725753784,2.2725377082824707,1.4161434173583984,0.3658338189125061,1.8769701719284058,2.385751247406006,-2.9412553310394287,-1.9441888332366943,-2.63059401512146,-2.960836172103882,-2.327603816986084,-1.8082642555236816,1.0843913555145264,1.5118438005447388,1.7455476522445679,2.745556116104126,1.614011287689209,1.0781161785125732,0.19317267835140228,1.769653558731079,0.927655041217804,0.3256169557571411,1.3194059133529663,1.4200432300567627,-1.7208600044250488,-6.498753070831299,-4.794502258300781,-1.3844889402389526,-5.81997537612915,-5.898032188415527,0.10551546514034271,-4.7123212814331055,-1.0484508275985718,2.415886878967285,-2.762683391571045,-5.922974109649658
3.5835835835835836,0.5515052676200867,2.28810453414917,1.4334545135498047,0.39294224977493286,1.8925551176071167,2.3972065448760986,-2.9392716884613037,-1.9261252880096436,-2.6213743686676025,-2.9574413299560547,-2.314668893814087,-1.793857455253601,1.0670065879821777,1.4472689628601074,1.6974440813064575,2.7311859130859375,1.5560201406478882,1.0194913148880005,0.1940988302230835,1.7215555906295776,0.9167451858520508,0.34959477186203003,1.2909960746765137,1.3600835800170898,-1.7525420188903809,-6.403834819793701,-4.8150506019592285,-1.4865822792053223,-5.767602443695068,-5.815950393676758,0.07950534671545029,-4.895949363708496,-1.1269985437393188,2.3745977878570557,-2.9125730991363525,-6.056336402893066
3.5935935935935936,0.5617674589157104,2.3030612468719482,1.450257420539856,0.4199014902114868,1.9075621366500854,2.4080824851989746,-2.937274694442749,-1.9085896015167236,-2.6124045848846436,-2.9538564682006836,-2.302035331726074,-1.780072569847107,1.049308180809021,1.3836379051208496,1.6491729021072388,2.7158010005950928,1.498551368713379,0.9616745114326477,0.19476380944252014,1.6716734170913696,0.9050800800323486,0.37314435839653015,1.26112961769104,1.298819661140442,-1.7836840152740479,-6.3103485107421875,-4.829611301422119,-1.5873925685882568,-5.715087890625,-5.7364983558654785,0.05344488471746445,-5.069623947143555,-1.2035380601882935,2.3301808834075928,-3.0540826320648193,-6.183274269104004
3.6036036036036037,0.5718555450439453,2.317416191101074,1.4665640592575073,0.4467051327228546,1.9220272302627563,2.418384075164795,-2.935264825820923,-1.8915801048278809,-2.6037135124206543,-2.9500861167907715,-2.2897212505340576,-1.7669214010238647,1.03130042552948,1.320931315422058,1.6007616519927979,2.699410915374756,1.4416011571884155,0.9046403169631958,0.19516867399215698,1.620086908340454,0.8926548361778259,0.3962346315383911,1.2298725843429565,1.2363182306289673,-1.8142794370651245,-6.21925163269043,-4.842944622039795,-1.6871135234832764,-5.664045333862305,-5.65968656539917,0.027364302426576614,-5.236395359039307,-1.278778076171875,2.282806634902954,-3.1904988288879395,-6.303867816925049
3.6136136136136137,0.5817673206329346,2.3311734199523926,1.482362985610962,0.4733452796936035,1.9359537363052368,2.428114175796509,-2.9332478046417236,-1.8751124143600464,-2.5952742099761963,-2.9461326599121094,-2.2777366638183594,-1.754414677619934,1.012988805770874,1.2591276168823242,1.5522589683532715,2.6820285320281982,1.3851553201675415,0.8483635187149048,0.1953120231628418,1.5668696165084839,0.8794216513633728,0.4188355505466461,1.1972745656967163,1.1726418733596802,-1.844321370124817,-6.129318714141846,-4.842658519744873,-1.7857344150543213,-5.61451530456543,-5.585124492645264,0.0012937653809785843,-5.395211696624756,-1.3740352392196655,2.232545852661133,-3.321842670440674,-6.417809963226318
3.6236236236236237,0.5914990305900574,2.3443374633789062,1.4975992441177368,0.4998161196708679,1.9493457078933716,2.43727707862854,-2.9312243461608887,-1.8592071533203125,-2.586970329284668,-2.9420011043548584,-2.2660911083221436,-1.7425609827041626,0.9943801760673523,1.1982176303863525,1.5038343667984009,2.6636648178100586,1.3291969299316406,0.7928205132484436,0.19519424438476562,1.5121012926101685,0.8651244640350342,0.44091925024986267,1.1633871793746948,1.1078572273254395,-1.8738051652908325,-6.0411787033081055,-4.832972049713135,-1.8832358121871948,-5.5665388107299805,-5.5130510330200195,-0.02473587915301323,-5.546658039093018,-1.4821113348007202,2.179462194442749,-3.44814133644104,-6.5253682136535645
3.6336336336336337,0.6010500192642212,2.3569116592407227,1.5122722387313843,0.5261101126670837,1.9622055292129517,2.4458727836608887,-2.9291961193084717,-1.8438795804977417,-2.5787949562072754,-2.9376962184906006,-2.2547967433929443,-1.7313719987869263,0.9754782915115356,1.1381781101226807,1.4555058479309082,2.644331455230713,1.2737098932266235,0.7379469275474548,0.1948169767856598,1.4558501243591309,0.8497604727745056,0.4624582827091217,1.1282609701156616,1.042046308517456,-1.902723789215088,-5.955578327178955,-4.823190212249756,-1.979593276977539,-5.5201497077941895,-5.454331398010254,-0.05069519579410553,-5.691486835479736,-1.587074637413025,2.1236202716827393,-3.5694165229797363,-6.621562957763672
3.6436436436436437,0.6104162335395813,2.368901491165161,1.526384949684143,0.5522194504737854,1.9745357036590576,2.4538986682891846,-2.927166700363159,-1.8291394710540771,-2.5707592964172363,-2.9332220554351807,-2.2438626289367676,-1.7208534479141235,0.9562897682189941,1.0789823532104492,1.4072767496109009,2.6240360736846924,1.2186799049377441,0.6836110353469849,0.1941799819469452,1.3981832265853882,0.8333619236946106,0.4834223687648773,1.0919461250305176,0.9753202795982361,-1.9310716390609741,-5.872527122497559,-4.813351631164551,-2.0768232345581055,-5.475389003753662,-5.402753829956055,-0.07655354589223862,-5.829792022705078,-1.6889010667800903,2.0639123916625977,-3.685692548751831,-6.709522724151611
3.6536536536536537,0.6195959448814392,2.38031005859375,1.539942741394043,0.5781075954437256,1.9863394498825073,2.461358070373535,-2.9251387119293213,-1.8150005340576172,-2.5628726482391357,-2.9285874366760254,-2.2332990169525146,-1.7110165357589722,0.9368208050727844,1.0206048488616943,1.3591457605361938,2.602736473083496,1.1640905141830444,0.6297762989997864,0.19328482449054718,1.3391635417938232,0.8159603476524353,0.5037551522254944,1.0544919967651367,0.907746434211731,-1.9588428735733032,-5.792033672332764,-4.803493022918701,-2.1786386966705322,-5.432286262512207,-5.354321479797363,-0.10228109359741211,-5.961667537689209,-1.78757643699646,1.9982573986053467,-3.796992778778076,-6.791272163391113
3.6636636636636637,0.6285867691040039,2.3911426067352295,1.5529686212539673,0.6037575602531433,1.9976203441619873,2.4682512283325195,-2.92311429977417,-1.8014745712280273,-2.5551531314849854,-2.9237983226776123,-2.223113775253296,-1.7018682956695557,0.9170771241188049,0.963019847869873,1.3111385107040405,2.580425500869751,1.1099228858947754,0.5764099359512329,0.1921328902244568,1.2788541316986084,0.7975825071334839,0.5234194397926331,1.0159491300582886,0.8393839597702026,-1.9860318899154663,-5.714114189147949,-4.787616729736328,-2.278873920440674,-5.3908772468566895,-5.309039115905762,-0.12784817814826965,-6.08719539642334,-1.8838082551956177,1.9302692413330078,-3.9033429622650146,-6.866886615753174
3.6736736736736737,0.6373857259750366,2.4014017581939697,1.5654956102371216,0.6291652321815491,2.0083799362182617,2.474581718444824,-2.921095371246338,-1.7885710000991821,-2.547626256942749,-2.918861150741577,-2.2133162021636963,-1.6934161186218262,0.8970637321472168,0.9062023758888245,1.2632991075515747,2.5571210384368896,1.0561617612838745,0.5234811902046204,0.19072575867176056,1.2173212766647339,0.7782580256462097,0.5423899292945862,0.9763662219047546,0.7702938318252563,-2.0126333236694336,-5.638776779174805,-4.771102428436279,-2.377288579940796,-5.351197242736816,-5.266910076141357,-0.15322525799274445,-6.206457138061523,-1.9769392013549805,1.8597667217254639,-4.004766941070557,-6.93641996383667
3.6836836836836837,0.6459913849830627,2.411092519760132,1.5775260925292969,0.6543238759040833,2.018620491027832,2.4803504943847656,-2.9190850257873535,-1.776301622390747,-2.5402989387512207,-2.9137792587280273,-2.2039148807525635,-1.6856681108474731,0.876787006855011,0.8501270413398743,1.2156224250793457,2.532839298248291,1.0027896165847778,0.47095873951911926,0.18906617164611816,1.1546269655227661,0.7580167651176453,0.560643196105957,0.9357922673225403,0.7005401849746704,-2.0386412143707275,-5.565652370452881,-4.754973411560059,-2.4737493991851807,-5.313271999359131,-5.227941989898682,-0.17838333547115326,-6.319161415100098,-2.0668344497680664,1.7868682146072388,-4.101284980773926,-6.999934673309326
3.6936936936936937,0.6544005870819092,2.420217514038086,1.5890631675720215,0.6792264580726624,2.0283453464508057,2.4855616092681885,-2.9170851707458496,-1.7646760940551758,-2.5331788063049316,-2.908559560775757,-2.1949174404144287,-1.6786293983459473,0.8562532067298889,0.7947667241096497,1.1681052446365356,2.507605791091919,0.949786901473999,0.41881006956100464,0.18715541064739227,1.090837836265564,0.7368916273117065,0.5781550407409668,0.8942765593528748,0.6301803588867188,-2.0640499591827393,-5.498696327209473,-4.739265441894531,-2.56791615486145,-5.277133464813232,-5.192140579223633,-0.20329339802265167,-6.423715114593506,-2.1534829139709473,1.7117022275924683,-4.192925453186035,-7.057477951049805
3.7037037037037037,0.662611722946167,2.4287729263305664,1.6001101732254028,0.7038653492927551,2.0375566482543945,2.4902150630950928,-2.9150989055633545,-1.7537031173706055,-2.526273727416992,-2.9031906127929688,-2.1863303184509277,-1.6723055839538574,0.8354677557945251,0.7399975061416626,1.1207433938980103,2.4814469814300537,0.8971378803253174,0.3670016825199127,0.18499663472175598,1.026065707206726,0.7149165868759155,0.5948859453201294,0.8518681526184082,0.5592729449272156,-2.0888547897338867,-5.445093154907227,-4.724009990692139,-2.657752752304077,-5.242810249328613,-5.160569190979004,-0.22792649269104004,-6.516950607299805,-2.236872673034668,1.6298892498016357,-4.279709339141846,-7.1085710525512695
3.7137137137137137,0.6706224083900452,2.436760902404785,1.6106692552566528,0.7282260060310364,2.0462563037872314,2.49432373046875,-2.91312837600708,-1.7433916330337524,-2.519589900970459,-2.8976473808288574,-2.1781625747680664,-1.6666821241378784,0.8144382238388062,0.6857483983039856,1.0735321044921875,2.4544363021850586,0.8448221683502197,0.3154815137386322,0.1825936734676361,0.9603915214538574,0.6921218633651733,0.6107707619667053,0.8086147904396057,0.4878920018672943,-2.1127877235412598,-5.394565582275391,-4.709015846252441,-2.7382302284240723,-5.210233688354492,-5.134127140045166,-0.25217700004577637,-6.60398530960083,-2.3169543743133545,1.543591856956482,-4.361586570739746,-7.152798652648926
3.7237237237237237,0.6784300208091736,2.444183826446533,1.6207430362701416,0.7522984147071838,2.054445743560791,2.4978907108306885,-2.911176919937134,-1.7337504625320435,-2.513136148452759,-2.891935110092163,-2.170419692993164,-1.661757230758667,0.7931728959083557,0.6319896578788757,1.0264689922332764,2.4266347885131836,0.7928280234336853,0.2642074227333069,0.17995032668113708,0.8938770890235901,0.6685428023338318,0.6257826685905457,0.7645695805549622,0.41609805822372437,-2.1360385417938232,-5.347118377685547,-4.69447660446167,-2.816450357437134,-5.178592205047607,-5.111161708831787,-0.2760712802410126,-6.684885501861572,-2.39373517036438,1.4555472135543823,-4.437857627868652,-7.191051483154297
3.7337337337337337,0.6860315799713135,2.4510416984558105,1.6303346157073975,0.776077926158905,2.062126636505127,2.5009219646453857,-2.9092459678649902,-1.724786400794983,-2.506917953491211,-2.8860597610473633,-2.163112163543701,-1.6575326919555664,0.7716778516769409,0.5786914825439453,0.9795494079589844,2.3980586528778076,0.7411439418792725,0.2131473422050476,0.1770683079957962,0.8265842199325562,0.6442110538482666,0.6399050951004028,0.7197877168655396,0.34395134449005127,-2.1586735248565674,-5.302759170532227,-4.680505752563477,-2.892960548400879,-5.1485371589660645,-5.091687202453613,-0.2996026277542114,-6.759714603424072,-2.467223882675171,1.3659462928771973,-4.509025573730469,-7.223361015319824
3.7437437437437437,0.6934260129928589,2.4573395252227783,1.6394462585449219,0.7995607852935791,2.069300413131714,2.503420829772949,-2.907338857650757,-1.7165087461471558,-2.500941514968872,-2.880028009414673,-2.156244993209839,-1.6540310382843018,0.7499598860740662,0.5258215665817261,0.932766318321228,2.368725061416626,0.6897501349449158,0.1622542142868042,0.17395338416099548,0.7585720419883728,0.6191616058349609,0.653123676776886,0.67431640625,0.2715253233909607,-2.180687189102173,-5.261493682861328,-4.667129039764404,-2.9677610397338867,-5.120471000671387,-5.077406883239746,-0.32274410128593445,-6.8285322189331055,-2.537414789199829,1.2748916149139404,-4.575439453125,-7.246408462524414
3.7537537537537538,0.7006104588508606,2.463078022003174,1.6480813026428223,0.82274329662323,2.075969934463501,2.505397319793701,-2.905456066131592,-1.7089229822158813,-2.4952125549316406,-2.873847007751465,-2.149825096130371,-1.651276707649231,0.7280237078666687,0.4733485281467438,0.886113703250885,2.338651180267334,0.6386271119117737,0.111488476395607,0.1706082969903946,0.6899001002311707,0.5934249758720398,0.6654230952262878,0.628205418586731,0.19889988005161285,-2.2020771503448486,-5.223328113555908,-4.654374122619629,-3.040851354598999,-5.094412803649902,-5.066544055938721,-0.34546995162963867,-6.891395092010498,-2.6043035984039307,1.1824796199798584,-4.637125492095947,-7.2637505531311035
3.7637637637637638,0.7075842022895813,2.46826171875,1.6562423706054688,0.8456229567527771,2.0821354389190674,2.506855010986328,-2.903602361679077,-1.702032208442688,-2.4897372722625732,-2.867521286010742,-2.143855094909668,-1.649268388748169,0.7058767676353455,0.4212382435798645,0.8395851254463196,2.307854413986206,0.5877561569213867,0.060817450284957886,0.1670384705066681,0.6206321716308594,0.5670350193977356,0.6767922639846802,0.5815002918243408,0.12613101303577423,-2.2228376865386963,-5.189850807189941,-4.642269611358643,-3.112187147140503,-5.070383548736572,-5.056769371032715,-0.36775410175323486,-6.9475483894348145,-2.66788911819458,1.0888882875442505,-4.694106578826904,-7.273221969604492
3.7737737737737738,0.7143442034721375,2.472900152206421,1.6639304161071777,0.8681960701942444,2.087799072265625,2.5078206062316895,-2.9017789363861084,-1.695824146270752,-2.484520435333252,-2.861051321029663,-2.138340711593628,-1.648040771484375,0.6835253834724426,0.36943814158439636,0.7931757569313049,2.2763547897338867,0.5371144413948059,0.010261000134050846,0.16324785351753235,0.5508338212966919,0.5400261878967285,0.6872219443321228,0.5342473983764648,0.05333149805665016,-2.2429656982421875,-5.160670280456543,-4.630837917327881,-3.1806066036224365,-5.048399448394775,-5.045290470123291,-0.38957077264785767,-6.997244834899902,-2.7281692028045654,0.9949135184288025,-4.746409893035889,-7.271700382232666
3.7837837837837838,0.7208897471427917,2.4769983291625977,1.6711504459381104,0.8904558420181274,2.092963695526123,2.50830340385437,-2.8999881744384766,-1.6903002262115479,-2.479567050933838,-2.8544411659240723,-2.1332848072052,-1.6476002931594849,0.6609760522842407,0.31791308522224426,0.7468762993812561,2.2441978454589844,0.48668259382247925,-0.040198080241680145,0.159241184592247,0.4805717468261719,0.5124293565750122,0.6967058777809143,0.48649492859840393,-0.019427703693509102,-2.262455701828003,-5.134889125823975,-4.6199822425842285,-3.2443089485168457,-5.028477668762207,-5.037282466888428,-0.4108962118625641,-7.040989398956299,-2.7851362228393555,0.8999171853065491,-4.7940568923950195,-7.264787197113037
3.793793793793794,0.7272180318832397,2.480557441711426,1.6779178380966187,0.9123926758766174,2.097628116607666,2.5083038806915283,-2.8982319831848145,-1.685462236404419,-2.474883794784546,-2.8476994037628174,-2.1286911964416504,-1.6479402780532837,0.6382344961166382,0.26662904024124146,0.7006967663764954,2.211411476135254,0.4364394247531891,-0.09059421718120575,0.15502381324768066,0.409898042678833,0.48428165912628174,0.7052350044250488,0.4382886290550232,-0.09208876639604568,-2.2813057899475098,-5.112517833709717,-4.607144832611084,-3.306122303009033,-5.010633945465088,-5.032759666442871,-0.43170589208602905,-7.078820705413818,-2.838555097579956,0.8040827512741089,-4.837069511413574,-7.252506732940674
3.803803803803804,0.733327329158783,2.483579635620117,1.6842447519302368,0.9340039491653442,2.1017954349517822,2.5078186988830566,-2.8965134620666504,-1.6813126802444458,-2.470475435256958,-2.8408355712890625,-2.1245644092559814,-1.6490535736083984,0.6153077483177185,0.2155505120754242,0.6546398401260376,2.178016185760498,0.3863655924797058,-0.14096376299858093,0.15059995651245117,0.33887574076652527,0.4556140601634979,0.7128000259399414,0.3896750509738922,-0.16460035741329193,-2.2995316982269287,-5.093565940856934,-4.5951762199401855,-3.36622953414917,-4.994884967803955,-5.031731128692627,-0.45254483819007874,-7.110775947570801,-2.8886423110961914,0.7072796821594238,-4.875471115112305,-7.2348737716674805
3.813813813813814,0.7392225861549377,2.4860684871673584,1.6901335716247559,0.9552860260009766,2.105465888977051,2.5068483352661133,-2.8948538303375244,-1.677854061126709,-2.466346502304077,-2.8338584899902344,-2.1209044456481934,-1.6509310007095337,0.5922003388404846,0.1646462082862854,0.6086998581886292,2.144026756286621,0.3364378809928894,-0.1913389265537262,0.14595212042331696,0.26756271719932556,0.42646265029907227,0.7193924784660339,0.3406991958618164,-0.23691047728061676,-2.3172290325164795,-5.0780415534973145,-4.584149360656738,-3.424647092819214,-4.981241703033447,-5.034207820892334,-0.4760156273841858,-7.136886119842529,-2.935429096221924,0.6099258065223694,-4.909283638000488,-7.211911201477051
3.823823823823824,0.7449034452438354,2.4880259037017822,1.695583462715149,0.9762360453605652,2.1086413860321045,2.5053858757019043,-2.893266201019287,-1.6750937700271606,-2.4624993801116943,-2.8267769813537598,-2.117715835571289,-1.6535698175430298,0.5689202547073364,0.11387709528207779,0.562865138053894,2.109461545944214,0.2866364121437073,-0.24174533784389496,0.14107292890548706,0.1960229128599167,0.39685943722724915,0.7250082492828369,0.2914082407951355,-0.3089378774166107,-2.3342700004577637,-5.066899299621582,-4.574082851409912,-3.4813902378082275,-4.9697184562683105,-5.037799835205078,-0.4987964332103729,-7.155312538146973,-2.978919267654419,0.5121277570724487,-4.9385271072387695,-7.178731441497803
3.833833833833834,0.7503669261932373,2.489464044570923,1.7005956172943115,0.9968515634536743,2.1113224029541016,2.5034255981445312,-2.891749143600464,-1.6730636358261108,-2.458939552307129,-2.8195977210998535,-2.1149990558624268,-1.6569677591323853,0.5454733967781067,0.06319984048604965,0.5171253085136414,2.0743367671966553,0.2369391918182373,-0.2922053039073944,0.13597328960895538,0.12434139847755432,0.36683717370033264,0.7296439409255981,0.24184682965278625,-0.3806067407131195,-2.3500983715057373,-5.0578179359436035,-4.5649943351745605,-3.536473512649536,-4.960325241088867,-5.044881343841553,-0.518886923789978,-7.164862155914307,-3.019115686416626,0.4139910340309143,-4.963223457336426,-7.1400556564331055
3.843843843843844,0.7556102871894836,2.490410089492798,1.7051712274551392,1.0171295404434204,2.113508701324463,2.5009641647338867,-2.8902812004089355,-1.6718010902404785,-2.4556689262390137,-2.812330484390259,-2.11275577545166,-1.6611164808273315,0.5218767523765564,0.012630165554583073,0.47147294878959656,2.038668394088745,0.18732616305351257,-0.34275326132774353,0.13069532811641693,0.052625514566898346,0.3364289104938507,0.7332956790924072,0.1920621544122696,-0.45186010003089905,-2.364511489868164,-5.046761989593506,-4.556903839111328,-3.589909315109253,-4.9530720710754395,-5.055552005767822,-0.5355530977249146,-7.163300037384033,-3.056023120880127,0.3156227767467499,-4.983386039733887,-7.096090316772461
3.853853853853854,0.7606298923492432,2.4908745288848877,1.709309458732605,1.0370680093765259,2.115201950073242,2.497999429702759,-2.8888580799102783,-1.6713155508041382,-2.4526896476745605,-2.8049817085266113,-2.110987424850464,-1.6660043001174927,0.49813923239707947,-0.03784491494297981,0.4258953630924225,2.002474069595337,0.13777440786361694,-0.3934268057346344,0.12525345385074615,-0.019047174602746964,0.3056682348251343,0.7359623312950134,0.1420975923538208,-0.5226489305496216,-2.378288984298706,-5.039113998413086,-4.549821853637695,-3.641714334487915,-4.947969913482666,-5.06981897354126,-0.5515713095664978,-7.156394958496094,-3.0896458625793457,0.2171284407377243,-4.999040126800537,-7.04685115814209
3.863863863863864,0.7654246091842651,2.490856885910034,1.7130112648010254,1.056663990020752,2.1164026260375977,2.4945285320281982,-2.887481689453125,-1.6715996265411377,-2.4500057697296143,-2.7975618839263916,-2.1096954345703125,-1.6716221570968628,0.4742664694786072,-0.08826163411140442,0.3803844153881073,1.9657689332962036,0.08826320618391037,-0.44426143169403076,0.11965516954660416,-0.09062410145998001,0.27458783984184265,0.7376422882080078,0.09199902415275574,-0.5929169654846191,-2.391429901123047,-5.034886837005615,-4.543765544891357,-3.6919076442718506,-4.945023536682129,-5.087686538696289,-0.5669245719909668,-7.144172668457031,-3.1199896335601807,0.11861365288496017,-5.010196685791016,-6.99235200881958
3.873873873873874,0.7699929475784302,2.4903557300567627,1.71627676486969,1.0759155750274658,2.117109775543213,2.4905481338500977,-2.886155128479004,-1.6726458072662354,-2.447619676589966,-2.790076971054077,-2.1088790893554688,-1.6779605150222778,0.45026543736457825,-0.1386524736881256,0.3349287211894989,1.9285683631896973,0.03877118602395058,-0.49529173970222473,0.11390621960163116,-0.16205273568630219,0.24321825802326202,0.7383367419242859,0.041811417788267136,-0.6626143455505371,-2.4039320945739746,-5.034086227416992,-4.538747787475586,-3.7405054569244385,-4.94329833984375,-5.109163284301758,-0.5815975069999695,-7.126646518707275,-3.1470587253570557,0.020183894783258438,-5.01604700088501,-6.932596206665039
3.883883883883884,0.7743340134620667,2.489370107650757,1.719106674194336,1.09481942653656,2.117341995239258,2.4860551357269287,-2.8848788738250732,-1.6744465827941895,-2.4455318450927734,-2.7825376987457275,-2.1085615158081055,-1.68500816822052,0.42614275217056274,-0.1890525370836258,0.2895165979862213,1.8908950090408325,-0.010689579881727695,-0.5465562343597412,0.10801424086093903,-0.23327872157096863,0.21159520745277405,0.7380481958389282,-0.008390198461711407,-0.731687068939209,-2.415794849395752,-5.0367255210876465,-4.534780502319336,-3.7866804599761963,-4.939712047576904,-5.134251594543457,-0.5955751538276672,-7.103840351104736,-3.17086124420166,-0.07789811491966248,-5.013843059539795,-6.867590427398682
3.893893893893894,0.7784449458122253,2.487893581390381,1.7215014696121216,1.1133716106414795,2.1171059608459473,2.4810469150543213,-2.8836545944213867,-1.6769975423812866,-2.4437453746795654,-2.7749507427215576,-2.108752727508545,-1.6927562952041626,0.4019051194190979,-0.23948682844638824,0.24414066970348358,1.8527668714523315,-0.060127273201942444,-0.5980903506278992,0.1019856184720993,-0.3042299449443817,0.17975035309791565,0.7367788553237915,-0.05854805186390877,-0.8000836968421936,-2.427015781402588,-5.040583610534668,-4.5318756103515625,-3.831234931945801,-4.938388824462891,-5.162959098815918,-0.608843207359314,-7.071294784545898,-3.1914031505584717,-0.17564670741558075,-5.007207870483398,-6.797329902648926
3.903903903903904,0.7823262214660645,2.4859209060668945,1.7234599590301514,1.13157057762146,2.1164040565490723,2.475517749786377,-2.882483959197998,-1.6802977323532104,-2.4422616958618164,-2.7673261165618896,-2.109450340270996,-1.701191782951355,0.3775574862957001,-0.289974570274353,0.19878767430782318,1.814200758934021,-0.10956179350614548,-0.6499279141426086,0.09582807868719101,-0.374825119972229,0.14771567285060883,0.734532356262207,-0.10861706733703613,-0.8677478432655334,-2.4375932216644287,-5.0477118492126465,-4.53004264831543,-3.874251127243042,-4.939332008361816,-5.1952900886535645,-0.6213881969451904,-7.033003330230713,-3.2086923122406006,-0.2729688882827759,-4.996164798736572,-6.721813201904297
3.913913913913914,0.78597491979599,2.4834463596343994,1.7249826192855835,1.149413824081421,2.1152331829071045,2.4694645404815674,-2.881368637084961,-1.6843384504318237,-2.4410805702209473,-2.759671926498413,-2.110653877258301,-1.7103043794631958,0.35310739278793335,-0.34055131673812866,0.15344834327697754,1.7752116918563843,-0.1590176820755005,-0.7021089196205139,0.08954848349094391,-0.44500958919525146,0.11552487313747406,0.7313162088394165,-0.15855439007282257,-0.9346327781677246,-2.447526216506958,-5.0583624839782715,-4.529289245605469,-3.9157488346099854,-4.942544460296631,-5.2313127517700195,-0.6331972479820251,-6.989473342895508,-3.2227349281311035,-0.36976030468940735,-4.980737686157227,-6.641103267669678
3.923923923923924,0.7893911600112915,2.480471134185791,1.7260702848434448,1.1668996810913086,2.113593816757202,2.462880849838257,-2.8803107738494873,-1.6891083717346191,-2.440204620361328,-2.751997232437134,-2.1123597621917725,-1.7200864553451538,0.3285619616508484,-0.39125189185142517,0.1081099882721901,1.7358143329620361,-0.20851682126522064,-0.7546685338020325,0.08315441757440567,-0.5147336721420288,0.08320949971675873,0.7271324992179871,-0.20831429958343506,-1.0006844997406006,-2.456813335418701,-5.072542190551758,-4.5295281410217285,-3.95575213432312,-4.948029041290283,-5.271122932434082,-0.6442586183547974,-6.940720081329346,-3.2334651947021484,-0.46592071652412415,-4.960948467254639,-6.555286884307861
3.933933933933934,0.792572557926178,2.4769906997680664,1.7267217636108398,1.1840256452560425,2.111483573913574,2.4557604789733887,-2.879310131072998,-1.6946003437042236,-2.4396350383758545,-2.7443113327026367,-2.1145670413970947,-1.7305268049240112,0.3039255142211914,-0.44211265444755554,0.06276597082614899,1.69602370262146,-0.25808149576187134,-0.8076461553573608,0.0766528770327568,-0.5839422345161438,0.050804253667593,0.7219908237457275,-0.257854163646698,-1.0658481121063232,-2.4654531478881836,-5.090258598327637,-4.530597686767578,-3.9942846298217773,-4.955188274383545,-5.3145670890808105,-0.6545611619949341,-6.886751174926758,-3.2407548427581787,-0.561347246170044,-4.936009407043457,-6.464172840118408
3.943943943943944,0.7955186367034912,2.4730019569396973,1.7269368171691895,1.2007898092269897,2.1088972091674805,2.4480974674224854,-2.8783700466156006,-1.7008025646209717,-2.4393718242645264,-2.7366232872009277,-2.117276668548584,-1.741612195968628,0.27920690178871155,-0.49316832423210144,0.01740625686943531,1.6558551788330078,-0.30772024393081665,-0.8610759377479553,0.07005272060632706,-0.6525848507881165,0.01834156922996044,0.7158974409103394,-0.3071109652519226,-1.130075454711914,-2.4734444618225098,-5.111509799957275,-4.532794952392578,-4.031368732452393,-4.96327543258667,-5.361689567565918,-0.6640942096710205,-6.827573299407959,-3.2448408603668213,-0.6559409499168396,-4.904892921447754,-6.367642879486084
3.953953953953954,0.7982288002967834,2.4685020446777344,1.7267146110534668,1.2171872854232788,2.1058318614959717,2.4398858547210693,-2.8774900436401367,-1.7077058553695679,-2.4394166469573975,-2.7289412021636963,-2.120486259460449,-1.7533278465270996,0.2544112801551819,-0.5444544553756714,-0.027981560677289963,1.6153299808502197,-0.35745152831077576,-0.9149979948997498,0.06336071342229843,-0.7206094861030579,-0.01414530910551548,0.7088674902915955,-0.3560330271720886,-1.1933073997497559,-2.4807868003845215,-5.1363091468811035,-4.536121845245361,-4.0644636154174805,-4.973674297332764,-5.4126296043396,-0.6728489398956299,-6.763199806213379,-3.245734930038452,-0.7472625374794006,-4.86948299407959,-6.265427589416504
3.963963963963964,0.8007010221481323,2.463487148284912,1.726060390472412,1.2331798076629639,2.1022863388061523,2.4311201572418213,-2.876673460006714,-1.7152988910675049,-2.4397711753845215,-2.7212774753570557,-2.124191999435425,-1.7656604051589966,0.22954517602920532,-0.5960061550140381,-0.07340172678232193,1.5745007991790771,-0.4072991907596588,-0.9694464802742004,0.056585367769002914,-0.7879632115364075,-0.046620551496744156,0.7009536027908325,-0.40458086133003235,-1.2554861307144165,-2.487478494644165,-5.164659023284912,-4.538479328155518,-4.093054294586182,-4.986378192901611,-5.467374324798584,-0.6808154582977295,-6.6936187744140625,-3.241941213607788,-0.8311616778373718,-4.829803466796875,-6.157535552978516
3.973973973973974,0.8029352426528931,2.457953691482544,1.7249826192855835,1.2487390041351318,2.0982580184936523,2.421792507171631,-2.875919818878174,-1.7235718965530396,-2.440450429916382,-2.713763475418091,-2.128390073776245,-1.778596043586731,0.20461517572402954,-0.6478610038757324,-0.11884194612503052,1.5333939790725708,-0.45728355646133423,-1.0244626998901367,0.049734119325876236,-0.8545944094657898,-0.0790356919169426,0.6923068165779114,-0.4527094066143036,-1.3165602684020996,-2.493518829345703,-5.196564197540283,-4.540910720825195,-4.120182514190674,-5.001381874084473,-5.525742053985596,-0.687987208366394,-6.618833065032959,-3.2341980934143066,-0.8964133262634277,-4.785881519317627,-6.044280529022217
3.983983983983984,0.8049297332763672,2.4518980979919434,1.7234828472137451,1.2638529539108276,2.0937464237213135,2.4118998050689697,-2.875230550765991,-1.73251473903656,-2.4414544105529785,-2.7064754962921143,-2.1330747604370117,-1.7921243906021118,0.17962782084941864,-0.7000511884689331,-0.16431249678134918,1.492020845413208,-0.5074309706687927,-1.0800820589065552,0.04281478747725487,-0.9204514622688293,-0.11135687679052353,0.6830105185508728,-0.500377357006073,-1.3764718770980835,-2.498868703842163,-5.23202657699585,-4.544529438018799,-4.146134853363037,-5.018680095672607,-5.587734222412109,-0.6943411827087402,-6.538835525512695,-3.2233076095581055,-0.9609600305557251,-4.737740993499756,-5.925629615783691
3.993993993993994,0.8066839575767517,2.4453141689300537,1.721558928489685,1.2785323858261108,2.0887482166290283,2.4014339447021484,-2.8746070861816406,-1.7421154975891113,-2.4427804946899414,-2.6994423866271973,-2.1382408142089844,-1.8062303066253662,0.1545909345149994,-0.7526156306266785,-0.20982518792152405,1.4504063129425049,-0.5577625036239624,-1.1363396644592285,0.035836175084114075,-0.9854825735092163,-0.14355430006980896,0.6730519533157349,-0.5475425720214844,-1.4351710081100464,-2.503558397293091,-5.271209239959717,-4.549338340759277,-4.167383670806885,-5.038268089294434,-5.6535964012146,-0.6998833417892456,-6.453785419464111,-3.2092885971069336,-1.0247122049331665,-4.685400009155273,-5.80156135559082
4.004004004004004,0.8081974983215332,2.4381957054138184,1.719212532043457,1.2927820682525635,2.0832605361938477,2.3903908729553223,-2.874051570892334,-1.7523674964904785,-2.444427728652954,-2.6926345825195312,-2.1438820362091064,-1.8208924531936646,0.12951059639453888,-0.8055896162986755,-0.2553916573524475,1.4085980653762817,-0.6083019971847534,-1.1932932138442993,0.028807636350393295,-1.0496346950531006,-0.17559494078159332,0.6625088453292847,-0.5941627025604248,-1.4926038980484009,-2.5075843334198,-5.3140177726745605,-4.555328845977783,-4.185808181762695,-5.060148239135742,-5.72881555557251,-0.70380699634552,-6.36356258392334,-3.192117691040039,-1.0815623998641968,-4.628773212432861,-5.673918724060059
4.014014014014014,0.8094666004180908,2.4305365085601807,1.7164404392242432,1.3066006898880005,2.077279806137085,2.3787808418273926,-2.873577356338501,-1.7632548809051514,-2.4463932514190674,-2.686049699783325,-2.1499900817871094,-1.8360528945922852,0.10439231246709824,-0.8590106964111328,-0.3010241687297821,1.366611361503601,-0.6590719223022461,-1.2510464191436768,0.021752173081040382,-1.1128591299057007,-0.2074487954378128,0.6514023542404175,-0.6401945352554321,-1.5487422943115234,-2.510943651199341,-5.360446929931641,-4.562494277954102,-4.203205108642578,-5.08428430557251,-5.811092853546143,-0.7058895230293274,-6.267941474914551,-3.1718318462371826,-1.137377381324768,-4.568000316619873,-5.542010307312012
4.024024024024024,0.8104907274246216,2.422328472137451,1.7132420539855957,1.319988489151001,2.0708045959472656,2.366596221923828,-2.873188018798828,-1.774766206741333,-2.4486734867095947,-2.679689645767212,-2.156559467315674,-1.8516944646835327,0.0792447179555893,-0.9129149317741394,-0.3467349112033844,1.3244556188583374,-0.7100948691368103,-1.3096404075622559,0.014678695239126682,-1.1750987768173218,-0.23908372223377228,0.6397429704666138,-0.6855975985527039,-1.6035337448120117,-2.513650417327881,-5.410575866699219,-4.570716857910156,-4.219613075256348,-5.110665798187256,-5.896849155426025,-0.7073034644126892,-6.166773319244385,-3.1483654975891113,-1.1921192407608032,-4.503101348876953,-5.404512405395508
4.034034034034034,0.8112698793411255,2.4135689735412598,1.709613561630249,1.3329458236694336,2.063830852508545,2.353827714920044,-2.87288236618042,-1.7868858575820923,-2.4512686729431152,-2.673555850982666,-2.1635830402374268,-1.867801308631897,0.054073113948106766,-0.967339813709259,-0.392526239156723,1.2821400165557861,-0.76139235496521,-1.3691062927246094,0.00759446294978261,-1.2362968921661377,-0.2704620063304901,0.627540647983551,-0.7303304672241211,-1.6569079160690308,-2.5156986713409424,-5.464450359344482,-4.57886266708374,-4.235069274902344,-5.139278888702393,-5.984983444213867,-0.7080460786819458,-6.059968948364258,-3.120684862136841,-1.2457480430603027,-4.4340972900390625,-5.2576398849487305
4.044044044044044,0.8118033409118652,2.4042506217956543,1.7055530548095703,1.345473051071167,2.0563554763793945,2.3404572010040283,-2.872659206390381,-1.799602746963501,-2.454176902770996,-2.6676511764526367,-2.171053647994995,-1.8843564987182617,0.02888360619544983,-1.022322416305542,-0.4384046196937561,1.2396745681762695,-0.8129878044128418,-1.4294661283493042,0.0005060784169472754,-1.2963985204696655,-0.3015473783016205,0.61480712890625,-0.7743518948554993,-1.708766222000122,-2.5170910358428955,-5.521876335144043,-4.588194370269775,-4.249613285064697,-5.170112133026123,-6.0758585929870605,-0.7081122398376465,-5.947854995727539,-3.0899734497070312,-1.2982265949249268,-4.3610053062438965,-5.1029815673828125
4.054054054054054,0.8120903372764587,2.3943684101104736,1.7010587453842163,1.3575632572174072,2.0483756065368652,2.3264780044555664,-2.8725178241729736,-1.812903642654419,-2.4573960304260254,-2.6619579792022705,-2.1789627075195312,-1.901346206665039,0.0036840345710515976,-1.0778977870941162,-0.48438358306884766,1.1970911026000977,-0.8649032711982727,-1.490752100944519,-0.006579347886145115,-1.3553510904312134,-0.3323114216327667,0.6015151143074036,-0.8176225423812866,-1.759048581123352,-2.517829418182373,-5.582852840423584,-4.598705768585205,-4.255183696746826,-5.203148365020752,-6.170078277587891,-0.707497239112854,-5.830412864685059,-3.056252956390381,-1.3634225130081177,-4.283847808837891,-4.942627429962158
4.064064064064064,0.8121309280395508,2.3839144706726074,1.6961297988891602,1.3691785335540771,2.039888620376587,2.311880588531494,-2.8724582195281982,-1.8267769813537598,-2.460921287536621,-2.6563990116119385,-2.187304735183716,-1.9187582731246948,-0.02151985839009285,-1.1341012716293335,-0.5304725170135498,1.1545023918151855,-0.9171594381332397,-1.5529987812042236,-0.013655208982527256,-1.4131028652191162,-0.3627224266529083,0.5874968767166138,-0.8600999116897583,-1.8076967000961304,-2.517913579940796,-5.647388935089111,-4.610383987426758,-4.25430154800415,-5.238372802734375,-6.267632961273193,-0.7061980366706848,-5.707608222961426,-3.019547462463379,-1.437035083770752,-4.202642440795898,-4.776544094085693
4.074074074074074,0.8119260668754578,2.372884511947632,1.6907650232315063,1.3803184032440186,2.0308895111083984,2.2966554164886475,-2.8724794387817383,-1.8412089347839355,-2.464749813079834,-2.6509690284729004,-2.1960697174072266,-1.9365801811218262,-0.04672082141041756,-1.1909703016281128,-0.5766845941543579,1.1119227409362793,-0.9697802662849426,-1.6162389516830444,-0.020715070888400078,-1.469597578048706,-0.3927510976791382,0.5727550983428955,-0.9017435312271118,-1.8546534776687622,-2.5173449516296387,-5.717635154724121,-4.623218536376953,-4.253300189971924,-5.275854110717773,-6.368522644042969,-0.7042126655578613,-5.580009937286377,-2.9798805713653564,-1.5082200765609741,-4.117238521575928,-4.604691982269287
4.084084084084084,0.8114748001098633,2.361284017562866,1.6849621534347534,1.3909845352172852,2.0213751792907715,2.280794382095337,-2.87257981300354,-1.8561488389968872,-2.4688773155212402,-2.645676374435425,-2.2052500247955322,-1.9547992944717407,-0.07191392034292221,-1.2486052513122559,-0.623030424118042,1.069353699684143,-1.0227868556976318,-1.6805058717727661,-0.027751320973038673,-1.524803876876831,-0.42236819863319397,0.5573113560676575,-0.9425118565559387,-1.8998618125915527,-2.5161211490631104,-5.798530578613281,-4.637198448181152,-4.252209186553955,-5.3155293464660645,-6.4727373123168945,-0.7015389204025269,-5.44945764541626,-2.9372737407684326,-1.5769562721252441,-4.027731895446777,-4.427034378051758
4.094094094094094,0.8107765913009644,2.3491110801696777,1.6787205934524536,1.401180624961853,2.0113420486450195,2.264289140701294,-2.8727588653564453,-1.8715629577636719,-2.473299741744995,-2.6405258178710938,-2.2148361206054688,-1.9734032154083252,-0.09709029644727707,-1.3070656061172485,-0.6695225834846497,1.026796579360962,-1.07620108127594,-1.7458289861679077,-0.03475678712129593,-1.5786744356155396,-0.4515444040298462,0.5411930084228516,-0.9823631048202515,-1.9432579278945923,-2.514244556427002,-5.882830619812012,-4.652309894561768,-4.251056671142578,-5.357336044311523,-6.579132080078125,-0.6981754899024963,-5.313389301300049,-2.8917531967163086,-1.6432251930236816,-3.9342315196990967,-4.242023944854736
4.104104104104104,0.8098322749137878,2.3363564014434814,1.6720370054244995,1.4109150171279907,2.0007855892181396,2.2471346855163574,-2.8730146884918213,-1.8874398469924927,-2.4780125617980957,-2.635528564453125,-2.2248189449310303,-1.9923897981643677,-0.12224557250738144,-1.3663841485977173,-0.7161720991134644,0.9842574000358582,-1.1300454139709473,-1.812219262123108,-0.041725970804691315,-1.631144642829895,-0.48025044798851013,0.5244224071502686,-1.021259069442749,-1.9847536087036133,-2.511713981628418,-5.969435214996338,-4.668534755706787,-4.247207164764404,-5.401247978210449,-6.6865386962890625,-0.6941220760345459,-5.168128490447998,-2.843344211578369,-1.7073322534561157,-3.8367552757263184,-4.048242568969727
4.114114114114114,0.808641791343689,2.3230037689208984,1.664913535118103,1.420212984085083,1.989701509475708,2.229320526123047,-2.8733484745025635,-1.9037595987319946,-2.483010768890381,-2.63070011138916,-2.2351887226104736,-2.011751651763916,-0.14737148582935333,-1.426581621170044,-0.7629878520965576,0.9417715072631836,-1.1843385696411133,-1.8796894550323486,-0.04865052551031113,-1.6821163892745972,-0.5084574818611145,0.507020890712738,-1.0591602325439453,-2.024279832839966,-2.5085296630859375,-6.058708667755127,-4.6858601570129395,-4.2416300773620605,-5.447244167327881,-6.7938714027404785,-0.6893776059150696,-5.015207767486572,-2.792073965072632,-1.7691476345062256,-3.735321283340454,-3.847888946533203
4.124124124124124,0.8072049021720886,2.3090431690216064,1.6573445796966553,1.4290775060653687,1.9780855178833008,2.2108283042907715,-2.873756170272827,-1.9205090999603271,-2.4882891178131104,-2.626049041748047,-2.245936870574951,-2.0314834117889404,-0.17246299982070923,-1.487687110900879,-0.8099836707115173,0.899341344833374,-1.2391026020050049,-1.948236107826233,-0.05552474036812782,-1.7315279245376587,-0.5361371636390686,0.48901307582855225,-1.096026062965393,-2.0617682933807373,-2.504652738571167,-6.151248931884766,-4.704265117645264,-4.236281871795654,-5.495297908782959,-6.902557373046875,-0.683895468711853,-4.856675148010254,-2.737964153289795,-1.828423023223877,-3.6299490928649902,-3.641563892364502
4.134134134134134,0.8055214285850525,2.2944674491882324,1.6493299007415771,1.4375113248825073,1.9659326076507568,2.191649913787842,-2.8742387294769287,-1.9376777410507202,-2.4938435554504395,-2.6215786933898926,-2.257051467895508,-2.051565647125244,-0.19751062989234924,-1.5497368574142456,-0.8571686148643494,0.8569626212120056,-1.2943559885025024,-2.017883777618408,-0.06233923137187958,-1.7793254852294922,-0.563260018825531,0.4704251289367676,-1.131811499595642,-2.0971639156341553,-2.500051975250244,-6.247046947479248,-4.723734378814697,-4.2311859130859375,-5.544543266296387,-7.013934135437012,-0.677639365196228,-4.692493438720703,-2.681043863296509,-1.8851476907730103,-3.5190420150756836,-3.4297358989715576
4.1441441441441444,0.8035911321640015,2.2792694568634033,1.6408671140670776,1.4455156326293945,1.9532314538955688,2.1717629432678223,-2.8747942447662354,-1.955250859260559,-2.4996676445007324,-2.6172945499420166,-2.26851749420166,-2.0719902515411377,-0.22251001000404358,-1.6127623319625854,-0.9045541286468506,0.8146336674690247,-1.3501070737838745,-2.0886664390563965,-0.06908832490444183,-1.825449824333191,-0.5898005962371826,0.45128199458122253,-1.1664586067199707,-2.1304125785827637,-2.494818925857544,-6.346099853515625,-4.744244575500488,-4.226367950439453,-5.595019817352295,-7.130410194396973,-0.6707200407981873,-4.522630214691162,-2.621339797973633,-1.939308524131775,-3.4028494358062744,-3.213181972503662
4.1541541541541545,0.8014145493507385,2.263437271118164,1.6319559812545776,1.4530916213989258,1.939975380897522,2.1511404514312744,-2.875420570373535,-1.9732179641723633,-2.5057554244995117,-2.6132004261016846,-2.280322790145874,-2.092780113220215,-0.24745392799377441,-1.6767929792404175,-0.9521501064300537,0.7723520398139954,-1.4063717126846313,-2.1606452465057373,-0.07576435059309006,-1.8698456287384033,-0.6157289147377014,0.43160971999168396,-1.1999220848083496,-2.1614739894866943,-2.488952875137329,-6.448401927947998,-4.765775203704834,-4.221850872039795,-5.64742374420166,-7.251861095428467,-0.663138210773468,-4.347049236297607,-2.5588786602020264,-1.9908941984176636,-3.282801389694214,-2.9921071529388428
4.1641641641641645,0.7989924550056458,2.2469661235809326,1.6225930452346802,1.460241436958313,1.926160216331482,2.129734992980957,-2.8761179447174072,-1.991565465927124,-2.512101173400879,-2.6093013286590576,-2.2924578189849854,-2.113966464996338,-0.27233532071113586,-1.7418639659881592,-0.9999661445617676,0.7301139831542969,-1.4631716012954712,-2.2338204383850098,-0.08236166834831238,-1.9124544858932495,-0.6410191059112549,0.4114343225955963,-1.2321659326553345,-2.1902403831481934,-2.482454299926758,-6.552844047546387,-4.7883076667785645,-4.217654228210449,-5.701749324798584,-7.363771915435791,-0.6548956632614136,-4.16428804397583,-2.4936728477478027,-2.0398972034454346,-3.158961534500122,-2.746173858642578
4.1741741741741745,0.7963252663612366,2.229848623275757,1.612776279449463,1.466965913772583,1.9117798805236816,2.10737681388855,-2.8768832683563232,-2.0102920532226562,-2.5186989307403564,-2.6056008338928223,-2.3049113750457764,-2.13571834564209,-0.29714906215667725,-1.8079811334609985,-1.048012614250183,0.6879155039787292,-1.5205256938934326,-2.3080523014068604,-0.08887281268835068,-1.953184723854065,-0.6656416654586792,0.39078086614608765,-1.2631512880325317,-2.2163968086242676,-2.4753191471099854,-6.6582207679748535,-4.8118510246276855,-4.213734149932861,-5.757999420166016,-7.468451023101807,-0.6459915041923523,-3.9728844165802,-2.425684928894043,-2.086291790008545,-3.031384229660034,-2.478943109512329
4.1841841841841845,0.7934133410453796,2.212073802947998,1.6025036573410034,1.4732667207717896,1.896828293800354,2.0840327739715576,-2.877716302871704,-2.029390573501587,-2.5255424976348877,-2.6021034717559814,-2.31767201423645,-2.1580467224121094,-0.3218882083892822,-1.875156044960022,-1.0962992906570435,0.6457564234733582,-1.578450322151184,-2.3833444118499756,-0.0952916368842125,-1.991967797279358,-0.6895706653594971,0.36967653036117554,-1.2928401231765747,-2.239847421646118,-2.4675486087799072,-6.7633538246154785,-4.836336612701416,-4.2100958824157715,-5.816059589385986,-7.575894832611084,-0.6364280581474304,-3.7750022411346436,-2.3550217151641846,-2.1300599575042725,-2.9000277519226074,-2.205836296081543
4.1941941941941945,0.7902575135231018,2.1936275959014893,1.5917730331420898,1.479144811630249,1.8813008069992065,2.0596933364868164,-2.878614902496338,-2.048854112625122,-2.532625675201416,-2.5988125801086426,-2.3307275772094727,-2.1809372901916504,-0.3465462028980255,-1.9433865547180176,-1.1448359489440918,0.6036309599876404,-1.636965036392212,-2.459726095199585,-0.10161179304122925,-2.0287392139434814,-0.7127780318260193,0.3481473922729492,-1.3211969137191772,-2.2605361938476562,-2.4591431617736816,-6.86984395980835,-4.86060094833374,-4.206693649291992,-5.875537872314453,-7.68609619140625,-0.6262123584747314,-3.57133412361145,-2.27996826171875,-2.171130895614624,-2.765002727508545,-1.9268587827682495
4.2042042042042045,0.7868577837944031,2.1744978427886963,1.5805379152297974,1.484602451324463,1.865192174911499,2.034357786178589,-2.879577875137329,-2.0686662197113037,-2.539989709854126,-2.595731496810913,-2.344071388244629,-2.204333543777466,-0.3711172044277191,-2.012695550918579,-1.1935834884643555,0.5615385174751282,-1.6960643529891968,-2.537065267562866,-0.10782622545957565,-2.063445568084717,-0.735166609287262,0.3262200951576233,-1.3481700420379639,-2.2785146236419678,-2.450103759765625,-6.979003429412842,-4.879274845123291,-4.203692436218262,-5.932322025299072,-7.751678943634033,-0.6153477430343628,-3.3621861934661865,-2.1926910877227783,-2.2095751762390137,-2.6223018169403076,-1.67463219165802
4.2142142142142145,0.7832155823707581,2.1546661853790283,1.5687682628631592,1.4896399974822998,1.8484230041503906,2.008047342300415,-2.8806028366088867,-2.0888097286224365,-2.547646999359131,-2.5928637981414795,-2.3577589988708496,-2.228081464767456,-0.39559406042099,-2.083113431930542,-1.242512822151184,0.5194735527038574,-1.755690574645996,-2.6148746013641357,-0.11392886191606522,-2.0960311889648438,-0.7566635012626648,0.30392128229141235,-1.3736021518707275,-2.2940754890441895,-2.4404308795928955,-7.092319488525391,-4.896318435668945,-4.201125144958496,-5.981306552886963,-7.795263767242432,-0.603838324546814,-3.147944688796997,-2.1017189025878906,-2.245399236679077,-2.458597421646118,-1.4340057373046875
4.2242242242242245,0.7793323397636414,2.134105682373047,1.5564584732055664,1.4942588806152344,1.8309365510940552,1.980756163597107,-2.8816895484924316,-2.1093084812164307,-2.555574655532837,-2.5902111530303955,-2.37182354927063,-2.252148389816284,-0.4199706017971039,-2.1546993255615234,-1.2916035652160645,0.47743284702301025,-1.8158122301101685,-2.6931211948394775,-0.11991226673126221,-2.126453161239624,-0.7772332429885864,0.281276673078537,-1.397377371788025,-2.307209014892578,-2.4298176765441895,-7.211313247680664,-4.9123406410217285,-4.199010848999023,-6.031328201293945,-7.838752269744873,-0.5915470123291016,-2.929746150970459,-2.00783109664917,-2.2786011695861816,-2.2911031246185303,-1.1895452737808228
4.2342342342342345,0.7752102613449097,2.112739086151123,1.5436023473739624,1.4984608888626099,1.8127257823944092,1.952473521232605,-2.882838010787964,-2.1302332878112793,-2.5637617111206055,-2.587777614593506,-2.3862545490264893,-2.2764949798583984,-0.44423532485961914,-2.2274248600006104,-1.3408558368682861,0.43541020154953003,-1.8764387369155884,-2.7717947959899902,-0.12576882541179657,-2.1545636653900146,-0.7968500256538391,0.25831338763237,-1.4194562435150146,-2.3178863525390625,-2.4183285236358643,-7.316256046295166,-4.927669048309326,-4.197364330291748,-6.082535743713379,-7.879162311553955,-0.5785076022148132,-2.679976224899292,-1.9119226932525635,-2.3091819286346436,-2.1198620796203613,-0.9434488415718079
4.2442442442442445,0.7708505988121033,2.090416193008423,1.5302035808563232,1.50224769115448,1.7937849760055542,1.9231904745101929,-2.8840465545654297,-2.1517324447631836,-2.5721683502197266,-2.585564136505127,-2.401038885116577,-2.3010520935058594,-0.4683818519115448,-2.3011703491210938,-1.3901572227478027,0.3934016525745392,-1.9375836849212646,-2.850843906402588,-0.131491556763649,-2.180077314376831,-0.8155660629272461,0.2350568026304245,-1.4398044347763062,-2.3260815143585205,-2.4062232971191406,-7.418786525726318,-4.922896385192871,-4.196199417114258,-6.13191032409668,-7.91513204574585,-0.5648472905158997,-2.4165823459625244,-1.8273675441741943,-2.3371376991271973,-1.9470595121383667,-0.6935449242591858
4.2542542542542545,0.7662547826766968,2.0671191215515137,1.5162642002105713,1.505618929862976,1.7741203308105469,1.8929024934768677,-2.8853137493133545,-2.173800230026245,-2.580759048461914,-2.5835747718811035,-2.416105031967163,-2.325784921646118,-0.49240413308143616,-2.3759548664093018,-1.4394075870513916,0.3514028489589691,-1.999027132987976,-2.9302494525909424,-0.13707444071769714,-2.202923059463501,-0.8334269523620605,0.21153376996517181,-1.4585423469543457,-2.3317599296569824,-2.3935022354125977,-7.523990154266357,-4.917516708374023,-4.195530891418457,-6.144747734069824,-7.950531959533691,-0.5505735874176025,-2.147430896759033,-1.7408522367477417,-2.3624706268310547,-1.7965224981307983,-0.44059693813323975
4.2642642642642645,0.7614232301712036,2.042837619781494,1.5017808675765991,1.50857675075531,1.7537373304367065,1.861604928970337,-2.8866376876831055,-2.196420431137085,-2.589526653289795,-2.581810474395752,-2.431391716003418,-2.3506593704223633,-0.516296923160553,-2.4518063068389893,-1.4885951280593872,0.3094078004360199,-2.0605971813201904,-3.010007381439209,-0.14251179993152618,-2.2230474948883057,-0.850410521030426,0.18777039647102356,-1.4757623672485352,-2.3348920345306396,-2.380167007446289,-7.631770610809326,-4.91022253036499,-4.195372104644775,-6.157247543334961,-7.9853105545043945,-0.535693883895874,-1.872656226158142,-1.6523313522338867,-2.3851826190948486,-1.643574595451355,-0.18465876579284668
4.2742742742742745,0.7563561797142029,2.017578363418579,1.4867517948150635,1.5111223459243774,1.7326301336288452,1.8293031454086304,-2.8880162239074707,-2.2195050716400146,-2.5984649658203125,-2.580273389816284,-2.4468843936920166,-2.375643253326416,-0.5400518774986267,-2.5284781455993652,-1.5377002954483032,0.26741206645965576,-2.12229061126709,-3.090076208114624,-0.14779700338840485,-2.240581512451172,-0.8664957880973816,0.16379286348819733,-1.4914385080337524,-2.3354291915893555,-2.3662173748016357,-7.681198596954346,-4.900603771209717,-4.19573450088501,-6.169461727142334,-8.001022338867188,-0.5202162265777588,-1.634479284286499,-1.561070442199707,-2.405273914337158,-1.4882909059524536,0.0848216786980629
4.2842842842842845,0.7510567903518677,1.9913570880889893,1.4711804389953613,1.5132569074630737,1.7107921838760376,1.7962032556533813,-2.8894476890563965,-2.2429285049438477,-2.607563018798828,-2.5789644718170166,-2.4625658988952637,-2.400667190551758,-0.5636647939682007,-2.605574369430542,-1.586692214012146,0.22540949285030365,-2.1841044425964355,-3.1700527667999268,-0.15292398631572723,-2.2557592391967773,-0.8816526532173157,0.13962708413600922,-1.5055490732192993,-2.3331034183502197,-2.351656675338745,-7.723104953765869,-4.885047912597656,-4.196628570556641,-6.18113374710083,-7.968243598937988,-0.5041499137878418,-1.3978441953659058,-1.465155005455017,-2.4227495193481445,-1.330735445022583,0.3868863582611084
4.2942942942942945,0.7455248832702637,1.9641599655151367,1.4551228284835815,1.514980673789978,1.688219666481018,1.7624051570892334,-2.890929698944092,-2.2666361331939697,-2.6168017387390137,-2.577885389328003,-2.478414297103882,-2.4255471229553223,-0.5871288180351257,-2.683082342147827,-1.6354591846466064,0.18339547514915466,-2.2460265159606934,-3.2494523525238037,-0.157887801527977,-2.268568277359009,-0.8958022594451904,0.11529892683029175,-1.5180721282958984,-2.327627658843994,-2.33648419380188,-7.763251781463623,-4.858819484710693,-4.198064804077148,-6.189425945281982,-7.895764350891113,-0.48750364780426025,-1.160685658454895,-1.3618428707122803,-2.437612771987915,-1.1716655492782593,0.7071843147277832
4.3043043043043046,0.7397615909576416,1.9359735250473022,1.4385972023010254,1.5162954330444336,1.6648941040039062,1.727921724319458,-2.892460584640503,-2.2905821800231934,-2.6261677742004395,-2.577038049697876,-2.494385004043579,-2.4501845836639404,-0.6104376912117004,-2.760988235473633,-1.6839587688446045,0.1413654237985611,-2.307993173599243,-3.3281147480010986,-0.16268174350261688,-2.2789835929870605,-0.9089092016220093,0.09083612263202667,-1.5290019512176514,-2.318941593170166,-2.32070255279541,-7.801673412322998,-4.831343173980713,-4.199688911437988,-6.191397666931152,-7.820934295654297,-0.47028788924217224,-0.9195481538772583,-1.256664514541626,-2.4498488903045654,-1.0118765830993652,1.0286540985107422
4.314314314314315,0.7337687611579895,1.9067987203598022,1.4216065406799316,1.5172091722488403,1.6408495903015137,1.6927582025527954,-2.894038677215576,-2.314730405807495,-2.635648488998413,-2.576423406600952,-2.510442018508911,-2.4745473861694336,-0.6335864067077637,-2.8392536640167236,-1.732176423072815,0.09932038187980652,-2.3699045181274414,-3.4060134887695312,-0.16730068624019623,-2.286959648132324,-0.920954167842865,0.06626355648040771,-1.5382843017578125,-2.3070313930511475,-2.304311752319336,-7.836097240447998,-4.802600860595703,-4.201268672943115,-6.172305583953857,-7.742600917816162,-0.45251309871673584,-0.673681914806366,-1.1496872901916504,-2.4594528675079346,-0.8386240601539612,1.3511565923690796
4.324324324324325,0.7275472283363342,1.8766309022903442,1.4041515588760376,1.517724633216858,1.6161977052688599,1.656930923461914,-2.8956613540649414,-2.3390495777130127,-2.645232677459717,-2.576042413711548,-2.52655029296875,-2.4985804557800293,-0.6565676331520081,-2.917860269546509,-1.7801005840301514,0.05725570768117905,-2.431539297103882,-3.4830868244171143,-0.17173905670642853,-2.29245924949646,-0.9319194555282593,0.04160785302519798,-1.5457755327224731,-2.291891098022461,-2.287313222885132,-7.869927406311035,-4.772571086883545,-4.203513145446777,-6.142322063446045,-7.656571865081787,-0.434190571308136,-0.4248471260070801,-1.0409767627716064,-2.4664649963378906,-0.657839298248291,1.6741867065429688
4.334334334334335,0.7210976481437683,1.8454627990722656,1.3862351179122925,1.5178412199020386,1.5909510850906372,1.6204534769058228,-2.8973262310028076,-2.3635058403015137,-2.654907703399658,-2.5758957862854004,-2.542686700820923,-2.5222411155700684,-0.6793738603591919,-2.9968032836914062,-1.8277170658111572,0.015165570192039013,-2.492863178253174,-3.5592875480651855,-0.1759909838438034,-2.2954561710357666,-0.9417886137962341,0.01689436472952366,-1.5514453649520874,-2.273513078689575,-2.269461154937744,-7.903107166290283,-4.7412428855896,-4.206423759460449,-6.110357284545898,-7.5684967041015625,-0.41525331139564514,-0.1731013059616089,-0.9306004643440247,-2.4708917140960693,-0.4747297763824463,1.9979933500289917
4.344344344344345,0.7144224643707275,1.8133361339569092,1.3678582906723022,1.517558217048645,1.5651135444641113,1.5833280086517334,-2.8990328311920166,-2.3880627155303955,-2.6646616458892822,-2.5759830474853516,-2.558828353881836,-2.545499563217163,-0.7019984722137451,-3.0759835243225098,-1.8750133514404297,-0.026957444846630096,-2.553849220275879,-3.6345975399017334,-0.18005052208900452,-2.2958648204803467,-0.9505442380905151,-0.007850288413465023,-1.5552695989608765,-2.251889705657959,-2.2510135173797607,-7.905636787414551,-4.708594799041748,-4.210005760192871,-6.074071407318115,-7.478419780731201,-0.39579474925994873,0.09876362979412079,-0.8186287879943848,-2.4727392196655273,-0.2886452078819275,2.322523832321167
4.354354354354355,0.707521378993988,1.7804524898529053,1.3490235805511475,1.516875147819519,1.5386937856674194,1.5455608367919922,-2.90077805519104,-2.412633180618286,-2.6744813919067383,-2.5763039588928223,-2.5749502182006836,-2.5683257579803467,-0.7244355082511902,-3.1549787521362305,-1.9219765663146973,-0.06911884993314743,-2.6144556999206543,-3.7089951038360596,-0.1839129477739334,-2.293436288833618,-0.9581721425056458,-0.032600097358226776,-1.5572168827056885,-2.2270143032073975,-2.23179030418396,-7.866231918334961,-4.674611568450928,-4.2142486572265625,-6.034897804260254,-7.386384010314941,-0.37583208084106445,0.39210018515586853,-0.7051308155059814,-2.4719748497009277,-0.10024945437908173,2.647731304168701
4.364364364364365,0.7003960609436035,1.7468761205673218,1.3297325372695923,1.5157917737960815,1.5116965770721436,1.5071570873260498,-2.9025607109069824,-2.4370276927948,-2.6843554973602295,-2.576857805252075,-2.5910301208496094,-2.5906920433044434,-0.7466758489608765,-3.2333600521087646,-1.9685927629470825,-0.11132627725601196,-2.6746580600738525,-3.7824628353118896,-0.1875726878643036,-2.2879371643066406,-0.9646564722061157,-0.05732886865735054,-1.5572689771652222,-2.1988818645477295,-2.211883068084717,-7.794169902801514,-4.639281272888184,-4.219161510467529,-5.9937005043029785,-7.292430877685547,-0.3553788959980011,0.7070265412330627,-0.5901774764060974,-2.468651056289673,0.0901026576757431,2.9735682010650635
4.374374374374375,0.6930487155914307,1.712622046470642,1.30998957157135,1.5143121480941772,1.4841235876083374,1.4681181907653809,-2.904378652572632,-2.461186408996582,-2.694270610809326,-2.577650785446167,-2.6070475578308105,-2.612567186355591,-0.7687132358551025,-3.311007261276245,-2.01484751701355,-0.15357615053653717,-2.7344400882720947,-3.854980945587158,-0.1910257339477539,-2.279278516769409,-0.9699827432632446,-0.08200632780790329,-1.555407166481018,-2.16748309135437,-2.191110849380493,-7.719771385192871,-4.602582931518555,-4.222485065460205,-5.950467586517334,-7.196601867675781,-0.3344041109085083,1.023101806640625,-0.4738400876522064,-2.461336612701416,0.2823306918144226,3.299975872039795
4.384384384384385,0.6854795813560486,1.677695393562317,1.2897950410842896,1.5124436616897583,1.4559800624847412,1.428450107574463,-2.9062275886535645,-2.485074520111084,-2.704214334487915,-2.578688621520996,-2.6229794025421143,-2.633923053741455,-0.7905385494232178,-3.3878955841064453,-2.0607285499572754,-0.19586077332496643,-2.7937777042388916,-3.9265291690826416,-0.1942662000656128,-2.267451047897339,-0.9741377234458923,-0.10659503936767578,-1.5516122579574585,-2.1328165531158447,-2.1697163581848145,-7.641524791717529,-4.564507484436035,-4.22635555267334,-5.9051432609558105,-7.098928928375244,-0.3129643201828003,1.3401583433151245,-0.3561922609806061,-2.451390504837036,0.4763350188732147,3.626899003982544
4.394394394394395,0.6776898503303528,1.6421157121658325,1.2691529989242554,1.5101847648620605,1.427268624305725,1.3881571292877197,-2.9081063270568848,-2.5086381435394287,-2.7141737937927246,-2.5799708366394043,-2.6388039588928223,-2.654730796813965,-0.8121479153633118,-3.463960886001587,-2.1062209606170654,-0.23818816244602203,-2.8526508808135986,-3.997091770172119,-0.1972898244857788,-2.2524473667144775,-0.9771085977554321,-0.13107287883758545,-1.5458660125732422,-2.0948739051818848,-2.1477181911468506,-7.556133270263672,-4.525039196014404,-4.230933666229248,-5.857662200927734,-6.999449253082275,-0.2910805344581604,1.6577662229537964,-0.23730982840061188,-2.4389288425445557,0.6720089316368103,3.9542746543884277
4.404404404404405,0.6696813106536865,1.605892539024353,1.2480649948120117,1.5075345039367676,1.3980103731155396,1.347244143486023,-2.9100122451782227,-2.5318362712860107,-2.724135398864746,-2.5814950466156006,-2.654494047164917,-2.674962282180786,-0.8335327506065369,-3.5391592979431152,-2.151313304901123,-0.2805642783641815,-2.9109981060028076,-4.066649436950684,-0.2000921070575714,-2.234261989593506,-0.9788853526115417,-0.1554127186536789,-1.5381208658218384,-2.0536515712738037,-2.1250205039978027,-7.468691349029541,-4.484164237976074,-4.236213684082031,-5.795844554901123,-6.898193836212158,-0.2687668800354004,1.9761109352111816,-0.11726576089859009,-2.4239678382873535,0.8794902563095093,4.28204345703125
4.414414414414415,0.6614561080932617,1.5690299272537231,1.2265346050262451,1.504493236541748,1.368260383605957,1.3057149648666382,-2.911942958831787,-2.554642915725708,-2.7340869903564453,-2.583261489868164,-2.6700048446655273,-2.6945879459381104,-0.8546879291534424,-3.6134743690490723,-2.1959877014160156,-0.3229973018169403,-2.968658208847046,-4.135184288024902,-0.20266875624656677,-2.212883949279785,-0.9794538021087646,-0.17959162592887878,-1.528244137763977,-2.0091476440429688,-2.1017472743988037,-7.37924861907959,-4.4417219161987305,-4.242193222045898,-5.7244181632995605,-6.795189380645752,-0.2460431605577469,2.2951412200927734,0.003887338098138571,-2.4065239429473877,1.0940951108932495,4.610128402709961
4.424424424424425,0.6530161499977112,1.531532645225525,1.204567551612854,1.5010584592819214,1.3380117416381836,1.2634572982788086,-2.9138970375061035,-2.577024459838867,-2.744013547897339,-2.58526611328125,-2.68530535697937,-2.713611602783203,-0.8756066560745239,-3.6868813037872314,-2.2402217388153076,-0.3654935657978058,-3.0255892276763916,-4.202457904815674,-0.2050161361694336,-2.188311815261841,-0.9788022637367249,-0.20358218252658844,-1.51621413230896,-1.9619985818862915,-2.0779006481170654,-7.287846088409424,-4.3960466384887695,-4.248866558074951,-5.650068759918213,-6.645412921905518,-0.22292585670948029,2.614804744720459,0.12631435692310333,-2.3866143226623535,1.3095921277999878,4.808658599853516
4.434434434434435,0.6443631649017334,1.493404746055603,1.1821702718734741,1.4972314834594727,1.3072630167007446,1.220460057258606,-2.9158706665039062,-2.5989561080932617,-2.7538983821868896,-2.587507486343384,-2.7003726959228516,-2.732112169265747,-0.8962846994400024,-3.7593655586242676,-2.283994436264038,-0.4080597460269928,-3.0817654132843018,-4.268113136291504,-0.20713044703006744,-2.1605358123779297,-0.9769226908683777,-0.2273620069026947,-1.5020270347595215,-1.9127050638198853,-2.053485870361328,-7.194520473480225,-4.350345611572266,-4.2562255859375,-5.573843002319336,-6.466318607330322,-0.19943203032016754,2.9350409507751465,0.2490733116865158,-2.3642537593841553,1.5251853466033936,5.051719665527344
4.444444444444445,0.6354996562004089,1.4546499252319336,1.159348726272583,1.493009090423584,1.27601957321167,1.176972508430481,-2.9178638458251953,-2.62040638923645,-2.7637176513671875,-2.5899856090545654,-2.7151882648468018,-2.750242233276367,-0.9167138934135437,-3.830906629562378,-2.32731032371521,-0.450699120759964,-3.137169122695923,-4.3318915367126465,-0.2090073525905609,-2.129552125930786,-0.9738138318061829,-0.2509024143218994,-1.485681176185608,-1.860862374305725,-2.0285048484802246,-7.099311351776123,-4.304396629333496,-4.263329982757568,-5.495754241943359,-6.276634693145752,-0.17557938396930695,3.255797863006592,0.37203890085220337,-2.338765859603882,1.7407602071762085,5.305868148803711
4.454454454454455,0.6264263987541199,1.415274739265442,1.1361063718795776,1.4883902072906494,1.2442835569381714,1.1329988241195679,-2.919872760772705,-2.6413490772247314,-2.7734673023223877,-2.592698574066162,-2.7297327518463135,-2.7679765224456787,-0.936890721321106,-3.9014837741851807,-2.3701529502868652,-0.4934110641479492,-3.1917805671691895,-4.3937602043151855,-0.21064375340938568,-2.0953547954559326,-0.9694725871086121,-0.27417466044425964,-1.4671781063079834,-1.8064996004104614,-2.0026662349700928,-7.002248287200928,-4.255578994750977,-4.270932197570801,-5.415808200836182,-6.084472179412842,-0.151305690407753,3.5770039558410645,0.49560898542404175,-2.310728073120117,1.9562058448791504,5.554976940155029
4.464464464464465,0.6171473860740662,1.3752808570861816,1.1124526262283325,1.4833714962005615,1.212060809135437,1.0885330438613892,-2.9218966960906982,-2.6617543697357178,-2.7831344604492188,-2.5956404209136963,-2.743987560272217,-2.7852838039398193,-0.9568050503730774,-3.9710817337036133,-2.4124999046325684,-0.536199152469635,-3.2455852031707764,-4.453686714172363,-0.212035670876503,-2.05794095993042,-0.9638906121253967,-0.2971522808074951,-1.4465200901031494,-1.7496769428253174,-1.9762170314788818,-6.903366565704346,-4.205121994018555,-4.278480529785156,-5.3340163230896,-5.8886799812316895,-0.12669837474822998,3.8986005783081055,0.619774580001831,-2.2799224853515625,2.1714093685150146,5.797794818878174
4.474474474474475,0.6076638698577881,1.3346748352050781,1.0883907079696655,1.477952241897583,1.1793538331985474,1.0435682535171509,-2.923933744430542,-2.681594133377075,-2.7927052974700928,-2.5988051891326904,-2.7579333782196045,-2.802133560180664,-0.9764522910118103,-4.039680004119873,-2.454331874847412,-0.5790660381317139,-3.29856014251709,-4.511641025543213,-0.21317927539348602,-2.017305850982666,-0.9570634365081787,-0.31981009244918823,-1.423709511756897,-1.6904481649398804,-1.9492175579071045,-6.80269718170166,-4.153058052062988,-4.286555290222168,-5.250385284423828,-5.6906819343566895,-0.10179189592599869,4.220511436462402,0.7444385290145874,-2.2467379570007324,2.3862526416778564,6.035407066345215
4.484484484484485,0.5979793667793274,1.2934606075286865,1.063924789428711,1.4721311330795288,1.1461676359176636,0.9980970025062561,-2.92598032951355,-2.7008419036865234,-2.802168130874634,-2.6021885871887207,-2.771552562713623,-2.8184938430786133,-0.9958249926567078,-4.10726261138916,-2.4956367015838623,-0.6220161318778992,-3.3506886959075928,-4.567603588104248,-0.21407240629196167,-1.9734476804733276,-0.9489858746528625,-0.34212344884872437,-1.3987501859664917,-1.6288686990737915,-1.9215872287750244,-6.700264930725098,-4.0994086265563965,-4.2951459884643555,-5.164924621582031,-5.490480422973633,-0.07665149122476578,4.542662143707275,0.8694790005683899,-2.211207866668701,2.6006174087524414,6.26768159866333
4.494494494494495,0.5880993008613586,1.2515270709991455,1.0390592813491821,1.4659085273742676,1.1125060319900513,0.9521085023880005,-2.928034782409668,-2.7194983959198,-2.8115108013153076,-2.6057868003845215,-2.7848269939422607,-2.834336519241333,-1.0149191617965698,-4.173590183258057,-2.536391258239746,-0.6650546789169312,-3.4019525051116943,-4.621551990509033,-0.21471329033374786,-1.926996111869812,-0.9396528601646423,-0.36406949162483215,-1.3716474771499634,-1.5649908781051636,-1.8934047222137451,-6.551731586456299,-4.04182243347168,-4.304225444793701,-5.07763671875,-5.288064956665039,-0.05126984044909477,4.73716926574707,0.9969649910926819,-2.1733572483062744,2.814378499984741,6.494468688964844
4.504504504504505,0.578025221824646,1.2088658809661865,1.0138200521469116,1.4592821598052979,1.0783727169036865,0.9055986404418945,-2.9300947189331055,-2.7376465797424316,-2.8207154273986816,-2.6095948219299316,-2.7977371215820312,-2.849621057510376,-1.033728003501892,-4.238315105438232,-2.5765206813812256,-0.7081862092018127,-3.4523332118988037,-4.673452377319336,-0.2150983214378357,-1.8784326314926147,-0.9290037155151367,-0.3856249451637268,-1.3424098491668701,-1.4988908767700195,-1.8647040128707886,-6.374087810516357,-3.9757072925567627,-4.313767910003662,-4.988526821136475,-5.081435203552246,-0.025680337101221085,4.976681232452393,1.1307628154754639,-2.1332128047943115,3.0274102687835693,6.711274147033691
4.514514514514515,0.5677603483200073,1.1657224893569946,0.9882218241691589,1.4522511959075928,1.043773889541626,0.8585633039474487,-2.932159185409546,-2.75543212890625,-2.829767942428589,-2.6136083602905273,-2.8102669715881348,-2.864302396774292,-1.052248239517212,-4.301180362701416,-2.615978956222534,-0.7514153122901917,-3.5018134117126465,-4.723271369934082,-0.2152266502380371,-1.8273639678955078,-0.9170175790786743,-0.40676721930503845,-1.3110438585281372,-1.4306544065475464,-1.8354934453964233,-6.186489105224609,-3.9080474376678467,-4.323742866516113,-4.897274017333984,-4.8723859786987305,9.419818525202572e-05,5.226136684417725,1.264160394668579,-2.0908000469207764,3.2386515140533447,6.9216508865356445
4.524524524524525,0.5573073625564575,1.1220983266830444,0.9622668027877808,1.4448158740997314,1.0086350440979004,0.8109978437423706,-2.9342246055603027,-2.772831678390503,-2.838655948638916,-2.617823362350464,-2.822417974472046,-2.8783504962921143,-1.0704723596572876,-4.362158298492432,-2.6547515392303467,-0.794745922088623,-3.550226926803589,-4.770984649658203,-0.21509593725204468,-1.7738230228424072,-0.9036971926689148,-0.4274739623069763,-1.277983546257019,-1.3603451251983643,-1.8057790994644165,-5.996615409851074,-3.838540554046631,-4.334122657775879,-4.773478984832764,-4.660111904144287,0.02603226527571678,5.470783233642578,1.39696204662323,-2.0461463928222656,3.3698394298553467,7.124880790710449
4.534534534534535,0.5466685891151428,1.077986240386963,0.935952365398407,1.4369616508483887,0.9730251431465149,0.7629741430282593,-2.9362900257110596,-2.789811849594116,-2.847358465194702,-2.6222476959228516,-2.834291458129883,-2.891688585281372,-1.0883969068527222,-4.421215057373047,-2.692814588546753,-0.8381712436676025,-3.597277879714966,-4.816494464874268,-0.21470454335212708,-1.717864990234375,-0.8890549540519714,-0.4477038085460663,-1.243417501449585,-1.2880879640579224,-1.7755661010742188,-5.802988052368164,-3.7663733959198,-4.3415446281433105,-4.6273417472839355,-4.429967880249023,0.05211116373538971,5.709105491638184,1.5286431312561035,-1.9941555261611938,3.5361242294311523,7.309737205505371
4.544544544544545,0.5358474254608154,1.0333822965621948,0.9092786312103271,1.4286580085754395,0.9370459318161011,0.7145937085151672,-2.938352346420288,-2.806344747543335,-2.8558576107025146,-2.6269092559814453,-2.8459370136260986,-2.9042105674743652,-1.106016755104065,-4.478323936462402,-2.730147123336792,-0.8816618919372559,-3.642855644226074,-4.859661102294922,-0.21405231952667236,-1.6595476865768433,-0.8730981945991516,-0.4673866629600525,-1.207208514213562,-1.2140324115753174,-1.7448608875274658,-5.607108116149902,-3.6926488876342773,-4.3481340408325195,-4.478466033935547,-4.1948628425598145,0.0783081203699112,5.9422197341918945,1.6594816446304321,-1.9381752014160156,3.6974754333496094,7.485836505889893
4.554554554554555,0.5248468518257141,0.9882776737213135,0.8822503089904785,1.4199036359786987,0.9006959199905396,0.6658490896224976,-2.940410852432251,-2.8223989009857178,-2.8641433715820312,-2.631807327270508,-2.8573243618011475,-2.9158926010131836,-1.1233267784118652,-4.533459186553955,-2.7667348384857178,-0.9252194166183472,-3.6869261264801025,-4.900467872619629,-0.2131369560956955,-1.5989222526550293,-0.8558357954025269,-0.4864974915981293,-1.1694104671478271,-1.1382488012313843,-1.713670253753662,-5.409022808074951,-3.61737060546875,-4.354919910430908,-4.327070713043213,-3.957989454269409,0.10459931194782257,6.170048236846924,1.7893683910369873,-1.8798725605010986,3.8540751934051514,7.654962539672852
4.564564564564565,0.5136691927909851,0.9426640272140503,0.854871392250061,1.4106944799423218,0.863974392414093,0.6167327165603638,-2.942462682723999,-2.8379456996917725,-2.8722047805786133,-2.6369354724884033,-2.8684325218200684,-2.926699638366699,-1.1403223276138306,-4.586601734161377,-2.802560567855835,-0.9688453078269958,-3.729473829269409,-4.938880920410156,-0.21195805072784424,-1.5360441207885742,-0.837279200553894,-0.5050127506256104,-1.1300641298294067,-1.0607904195785522,-1.681999921798706,-5.208494663238525,-3.540537118911743,-4.361804962158203,-4.173665523529053,-3.7083370685577393,0.1309618502855301,6.391944408416748,1.9181866645812988,-1.8193156719207764,4.006760120391846,7.832465171813965
4.574574574574575,0.5023174285888672,0.896537184715271,0.8271456360816956,1.4010311365127563,0.8268800973892212,0.5672886371612549,-2.944506883621216,-2.852940797805786,-2.880030870437622,-2.642284870147705,-2.8792433738708496,-2.9364397525787354,-1.1569983959197998,-4.637713432312012,-2.83760929107666,-1.01252019405365,-3.7704741954803467,-4.9745378494262695,-0.21051500737667084,-1.4709975719451904,-0.8174387216567993,-0.5229256749153137,-1.0892105102539062,-0.9814204573631287,-1.6498498916625977,-5.003815174102783,-3.4621448516845703,-4.361350059509277,-4.018265247344971,-3.4153432846069336,0.1573725789785385,6.603989124298096,2.0458216667175293,-1.7616311311721802,4.155404567718506,8.019088745117188
4.584584584584585,0.4907955229282379,0.8498926162719727,0.7990773320198059,1.390917420387268,0.7894098162651062,0.5176454186439514,-2.9465410709381104,-2.8673460483551025,-2.88761043548584,-2.6478216648101807,-2.8897366523742676,-2.9452407360076904,-1.1733498573303223,-4.686768531799316,-2.871863603591919,-1.0561425685882568,-3.8099112510681152,-5.007251262664795,-0.20880769193172455,-1.4038552045822144,-0.7963331341743469,-0.5402830243110657,-1.0468896627426147,-0.9002894163131714,-1.617226243019104,-4.796970367431641,-3.379538059234619,-4.354548454284668,-3.860884666442871,-3.1209940910339355,0.18380676209926605,6.810195446014404,2.164505958557129,-1.7061409950256348,4.299879550933838,8.189742088317871
4.594594594594595,0.4791061282157898,0.8027252554893494,0.7706538438796997,1.3803523778915405,0.7515631914138794,0.46780166029930115,-2.94856333732605,-2.8811306953430176,-2.8949787616729736,-2.6535372734069824,-2.899895668029785,-2.953104019165039,-1.1893726587295532,-4.733738422393799,-2.9051589965820312,-1.0996938943862915,-3.8477611541748047,-5.03701639175415,-0.20683510601520538,-1.3346818685531616,-0.7742194533348083,-0.5570758581161499,-1.0031441450119019,-0.8174985647201538,-1.5841420888900757,-4.58696985244751,-3.2704122066497803,-4.347260475158691,-3.701533317565918,-2.826075792312622,0.21024014055728912,7.009378433227539,2.2581937313079834,-1.6488467454910278,4.440049171447754,8.350568771362305
4.604604604604605,0.46725210547447205,0.7551103830337524,0.7419467568397522,1.369335412979126,0.7133383750915527,0.41775280237197876,-2.9505722522735596,-2.8942172527313232,-2.9022040367126465,-2.6594204902648926,-2.909701347351074,-2.960026264190674,-1.205061435699463,-4.778524398803711,-2.937326669692993,-1.1431583166122437,-3.8840038776397705,-5.063826084136963,-0.20459876954555511,-1.2636021375656128,-0.7511255741119385,-0.5732775926589966,-0.9580187797546387,-0.7331480383872986,-1.5506036281585693,-4.358883380889893,-3.156453847885132,-4.334787368774414,-3.5396034717559814,-2.530552387237549,0.2366466522216797,7.190221786499023,2.3556363582611084,-1.5868955850601196,4.575180530548096,8.501407623291016
4.614614614614615,0.45523810386657715,0.7071439623832703,0.7129625678062439,1.3578979969024658,0.6747373938560486,0.3674931824207306,-2.952566146850586,-2.9065051078796387,-2.909278154373169,-2.665456771850586,-2.9191346168518066,-2.966005563735962,-1.2204129695892334,-4.820993900299072,-2.96834397315979,-1.1864579916000366,-3.9186153411865234,-5.08767557144165,-0.20209817588329315,-1.1907607316970825,-0.7270692586898804,-0.5888309478759766,-0.9115663766860962,-0.6473378539085388,-1.5165164470672607,-4.126429557800293,-3.0408971309661865,-4.316705226898193,-3.375537872314453,-2.234264612197876,0.26299479603767395,7.362693786621094,2.450477361679077,-1.5203403234481812,4.705497741699219,8.64169979095459
4.624624624624625,0.4430665969848633,0.6588194370269775,0.6837019920349121,1.3460482358932495,0.635778546333313,0.31710001826286316,-2.954542398452759,-2.9179704189300537,-2.9161903858184814,-2.6716384887695312,-2.9281628131866455,-2.971147060394287,-1.2354198694229126,-4.86112642288208,-2.9981980323791504,-1.2295730113983154,-3.9515533447265625,-5.108490467071533,-0.19933408498764038,-1.116227626800537,-0.7020772099494934,-0.6037079691886902,-0.8638446927070618,-0.5604321956634521,-1.4818181991577148,-3.8922042846679688,-2.923760175704956,-4.29768180847168,-3.2031610012054443,-1.9248785972595215,0.28924304246902466,7.528256893157959,2.542619228363037,-1.4519482851028442,4.8276567459106445,8.720846176147461
4.634634634634635,0.43074125051498413,0.6101295351982117,0.654166042804718,1.3337879180908203,0.5965368151664734,0.26664525270462036,-2.956500291824341,-2.928590774536133,-2.922929525375366,-2.6779568195343018,-2.9367105960845947,-2.9755568504333496,-1.250076413154602,-4.8989057540893555,-3.0268714427948,-1.2724931240081787,-3.982722043991089,-5.126208782196045,-0.1963079422712326,-1.0400716066360474,-0.6761769652366638,-0.6178917288780212,-0.8149496912956238,-0.47278785705566406,-1.4465851783752441,-3.6528899669647217,-2.8050618171691895,-4.277696132659912,-3.0237655639648438,-1.6153947114944458,0.3153716027736664,7.691425323486328,2.631962537765503,-1.3817700147628784,4.940395355224609,8.789210319519043
4.644644644644645,0.41826602816581726,0.5610998868942261,0.6243570446968079,1.3211170434951782,0.5570360422134399,0.21612648665905,-2.958437442779541,-2.938184976577759,-2.9294848442077637,-2.6844046115875244,-2.9447591304779053,-2.9792346954345703,-1.2643787860870361,-4.934030055999756,-3.054348945617676,-1.3152068853378296,-4.012081146240234,-5.140829086303711,-0.19302067160606384,-0.9620910882949829,-0.6493964195251465,-0.631364643573761,-0.7649580240249634,-0.38451239466667175,-1.4109292030334473,-3.3640546798706055,-2.684819221496582,-4.256388187408447,-2.84236478805542,-1.3057570457458496,0.34136927127838135,7.879605293273926,2.718410015106201,-1.3098347187042236,5.047293663024902,8.846719741821289
4.654654654654655,0.4056444764137268,0.5118667483329773,0.5942778587341309,1.3080369234085083,0.5172739028930664,0.16553792357444763,-2.960352897644043,-2.9468448162078857,-2.9358456134796143,-2.690976619720459,-2.9522931575775146,-2.982179641723633,-1.2783212661743164,-4.966248989105225,-3.080615758895874,-1.357698917388916,-4.039618492126465,-5.152349472045898,-0.18947505950927734,-0.8823730945587158,-0.6217654347419739,-0.6441087126731873,-0.7139233350753784,-0.2957167625427246,-1.3748650550842285,-3.073180675506592,-2.5630526542663574,-4.233424186706543,-2.6593284606933594,-0.9958997368812561,0.3666991889476776,8.046817779541016,2.8018627166748047,-1.2361876964569092,5.148839950561523,8.893292427062988
4.664664664664665,0.3928813934326172,0.4624357521533966,0.563928484916687,1.2945477962493896,0.4772501587867737,0.11488064378499985,-2.962230682373047,-2.9545845985412598,-2.9420015811920166,-2.6976656913757324,-2.9592995643615723,-2.984391689300537,-1.2919015884399414,-4.995552062988281,-3.105656385421753,-1.3999539613723755,-4.065314292907715,-5.160765647888184,-0.18568630516529083,-0.8010295033454895,-0.593314528465271,-0.6561070084571838,-0.6618990898132324,-0.2065153419971466,-1.3384150266647339,-2.781719446182251,-2.4397761821746826,-4.209179878234863,-2.4746711254119873,-0.685847282409668,0.3902185559272766,8.204328536987305,2.882222890853882,-1.1608880758285522,5.244902610778809,8.927897453308105
4.674674674674675,0.37998294830322266,0.41280198097229004,0.5333123207092285,1.2806516885757446,0.43696242570877075,0.06415507942438126,-2.964064359664917,-2.9614005088806152,-2.947942018508911,-2.704463005065918,-2.9657657146453857,-2.9858686923980713,-1.3051146268844604,-5.02193546295166,-3.129453420639038,-1.4419540166854858,-4.0891547203063965,-5.166078567504883,-0.18166443705558777,-0.7181589603424072,-0.5640754103660583,-0.6673399209976196,-0.6089415550231934,-0.11702220141887665,-1.3015668392181396,-2.4896366596221924,-2.3146865367889404,-4.1823554039001465,-2.288402557373047,-0.3755547106266022,0.41336607933044434,8.351971626281738,2.959228754043579,-1.0832691192626953,5.335353851318359,8.951253890991211
4.684684684684685,0.36695197224617004,0.3629610240459442,0.5024604797363281,1.2663518190383911,0.3964102566242218,0.013357272371649742,-2.9658501148223877,-2.9672889709472656,-2.95363187789917,-2.7113633155822754,-2.971677541732788,-2.986609935760498,-1.3179570436477661,-5.04539155960083,-3.151963949203491,-1.4836790561676025,-4.1111226081848145,-5.168283462524414,-0.17741215229034424,-0.6338609457015991,-0.5340964794158936,-0.6777888536453247,-0.555107593536377,-0.0273531936109066,-1.2643287181854248,-2.1968679428100586,-2.1828348636627197,-4.154459476470947,-2.1005167961120605,-0.06498777866363525,0.43611565232276917,8.489543914794922,3.030205249786377,-1.0041791200637817,5.420032978057861,8.96303939819336
4.694694694694695,0.35379230976104736,0.31296613812446594,0.4713979661464691,1.2516502141952515,0.35559237003326416,-0.037513114511966705,-2.967586040496826,-2.9723262786865234,-2.959043502807617,-2.7183563709259033,-2.9770238399505615,-2.9866156578063965,-1.3304251432418823,-5.065867900848389,-3.173147201538086,-1.5251201391220093,-4.13120174407959,-5.167378902435303,-0.17293481528759003,-0.54842209815979,-0.5034237504005432,-0.6874384880065918,-0.5004544854164124,0.062371864914894104,-1.2267085313796997,-1.8928099870681763,-2.049558401107788,-4.125491142272949,-1.9110426902770996,0.24577808380126953,0.45844221115112305,8.573954582214355,3.0977611541748047,-0.9236876368522644,5.4988250732421875,8.962516784667969
4.704704704704705,0.3405088186264038,0.262908935546875,0.44012975692749023,1.2365481853485107,0.3145195543766022,-0.08844602853059769,-2.969268560409546,-2.97664213180542,-2.964167356491089,-2.725433588027954,-2.981812000274658,-2.985882043838501,-1.3425135612487793,-5.083282470703125,-3.1929898262023926,-1.56626558303833,-4.149371147155762,-5.163366317749023,-0.1682359129190445,-0.4622550308704376,-0.47209495306015015,-0.6962763667106628,-0.4450620412826538,0.1520107090473175,-1.1887129545211792,-1.5868775844573975,-1.9143131971359253,-4.095438480377197,-1.7161790132522583,0.5560662746429443,0.48031845688819885,8.6408052444458,3.160921096801758,-0.841853678226471,5.565272808074951,8.945575714111328
4.714714714714715,0.32710886001586914,0.21278735995292664,0.40867018699645996,1.2210475206375122,0.27328038215637207,-0.13943029940128326,-2.9708991050720215,-2.9802379608154297,-2.9689931869506836,-2.7325870990753174,-2.986058235168457,-2.984407663345337,-1.3542171716690063,-5.097634792327881,-3.211465835571289,-1.6071052551269531,-4.1654205322265625,-5.156247138977051,-0.1633135825395584,-0.3754728138446808,-0.44015824794769287,-0.704288125038147,-0.3889324367046356,0.24141955375671387,-1.1489222049713135,-1.2807751893997192,-1.7771059274673462,-4.064283847808838,-1.4903331995010376,0.8664333820343018,0.504436731338501,8.696945190429688,3.219625473022461,-0.7587365508079529,5.648352146148682,8.916864395141602
4.724724724724725,0.3136194348335266,0.1625979095697403,0.3770260810852051,1.2051506042480469,0.23189042508602142,-0.1904686987400055,-2.972489595413208,-2.9831128120422363,-2.9735121726989746,-2.739807367324829,-2.9896810054779053,-2.9821949005126953,-1.3655102252960205,-5.108922004699707,-3.228562116622925,-1.6476271152496338,-4.179204940795898,-5.146018981933594,-0.1581336259841919,-0.28818279504776,-0.40765199065208435,-0.7114618420600891,-0.33200910687446594,0.3304826319217682,-1.1075528860092163,-0.9744451642036438,-1.638619065284729,-4.032013416290283,-1.2637780904769897,1.1769789457321167,0.5303725004196167,8.742294311523438,3.274571657180786,-0.6743994951248169,5.723957061767578,8.876526832580566
4.734734734734735,0.3000470697879791,0.1123407781124115,0.34519654512405396,1.1888604164123535,0.19035041332244873,-0.24155589938163757,-2.974039316177368,-2.985267400741577,-2.9777157306671143,-2.7470850944519043,-2.99267840385437,-2.97924542427063,-1.3763881921768188,-5.117142200469971,-3.2442681789398193,-1.6878210306167603,-4.1907172203063965,-5.1326799392700195,-0.1526973992586136,-0.20049762725830078,-0.3746163845062256,-0.7177851796150208,-0.27436721324920654,0.4190748929977417,-1.0658540725708008,-0.6679127812385559,-1.499741554260254,-3.998610734939575,-1.0365298986434937,1.4892374277114868,0.555746853351593,8.775832176208496,3.325402021408081,-0.5889022946357727,5.7919602394104,8.820263862609863
4.744744744744745,0.2863949239253998,0.062016088515520096,0.31317606568336487,1.1721773147583008,0.14865997433662415,-0.29261910915374756,-2.9755477905273438,-2.9866983890533447,-2.981595277786255,-2.754411220550537,-2.995049238204956,-2.975580930709839,-1.3868459463119507,-5.122292995452881,-3.258582592010498,-1.7276737689971924,-4.199953079223633,-5.116199970245361,-0.147014781832695,-0.11253145337104797,-0.341093510389328,-0.7232475280761719,-0.21608243882656097,0.5070071220397949,-1.0228291749954224,-0.3611351251602173,-1.3601834774017334,-3.964063882827759,-0.8085944652557373,1.8036549091339111,0.5775308609008789,8.798295974731445,3.3719332218170166,-0.5023091435432434,5.852236270904541,8.74690055847168
4.754754754754755,0.272655189037323,0.011620831675827503,0.2809673249721527,1.1551051139831543,0.1068224087357521,-0.3436453640460968,-2.97701358795166,-2.9874062538146973,-2.9851417541503906,-2.761776924133301,-2.9967918395996094,-2.971205472946167,-1.3968563079833984,-5.124371528625488,-3.2714951038360596,-1.7671751976013184,-4.206902980804443,-5.096570014953613,-0.1411599963903427,-0.02439711056649685,-0.30712491273880005,-0.7278376221656799,-0.15723636746406555,0.5941447615623474,-0.9772279262542725,-0.05407656729221344,-1.2195302248001099,-3.9283571243286133,-0.5791923403739929,2.1184325218200684,0.5921644568443298,8.809372901916504,3.414447784423828,-0.41468346118927,5.901688575744629,8.661627769470215
4.764764764764765,0.25883206725120544,-0.038845520466566086,0.24857103824615479,1.1376460790634155,0.06489790976047516,-0.3946397006511688,-2.9784321784973145,-2.9873907566070557,-2.988348960876465,-2.7691726684570312,-2.9979846477508545,-2.9661214351654053,-1.4064041376113892,-5.1233744621276855,-3.282993793487549,-1.8063138723373413,-4.211514472961426,-5.073788642883301,-0.13516391813755035,0.06378638744354248,-0.27275192737579346,-0.7315462827682495,-0.098078653216362,0.6803672909736633,-0.930412232875824,0.25314316153526306,-1.0778076648712158,-3.8914806842803955,-0.34200963377952576,2.4336390495300293,0.6057091355323792,8.808125495910645,3.4528632164001465,-0.32609307765960693,5.916926860809326,8.564324378967285
4.774774774774775,0.24493446946144104,-0.08937232941389084,0.21598924696445465,1.119802474975586,0.022930646315217018,-0.44560661911964417,-2.979797840118408,-2.986646890640259,-2.9912109375,-2.7765893936157227,-2.9986774921417236,-2.960326671600342,-1.4154810905456543,-5.119304180145264,-3.2930681705474854,-1.8450770378112793,-4.213749885559082,-5.047848701477051,-0.1290363073348999,0.15187788009643555,-0.23801466822624207,-0.7343626618385315,-0.03881038352847099,0.7655566334724426,-0.8832527995109558,0.5599053502082825,-0.9350418448448181,-3.853419542312622,-0.10476045310497284,2.7493412494659424,0.6185624003410339,8.790919303894043,3.487100601196289,-0.23660017549991608,5.923628807067871,8.45486068725586
4.784784784784785,0.2309669554233551,-0.13994844257831573,0.1832253336906433,1.1015771627426147,-0.019076835364103317,-0.4965502917766571,-2.981107473373413,-2.985175132751465,-2.9937210083007812,-2.7840170860290527,-2.9988698959350586,-2.9538230895996094,-1.4240849018096924,-5.112165451049805,-3.3017098903656006,-1.8834525346755981,-4.213609218597412,-5.0187458992004395,-0.12278329581022263,0.23973821103572845,-0.20295600593090057,-0.736280083656311,0.020482784137129784,0.8495877385139465,-0.8358242511749268,0.8667517304420471,-0.7912613749504089,-3.8141589164733887,0.13259701430797577,3.065355062484741,0.6307377815246582,8.762137413024902,3.5170738697052,-0.14627540111541748,5.922083854675293,8.332761764526367
4.794794794794795,0.21693339943885803,-0.19057749211788177,0.15028242766857147,1.082972526550293,-0.0611228309571743,-0.5474727749824524,-2.9823591709136963,-2.982975959777832,-2.995872974395752,-2.7914459705352783,-2.998560667037964,-2.9466097354888916,-1.4322127103805542,-5.101953506469727,-3.3089070320129395,-1.9214307069778442,-4.211095333099365,-4.986481189727783,-0.11641161888837814,0.32725343108177185,-0.16762009263038635,-0.7372884750366211,0.07971913367509842,0.9323304295539856,-0.7881415486335754,1.1737697124481201,-0.6467053890228271,-3.7736921310424805,0.3700633943080902,3.381302833557129,0.6422214508056641,8.721891403198242,3.54245924949646,-0.05518699064850807,5.912139892578125,8.197410583496094
4.804804804804805,0.20283812284469604,-0.2412545382976532,0.11716119945049286,1.0639904737472534,-0.10319610685110092,-0.5983771085739136,-2.983550786972046,-2.980053186416626,-2.9976606369018555,-2.7988672256469727,-2.9977498054504395,-2.9386820793151855,-1.4398630857467651,-5.088664531707764,-3.314653158187866,-1.958996057510376,-4.206202983856201,-4.951054096221924,-0.10992839932441711,0.4143003225326538,-0.1320526897907257,-0.7373824119567871,0.13880465924739838,1.0136510133743286,-0.7402231097221375,1.4823747873306274,-0.5013035535812378,-3.7320010662078857,0.6073036193847656,3.696758508682251,0.6529991030693054,8.666216850280762,3.5632355213165283,0.03659560903906822,5.892146587371826,8.04271411895752
4.814814814814815,0.18868674337863922,-0.29190778732299805,0.08386895060539246,1.0446364879608154,-0.14529016613960266,-0.6491854786872864,-2.984679937362671,-2.976426601409912,-2.999077558517456,-2.806270122528076,-2.99643874168396,-2.929553747177124,-1.4470274448394775,-5.072270393371582,-3.3189404010772705,-1.9961379766464233,-4.198939323425293,-4.912481784820557,-0.10333848744630814,0.5006926655769348,-0.09630092978477478,-0.7365537881851196,0.19764909148216248,1.0928899049758911,-0.6910960674285889,1.793178677558899,-0.355098694562912,-3.6889915466308594,0.8439502120018005,4.010599613189697,0.6637576818466187,8.593465805053711,3.5793557167053223,0.12900882959365845,5.863790512084961,7.787534236907959
4.824824824824825,0.17448590695858002,-0.34252405166625977,0.050416797399520874,1.0249141454696655,-0.1874019205570221,-0.6998292803764343,-2.9857444763183594,-2.9721012115478516,-3.0001327991485596,-2.813645362854004,-2.9946234226226807,-2.918854236602783,-1.4536975622177124,-5.052763938903809,-3.3217575550079346,-2.032837152481079,-4.189310073852539,-4.870776176452637,-0.09664266556501389,0.5862976908683777,-0.060424767434597015,-0.7347970604896545,0.2561650574207306,1.1694958209991455,-0.6415150165557861,2.1043221950531006,-0.2072567343711853,-3.643233299255371,1.0797314643859863,4.317803382873535,0.673950731754303,8.508984565734863,3.5846445560455322,0.22211948037147522,5.826596260070801,7.511175632476807
4.834834834834835,0.16023974120616913,-0.39310747385025024,0.01686878502368927,1.004832148551941,-0.22952915728092194,-0.7501291036605835,-2.986741781234741,-2.9670777320861816,-3.0009312629699707,-2.8209784030914307,-2.9923043251037598,-2.906684398651123,-1.4598701000213623,-5.0301408767700195,-3.3230772018432617,-2.0690648555755615,-4.177322864532471,-4.826188087463379,-0.0898488238453865,0.6709985136985779,-0.024569014087319374,-0.732104480266571,0.3142673075199127,1.243364691734314,-0.5917997360229492,2.4158735275268555,-0.053011152893304825,-3.595036506652832,1.3153958320617676,4.57379150390625,0.6833511590957642,8.412647247314453,3.5834872722625732,0.3159359395503998,5.781181812286377,7.275886535644531
4.844844844844845,0.14595328271389008,-0.4436623752117157,-0.016769133508205414,0.9843978881835938,-0.2716570198535919,-0.7998581528663635,-2.9876699447631836,-2.9613561630249023,-3.0013725757598877,-2.828258752822876,-2.9894859790802,-2.8934643268585205,-1.4655450582504272,-5.004397869110107,-3.322770118713379,-2.1048038005828857,-4.162975311279297,-4.779286861419678,-0.08296538144350052,0.7546746730804443,0.011362622492015362,-0.7284711599349976,0.3718567192554474,1.3152421712875366,-0.5419690608978271,2.727893829345703,0.11415242403745651,-3.5455164909362793,1.5510401725769043,4.796594142913818,0.6919491291046143,8.304337501525879,3.59493088722229,0.41005972027778625,5.723025798797607,7.084232807159424
4.854854854854855,0.13162977993488312,-0.4941917061805725,-0.05049867928028107,0.9636152386665344,-0.3137623965740204,-0.8489806056022644,-2.98852801322937,-2.95493745803833,-3.0014114379882812,-2.8354766368865967,-2.9861795902252197,-2.8792788982391357,-1.4707202911376953,-4.975529193878174,-3.3207907676696777,-2.1400396823883057,-4.146276473999023,-4.730172157287598,-0.07599947601556778,0.8372058272361755,0.04738176614046097,-0.7238948345184326,0.42880988121032715,1.3851631879806519,-0.492038756608963,3.0399789810180664,0.28150317072868347,-3.494616746902466,1.7853878736495972,5.016317367553711,0.6997352242469788,8.18331527709961,3.601027011871338,0.5042540431022644,5.655063629150391,6.88517427444458
4.864864864864865,0.11727318912744522,-0.5446984171867371,-0.08431340754032135,0.9424886107444763,-0.3558483123779297,-0.8974994421005249,-2.9893150329589844,-2.9478201866149902,-3.001047134399414,-2.842618227005005,-2.9823853969573975,-2.864156484603882,-1.4753949642181396,-4.943538665771484,-3.317138910293579,-2.1747593879699707,-4.127233028411865,-4.67888879776001,-0.06895972788333893,0.9184586405754089,0.08343111723661423,-0.7183767557144165,0.4850408434867859,1.4530551433563232,-0.44202569127082825,3.352177143096924,0.44708284735679626,-3.442265748977661,2.0194900035858154,5.228576183319092,0.7067006230354309,8.049549102783203,3.5991995334625244,0.5983119606971741,5.578879356384277,6.678764820098877
4.874874874874875,0.10288801044225693,-0.595181405544281,-0.11815952509641647,0.9210207462310791,-0.3978689908981323,-0.9454509615898132,-2.9900295734405518,-2.9399847984313965,-3.0002849102020264,-2.849674940109253,-2.978019952774048,-2.848125696182251,-1.479568362236023,-4.908426284790039,-3.311856985092163,-2.2089478969573975,-4.1058807373046875,-4.625513553619385,-0.061854489147663116,0.9982914924621582,0.11939628422260284,-0.7119168043136597,0.5403341054916382,1.5188454389572144,-0.39189043641090393,3.663027286529541,0.6081370115280151,-3.3886117935180664,2.244368553161621,5.435536861419678,0.7127511501312256,7.8843841552734375,3.5858261585235596,0.6924030780792236,5.4509406089782715,6.4651875495910645
4.884884884884885,0.08847939968109131,-0.645552933216095,-0.1519915610551834,0.8992171287536621,-0.43967074155807495,-0.992829442024231,-2.9906697273254395,-2.9308738708496094,-2.9991681575775146,-2.8566370010375977,-2.972726583480835,-2.8312201499938965,-1.483240008354187,-4.870209693908691,-3.3050005435943604,-2.242593288421631,-4.082342147827148,-4.570082664489746,-0.05469318851828575,1.0759650468826294,0.1552513986825943,-0.704515278339386,0.5941408276557922,1.5824623107910156,-0.34168002009391785,3.9730796813964844,0.757584810256958,-3.333648920059204,2.448683261871338,5.639157295227051,0.7179252505302429,7.6332011222839355,3.582937479019165,0.786443829536438,5.315709114074707,6.244624614715576
4.894894894894895,0.07405141741037369,-0.6957396268844604,-0.18568125367164612,0.8770800232887268,-0.4811285436153412,-1.0395734310150146,-2.9912354946136475,-2.920224189758301,-2.997743606567383,-2.863494396209717,-2.966702699661255,-2.8135175704956055,-1.4864084720611572,-4.828917503356934,-3.296708822250366,-2.275681495666504,-4.056939125061035,-4.512676239013672,-0.04748506471514702,1.1510239839553833,0.19096849858760834,-0.6961731910705566,0.6468568444252014,1.6438015699386597,-0.2914388179779053,4.272616386413574,0.8987871408462524,-3.277369260787964,2.6266043186187744,5.82818078994751,0.722260057926178,7.356438636779785,3.552029609680176,0.8803490400314331,5.216282367706299,6.00826358795166
4.904904904904905,0.059608545154333115,-0.7455365657806396,-0.21918252110481262,0.8546145558357239,-0.5222095251083374,-1.0855598449707031,-2.991725444793701,-2.9081978797912598,-2.995884656906128,-2.8702383041381836,-2.960016965866089,-2.795151948928833,-1.4890739917755127,-4.784881114959717,-3.287010431289673,-2.3082005977630615,-4.029767990112305,-4.4534220695495605,-0.0402369424700737,1.223508358001709,0.22634728252887726,-0.6868917942047119,0.6985498070716858,1.702721357345581,-0.24110358953475952,4.512919902801514,1.0386223793029785,-3.2199273109436035,2.8022382259368896,6.010471343994141,0.725727379322052,7.146881103515625,3.5162441730499268,0.9739422798156738,5.111315727233887,5.763119220733643
4.914914914914915,0.04515596479177475,-0.7947540283203125,-0.25248831510543823,0.8318313956260681,-0.5629066228866577,-1.1307779550552368,-2.992138147354126,-2.89517879486084,-2.9935970306396484,-2.876863956451416,-2.952686071395874,-2.776169776916504,-1.491235375404358,-4.738603115081787,-3.2759203910827637,-2.340113878250122,-4.000847816467285,-4.392359733581543,-0.032959066331386566,1.2941118478775024,0.2613481879234314,-0.6766537427902222,0.7491648197174072,1.7591562271118164,-0.19074746966362,4.733188152313232,1.1770964860916138,-3.1556379795074463,2.975555181503296,6.189312934875488,0.7283375859260559,6.958642482757568,3.4763476848602295,1.0720744132995605,5.000898361206055,5.511991500854492
4.924924924924925,0.030698632821440697,-0.8433715105056763,-0.2855703830718994,0.808748185634613,-0.6032108068466187,-1.1752222776412964,-2.992473602294922,-2.8812153339385986,-2.9908924102783203,-2.883361339569092,-2.944725751876831,-2.7566144466400146,-1.4928929805755615,-4.690135955810547,-3.263444662094116,-2.3713693618774414,-3.970205307006836,-4.329526901245117,-0.025658927857875824,1.3627941608428955,0.2959117293357849,-0.665431797504425,0.7986475229263306,1.8130489587783813,-0.14041376113891602,4.949555397033691,1.3153835535049438,-3.0894649028778076,3.14652419090271,6.36471700668335,0.7300964593887329,6.763029098510742,3.4289581775665283,1.170005202293396,4.885122776031494,5.255012035369873
4.934934934934935,0.016240525990724564,-0.8914175629615784,-0.31840258836746216,0.7853685617446899,-0.6431149244308472,-1.218887209892273,-2.9927308559417725,-2.8663339614868164,-2.9877822399139404,-2.8897225856781006,-2.9361534118652344,-2.736531972885132,-1.494046688079834,-4.639549732208252,-3.249591827392578,-2.4019577503204346,-3.937864065170288,-4.26495361328125,-0.018345294520258904,1.4294795989990234,0.3299814760684967,-0.653233528137207,0.8469445109367371,1.8643404245376587,-0.09012028574943542,5.157397747039795,1.452207088470459,-3.022010326385498,3.315119504928589,6.536689758300781,0.731002151966095,6.5601115226745605,3.3776767253875732,1.2671209573745728,4.764078617095947,4.992305278778076
4.944944944944945,0.0017858212813735008,-0.9389048218727112,-0.35097768902778625,0.7616960406303406,-0.6826112866401672,-1.2617629766464233,-2.9929096698760986,-2.8505656719207764,-2.9842746257781982,-2.895937919616699,-2.9269869327545166,-2.7159688472747803,-1.4946975708007812,-4.5868988037109375,-3.23437762260437,-2.4318645000457764,-3.9038469791412354,-4.198681831359863,-0.011027364991605282,1.4940993785858154,0.36351829767227173,-0.6400676965713501,0.8940047025680542,1.9129676818847656,-0.03988063707947731,5.361966133117676,1.5875391960144043,-2.9532718658447266,3.4813103675842285,6.703985691070557,0.7310471534729004,6.3502326011657715,3.3225653171539307,1.3633257150650024,4.637853622436523,4.722845554351807
4.954954954954955,-0.012660994194447994,-0.9858254790306091,-0.3832891881465912,0.7377343773841858,-0.7216929793357849,-1.3038409948349,-2.993008613586426,-2.8339412212371826,-2.980377435684204,-2.90199875831604,-2.9172451496124268,-2.6949734687805176,-1.494844913482666,-4.5322160720825195,-3.2178151607513428,-2.461075782775879,-3.868178129196167,-4.130754470825195,-0.0037132492288947105,1.5565849542617798,0.39648470282554626,-0.6259438395500183,0.9397751092910767,1.9588711261749268,0.010287555865943432,5.563234329223633,1.7213467359542847,-2.882936954498291,3.645050287246704,6.867855548858643,0.7302347421646118,6.1334733963012695,3.2636845111846924,1.4585909843444824,4.506501197814941,4.447998046875
4.964964964964965,-0.02709580399096012,-1.0321274995803833,-0.4153294861316681,0.7134813070297241,-0.7603495121002197,-1.3451151847839355,-2.993028402328491,-2.8165314197540283,-2.9760987758636475,-2.907888174057007,-2.906949520111084,-2.6735939979553223,-1.4944915771484375,-4.4755730628967285,-3.199922561645508,-2.4895787239074707,-3.830883264541626,-4.061202049255371,0.003588719991967082,1.6168386936187744,0.4288439452648163,-0.6108726859092712,0.984204113483429,2.0019969940185547,0.06036835536360741,5.751117706298828,1.8535994291305542,-2.8119354248046875,3.806143283843994,7.028316020965576,0.7285676002502441,5.901995658874512,3.201099157333374,1.5524648427963257,4.3698530197143555,4.167891025543213
4.974974974974975,-0.041513461619615555,-1.0776841640472412,-0.44709137082099915,0.6889410614967346,-0.7985744476318359,-1.3855698108673096,-2.9929699897766113,-2.7984719276428223,-2.9714488983154297,-2.9135935306549072,-2.8961198329925537,-2.6518828868865967,-1.4936370849609375,-4.417099475860596,-3.1807122230529785,-2.517364978790283,-3.79198956489563,-3.9901463985443115,0.010869798250496387,1.6747149229049683,0.46055737137794495,-0.594868004322052,1.0272414684295654,2.0422914028167725,0.11034397780895233,5.931547164916992,1.984266996383667,-2.7397992610931396,3.964745044708252,7.162445545196533,0.726047694683075,5.661215305328369,3.134875535964966,1.6451098918914795,4.228310585021973,3.8824520111083984
4.984984984984985,-0.05591091513633728,-1.1224827766418457,-0.47856879234313965,0.664125919342041,-0.8363584280014038,-1.4251738786697388,-2.9928317070007324,-2.7798094749450684,-2.9664363861083984,-2.91913104057312,-2.8847780227661133,-2.6299021244049072,-1.492282748222351,-4.356836318969727,-3.160202980041504,-2.5443718433380127,-3.7515196800231934,-3.9178366661071777,0.01812073402106762,1.7301530838012695,0.4915897250175476,-0.577980101108551,1.06883704662323,2.0797080993652344,0.16020111739635468,6.1085615158081055,2.113320827484131,-2.6510791778564453,4.120826244354248,7.2851338386535645,0.7226781249046326,5.414538383483887,3.0650815963745117,1.7247103452682495,4.081966876983643,3.5927655696868896
4.994994994994995,-0.07028374075889587,-1.1665173768997192,-0.5097540616989136,0.6390676498413086,-0.8736950159072876,-1.4639475345611572,-2.9926133155822754,-2.7605879306793213,-2.961071729660034,-2.9245588779449463,-2.872946262359619,-2.6076860427856445,-1.4904299974441528,-4.2948198318481445,-3.138411045074463,-2.5704243183135986,-3.709500312805176,-3.844350814819336,0.025334585458040237,1.7830926179885864,0.5219066143035889,-0.5603582262992859,1.1089444160461426,2.1142094135284424,0.20992228388786316,6.282176494598389,2.2407329082489014,-2.5541274547576904,4.274357795715332,7.394192695617676,0.7184609770774841,5.162098407745361,2.991783857345581,1.7959492206573486,3.9309167861938477,3.3003854751586914
5.005005005005005,-0.08462780714035034,-1.209782361984253,-0.5406402945518494,0.613767147064209,-0.9105757474899292,-1.5019567012786865,-2.992316246032715,-2.7408502101898193,-2.955364942550659,-2.9298722743988037,-2.860647678375244,-2.5852468013763428,-1.4880801439285278,-4.231081962585449,-3.1153509616851807,-2.595498561859131,-3.6659586429595947,-3.769826889038086,0.032500918954610825,1.8334767818450928,0.5514719486236572,-0.5420328974723816,1.1475157737731934,2.1457669734954834,0.2595197260379791,6.452404975891113,2.3664755821228027,-2.455895185470581,4.424459457397461,7.495242595672607,0.7133916616439819,4.904025554656982,2.915053129196167,1.865121603012085,3.774690866470337,3.004786729812622
5.015015015015015,-0.09893864393234253,-1.2522684335708618,-0.5712217092514038,0.5882287621498108,-0.946928083896637,-1.5392050743103027,-2.991941213607788,-2.720642566680908,-2.949326753616333,-2.935063362121582,-2.8479552268981934,-2.5626273155212402,-1.485235571861267,-4.165663719177246,-3.0910394191741943,-2.6195857524871826,-3.620962619781494,-3.6943116188049316,0.03961309418082237,1.8812446594238281,0.5802532434463501,-0.5230262279510498,1.1844782829284668,2.1743509769439697,0.30894625186920166,6.61802339553833,2.4905214309692383,-2.3564071655273438,4.565389156341553,7.592347145080566,0.7074156999588013,4.639326095581055,2.834961175918579,1.9321496486663818,3.609821319580078,2.705643892288208
5.025025025025025,-0.11321203410625458,-1.2939664125442505,-0.6015033721923828,0.5624537467956543,-0.9827038645744324,-1.5756869316101074,-2.9914870262145996,-2.700014352798462,-2.9429633617401123,-2.940124750137329,-2.8349270820617676,-2.539926767349243,-1.481896162033081,-4.098604202270508,-3.065516233444214,-2.642669439315796,-3.574570417404175,-3.6178693771362305,0.04666025564074516,1.9263355731964111,0.6082181334495544,-0.5033597946166992,1.219770073890686,2.199838638305664,0.3581801950931549,6.780239105224609,2.6086392402648926,-2.2556769847869873,4.703681945800781,7.674686908721924,0.7005940675735474,4.369316101074219,2.7520878314971924,1.9969526529312134,3.440903902053833,2.364387273788452
5.035035035035035,-0.12744322419166565,-1.3348712921142578,-0.6314975619316101,0.5364438891410828,-1.017905592918396,-1.6113818883895874,-2.9909567832946777,-2.679009199142456,-2.9362757205963135,-2.94504714012146,-2.8215854167938232,-2.5174825191497803,-1.4780651330947876,-4.029938220977783,-3.0388236045837402,-2.6647393703460693,-3.5268173217773438,-3.5407156944274902,0.05363590270280838,1.9686983823776245,0.6353380084037781,-0.4830560088157654,1.253350853919983,2.2217061519622803,0.40721186995506287,6.9390764236450195,2.7244696617126465,-2.1537275314331055,4.835094451904297,7.740997314453125,0.6929486393928528,4.094132900238037,2.666065216064453,2.059455156326294,3.2685728073120117,2.0229854583740234
5.045045045045045,-0.14162738621234894,-1.3749659061431885,-0.6611987352371216,0.5102022886276245,-1.0525692701339722,-1.646399974822998,-2.9903488159179688,-2.6576809883117676,-2.929274082183838,-2.949824810028076,-2.8079354763031006,-2.494938373565674,-1.47374427318573,-3.9597837924957275,-3.0109803676605225,-2.685781478881836,-3.477794647216797,-3.4629101753234863,0.06053028255701065,2.008279800415039,0.6615815758705139,-0.4621388912200928,1.2851927280426025,2.2403862476348877,0.45602813363075256,7.07179594039917,2.838355302810669,-2.05057692527771,4.959081172943115,7.803784370422363,0.6844888925552368,3.8137366771698,2.576925039291382,2.1195783615112305,3.0926613807678223,1.7095324993133545
5.055055055055055,-0.15576130151748657,-1.4142210483551025,-0.6906002759933472,0.4837312698364258,-1.086694359779358,-1.6807496547698975,-2.9896647930145264,-2.636089324951172,-2.9219729900360107,-2.9544479846954346,-2.794001579284668,-2.4722838401794434,-1.468936562538147,-3.88838529586792,-2.982008457183838,-2.7057862281799316,-3.4275500774383545,-3.3845033645629883,0.06733598560094833,2.045034408569336,0.6869160532951355,-0.4406314492225647,1.3152521848678589,2.255934000015259,0.5046145915985107,7.19357442855835,2.950167179107666,-1.946246862411499,5.079718589782715,7.8617424964904785,0.6752225160598755,3.529177665710449,2.484588384628296,2.177246570587158,2.9128482341766357,1.3970638513565063
5.065065065065065,-0.16983972489833832,-1.4526726007461548,-0.7196975350379944,0.45703908801078796,-1.1202785968780518,-1.714436411857605,-2.9889063835144043,-2.6142590045928955,-2.914384603500366,-2.958906888961792,-2.779810905456543,-2.4495387077331543,-1.4636434316635132,-3.815844774246216,-2.9519262313842773,-2.7247352600097656,-3.376110792160034,-3.3055384159088135,0.07404522597789764,2.078927755355835,0.7113113403320312,-0.41856276988983154,1.3434942960739136,2.2683608531951904,0.5529558062553406,7.298803329467773,3.059978723526001,-1.8385409116744995,5.197361469268799,7.912125587463379,0.665160059928894,3.242344617843628,2.3892910480499268,2.2312591075897217,2.7295708656311035,1.0880385637283325
5.075075075075075,-0.18385975062847137,-1.490373134613037,-0.7484840154647827,0.4301575720310211,-1.153306245803833,-1.7474515438079834,-2.988075017929077,-2.5922069549560547,-2.906522274017334,-2.963168144226074,-2.7653956413269043,-2.4267213344573975,-1.457868218421936,-3.7422804832458496,-2.920755624771118,-2.742584705352783,-3.3236002922058105,-3.2261712551116943,0.08064960688352585,2.1099321842193604,0.7347387671470642,-0.39597341418266296,1.369887113571167,2.2777469158172607,0.6010390520095825,7.399229049682617,3.167766571044922,-1.727860689163208,5.293759822845459,7.944934844970703,0.6543103456497192,2.951979637145996,2.2911183834075928,2.2817063331604004,2.543198823928833,0.787527322769165
5.085085085085085,-0.1978159248828888,-1.5273222923278809,-0.7769560217857361,0.40309223532676697,-1.1857619285583496,-1.7797870635986328,-2.987170934677124,-2.569979429244995,-2.8983993530273438,-2.9672229290008545,-2.750788450241089,-2.403862476348877,-1.4516122341156006,-3.667729616165161,-2.8885157108306885,-2.7593226432800293,-3.270143508911133,-3.146495819091797,0.08714164048433304,2.138012409210205,0.7571699619293213,-0.3728930354118347,1.3943995237350464,2.2841341495513916,0.6488455533981323,7.495754241943359,3.273510456085205,-1.6160799264907837,5.386662483215332,7.973985195159912,0.6426737308502197,2.6581337451934814,2.1901543140411377,2.329434394836426,2.3540894985198975,0.4893277883529663
5.095095095095095,-0.21170450747013092,-1.5635113716125488,-0.8051061630249023,0.3758467435836792,-1.2176433801651,-1.8114490509033203,-2.986196517944336,-2.54768967628479,-2.8900294303894043,-2.9710638523101807,-2.7360177040100098,-2.38098406791687,-1.4448792934417725,-3.5922622680664062,-2.8552281856536865,-2.7749338150024414,-3.215771436691284,-3.0665459632873535,0.09351333975791931,2.1630263328552246,0.7785756587982178,-0.3493489921092987,1.4170055389404297,2.2875518798828125,0.6963663101196289,7.5761590003967285,3.377188205718994,-1.503229022026062,5.476566314697266,7.999892234802246,0.6302745342254639,2.317234754562378,2.0864851474761963,2.374382257461548,2.1623871326446533,0.19357991218566895
5.105105105105105,-0.22552120685577393,-1.598927617073059,-0.8329074382781982,0.34842580556869507,-1.248948335647583,-1.8424445390701294,-2.9851529598236084,-2.525644540786743,-2.8814430236816406,-2.974684953689575,-2.7211148738861084,-2.3581066131591797,-1.4376718997955322,-3.516094446182251,-2.820927381515503,-2.7894110679626465,-3.160517454147339,-2.9863522052764893,0.09975637495517731,2.1844897270202637,0.7989252805709839,-0.32537275552749634,1.4376740455627441,2.288017988204956,0.7435873746871948,7.64263391494751,3.4756832122802734,-1.3888802528381348,5.560832500457764,8.022732734680176,0.6171267032623291,1.986870527267456,1.9788854122161865,2.4155445098876953,1.9587655067443848,-0.0995439738035202
5.115115115115115,-0.23926173150539398,-1.6336771249771118,-0.8603165149688721,0.32084158062934875,-1.2796489000320435,-1.872779369354248,-2.984041213989258,-2.503488063812256,-2.872682571411133,-2.9780795574188232,-2.7063276767730713,-2.3352489471435547,-1.429993748664856,-3.4392733573913574,-2.7856533527374268,-2.8027350902557373,-3.1045103073120117,-2.905945062637329,0.10586508363485336,2.20283579826355,0.8181836009025574,-0.3010014295578003,1.4560356140136719,2.2855677604675293,0.790571928024292,7.705410480499268,3.5716471672058105,-1.2733206748962402,5.629608154296875,8.042570114135742,0.6030225157737732,1.6790943145751953,1.8687336444854736,2.4534647464752197,1.7193171977996826,-0.3898801803588867
5.125125125125125,-0.2529166340827942,-1.667765736579895,-0.8873285055160522,0.29309898614883423,-1.3097971677780151,-1.902461290359497,-2.982865333557129,-2.48122239112854,-2.8637638092041016,-2.98124098777771,-2.691524028778076,-2.3124306201934814,-1.4218461513519287,-3.361849784851074,-2.7494332790374756,-2.81489896774292,-3.0478196144104004,-2.8253540992736816,0.11182552576065063,2.2181060314178467,0.8363276124000549,-0.27626562118530273,1.472225308418274,2.2802226543426514,0.8373767137527466,7.763458728790283,3.6651086807250977,-1.1568245887756348,5.6969146728515625,8.059481620788574,0.5877819061279297,1.3722525835037231,1.7560356855392456,2.488375425338745,1.5153388977050781,-0.6772676706314087
5.135135135135135,-0.2664799988269806,-1.7011966705322266,-0.9139366745948792,0.2652011513710022,-1.3394227027893066,-1.9314789772033691,-2.9816291332244873,-2.4588675498962402,-2.854703426361084,-2.984163761138916,-2.6766088008880615,-2.2897510528564453,-1.4132318496704102,-3.283869743347168,-2.712301254272461,-2.8258914947509766,-2.9904701709747314,-2.7446815967559814,0.11762689054012299,2.230314254760742,0.8533322811126709,-0.2511957585811615,1.4863702058792114,2.272124767303467,0.8833537697792053,7.8139848709106445,3.750929355621338,-1.039418339729309,5.761446475982666,8.057906150817871,0.5701145529747009,1.0687941312789917,1.6413174867630005,2.5202136039733887,1.3110249042510986,-0.9391422271728516
5.145145145145145,-0.2799445390701294,-1.7339646816253662,-0.940125048160553,0.23714977502822876,-1.3685243129730225,-1.9598188400268555,-2.980358839035034,-2.4364402294158936,-2.8455209732055664,-2.986842632293701,-2.6615982055664062,-2.2673351764678955,-1.404166340827942,-3.2054808139801025,-2.67436146736145,-2.8357045650482178,-2.9324913024902344,-2.664048194885254,0.12322385609149933,2.2395334243774414,0.8691795468330383,-0.22582265734672546,1.4984707832336426,2.2614352703094482,0.9279642701148987,7.847500324249268,3.8292369842529297,-0.9211320877075195,5.822193145751953,8.052656173706055,0.548160970211029,0.7735698819160461,1.524854302406311,2.5489182472229004,1.106764554977417,-1.1959859132766724
5.155155155155155,-0.2933059632778168,-1.7660597562789917,-0.9658759236335754,0.20894894003868103,-1.3970996141433716,-1.9874777793884277,-2.9790658950805664,-2.4139719009399414,-2.8363308906555176,-2.989272356033325,-2.6465091705322266,-2.245183229446411,-1.3946559429168701,-3.126776933670044,-2.6356914043426514,-2.844329595565796,-2.8739218711853027,-2.5835342407226562,0.12859848141670227,2.2458081245422363,0.8837026953697205,-0.2001781463623047,1.5085289478302002,2.248185157775879,0.9721747040748596,7.877135753631592,3.8965444564819336,-0.8019888401031494,5.879912376403809,8.012852668762207,0.5254306793212891,0.4805915653705597,1.3750501871109009,2.5744330883026123,0.9026890397071838,-1.4546985626220703
5.165165165165165,-0.3065624535083771,-1.7974879741668701,-0.991192102432251,0.1806017905473709,-1.4251495599746704,-2.014346122741699,-2.9777393341064453,-2.3914849758148193,-2.8271827697753906,-2.9914488792419434,-2.631356716156006,-2.2230710983276367,-1.3847047090530396,-3.0477945804595947,-2.5963592529296875,-2.851757526397705,-2.814793348312378,-2.503847360610962,0.13375665247440338,2.249161720275879,0.8968055248260498,-0.17429475486278534,1.5165460109710693,2.2322885990142822,1.0161155462265015,7.903658390045166,3.962204694747925,-0.6820212006568909,5.9318132400512695,7.908979415893555,0.5057618618011475,0.18999280035495758,1.2465620040893555,2.5966978073120117,0.7006338238716125,-1.7204415798187256
5.175175175175175,-0.3197168707847595,-1.8282550573349,-1.0161091089248657,0.15211139619350433,-1.4526703357696533,-2.0403974056243896,-2.9763576984405518,-2.368997812271118,-2.8179380893707275,-2.9933667182922363,-2.616147518157959,-2.200951099395752,-1.374314785003662,-2.9685611724853516,-2.5563771724700928,-2.857980966567993,-2.7552003860473633,-2.425197124481201,0.13872182369232178,2.249619960784912,0.9086589813232422,-0.14820511639118195,1.5225681066513062,2.213757276535034,1.0596672296524048,7.9271416664123535,4.025947093963623,-0.5613859295845032,5.974737644195557,7.805749893188477,0.4862331449985504,-0.09805799275636673,1.121651291847229,2.6154894828796387,0.5027017593383789,-1.9815905094146729
5.185185185185185,-0.3327653110027313,-1.8583685159683228,-1.040626049041748,0.12348288297653198,-1.4796605110168457,-2.0656440258026123,-2.9749231338500977,-2.346529722213745,-2.808605670928955,-2.995021343231201,-2.6008968353271484,-2.1788530349731445,-1.3634918928146362,-2.889106273651123,-2.515767812728882,-2.862992525100708,-2.69519305229187,-2.3475801944732666,0.14348915219306946,2.247209072113037,0.9192582368850708,-0.12194579839706421,1.526613712310791,2.1926355361938477,1.1027913093566895,7.947652339935303,4.087629795074463,-0.4398495554924011,6.013892650604248,7.702060699462891,0.46613773703575134,-0.3833955228328705,0.9961078763008118,2.6307175159454346,0.30580100417137146,-2.2374000549316406
5.195195195195195,-0.3457041382789612,-1.8878331184387207,-1.0647425651550293,0.0947217270731926,-1.5061116218566895,-2.0900890827178955,-2.9734368324279785,-2.324101209640503,-2.7991943359375,-2.996408700942993,-2.585630178451538,-2.156810998916626,-1.3522390127182007,-2.8094611167907715,-2.4745516777038574,-2.866783618927002,-2.634814500808716,-2.271010160446167,0.1480519026517868,2.2419545650482178,0.928598165512085,-0.09555134922266006,1.5286941528320312,2.16898512840271,1.1454781293869019,7.965163230895996,4.147273063659668,-0.3175487518310547,6.049744606018066,7.597282886505127,0.4454980790615082,-0.6658046245574951,0.870055079460144,2.6424856185913086,0.11014807969331741,-2.4872100353240967
5.205205205205205,-0.3585297167301178,-1.9166401624679565,-1.088456392288208,0.06583212316036224,-1.532025933265686,-2.1137430667877197,-2.971900463104248,-2.301800012588501,-2.7897143363952637,-2.997525453567505,-2.570362091064453,-2.134854316711426,-1.3405616283416748,-2.7297255992889404,-2.4327480792999268,-2.869349241256714,-2.574089527130127,-2.1954829692840576,0.152406245470047,2.233987808227539,0.9366750717163086,-0.06905794143676758,1.5288234949111938,2.142860174179077,1.1877168416976929,7.96506404876709,4.2045979499816895,-0.1957964301109314,6.083170413970947,7.493592262268066,0.4243394732475281,-0.923544704914093,0.7436716556549072,2.6493358612060547,-0.08417575061321259,-2.731980800628662
5.215215215215215,-0.3712384104728699,-1.9447749853134155,-1.1117634773254395,0.036849550902843475,-1.5574041604995728,-2.136615753173828,-2.9703168869018555,-2.2797510623931885,-2.7801764011383057,-2.99837064743042,-2.555107355117798,-2.1130101680755615,-1.3284637928009033,-2.6500167846679688,-2.390385627746582,-2.8707127571105957,-2.5130412578582764,-2.120988368988037,0.15654559433460236,2.223475694656372,0.943485677242279,-0.042538031935691833,1.5270143747329712,2.1143102645874023,1.2294988632202148,7.960904121398926,4.259457588195801,-0.0764821246266365,6.113938808441162,7.3910698890686035,0.40268638730049133,-1.1761362552642822,0.6171507835388184,2.648897647857666,-0.2769145965576172,-2.9716274738311768
5.225225225225225,-0.38382673263549805,-1.9722418785095215,-1.1346629858016968,0.007800971157848835,-1.582244634628296,-2.158719301223755,-2.9686875343322754,-2.2579731941223145,-2.7705912590026855,-2.998961925506592,-2.5398807525634766,-2.0913033485412598,-1.315948724746704,-2.570378541946411,-2.3474836349487305,-2.8709042072296143,-2.451709032058716,-2.0475127696990967,0.16046574711799622,2.2104499340057373,0.9490302205085754,-0.015997542068362236,1.5232893228530884,2.0833873748779297,1.2708131074905396,7.936386585235596,4.3123393058776855,0.034590378403663635,6.140178680419922,7.289793491363525,0.3805646598339081,-1.4281635284423828,0.49053746461868286,2.6597707271575928,-0.46705248951911926,-3.2060768604278564
5.235235235235235,-0.39629143476486206,-1.9989418983459473,-1.157152771949768,-0.021269455552101135,-1.6065443754196167,-2.1800622940063477,-2.967015027999878,-2.2362706661224365,-2.7609663009643555,-2.9993832111358643,-2.52469801902771,-2.069761276245117,-1.3030234575271606,-2.491443157196045,-2.3040707111358643,-2.8700342178344727,-2.3901262283325195,-1.9750452041625977,0.1641625612974167,2.194843053817749,0.9533114433288574,0.010723024606704712,1.5176712274551392,2.050144910812378,1.3116520643234253,7.835262775421143,4.3600382804870605,0.1393004059791565,6.163074016571045,7.189838886260986,0.3579998314380646,-1.689547061920166,0.3655925691127777,2.678647518157959,-0.653363049030304,-3.4352524280548096
5.245245245245245,-0.4086284935474396,-2.0248334407806396,-1.1792279481887817,-0.05034303292632103,-1.6302977800369263,-2.200655937194824,-2.9653007984161377,-2.2145607471466064,-2.7513082027435303,-2.999614953994751,-2.5096371173858643,-2.048410654067993,-1.2896922826766968,-2.4135186672210693,-2.260209321975708,-2.868116617202759,-2.328362226486206,-1.9035725593566895,0.16763156652450562,2.176643133163452,0.9563525915145874,0.03758098930120468,1.5102651119232178,2.014632225036621,1.3520047664642334,7.734729766845703,4.403458118438721,0.24355939030647278,6.17720365524292,7.090920448303223,0.33501917123794556,-1.9464449882507324,0.2420874834060669,2.6817376613616943,-0.8260384798049927,-3.659237861633301
5.255255255255255,-0.420835018157959,-2.0499267578125,-1.2008875608444214,-0.07938637584447861,-1.6535009145736694,-2.2205092906951904,-2.9635486602783203,-2.1928722858428955,-2.7416255474090576,-2.999505043029785,-2.4947526454925537,-2.027282476425171,-1.2759588956832886,-2.3365981578826904,-2.2159223556518555,-2.8651583194732666,-2.2664685249328613,-1.833083152770996,0.17086826264858246,2.1558938026428223,0.9581589102745056,0.06438092142343521,1.501141905784607,1.976906418800354,1.3918638229370117,7.633711814880371,4.444988250732422,0.3474310636520386,6.189177989959717,6.993405342102051,0.3116486966609955,-2.1981236934661865,0.1189575046300888,2.6721789836883545,-0.9965589642524719,-3.87785005569458
5.265265265265265,-0.43290647864341736,-2.0742273330688477,-1.2221308946609497,-0.10835573822259903,-1.6761560440063477,-2.2396326065063477,-2.961759090423584,-2.1712379455566406,-2.7319283485412598,-2.9990949630737305,-2.480056047439575,-2.006401538848877,-1.2618327140808105,-2.2606983184814453,-2.1712288856506348,-2.8611578941345215,-2.204465627670288,-1.7635632753372192,0.17386935651302338,2.1326565742492676,0.9587358832359314,0.0910184308886528,1.4903233051300049,1.9370189905166626,1.4301396608352661,7.531582355499268,4.484517574310303,0.45202478766441345,6.199059963226318,6.897500038146973,0.28799596428871155,-2.4439380168914795,-0.0036729173734784126,2.6496834754943848,-1.1648210287094116,-4.090961933135986
5.275275275275275,-0.44483745098114014,-2.097743272781372,-1.242950439453125,-0.13721433281898499,-1.6982640027999878,-2.2580344676971436,-2.9599359035491943,-2.1496880054473877,-2.722231149673462,-2.9984288215637207,-2.465561866760254,-1.9857927560806274,-1.2473318576812744,-2.1858158111572266,-2.126160144805908,-2.856107234954834,-2.1423728466033936,-1.6949938535690308,0.176632821559906,2.1069839000701904,0.9580898284912109,0.1174214631319046,1.4778296947479248,1.8950245380401611,1.467049241065979,7.430488109588623,4.519916534423828,0.5590775609016418,6.206906318664551,6.80316686630249,0.2640831768512726,-2.684817314147949,-0.12515926361083984,2.628406047821045,-1.330722689628601,-4.298834800720215
5.285285285285285,-0.45662394165992737,-2.1204850673675537,-1.2633404731750488,-0.1659616380929947,-1.7198277711868286,-2.27573561668396,-2.958081007003784,-2.128248691558838,-2.7125468254089355,-2.997425079345703,-2.4512832164764404,-1.9655412435531616,-1.2324638366699219,-2.1119396686553955,-2.0807487964630127,-2.8499345779418945,-2.0802135467529297,-1.627373456954956,0.17915531992912292,2.0789246559143066,0.956232488155365,0.1436728984117508,1.4636917114257812,1.850939154624939,1.5034489631652832,7.330502986907959,4.553356647491455,0.67403644323349,6.212185382843018,6.70811128616333,0.2398786097764969,-2.920680284500122,-0.2457732856273651,2.6161346435546875,-1.4938985109329224,-4.508752822875977
5.295295295295295,-0.46826326847076416,-2.142462968826294,-1.2833001613616943,-0.1945924609899521,-1.7408379316329956,-2.2927541732788086,-2.956197738647461,-2.106945276260376,-2.7028841972351074,-2.996056318283081,-2.4372196197509766,-1.9457212686538696,-1.217235803604126,-2.0390591621398926,-2.0350098609924316,-2.842616319656372,-2.018063545227051,-1.5606940984725952,0.1814340204000473,2.048529624938965,0.9531720280647278,0.16978424787521362,1.4479269981384277,1.8047820329666138,1.539332628250122,7.231709003448486,4.585066318511963,0.7880846261978149,6.192110538482666,6.614925384521484,0.21541166305541992,-3.15144944190979,-0.365474134683609,2.6005210876464844,-1.657729148864746,-4.712762832641602
5.305305305305305,-0.4797517657279968,-2.163687229156494,-1.3028292655944824,-0.22309893369674683,-1.7612242698669434,-2.3090977668762207,-2.9542877674102783,-2.0858030319213867,-2.6932523250579834,-2.994326114654541,-2.4232420921325684,-1.9263523817062378,-1.2016493082046509,-1.967160701751709,-1.98896324634552,-2.8341610431671143,-1.9563547372817993,-1.4949383735656738,0.1834670454263687,2.0158517360687256,0.9489198327064514,0.19572244584560394,1.4304959774017334,1.7566123008728027,1.5746954679489136,7.13417911529541,4.615079402923584,0.901188313961029,6.137618541717529,6.523662090301514,0.1907094269990921,-3.377048969268799,-0.4841640591621399,2.58158802986145,-1.8246532678604126,-4.91080904006958
5.315315315315315,-0.49108582735061646,-2.1841683387756348,-1.3219269514083862,-0.2514733672142029,-1.780975580215454,-2.324772834777832,-2.9523539543151855,-2.064847469329834,-2.683662176132202,-2.9922409057617188,-2.409330129623413,-1.90745210647583,-1.1857129335403442,-1.8962323665618896,-1.9426246881484985,-2.8245790004730225,-1.8951902389526367,-1.4300878047943115,0.18525150418281555,1.9809396266937256,0.9434846639633179,0.2214556634426117,1.4114089012145996,1.7064905166625977,1.6095067262649536,7.037693977355957,4.642609119415283,1.013313889503479,6.083313941955566,6.434377670288086,0.16578935086727142,-3.5975329875946045,-0.6002984642982483,2.5593597888946533,-1.9884312152862549,-5.102842330932617
5.325325325325325,-0.5022628307342529,-2.2039144039154053,-1.340588092803955,-0.27968651056289673,-1.800095796585083,-2.3397879600524902,-2.9503982067108154,-2.044111490249634,-2.6741626262664795,-2.989818572998047,-2.3955042362213135,-1.8890380859375,-1.169429898262024,-1.8262642621994019,-1.8960412740707397,-2.8138675689697266,-1.8345681428909302,-1.3661203384399414,0.18678535521030426,1.94384765625,0.9369324445724487,0.2469176948070526,1.390697956085205,1.6544768810272217,1.6437565088272095,6.942494869232178,4.664792537689209,1.1273032426834106,6.029270648956299,6.346899032592773,0.1406775861978531,-3.8127670288085938,-0.7086577415466309,2.5254032611846924,-2.1489789485931396,-5.288668155670166
5.335335335335335,-0.5132786631584167,-2.222935676574707,-1.3588085174560547,-0.3076910078525543,-1.8185908794403076,-2.3541486263275146,-2.9484243392944336,-2.023618698120117,-2.6647839546203613,-2.9871065616607666,-2.381781578063965,-1.871129035949707,-1.1528080701828003,-1.757243037223816,-1.8492432832717896,-2.8020129203796387,-1.7744865417480469,-1.30301833152771,0.18806719779968262,1.9046292304992676,0.9293020963668823,0.27199625968933105,1.3683990240097046,1.6006338596343994,1.677176594734192,6.848848819732666,4.685492515563965,1.241332769393921,5.975555419921875,6.261298656463623,0.11544165015220642,-4.022604942321777,-0.8157321810722351,2.484900951385498,-2.3062124252319336,-5.468226909637451
5.345345345345345,-0.5241292119026184,-2.241241216659546,-1.376588225364685,-0.33547738194465637,-1.8364644050598145,-2.367859125137329,-2.9464335441589355,-2.003392219543457,-2.6555335521698,-2.9841134548187256,-2.3681793212890625,-1.8537423610687256,-1.135855793952942,-1.6891489028930664,-1.8022444248199463,-2.789020538330078,-1.714939832687378,-1.2407644987106323,0.18909601867198944,1.8633360862731934,0.9206066131591797,0.29665395617485046,1.3445408344268799,1.5450257062911987,1.7099015712738037,6.7568159103393555,4.7048540115356445,1.3541678190231323,5.922240257263184,6.17785120010376,0.09010197967290878,-4.226988315582275,-0.9214373826980591,2.4414899349212646,-2.4600558280944824,-5.641602039337158
5.355355355355355,-0.5348111987113953,-2.258845329284668,-1.3939265012741089,-0.3630446195602417,-1.8537213802337646,-2.3809292316436768,-2.9444286823272705,-1.9834916591644287,-2.6464200019836426,-2.9808435440063477,-2.354715585708618,-1.83689284324646,-1.1185787916183472,-1.6219768524169922,-1.755059838294983,-2.7749147415161133,-1.655924916267395,-1.179334282875061,0.18987023830413818,1.820000410079956,0.9108604192733765,0.3208644390106201,1.31916081905365,1.4877129793167114,1.7420740127563477,6.664481163024902,4.722818851470947,1.4636470079421997,5.869384765625,6.096603870391846,0.0646766945719719,-4.432025909423828,-1.0253700017929077,2.395479202270508,-2.610429048538208,-5.808757781982422
5.365365365365365,-0.545321524143219,-2.275770425796509,-1.410826563835144,-0.39040037989616394,-1.8703670501708984,-2.393362522125244,-2.942413806915283,-1.964013695716858,-2.6374716758728027,-2.9772956371307373,-2.341407537460327,-1.8205958604812622,-1.1009818315505981,-1.5557245016098022,-1.7076878547668457,-2.7597262859344482,-1.597435712814331,-1.1187059879302979,0.19039040803909302,1.7746267318725586,0.9000914692878723,0.34460189938545227,1.2922941446304321,1.428758978843689,1.7736976146697998,6.573423862457275,4.7420125007629395,1.5708545446395874,5.817054748535156,6.017602920532227,0.03920251503586769,-4.632927894592285,-1.1261907815933228,2.346784830093384,-2.7572638988494873,-5.969656467437744
5.375375375375375,-0.5556575655937195,-2.2920243740081787,-1.4272899627685547,-0.41754150390625,-1.8864058256149292,-2.4051647186279297,-2.9403910636901855,-1.944977879524231,-2.628708600997925,-2.9734747409820557,-2.3282713890075684,-1.804868221282959,-1.0830717086791992,-1.4903737306594849,-1.6601306200027466,-2.743471384048462,-1.5394686460494995,-1.0588575601577759,0.19065532088279724,1.7272708415985107,0.8883203268051147,0.3678370714187622,1.2639737129211426,1.3682246208190918,1.8047670125961304,6.484231472015381,4.760044574737549,1.6766606569290161,5.765137195587158,5.940895080566406,0.013709094375371933,-4.827971935272217,-1.2252914905548096,2.295353651046753,-2.9005401134490967,-6.124258041381836
5.385385385385385,-0.5658160448074341,-2.307615041732788,-1.4433176517486572,-0.44446054100990295,-1.9018422365188599,-2.4163427352905273,-2.9383604526519775,-1.9264039993286133,-2.620138168334961,-2.969388723373413,-2.315328598022461,-1.7897218465805054,-1.0648564100265503,-1.4259065389633179,-1.6123976707458496,-2.726163864135742,-1.4820183515548706,-0.9997647404670715,0.19066594541072845,1.677992820739746,0.8755672574043274,0.3905445635318756,1.2342374324798584,1.3061741590499878,1.8345253467559814,6.3969597816467285,4.777003288269043,1.7810380458831787,5.713823318481445,5.866524696350098,-0.011465651914477348,-5.017104148864746,-1.32254958152771,2.2412397861480713,-3.040148973464966,-6.272536277770996
5.395395395395395,-0.5757931470870972,-2.3225481510162354,-1.458907961845398,-0.471154123544693,-1.9166797399520874,-2.426906108856201,-2.936326742172241,-1.9083080291748047,-2.611769914627075,-2.9650442600250244,-2.302595376968384,-1.7751654386520386,-1.0463478565216064,-1.3623031377792358,-1.5645010471343994,-2.7078208923339844,-1.4250783920288086,-0.9414137005805969,0.19042634963989258,1.626850962638855,0.8618499040603638,0.4126974940299988,1.2031241655349731,1.2426759004592896,1.8634488582611084,6.311413288116455,4.792866230010986,1.8839625120162964,5.663258075714111,5.790966033935547,-0.0364808589220047,-5.200118541717529,-1.417961597442627,2.1845004558563232,-3.175999402999878,-6.412978172302246
5.405405405405405,-0.5855846405029297,-2.3368303775787354,-1.4740614891052246,-0.49761584401130676,-1.9309242963790894,-2.4368910789489746,-2.9342920780181885,-1.8907098770141602,-2.603611707687378,-2.9604499340057373,-2.290086269378662,-1.7611809968948364,-1.027552843093872,-1.2995481491088867,-1.5164506435394287,-2.6884536743164062,-1.3686405420303345,-0.8838327527046204,0.18993638455867767,1.5739089250564575,0.8471868634223938,0.43426865339279175,1.1706688404083252,1.1778156757354736,1.8916841745376587,6.227717876434326,4.807675838470459,1.985406756401062,5.613471984863281,5.714497089385986,-0.061321359127759933,-5.376986503601074,-1.5114606618881226,2.1251938343048096,-3.3080222606658936,-6.5454630851745605
5.415415415415415,-0.5951816439628601,-2.3504669666290283,-1.488777756690979,-0.5238405466079712,-1.9445781707763672,-2.4463090896606445,-2.932262659072876,-1.8736248016357422,-2.595672130584717,-2.9556121826171875,-2.277817964553833,-1.7477760314941406,-1.0084789991378784,-1.2376207113265991,-1.4682570695877075,-2.6680781841278076,-1.3126976490020752,-0.8270036578178406,0.18919877707958221,1.5192270278930664,0.8315986394882202,0.45523402094841003,1.1369127035140991,1.1116615533828735,1.9192609786987305,6.146117210388184,4.821467399597168,2.0853474140167236,5.564245223999023,5.640569686889648,-0.08597081154584885,-5.547769546508789,-1.6029812097549438,2.0633790493011475,-3.436042070388794,-6.671332359313965
5.425425425425425,-0.6045811176300049,-2.363464117050171,-1.5030479431152344,-0.5498229265213013,-1.9576458930969238,-2.455170154571533,-2.930241823196411,-1.8570688962936401,-2.5879416465759277,-2.950540065765381,-2.265806198120117,-1.7349848747253418,-0.9891321659088135,-1.1764997243881226,-1.4199830293655396,-2.6467111110687256,-1.2572433948516846,-0.7708707451820374,0.18821577727794647,1.4628655910491943,0.8150941133499146,0.4755684733390808,1.1018942594528198,1.0442919731140137,1.9462895393371582,6.066661357879639,4.816775798797607,2.18375825881958,5.515933990478516,5.580392837524414,-0.11048220098018646,-5.712428569793701,-1.6955803632736206,1.9991188049316406,-3.560105562210083,-6.786561012268066
5.435435435435435,-0.6137804985046387,-2.375828981399536,-1.516836404800415,-0.5755579471588135,-1.9701364040374756,-2.4635136127471924,-2.928232192993164,-1.8410568237304688,-2.580350637435913,-2.945241689682007,-2.254085063934326,-1.7229254245758057,-0.9695173501968384,-1.1161624193191528,-1.3718520402908325,-2.62436580657959,-1.2022409439086914,-0.7152578830718994,0.1869882196187973,1.4048881530761719,0.7976561784744263,0.4952475428581238,1.0656644105911255,0.9758275747299194,1.9727674722671509,5.989393711090088,4.800120830535889,2.280618667602539,5.476086139678955,5.531900882720947,-0.13482846319675446,-5.8709330558776855,-1.7880408763885498,1.9324744939804077,-3.6774704456329346,-6.8918890953063965
5.445445445445445,-0.6227768063545227,-2.3875651359558105,-1.5301399230957031,-0.6010407209396362,-1.9820743799209595,-2.4713480472564697,-2.926236152648926,-1.8256042003631592,-2.572903871536255,-2.9397265911102295,-2.2427403926849365,-1.7116234302520752,-0.9496400952339172,-1.0565874576568604,-1.323886752128601,-2.6010591983795166,-1.1476126909255981,-0.6601158380508423,0.18551652133464813,1.345353364944458,0.7793053984642029,0.5142472386360168,1.0282739400863647,0.9063447117805481,1.9987150430679321,5.914363861083984,4.783694744110107,2.3759047985076904,5.439004421234131,5.485439777374268,-0.15915369987487793,-6.02323579788208,-1.8781384229660034,1.8635122776031494,-3.793299436569214,-6.988954067230225
5.455455455455455,-0.6315684914588928,-2.398679733276367,-1.5429611206054688,-0.6262662410736084,-1.9934718608856201,-2.4786760807037354,-2.924257516860962,-1.8107240200042725,-2.5656118392944336,-2.9340028762817383,-2.231832265853882,-1.7011008262634277,-0.9295061230659485,-0.9977519512176514,-1.2760837078094482,-2.5768067836761475,-1.0933502912521362,-0.6054399013519287,0.18380270898342133,1.2843266725540161,0.7600651383399963,0.5325464010238647,0.9897372126579285,0.8359469175338745,2.024106025695801,5.841612339019775,4.767448425292969,2.469594717025757,5.403039932250977,5.43984842300415,-0.18324078619480133,-6.169309616088867,-1.9657983779907227,1.7922943830490112,-3.9056875705718994,-7.07570743560791
5.465465465465465,-0.6401526927947998,-2.4091837406158447,-1.555300235748291,-0.6512289047241211,-2.0043325424194336,-2.4855010509490967,-2.9222991466522217,-1.796424150466919,-2.5584864616394043,-2.9280810356140137,-2.221376419067383,-1.6913691759109497,-0.9091203808784485,-0.9396456480026245,-1.2284435033798218,-2.5516245365142822,-1.0394400358200073,-0.5512033104896545,0.18184861540794373,1.2218735218048096,0.7399600744247437,0.5501211285591125,0.950098991394043,0.7647159695625305,2.048754930496216,5.7671427726745605,4.751391410827637,2.561613082885742,5.368941783905029,5.397324562072754,-0.20701095461845398,-6.307467937469482,-2.050950527191162,1.7188069820404053,-4.013648986816406,-7.155590534210205
5.475475475475475,-0.6485292315483093,-2.4191136360168457,-1.56715989112854,-0.6759235262870789,-2.014664649963379,-2.4918253421783447,-2.9203600883483887,-1.7826850414276123,-2.5515384674072266,-2.9219698905944824,-2.2113773822784424,-1.6824408769607544,-0.8884958028793335,-0.8822941184043884,-1.180962324142456,-2.525529623031616,-0.9858677387237549,-0.4973779618740082,0.17965932190418243,1.158077597618103,0.7190152406692505,0.5669487714767456,0.9094038605690002,0.6927186846733093,2.0722196102142334,5.692302703857422,4.735687732696533,2.6519901752471924,5.334290504455566,5.357875823974609,-0.2305324375629425,-6.4380269050598145,-2.1335630416870117,1.643186330795288,-4.1164350509643555,-7.228612422943115
5.485485485485485,-0.6566973328590393,-2.4284775257110596,-1.57854163646698,-0.7003456354141235,-2.024489402770996,-2.497652769088745,-2.9184415340423584,-1.7695168256759644,-2.5447800159454346,-2.9156811237335205,-2.2018260955810547,-1.6743240356445312,-0.8676381707191467,-0.8256794214248657,-1.1336368322372437,-2.4985389709472656,-0.9326493740081787,-0.4439277946949005,0.1772351711988449,1.0930079221725464,0.6972551941871643,0.5830098986625671,0.8677045702934265,0.6200248599052429,2.0950684547424316,5.619946002960205,4.720256805419922,2.740715265274048,5.299314022064209,5.322779178619385,-0.2537184953689575,-6.5620646476745605,-2.213597059249878,1.5655226707458496,-4.2141594886779785,-7.294759750366211
5.495495495495495,-0.6646549701690674,-2.4372971057891846,-1.5894466638565063,-0.7244898676872253,-2.0338125228881836,-2.502981424331665,-2.9165451526641846,-1.756988286972046,-2.538222074508667,-2.9092235565185547,-2.1927309036254883,-1.6670202016830444,-0.8465554118156433,-0.769697368144989,-1.0864640474319458,-2.470667600631714,-0.8797726631164551,-0.390804260969162,0.174580916762352,1.0267586708068848,0.6747088432312012,0.5982838869094849,0.8250539302825928,0.5467050671577454,2.117316961288452,5.5677947998046875,4.705257892608643,2.8277692794799805,5.266035079956055,5.2922139167785645,-0.27654460072517395,-6.673225402832031,-2.290985107421875,1.485887050628662,-4.307127475738525,-7.354040622711182
5.505505505505505,-0.6724008917808533,-2.445603609085083,-1.5998769998550415,-0.7483516335487366,-2.0426337718963623,-2.5078125,-2.914672374725342,-1.745190978050232,-2.531873941421509,-2.9026081562042236,-2.18410062789917,-1.6605396270751953,-0.8252521753311157,-0.7142048478126526,-1.0394378900527954,-2.4419338703155518,-0.8272196650505066,-0.33796995878219604,0.17170019447803497,0.959434986114502,0.6514003276824951,0.6127502918243408,0.7814955711364746,0.472823828458786,2.138979196548462,5.520325183868408,4.690736293792725,2.913132667541504,5.234561920166016,5.264809608459473,-0.2989876866340637,-6.777071952819824,-2.3656773567199707,1.4043543338775635,-4.395211219787598,-7.406505107879639
5.515515515515515,-0.6799333691596985,-2.4534008502960205,-1.6098408699035645,-0.7719173431396484,-2.050955057144165,-2.5121452808380127,-2.9128267765045166,-1.7341413497924805,-2.5257396697998047,-2.8958518505096436,-2.175940990447998,-1.6548843383789062,-0.8037362694740295,-0.6591758728027344,-0.9925673007965088,-2.4123587608337402,-0.7749737501144409,-0.28539347648620605,0.16859683394432068,0.8911116123199463,0.6273590922355652,0.6263900399208069,0.737079918384552,0.3984532356262207,2.1598336696624756,5.474499702453613,4.67401647567749,2.995331048965454,5.204564571380615,5.240935802459717,-0.3209856152534485,-6.872270584106445,-2.4373507499694824,1.3206053972244263,-4.4783711433410645,-7.451754093170166
5.525525525525525,-0.687248945236206,-2.4606926441192627,-1.619348406791687,-0.795144259929657,-2.058776617050171,-2.515972375869751,-2.9110097885131836,-1.723856806755066,-2.5198187828063965,-2.8890085220336914,-2.168266773223877,-1.6500543355941772,-0.7820163369178772,-0.604604184627533,-0.945864737033844,-2.381991147994995,-0.7230307459831238,-0.23303769528865814,0.1652757078409195,0.8218881487846375,0.6026145815849304,0.6391485333442688,0.691868007183075,0.32366710901260376,2.1799166202545166,5.429837703704834,4.657593727111816,3.0683929920196533,5.17413854598999,5.220555782318115,-0.34250736236572266,-6.95786714553833,-2.5061089992523193,1.2223418951034546,-4.554443836212158,-7.4896321296691895
5.535535535535535,-0.6943464279174805,-2.467479944229126,-1.6283974647521973,-0.818004310131073,-2.066101312637329,-2.5192832946777344,-2.909224271774292,-1.7143512964248657,-2.514108419418335,-2.8822078704833984,-2.1610875129699707,-1.6460206508636475,-0.7600975036621094,-0.5504629015922546,-0.8993163108825684,-2.3509602546691895,-0.6713837385177612,-0.18084464967250824,0.16174104809761047,0.7518418431282043,0.5772014856338501,0.6508358716964722,0.6459184288978577,0.2485516518354416,2.1993868350982666,5.3881754875183105,4.64314079284668,3.1316630840301514,5.145458698272705,5.208585262298584,-0.3635194003582001,-7.0366926193237305,-2.571171522140503,1.116633415222168,-4.625665187835693,-7.517493724822998
5.545545545545545,-0.701223611831665,-2.4737682342529297,-1.6369872093200684,-0.8405177593231201,-2.072929859161377,-2.5220632553100586,-2.907477378845215,-1.7056349515914917,-2.5086095333099365,-2.8753600120544434,-2.1544113159179688,-1.6427514553070068,-0.7379910945892334,-0.49672478437423706,-0.852910041809082,-2.319300413131714,-0.6200156807899475,-0.12875454127788544,0.1580062061548233,0.6810398101806641,0.551151692867279,0.6615549325942993,0.5992795825004578,0.17319436371326447,2.2175347805023193,5.349521160125732,4.629014492034912,3.1937801837921143,5.1185503005981445,5.200047016143799,-0.38274648785591125,-7.10875129699707,-2.6330556869506836,1.0250263214111328,-4.692020893096924,-7.538414001464844
5.555555555555555,-0.7078785300254822,-2.4795567989349365,-1.6451174020767212,-0.8626937866210938,-2.079265832901001,-2.5243120193481445,-2.905775308609009,-1.6977144479751587,-2.5033302307128906,-2.8684277534484863,-2.1482460498809814,-1.640247106552124,-0.7157059907913208,-0.4433477818965912,-0.8066487312316895,-2.2870287895202637,-0.5689073801040649,-0.07673215866088867,0.15408074855804443,0.6095508337020874,0.5245027542114258,0.671353280544281,0.5520021319389343,0.09765993058681488,2.235116958618164,5.3162760734558105,4.614305019378662,3.2541987895965576,5.093425750732422,5.194735050201416,-0.40150919556617737,-7.174001693725586,-2.691016912460327,0.9326435923576355,-4.753497123718262,-7.552526950836182
5.565565565565565,-0.7143099904060364,-2.484846830368042,-1.6527889966964722,-0.8845306634902954,-2.0851049423217773,-2.5260255336761475,-2.9041199684143066,-1.690592646598816,-2.4982776641845703,-2.8614189624786377,-2.142587423324585,-1.6385133266448975,-0.6932467818260193,-0.3902851641178131,-0.7605317234992981,-2.2541589736938477,-0.5180331468582153,-0.024746794253587723,0.1499694138765335,0.537441074848175,0.49728935956954956,0.680224597454071,0.5041396021842957,0.022018449380993843,2.2521347999572754,5.286320686340332,4.600300312042236,3.312926769256592,5.072498321533203,5.192640781402588,-0.419790655374527,-7.232510089874268,-2.7459208965301514,0.8395822048187256,-4.808690547943115,-7.559846878051758
5.575575575575575,-0.7205163836479187,-2.489638328552246,-1.660002589225769,-0.9060266613960266,-2.0904409885406494,-2.527204751968384,-2.902512788772583,-1.6842784881591797,-2.493459463119507,-2.8543403148651123,-2.137413263320923,-1.6375494003295898,-0.6706207394599915,-0.337507039308548,-0.714550793170929,-2.2207107543945312,-0.4673517346382141,0.027233224362134933,0.14567792415618896,0.4647813141345978,0.469540536403656,0.6881600618362427,0.45575201511383057,-0.05366211384534836,2.268589973449707,5.259484767913818,4.587023735046387,3.369978189468384,5.0540690422058105,5.193750858306885,-0.4375751316547394,-7.284265041351318,-2.797736883163452,0.7459408640861511,-4.858585834503174,-7.560388088226318
5.585585585585585,-0.7264968156814575,-2.493929386138916,-1.6667600870132446,-0.9271793365478516,-2.0952727794647217,-2.527845621109009,-2.90095591545105,-1.6787724494934082,-2.4888832569122314,-2.8471992015838623,-2.132730722427368,-1.6373584270477295,-0.6478330492973328,-0.2849794626235962,-0.6686995625495911,-2.186699628829956,-0.41684603691101074,0.07923907041549683,0.1412116438150406,0.391639769077301,0.4412902593612671,0.6951560974121094,0.4068894684314728,-0.12931279838085175,2.284482479095459,5.236324310302734,4.574496269226074,3.425382137298584,5.0375261306762695,5.198056697845459,-0.4548472464084625,-7.328660488128662,-2.846440553665161,0.6518347859382629,-4.903531074523926,-7.554172515869141
5.595595595595595,-0.7322503328323364,-2.4977121353149414,-1.6730637550354004,-0.9479864239692688,-2.099602222442627,-2.5279464721679688,-2.899449348449707,-1.6740769147872925,-2.4845643043518066,-2.8400020599365234,-2.1285433769226074,-1.6379388570785522,-0.6248884201049805,-0.23266713321208954,-0.6229718923568726,-2.152141571044922,-0.3664965033531189,0.13130608201026917,0.13657443225383759,0.31809142231941223,0.4125591516494751,0.7012084722518921,0.3576015830039978,-0.20487014949321747,2.299813747406006,5.217531681060791,4.562145709991455,3.478976249694824,5.022887229919434,5.205541133880615,-0.47159242630004883,-7.365322113037109,-2.8938567638397217,0.5573782324790955,-4.943459510803223,-7.5412092208862305
5.605605605605605,-0.7377756237983704,-2.5009729862213135,-1.6789189577102661,-0.9684439897537231,-2.103429079055786,-2.5275020599365234,-2.8979952335357666,-1.6701468229293823,-2.4805312156677246,-2.832759380340576,-2.124854326248169,-1.6392931938171387,-0.601793646812439,-0.1805012822151184,-0.5773645639419556,-2.1170589923858643,-0.3162837326526642,0.1834636926651001,0.13177216053009033,0.24422280490398407,0.3833671510219574,0.7063143849372864,0.307940810918808,-0.2802623212337494,2.314584970474243,5.205976963043213,4.550471782684326,3.5305614471435547,5.0101799964904785,5.21624231338501,-0.4877958297729492,-7.3927435874938965,-2.938460350036621,0.4627293348312378,-4.978219985961914,-7.5214009284973145
5.615615615615615,-0.7430709600448608,-2.503704309463501,-1.6843258142471313,-0.9885504245758057,-2.106755256652832,-2.5265111923217773,-2.8965954780578613,-1.666967511177063,-2.4767889976501465,-2.8254764080047607,-2.121669054031372,-1.6414190530776978,-0.5785536170005798,-0.1284359097480774,-0.5318701863288879,-2.081467390060425,-0.26618894934654236,0.2357427179813385,0.12681066989898682,0.17011293768882751,0.35374361276626587,0.7104718089103699,0.2579571306705475,-0.3554220497608185,2.3287863731384277,5.1975932121276855,4.539629936218262,3.5805275440216064,4.999375820159912,5.2301130294799805,-0.5034322142601013,-7.413424015045166,-2.9797961711883545,0.36791855096817017,-5.008011341094971,-7.494847774505615
5.625625625625625,-0.7481359243392944,-2.505903720855713,-1.689285397529602,-1.0083030462265015,-2.1095798015594482,-2.524968385696411,-2.8952510356903076,-1.6645432710647583,-2.473342180252075,-2.818162202835083,-2.1189892292022705,-1.6443161964416504,-0.5551746487617493,-0.07643825560808182,-0.4864811599254608,-2.0453832149505615,-0.21619278192520142,0.2881782352924347,0.12169580161571503,0.09583228826522827,0.32372501492500305,0.7136796712875366,0.20769983530044556,-0.4302835166454315,2.342392921447754,5.192368507385254,4.529638767242432,3.628650426864624,4.990478992462158,5.247129917144775,-0.5184560418128967,-7.427384376525879,-3.0177879333496094,0.2736741900444031,-5.032832145690918,-7.461584091186523
5.635635635635635,-0.7529684901237488,-2.507570505142212,-1.6937978267669678,-1.027700424194336,-2.1119019985198975,-2.52286958694458,-2.893962860107422,-1.6628742218017578,-2.47019362449646,-2.810830593109131,-2.116819143295288,-1.6479816436767578,-0.5316620469093323,-0.024475617334246635,-0.44118672609329224,-2.0088376998901367,-0.166276216506958,0.3407987952232361,0.1164335235953331,0.02144349180161953,0.29334089159965515,0.7159572839736938,0.1572202891111374,-0.5047788023948669,2.355438232421875,5.190295219421387,4.520514011383057,3.6730611324310303,4.983492374420166,5.26727819442749,-0.5328916907310486,-7.4346394538879395,-3.052398204803467,0.18145039677619934,-5.052679538726807,-7.421616554260254
5.645645645645645,-0.7575679421424866,-2.508702516555786,-1.697864294052124,-1.0467413663864136,-2.1137218475341797,-2.5202105045318604,-2.892733335494995,-1.6619641780853271,-2.4673476219177246,-2.80349063873291,-2.115159511566162,-1.6524128913879395,-0.5080220103263855,0.02747952751815319,-0.3959796726703644,-1.9718555212020874,-0.11641956120729446,0.3936368525028229,0.11102961748838425,-0.05298434570431709,0.26262766122817993,0.7173134088516235,0.10656464844942093,-0.5788376331329346,2.3679239749908447,5.191360950469971,4.51226282119751,3.716057538986206,4.9784159660339355,5.290573596954346,-0.5467290878295898,-7.435202121734619,-3.0836832523345947,0.08946952223777771,-5.067553997039795,-7.374913215637207
5.655655655655655,-0.7619332671165466,-2.5092971324920654,-1.7014840841293335,-1.065422773361206,-2.115039587020874,-2.516974687576294,-2.8915627002716064,-1.661812424659729,-2.4648067951202393,-2.7961502075195312,-2.1140122413635254,-1.6576207876205444,-0.4842595160007477,0.0794622153043747,-0.35085079073905945,-1.9344518184661865,-0.06660376489162445,0.446737140417099,0.10549087077379227,-0.12738293409347534,0.23161821067333221,0.7177506685256958,0.05578574538230896,-0.6523747444152832,2.379849910736084,5.195556163787842,4.504897117614746,3.7569780349731445,4.975249290466309,5.319644451141357,-0.559956967830658,-7.42909049987793,-3.111629009246826,-0.0020174498204141855,-5.077455043792725,-7.31696891784668
5.665665665665665,-0.7660634517669678,-2.5093514919281006,-1.704658031463623,-1.0837416648864746,-2.1158528327941895,-2.5131452083587646,-2.8904523849487305,-1.6624211072921753,-2.462574005126953,-2.788818597793579,-2.1133785247802734,-1.6636168956756592,-0.460380882024765,0.13150356709957123,-0.3057909309864044,-1.8966480493545532,-0.016810741275548935,0.5001429915428162,0.0998220220208168,-0.20168845355510712,0.2003457248210907,0.7172752022743225,0.004932992160320282,-0.7252988219261169,2.3912181854248047,5.202869415283203,4.4984283447265625,3.7960972785949707,4.973997116088867,5.3516035079956055,-0.5725644826889038,-7.416316032409668,-3.136220932006836,-0.09295354038476944,-5.0823822021484375,-7.25269889831543
5.675675675675675,-0.769957423210144,-2.5088632106781006,-1.7073856592178345,-1.1016956567764282,-2.116161823272705,-2.508718729019165,-2.8894033432006836,-1.6637890338897705,-2.4606521129608154,-2.7815041542053223,-2.113258123397827,-1.6703925132751465,-0.4363901615142822,0.18363186717033386,-0.26079121232032776,-1.858460783958435,0.032979391515254974,0.553882896900177,0.09403000771999359,-0.27583110332489014,0.16884402930736542,0.7158917188644409,-0.045944251120090485,-0.7975488305091858,2.4020278453826904,5.213337421417236,4.492864608764648,3.8334505558013916,4.974658012390137,5.3864312171936035,-0.584541916847229,-7.396768569946289,-3.157447576522827,-0.1832961142063141,-5.082309722900391,-7.182104587554932
5.685685685685685,-0.7736145853996277,-2.5078272819519043,-1.7096680402755737,-1.1192796230316162,-2.115963935852051,-2.503692150115967,-2.8884177207946777,-1.6659162044525146,-2.4590420722961426,-2.774219274520874,-2.1136527061462402,-1.67793869972229,-0.41229480504989624,0.235881507396698,-0.2158430814743042,-1.819908857345581,0.08278629928827286,0.6079860329627991,0.08812185376882553,-0.3497452735900879,0.13714613020420074,0.713607668876648,-0.09679505974054337,-0.8690600991249084,2.412280559539795,5.22690486907959,4.488213062286377,3.8691232204437256,4.9772419929504395,5.424118518829346,-0.5958802103996277,-7.3705735206604,-3.1752989292144775,-0.27294114232063293,-5.0772223472595215,-7.105187892913818
5.6956956956956954,-0.777034342288971,-2.506242036819458,-1.7115041017532349,-1.136492371559143,-2.1152594089508057,-2.4980602264404297,-2.8874950408935547,-1.668801188468933,-2.4577460289001465,-2.7669730186462402,-2.114560842514038,-1.6862472295761108,-0.3880990743637085,0.288282573223114,-0.17093560099601746,-1.7810070514678955,0.13262726366519928,0.6624811887741089,0.08210275322198868,-0.42336419224739075,0.1052863821387291,0.7104296088218689,-0.14757077395915985,-0.9397691488265991,2.4219777584075928,5.243554592132568,4.484479904174805,3.9035232067108154,4.981726169586182,5.464653015136719,-0.606570303440094,-7.337749481201172,-3.189765691757202,-0.3618474006652832,-5.067167282104492,-7.021945476531982
5.7057057057057055,-0.7802152633666992,-2.504101514816284,-1.712894320487976,-1.1533324718475342,-2.1140451431274414,-2.491816997528076,-2.8866374492645264,-1.6724414825439453,-2.456766128540039,-2.7597732543945312,-2.1159818172454834,-1.6953098773956299,-0.363809734582901,0.3408644199371338,-0.12606289982795715,-1.7417669296264648,0.1825237274169922,0.7174317240715027,0.07598105072975159,-0.4966214597225189,0.07329951226711273,0.7063663601875305,-0.19822083413600922,-1.0096333026885986,2.4311182498931885,5.2632737159729,4.481675148010254,3.9366719722747803,4.988104820251465,5.5181884765625,-0.6166043877601624,-7.298304080963135,-3.2008280754089355,-0.44993698596954346,-5.05214786529541,-6.937357425689697
5.7157157157157155,-0.7831567525863647,-2.5014026165008545,-1.713836908340454,-1.1697996854782104,-2.1123199462890625,-2.484951972961426,-2.8858449459075928,-1.6768338680267334,-2.4561026096343994,-2.752626895904541,-2.117912530899048,-1.7051153182983398,-0.33943113684654236,0.3936609923839569,-0.08121190965175629,-1.7022016048431396,0.23249268531799316,0.7729669809341431,0.06976085156202316,-0.5694504976272583,0.04121868684887886,0.7014262080192566,-0.2486957609653473,-1.0786336660385132,2.4397029876708984,5.286048889160156,4.479804515838623,3.968596935272217,4.996373176574707,5.578402042388916,-0.6259623765945435,-7.2522478103637695,-3.208467960357666,-0.5371320843696594,-5.032166004180908,-6.848319053649902
5.7257257257257255,-0.7858593463897705,-2.4981391429901123,-1.7143330574035645,-1.1858900785446167,-2.110081195831299,-2.4774584770202637,-2.8851184844970703,-1.6819777488708496,-2.4557554721832275,-2.7455623149871826,-2.1203527450561523,-1.7156524658203125,-0.3149700462818146,0.4466997981071472,-0.03637561947107315,-1.6623350381851196,0.28255507349967957,0.8291155695915222,0.06345237791538239,-0.6417846083641052,0.00907894503325224,0.6956404447555542,-0.29894647002220154,-1.1467101573944092,2.4477035999298096,5.3125128746032715,4.478865623474121,3.996307849884033,5.006522178649902,5.641006946563721,-0.6344250440597534,-7.198492527008057,-3.212703227996826,-0.6180223822593689,-5.007226943969727,-6.752716541290283
5.7357357357357355,-0.7883225083351135,-2.494291067123413,-1.7143813371658325,-1.2015998363494873,-2.1073269844055176,-2.4693338871002197,-2.884456157684326,-1.6878845691680908,-2.455726146697998,-2.738612651824951,-2.1232988834381104,-1.7269105911254883,-0.2904316186904907,0.5000315308570862,0.008455186150968075,-1.6222012042999268,0.33272767066955566,0.8859046697616577,0.05706238001585007,-0.7135278582572937,-0.023086197674274445,0.6890570521354675,-0.3489222228527069,-1.213798999786377,2.4551429748535156,5.343834400177002,4.478858947753906,4.0225677490234375,5.018546104431152,5.705985069274902,-0.6421641111373901,-7.135016441345215,-3.213531494140625,-0.6973782181739807,-4.977336406707764,-6.650526523590088
5.7457457457457455,-0.7905459403991699,-2.4898476600646973,-1.7139819860458374,-1.2169276475906372,-2.104055166244507,-2.460571527481079,-2.883859157562256,-1.6945592164993286,-2.4560132026672363,-2.731785535812378,-2.1267476081848145,-1.7388771772384644,-0.26582109928131104,0.5536905527114868,0.05329176411032677,-1.581809401512146,0.3830302357673645,0.9433542490005493,0.05059916898608208,-0.7846037745475769,-0.05524268001317978,0.681683361530304,-0.3985740840435028,-1.2798280715942383,2.4620232582092285,5.377971649169922,4.479783535003662,4.047693252563477,5.032435894012451,5.7733235359191895,-0.6491717100143433,-7.0652899742126465,-3.2109487056732178,-0.7756420969963074,-4.9424967765808105,-6.541729927062988
5.7557557557557555,-0.792529284954071,-2.484806776046753,-1.713133454322815,-1.231872320175171,-2.1002631187438965,-2.4511654376983643,-2.883326768875122,-1.701991081237793,-2.4566173553466797,-2.725090265274048,-2.130694627761841,-1.751537799835205,-0.24114438891410828,0.6077053546905518,0.0981416255235672,-1.5411746501922607,0.43348103761672974,1.0014910697937012,0.04406844452023506,-0.8549512624740601,-0.08735537528991699,0.6735336780548096,-0.4478517472743988,-1.3447383642196655,2.4683423042297363,5.414914131164551,4.4816412925720215,4.070990085601807,5.048179626464844,5.843013763427734,-0.6554402709007263,-6.989310264587402,-3.204955577850342,-0.852493941783905,-4.902713298797607,-6.426298141479492
5.7657657657657655,-0.7942728400230408,-2.4791619777679443,-1.7118356227874756,-1.2464314699172974,-2.095947027206421,-2.4411098957061768,-2.882859706878662,-1.7101725339889526,-2.4575369358062744,-2.718533515930176,-2.135136604309082,-1.764880895614624,-0.21640805900096893,0.6621037721633911,0.14301474392414093,-1.5003137588500977,0.4840981364250183,1.0603351593017578,0.03747975081205368,-0.9245054721832275,-0.1193932294845581,0.6646211743354797,-0.49670645594596863,-1.4084545373916626,2.4741013050079346,5.454645156860352,4.484427452087402,4.093041896820068,5.065767288208008,5.91444730758667,-0.6609629988670349,-6.907071590423584,-3.1955511569976807,-0.9280475378036499,-4.857990741729736,-6.302206993103027
5.7757757757757755,-0.7957755923271179,-2.4729106426239014,-1.710087537765503,-1.260604739189148,-2.0911059379577637,-2.4303829669952393,-2.882457733154297,-1.719093680381775,-2.4587700366973877,-2.712122678756714,-2.1400673389434814,-1.7789150476455688,-0.19161668419837952,0.7169165015220642,0.18792124092578888,-1.4592375755310059,0.5349016785621643,1.1198982000350952,0.03083912841975689,-0.9932076930999756,-0.1513185352087021,0.6549583077430725,-0.5450904965400696,-1.4708640575408936,2.479299545288086,5.500278949737549,4.488140106201172,4.114056587219238,5.0851874351501465,5.986532688140869,-0.6657347679138184,-6.820108413696289,-3.18273663520813,-1.002303123474121,-4.808332443237305,-6.166325569152832
5.7857857857857855,-0.7970377802848816,-2.4660401344299316,-1.7078886032104492,-1.2743908166885376,-2.0857343673706055,-2.418971061706543,-2.8821210861206055,-1.7287455797195435,-2.4603164196014404,-2.7058660984039307,-2.145482301712036,-1.7936378717422485,-0.16677555441856384,0.7722668051719666,0.2328685224056244,-1.4179556369781494,0.585906982421875,1.1801908016204834,0.0241544209420681,-1.061038851737976,-0.18309839069843292,0.6445596218109131,-0.592950701713562,-1.5318800210952759,2.4839377403259277,5.55935001373291,4.492774486541748,4.134064197540283,5.1064300537109375,6.060772895812988,-0.6697505712509155,-6.732110977172852,-3.1665146350860596,-1.0752025842666626,-4.753748416900635,-6.023923873901367
5.7957957957957955,-0.798059344291687,-2.4585464000701904,-1.705236554145813,-1.2877891063690186,-2.079831600189209,-2.4068708419799805,-2.881849765777588,-1.7391161918640137,-2.4621729850769043,-2.6997692584991455,-2.151374578475952,-1.8090312480926514,-0.14189153909683228,0.8282203078269958,0.2778666615486145,-1.3764787912368774,0.6371359825134277,1.2412375211715698,0.01743372157216072,-1.1279592514038086,-0.21469831466674805,0.6334384083747864,-0.6402418613433838,-1.5914385318756104,2.4880154132843018,5.620766639709473,4.498326778411865,4.153093338012695,5.129477024078369,6.137148380279541,-0.6730063557624817,-6.637627124786377,-3.1468892097473145,-1.1466867923736572,-4.694239616394043,-5.874989032745361
5.8058058058058055,-0.7988401055335999,-2.4504222869873047,-1.7021315097808838,-1.3007996082305908,-2.073392391204834,-2.3940727710723877,-2.881643772125244,-1.7501963376998901,-2.4643380641937256,-2.6938374042510986,-2.1577389240264893,-1.8250789642333984,-0.11696866899728775,0.8847999572753906,0.3229265511035919,-1.3348159790039062,0.6886021494865417,1.3030608892440796,0.01068425364792347,-1.193900227546692,-0.2460865080356598,0.621608555316925,-0.6869097352027893,-1.6494725942611694,2.49153208732605,5.684510231018066,4.50478982925415,4.171172618865967,5.154317378997803,6.215653896331787,-0.675498366355896,-6.5366363525390625,-3.1238648891448975,-1.2167023420333862,-4.629815578460693,-5.7195000648498535
5.8158158158158155,-0.7993798851966858,-2.4416627883911133,-1.6985721588134766,-1.3134212493896484,-2.066413640975952,-2.380566120147705,-2.881502151489258,-1.7619707584381104,-2.466808319091797,-2.688079595565796,-2.1645658016204834,-1.8417614698410034,-0.09201370924711227,0.9420298933982849,0.3680535554885864,-1.2929773330688477,0.7403283715248108,1.3656781911849976,0.003912743646651506,-1.2587984800338745,-0.27722617983818054,0.6090855598449707,-0.7329113483428955,-1.7058994770050049,2.4944865703582764,5.750568389892578,4.512155055999756,4.18833065032959,5.180937767028809,6.295421600341797,-0.677224338054657,-6.429116249084473,-3.097447395324707,-1.2851935625076294,-4.560478687286377,-5.551389694213867
5.8258258258258255,-0.7996790409088135,-2.4322640895843506,-1.694556713104248,-1.3256534337997437,-2.0588927268981934,-2.3663225173950195,-2.881425142288208,-1.7744256258010864,-2.4695801734924316,-2.6824986934661865,-2.171849489212036,-1.8590545654296875,-0.06703202426433563,0.999931275844574,0.41325974464416504,-1.2509708404541016,0.7923288941383362,1.4290884733200073,-0.002870835829526186,-1.3225871324539185,-0.30808380246162415,0.5958846807479858,-0.7781931161880493,-1.760571837425232,2.496880531311035,5.8189311027526855,4.52041482925415,4.204596519470215,5.20932149887085,6.374316215515137,-0.6781824827194214,-6.315047740936279,-3.067643642425537,-1.352107048034668,-4.486237049102783,-5.371225357055664
5.8358358358358355,-0.7997370362281799,-2.42221736907959,-1.690084457397461,-1.33749520778656,-2.0508241653442383,-2.3513362407684326,-2.8814120292663574,-1.7875527143478394,-2.4726505279541016,-2.677102565765381,-2.1795802116394043,-1.876937985420227,-0.04202922433614731,1.0585273504257202,0.45855292677879333,-1.2088062763214111,0.8446218967437744,1.4932942390441895,-0.009661293588578701,-1.385195016860962,-0.33862677216529846,0.582023561000824,-0.822706401348114,-1.8134082555770874,2.4987120628356934,5.888879299163818,4.529559135437012,4.219897270202637,5.239448070526123,6.455080986022949,-0.678371787071228,-6.19207763671875,-3.0344619750976562,-1.4173814058303833,-4.407094478607178,-5.184550762176514
5.8458458458458455,-0.7995544672012329,-2.411501407623291,-1.685153603553772,-1.3489452600479126,-2.042205333709717,-2.335597515106201,-2.881462812423706,-1.801361083984375,-2.476016044616699,-2.6718945503234863,-2.1877496242523193,-1.8953813314437866,-0.01701100915670395,1.1178252696990967,0.5039426684379578,-1.1664916276931763,0.8972256183624268,1.5583226680755615,-0.016449330374598503,-1.4465101957321167,-0.3688214123249054,0.567517101764679,-0.8664047122001648,-1.8643404245376587,2.499981641769409,5.959558963775635,4.539578437805176,4.234879016876221,5.271310329437256,6.537903785705566,-0.6777920126914978,-6.0579304695129395,-2.997910976409912,-1.4806278944015503,-4.323054790496826,-4.9909749031066895
5.8558558558558556,-0.7991316318511963,-2.4001057147979736,-1.6797630786895752,-1.3599990606307983,-2.0330283641815186,-2.3190999031066895,-2.8815760612487793,-1.815843939781189,-2.479671001434326,-2.6668708324432373,-2.19635272026062,-1.9143587350845337,0.008017064072191715,1.177842617034912,0.5494358539581299,-1.1240283250808716,0.9501532316207886,1.6241860389709473,-0.02322809025645256,-1.5064526796340942,-0.39863234758377075,0.5523882508277893,-0.9092281460762024,-1.9133025407791138,2.5006885528564453,6.032348155975342,4.550460338592529,4.249368667602539,5.30381441116333,6.622576713562012,-0.6764437556266785,-5.917344093322754,-2.9580016136169434,-1.5419600009918213,-4.231777191162109,-4.790900230407715
5.865865865865866,-0.7984680533409119,-2.38802433013916,-1.6739107370376587,-1.3706532716751099,-2.023279905319214,-2.301835060119629,-2.8817527294158936,-1.8309860229492188,-2.483611583709717,-2.6620287895202637,-2.2053961753845215,-1.9338451623916626,0.033049631863832474,1.238596796989441,0.5950427055358887,-1.0814439058303833,1.0034093856811523,1.6909092664718628,-0.029988817870616913,-1.5649510622024536,-0.428027480840683,0.5366500020027161,-0.951103687286377,-1.960229754447937,2.500825881958008,6.107226371765137,4.562191009521484,4.254360198974609,5.337308883666992,6.709090709686279,-0.6743210554122925,-5.770308017730713,-2.914745330810547,-1.6030511856079102,-4.134295463562012,-4.584313869476318
5.875875875875876,-0.7975647449493408,-2.375249147415161,-1.667595624923706,-1.3808825016021729,-2.0129480361938477,-2.283796548843384,-2.881990909576416,-1.8467689752578735,-2.487833023071289,-2.657322883605957,-2.2148735523223877,-1.9538183212280273,0.058080077171325684,1.3001128435134888,0.6407715678215027,-1.0388872623443604,1.057008981704712,1.7585053443908691,-0.03672465682029724,-1.6219481229782104,-0.4569733440876007,0.5202977061271667,-0.991966724395752,-2.005056858062744,2.5003998279571533,6.1841864585876465,4.574757099151611,4.248748779296875,5.37235689163208,6.797441482543945,-0.6714338660240173,-5.616809368133545,-2.8681564331054688,-1.6640571355819702,-4.028926849365234,-4.371213436126709
5.885885885885886,-0.7964214086532593,-2.361767292022705,-1.6608117818832397,-1.3906863927841187,-2.002016544342041,-2.2649736404418945,-2.8822903633117676,-1.8631749153137207,-2.492330551147461,-2.6527457237243652,-2.224775791168213,-1.9742519855499268,0.08310446888208389,1.3624080419540405,0.6866292953491211,-0.9963940382003784,1.110966682434082,1.8269926309585571,-0.04342794045805931,-1.6773494482040405,-0.48542773723602295,0.5033431649208069,-1.0317432880401611,-2.0477161407470703,2.499410390853882,6.2621989250183105,4.587909698486328,4.2413411140441895,5.408920764923096,6.886353969573975,-0.6677850484848022,-5.449524402618408,-2.8165595531463623,-1.7229634523391724,-3.917830467224121,-4.150856018066406
5.895895895895896,-0.7950393557548523,-2.3475515842437744,-1.653550386428833,-1.4000720977783203,-1.9904794692993164,-2.2453670501708984,-2.882650375366211,-1.8801809549331665,-2.497100830078125,-2.6482961177825928,-2.2350916862487793,-1.995123028755188,0.10811454802751541,1.42547607421875,0.7326216101646423,-0.9539772272109985,1.165298342704773,1.896355390548706,-0.050091229379177094,-1.7310140132904053,-0.5133481025695801,0.48581087589263916,-1.070385217666626,-2.088134288787842,2.4973442554473877,6.339469909667969,4.601820468902588,4.233753681182861,5.4469828605651855,6.967027187347412,-0.6636338829994202,-5.271846771240234,-2.76143741607666,-1.7797446250915527,-3.801987409591675,-3.9249954223632812
5.905905905905906,-0.793421745300293,-2.332597494125366,-1.645808219909668,-1.409040927886963,-1.9783324003219604,-2.2250261306762695,-2.8830714225769043,-1.8977594375610352,-2.5021398067474365,-2.6439807415008545,-2.2458078861236572,-2.016378879547119,0.13309557735919952,1.4893279075622559,0.7787550687789917,-0.9116355180740356,1.2200101613998413,1.9664040803909302,-0.05671262741088867,-1.7828669548034668,-0.540696382522583,0.46772077679634094,-1.1078368425369263,-2.1262707710266113,2.4939119815826416,6.418749809265137,4.615668296813965,4.226291179656982,5.484491348266602,7.02871561050415,-0.6591312289237976,-5.087384223937988,-2.7018110752105713,-1.834367275238037,-3.680083990097046,-3.6936397552490234
5.915915915915916,-0.791570246219635,-2.316896438598633,-1.6375771760940552,-1.4175933599472046,-1.9655734300613403,-2.203963279724121,-2.8835525512695312,-1.9158828258514404,-2.5074524879455566,-2.639807939529419,-2.2569074630737305,-2.037980318069458,0.15803949534893036,1.553982138633728,0.8250266909599304,-0.8693714141845703,1.275098443031311,2.037067413330078,-0.06328477710485458,-1.8328388929367065,-0.5674250721931458,0.4490971267223358,-1.1440426111221313,-2.1620609760284424,2.489865303039551,6.499855041503906,4.6298041343688965,4.218183994293213,5.522554397583008,7.089849948883057,-0.6539114713668823,-4.896489143371582,-2.6383233070373535,-1.8862930536270142,-3.5530245304107666,-3.4565951824188232
5.925925925925926,-0.7894849181175232,-2.3004417419433594,-1.6288552284240723,-1.4257276058197021,-1.9521963596343994,-2.1821744441986084,-2.8840925693511963,-1.9345285892486572,-2.513031244277954,-2.6357834339141846,-2.268376111984253,-2.059898853302002,0.1829397976398468,1.619457721710205,0.8714442253112793,-0.8271896243095398,1.3305727243423462,2.1083426475524902,-0.06980083137750626,-1.8808691501617432,-0.5935033559799194,0.4299657344818115,-1.1789518594741821,-2.1954524517059326,2.485203981399536,6.582764148712158,4.644622325897217,4.2099714279174805,5.5619330406188965,7.151501655578613,-0.647980272769928,-4.699184894561768,-2.571619749069214,-1.935746192932129,-3.4213967323303223,-3.2142179012298584
5.935935935935936,-0.7871673703193665,-2.2832252979278564,-1.6196402311325073,-1.4334460496902466,-1.938197135925293,-2.159648895263672,-2.8846912384033203,-1.953674077987671,-2.518871307373047,-2.631913185119629,-2.280200958251953,-2.0821094512939453,0.20779041945934296,1.6857731342315674,0.9180124402046204,-0.7850883603096008,1.3864718675613403,2.1802337169647217,-0.0762544572353363,-1.9268935918807983,-0.6188971996307373,0.41035178303718567,-1.2125331163406372,-2.226386308670044,2.479926824569702,6.667463302612305,4.659997463226318,4.202041149139404,5.608089923858643,7.212146282196045,-0.6413445472717285,-4.495473384857178,-2.5016939640045166,-1.982903242111206,-3.2879393100738525,-2.9650816917419434
5.945945945945946,-0.7846177220344543,-2.2652409076690674,-1.609931230545044,-1.440747857093811,-1.9235669374465942,-2.136375904083252,-2.885347366333008,-1.9732948541641235,-2.5249619483947754,-2.628204107284546,-2.292368173599243,-2.1045854091644287,0.23258480429649353,1.7529430389404297,0.964734673500061,-0.7430666089057922,1.4428482055664062,2.2527217864990234,-0.08263818174600601,-1.9708459377288818,-0.643574059009552,0.39027777314186096,-1.2447597980499268,-2.2547895908355713,2.4740350246429443,6.753947734832764,4.675609111785889,4.194414138793945,5.6563334465026855,7.271101474761963,-0.634013831615448,-4.285349369049072,-2.428476572036743,-2.0277318954467773,-3.150407552719116,-2.7090260982513428
5.955955955955956,-0.7818364500999451,-2.2464776039123535,-1.5997287034988403,-1.4476351737976074,-1.9083024263381958,-2.1123502254486084,-2.8860604763031006,-1.9933698177337646,-2.531294584274292,-2.624660015106201,-2.304860830307007,-2.127300500869751,0.25731611251831055,1.8209847211837769,1.011609435081482,-0.701117753982544,1.4997080564498901,2.325791358947754,-0.08894430100917816,-2.0126593112945557,-0.6674997806549072,0.3697657585144043,-1.2755851745605469,-2.2806010246276855,2.4672887325286865,6.840908050537109,4.690194129943848,4.187112331390381,5.704565525054932,7.328586101531982,-0.6258522272109985,-4.068056106567383,-2.351395845413208,-2.0702054500579834,-3.0080385208129883,-2.447395086288452
5.965965965965966,-0.7788232564926147,-2.2269411087036133,-1.5890309810638428,-1.4541072845458984,-1.8924044370651245,-2.087568521499634,-2.886831045150757,-2.013868570327759,-2.537858486175537,-2.6212868690490723,-2.317659616470337,-2.15022611618042,0.28197628259658813,1.889872670173645,1.0586326122283936,-0.6592409014701843,1.557049036026001,2.3994369506835938,-0.0951647087931633,-2.0522687435150146,-0.6906386613845825,0.34884122014045715,-1.3049651384353638,-2.3037686347961426,2.4598612785339355,6.916822910308838,4.705099105834961,4.180157661437988,5.749697685241699,7.3863630294799805,-0.6169755458831787,-3.8459079265594482,-2.271195888519287,-2.1102945804595947,-2.862171173095703,-2.1807775497436523
5.975975975975976,-0.7755794525146484,-2.206681728363037,-1.5778369903564453,-1.4601651430130005,-1.8759047985076904,-2.0620224475860596,-2.8876585960388184,-2.0347447395324707,-2.544644832611084,-2.6180906295776367,-2.3307459354400635,-2.1733365058898926,0.30655914545059204,1.9594080448150635,1.1058056354522705,-0.6174314022064209,1.614766240119934,2.473663091659546,-0.10129360109567642,-2.089630126953125,-0.7129582166671753,0.3275263011455536,-1.332883596420288,-2.324244499206543,2.4518158435821533,6.976617813110352,4.720480442047119,4.173568248748779,5.782177925109863,7.444367408752441,-0.6074327826499939,-3.617983818054199,-2.1880106925964355,-2.1479742527008057,-2.7152202129364014,-1.9094953536987305
5.985985985985986,-0.77210533618927,-2.1857056617736816,-1.5661442279815674,-1.4658092260360718,-1.8588173389434814,-2.035705804824829,-2.888540506362915,-2.055957555770874,-2.551645517349243,-2.6150753498077393,-2.344101905822754,-2.1966028213500977,0.331058144569397,2.029540777206421,1.1531357765197754,-0.5756864547729492,1.6728031635284424,2.5484704971313477,-0.1073230504989624,-2.1246817111968994,-0.7344313859939575,0.3058467507362366,-1.3593088388442993,-2.3419809341430664,2.4431145191192627,7.036232948303223,4.7363104820251465,4.167362689971924,5.814010143280029,7.502579689025879,-0.5972278714179993,-3.3845653533935547,-2.1018857955932617,-2.1832115650177,-2.563990831375122,-1.6336458921432495
5.995995995995996,-0.7684028744697571,-2.164008617401123,-1.5539559125900269,-1.4710400104522705,-1.8411383628845215,-2.0086119174957275,-2.8894762992858887,-2.077481508255005,-2.558851957321167,-2.612245798110962,-2.357710361480713,-2.219996452331543,0.3554653823375702,2.100271463394165,1.2006112337112427,-0.5340016484260559,1.7311594486236572,2.62386155128479,-0.11324752122163773,-2.157369375228882,-0.7550323009490967,0.2838280200958252,-1.384198546409607,-2.35693359375,2.4334769248962402,7.096339702606201,4.747380256652832,4.161556243896484,5.845476150512695,7.560943126678467,-0.5863267779350281,-3.145908832550049,-2.0145957469940186,-2.215916633605957,-2.408435821533203,-1.3532508611679077
6.006006006006006,-0.7644723057746887,-2.1415815353393555,-1.5412935018539429,-1.475858211517334,-1.8228602409362793,-1.980735182762146,-2.8904640674591064,-2.0992913246154785,-2.566255569458008,-2.6096060276031494,-2.371549367904663,-2.24348783493042,0.37977299094200134,2.171602964401245,1.248165488243103,-0.492372989654541,1.7898249626159668,2.6998376846313477,-0.119059257209301,-2.1876375675201416,-0.7747567296028137,0.26149415969848633,-1.407509684562683,-2.3690571784973145,2.423219680786133,7.15522575378418,4.754178047180176,4.156164646148682,5.876334190368652,7.619447231292725,-0.5747957825660706,-2.90041446685791,-1.926132321357727,-2.246142864227295,-2.2484958171844482,-1.068514347076416
6.016016016016016,-0.7603148818016052,-2.118412733078003,-1.5281600952148438,-1.4802639484405518,-1.803979754447937,-1.9520670175552368,-2.89150333404541,-2.1213619709014893,-2.5738470554351807,-2.607159376144409,-2.385599374771118,-2.267047166824341,0.4039750099182129,2.2435126304626465,1.2957876920700073,-0.4507957398891449,1.8488001823425293,2.7763988971710205,-0.12475237250328064,-2.215414047241211,-0.7935839891433716,0.2388690561056137,-1.4292008876800537,-2.378310203552246,2.4123435020446777,7.212490081787109,4.761041641235352,4.1512017250061035,5.906795024871826,7.678062438964844,-0.5626493692398071,-2.6483266353607178,-1.8351409435272217,-2.273871660232544,-2.0846338272094727,-0.7795476913452148
6.026026026026026,-0.7559319734573364,-2.0944981575012207,-1.5145540237426758,-1.4842572212219238,-1.7844935655593872,-1.9226016998291016,-2.8925914764404297,-2.143664836883545,-2.581617593765259,-2.6049115657806396,-2.3998425006866455,-2.2906453609466553,0.42806491255760193,2.315988302230835,1.3434792757034302,-0.4092664122581482,1.9080699682235718,2.853548049926758,-0.13032115995883942,-2.240638256072998,-0.81148761510849,0.21598121523857117,-1.4492262601852417,-2.3846495151519775,2.400851249694824,7.268423557281494,4.767934799194336,4.146681785583496,5.935600280761719,7.736764907836914,-0.5499012470245361,-2.3908700942993164,-1.7416808605194092,-2.299084424972534,-1.915937900543213,-0.4864709973335266
6.036036036036036,-0.7513242363929749,-2.0698323249816895,-1.5004745721817017,-1.4878392219543457,-1.7643991708755493,-1.892332673072815,-2.8937275409698486,-2.1661744117736816,-2.5895564556121826,-2.6028642654418945,-2.4142603874206543,-2.3142497539520264,0.4520365595817566,2.3890252113342285,1.391237735748291,-0.3677797019481659,1.9676228761672974,2.9312856197357178,-0.1357593834400177,-2.2632625102996826,-0.8284429907798767,0.1928509771823883,-1.4675452709197998,-2.3880362510681152,2.3887431621551514,7.32462215423584,4.774359226226807,4.14261531829834,5.963171005249023,7.795520782470703,-0.5365659594535828,-2.128479480743408,-1.6456190347671509,-2.3217661380767822,-1.743674635887146,-0.1894030123949051
6.046046046046046,-0.7464928030967712,-2.0444095134735107,-1.4859215021133423,-1.491010069847107,-1.743693232536316,-1.8612523078918457,-2.894911050796509,-2.188864231109619,-2.597653388977051,-2.6010243892669678,-2.4288363456726074,-2.337831735610962,0.475884348154068,2.4626245498657227,1.4390583038330078,-0.32633331418037415,2.0274479389190674,3.0096113681793213,-0.14106106758117676,-2.283235788345337,-0.8444235920906067,0.16950683295726776,-1.4841235876083374,-2.388428211212158,2.3760197162628174,7.381017208099365,4.780418395996094,4.138753890991211,5.990200519561768,7.854300498962402,-0.5226591229438782,-1.8615219593048096,-1.5470854043960571,-2.3427090644836426,-1.5682494640350342,0.1115461215376854
6.056056056056056,-0.7414392232894897,-2.018221616744995,-1.470893144607544,-1.4937726259231567,-1.7223719358444214,-1.8293343782424927,-2.896139621734619,-2.2117068767547607,-2.605898380279541,-2.5994105339050293,-2.443551540374756,-2.361567497253418,0.4996020793914795,2.536789655685425,1.4869389533996582,-0.28492283821105957,2.08754301071167,3.08832049369812,-0.14622116088867188,-2.300513505935669,-0.8594070672988892,0.14595942199230194,-1.4989310503005981,-2.3860788345336914,2.362685203552246,7.437590599060059,4.786276340484619,4.135171890258789,6.016982555389404,7.861770153045654,-0.5081960558891296,-1.5900901556015015,-1.446195363998413,-2.361704111099243,-1.3897911310195923,0.3440198302268982
6.066066066066066,-0.7361640930175781,-1.99126398563385,-1.4553871154785156,-1.4961271286010742,-1.7004303932189941,-1.7965657711029053,-2.897411823272705,-2.2346737384796143,-2.6142778396606445,-2.5980277061462402,-2.4583890438079834,-2.385801076889038,0.5231819152832031,2.6115212440490723,1.5348700284957886,-0.24354727566242218,2.147904872894287,3.16697096824646,-0.1512327939271927,-2.315052032470703,-0.873363733291626,0.12223578244447708,-1.511936902999878,-2.3814966678619385,2.3487401008605957,7.494281768798828,4.790257453918457,4.132093906402588,6.043468475341797,7.851081371307373,-0.4931948482990265,-1.3142203092575073,-1.3418587446212769,-2.378065824508667,-1.208415150642395,0.5841840505599976
6.076076076076076,-0.7306689620018005,-1.96353018283844,-1.4394012689590454,-1.4980744123458862,-1.6778664588928223,-1.7631497383117676,-2.8987269401550293,-2.257735252380371,-2.6227781772613525,-2.5968754291534424,-2.473329544067383,-2.4101247787475586,0.5466200113296509,2.686821222305298,1.5828375816345215,-0.20219899713993073,2.208528518676758,3.245478630065918,-0.156092569231987,-2.326808214187622,-0.8862635493278503,0.09836045652627945,-1.5231118202209473,-2.3743183612823486,2.3340399265289307,7.551074504852295,4.7936692237854,4.129528045654297,6.069617748260498,7.834777355194092,-0.47760313749313354,-1.034098744392395,-1.2352750301361084,-2.3917665481567383,-1.024232268333435,0.8500469326972961
6.086086086086086,-0.7249552607536316,-1.935012698173523,-1.4229364395141602,-1.4996137619018555,-1.6546785831451416,-1.7291111946105957,-2.90008282661438,-2.280863046646118,-2.6313889026641846,-2.5959560871124268,-2.4883522987365723,-2.434465169906616,0.5699058175086975,2.762690782546997,1.630833625793457,-0.16087359189987183,2.2694129943847656,3.323812246322632,-0.16079266369342804,-2.3357410430908203,-0.8980855941772461,0.07436149567365646,-1.532431721687317,-2.3644795417785645,2.3186333179473877,7.607948303222656,4.7962188720703125,4.1274800300598145,6.095376968383789,7.816123962402344,-0.4614628553390503,-0.7498534917831421,-1.1265788078308105,-2.4028069972991943,-0.8373464345932007,1.1158064603805542
6.096096096096096,-0.7190238237380981,-1.9057058095932007,-1.4059888124465942,-1.5007444620132446,-1.6308619976043701,-1.694444179534912,-2.901477813720703,-2.3040268421173096,-2.640136480331421,-2.595270872116089,-2.50343918800354,-2.4588003158569336,0.5930354595184326,2.8391289710998535,1.678816795349121,-0.11956727504730225,2.3305540084838867,3.401928186416626,-0.16532878577709198,-2.3418078422546387,-0.9088632464408875,0.05026604235172272,-1.539867877960205,-2.3519725799560547,2.302617073059082,7.664863586425781,4.786242961883545,4.1259541511535645,6.120695114135742,7.784296989440918,-0.4448365569114685,-0.46159833669662476,-1.0332928895950317,-2.411184787750244,-0.6477382779121399,1.3869432210922241
6.106106106106106,-0.7128767967224121,-1.8756016492843628,-1.3885431289672852,-1.5014671087265015,-1.6063977479934692,-1.6592167615890503,-2.9029109477996826,-2.327197551727295,-2.649164915084839,-2.5948197841644287,-2.5187571048736572,-2.4829297065734863,0.616001307964325,2.9161369800567627,1.7266323566436768,-0.07827287912368774,2.391763925552368,3.4795522689819336,-0.16969652473926544,-2.3449695110321045,-0.9187904000282288,0.02610008977353573,-1.5456466674804688,-2.3366713523864746,2.2858920097351074,7.72179651260376,4.767395973205566,4.1249542236328125,6.108370304107666,7.724776268005371,-0.4277254045009613,-0.16944783926010132,-0.9502895474433899,-2.416893720626831,-0.5080162286758423,1.6701576709747314
6.116116116116116,-0.7065150141716003,-1.8446941375732422,-1.370597243309021,-1.5017808675765991,-1.5812649726867676,-1.623442530632019,-2.9043800830841064,-2.35034441947937,-2.658484697341919,-2.5946035385131836,-2.5344908237457275,-2.5067789554595947,0.6387962102890015,2.9937150478363037,1.7742544412612915,-0.03698591887950897,2.4528331756591797,3.5565662384033203,-0.1738903820514679,-2.3451874256134033,-0.9278843998908997,0.0018896094989031553,-1.5500320196151733,-2.318542957305908,2.268533945083618,7.7785844802856445,4.747278213500977,4.124481201171875,6.092884063720703,7.662412166595459,-0.4101628065109253,0.1262936294078827,-0.865156352519989,-2.4199271202087402,-0.3639168441295624,1.9517184495925903
6.126126126126126,-0.6999408006668091,-1.8129463195800781,-1.3522015810012817,-1.5016862154006958,-1.5555673837661743,-1.5871074199676514,-2.905884265899658,-2.37375545501709,-2.6679906845092773,-2.5946218967437744,-2.5504262447357178,-2.530348062515259,0.6614134311676025,3.0715489387512207,1.821657657623291,0.00429907813668251,2.513720989227295,3.6329421997070312,-0.1779058873653412,-2.3428659439086914,-0.9360414147377014,-0.02233692817389965,-1.5528252124786377,-2.2976059913635254,2.2505345344543457,7.772675037384033,4.724085330963135,4.124539852142334,6.072285175323486,7.597172737121582,-0.39216336607933044,0.337474524974823,-0.764529824256897,-2.420283317565918,-0.19431090354919434,2.2314224243164062
6.136136136136136,-0.6931543350219727,-1.7803853750228882,-1.3333919048309326,-1.5011814832687378,-1.529361605644226,-1.5501974821090698,-2.907421112060547,-2.3976128101348877,-2.677603244781494,-2.594874858856201,-2.5664408206939697,-2.5536346435546875,0.6838478446006775,3.1492972373962402,1.8688241243362427,0.045587968081235886,2.5743911266326904,3.708648443222046,-0.18173977732658386,-2.3383188247680664,-0.9431873559951782,-0.04655402898788452,-1.553920865058899,-2.2738778591156006,2.231818437576294,7.759982585906982,4.699715614318848,4.125128746032715,6.049763202667236,7.5291428565979,-0.37372633814811707,0.5821349024772644,-0.6632096767425537,-2.417956829071045,-0.024374593049287796,2.50909686088562
6.146146146146146,-0.6861584186553955,-1.7472003698349,-1.3141816854476929,-1.5002671480178833,-1.5026462078094482,-1.5126996040344238,-2.9089903831481934,-2.421522378921509,-2.6872880458831787,-2.5953621864318848,-2.5825183391571045,-2.576636552810669,0.7060920000076294,3.2268893718719482,1.915709376335144,0.08688395470380783,2.634817361831665,3.783660888671875,-0.18538664281368256,-2.331186532974243,-0.9492907524108887,-0.07073501497507095,-1.5533074140548706,-2.2473816871643066,2.2125048637390137,7.7428998947143555,4.6664347648620605,4.126250743865967,6.018986225128174,7.4583234786987305,-0.3549046814441681,0.8430382013320923,-0.5547345280647278,-2.412947416305542,0.1499471217393875,2.784562826156616
6.156156156156156,-0.678953230381012,-1.7133976221084595,-1.2945961952209473,-1.4989428520202637,-1.475470781326294,-1.474600076675415,-2.9105887413024902,-2.4454498291015625,-2.6969823837280273,-2.5960819721221924,-2.5985324382781982,-2.599350690841675,0.7281392216682434,3.304297924041748,1.962237000465393,0.12819460034370422,2.6948354244232178,3.8579516410827637,-0.18884381651878357,-2.321441173553467,-0.9542901515960693,-0.09485138952732086,-1.5508896112442017,-2.218139410018921,2.192599058151245,7.72348165512085,4.629720211029053,4.127902030944824,5.972535610198975,7.384711265563965,-0.33572015166282654,1.103818416595459,-0.44413596391677856,-2.405256748199463,0.3329100012779236,3.0576367378234863
6.166166166166166,-0.6715413331985474,-1.6789777278900146,-1.274637222290039,-1.4972076416015625,-1.4478474855422974,-1.4358018636703491,-2.9122159481048584,-2.469355583190918,-2.7066762447357178,-2.597034215927124,-2.6144371032714844,-2.6217525005340576,0.7499843835830688,3.3814594745635986,2.008389472961426,0.16952425241470337,2.7543766498565674,3.931326389312744,-0.1921069622039795,-2.309065580368042,-0.9581806659698486,-0.11887666583061218,-1.546643614768982,-2.1857120990753174,2.1721038818359375,7.684419631958008,4.591472625732422,4.13007926940918,5.923758029937744,7.266366481781006,-0.31619465351104736,1.373422622680664,-0.3331952393054962,-2.394883155822754,0.5153943300247192,3.443213939666748
6.176176176176176,-0.6639241576194763,-1.644012689590454,-1.2543046474456787,-1.4950608015060425,-1.4197721481323242,-1.396152377128601,-2.913869619369507,-2.4930293560028076,-2.7163617610931396,-2.5982167720794678,-2.6302244663238525,-2.643799066543579,0.7716218829154968,3.458082914352417,2.054150104522705,0.21087877452373505,2.8134191036224365,4.0033955574035645,-0.19517271220684052,-2.2939274311065674,-0.9609594941139221,-0.14278647303581238,-1.5405733585357666,-2.1492130756378174,2.151017665863037,7.624984264373779,4.551676273345947,4.132782459259033,5.872641086578369,7.13339900970459,-0.2963477373123169,1.6512030363082886,-0.22202558815479279,-2.381830930709839,0.697243869304657,3.84805965423584
6.186186186186186,-0.6561026573181152,-1.6085032224655151,-1.2335978746414185,-1.4925025701522827,-1.3912413120269775,-1.3556514978408813,-2.915548086166382,-2.516432285308838,-2.72603178024292,-2.599627733230591,-2.645885705947876,-2.665492296218872,0.7930431962013245,3.5340981483459473,2.099506378173828,0.2522623538970947,2.871936559677124,4.074128150939941,-0.19803780317306519,-2.276015043258667,-0.9626253843307495,-0.16655190289020538,-1.532687783241272,-2.1087019443511963,2.1291308403015137,7.562729835510254,4.510315418243408,4.13600492477417,5.819175720214844,6.9991559982299805,-0.27613645792007446,1.927359938621521,-0.11073964089155197,-2.3661022186279297,0.8782946467399597,4.245215892791748
6.196196196196196,-0.6480785608291626,-1.5724356174468994,-1.212517261505127,-1.4895316362380981,-1.3622499704360962,-1.3142924308776855,-2.917248249053955,-2.539562702178955,-2.7356791496276855,-2.6012661457061768,-2.66141414642334,-2.6868324279785156,0.8142444491386414,3.6094753742218018,2.1444389820098877,0.29368093609809875,2.929906129837036,4.1435112953186035,-0.20069968700408936,-2.2553489208221436,-0.9631763100624084,-0.19014565646648407,-1.5229943990707397,-2.0642526149749756,2.1066646575927734,7.497602939605713,4.467374801635742,4.139742374420166,5.7633514404296875,6.863626003265381,-0.25565341114997864,2.2016847133636475,0.0005521962884813547,-2.347703695297241,1.0583895444869995,4.634522914886475
6.206206206206206,-0.6398532390594482,-1.5357972383499146,-1.191062331199646,-1.4861472845077515,-1.3327935934066772,-1.2720476388931274,-2.9189698696136475,-2.5624194145202637,-2.745297431945801,-2.603128671646118,-2.6768031120300293,-2.707792043685913,0.8352165222167969,3.684187412261963,2.188936233520508,0.335139662027359,2.987307548522949,4.211504936218262,-0.2031552493572235,-2.231945276260376,-0.9626145958900452,-0.21354246139526367,-1.5115032196044922,-2.015984535217285,2.083625316619873,7.429707050323486,4.422813892364502,4.143987655639648,5.705159664154053,6.718242168426514,-0.23492281138896942,2.4740099906921387,0.1117246225476265,-2.3266406059265137,1.2373707294464111,5.002664089202881
6.216216216216216,-0.6314287185668945,-1.4985747337341309,-1.1692334413528442,-1.4823493957519531,-1.3028684854507446,-1.2288044691085815,-2.9207098484039307,-2.5849978923797607,-2.754877805709839,-2.6052138805389404,-2.692044734954834,-2.728250503540039,0.8559549450874329,3.7582061290740967,2.2329769134521484,0.3766431510448456,3.0441129207611084,4.277986526489258,-0.20540209114551544,-2.2058277130126953,-0.9609402418136597,-0.23671507835388184,-1.4982268810272217,-1.9641505479812622,2.060016393661499,7.359029769897461,4.376571178436279,4.148732662200928,5.644587993621826,6.565234661102295,-0.21396708488464355,2.744154453277588,0.2227228730916977,-2.3029208183288574,1.415082335472107,5.352955341339111
6.226226226226226,-0.6228060722351074,-1.4607551097869873,-1.1470293998718262,-1.478136658668518,-1.2724707126617432,-1.184553861618042,-2.9224677085876465,-2.6072967052459717,-2.764416456222534,-2.6075170040130615,-2.70713210105896,-2.7481861114501953,0.8764548897743225,3.8315014839172363,2.2765536308288574,0.4181961119174957,3.1003012657165527,4.342927932739258,-0.20743770897388458,-2.1770167350769043,-0.9581602215766907,-0.2596370279788971,-1.483177900314331,-1.9088648557662964,2.0358402729034424,7.2855730056762695,4.3301897048950195,4.153971195220947,5.581629753112793,6.402863502502441,-0.19281023740768433,3.011932134628296,0.3326653242111206,-2.276552677154541,1.591367483139038,5.679723262786865
6.236236236236236,-0.6139885783195496,-1.4222320318222046,-1.1244500875473022,-1.4735045433044434,-1.2415947914123535,-1.1395947933197021,-2.924240827560425,-2.6292877197265625,-2.7739040851593018,-2.6100378036499023,-2.722057580947876,-2.7673869132995605,0.8967098593711853,3.903867483139038,2.3196585178375244,0.4598037898540497,3.15584659576416,4.406022071838379,-0.2092609703540802,-2.145021915435791,-0.9542819857597351,-0.28227680921554565,-1.4663738012313843,-1.8507351875305176,2.0111019611358643,7.165855884552002,4.282057762145996,4.159430503845215,5.516269207000732,6.203158378601074,-0.1714756190776825,3.3970396518707275,0.44221919775009155,-2.246427297592163,1.766074299812317,5.9325642585754395
6.246246246246246,-0.6049765944480896,-1.3828662633895874,-1.101494550704956,-1.4684491157531738,-1.2102359533309937,-1.0940903425216675,-2.92602801322937,-2.650930881500244,-2.7833356857299805,-2.6127736568450928,-2.7368152141571045,-2.7857308387756348,0.9167139530181885,3.9749374389648438,2.3622729778289795,0.5014673471450806,3.2107253074645996,4.46710205078125,-0.21087072789669037,-2.1090259552001953,-0.9493080973625183,-0.30459994077682495,-1.4478278160095215,-1.7901318073272705,1.9858078956604004,7.03423547744751,4.232157230377197,4.165341854095459,5.44683313369751,6.000748157501221,-0.14998768270015717,3.7936973571777344,0.5512747168540955,-2.2136168479919434,1.9435597658157349,6.174582481384277
6.256256256256256,-0.5957725048065186,-1.3426584005355835,-1.0781641006469727,-1.462968349456787,-1.1783009767532349,-1.04804527759552,-2.927827835083008,-2.6722283363342285,-2.792703151702881,-2.615720748901367,-2.7513747215270996,-2.803215980529785,0.936462938785553,4.044684886932373,2.404378890991211,0.5431931018829346,3.2647411823272705,4.526147365570068,-0.21226343512535095,-2.0690994262695312,-0.9432478547096252,-0.3265829384326935,-1.4270645380020142,-1.7271569967269897,1.959961175918579,6.901305675506592,4.180478096008301,4.171699523925781,5.345399379730225,5.7961225509643555,-0.12836992740631104,4.182847023010254,0.6597248315811157,-2.1781671047210693,2.2043285369873047,6.406190872192383
6.266266266266266,-0.5863784551620483,-1.3016046285629272,-1.0544564723968506,-1.4570614099502563,-1.145711898803711,-1.0014675855636597,-2.929637908935547,-2.693179130554199,-2.802001714706421,-2.618875026702881,-2.7657113075256348,-2.81982684135437,0.9559499025344849,4.113093376159668,2.4459586143493652,0.5849846601486206,3.3177318572998047,4.583125591278076,-0.2134397327899933,-2.0253143310546875,-0.9361041784286499,-0.3481970727443695,-1.4037116765975952,-1.6619211435317993,1.9335663318634033,6.767053127288818,4.127009868621826,4.178460597991943,5.242247581481934,5.587804317474365,-0.10664685070514679,4.564322471618652,0.7674564719200134,-2.1400809288024902,2.460998296737671,6.626219272613525
6.276276276276276,-0.5767960548400879,-1.259686827659607,-1.030372977256775,-1.4507286548614502,-1.112480878829956,-0.9543765187263489,-2.9314584732055664,-2.7137696743011475,-2.811222791671753,-2.6222317218780518,-2.7798216342926025,-2.8355400562286377,0.9751700162887573,4.180140495300293,2.4869935512542725,0.6268444657325745,3.3696718215942383,4.637995719909668,-0.2143981158733368,-1.9777684211730957,-0.9278866648674011,-0.3694169223308563,-1.377821683883667,-1.594550371170044,1.9066283702850342,6.625454902648926,4.071746349334717,4.185369968414307,5.134868621826172,5.373162269592285,-0.08484283089637756,4.928724765777588,0.8743600845336914,-2.0992746353149414,2.7111144065856934,6.834810256958008
6.286286286286286,-0.567027747631073,-1.2167967557907104,-1.0059127807617188,-1.4439679384231567,-1.0786230564117432,-0.9067988395690918,-2.9332847595214844,-2.733881950378418,-2.8203606605529785,-2.6257879734039307,-2.793701410293579,-2.850414991378784,0.9941181540489197,4.245702743530273,2.527465343475342,0.6687732338905334,3.4205238819122314,4.690464973449707,-0.2151387482881546,-1.9267091751098633,-0.9186031818389893,-0.3902132511138916,-1.3494521379470825,-1.5249764919281006,1.8791526556015015,6.473966598510742,4.014674663543701,4.192066192626953,5.025622844696045,5.109997749328613,-0.06298200786113739,5.272001266479492,0.9803262948989868,-2.0552031993865967,2.956430196762085,7.064363479614258
6.296296296296296,-0.5570749640464783,-1.1729174852371216,-0.9810761213302612,-1.436774492263794,-1.0441381931304932,-0.8587517738342285,-2.935117721557617,-2.7534799575805664,-2.829409122467041,-2.629546642303467,-2.8073480129241943,-2.8645031452178955,1.01278817653656,4.309730529785156,2.5673599243164062,0.7107678651809692,3.4702751636505127,4.740292549133301,-0.21565912663936615,-1.8722738027572632,-0.9082640409469604,-0.4105517566204071,-1.3186511993408203,-1.4531643390655518,1.8511409759521484,6.311797142028809,3.955786943435669,4.19870138168335,4.9146857261657715,4.845688343048096,-0.04108842834830284,5.589463710784912,1.085247278213501,-2.008136034011841,3.1969213485717773,7.282370567321777
6.306306306306306,-0.5469405651092529,-1.1283516883850098,-0.9558189511299133,-1.4291467666625977,-1.0090252161026,-0.8102400898933411,-2.9369544982910156,-2.772345542907715,-2.838350534439087,-2.633502244949341,-2.8207547664642334,-2.877795696258545,1.0311750173568726,4.371924877166748,2.606569766998291,0.7528302073478699,3.518906593322754,4.787469387054443,-0.21596065163612366,-1.8150757551193237,-0.8966416120529175,-0.4304071068763733,-1.2854677438735962,-1.3792253732681274,1.8225852251052856,6.114210605621338,3.8776133060455322,4.205656051635742,4.80205774307251,4.580228805541992,-0.019191952422261238,5.837004661560059,1.2393208742141724,-1.9585721492767334,3.432419538497925,7.488779067993164
6.316316316316316,-0.5366262197494507,-1.0832476615905762,-0.9300894141197205,-1.421083927154541,-0.9732886552810669,-0.7612678408622742,-2.938793897628784,-2.7903707027435303,-2.8471639156341553,-2.637650489807129,-2.8339133262634277,-2.8902835845947266,1.0492737293243408,4.432127475738525,2.644981861114502,0.7949634194374084,3.566401958465576,4.831982612609863,-0.2160433828830719,-1.7554539442062378,-0.8834598064422607,-0.44975316524505615,-1.2499562501907349,-1.3032817840576172,1.7935075759887695,5.914159297943115,3.796949863433838,4.212908744812012,4.685266971588135,4.31360387802124,0.0026869685389101505,6.074166297912598,1.3940268754959106,-1.9065394401550293,3.6590018272399902,7.683542251586914
6.326326326326326,-0.5261344909667969,-1.0376085042953491,-0.9038884043693542,-1.4125847816467285,-0.9370945692062378,-0.7118394374847412,-2.9406332969665527,-2.807551383972168,-2.8558437824249268,-2.641986131668091,-2.8467042446136475,-2.901959180831909,1.0670785903930664,4.490317344665527,2.682577610015869,0.8371716141700745,3.6125845909118652,4.873821258544922,-0.21590736508369446,-1.6935081481933594,-0.8687413334846497,-0.46856623888015747,-1.2124489545822144,-1.2254444360733032,1.7639131546020508,5.711681365966797,3.7147600650787354,4.220442295074463,4.54191780090332,4.045803070068359,0.024523431435227394,6.300858974456787,1.5464640855789185,-1.8520694971084595,3.833901882171631,7.866613388061523
6.336336336336336,-0.5154669284820557,-0.9914523959159851,-0.8772182464599609,-1.403648853302002,-0.9005730152130127,-0.6619593501091003,-2.9424729347229004,-2.8238625526428223,-2.864384889602661,-2.6465020179748535,-2.8590335845947266,-2.912811756134033,1.0845845937728882,4.546453475952148,2.7193448543548584,0.879449725151062,3.6573212146759033,4.912973880767822,-0.21555273234844208,-1.6293630599975586,-0.852508544921875,-0.486820787191391,-1.173223853111267,-1.1458348035812378,1.7338062524795532,5.5042901039123535,3.631049633026123,4.2269487380981445,4.396519184112549,3.7768137454986572,0.04629272595047951,6.513984680175781,1.6964863538742065,-1.794697880744934,4.002465724945068,8.037941932678223
6.346346346346346,-0.5046268105506897,-0.9447945356369019,-0.8500828146934509,-1.394276738166809,-0.8637260794639587,-0.611681342124939,-2.944310188293457,-2.839285373687744,-2.87278151512146,-2.6511898040771484,-2.870887041091919,-2.92287540435791,1.1017866134643555,4.600502014160156,2.755263090133667,0.9217929840087891,3.700589656829834,4.94936990737915,-0.21498064696788788,-1.5631377696990967,-0.8347886800765991,-0.5044877529144287,-1.132349967956543,-1.064573884010315,1.7031933069229126,5.294737339019775,3.545006275177002,4.233590126037598,4.246131896972656,3.493800163269043,0.06797068566083908,6.716598033905029,1.8432371616363525,-1.7349488735198975,4.160454750061035,8.196216583251953
6.356356356356356,-0.4936143457889557,-0.897650420665741,-0.8224955797195435,-1.3844671249389648,-0.8265012502670288,-0.5610886812210083,-2.946143388748169,-2.853864908218384,-2.881030797958374,-2.6560449600219727,-2.88218355178833,-2.9322049617767334,1.1186772584915161,4.652250289916992,2.7903058528900146,0.9642030000686646,3.7422964572906494,4.98291540145874,-0.2141856849193573,-1.49480402469635,-0.8156185150146484,-0.5215461850166321,-1.0899914503097534,-0.9817914962768555,1.6708381175994873,5.040036678314209,3.4567599296569824,4.239127159118652,4.086816787719727,3.208372116088867,0.09311104565858841,6.938081741333008,1.9866164922714233,-1.6733651161193848,4.301866054534912,8.342195510864258
6.366366366366366,-0.48241928219795227,-0.8500422835350037,-0.7944653630256653,-1.3742339611053467,-0.7888835072517395,-0.5101883411407471,-2.9479665756225586,-2.8676705360412598,-2.889125347137451,-2.661062002182007,-2.8928887844085693,-2.9407947063446045,1.1352280378341675,4.701394557952881,2.8244566917419434,1.006636142730713,3.782397747039795,5.013598918914795,-0.2130984663963318,-1.4242756366729736,-0.7950308322906494,-0.5379884839057922,-1.046250343322754,-0.8976080417633057,1.6358439922332764,4.778960704803467,3.3660874366760254,4.239132881164551,3.9255692958831787,2.9223241806030273,0.12427277863025665,7.151815891265869,2.1262781620025635,-1.6116646528244019,4.436666011810303,8.476021766662598
6.376376376376376,-0.4710398316383362,-0.8019753098487854,-0.7660112977027893,-1.3635860681533813,-0.7508788108825684,-0.45898598432540894,-2.9497790336608887,-2.8806941509246826,-2.897049903869629,-2.6662347316741943,-2.9029974937438965,-2.9486372470855713,1.151424765586853,4.74791955947876,2.857679843902588,1.0490684509277344,3.820878028869629,5.041416168212891,-0.21169832348823547,-1.3516647815704346,-0.7730804085731506,-0.5538045167922974,-1.0011935234069824,-0.8121457099914551,1.600365161895752,4.516724586486816,3.2685046195983887,4.239063739776611,3.76240611076355,2.63565731048584,0.15525759756565094,7.354172706604004,2.2525436878204346,-1.5479062795639038,4.56477689743042,8.597700119018555
6.386386386386386,-0.4594791829586029,-0.7534530758857727,-0.7372568249702454,-1.3525210618972778,-0.7124931216239929,-0.40748855471611023,-2.9515790939331055,-2.8929269313812256,-2.9047157764434814,-2.671558380126953,-2.912503480911255,-2.95572566986084,1.1672641038894653,4.791811943054199,2.8898544311523438,1.0915000438690186,3.8577139377593994,5.066361427307129,-0.20998986065387726,-1.2770864963531494,-0.750006377696991,-0.5689705610275269,-0.9548890590667725,-0.7255293130874634,1.5643036365509033,4.253315448760986,3.15976619720459,4.238895416259766,3.5973479747772217,2.3482306003570557,0.18596211075782776,7.545105457305908,2.3571360111236572,-1.4821362495422363,4.6861114501953125,8.706533432006836
6.396396396396396,-0.4477417767047882,-0.7044808864593506,-0.7082404494285583,-1.3410398960113525,-0.67373126745224,-0.35570818185806274,-2.9533631801605225,-2.904360294342041,-2.9120912551879883,-2.6770241260528564,-2.921400785446167,-2.962049722671509,1.1827402114868164,4.833064556121826,2.9209299087524414,1.133928894996643,3.8928890228271484,5.088425159454346,-0.20797640085220337,-1.200655221939087,-0.7259039282798767,-0.5834692120552063,-0.9074031710624695,-0.6378871202468872,1.527759075164795,3.98872447013855,3.0492093563079834,4.238600730895996,3.4304065704345703,2.0601580142974854,0.21639995276927948,7.724559783935547,2.458038806915283,-1.4144095182418823,4.800603866577148,8.802777290344238
6.406406406406406,-0.43582987785339355,-0.6550625562667847,-0.6789708137512207,-1.3291425704956055,-0.6345994472503662,-0.303648978471756,-2.9551308155059814,-2.9149863719940186,-2.9191677570343018,-2.6826257705688477,-2.9296844005584717,-2.967603921890259,1.197847604751587,4.87166166305542,2.9508914947509766,1.1763542890548706,3.9263834953308105,5.107603549957275,-0.20565897226333618,-1.1224839687347412,-0.7008103728294373,-0.5972796082496643,-0.8588058948516846,-0.5493423938751221,1.4907588958740234,3.7229435443878174,2.9367573261260986,4.238159656524658,3.261600971221924,1.7715486288070679,0.2465459257364273,7.892490863800049,2.5551364421844482,-1.3447753190994263,4.908181190490723,8.886846542358398
6.416416416416417,-0.42374587059020996,-0.605252206325531,-0.6494524478912354,-1.3168278932571411,-0.5951035618782043,-0.2513188123703003,-2.956881046295166,-2.924837112426758,-2.925938606262207,-2.6883554458618164,-2.9373486042022705,-2.972379207611084,1.2125825881958008,4.907536506652832,2.9797184467315674,1.2187743186950684,3.9581799507141113,5.123887538909912,-0.2030416578054428,-1.042694330215454,-0.674763560295105,-0.6103852987289429,-0.8091670870780945,-0.46001720428466797,1.4533120393753052,3.4432790279388428,2.82273268699646,4.237545967102051,3.0909481048583984,1.4824128150939941,0.276365727186203,8.047656059265137,2.6483592987060547,-1.2732932567596436,5.008779048919678,8.958745002746582
6.426426426426427,-0.4114936888217926,-0.5551310181617737,-0.6196911931037903,-1.3040961027145386,-0.5552547574043274,-0.1987241804599762,-2.9586122035980225,-2.9339652061462402,-2.9323976039886475,-2.6942057609558105,-2.9444127082824707,-2.9763669967651367,1.2269407510757446,4.940591335296631,3.0073957443237305,1.2611843347549438,3.9881598949432373,5.137277603149414,-0.2001277208328247,-0.961412787437439,-0.6478046774864197,-0.6227636337280273,-0.7584908604621887,-0.3700340688228607,1.4154292345046997,3.161381244659424,2.7071568965911865,4.23617696762085,2.8944220542907715,1.1927469968795776,0.30582407116889954,8.190760612487793,2.7376251220703125,-1.1997965574264526,5.118797779083252,9.018394470214844
6.436436436436437,-0.3990752398967743,-0.5047056078910828,-0.5896912217140198,-1.290942907333374,-0.515072226524353,-0.14587631821632385,-2.960322618484497,-2.942365884780884,-2.938539743423462,-2.7002196311950684,-2.9509246349334717,-2.9795618057250977,1.2409168481826782,4.970822811126709,3.0339088439941406,1.3035298585891724,4.016111850738525,5.147763729095459,-0.19692076742649078,-0.878760039806366,-0.6199716925621033,-0.6344685554504395,-0.7067119479179382,-0.2795222997665405,1.3771216869354248,2.878849506378174,2.59004807472229,4.222747325897217,2.689812421798706,0.9023199677467346,0.3348880410194397,8.321941375732422,2.8228561878204346,-1.1407824754714966,5.225475788116455,9.06417179107666
6.446446446446447,-0.3864940404891968,-0.4539816975593567,-0.5594580173492432,-1.277358889579773,-0.4746086895465851,-0.0927884429693222,-2.9620108604431152,-2.9500315189361572,-2.944359064102173,-2.7064781188964844,-2.9569175243377686,-2.9819536209106445,1.2545086145401,4.998222827911377,3.059241533279419,1.3457139730453491,4.04196834564209,5.155340194702148,-0.1934250295162201,-0.7948527336120605,-0.5913063883781433,-0.6455981731414795,-0.6539044380187988,-0.1886136531829834,1.338342547416687,2.595698356628418,2.471430540084839,4.205770015716553,2.4762816429138184,0.6114999651908875,0.3635496199131012,8.441183090209961,2.903974771499634,-1.0829529762268066,5.324504375457764,9.097790718078613
6.456456456456457,-0.3737536668777466,-0.40296709537506104,-0.5289965867996216,-1.2633442878723145,-0.43390387296676636,-0.039485979825258255,-2.9636757373809814,-2.956955909729004,-2.949850559234619,-2.7129764556884766,-2.962414264678955,-2.983536958694458,1.2677091360092163,5.022784233093262,3.083380699157715,1.3877211809158325,4.065683841705322,5.159990310668945,-0.18964402377605438,-0.7098132967948914,-0.5618491172790527,-0.6561436653137207,-0.6001448631286621,-0.09745459258556366,1.2991290092468262,2.3117682933807373,2.35132098197937,4.187093734741211,2.2620291709899902,0.308089941740036,0.3917614221572876,8.547747611999512,2.980915069580078,-1.0238900184631348,5.41567850112915,9.108987808227539
6.466466466466467,-0.3608570992946625,-0.35167163610458374,-0.49831196665763855,-1.2489173412322998,-0.39296478033065796,0.013823119923472404,-2.9653146266937256,-2.9631288051605225,-2.9550094604492188,-2.719674587249756,-2.967409133911133,-2.9843251705169678,1.2805149555206299,5.044500827789307,3.106309652328491,1.4295294284820557,4.08725118637085,5.161376953125,-0.185583233833313,-0.6237709522247314,-0.5316433310508728,-0.6660585403442383,-0.5455117225646973,-0.0063637332059443,1.2594506740570068,2.0272109508514404,2.229746103286743,4.166059970855713,2.0470333099365234,-0.03169390186667442,0.4193427562713623,8.642017364501953,3.0536046028137207,-0.9551761150360107,5.49875545501709,9.091662406921387
6.476476476476477,-0.3478241562843323,-0.3001028299331665,-0.4674067795276642,-1.234119176864624,-0.35180115699768066,0.0669885203242302,-2.9669156074523926,-2.9685428142547607,-2.9598281383514404,-2.7264881134033203,-2.9718949794769287,-2.9843006134033203,1.2929080724716187,5.063366889953613,3.1280112266540527,1.47111976146698,4.106662750244141,5.159351825714111,-0.18127644062042236,-0.5368452072143555,-0.5007361173629761,-0.6752605438232422,-0.49008941650390625,0.08453258872032166,1.2166510820388794,1.7421183586120605,2.1051816940307617,4.143795967102051,1.8313186168670654,-0.37276652455329895,0.44118866324424744,8.724332809448242,3.119614362716675,-0.883349597454071,5.573573589324951,9.067957878112793
6.486486486486487,-0.33467286825180054,-0.24826574325561523,-0.43625226616859436,-1.218965768814087,-0.3104187548160553,0.11998873203992844,-2.9684677124023438,-2.9731907844543457,-2.964261770248413,-2.7333834171295166,-2.975867748260498,-2.983447551727295,1.3048702478408813,5.079375267028809,3.148437261581421,1.5124541521072388,4.123911380767822,5.153915882110596,-0.17675337195396423,-0.449153870344162,-0.46922364830970764,-0.6837116479873657,-0.4339583218097687,0.1751338094472885,1.173464298248291,1.4565010070800781,1.9758071899414062,4.114735126495361,1.6150256395339966,-0.7131186723709106,0.4624466598033905,8.794683456420898,3.1760330200195312,-0.8050225377082825,5.64043664932251,9.032655715942383
6.496496496496497,-0.3214065432548523,-0.19616733491420746,-0.4048430025577545,-1.203472375869751,-0.2688257396221161,0.17281976342201233,-2.9699690341949463,-2.977064609527588,-2.968294382095337,-2.7403228282928467,-2.979321241378784,-2.9817590713500977,1.3163983821868896,5.092523097991943,3.167562961578369,1.5534906387329102,4.138992786407471,5.145077705383301,-0.17202001810073853,-0.36081963777542114,-0.4371678829193115,-0.6913740038871765,-0.3771969676017761,0.2653236985206604,1.129905104637146,1.1703455448150635,1.8451082706451416,4.084306716918945,1.3981928825378418,-1.052677869796753,0.48309242725372314,8.852947235107422,3.2281479835510254,-0.7257596254348755,5.699328899383545,8.985906600952148
6.506506506506507,-0.30802881717681885,-0.1438208669424057,-0.37319260835647583,-1.187639832496643,-0.22702845931053162,0.22548042237758636,-2.9714183807373047,-2.9801580905914307,-2.9719278812408447,-2.747300863265991,-2.982250213623047,-2.979227066040039,1.3274892568588257,5.102802753448486,3.1853644847869873,1.5942163467407227,4.151900768280029,5.132843971252441,-0.16708438098430634,-0.27196916937828064,-0.404611200094223,-0.6982395052909851,-0.3198866546154022,0.35498911142349243,1.0859880447387695,0.8834552764892578,1.7104618549346924,4.052656650543213,1.1808573007583618,-1.3913642168045044,0.5031020641326904,8.897651672363281,3.2761576175689697,-0.64580899477005,5.750228404998779,8.92776870727539
6.516516516516517,-0.29454368352890015,-0.09123753756284714,-0.34134429693222046,-1.1714690923690796,-0.18503351509571075,0.27789485454559326,-2.9728152751922607,-2.982462167739868,-2.975189685821533,-2.7543113231658936,-2.984651565551758,-2.9758124351501465,1.3381383419036865,5.110207557678223,3.2017946243286133,1.6346195936203003,4.162631034851074,5.117221832275391,-0.16195078194141388,-0.18273375928401947,-0.3715960681438446,-0.7043008804321289,-0.2621072828769684,0.44393637776374817,1.0417252779006958,0.5961903929710388,1.572344422340393,4.019773006439209,0.9630572199821472,-1.7299375534057617,0.52245032787323,8.930293083190918,3.3197240829467773,-0.5652562379837036,5.7931342124938965,8.83952808380127
6.526526526526527,-0.2809557318687439,-0.038435354828834534,-0.3093107044696808,-1.1549607515335083,-0.1428500860929489,0.32993069291114807,-2.974156141281128,-2.9839696884155273,-2.9780807495117188,-2.761348247528076,-2.986517906188965,-2.9714601039886475,1.3483431339263916,5.114737510681152,3.2168378829956055,1.6746858358383179,4.171178817749023,5.09821891784668,-0.15662823617458344,-0.09324394911527634,-0.3381668031215668,-0.7095537781715393,-0.20394082367420197,0.5319139957427979,0.9971734881401062,0.30532804131507874,1.4331164360046387,3.9856276512145996,0.7447296380996704,-2.0664455890655518,0.5408039689064026,8.946104049682617,3.3588249683380127,-0.4842001795768738,5.827305793762207,8.737077713012695
6.536536536536537,-0.26727789640426636,0.014410891570150852,-0.2770982086658478,-1.1381144523620605,-0.10048992186784744,0.3815824091434479,-2.9754374027252197,-2.9846885204315186,-2.980599880218506,-2.768406391143799,-2.987846612930298,-2.966165781021118,1.3580996990203857,5.116116523742676,3.2304821014404297,1.714404582977295,4.177539348602295,5.075860500335693,-0.15112778544425964,-0.0037804224994033575,-0.304368793964386,-0.7139924764633179,-0.14547507464885712,0.6188149452209473,0.9521282315254211,-0.03016074374318123,1.292819857597351,3.950209856033325,0.5260345339775085,-2.4005205631256104,0.5580247044563293,8.929550170898438,3.3934314250946045,-0.4027247726917267,5.853247165679932,8.624360084533691
6.546546546546547,-0.2535163164138794,0.06711380928754807,-0.24471412599086761,-1.1209313869476318,-0.05796800181269646,0.4328470826148987,-2.976658344268799,-2.9846067428588867,-2.982743501663208,-2.7754788398742676,-2.9886302947998047,-2.9599273204803467,1.3674029111862183,5.114131450653076,3.242716073989868,1.7537634372711182,4.181710243225098,5.050171375274658,-0.14545878767967224,0.08549473434686661,-0.2702476680278778,-0.7176146507263184,-0.08679520338773727,0.7045348286628723,0.9067822098731995,-0.3666747212409973,1.1514912843704224,3.9135031700134277,0.30691656470298767,-2.7320175170898438,0.5744928121566772,8.906026840209961,3.4235262870788574,-0.32089781761169434,5.870712757110596,8.50146198272705
6.556556556556557,-0.23967517912387848,0.11965420097112656,-0.21216757595539093,-1.1034120321273804,-0.015339842066168785,0.48372307419776917,-2.977816581726074,-2.9837117195129395,-2.9845240116119385,-2.782560348510742,-2.9888553619384766,-2.9527413845062256,1.3762519359588623,5.108780860900879,3.253476619720459,1.7927477359771729,4.183675765991211,5.021176815032959,-0.13962914049625397,0.17447642982006073,-0.2358105629682541,-0.7204164266586304,-0.02795381471514702,0.7889755368232727,0.8611606359481812,-0.7024821639060974,0.99595046043396,3.8754963874816895,0.08600836247205734,-3.060883045196533,0.5902011394500732,8.871148109436035,3.4581360816955566,-0.23881112039089203,5.884768962860107,8.368557929992676
6.566566566566567,-0.22575832903385162,0.17202967405319214,-0.17947223782539368,-1.085557222366333,0.027365772053599358,0.5342091917991638,-2.9789116382598877,-2.981994390487671,-2.9859678745269775,-2.789644479751587,-2.9885094165802,-2.9446074962615967,1.3846420049667358,5.100069999694824,3.262650728225708,1.8313443660736084,4.183431148529053,4.988902568817139,-0.13364633917808533,0.26305291056632996,-0.20103120803833008,-0.7223955392837524,0.030988004058599472,0.8720369338989258,0.8152800798416138,-1.0375044345855713,0.836692750453949,3.836181163787842,-0.13502173125743866,-3.387025833129883,0.6051327586174011,8.825021743774414,3.490083694458008,-0.156559556722641,5.890878677368164,8.225778579711914
6.576576576576577,-0.21176967024803162,0.22423771023750305,-0.14663445949554443,-1.067368507385254,0.0701417624950409,0.5843031406402588,-2.9799435138702393,-2.979447841644287,-2.987072229385376,-2.796725273132324,-2.9875900745391846,-2.9355218410491943,1.3925716876983643,5.088011741638184,3.2702267169952393,1.8695412874221802,4.180972099304199,4.953381061553955,-0.1275171935558319,0.3511112928390503,-0.16595785319805145,-0.7235498428344727,0.08995161205530167,0.9536198973655701,0.7691540122032166,-1.3716672658920288,0.6770603656768799,3.795548677444458,-0.35612577199935913,-3.7103543281555176,0.6192718148231506,8.767701148986816,3.5170648097991943,-0.07422740012407303,5.8890581130981445,8.073264122009277
6.586586586586587,-0.1977134495973587,0.2761856019496918,-0.11366337537765503,-1.0488463640213013,0.11295302212238312,0.6340034604072571,-2.980910062789917,-2.976027250289917,-2.9878337383270264,-2.8037962913513184,-2.9860825538635254,-2.9254841804504395,1.4000396728515625,5.072608470916748,3.2762036323547363,1.9073247909545898,4.176300525665283,4.9146342277526855,-0.12125159054994583,0.43844228982925415,-0.13064029812812805,-0.7238808274269104,0.14883127808570862,1.0336278676986694,0.7227989435195923,-1.7057299613952637,0.5170487761497498,3.7535834312438965,-0.5774552822113037,-4.030765533447266,0.6326042413711548,8.67858600616455,3.538637638092041,0.008096558973193169,5.871274948120117,7.91114616394043
6.596596596596597,-0.18359391391277313,0.32775935530662537,-0.08058063685894012,-1.029991626739502,0.15569962561130524,0.6833103895187378,-2.9818115234375,-2.971684217453003,-2.9882473945617676,-2.810851573944092,-2.983945846557617,-2.9144928455352783,1.4070419073104858,5.0538716316223145,3.2805726528167725,1.94468092918396,4.169414520263672,4.872695446014404,-0.11485590785741806,0.5248176455497742,-0.09512336552143097,-0.7233882546424866,0.20745964348316193,1.1119658946990967,0.6762279272079468,-2.0375797748565674,0.3559249937534332,3.710236072540283,-0.7983950972557068,-4.348170757293701,0.645115852355957,8.577995300292969,3.5575039386749268,0.09030775725841522,5.841711521148682,7.739555835723877
6.606606606606607,-0.169414684176445,0.37895604968070984,-0.0474240705370903,-1.0108058452606201,0.1983613222837448,0.7322173714637756,-2.982647180557251,-2.9664173126220703,-2.9883034229278564,-2.817885637283325,-2.981174945831299,-2.9025564193725586,1.4135767221450806,5.031825065612793,3.2833268642425537,1.9815973043441772,4.160312652587891,4.8276214599609375,-0.10833905637264252,0.6101359128952026,-0.05943713337182999,-0.7220737934112549,0.2657509446144104,1.1885426044464111,0.6294578313827515,-2.36704421043396,0.19439072906970978,3.665510654449463,-1.0248432159423828,-4.64296817779541,0.6567937135696411,8.467306137084961,3.571946382522583,0.17232561111450195,5.801074028015137,7.562103748321533
6.616616616616617,-0.1551813781261444,0.4297732710838318,-0.014227251522243023,-0.9912902116775513,0.24082861840724945,0.7806336283683777,-2.9834156036376953,-2.960221529006958,-2.987987756729126,-2.824892282485962,-2.9777863025665283,-2.889866828918457,1.4196417331695557,5.00649356842041,3.28446364402771,2.0180583000183105,4.148819923400879,4.779989242553711,-0.10170873254537582,0.6942965388298035,-0.023652220144867897,-0.7199394106864929,0.3235231041908264,1.2632676362991333,0.5823630690574646,-2.693979024887085,0.03288429230451584,3.6194186210632324,-1.271288514137268,-4.872201442718506,0.6680218577384949,8.346616744995117,3.5764172077178955,0.2540758550167084,5.7410502433776855,7.364068984985352
6.626626626626627,-0.14090371131896973,0.4802090525627136,0.018955955281853676,-0.9714453220367432,0.2830516993999481,0.8285187482833862,-2.9841153621673584,-2.9530978202819824,-2.987279176712036,-2.8318655490875244,-2.973784923553467,-2.876519203186035,1.4252345561981201,4.977902412414551,3.283987283706665,2.054051637649536,4.134867191314697,4.730106353759766,-0.09496830403804779,0.7771985530853271,0.012144383043050766,-0.716988742351532,0.3806597590446472,1.3359323740005493,0.5350144505500793,-3.018327474594116,-0.12843868136405945,3.5719525814056396,-1.5162419080734253,-5.093454360961914,0.678634524345398,8.216078758239746,3.57505202293396,0.33546945452690125,5.674068927764893,7.151891708374023
6.636636636636637,-0.12658554315567017,0.5302610993385315,0.052114490419626236,-0.9512719511985779,0.32502481341362,0.875867486000061,-2.984745502471924,-2.945042848587036,-2.9861814975738525,-2.8388001918792725,-2.9691696166992188,-2.862539052963257,1.430351972579956,4.946076393127441,3.281909704208374,2.0895626544952393,4.118470668792725,4.678042411804199,-0.08812567591667175,0.858745276927948,0.047905076295137405,-0.7132250070571899,0.43709293007850647,1.4064134359359741,0.4875090420246124,-3.3400020599365234,-0.28058934211730957,3.523097038269043,-1.7596243619918823,-5.308234214782715,0.6883885264396667,8.075843811035156,3.57045841217041,0.416422963142395,5.600227355957031,6.929452419281006
6.646646646646647,-0.11223512887954712,0.5799281001091003,0.08520732820034027,-0.9307713508605957,0.36674487590789795,0.9226801991462708,-2.9853081703186035,-2.9360547065734863,-2.9847631454467773,-2.8456904888153076,-2.963941812515259,-2.8479413986206055,1.4349902868270874,4.911046028137207,3.278430938720703,2.1245768070220947,4.099646091461182,4.623857021331787,-0.08118879050016403,0.9388409852981567,0.08361737430095673,-0.7086532115936279,0.4927517771720886,1.474632740020752,0.43910646438598633,-3.658904790878296,-0.414159893989563,3.4728357791900635,-1.9985146522521973,-5.517141342163086,0.6974756121635437,7.926033020019531,3.5643351078033447,0.4968951344490051,5.520126819610596,6.699764251708984
6.656656656656657,-0.09786184132099152,0.6292083859443665,0.11821535974740982,-0.9099439978599548,0.40816161036491394,0.9689550995826721,-2.985808849334717,-2.9261326789855957,-2.983046770095825,-2.8525309562683105,-2.9581940174102783,-2.832738161087036,1.4391429424285889,4.872836589813232,3.2736220359802246,2.1590819358825684,4.078677654266357,4.567613124847412,-0.07416508346796036,1.0173887014389038,0.11924607306718826,-0.7032794952392578,0.5476182103157043,1.5405142307281494,0.3904646337032318,-3.9749414920806885,-0.5467256903648376,3.421168088912964,-2.190727710723877,-5.719736099243164,0.7057145833969116,7.766785621643066,3.5535802841186523,0.5767673254013062,5.441359996795654,6.462710857391357
6.666666666666667,-0.08347057551145554,0.6781015992164612,0.1511298567056656,-0.8887909054756165,0.44923457503318787,1.014692783355713,-2.9862465858459473,-2.9152748584747314,-2.9810357093811035,-2.859316825866699,-2.9520046710968018,-2.816941976547241,1.4428071975708008,4.831480026245117,3.2674899101257324,2.1930620670318604,4.055798053741455,4.509369373321533,-0.06706403195858002,1.0942964553833008,0.15474320948123932,-0.6971089243888855,0.6016631126403809,1.603991150856018,0.341729998588562,-4.288020133972168,-0.6782482862472534,3.368082284927368,-2.3802378177642822,-5.916842937469482,0.7130386233329773,7.598232746124268,3.5382301807403564,0.655941903591156,5.356171607971191,6.219175815582275
6.676676676676677,-0.06906662881374359,0.726590633392334,0.18394191563129425,-0.8673133254051208,0.4899584949016571,1.0598959922790527,-2.986621379852295,-2.903512477874756,-2.978731155395508,-2.866042137145996,-2.9453768730163574,-2.800565004348755,1.445983648300171,4.78709077835083,3.260047197341919,2.2265048027038574,4.031035423278809,4.449178695678711,-0.05989396199584007,1.169486403465271,0.19006408751010895,-0.6901503801345825,0.6548247337341309,1.664997935295105,0.29291924834251404,-4.562066078186035,-0.8086974620819092,3.3135738372802734,-2.5669970512390137,-6.108510494232178,0.7194101810455322,7.426919460296631,3.518326997756958,0.7343359589576721,5.264674663543701,5.96937894821167
6.686686686686687,-0.054654594510793686,0.7745800018310547,0.2166435718536377,-0.8454909324645996,0.5303288102149963,1.104566216468811,-2.9869332313537598,-2.8910441398620605,-2.976137399673462,-2.8726954460144043,-2.9383134841918945,-2.783618927001953,1.4486711025238037,4.740269660949707,3.2513039112091064,2.259351968765259,4.004417896270752,4.387096881866455,-0.05266450718045235,1.2429276704788208,0.2251635491847992,-0.682291567325592,0.7070384621620178,1.7234747409820557,0.2440362572669983,-4.7907233238220215,-0.9380323886871338,3.2470996379852295,-2.7509560585021973,-6.29478120803833,0.724864661693573,7.239706516265869,3.4939112663269043,0.8422131538391113,5.166977405548096,5.713540077209473
6.696696696696697,-0.040239136666059494,0.8220462203025818,0.24922597408294678,-0.8232769966125488,0.5703406929969788,1.1487047672271729,-2.9871819019317627,-2.8779282569885254,-2.9732563495635986,-2.8792600631713867,-2.9308221340179443,-2.766117811203003,1.450868844985962,4.691211223602295,3.2412712574005127,2.2915024757385254,3.9759724140167236,4.323177814483643,-0.045385416597127914,1.3143680095672607,0.259996235370636,-0.6732848882675171,0.7582449913024902,1.7793611288070679,0.1950991451740265,-5.0098066329956055,-1.0662226676940918,3.1764185428619385,-2.9320638179779053,-6.475701332092285,0.7294155359268188,7.0320820808410645,3.4650306701660156,0.9571171402931213,5.063183307647705,5.45187520980835
6.706706706706707,-0.025824282318353653,0.8689841628074646,0.28168025612831116,-0.8006728291511536,0.6099890470504761,1.1923155784606934,-2.987367630004883,-2.8641910552978516,-2.970090866088867,-2.885728597640991,-2.9229037761688232,-2.748074531555176,1.452576994895935,4.639995574951172,3.229962110519409,2.322938919067383,3.9457287788391113,4.257474899291992,-0.038064952939748764,1.3836699724197388,0.2945173978805542,-0.6631363034248352,0.8083813190460205,1.8325997591018677,0.14612598717212677,-5.222372531890869,-1.1932339668273926,3.1044721603393555,-3.1102685928344727,-6.6513214111328125,0.7330608367919922,6.813654899597168,3.431734323501587,1.0704606771469116,4.953396797180176,5.184603691101074
6.716716716716717,-0.011413796804845333,0.9153934121131897,0.3139985501766205,-0.7776804566383362,0.6492697596549988,1.2354003190994263,-2.987489700317383,-2.8498477935791016,-2.9666452407836914,-2.892097234725952,-2.9145655632019043,-2.7295022010803223,1.4537949562072754,4.5866804122924805,3.2173891067504883,2.3536484241485596,3.9137160778045654,4.19003963470459,-0.030713042244315147,1.4507508277893066,0.32868316769599915,-0.6518602967262268,0.8573892712593079,1.8831369876861572,0.09713101387023926,-5.429088592529297,-1.3190348148345947,3.0312674045562744,-3.2855277061462402,-6.821681022644043,0.7357990741729736,6.5880327224731445,3.3940775394439697,1.18212890625,4.837732315063477,4.911947250366211
6.726726726726727,0.0029877375345677137,0.9612705707550049,0.3461727797985077,-0.7543022632598877,0.6881787776947021,1.2779603004455566,-2.9875495433807373,-2.834911584854126,-2.9629220962524414,-2.898360013961792,-2.9058125019073486,-2.7104146480560303,1.4545211791992188,4.5313286781311035,3.2035603523254395,2.3836193084716797,3.879964590072632,4.120925426483154,-0.02333807945251465,1.515535593032837,0.36245033144950867,-0.6394763588905334,0.905210554599762,1.930917501449585,0.04812970757484436,-5.629668712615967,-1.4435906410217285,2.95680832862854,-3.457789897918701,-6.98684024810791,0.7376299500465393,6.3552350997924805,3.352112293243408,1.2920067310333252,4.716305732727051,4.634125709533691
6.736736736736737,0.017376665025949478,1.0066181421279907,0.3781944215297699,-0.7305409908294678,0.7267104983329773,1.319999098777771,-2.987546682357788,-2.8193953037261963,-2.958925724029541,-2.904513120651245,-2.8966481685638428,-2.6908271312713623,1.4547576904296875,4.473995685577393,3.1884920597076416,2.4128379821777344,3.844505786895752,4.050184726715088,-0.01594904437661171,1.577958583831787,0.39577701687812805,-0.6260020136833191,0.9517858624458313,1.9758931398391724,-0.000864798144903034,-5.824841499328613,-1.5668712854385376,2.8809616565704346,-3.626192092895508,-7.146834850311279,0.7385545372962952,6.11605978012085,3.3059000968933105,1.3998711109161377,4.588537693023682,4.3513617515563965
6.746746746746747,0.03174838423728943,1.0514357089996338,0.41005539894104004,-0.7064070701599121,0.7648568153381348,1.3614932298660278,-2.9874820709228516,-2.8033089637756348,-2.9546597003936768,-2.910548210144043,-2.887084484100342,-2.6707677841186523,1.454504132270813,4.414736270904541,3.172196865081787,2.4412858486175537,3.8073840141296387,3.977998733520508,-0.008555431850254536,1.637955665588379,0.4286193549633026,-0.6114622354507446,0.9970487952232361,2.017987012863159,-0.0498381108045578,-6.014658451080322,-1.6888445615768433,2.802633285522461,-3.790538787841797,-7.273931503295898,0.7385720014572144,5.870721340179443,3.2554984092712402,1.5046334266662598,4.454146862030029,4.058112621307373
6.756756756756757,0.04609972611069679,1.0957273244857788,0.44173404574394226,-0.6819149255752563,0.8026127815246582,1.4024112224578857,-2.9873549938201904,-2.7866673469543457,-2.950129747390747,-2.9164621829986572,-2.8771276473999023,-2.650254011154175,1.4537603855133057,4.353603363037109,3.154660701751709,2.4689407348632812,3.76863169670105,3.9045968055725098,-0.0011664759367704391,1.6954668760299683,0.4609218239784241,-0.5958877205848694,1.0409384965896606,2.057093620300293,-0.09876904636621475,-6.19915771484375,-1.8177361488342285,2.7227611541748047,-3.9517016410827637,-7.388005256652832,0.7376862168312073,5.619436264038086,3.196207046508789,1.6068973541259766,4.314428329467773,3.7493069171905518
6.766766766766767,0.0604260116815567,1.13949453830719,0.4731687009334564,-0.6570996642112732,0.839975118637085,1.4427332878112793,-2.9871666431427,-2.7694809436798096,-2.945347785949707,-2.9222283363342285,-2.8667852878570557,-2.6291654109954834,1.452526569366455,4.290649890899658,3.135803461074829,2.495760679244995,3.728283643722534,3.8301315307617188,0.006209612358361483,1.750435471534729,0.4925873577594757,-0.5793569087982178,1.0834040641784668,2.093003749847412,-0.14764182269573212,-6.378388404846191,-1.9498491287231445,2.6336333751678467,-4.109642028808594,-7.48887300491333,0.7359008193016052,5.36242151260376,3.130216598510742,1.6915849447250366,4.169516086578369,3.425138235092163
6.776776776776777,0.07472333312034607,1.1827383041381836,0.5043500661849976,-0.6320493221282959,0.8769401907920837,1.4824450016021729,-2.9869165420532227,-2.751763343811035,-2.9403185844421387,-2.9277822971343994,-2.8560643196105957,-2.607492685317993,1.4508047103881836,4.22592830657959,3.1156325340270996,2.5216565132141113,3.6863701343536377,3.754692792892456,0.013563442043960094,1.8028028011322021,0.5235741138458252,-0.5620394945144653,1.1243906021118164,2.125654697418213,-0.196440190076828,-6.552395820617676,-2.0799403190612793,2.5401182174682617,-4.26421594619751,-7.583543300628662,0.7332204580307007,5.099895477294922,3.0604491233825684,1.76808762550354,4.018601417541504,3.0980334281921387
6.786786786786787,0.08898790180683136,1.2254618406295776,0.5352709293365479,-0.6067753434181213,0.9135036468505859,1.5215463638305664,-2.9866065979003906,-2.7335286140441895,-2.9350476264953613,-2.933115005493164,-2.8449814319610596,-2.585256338119507,1.448594331741333,4.159490585327148,3.0941708087921143,2.546607732772827,3.642927408218384,3.6783273220062256,0.020885378122329712,1.8525142669677734,0.55384361743927,-0.5439698100090027,1.16383695602417,2.155017852783203,-0.24514946341514587,-6.721220016479492,-2.2078733444213867,2.445068836212158,-4.415390968322754,-7.673745632171631,0.7296501398086548,4.83207368850708,2.9869394302368164,1.841892123222351,3.8622024059295654,2.768868923187256
6.796796796796797,0.10321546345949173,1.267667293548584,0.5659258365631104,-0.5812826156616211,0.9496616125106812,1.5600416660308838,-2.986236572265625,-2.7147903442382812,-2.9295382499694824,-2.9382193088531494,-2.8335492610931396,-2.5624730587005615,1.4458972215652466,4.0913896560668945,3.0714385509490967,2.5706005096435547,3.5979955196380615,3.6010825634002686,0.028167037293314934,1.8995206356048584,0.5833594799041748,-0.5251750946044922,1.2016648054122925,2.181079626083374,-0.29374366998672485,-6.884912014007568,-2.333831787109375,2.3487446308135986,-4.561102867126465,-7.759560585021973,0.7251951694488525,4.559175491333008,2.909903049468994,1.9129104614257812,3.693213701248169,2.4379022121429443
6.806806806806807,0.11740199476480484,1.3093563318252563,0.5963108539581299,-0.5555759072303772,0.9854102730751038,1.5979337692260742,-2.985807180404663,-2.695563316345215,-2.9237961769104004,-2.94309139251709,-2.8217899799346924,-2.5391650199890137,1.4427146911621094,4.0216755867004395,3.047455310821533,2.5936238765716553,3.5516295433044434,3.5230002403259277,0.03540028631687164,1.9437711238861084,0.6120865345001221,-0.5056835412979126,1.2377560138702393,2.2038187980651855,-0.3421691060066223,-7.043512344360352,-2.4577810764312744,2.2511627674102783,-4.702371597290039,-7.841062545776367,0.7198501825332642,4.28141975402832,2.829423427581787,1.9810742139816284,3.5175399780273438,2.1053848266601562
6.816816816816817,0.1315431296825409,1.3505074977874756,0.6264210343360901,-0.5296603441238403,1.0207496881484985,1.63520348072052,-2.985319137573242,-2.675870418548584,-2.917825222015381,-2.9477264881134033,-2.8097147941589355,-2.5153536796569824,1.439047932624817,3.9505324363708496,3.0222420692443848,2.615663528442383,3.503868579864502,3.4441637992858887,0.042575184255838394,1.9851917028427124,0.6399917602539062,-0.4855247735977173,1.272072434425354,2.2232413291931152,-0.3904561400413513,-7.170454502105713,-2.5796892642974854,2.1523420810699463,-4.839909553527832,-7.902055740356445,0.7136350870132446,3.9940216541290283,2.7455894947052,2.0463175773620605,3.3382551670074463,1.7811812162399292
6.826826826826827,0.14563608169555664,1.391096591949463,0.6562517285346985,-0.5035402178764343,1.0556782484054565,1.6716692447662354,-2.9847726821899414,-2.655712127685547,-2.9116322994232178,-2.9521195888519287,-2.797333240509033,-2.491065740585327,1.4348982572555542,3.8781654834747314,2.995818614959717,2.6367077827453613,3.45474910736084,3.3648765087127686,0.049684032797813416,2.023681402206421,0.6670416593551636,-0.4647272527217865,1.3045753240585327,2.239532470703125,-0.43859079480171204,-7.284317970275879,-2.699387311935425,2.0523011684417725,-4.9737348556518555,-7.9392170906066895,0.7065625786781311,3.690061330795288,2.6583261489868164,2.1085784435272217,3.1555254459381104,1.473881483078003
6.836836836836837,0.1596754789352417,1.4310953617095947,0.6857972145080566,-0.4772207736968994,1.0901854038238525,1.7072902917861938,-2.9841694831848145,-2.6349854469299316,-2.9052228927612305,-2.956266403198242,-2.7846603393554688,-2.4663233757019043,1.4302676916122437,3.804741859436035,2.968210220336914,2.6567461490631104,3.404367446899414,3.2852349281311035,0.05671771243214607,2.0590271949768066,0.6931979060173035,-0.4433223605155945,1.3352224826812744,2.2527453899383545,-0.4865570068359375,-7.384504795074463,-2.8165597915649414,1.9510600566864014,-5.089897155761719,-7.972822666168213,0.6986435055732727,3.3716049194335938,2.567399263381958,2.167797088623047,2.9670090675354004,1.1660805940628052
6.846846846846847,0.1736586093902588,1.4704893827438354,0.7150533199310303,-0.450706422328949,1.1242412328720093,1.7420734167099,-2.9835102558135986,-2.6136887073516846,-2.898604393005371,-2.9601621627807617,-2.771669864654541,-2.441152811050415,1.4251583814620972,3.730348825454712,2.939439535140991,2.675764322280884,3.352905511856079,3.2052760124206543,0.06366802752017975,2.0911705493927,0.7184286117553711,-0.421339213848114,1.363905906677246,2.262876272201538,-0.5343409180641174,-7.478898525238037,-2.9315857887268066,1.8486372232437134,-5.190523147583008,-8.002963066101074,0.6898898482322693,3.050377607345581,2.473416805267334,2.2239177227020264,2.7619307041168213,0.8580060005187988
6.856856856856857,0.1875808835029602,1.5092798471450806,0.744016170501709,-0.42400258779525757,1.1578271389007568,1.7760289907455444,-2.9827959537506104,-2.5918400287628174,-2.891782522201538,-2.963803291320801,-2.758301019668579,-2.415579080581665,1.4195719957351685,3.6550326347351074,2.9095287322998047,2.693751335144043,3.3004684448242188,3.125032424926758,0.07052581757307053,2.1200881004333496,0.7427048683166504,-0.39881038665771484,1.3905060291290283,2.2699227333068848,-0.5818544626235962,-7.568876266479492,-3.0444395542144775,1.7450525760650635,-5.286031723022461,-8.029741287231445,0.6802952289581299,2.727112054824829,2.3764808177948,2.2768869400024414,2.5525708198547363,0.5498749613761902
6.866866866866867,0.20143811404705048,1.5474696159362793,0.7726816534996033,-0.3971136510372162,1.190941572189331,1.8091635704040527,-2.9820263385772705,-2.569460153579712,-2.884763479232788,-2.9671859741210938,-2.744568109512329,-2.3896360397338867,1.4135111570358276,3.5788378715515137,2.8784990310668945,2.710695266723633,3.2470929622650146,3.0445361137390137,0.07728453725576401,2.145761728286743,0.7659958600997925,-0.37576785683631897,1.4150011539459229,2.2738935947418213,-0.6290426850318909,-7.654514312744141,-3.1550960540771484,1.6403281688690186,-5.378006935119629,-8.053096771240234,0.6698664426803589,2.402068853378296,2.27669095993042,2.326653242111206,2.341242551803589,0.253725528717041
6.876876876876877,0.2152257263660431,1.5850622653961182,0.8010450601577759,-0.3700444996356964,1.2235844135284424,1.8414044380187988,-2.981203556060791,-2.546567440032959,-2.8775522708892822,-2.970305919647217,-2.730482816696167,-2.363852024078369,1.406978964805603,3.501807928085327,2.846372365951538,2.7265865802764893,3.1928141117095947,2.96382737159729,0.08393410593271255,2.16817045211792,0.78827303647995,-0.352243572473526,1.4373703002929688,2.275341033935547,-0.6759992837905884,-7.735886096954346,-3.2634451389312744,1.534481167793274,-5.466497421264648,-8.072260856628418,0.6586447358131409,2.075493574142456,2.1741251945495605,2.3731722831726074,2.128131866455078,0.035721685737371445
6.886886886886887,0.22894003987312317,1.6220463514328003,0.8290998339653015,-0.3428005874156952,1.2557551860809326,1.872712254524231,-2.980327606201172,-2.5231850147247314,-2.870155096054077,-2.973158597946167,-2.716061592102051,-2.3385565280914307,1.3999783992767334,3.424017906188965,2.8131802082061768,2.741410732269287,3.1376683712005615,2.8829433917999268,0.09046691656112671,2.1873133182525635,0.8095091581344604,-0.32826903462409973,1.457599401473999,2.274609327316284,-0.7227089405059814,-7.799871921539307,-3.3661367893218994,1.4275102615356445,-5.55154275894165,-8.088348388671875,0.6466447114944458,1.7530840635299683,2.067171096801758,2.4163222312927246,1.9134408235549927,-0.18214449286460876
6.896896896896897,0.24257734417915344,1.6582605838775635,0.8568211793899536,-0.31539034843444824,1.2874524593353271,1.9030945301055908,-2.979395866394043,-2.499340772628784,-2.862539052963257,-2.975742816925049,-2.7013185024261475,-2.3137736320495605,1.3925150632858276,3.3457510471343994,2.7790451049804688,2.7551586627960205,3.0816869735717773,2.801912546157837,0.09687156230211258,2.203350305557251,0.8296111226081848,-0.3038809597492218,1.4756710529327393,2.271695137023926,-0.7684502005577087,-7.837713241577148,-3.4539883136749268,1.3183211088180542,-5.633190155029297,-8.101378440856934,0.6326305270195007,1.4512054920196533,1.9489226341247559,2.4562153816223145,1.6973540782928467,-0.3997350335121155
6.906906906906907,0.2561326026916504,1.6936404705047607,0.8841968774795532,-0.2878440022468567,1.318670392036438,1.9325631856918335,-2.978402853012085,-2.475052833557129,-2.8546886444091797,-2.978076696395874,-2.6862688064575195,-2.2895278930664062,1.3845956325531006,3.2671234607696533,2.7440404891967773,2.767791509628296,3.024923801422119,2.720768690109253,0.10312945395708084,2.2163643836975098,0.8485183119773865,-0.27910682559013367,1.4915765523910522,2.266606330871582,-0.8138173818588257,-7.872027397155762,-3.5395522117614746,1.2058178186416626,-5.705619812011719,-8.10830307006836,0.6176962852478027,1.1488265991210938,1.8285413980484009,2.493053436279297,1.4804290533065796,-0.622283935546875
6.916916916916917,0.2696022093296051,1.7281924486160278,0.9112232327461243,-0.26017579436302185,1.3493903875350952,1.9609993696212769,-2.977348804473877,-2.4503490924835205,-2.8466126918792725,-2.980164051055908,-2.670938730239868,-2.2655601501464844,1.3762238025665283,3.188168525695801,2.708193063735962,2.779294490814209,2.9674808979034424,2.6399030685424805,0.10923462361097336,2.226348876953125,0.866209089756012,-0.2539828419685364,1.5053082704544067,2.2587177753448486,-0.8588847517967224,-7.9029107093811035,-3.6227872371673584,1.0917479991912842,-5.771322727203369,-8.049196243286133,0.6020172834396362,0.8461660146713257,1.7057157754898071,2.5255026817321777,1.2630482912063599,-0.9528259634971619
6.926926926926927,0.2829822897911072,1.7619261741638184,0.9378960728645325,-0.23236915469169617,1.3796093463897705,1.9883109331130981,-2.9762370586395264,-2.4252538681030273,-2.838322162628174,-2.9819774627685547,-2.6553454399108887,-2.2416744232177734,1.3674020767211914,3.1089224815368652,2.671522855758667,2.789635181427002,2.9093949794769287,2.559634208679199,0.11517973244190216,2.2333037853240967,0.8826597332954407,-0.22857674956321716,1.516861081123352,2.2475547790527344,-0.9036394953727722,-7.930453777313232,-3.703705072402954,0.974078893661499,-5.833817958831787,-7.988254070281982,0.585613489151001,0.5434470772743225,1.5808649063110352,2.550359010696411,1.0452605485916138,-1.2762492895126343
6.936936936936937,0.2962692379951477,1.7948501110076904,0.964211642742157,-0.20442016422748566,1.4093271493911743,2.0145156383514404,-2.9750661849975586,-2.3997933864593506,-2.829827308654785,-2.9835028648376465,-2.6395063400268555,-2.2179157733917236,1.3581340312957764,3.0294158458709717,2.634053945541382,2.7987923622131348,2.850701093673706,2.479980945587158,0.12095613777637482,2.237230062484741,0.8978517055511475,-0.20293739438056946,1.5262330770492554,2.233189344406128,-0.9480690360069275,-7.954716205596924,-3.7823245525360107,0.8556016683578491,-5.893153667449951,-7.926994323730469,0.5685063600540161,0.2437606304883957,1.45431649684906,2.5718533992767334,0.8272566795349121,-1.5929863452911377
6.946946946946947,0.3094598352909088,1.8269022703170776,0.9901677966117859,-0.17633545398712158,1.4385440349578857,2.0396361351013184,-2.973839521408081,-2.374418020248413,-2.821136951446533,-2.984739065170288,-2.6234383583068848,-2.194331407546997,1.3484232425689697,2.949688673019409,2.5958099365234375,2.8067610263824463,2.7914276123046875,2.400938034057617,0.1265585720539093,2.2385966777801514,0.9117695689201355,-0.17710040509700775,1.5334221124649048,2.2156851291656494,-0.992160439491272,-7.974720001220703,-3.8586485385894775,0.7363597750663757,-5.949396133422852,-7.8645806312561035,0.5507180094718933,0.029333919286727905,1.3262051343917847,2.589928388595581,0.6092168688774109,-1.9035840034484863
6.956956956956957,0.32255059480667114,1.8580322265625,1.015761137008667,-0.14812061190605164,1.4672576189041138,2.063778877258301,-2.9725570678710938,-2.3495254516601562,-2.8122591972351074,-2.9856841564178467,-2.607161045074463,-2.170999765396118,1.3382731676101685,2.8697760105133057,2.556814432144165,2.8135318756103516,2.731609582901001,2.322657823562622,0.13197879493236542,2.2378180027008057,0.9243971109390259,-0.15110011398792267,1.538432240486145,2.1951212882995605,-1.0359002351760864,-7.991669654846191,-3.9313406944274902,0.6163815855979919,-6.000086784362793,-7.77208137512207,0.5322699546813965,-0.18496796488761902,1.1966785192489624,2.6046109199523926,0.39427682757377625,-2.189896821975708
6.966966966966967,0.3355374336242676,1.8882485628128052,1.0409785509109497,-0.11978260427713394,1.4953868389129639,2.086980104446411,-2.9712209701538086,-2.325139284133911,-2.803206205368042,-2.9863362312316895,-2.5906879901885986,-2.147676706314087,1.3276865482330322,2.7897090911865234,2.517129421234131,2.8190975189208984,2.671358823776245,2.24540114402771,0.13721206784248352,2.234894275665283,0.935722291469574,-0.12496861070394516,1.541364312171936,2.1720809936523438,-1.0792769193649292,-8.005559921264648,-3.997605800628662,0.49609097838401794,-6.037998676300049,-7.66437292098999,0.5131866931915283,-0.3990015685558319,1.065994381904602,2.6160826683044434,0.19141969084739685,-2.4141604900360107
6.976976976976977,0.3484165072441101,1.9175629615783691,1.065812110900879,-0.09136644005775452,1.5228948593139648,2.10935115814209,-2.969832420349121,-2.301283359527588,-2.793992757797241,-2.9867231845855713,-2.574035882949829,-2.12449049949646,1.316669225692749,2.709519147872925,2.476789712905884,2.8235440254211426,2.6107404232025146,2.1692702770233154,0.14225071668624878,2.2298309803009033,0.9457350969314575,-0.09871585667133331,1.5422648191452026,2.146580934524536,-1.1215683221817017,-8.016528129577637,-4.0624895095825195,0.3922267258167267,-6.073263168334961,-7.545577526092529,0.4933900833129883,-0.6126247644424438,0.9347909688949585,2.6278984546661377,-0.011243690736591816,-2.679621934890747
6.986986986986987,0.36118292808532715,1.9458911418914795,1.0902581214904785,-0.06294722110033035,1.5497832298278809,2.131037712097168,-2.9683940410614014,-2.2777764797210693,-2.7846262454986572,-2.986855983734131,-2.557222843170166,-2.1016740798950195,1.3052382469177246,2.6294944286346436,2.4358065128326416,2.826951742172241,2.5497841835021973,2.0943357944488525,0.1470869481563568,2.222181558609009,0.9544340372085571,-0.07237978279590607,1.5411401987075806,2.118464231491089,-1.1623237133026123,-7.966447353363037,-4.125828742980957,0.288662850856781,-6.105948448181152,-7.42720890045166,0.4728536307811737,-0.9257293939590454,0.8031183481216431,2.6336448192596436,-0.21354103088378906,-2.9367918968200684
6.996996996996997,0.37383201718330383,1.9731098413467407,1.1143155097961426,-0.03454712778329849,1.5760507583618164,2.152050018310547,-2.966907024383545,-2.2543532848358154,-2.7751195430755615,-2.9867358207702637,-2.540309429168701,-2.079249858856201,1.2934014797210693,2.550046682357788,2.3941996097564697,2.8293018341064453,2.4885122776031494,2.0205740928649902,0.15171515941619873,2.211315631866455,0.9618108868598938,-0.04598924517631531,1.5380363464355469,2.087815046310425,-1.202675700187683,-7.907219409942627,-4.186903953552246,0.17850108444690704,-6.135833740234375,-7.311123371124268,0.45177161693573,-1.2441022396087646,0.6699701547622681,2.640749931335449,-0.3933953642845154,-3.1858954429626465
7.007007007007007,0.3863599896430969,1.9992341995239258,1.1379801034927368,-0.006178875453770161,1.6016396284103394,2.172393321990967,-2.9653725624084473,-2.231055974960327,-2.765489339828491,-2.986387252807617,-2.5236809253692627,-2.0572385787963867,1.2811623811721802,2.4711949825286865,2.3519949913024902,2.8305184841156006,2.4269566535949707,1.9479633569717407,0.15612956881523132,2.197295904159546,0.9678382873535156,-0.019519563764333725,1.533363938331604,2.0547120571136475,-1.2426142692565918,-7.8477888107299805,-4.24547815322876,0.06465089321136475,-6.162848472595215,-7.1973443031311035,0.43016910552978516,-1.5559875965118408,0.5343936085700989,2.647256374359131,-0.5401425957679749,-3.427058696746826
7.017017017017017,0.3987646698951721,2.0242860317230225,1.1612504720687866,0.02214949019253254,1.6265373229980469,2.1920745372772217,-2.9637935161590576,-2.207928419113159,-2.755751132965088,-2.9858131408691406,-2.5074408054351807,-2.035661220550537,1.2685257196426392,2.3929364681243896,2.3092143535614014,2.830598831176758,2.3651514053344727,1.876479148864746,0.1603253036737442,2.1801860332489014,0.9725084900856018,0.006997231859713793,1.5272265672683716,2.0192325115203857,-1.2821290493011475,-7.78886079788208,-4.301982879638672,-0.04856852442026138,-6.185623645782471,-7.085865497589111,0.40807414054870605,-1.8616604804992676,0.39882299304008484,2.6502444744110107,-0.6860050559043884,-3.660403251647949
7.027027027027027,0.4110415279865265,2.0483460426330566,1.184126377105713,0.05042940378189087,1.6507467031478882,2.2111003398895264,-2.962170124053955,-2.185039758682251,-2.745912551879883,-2.9850146770477295,-2.4916045665740967,-2.014540195465088,1.2554970979690552,2.315377950668335,2.265878677368164,2.8295490741729736,2.303131580352783,1.8060994148254395,0.1642974317073822,2.160062074661255,0.9758242964744568,0.033525023609399796,1.5196322202682495,1.9814578294754028,-1.3208410739898682,-7.701573371887207,-4.3562750816345215,-0.16112221777439117,-6.205965995788574,-6.976616859436035,0.38546139001846313,-2.1456422805786133,0.2639416754245758,2.6497294902801514,-0.8313730955123901,-3.8859660625457764
7.037037037037037,0.42318597435951233,2.071474552154541,1.2066071033477783,0.07865343987941742,1.6742724180221558,2.229475259780884,-2.9605071544647217,-2.162168025970459,-2.7359728813171387,-2.983994722366333,-2.4761855602264404,-1.9938966035842896,1.2420868873596191,2.2388150691986084,2.2220113277435303,2.8273754119873047,2.2409183979034424,1.736803650856018,0.16804032027721405,2.137481927871704,0.9777950644493103,0.060031816363334656,1.5105851888656616,1.941463589668274,-1.3585127592086792,-7.5965046882629395,-4.408345699310303,-0.2729795575141907,-6.224081516265869,-6.869768142700195,0.3623356819152832,-2.3660295009613037,0.13001669943332672,2.6457347869873047,-0.9761838912963867,-4.103897571563721
7.047047047047047,0.4351949989795685,2.093745231628418,1.228691816329956,0.10681328177452087,1.697119116783142,2.2472071647644043,-2.9588043689727783,-2.139420986175537,-2.725939989089966,-2.9827523231506348,-2.461197853088379,-1.9737491607666016,1.228301763534546,2.1633145809173584,2.1776318550109863,2.8240861892700195,2.1785354614257812,1.6685632467269897,0.17154937982559204,2.112478494644165,0.978428304195404,0.08648045361042023,1.5000908374786377,1.8993254899978638,-1.3957291841506958,-7.485188007354736,-4.458438396453857,-0.3841092884540558,-6.240039348602295,-6.7653279304504395,0.3388116955757141,-2.6280016899108887,-0.003483979497104883,2.6382811069488525,-1.1203324794769287,-4.314332008361816
7.057057057057057,0.4470643699169159,2.1153249740600586,1.2503795623779297,0.13490158319473267,1.719221830368042,2.264301061630249,-2.9570655822753906,-2.117035150527954,-2.7158260345458984,-2.981292247772217,-2.4465088844299316,-1.9541162252426147,1.2141473293304443,2.08897066116333,2.1327614784240723,2.819687843322754,2.1162004470825195,1.6013565063476562,0.1748219132423401,2.0848968029022217,0.9777277112007141,0.11283678561449051,1.4878404140472412,1.8551175594329834,-1.4323627948760986,-7.369489669799805,-4.506590843200684,-0.4944789409637451,-6.213282585144043,-6.663308143615723,0.31490713357925415,-2.8816256523132324,-0.13643354177474976,2.627397298812866,-1.3283603191375732,-4.517393589019775
7.067067067067067,0.45879119634628296,2.1362335681915283,1.2716671228408813,0.16291065514087677,1.7405080795288086,2.2807624340057373,-2.955291986465454,-2.0950348377227783,-2.705641984939575,-2.9796149730682373,-2.4319658279418945,-1.9350167512893677,1.1996281147003174,2.0157740116119385,2.087423086166382,2.8141891956329346,2.054156541824341,1.5351585149765015,0.17785321176052094,2.0548171997070312,0.9757000207901001,0.139068141579628,1.4735368490219116,1.808912992477417,-1.4685105085372925,-7.255995273590088,-4.551881790161133,-0.6040593981742859,-6.180277347564697,-6.563722133636475,0.2906647026538849,-3.1273438930511475,-0.26847824454307556,2.613110065460205,-1.5183355808258057,-4.713200092315674
7.077077077077077,0.4703717827796936,2.1564786434173584,1.292551875114441,0.19083276391029358,1.7609694004058838,2.2965972423553467,-2.9534852504730225,-2.073441743850708,-2.695399522781372,-2.9777231216430664,-2.417405128479004,-1.9164665937423706,1.1847493648529053,1.9437015056610107,2.0416417121887207,2.807598114013672,1.9925031661987305,1.4699454307556152,0.18064014613628387,2.0223147869110107,0.972355842590332,0.16513916850090027,1.4575251340866089,1.7607855796813965,-1.5041781663894653,-7.144726276397705,-4.595045566558838,-0.7128210663795471,-6.138797283172607,-6.466580867767334,0.26611438393592834,-3.3652775287628174,-0.39962685108184814,2.5954537391662598,-1.688511610031128,-4.901869773864746
7.087087087087087,0.4818030893802643,2.1760659217834473,1.3130178451538086,0.21866056323051453,1.7806588411331177,2.3118131160736084,-2.9516489505767822,-2.0522749423980713,-2.6851084232330322,-2.975619077682495,-2.4029784202575684,-1.898478627204895,1.1695170402526855,1.8727333545684814,1.9954519271850586,2.7999212741851807,1.931260347366333,1.4056943655014038,0.1831793338060379,1.9874709844589233,0.9677188396453857,0.19101621210575104,1.4397095441818237,1.710808515548706,-1.5393576622009277,-7.03570556640625,-4.63217306137085,-0.820734441280365,-6.097532749176025,-6.371244430541992,0.24128654599189758,-3.595546007156372,-0.5247663259506226,2.574460983276367,-1.8696762323379517,-5.0814690589904785
7.097097097097097,0.4930817186832428,2.195002794265747,1.3330172300338745,0.24638673663139343,1.7996200323104858,2.3264214992523193,-2.9497835636138916,-2.03155517578125,-2.6747782230377197,-2.973306179046631,-2.3887264728546143,-1.881023645401001,1.1539347171783447,1.8028433322906494,1.948918104171753,2.791170358657837,1.8704644441604614,1.3423899412155151,0.18546952307224274,1.9503600597381592,0.961858332157135,0.21666793525218964,1.4201114177703857,1.659083604812622,-1.574041724205017,-6.928910732269287,-4.665266990661621,-0.9277700185775757,-6.046888828277588,-6.277770042419434,0.21621030569076538,-3.8182475566864014,-0.6461371779441833,2.5501725673675537,-2.0457613468170166,-5.252253532409668
7.107107107107107,0.5042058825492859,2.213292360305786,1.3525415658950806,0.274003267288208,1.8179281949996948,2.3404293060302734,-2.947892665863037,-2.011303663253784,-2.6644444465637207,-2.970785617828369,-2.374695062637329,-1.8641133308410645,1.1380070447921753,1.7340123653411865,1.9020607471466064,2.7813520431518555,1.8102120161056519,1.2800114154815674,0.18750686943531036,1.9110571146011353,0.9548150300979614,0.2420581430196762,1.398770809173584,1.6056872606277466,-1.6082230806350708,-6.824333667755127,-4.696625232696533,-1.033902883529663,-5.992057800292969,-6.18564510345459,0.19091519713401794,-4.03341817855835,-0.753596305847168,2.5226259231567383,-2.217383623123169,-5.415095329284668
7.117117117117117,0.5151715278625488,2.230942487716675,1.3715568780899048,0.3015037775039673,1.835595726966858,2.3538389205932617,-2.9459776878356934,-1.9915411472320557,-2.654325485229492,-2.9680604934692383,-2.360900402069092,-1.8477671146392822,1.121740698814392,1.6662158966064453,1.8548996448516846,2.770474910736084,1.750503659248352,1.2185503244400024,0.1892905831336975,1.8696378469467163,0.9468254446983337,0.2671585977077484,1.3757368326187134,1.5507017374038696,-1.6418099403381348,-6.7220964431762695,-4.72623348236084,-1.1391043663024902,-5.937828063964844,-6.095169544219971,0.16538342833518982,-4.241218090057373,-0.8425535559654236,2.491863965988159,-2.383985996246338,-5.570276260375977
7.127127127127127,0.5259751677513123,2.247958183288574,1.39005708694458,0.3288798928260803,1.8526283502578735,2.366655111312866,-2.9440417289733887,-1.972285509109497,-2.6444766521453857,-2.965135097503662,-2.3473589420318604,-1.8320022821426392,1.1051417589187622,1.5994313955307007,1.8074560165405273,2.7585504055023193,1.6913379430770874,1.1579809188842773,0.19081740081310272,1.8261743783950806,0.9379527568817139,0.29193398356437683,1.3510618209838867,1.494195580482483,-1.6746736764907837,-6.622209548950195,-4.752818584442139,-1.243346929550171,-5.883817672729492,-6.007277488708496,0.1397014707326889,-4.441767692565918,-0.9300497174263,2.457932710647583,-2.545541286468506,-5.718735694885254
7.137137137137137,0.5366148948669434,2.264345645904541,1.4080380201339722,0.35612568259239197,1.869033694267273,2.3788838386535645,-2.942087173461914,-1.953553318977356,-2.6349055767059326,-2.9620118141174316,-2.3340859413146973,-1.8168286085128784,1.0882161855697632,1.5336347818374634,1.75975501537323,2.7455873489379883,1.632711410522461,1.0982787609100342,0.19208703935146332,1.7807399034500122,0.9282087087631226,0.3163546621799469,1.3247936964035034,1.436237096786499,-1.7070131301879883,-6.5246901512146,-4.777828693389893,-1.346606731414795,-5.830223083496094,-5.9219794273376465,0.1138978898525238,-4.6351799964904785,-1.0167135000228882,2.4208803176879883,-2.70205020904541,-5.860568046569824
7.147147147147147,0.5470865964889526,2.2801096439361572,1.4255034923553467,0.3832337260246277,1.8848176002502441,2.3905272483825684,-2.9401156902313232,-1.9353642463684082,-2.625619649887085,-2.9586939811706543,-2.3210930824279785,-1.8022609949111938,1.0709697008132935,1.4688031673431396,1.7118110656738281,2.731595039367676,1.5746179819107056,1.0394171476364136,0.19309717416763306,1.7334046363830566,0.9176012277603149,0.34038886427879333,1.2969841957092285,1.37689208984375,-1.738822102546692,-6.429550647735596,-4.801462173461914,-1.4488571882247925,-5.777405261993408,-5.839288234710693,0.08800342679023743,-4.821567058563232,-1.1025539636611938,2.3807573318481445,-2.8535501956939697,-5.995865821838379
7.157157157157157,0.5573886036872864,2.295259952545166,1.442454218864441,0.4101962149143219,1.8999981880187988,2.4015910625457764,-2.93812894821167,-1.9177089929580688,-2.616584062576294,-2.9551849365234375,-2.308397054672241,-1.7883095741271973,1.0534082651138306,1.4049162864685059,1.6636730432510376,2.716585636138916,1.51703679561615,0.9813706278800964,0.19384881854057312,1.6842541694641113,0.9062166810035706,0.36400625109672546,1.2676969766616821,1.3162238597869873,-1.770094394683838,-6.335660457611084,-4.816529273986816,-1.549917459487915,-5.726747989654541,-5.759210586547852,0.06204864755272865,-4.997461795806885,-1.1750142574310303,2.3375394344329834,-2.996995210647583,-6.124722480773926
7.167167167167167,0.5675175786018372,2.309807300567627,1.4589093923568726,0.43700510263442993,1.9146308898925781,2.412079095840454,-2.936131000518799,-1.9005740880966187,-2.607820987701416,-2.9514899253845215,-2.2960124015808105,-1.7749855518341064,1.0355353355407715,1.3419578075408936,1.6153907775878906,2.700570583343506,1.4599711894989014,0.9241122007369995,0.194339781999588,1.633379578590393,0.894076943397522,0.3871750831604004,1.237003207206726,1.254299283027649,-1.8008230924606323,-6.244071006774902,-4.830355644226074,-1.6498208045959473,-5.6754536628723145,-5.681758880615234,0.03606260195374489,-5.1662139892578125,-1.2504734992980957,2.291311740875244,-3.134798526763916,-6.24722146987915
7.177177177177177,0.5774710774421692,2.323756694793701,1.4748677015304565,0.46365392208099365,1.9287259578704834,2.421994686126709,-2.9341232776641846,-1.8839728832244873,-2.599332332611084,-2.9476113319396973,-2.283952474594116,-1.7623002529144287,1.0173579454421997,1.2799056768417358,1.5669798851013184,2.683560371398926,1.4034124612808228,0.8676161170005798,0.19457043707370758,1.5808523893356323,0.8811810612678528,0.40986719727516174,1.204956293106079,1.1911790370941162,-1.8310015201568604,-6.154391765594482,-4.838856220245361,-1.7486350536346436,-5.625649929046631,-5.606744766235352,0.010077185928821564,-5.327704906463623,-1.33170747756958,2.2421875,-3.2675392627716064,-6.363253116607666
7.187187187187187,0.5872466564178467,2.337111711502075,1.4902821779251099,0.4901348948478699,1.9422855377197266,2.431342840194702,-2.9321086406707764,-1.8679261207580566,-2.5910160541534424,-2.943554162979126,-2.272228240966797,-1.7502645254135132,0.9988812208175659,1.2187477350234985,1.5185914039611816,2.665567398071289,1.34734308719635,0.8118600249290466,0.1945413053035736,1.5267493724822998,0.8673034310340881,0.4320521652698517,1.171606183052063,1.1269323825836182,-1.8606243133544922,-6.065695762634277,-4.829343318939209,-1.8463385105133057,-5.577376842498779,-5.534002304077148,-0.0158782247453928,-5.481107234954834,-1.4405384063720703,2.190227508544922,-3.39523983001709,-6.472698211669922
7.197197197197197,0.5968410968780518,2.3498764038085938,1.5051311254501343,0.5164426565170288,1.9553115367889404,2.440124034881592,-2.930089235305786,-1.8524502515792847,-2.582824230194092,-2.9393224716186523,-2.260850191116333,-1.7388874292373657,0.9801114201545715,1.1584646701812744,1.4702990055084229,2.6466009616851807,1.291750192642212,0.7568019032478333,0.19425269961357117,1.4711445569992065,0.8523523211479187,0.4537056088447571,1.13700270652771,1.0616273880004883,-1.8896852731704712,-5.979525089263916,-4.819721221923828,-1.942909836769104,-5.5306715965271,-5.470901012420654,-0.041772883385419846,-5.627878189086914,-1.546273112297058,2.135495901107788,-3.5179219245910645,-6.5725836753845215
7.207207207207207,0.6062525510787964,2.3620550632476807,1.5194201469421387,0.542569100856781,1.9678078889846802,2.4483370780944824,-2.9280669689178467,-1.8375567197799683,-2.5747687816619873,-2.934920310974121,-2.2498276233673096,-1.7281773090362549,0.9610528945922852,1.0990320444107056,1.4221028089523315,2.6266751289367676,1.2366173267364502,0.702305018901825,0.1937052458524704,1.4141039848327637,0.8363579511642456,0.4747958481311798,1.1011958122253418,0.9953827261924744,-1.9181783199310303,-5.895890712738037,-4.810025691986084,-2.0383265018463135,-5.485575199127197,-5.4184417724609375,-0.06757747381925583,-5.7681097984313965,-1.6488901376724243,2.0780601501464844,-3.6356112957000732,-6.662495136260986
7.217217217217217,0.6154785752296448,2.3736515045166016,1.5331538915634155,0.5684942007064819,1.9797782897949219,2.4559812545776367,-2.9260454177856445,-1.8232593536376953,-2.5668582916259766,-2.930354356765747,-2.239170789718628,-1.718143105506897,0.9417119026184082,1.0404237508773804,1.3740044832229614,2.6057722568511963,1.1819262504577637,0.6483176946640015,0.1929003894329071,1.3556920289993286,0.8193522095680237,0.495282381772995,1.064235806465149,0.9282688498497009,-1.9460976123809814,-5.814802646636963,-4.800295829772949,-2.139103889465332,-5.442116737365723,-5.369117736816406,-0.09326203912496567,-5.901891231536865,-1.748369574546814,2.0142204761505127,-3.748331308364868,-6.746189594268799
7.227227227227227,0.624517023563385,2.3846702575683594,1.5463420152664185,0.5941828489303589,1.991225004196167,2.463059663772583,-2.9240262508392334,-1.8095688819885254,-2.5591049194335938,-2.925633668899536,-2.228888988494873,-1.7087931632995605,0.9220947027206421,0.9826136827468872,1.3260111808776855,2.583855628967285,1.127663016319275,0.5948077440261841,0.1918390989303589,1.2959725856781006,0.8013663291931152,0.5151112079620361,1.0261722803115845,0.8603481650352478,-1.9734370708465576,-5.73627233505249,-4.787253379821777,-2.2396914958953857,-5.400332927703857,-5.3229289054870605,-0.11879628896713257,-6.029314994812012,-1.8450950384140015,1.9472360610961914,-3.856105327606201,-6.823734760284424
7.237237237237237,0.6333650946617126,2.395115852355957,1.5590242147445679,0.619631290435791,2.0021493434906006,2.4695749282836914,-2.9220125675201416,-1.7964956760406494,-2.55153751373291,-2.920761823654175,-2.2189910411834717,-1.7001351118087769,0.9022064805030823,0.9255775809288025,1.278175950050354,2.5609400272369385,1.0738086700439453,0.5417445302009583,0.19052283465862274,1.235008955001831,0.7824249267578125,0.5342572927474976,0.9870544075965881,0.7916814088821411,-2.0001916885375977,-5.660311698913574,-4.770753860473633,-2.3386032581329346,-5.360258102416992,-5.279884338378906,-0.1441512554883957,-6.1504597663879395,-1.9390709400177002,1.8778729438781738,-3.958958864212036,-6.895194053649902
7.247247247247247,0.6420203447341919,2.404991626739502,1.5712106227874756,0.6448338627815247,2.0125553607940674,2.4755287170410156,-2.92000675201416,-1.7840509414672852,-2.544166326522827,-2.9157464504241943,-2.209484815597534,-1.692176103591919,0.8820537328720093,0.8692883253097534,1.2305024862289429,2.537043333053589,1.0203468799591064,0.4890960156917572,0.1889536827802658,1.1728636026382446,0.7625584006309509,0.5526965260505676,0.9469316005706787,0.7223294973373413,-2.0263564586639404,-5.5867462158203125,-4.754624843597412,-2.4356260299682617,-5.32191801071167,-5.239986896514893,-0.1692975014448166,-6.265222549438477,-2.0298266410827637,1.8059946298599243,-4.056912422180176,-6.960623741149902
7.257257257257257,0.6504806280136108,2.4143011569976807,1.5829029083251953,0.6697834730148315,2.0224449634552,2.4809226989746094,-2.918010950088501,-1.7722448110580444,-2.536999464035034,-2.910590648651123,-2.20037841796875,-1.6849234104156494,0.8616418242454529,0.813725471496582,1.1829890012741089,2.512188673019409,0.9672607183456421,0.4368315637111664,0.18713386356830597,1.1096035242080688,0.7417987585067749,0.5704043507575989,0.9058539271354675,0.6523529291152954,-2.05192494392395,-5.515646457672119,-4.738900184631348,-2.5302670001983643,-5.2853498458862305,-5.203243255615234,-0.19420664012432098,-6.373353958129883,-2.1173489093780518,1.7317869663238525,-4.149989604949951,-7.020079135894775
7.267267267267267,0.6587438583374023,2.4230432510375977,1.594104290008545,0.6944721341133118,2.03182053565979,2.4857590198516846,-2.9160265922546387,-1.7610875368118286,-2.530043840408325,-2.90529465675354,-2.191679000854492,-1.6783822774887085,0.8409773707389832,0.7587907910346985,1.1356303691864014,2.486398458480835,0.9145311713218689,0.3849183917045593,0.1850666105747223,1.0453274250030518,0.7201805710792542,0.5873537063598633,0.8638672828674316,0.5818111896514893,-2.0768916606903076,-5.461194038391113,-4.723613262176514,-2.6216413974761963,-5.250575542449951,-5.170332908630371,-0.2188490331172943,-6.468528747558594,-2.201626777648926,1.6528797149658203,-4.238217353820801,-7.073269844055176
7.277277277277277,0.6668075323104858,2.43121600151062,1.6048182249069214,0.7188894152641296,2.0406839847564697,2.490049123764038,-2.914058208465576,-1.7505873441696167,-2.5233066082000732,-2.8998281955718994,-2.1833949089050293,-1.6725407838821411,0.8200662732124329,0.7043857574462891,1.0884230136871338,2.4597291946411133,0.8621401786804199,0.33330604434013367,0.18275392055511475,0.9801280498504639,0.6977344155311584,0.60347580909729,0.8210223317146301,0.5107747316360474,-2.101104974746704,-5.409805774688721,-4.708695888519287,-2.7049975395202637,-5.217629432678223,-5.142832279205322,-0.24315409362316132,-6.557493209838867,-2.282632350921631,1.567867398262024,-4.321615219116211,-7.119443893432617
7.287287287287287,0.6746693253517151,2.4388227462768555,1.6150463819503784,0.7430205345153809,2.0490381717681885,2.4937984943389893,-2.91210675239563,-1.7407516241073608,-2.5167958736419678,-2.8941915035247803,-2.1755318641662598,-1.6673951148986816,0.7989161610603333,0.6504799723625183,1.041364312171936,2.4322571754455566,0.810072660446167,0.281949907541275,0.18020012974739075,0.9140709042549133,0.6744943857192993,0.6187348961830139,0.7773686647415161,0.4393036961555481,-2.124523401260376,-5.361485958099365,-4.694090843200684,-2.783684492111206,-5.185956001281738,-5.118795871734619,-0.2670804262161255,-6.640313148498535,-2.3603310585021973,1.4806679487228394,-4.399733066558838,-7.159637928009033
7.297297297297297,0.6823270320892334,2.445866823196411,1.6247925758361816,0.76686030626297,2.056882858276367,2.497009038925171,-2.9101758003234863,-1.7315891981124878,-2.5105180740356445,-2.88839054107666,-2.1680996417999268,-1.6629468202590942,0.7775363326072693,0.5970412492752075,0.9944480061531067,2.404006242752075,0.7583169341087341,0.23081865906715393,0.17740806937217712,0.8472133278846741,0.6504929065704346,0.6331126689910889,0.7329605221748352,0.3674617111682892,-2.1473281383514404,-5.31624174118042,-4.680037975311279,-2.8606672286987305,-5.155380725860596,-5.098232269287109,-0.2906539738178253,-6.717052459716797,-2.434748411178589,1.3918851613998413,-4.472358703613281,-7.1938886642456055
7.307307307307307,0.6897773742675781,2.452348232269287,1.634057641029358,0.7904054522514343,2.064221143722534,2.4996836185455322,-2.908266544342041,-1.723108172416687,-2.5044796466827393,-2.8824315071105957,-2.161104679107666,-1.6592012643814087,0.7559303045272827,0.5440406799316406,0.9476698040962219,2.3749938011169434,0.7068578004837036,0.1798737645149231,0.17438247799873352,0.7796183824539185,0.6257629990577698,0.6465948224067688,0.6878503561019897,0.29530757665634155,-2.169515371322632,-5.274075984954834,-4.666567325592041,-2.935944080352783,-5.126776218414307,-5.0818376541137695,-0.31384819746017456,-6.787773132324219,-2.505877733230591,1.3016173839569092,-4.540233135223389,-7.220876216888428
7.317317317317317,0.697019636631012,2.4582698345184326,1.6428457498550415,0.8136529326438904,2.071054697036743,2.501833915710449,-2.9063827991485596,-1.715315341949463,-2.4986860752105713,-2.8763210773468018,-2.1545543670654297,-1.656193733215332,0.7341054081916809,0.49144721031188965,0.9010236263275146,2.345236301422119,0.6556751728057861,0.12906722724437714,0.17112672328948975,0.7113446593284607,0.6003377437591553,0.6591660380363464,0.6420838236808777,0.2229280024766922,-2.1910793781280518,-5.2350006103515625,-4.653704643249512,-3.0095160007476807,-5.100165367126465,-5.069937229156494,-0.3366367518901825,-6.8525285720825195,-2.573716402053833,1.2099659442901611,-4.60338020324707,-7.240006923675537
7.327327327327327,0.7040517330169678,2.463635206222534,1.651159644126892,0.8365984559059143,2.0773837566375732,2.503462314605713,-2.9045257568359375,-1.7082151174545288,-2.493142604827881,-2.870065689086914,-2.1484503746032715,-1.653928518295288,0.7120679020881653,0.4392252564430237,0.8545029163360596,2.3147504329681396,0.6047487258911133,0.07836410403251648,0.16764454543590546,0.642454206943512,0.5742496848106384,0.6708131432533264,0.5957085490226746,0.15038375556468964,-2.212017774581909,-5.200262069702148,-4.6414794921875,-3.0813755989074707,-5.075567722320557,-5.061333179473877,-0.3589935004711151,-6.910744667053223,-2.638260841369629,1.117003321647644,-4.661826133728027,-7.253685474395752
7.337337337337337,0.7108711004257202,2.4684555530548096,1.6590008735656738,0.8592395782470703,2.0832114219665527,2.504587411880493,-2.9026987552642822,-1.7017953395843506,-2.487855911254883,-2.863666296005249,-2.1427996158599854,-1.6524276733398438,0.6898242235183716,0.38732588291168213,0.8081013560295105,2.283555030822754,0.5540584325790405,0.02776544727385044,0.16394098103046417,0.5730165839195251,0.5475311279296875,0.6815271973609924,0.5487723350524902,0.07776831835508347,-2.2323250770568848,-5.170061111450195,-4.629913330078125,-3.1512787342071533,-5.053001403808594,-5.049066066741943,-0.3808934688568115,-6.962368488311768,-2.699510097503662,1.023633599281311,-4.71559476852417,-7.254319667816162
7.347347347347347,0.7174767255783081,2.472733736038208,1.6663724184036255,0.8815703988075256,2.0885391235351562,2.5052309036254883,-2.9009037017822266,-1.6960569620132446,-2.482830047607422,-2.857124090194702,-2.1376051902770996,-1.6517149209976196,0.6673805713653564,0.33571210503578186,0.7618117332458496,2.25168514251709,0.5035831928253174,-0.022725814953446388,0.16002100706100464,0.5030919313430786,0.5202172994613647,0.6913022398948669,0.5013204216957092,0.005175007972866297,-2.251997232437134,-5.14324426651001,-4.619034290313721,-3.2158923149108887,-5.03248405456543,-5.039948463439941,-0.4023115932941437,-7.008035182952881,-2.7574613094329834,0.9292685389518738,-4.764711856842041,-7.249227523803711
7.357357357357357,0.7238665223121643,2.476473569869995,1.6732821464538574,0.9035819172859192,2.093367338180542,2.5053915977478027,-2.899141788482666,-1.6910028457641602,-2.4780702590942383,-2.850447654724121,-2.1328694820404053,-1.651782751083374,0.6447428464889526,0.28434932231903076,0.7156331539154053,2.219181776046753,0.45330336689949036,-0.07314396649599075,0.15588891506195068,0.4327395558357239,0.49233993887901306,0.7001281380653381,0.4534004032611847,-0.06733952462673187,-2.271031141281128,-5.1198225021362305,-4.607185363769531,-3.2782161235809326,-5.014030456542969,-5.034299373626709,-0.4232238233089447,-7.047787666320801,-2.8119723796844482,0.8340532779693604,-4.809196949005127,-7.238765239715576
7.367367367367367,0.7300388813018799,2.4796762466430664,1.679749846458435,0.9252689480781555,2.097698450088501,2.50506854057312,-2.897416353225708,-1.686633586883545,-2.473583221435547,-2.8436460494995117,-2.1285974979400635,-1.6526241302490234,0.6219178438186646,0.23320358991622925,0.669577956199646,2.1860625743865967,0.4031979739665985,-0.12352240830659866,0.15155024826526642,0.36201709508895874,0.46393468976020813,0.7079964280128479,0.405057817697525,-0.13972386717796326,-2.2894227504730225,-5.099804878234863,-4.59498929977417,-3.3388397693634033,-4.997658729553223,-5.032130718231201,-0.44360655546188354,-7.081662178039551,-2.8630528450012207,0.7378897666931152,-4.849074840545654,-7.22295618057251
7.377377377377377,0.7359938621520996,2.482344388961792,1.6857784986495972,0.9466286897659302,2.101532459259033,2.5042593479156494,-2.8957393169403076,-1.6829522848129272,-2.4693734645843506,-2.836728811264038,-2.1247925758361816,-1.6542305946350098,0.5989110469818115,0.18224214017391205,0.6236404180526733,2.152346134185791,0.35324540734291077,-0.17389684915542603,0.14699827134609222,0.290987491607666,0.43503454327583313,0.7148990035057068,0.35633912682533264,-0.2119230329990387,-2.307277202606201,-5.083199977874756,-4.5837225914001465,-3.3977742195129395,-4.9833807945251465,-5.03345251083374,-0.46636563539505005,-7.109692096710205,-2.9108409881591797,0.641040027141571,-4.884366035461426,-7.201820373535156
7.387387387387387,0.7417353987693787,2.4844791889190674,1.6913697719573975,0.9676579833030701,2.1048710346221924,2.502962827682495,-2.894132375717163,-1.6799595355987549,-2.4654438495635986,-2.8297059535980225,-2.121455192565918,-1.656597375869751,0.5757293701171875,0.13142956793308258,0.5778107047080994,2.118046522140503,0.30342644453048706,-0.22429613769054413,0.14221501350402832,0.2197059690952301,0.4056709408760071,0.7208279967308044,0.3072904944419861,-0.28387323021888733,-2.3245108127593994,-5.070025444030762,-4.573405742645264,-3.4550323486328125,-4.9712090492248535,-5.036739826202393,-0.489302396774292,-7.131895065307617,-2.95534086227417,0.5437097549438477,-4.9150896072387695,-7.172259330749512
7.397397397397397,0.7472624778747559,2.4860875606536865,1.6965233087539673,0.9883536100387573,2.1077158451080322,2.5011682510375977,-2.8925983905792236,-1.6776779890060425,-2.4617996215820312,-2.822582721710205,-2.11858868598938,-1.6597237586975098,0.5523778796195984,0.08072342723608017,0.5320807099342346,2.083183765411377,0.2537176012992859,-0.27473923563957214,0.13720524311065674,0.1482444554567337,0.3758809268474579,0.7257817983627319,0.2579581141471863,-0.3554866909980774,-2.341038465499878,-5.061819076538086,-4.564055442810059,-3.5106287002563477,-4.961155414581299,-5.04262113571167,-0.5113640427589417,-7.145274639129639,-2.996553897857666,0.44600823521614075,-4.941269397735596,-7.135437488555908
7.407407407407407,0.7525699138641357,2.4871938228607178,1.7012393474578857,1.0087138414382935,2.1100656986236572,2.4988749027252197,-2.8911209106445312,-1.6761465072631836,-2.458442211151123,-2.815369129180908,-2.1161930561065674,-1.6636015176773071,0.5288709402084351,0.030113808810710907,0.4864383637905121,2.0477707386016846,0.20409901440143585,-0.3252592384815216,0.1320016086101532,0.0767095685005188,0.34569358825683594,0.7297558188438416,0.20838376879692078,-0.4267026484012604,-2.3556413650512695,-5.050272464752197,-4.555690765380859,-3.5645785331726074,-4.953230857849121,-5.052076816558838,-0.5281862020492554,-7.146144390106201,-3.03448486328125,0.3480380177497864,-4.962921142578125,-7.093330383300781
7.4174174174174174,0.7576557397842407,2.4878177642822266,1.7055199146270752,1.0287352800369263,2.1119229793548584,2.4960784912109375,-2.889688014984131,-1.6753922700881958,-2.4553749561309814,-2.8080718517303467,-2.114271402359009,-1.6682201623916626,0.5052212476730347,-0.02039196528494358,0.4408741891384125,2.011827230453491,0.1545494943857193,-0.3758915960788727,0.12663358449935913,0.005200873129069805,0.3151431977748871,0.7327486276626587,0.15861716866493225,-0.49747350811958313,-2.3696115016937256,-5.041536331176758,-4.548325538635254,-3.6168973445892334,-4.947444438934326,-5.0651140213012695,-0.544368326663971,-7.141043663024902,-3.069138526916504,0.24990719556808472,-4.980062484741211,-7.045953273773193
7.4274274274274275,0.7625163197517395,2.48796010017395,1.709363579750061,1.0484169721603394,2.1132876873016357,2.492777109146118,-2.888301372528076,-1.6754080057144165,-2.4526009559631348,-2.8006999492645264,-2.112823009490967,-1.6735715866088867,0.4814343750476837,-0.07082641124725342,0.39537930488586426,1.9753679037094116,0.10504657030105591,-0.4266723692417145,0.12110608071088791,-0.06623140722513199,0.28426167368888855,0.7347587943077087,0.10870067030191422,-0.5677425861358643,-2.3829455375671387,-5.036202430725098,-4.541975021362305,-3.667600631713867,-4.943803787231445,-5.081742763519287,-0.5598935484886169,-7.130623817443848,-3.1005187034606934,0.15171994268894196,-4.992715358734131,-6.993320941925049
7.4374374374374375,0.7671521306037903,2.4876201152801514,1.7127717733383179,1.0677545070648193,2.114158868789673,2.4889678955078125,-2.886963129043579,-1.6761868000030518,-2.450122356414795,-2.7932615280151367,-2.111849546432495,-1.6796444654464722,0.4575180113315582,-0.12122545391321182,0.3499422073364258,1.9384101629257202,0.05556970834732056,-0.47763705253601074,0.11542684584856033,-0.1375330239534378,0.2530825734138489,0.7357869148254395,0.05867978557944298,-0.6374577879905701,-2.395643472671509,-5.03428316116333,-4.536654472351074,-3.716705560684204,-4.942317008972168,-5.101963043212891,-0.574745774269104,-7.1149067878723145,-3.128631830215454,0.053582798689603806,-5.0008931159973145,-6.9354400634765625
7.4474474474474475,0.7715610265731812,2.486795663833618,1.7157443761825562,1.0867465734481812,2.1145477294921875,2.484647274017334,-2.8856754302978516,-1.6777212619781494,-2.4479410648345947,-2.7857658863067627,-2.1113626956939697,-1.6864290237426758,0.43347764015197754,-0.1716213822364807,0.3045542240142822,1.9009686708450317,0.006114326883107424,-0.5288227200508118,0.1096026822924614,-0.2086499184370041,0.22163927555084229,0.735832154750824,0.008615484461188316,-0.706569254398346,-2.4077022075653076,-5.035788536071777,-4.532373905181885,-3.7636845111846924,-4.938808441162109,-5.125782012939453,-0.588909924030304,-7.09390926361084,-3.153481960296631,-0.04430269077420235,-5.000918865203857,-6.872312545776367
7.4574574574574575,0.7757418155670166,2.4854846000671387,1.7182813882827759,1.1053881645202637,2.1144680976867676,2.479813575744629,-2.8844382762908936,-1.6800040006637573,-2.446059465408325,-2.778219699859619,-2.111382007598877,-1.6939151287078857,0.4093188941478729,-0.222046360373497,0.259203165769577,1.8630684614181519,-0.043309424072504044,-0.5802643895149231,0.10363931208848953,-0.2795242369174957,0.18996231257915497,0.734900712966919,-0.04142044857144356,-0.775021493434906,-2.4191205501556396,-5.039357662200928,-4.529146671295166,-3.808746337890625,-4.936744689941406,-5.1532087326049805,-0.6023720502853394,-7.064918518066406,-3.1750781536102295,-0.14184251427650452,-4.995800018310547,-6.8039422035217285
7.4674674674674675,0.7796921133995056,2.4836766719818115,1.7203834056854248,1.1236783266067505,2.1139230728149414,2.4744598865509033,-2.883254289627075,-1.6830370426177979,-2.444479465484619,-2.7706332206726074,-2.111908435821533,-1.702091932296753,0.3850496709346771,-0.2725166082382202,0.21387922763824463,1.8247249126434326,-0.09272443503141403,-0.6319988965988159,0.0975455716252327,-0.35006406903266907,0.1580864042043686,0.7329942584037781,-0.09138352423906326,-0.8427628874778748,-2.429898262023926,-5.045309066772461,-4.526983261108398,-3.8522653579711914,-4.936934947967529,-5.184244632720947,-0.615117609500885,-7.028467655181885,-3.1934261322021484,-0.2389930635690689,-4.986278057098389,-6.730326175689697
7.4774774774774775,0.7834117412567139,2.4813711643218994,1.7220501899719238,1.1416136026382446,2.1129090785980225,2.468583345413208,-2.8821256160736084,-1.6868095397949219,-2.4432013034820557,-2.763014078140259,-2.11293888092041,-1.7109483480453491,0.3606758117675781,-0.3230632543563843,0.16857199370861053,1.7859529256820679,-0.1421523094177246,-0.6840630173683167,0.0913277342915535,-0.4202132821083069,0.12604272365570068,0.7301177978515625,-0.14122867584228516,-0.9097402691841125,-2.4400315284729004,-5.0547661781311035,-4.5258917808532715,-3.8942625522613525,-4.939387321472168,-5.218896389007568,-0.6271340250968933,-6.986778259277344,-3.2085347175598145,-0.33564871549606323,-4.972373008728027,-6.651458740234375
7.4874874874874875,0.7868990898132324,2.4785637855529785,1.723281741142273,1.1591923236846924,2.111426591873169,2.4621806144714355,-2.8810527324676514,-1.6913143396377563,-2.4422261714935303,-2.7553722858428955,-2.114471912384033,-1.7204747200012207,0.33620378375053406,-0.3737223446369171,0.12327013164758682,1.7467679977416992,-0.1916172355413437,-0.7364919185638428,0.08499301224946976,-0.4899197518825531,0.09386449307203293,0.7262764573097229,-0.19091229140758514,-0.9759052991867065,-2.449521064758301,-5.067739963531494,-4.525876998901367,-3.934760093688965,-4.944101810455322,-5.25735330581665,-0.6384094953536987,-6.939870834350586,-3.220410108566284,-0.43170928955078125,-4.954107284545898,-6.567532539367676
7.4974974974974975,0.790152907371521,2.475252389907837,1.7240780591964722,1.1764132976531982,2.1094748973846436,2.4552416801452637,-2.8800368309020996,-1.6965434551239014,-2.4415557384490967,-2.747715950012207,-2.116504192352295,-1.7306607961654663,0.3116394579410553,-0.4245271682739258,0.0779632031917572,1.7071852684020996,-0.24113798141479492,-0.7893241047859192,0.07854948192834854,-0.5591281652450562,0.061583030968904495,0.7214773893356323,-0.24039316177368164,-1.0412018299102783,-2.4583640098571777,-5.084234714508057,-4.526661396026611,-3.9737837314605713,-4.951078414916992,-5.299463272094727,-0.6489318609237671,-6.8877482414245605,-3.2288320064544678,-0.5270745754241943,-4.931504726409912,-6.478360652923584
7.5075075075075075,0.7931719422340393,2.4714345932006836,1.7244380712509155,1.1932735443115234,2.1070494651794434,2.447763681411743,-2.8790805339813232,-1.7024834156036377,-2.4411916732788086,-2.7400546073913574,-2.1190378665924072,-1.7414973974227905,0.2869904935359955,-0.47551748156547546,0.03264453634619713,1.6672202348709106,-0.29073312878608704,-0.8425965309143066,0.0720042958855629,-0.6277915835380554,0.029235389083623886,0.7157272100448608,-0.2896125614643097,-1.1055800914764404,-2.4665603637695312,-5.104257583618164,-4.528487682342529,-4.011354923248291,-4.958463668823242,-5.34520959854126,-0.6586912870407104,-6.830429553985596,-3.233992338180542,-0.6216416358947754,-4.902059078216553,-6.383856773376465
7.5175175175175175,0.7959551215171814,2.467107057571411,1.7243629693984985,1.2097711563110352,2.1041462421417236,2.4397389888763428,-2.8781845569610596,-1.7091271877288818,-2.441133737564087,-2.732396364212036,-2.122069835662842,-1.752966046333313,0.2622627317905426,-0.5267244577407837,-0.012698281556367874,1.6268861293792725,-0.3404117226600647,-0.8963456153869629,0.06536556035280228,-0.6958528161048889,-0.0031488672830164433,0.7090359330177307,-0.33851537108421326,-1.168985366821289,-2.4741082191467285,-5.127810478210449,-4.53143835067749,-4.046912670135498,-4.9680562019348145,-5.3946852684021,-0.6676774024963379,-6.767916679382324,-3.23596453666687,-0.7150397896766663,-4.868186950683594,-6.2837958335876465
7.5275275275275275,0.7985025644302368,2.462265729904175,1.7238515615463257,1.22588050365448,2.1007637977600098,2.431161880493164,-2.8773505687713623,-1.7164627313613892,-2.4413821697235107,-2.7247512340545654,-2.125598669052124,-1.7650558948516846,0.23746219277381897,-0.5781860947608948,-0.05807536840438843,1.5862290859222412,-0.39019834995269775,-0.9506091475486755,0.05864053592085838,-0.7632639408111572,-0.035536494106054306,0.7014405727386475,-0.3870578706264496,-1.2313594818115234,-2.4810075759887695,-5.154902935028076,-4.534543514251709,-4.0762128829956055,-4.979944705963135,-5.448056697845459,-0.675881564617157,-6.700211048126221,-3.234067678451538,-0.8020879626274109,-4.83004903793335,-6.177909851074219
7.5375375375375375,0.8008116483688354,2.456906795501709,1.722915530204773,1.2415684461593628,2.0968992710113525,2.422027111053467,-2.8765790462493896,-1.724480390548706,-2.441950559616089,-2.7171850204467773,-2.129620313644409,-1.7777522802352905,0.21259626746177673,-0.629935622215271,-0.10347390919923782,1.5452882051467896,-0.4401150047779083,-1.0054253339767456,0.05183720216155052,-0.8299707174301147,-0.06787741184234619,0.6930419206619263,-0.4351963400840759,-1.2926459312438965,-2.4872562885284424,-5.185534477233887,-4.536575794219971,-4.103837966918945,-4.99412727355957,-5.505042552947998,-0.683295726776123,-6.6273088455200195,-3.227416515350342,-0.8722658753395081,-4.787666320800781,-6.0666656494140625
7.5475475475475475,0.8028824925422668,2.4510271549224854,1.7215577363967896,1.2568124532699585,2.0925517082214355,2.412327527999878,-2.875871419906616,-1.7331691980361938,-2.442843198776245,-2.7098374366760254,-2.134127616882324,-1.7910420894622803,0.18767106533050537,-0.6820086240768433,-0.1488984376192093,1.5040769577026367,-0.49018633365631104,-1.0608301162719727,0.044964004307985306,-0.8959222435951233,-0.10013695061206818,0.6839869618415833,-0.48288989067077637,-1.3527936935424805,-2.4928321838378906,-5.219715118408203,-4.539790153503418,-4.130215167999268,-5.010599613189697,-5.565640449523926,-0.689903736114502,-6.549206256866455,-3.2176218032836914,-0.9368517994880676,-4.741067409515381,-5.950043678283691
7.5575575575575575,0.8047128319740295,2.4446229934692383,1.7197771072387695,1.2716178894042969,2.087719440460205,2.4020583629608154,-2.8752284049987793,-1.7425193786621094,-2.4440579414367676,-2.702733278274536,-2.139117956161499,-1.8049150705337524,0.16269314289093018,-0.7344428300857544,-0.19436226785182953,1.4626092910766602,-0.540433406829834,-1.1168588399887085,0.03802850469946861,-0.9610655307769775,-0.13228291273117065,0.6742718815803528,-0.5300961136817932,-1.411745309829712,-2.497732639312744,-5.25750732421875,-4.544188499450684,-4.153780460357666,-5.029351234436035,-5.629852294921875,-0.6956984996795654,-6.46596097946167,-3.204699993133545,-1.0028927326202393,-4.690272331237793,-5.8280205726623535
7.5675675675675675,0.806303858757019,2.437685489654541,1.7175735235214233,1.285994052886963,2.0823988914489746,2.3912112712860107,-2.8746519088745117,-1.752519965171814,-2.4455928802490234,-2.6958680152893066,-2.1445844173431396,-1.8193557262420654,0.13767002522945404,-0.7872748374938965,-0.23987480998039246,1.420936107635498,-0.5908783078193665,-1.1735525131225586,0.031039193272590637,-1.0253498554229736,-0.1642826497554779,0.6639471054077148,-0.5767723917961121,-1.4694499969482422,-2.501981258392334,-5.299002170562744,-4.549762725830078,-4.172612190246582,-5.050387859344482,-5.699990272521973,-0.7006831765174866,-6.377659797668457,-3.188645601272583,-1.0599075555801392,-4.635219573974609,-5.701169490814209
7.5775775775775776,0.8076525330543518,2.430210590362549,1.7149453163146973,1.2999399900436401,2.076587200164795,2.3797948360443115,-2.874149799346924,-1.7631628513336182,-2.44744610786438,-2.6892247200012207,-2.1505186557769775,-1.8343133926391602,0.11260735243558884,-0.8405389189720154,-0.28544989228248596,1.379078984260559,-0.6415471434593201,-1.2310086488723755,0.024012001231312752,-1.0887254476547241,-0.19610705971717834,0.6530560255050659,-0.622877836227417,-1.5258716344833374,-2.505554676055908,-5.344085216522217,-4.556509494781494,-4.190404891967773,-5.073683261871338,-5.780857563018799,-0.703126847743988,-6.2840423583984375,-3.1694600582122803,-1.1159050464630127,-4.575988292694092,-5.571363925933838
7.587587587587588,0.8087562322616577,2.4221911430358887,1.7118916511535645,1.3134559392929077,2.0702805519104004,2.367807388305664,-2.8737311363220215,-1.7744296789169312,-2.4496145248413086,-2.6828043460845947,-2.156913995742798,-1.8497551679611206,0.08751186728477478,-0.8942717909812927,-0.3310984671115875,1.3370492458343506,-0.6924594044685364,-1.2892946004867554,0.016964882612228394,-1.1511359214782715,-0.22772306203842163,0.641610324382782,-0.6683686375617981,-1.5809661149978638,-2.5084755420684814,-5.392779350280762,-4.564425468444824,-4.207197666168213,-5.099217891693115,-5.865193843841553,-0.7047528028488159,-6.18500280380249,-3.1471986770629883,-1.170845627784729,-4.512634754180908,-5.436004638671875
7.597597597597598,0.8096154928207397,2.41361927986145,1.7084102630615234,1.3265419006347656,2.063478708267212,2.3552405834198,-2.8733971118927,-1.786309838294983,-2.4520957469940186,-2.6766083240509033,-2.1637654304504395,-1.8656673431396484,0.062391169369220734,-0.9485122561454773,-0.3768279552459717,1.294856071472168,-0.7436376214027405,-1.3484385013580322,0.009905382990837097,-1.2125256061553955,-0.25909820199012756,0.6296198964118958,-0.7132032513618469,-1.6346757411956787,-2.510739803314209,-5.445306301116943,-4.572515964508057,-4.223026275634766,-5.126979351043701,-5.952486038208008,-0.7057101130485535,-6.080183982849121,-3.1209731101989746,-1.2246898412704468,-4.4451799392700195,-5.2932868003845215
7.607607607607608,0.810230016708374,2.4044911861419678,1.7044968605041504,1.3391990661621094,2.0561749935150146,2.3420774936676025,-2.873145580291748,-1.798789620399475,-2.4548914432525635,-2.670639991760254,-2.1710643768310547,-1.8820329904556274,0.03725069388747215,-1.0032964944839478,-0.42264115810394287,1.252509355545044,-0.7951056957244873,-1.4084669351577759,0.002839305903762579,-1.2728397846221924,-0.2901931405067444,0.6170964241027832,-0.7573453783988953,-1.686902642250061,-2.5123486518859863,-5.501377105712891,-4.5814127922058105,-4.2379302978515625,-5.156958103179932,-6.041960716247559,-0.7059952616691589,-5.970061302185059,-3.0913679599761963,-1.2773995399475098,-4.373637676239014,-5.140837669372559
7.617617617617618,0.8105983138084412,2.3948025703430176,1.7001516819000244,1.3514254093170166,2.0483691692352295,2.3283088207244873,-2.8729758262634277,-1.8118571043014526,-2.4579970836639404,-2.6648991107940674,-2.178805351257324,-1.8988362550735474,0.012097081169486046,-1.0586588382720947,-0.46854954957962036,1.2100199460983276,-0.8468852639198303,-1.4694068431854248,-0.004226162564009428,-1.3320252895355225,-0.3209759294986725,0.6040477156639099,-0.8007481098175049,-1.7375741004943848,-2.51330304145813,-5.560986042022705,-4.591482639312744,-4.249531269073486,-5.189133644104004,-6.134765148162842,-0.7056022882461548,-5.854624271392822,-3.058753252029419,-1.333086371421814,-4.298032760620117,-4.9827189445495605
7.627627627627628,0.8107210993766785,2.3845443725585938,1.695372223854065,1.36319100856781,2.0400571823120117,2.3139243125915527,-2.87288761138916,-1.825499176979065,-2.4614098072052,-2.6593172550201416,-2.1869781017303467,-1.9160653352737427,-0.013062071055173874,-1.1146364212036133,-0.5145641565322876,1.1674871444702148,-0.8989969491958618,-1.5312926769256592,-0.011283906176686287,-1.3900293111801147,-0.3514174818992615,0.5903299450874329,-0.8433760404586792,-1.786635398864746,-2.513606071472168,-5.624138355255127,-4.602718830108643,-4.248779296875,-5.223493576049805,-6.230897903442383,-0.7045286893844604,-5.733849048614502,-3.0231528282165527,-1.4073150157928467,-4.218382835388184,-4.818896770477295
7.637637637637638,0.8105981945991516,2.3737127780914307,1.690157413482666,1.37447988986969,2.0312352180480957,2.298917055130005,-2.8728795051574707,-1.839703917503357,-2.4651262760162354,-2.653862953186035,-2.1955764293670654,-1.9337081909179688,-0.0382222980260849,-1.1712646484375,-0.5606969594955444,1.1249624490737915,-0.9514638185501099,-1.5941575765609741,-0.018327949568629265,-1.4467971324920654,-0.3814883828163147,0.5758823752403259,-0.8851848840713501,-1.8340280055999756,-2.5132553577423096,-5.6910200119018555,-4.615109920501709,-4.247898101806641,-5.2600626945495605,-6.330350875854492,-0.7027713656425476,-5.607705116271973,-2.9845902919769287,-1.4791295528411865,-4.134626865386963,-4.649336338043213
7.647647647647648,0.8102291822433472,2.3623058795928955,1.6845052242279053,1.3852958679199219,2.021899700164795,2.2832765579223633,-2.8729522228240967,-1.854441523551941,-2.4691414833068848,-2.6485419273376465,-2.2045907974243164,-1.9517509937286377,-0.06337415426969528,-1.2286078929901123,-0.6069599986076355,1.082446813583374,-1.0043085813522339,-1.658034324645996,-0.02535092458128929,-1.5022838115692139,-0.4111579358577728,0.5607270002365112,-0.9261349439620972,-1.8796933889389038,-2.512251377105713,-5.768669605255127,-4.6286444664001465,-4.246914863586426,-5.298868179321289,-6.433120250701904,-0.7003286480903625,-5.478569030761719,-2.943089246749878,-1.5485104322433472,-4.046689033508301,-4.473994255065918
7.657657657657658,0.8096147179603577,2.3503289222717285,1.6784162521362305,1.3956409692764282,2.0120463371276855,2.266995906829834,-2.873102903366089,-1.8696593046188354,-2.473452091217041,-2.643361806869507,-2.2140140533447266,-1.9701827764511108,-0.08851449191570282,-1.2867624759674072,-0.6533644199371338,1.0399415493011475,-1.0575523376464844,-1.722956895828247,-0.03234598785638809,-1.5564570426940918,-0.4403977692127228,0.5448901057243347,-0.9661840796470642,-1.923574686050415,-2.5105950832366943,-5.851578235626221,-4.643306732177734,-4.245858669281006,-5.339803695678711,-6.539200305938721,-0.6971988677978516,-5.344610214233398,-2.8986716270446777,-1.6154379844665527,-3.9547529220581055,-4.292835235595703
7.667667667667668,0.8087539076805115,2.337775707244873,1.6718863248825073,1.405518651008606,2.00167179107666,2.2500669956207275,-2.8733315467834473,-1.8853428363800049,-2.4780545234680176,-2.6383283138275146,-2.2238352298736572,-1.9889949560165405,-0.11363327503204346,-1.34576416015625,-0.6999204754829407,0.9974479675292969,-1.1112157106399536,-1.788940191268921,-0.03930618241429329,-1.609259009361267,-0.4691781997680664,0.5283949375152588,-1.0052931308746338,-1.9655927419662476,-2.508286237716675,-5.937370300292969,-4.659085273742676,-4.243924140930176,-5.382843494415283,-6.645178318023682,-0.6933808922767639,-5.203422546386719,-2.8513638973236084,-1.6799957752227783,-3.858846664428711,-4.101421356201172
7.677677677677678,0.8076469898223877,2.324629068374634,1.6649160385131836,1.4149529933929443,1.9907721281051636,2.232485055923462,-2.873636484146118,-1.9014750719070435,-2.482942581176758,-2.6334586143493652,-2.234046697616577,-2.008185863494873,-0.13872595131397247,-1.4056332111358643,-0.7466399669647217,0.9549950957298279,-1.1653203964233398,-1.8559969663619995,-0.04622480273246765,-1.6605949401855469,-0.4974709451198578,0.5112640261650085,-1.0434238910675049,-2.0056629180908203,-2.505324125289917,-6.025269985198975,-4.675962448120117,-4.238358974456787,-5.427964210510254,-6.752676963806152,-0.6888749003410339,-5.052684783935547,-2.8011932373046875,-1.7425017356872559,-3.7589895725250244,-3.903841733932495
7.687687687687688,0.8062944412231445,2.3108794689178467,1.657502293586731,1.423953890800476,1.9793421030044556,2.214230537414551,-2.8740170001983643,-1.9180402755737305,-2.488112211227417,-2.628763198852539,-2.2446370124816895,-2.0277490615844727,-0.16378597915172577,-1.4663972854614258,-0.7935345768928528,0.9125973582267761,-1.219887137413025,-1.9241254329681396,-0.05309467762708664,-1.710392713546753,-0.5252475738525391,0.4935194253921509,-1.0805339813232422,-2.0437233448028564,-2.5017099380493164,-6.11642599105835,-4.693920612335205,-4.2330121994018555,-5.475142478942871,-6.860142707824707,-0.6836804747581482,-4.896358013153076,-2.7481844425201416,-1.802480936050415,-3.6551947593688965,-3.699768543243408
7.697697697697698,0.8046963214874268,2.2965166568756104,1.6496444940567017,1.4325233697891235,1.9673781394958496,2.19529390335083,-2.874472141265869,-1.9350272417068481,-2.493558406829834,-2.624246835708618,-2.2555980682373047,-2.047668218612671,-0.18880702555179596,-1.528091549873352,-0.8406143188476562,0.8702517151832581,-1.2749371528625488,-1.9933416843414307,-0.05990897864103317,-1.7585983276367188,-0.5524796843528748,0.4751872420310974,-1.1165845394134521,-2.0797135829925537,-2.497368335723877,-6.210831642150879,-4.712941646575928,-4.227907180786133,-5.524050235748291,-6.970149993896484,-0.6777092814445496,-4.734409332275391,-2.6923601627349854,-1.8599207401275635,-3.5468950271606445,-3.490333318710327
7.707707707707708,0.8028520941734314,2.281534194946289,1.6413391828536987,1.4406636953353882,1.9548691511154175,2.175659418106079,-2.875000476837158,-1.9524229764938354,-2.499274969100952,-2.6199140548706055,-2.266913652420044,-2.0679283142089844,-0.2137802690267563,-1.5907468795776367,-0.8878883123397827,0.8279556035995483,-1.3304774761199951,-2.063673973083496,-0.06665990501642227,-1.8051550388336182,-0.5791370868682861,0.45629268884658813,-1.1515183448791504,-2.1135776042938232,-2.49235200881958,-6.308477878570557,-4.733004570007324,-4.223066806793213,-5.573671340942383,-7.0836639404296875,-0.671022891998291,-4.566802024841309,-2.6337509155273438,-1.914807915687561,-3.432292938232422,-3.2753493785858154
7.717717717717718,0.8007611632347107,2.265923023223877,1.632586121559143,1.4483765363693237,1.9418085813522339,2.15529727935791,-2.8756000995635986,-1.9702165126800537,-2.5052566528320312,-2.615769863128662,-2.2785720825195312,-2.0885448455810547,-0.23870018124580383,-1.654395341873169,-0.9353691935539246,0.7857067584991455,-1.3865253925323486,-2.1351776123046875,-0.07334010303020477,-1.8500052690505981,-0.6051966547966003,0.4368625283241272,-1.185284972190857,-2.1452744007110596,-2.4867029190063477,-6.409363746643066,-4.754090785980225,-4.218517303466797,-5.625216484069824,-7.203725337982178,-0.6636754274368286,-4.3935065269470215,-2.572384834289551,-1.9671310186386108,-3.3138375282287598,-3.0566980838775635
7.727727727727728,0.7984248399734497,2.249673843383789,1.6233824491500854,1.4556623697280884,1.9281917810440063,2.134183645248413,-2.876270294189453,-1.9883931875228882,-2.511498212814331,-2.6118178367614746,-2.2905619144439697,-2.109530210494995,-0.2635610103607178,-1.719069242477417,-0.9830666780471802,0.7435022592544556,-1.4430983066558838,-2.207892656326294,-0.0799441859126091,-1.8930920362472534,-0.6306269764900208,0.41692134737968445,-1.2178462743759155,-2.1747419834136963,-2.480422019958496,-6.5134758949279785,-4.776173114776611,-4.2142791748046875,-5.678656101226807,-7.321039199829102,-0.6556692719459534,-4.214483261108398,-2.508286237716675,-2.0168814659118652,-3.191554069519043,-2.82368540763855
7.737737737737738,0.7958441972732544,2.232780933380127,1.6137263774871826,1.4625232219696045,1.9140112400054932,2.1121621131896973,-2.877009630203247,-2.0069475173950195,-2.5179924964904785,-2.608062982559204,-2.302873134613037,-2.131042003631592,-0.2883550822734833,-1.7847861051559448,-1.0309901237487793,0.701337993144989,-1.5002151727676392,-2.2816877365112305,-0.08646456152200699,-1.9343358278274536,-0.6554014682769775,0.3964938521385193,-1.2491657733917236,-2.2016875743865967,-2.473508358001709,-6.61748743057251,-4.799267768859863,-4.210374355316162,-5.734042167663574,-7.4244208335876465,-0.6470041275024414,-4.025457859039307,-2.4414052963256836,-2.0640501976013184,-3.065565824508667,-2.5590977668762207
7.747747747747748,0.793018639087677,2.215238571166992,1.6036159992218018,1.4689602851867676,1.8992629051208496,2.0891594886779785,-2.877816915512085,-2.0258772373199463,-2.5247344970703125,-2.6045093536376953,-2.3154945373535156,-2.1531333923339844,-0.31307679414749146,-1.8515547513961792,-1.0791492462158203,0.6592121720314026,-1.557896375656128,-2.3565332889556885,-0.09289472550153732,-1.9736591577529907,-0.6794934272766113,0.3756087124347687,-1.279205322265625,-2.225954532623291,-2.465956449508667,-6.722795009613037,-4.823319435119629,-4.206670761108398,-5.791261196136475,-7.530551910400391,-0.6376796364784241,-3.8303022384643555,-2.371830463409424,-2.108588933944702,-2.9358060359954834,-2.2886428833007812
7.757757757757758,0.7899489998817444,2.1970274448394775,1.5930488109588623,1.4749747514724731,1.8839402198791504,2.06516695022583,-2.878689765930176,-2.045175075531006,-2.5317156314849854,-2.6011600494384766,-2.3284144401550293,-2.1757900714874268,-0.3377201557159424,-1.9193731546401978,-1.1275526285171509,0.6171213388442993,-1.6161584854125977,-2.4324560165405273,-0.09922818094491959,-2.0109951496124268,-0.7028759717941284,0.354289710521698,-1.3079277276992798,-2.2474851608276367,-2.4577724933624268,-6.828094959259033,-4.848287582397461,-4.203253746032715,-5.850053310394287,-7.639429569244385,-0.6277037262916565,-3.6288485527038574,-2.2996132373809814,-2.150472640991211,-2.802402973175049,-2.012336254119873
7.767767767767768,0.7866369485855103,2.1781392097473145,1.5819977521896362,1.480568766593933,1.8680394887924194,2.040177345275879,-2.879626750946045,-2.0648252964019775,-2.5389609336853027,-2.5980184078216553,-2.3416218757629395,-2.198984146118164,-0.36227816343307495,-1.9882572889328003,-1.1761845350265503,0.5750637650489807,-1.6750102043151855,-2.5094313621520996,-0.10545890033245087,-2.0462889671325684,-0.725479781627655,0.3325658142566681,-1.3352898359298706,-2.2662553787231445,-2.4489552974700928,-6.935935020446777,-4.867837429046631,-4.200163841247559,-5.908119201660156,-7.725004196166992,-0.6170793771743774,-3.422081470489502,-2.2151565551757812,-2.1897053718566895,-2.663633346557617,-1.748070240020752
7.777777777777778,0.783081591129303,2.1585562229156494,1.5704158544540405,1.4857426881790161,1.851514458656311,2.0142109394073486,-2.880627393722534,-2.084810495376587,-2.5465030670166016,-2.5950887203216553,-2.355149984359741,-2.2225637435913086,-0.38674527406692505,-2.0582363605499268,-1.2250003814697266,0.5330349802970886,-1.7344045639038086,-2.586974620819092,-0.11158009618520737,-2.079484462738037,-0.7472075819969177,0.31046202778816223,-1.3611780405044556,-2.2825610637664795,-2.439504384994507,-7.046537399291992,-4.88519287109375,-4.197501182556152,-5.957943916320801,-7.768355846405029,-0.6058111786842346,-3.2094733715057373,-2.1254780292510986,-2.226325750350952,-2.5053935050964355,-1.5093624591827393
7.787787787787788,0.7792848348617554,2.1382548809051514,1.5582947731018066,1.4904980659484863,1.8342769145965576,1.9872692823410034,-2.8816890716552734,-2.105137348175049,-2.554319143295288,-2.5923733711242676,-2.3690569400787354,-2.246469736099243,-0.411113440990448,-2.129354476928711,-1.2739790678024292,0.49103057384490967,-1.7942882776260376,-2.664949655532837,-0.11758445203304291,-2.1105337142944336,-0.7680205702781677,0.2880042791366577,-1.3854296207427979,-2.2964584827423096,-2.4293322563171387,-7.1639814376831055,-4.900994777679443,-4.195282459259033,-6.007330417633057,-7.811622142791748,-0.5938624739646912,-2.9935460090637207,-2.032747745513916,-2.2603323459625244,-2.3396077156066895,-1.2668242454528809
7.797797797797798,0.7752490043640137,2.117192029953003,1.5456314086914062,1.4948370456695557,1.816319227218628,1.95933997631073,-2.882812261581421,-2.125849485397339,-2.5623974800109863,-2.589874267578125,-2.3833322525024414,-2.270667552947998,-0.4353748559951782,-2.201641082763672,-1.3231159448623657,0.44904592633247375,-1.854672908782959,-2.7433531284332275,-0.12346579879522324,-2.139357805252075,-0.787893533706665,0.26521962881088257,-1.4080041646957397,-2.3079171180725098,-2.4180643558502197,-7.274223327636719,-4.91702127456665,-4.193521976470947,-6.057913780212402,-7.853391170501709,-0.5810632109642029,-2.7564496994018555,-1.9373891353607178,-2.2917234897613525,-2.1700940132141113,-1.0228054523468018
7.807807807807808,0.7709757685661316,2.095200538635254,1.5324232578277588,1.498759388923645,1.7976336479187012,1.9304134845733643,-2.883995771408081,-2.147111654281616,-2.570711851119995,-2.587594747543335,-2.3979642391204834,-2.29508900642395,-0.4595196843147278,-2.274958372116089,-1.3723543882369995,0.4070771634578705,-1.915568232536316,-2.8221473693847656,-0.12921521067619324,-2.1656486988067627,-0.8068394064903259,0.24213440716266632,-1.4288623332977295,-2.3169169425964355,-2.406179428100586,-7.375488758087158,-4.917224884033203,-4.192234992980957,-6.109649181365967,-7.889645576477051,-0.5676428079605103,-2.4956512451171875,-1.8504252433776855,-2.320497751235962,-1.996930718421936,-0.7747830152511597
7.817817817817818,0.7664658427238464,2.0722415447235107,1.5186761617660522,1.5022680759429932,1.7782220840454102,1.9004857540130615,-2.8852391242980957,-2.1689445972442627,-2.579214334487915,-2.5855374336242676,-2.4129090309143066,-2.319695234298706,-0.48354291915893555,-2.3493025302886963,-1.4215494394302368,0.3651178181171417,-1.9768654108047485,-2.9012978076934814,-0.1348274052143097,-2.189301013946533,-0.8249348402023315,0.21877308189868927,-1.448053240776062,-2.3234174251556396,-2.39367938041687,-7.479415416717529,-4.911973476409912,-4.191436767578125,-6.131109237670898,-7.924975395202637,-0.5536081790924072,-2.2291059494018555,-1.764818549156189,-2.346656560897827,-1.841734528541565,-0.5235562920570374
7.827827827827828,0.7617206573486328,2.0483038425445557,1.5043883323669434,1.5053622722625732,1.7580949068069458,1.8695515394210815,-2.8865389823913574,-2.1913342475891113,-2.587895154953003,-2.5837037563323975,-2.4280831813812256,-2.344454288482666,-0.5074379444122314,-2.424701690673828,-1.470685362815857,0.3231644034385681,-2.0382986068725586,-2.980799674987793,-0.1402961164712906,-2.2102553844451904,-0.8421635031700134,0.19516336917877197,-1.465732216835022,-2.327388048171997,-2.3805670738220215,-7.585994243621826,-4.90526008605957,-4.191140174865723,-6.143507957458496,-7.959701061248779,-0.5389672517776489,-1.956825852394104,-1.6772247552871704,-2.3701984882354736,-1.6900243759155273,-0.26933443546295166
7.837837837837838,0.756740927696228,2.0233840942382812,1.4895551204681396,1.5080440044403076,1.7372453212738037,1.8376027345657349,-2.88789439201355,-2.214233636856079,-2.5967483520507812,-2.5820958614349365,-2.4434664249420166,-2.3693339824676514,-0.5311987400054932,-2.501060962677002,-1.5197454690933228,0.28121164441108704,-2.0998549461364746,-3.0606439113616943,-0.14561529457569122,-2.22853946685791,-0.858504593372345,0.17133188247680664,-1.481879472732544,-2.3287980556488037,-2.366840124130249,-7.655100345611572,-4.896609783172607,-4.191356182098389,-6.155686855316162,-7.9904680252075195,-0.5237274765968323,-1.7068649530410767,-1.5872727632522583,-2.3911285400390625,-1.5359610319137573,-0.01027239765971899
7.847847847847848,0.7515276074409485,1.9975051879882812,1.4741778373718262,1.5103155374526978,1.715670108795166,1.8047869205474854,-2.889303207397461,-2.23749041557312,-2.6057651042938232,-2.5807154178619385,-2.459043025970459,-2.394279956817627,-0.5548194646835327,-2.577897310256958,-1.5687052011489868,0.23925377428531647,-2.161532163619995,-3.140540361404419,-0.1507791131734848,-2.244452714920044,-0.8739314079284668,0.1473037302494049,-1.4964735507965088,-2.3274567127227783,-2.3525023460388184,-7.696953296661377,-4.88495397567749,-4.192095756530762,-6.167390823364258,-7.972437381744385,-0.5078979730606079,-1.4717909097671509,-1.4943594932556152,-2.409446954727173,-1.379612684249878,0.2796216905117035
7.857857857857858,0.7460819482803345,1.9706542491912842,1.4582971334457397,1.5121760368347168,1.6933619976043701,1.7712578773498535,-2.8907630443573,-2.261045217514038,-2.6149284839630127,-2.579564094543457,-2.4747955799102783,-2.4191508293151855,-0.5782932043075562,-2.655142307281494,-1.617473840713501,0.1972864270210266,-2.2233214378356934,-3.2200076580047607,-0.15578119456768036,-2.2580087184906006,-0.8883793354034424,0.12310489267110825,-1.5094908475875854,-2.3230576515197754,-2.3375542163848877,-7.736950874328613,-4.859114646911621,-4.193370819091797,-6.177670001983643,-7.903170585632324,-0.49148762226104736,-1.2364017963409424,-1.3919976949691772,-2.4251582622528076,-1.2210971117019653,0.5989915728569031
7.867867867867868,0.7404052019119263,1.9428186416625977,1.4419499635696411,1.513627529144287,1.6703102588653564,1.7370449304580688,-2.8922722339630127,-2.284846544265747,-2.6242213249206543,-2.578641891479492,-2.4906792640686035,-2.443791151046753,-0.6016144752502441,-2.7327847480773926,-1.6659773588180542,0.1553027182817459,-2.2851696014404297,-3.2987496852874756,-0.16061657667160034,-2.269192695617676,-0.9017924070358276,0.0987619012594223,-1.5209202766418457,-2.315460681915283,-2.321995735168457,-7.776500701904297,-4.832033157348633,-4.195192337036133,-6.179762363433838,-7.829204082489014,-0.47450628876686096,-0.997650682926178,-1.2877510786056519,-2.4382669925689697,-1.0623705387115479,0.9191509485244751
7.877877877877878,0.7344986200332642,1.9139958620071411,1.425136923789978,1.5146734714508057,1.6465156078338623,1.7021507024765015,-2.893828868865967,-2.3088619709014893,-2.633634090423584,-2.577951669692993,-2.506659984588623,-2.4681692123413086,-0.6247758865356445,-2.8108022212982178,-1.71420419216156,0.1133018285036087,-2.347010374069214,-3.3767378330230713,-0.16527873277664185,-2.2779619693756104,-0.9141532182693481,0.07430079579353333,-1.5307390689849854,-2.3046536445617676,-2.3058297634124756,-7.811244964599609,-4.803693771362305,-4.1967387199401855,-6.169276714324951,-7.752913475036621,-0.45696404576301575,-0.7536405920982361,-1.1816887855529785,-2.4487359523773193,-0.8950507640838623,1.2404413223266602
7.887887887887888,0.7283633351325989,1.8841843605041504,1.4078601598739624,1.5153212547302246,1.6220961809158325,1.66658616065979,-2.8954315185546875,-2.333057165145874,-2.643153190612793,-2.577493906021118,-2.522700071334839,-2.4922406673431396,-0.6477735042572021,-2.889159679412842,-1.7621402740478516,0.0712844729423523,-2.4086177349090576,-3.453927993774414,-0.1697627305984497,-2.2842700481414795,-0.9254440069198608,0.049747489392757416,-1.538801670074463,-2.2906267642974854,-2.2890567779541016,-7.845019340515137,-4.7740797996521,-4.198768138885498,-6.139914512634277,-7.668710708618164,-0.4388718605041504,-0.5064936280250549,-1.0738766193389893,-2.4566099643707275,-0.7155792713165283,1.5623410940170288
7.897897897897898,0.7220001816749573,1.853377342224121,1.3901218175888062,1.5155699253082275,1.5970797538757324,1.6303716897964478,-2.8970766067504883,-2.357401132583618,-2.6527669429779053,-2.577270269393921,-2.5387766361236572,-2.51595139503479,-0.6705996990203857,-2.9678525924682617,-1.8097747564315796,0.029242688789963722,-2.4699220657348633,-3.5302529335021973,-0.1740630865097046,-2.2880911827087402,-0.9356467127799988,0.025129489600658417,-1.5450565814971924,-2.2733733654022217,-2.2715296745300293,-7.878159999847412,-4.743170261383057,-4.2014594078063965,-6.108579158782959,-7.581432819366455,-0.42019444704055786,-0.2564275860786438,-0.9643815755844116,-2.461902379989624,-0.5337696075439453,1.884958028793335
7.907907907907908,0.7154111266136169,1.8215798139572144,1.3719234466552734,1.5154205560684204,1.5714714527130127,1.5935091972351074,-2.898763418197632,-2.3818588256835938,-2.662463426589966,-2.577279806137085,-2.554866075515747,-2.5392704010009766,-0.6932455897331238,-3.046851396560669,-1.8570924997329712,-0.012829350307583809,-2.5308988094329834,-3.6056969165802,-0.17817281186580658,-2.289382219314575,-0.9447441101074219,0.00047101511154323816,-1.5494792461395264,-2.252887725830078,-2.253305673599243,-7.895551681518555,-4.71095085144043,-4.2048139572143555,-6.074030876159668,-7.492138385772705,-0.400961309671402,0.005180436186492443,-0.8532751798629761,-2.4646201133728027,-0.3492983281612396,2.208310604095459
7.917917917917918,0.7085971236228943,1.788979172706604,1.3532673120498657,1.5148711204528809,1.5452805757522583,1.5560050010681152,-2.9004900455474854,-2.406367540359497,-2.672229766845703,-2.577521562576294,-2.57094407081604,-2.562169313430786,-0.7157070636749268,-3.125786304473877,-1.9040809869766235,-0.054937660694122314,-2.591508388519287,-3.6802358627319336,-0.18208861351013184,-2.2879090309143066,-0.95272296667099,-0.024202145636081696,-1.552040457725525,-2.229161262512207,-2.23439621925354,-7.871227264404297,-4.677403926849365,-4.208830833435059,-6.03551721572876,-7.400867938995361,-0.3812192976474762,0.2887061536312103,-0.7406220436096191,-2.4647414684295654,-0.16212667524814606,2.532353639602661
7.927927927927928,0.7015583515167236,1.7556698322296143,1.3341560363769531,1.5139232873916626,1.5185112953186035,1.517862319946289,-2.9022538661956787,-2.4307541847229004,-2.6820547580718994,-2.5779967308044434,-2.5869879722595215,-2.5846192836761475,-0.7379745841026306,-3.2042362689971924,-1.9507282972335815,-0.09709009528160095,-2.6517205238342285,-3.7538528442382812,-0.18580353260040283,-2.2834672927856445,-0.9595667719841003,-0.04886329546570778,-1.5527178049087524,-2.2021896839141846,-2.2147138118743896,-7.801671981811523,-4.642515659332275,-4.213508129119873,-5.994981288909912,-7.307666301727295,-0.3609851598739624,0.6006169319152832,-0.6264965534210205,-2.4622936248779297,0.027018019929528236,2.8570303916931152
7.937937937937938,0.6942970752716064,1.7216836214065552,1.3145909309387207,1.5125751495361328,1.491166591644287,1.479084849357605,-2.9040544033050537,-2.4549155235290527,-2.6919243335723877,-2.5787057876586914,-2.602975368499756,-2.606590986251831,-0.7600425481796265,-3.281963348388672,-1.9970170259475708,-0.1392889767885208,-2.7115185260772705,-3.826524019241333,-0.1893133819103241,-2.2758805751800537,-0.9652608036994934,-0.07348570227622986,-1.5514930486679077,-2.171963930130005,-2.194277286529541,-7.728133201599121,-4.606269836425781,-4.217459201812744,-5.952420711517334,-7.212573051452637,-0.34024354815483093,0.9154046773910522,-0.5109677910804749,-2.456414222717285,0.2180575132369995,3.1822876930236816
7.947947947947948,0.6868137717247009,1.687023639678955,1.2945756912231445,1.5108387470245361,1.4632508754730225,1.4396790266036987,-2.9058873653411865,-2.4788193702697754,-2.701826572418213,-2.5796592235565186,-2.6188864707946777,-2.628054618835449,-0.7819006443023682,-3.3589422702789307,-2.0429389476776123,-0.18152204155921936,-2.770878553390503,-3.89823842048645,-0.1926131397485733,-2.265137195587158,-0.9697912335395813,-0.09803032875061035,-1.5483471155166626,-2.1384799480438232,-2.1731085777282715,-7.652283191680908,-4.568653106689453,-4.221081256866455,-5.907825946807861,-7.115627288818359,-0.3190153241157532,1.231292486190796,-0.3941097557544708,-2.447354316711426,0.41091105341911316,3.508070468902588
7.957957957957958,0.6791101694107056,1.6517032384872437,1.2741119861602783,1.508711576461792,1.4347680807113647,1.3996467590332031,-2.907749891281128,-2.5024194717407227,-2.7117486000061035,-2.5808560848236084,-2.6346969604492188,-2.6489808559417725,-0.803544819355011,-3.435123920440674,-2.0884742736816406,-0.2237941324710846,-2.8297812938690186,-3.9689700603485107,-0.19569866359233856,-2.2512288093566895,-0.973146378993988,-0.12247201055288315,-1.5432616472244263,-2.1017322540283203,-2.151357412338257,-7.568295955657959,-4.52964973449707,-4.225406646728516,-5.861025333404541,-7.0168561935424805,-0.2973400354385376,1.547760009765625,-0.27599605917930603,-2.4357800483703613,0.6054372787475586,3.8343167304992676
7.967967967967968,0.6711878180503845,1.6157395839691162,1.2532029151916504,1.5061943531036377,1.4057246446609497,1.3589951992034912,-2.909640312194824,-2.5256669521331787,-2.7216787338256836,-2.5822958946228027,-2.650386095046997,-2.6693429946899414,-0.8249674439430237,-3.5104494094848633,-2.1336147785186768,-0.26611459255218506,-2.888198137283325,-4.038706302642822,-0.19856414198875427,-2.234149694442749,-0.9753125905990601,-0.14678509533405304,-1.5362142324447632,-2.0617175102233887,-2.1289119720458984,-7.481648921966553,-4.4892473220825195,-4.230432033538818,-5.806631088256836,-6.916300296783447,-0.27523064613342285,1.8649452924728394,-0.15670062601566315,-2.421708583831787,0.8060710430145264,4.160961627960205
7.977977977977978,0.663049042224884,1.579136848449707,1.231850028038025,1.5032861232757568,1.376177430152893,1.3177268505096436,-2.9115567207336426,-2.548532247543335,-2.7316017150878906,-2.5839760303497314,-2.665910243988037,-2.6891109943389893,-0.8461624979972839,-3.5848958492279053,-2.178342580795288,-0.308488130569458,-2.9459712505340576,-4.107425212860107,-0.20120655000209808,-2.21389102935791,-0.9762791395187378,-0.17094500362873077,-1.52707839012146,-2.018432140350342,-2.1058638095855713,-7.392985820770264,-4.447433948516846,-4.236151695251465,-5.736521244049072,-6.8139824867248535,-0.2527066767215729,2.18282413482666,-0.03630265220999718,-2.405153751373291,1.019512414932251,4.487941741943359
7.987987987987988,0.6546939015388489,1.5418990850448608,1.2100602388381958,1.4999862909317017,1.3461378812789917,1.2757967710494995,-2.9134974479675293,-2.570986270904541,-2.7415053844451904,-2.5858957767486572,-2.681234121322632,-2.7082712650299072,-0.867124080657959,-3.658447265625,-2.2226405143737793,-0.3509223461151123,-3.003025531768799,-4.1750168800354,-0.20362190902233124,-2.190448522567749,-0.9760355949401855,-0.19492706656455994,-1.5157979726791382,-1.9721447229385376,-2.082242965698242,-7.302346229553223,-4.402775287628174,-4.242564678192139,-5.662879943847656,-6.68048620223999,-0.22978460788726807,2.5013489723205566,0.08534634113311768,-2.386133909225464,1.2342957258224487,4.730335235595703
7.997997997997998,0.6461260318756104,1.5040310621261597,1.1878372430801392,1.496293544769287,1.3155982494354248,1.2330678701400757,-2.9154586791992188,-2.5929999351501465,-2.7513747215270996,-2.5880515575408936,-2.6963326930999756,-2.7268636226654053,-0.8878462314605713,-3.7310781478881836,-2.266479015350342,-0.3934244215488434,-3.059333086013794,-4.241098880767822,-0.20580598711967468,-2.163814067840576,-0.9745678901672363,-0.21870605647563934,-1.5023678541183472,-1.923762559890747,-2.0580525398254395,-7.209773540496826,-4.356569766998291,-4.249661922454834,-5.587359428405762,-6.514097213745117,-0.20648203790187836,2.8204574584960938,0.20780770480632782,-2.3646650314331055,1.4492058753967285,4.952133655548096
8.008008008008009,0.6373475790023804,1.4655354022979736,1.1651897430419922,1.4922078847885132,1.2845624685287476,1.189801573753357,-2.9174387454986572,-2.6145451068878174,-2.761185646057129,-2.5904431343078613,-2.711186647415161,-2.745060443878174,-0.9083230495452881,-3.8027749061584473,-2.3098578453063965,-0.43599894642829895,-3.1148757934570312,-4.305360317230225,-0.20775458216667175,-2.1339826583862305,-0.9718749523162842,-0.242257222533226,-1.486786127090454,-1.8729127645492554,-2.0332963466644287,-7.115299224853516,-4.310630798339844,-4.256887912750244,-5.509974002838135,-6.325540542602539,-0.18281617760658264,3.140096664428711,0.3304283618927002,-2.340358257293701,1.6641286611557007,5.207087993621826
8.018018018018019,0.6283591389656067,1.4264185428619385,1.142120361328125,1.4877256155014038,1.253035068511963,1.1460530757904053,-2.919436454772949,-2.635591983795166,-2.7709288597106934,-2.593069553375244,-2.7257771492004395,-2.7628746032714844,-0.928549587726593,-3.873516798019409,-2.3527719974517822,-0.4786459803581238,-3.1696345806121826,-4.367724895477295,-0.2094641774892807,-2.1009490489959717,-0.9679533839225769,-0.26555001735687256,-1.4690529108047485,-1.819535493850708,-2.007807970046997,-7.018962383270264,-4.263031005859375,-4.264284133911133,-5.430730819702148,-6.13470983505249,-0.15875786542892456,3.4601988792419434,0.4532773494720459,-2.3132596015930176,1.8789631128311157,5.457242488861084
8.028028028028029,0.6191639304161072,1.3866842985153198,1.118638515472412,1.4828447103500366,1.2210197448730469,1.1018139123916626,-2.921449661254883,-2.656113862991333,-2.780592918395996,-2.59592604637146,-2.740084648132324,-2.780273199081421,-0.948516309261322,-3.943286418914795,-2.395195722579956,-0.5213670134544373,-3.223590135574341,-4.428163051605225,-0.2109314352273941,-2.0647099018096924,-0.9627983570098877,-0.28855782747268677,-1.4491711854934692,-1.763683795928955,-1.9815815687179565,-6.920795440673828,-4.213134288787842,-4.271660804748535,-5.349640369415283,-5.940401554107666,-0.1343265026807785,3.7807018756866455,0.576859176158905,-2.2833898067474365,2.093585729598999,5.701348304748535
8.038038038038039,0.6097645163536072,1.3463364839553833,1.0947479009628296,1.4775645732879639,1.1885205507278442,1.0570794343948364,-2.923475503921509,-2.676081657409668,-2.7901663780212402,-2.599005699157715,-2.754091501235962,-2.7972261905670166,-0.9682177305221558,-4.0120625495910645,-2.4371118545532227,-0.5641644597053528,-3.276726484298706,-4.486639976501465,-0.2121526300907135,-2.025261402130127,-0.9564029574394226,-0.3112541139125824,-1.4271414279937744,-1.705414891242981,-1.9548057317733765,-6.820827484130859,-4.161634922027588,-4.279493808746338,-5.2667083740234375,-5.7435126304626465,-0.109591044485569,4.101532459259033,0.7009657025337219,-2.251098155975342,2.307884693145752,5.939967155456543
8.048048048048049,0.600162923336029,1.3053796291351318,1.0704532861709595,1.4718836545944214,1.1555403470993042,1.0118422508239746,-2.92551326751709,-2.6954686641693115,-2.7996363639831543,-2.6023051738739014,-2.767778158187866,-2.8137025833129883,-0.9876492023468018,-4.079828262329102,-2.478504180908203,-0.6070428490638733,-3.329022169113159,-4.543137550354004,-0.2131250500679016,-1.9825979471206665,-0.9487640261650085,-0.33361557126045227,-1.402969241142273,-1.6447851657867432,-1.9274728298187256,-6.719088554382324,-4.108537197113037,-4.287847518920898,-5.181944370269775,-5.5444183349609375,-0.08465041220188141,4.422616958618164,0.825495719909668,-2.216459035873413,2.5217413902282715,6.173295974731445
8.058058058058059,0.5903646945953369,1.263769268989563,1.0457563400268555,1.4658008813858032,1.1220849752426147,0.9660932421684265,-2.9275591373443604,-2.714259147644043,-2.808990240097046,-2.605818748474121,-2.781127452850342,-2.82967209815979,-1.0068025588989258,-4.1464738845825195,-2.519357681274414,-0.6500071883201599,-3.3804593086242676,-4.597629070281982,-0.21384620666503906,-1.9369953870773315,-0.9398761987686157,-0.35561904311180115,-1.3766593933105469,-1.5818463563919067,-1.8995081186294556,-6.586544036865234,-4.0538434982299805,-4.296696662902832,-5.095356464385986,-5.343112945556641,-0.05942064896225929,4.660187721252441,0.9503403306007385,-2.1794967651367188,2.735032081604004,6.4012017250061035
8.068068068068069,0.5803716778755188,1.2213733196258545,1.0206751823425293,1.4593161344528198,1.0881582498550415,0.9198246598243713,-2.929611921310425,-2.7324957847595215,-2.81821346282959,-2.6095447540283203,-2.7941205501556396,-2.845101833343506,-1.0256738662719727,-4.211620330810547,-2.559617519378662,-0.6930623054504395,-3.431020975112915,-4.650092124938965,-0.21431367099285126,-1.8893285989761353,-0.9297041893005371,-0.3772410750389099,-1.3482177257537842,-1.5166635513305664,-1.8710250854492188,-6.421381950378418,-3.989330768585205,-4.306011199951172,-5.006945610046387,-5.1382737159729,-0.03397716209292412,4.878846168518066,1.0828620195388794,-2.140237808227539,2.947633981704712,6.6206817626953125
8.078078078078079,0.5701885223388672,1.1784489154815674,0.9952347278594971,1.4524275064468384,1.0537636280059814,0.8730340003967285,-2.931668519973755,-2.750347137451172,-2.82728910446167,-2.6134769916534424,-2.806739091873169,-2.85994291305542,-1.0442581176757812,-4.274965286254883,-2.599215507507324,-0.736212432384491,-3.48068904876709,-4.700486660003662,-0.21452564001083374,-1.8392361402511597,-0.9181986451148987,-0.3984578847885132,-1.3176518678665161,-1.4493275880813599,-1.8420305252075195,-6.23490047454834,-3.9222559928894043,-4.315766334533691,-4.9167160987854,-4.930337429046631,-0.008341489359736443,5.129098892211914,1.2159674167633057,-2.0987069606781006,3.159419059753418,6.832353115081787
8.088088088088089,0.5598159432411194,1.1350469589233398,0.969436764717102,1.4451345205307007,1.0188723802566528,0.8257143497467041,-2.933727502822876,-2.7678234577178955,-2.836205005645752,-2.617610216140747,-2.818974733352661,-2.8741631507873535,-1.0625497102737427,-4.336432456970215,-2.638134479522705,-0.7794623374938965,-3.5293805599212646,-4.748787879943848,-0.21448031067848206,-1.7866630554199219,-0.905362606048584,-0.41924768686294556,-1.2851585149765015,-1.3799022436141968,-1.8125301599502563,-6.04614782333374,-3.8536391258239746,-4.325931072235107,-4.805255889892578,-4.719972133636475,0.017464173957705498,5.374603271484375,1.348601222038269,-2.0549328327178955,3.3143208026885986,7.037782192230225
8.098098098098099,0.5492575168609619,1.0911598205566406,0.943281888961792,1.4374312162399292,0.9834466576576233,0.7778972387313843,-2.9357874393463135,-2.7848939895629883,-2.8449437618255615,-2.621946334838867,-2.83088755607605,-2.887713670730591,-1.0805422067642212,-4.395997524261475,-2.6763534545898438,-0.8228112459182739,-3.5768022537231445,-4.794940948486328,-0.21417589485645294,-1.7316584587097168,-0.8912044167518616,-0.43958091735839844,-1.2512359619140625,-1.3084821701049805,-1.7825303077697754,-5.854199409484863,-3.7822442054748535,-4.334334373474121,-4.665521621704102,-4.496802806854248,0.04341794177889824,5.614374160766602,1.4801170825958252,-2.005648374557495,3.470872640609741,7.228410243988037
8.108108108108109,0.5385153293609619,1.046784520149231,0.9167680144309998,1.4292844533920288,0.9476430416107178,0.7297072410583496,-2.93784499168396,-2.801527976989746,-2.8534843921661377,-2.6265170574188232,-2.8425753116607666,-2.900474786758423,-1.0982325077056885,-4.453622817993164,-2.7138469219207764,-0.8662291169166565,-3.622767925262451,-4.83878231048584,-0.21361050009727478,-1.6742833852767944,-0.8757339715957642,-0.45938369631767273,-1.2156732082366943,-1.2352315187454224,-1.752036452293396,-5.659419059753418,-3.7091240882873535,-4.340778350830078,-4.517942428588867,-4.262747287750244,0.06949634104967117,5.84849214553833,1.6108108758926392,-1.950623869895935,3.6335856914520264,7.406203746795654
8.118118118118119,0.5275937914848328,1.0019105672836304,0.8898987770080566,1.4206868410110474,0.9114707112312317,0.6811582446098328,-2.939899206161499,-2.817695140838623,-2.86181640625,-2.6313235759735107,-2.8540146350860596,-2.912405252456665,-1.115615725517273,-4.509287357330322,-2.750603199005127,-0.9097126126289368,-3.667239189147949,-4.880271911621094,-0.21278415620326996,-1.6145923137664795,-0.8589600920677185,-0.4786238968372345,-1.1785112619400024,-1.1602354049682617,-1.7210566997528076,-5.462437152862549,-3.6344475746154785,-4.347423076629639,-4.367499351501465,-4.026926517486572,0.09567631781101227,6.0773749351501465,1.740588903427124,-1.8932700157165527,3.7909469604492188,7.577096939086914
8.128128128128129,0.5164936780929565,0.9565334916114807,0.8626777529716492,1.4116367101669312,0.8749289512634277,0.6322410702705383,-2.9419479370117188,-2.8333663940429688,-2.8699283599853516,-2.6363613605499268,-2.8651821613311768,-2.9234843254089355,-1.132685899734497,-4.562969207763672,-2.786602020263672,-0.9532628655433655,-3.7101964950561523,-4.919393062591553,-0.2116948813199997,-1.552635908126831,-0.8408921957015991,-0.4972783327102661,-1.139794111251831,-1.083565592765808,-1.689595103263855,-5.263246536254883,-3.558220624923706,-4.354201793670654,-4.215044975280762,-3.78933048248291,0.12193530052900314,6.300878524780273,1.869337797164917,-1.8336427211761475,3.9444453716278076,7.740919589996338
8.138138138138139,0.5052204728126526,0.910645604133606,0.8351092338562012,1.4021333456039429,0.8380141258239746,0.5829593539237976,-2.9439895153045654,-2.8485052585601807,-2.8778085708618164,-2.641624689102173,-2.8760602474212646,-2.9335591793060303,-1.1494396924972534,-4.614641189575195,-2.8218319416046143,-0.9968763589859009,-3.751616954803467,-4.9559407234191895,-0.21034304797649384,-1.4884849786758423,-0.8215405941009521,-0.5153287053108215,-1.0995593070983887,-1.0050878524780273,-1.6576576232910156,-5.0600972175598145,-3.4804370403289795,-4.357257843017578,-4.060593605041504,-3.5058350563049316,0.1482490450143814,6.515064716339111,1.9969419240951538,-1.7744026184082031,4.093954563140869,7.935534477233887
8.148148148148149,0.4937744438648224,0.8642417192459106,0.8071983456611633,1.3921786546707153,0.8007257580757141,0.5334529280662537,-2.946021318435669,-2.8630661964416504,-2.8854470252990723,-2.647083282470703,-2.8866279125213623,-2.9426519870758057,-1.1658698320388794,-4.664263725280762,-2.8562746047973633,-1.0404582023620605,-3.7914810180664062,-4.989564418792725,-0.20872721076011658,-1.4222276210784912,-0.8009186387062073,-0.5328178405761719,-1.057848572731018,-0.924778938293457,-1.6252397298812866,-4.8543572425842285,-3.4010977745056152,-4.350550651550293,-3.9041590690612793,-3.2122671604156494,0.17459514737129211,6.722557544708252,2.123286485671997,-1.7197065353393555,4.239346027374268,8.10887622833252
8.158158158158159,0.48216161131858826,0.8173177242279053,0.7789316177368164,1.381775140762329,0.7630622982978821,0.4837477505207062,-2.948042869567871,-2.8770196437835693,-2.892850875854492,-2.6527211666107178,-2.896868944168091,-2.950810432434082,-1.181974172592163,-4.711816310882568,-2.8898444175720215,-1.083970546722412,-3.8297698497772217,-5.020246982574463,-0.20684750378131866,-1.3539232015609741,-0.7791803479194641,-0.549750030040741,-1.0147037506103516,-0.8427849411964417,-1.5923606157302856,-4.646241664886475,-3.3004350662231445,-4.343383312225342,-3.745753765106201,-2.918135166168213,0.20094731450080872,6.9239115715026855,2.218209981918335,-1.6631885766983032,4.380488872528076,8.272472381591797
8.168168168168169,0.4703827500343323,0.769905686378479,0.7503622770309448,1.370917797088623,0.7250211238861084,0.43383920192718506,-2.9500508308410645,-2.890315294265747,-2.9001002311706543,-2.658531904220581,-2.9067635536193848,-2.9580328464508057,-1.1977468729019165,-4.757239818572998,-2.9223170280456543,-1.1274049282073975,-3.8664615154266357,-5.047983646392822,-0.20470422506332397,-1.283661961555481,-0.7564847469329834,-0.5661060214042664,-0.9701686501502991,-0.7592021226882935,-1.5590260028839111,-4.424999237060547,-3.1872081756591797,-4.333456993103027,-3.5850839614868164,-2.6234118938446045,0.22728151082992554,7.110416889190674,2.316162347793579,-1.6034735441207886,4.516958236694336,8.426162719726562
8.178178178178179,0.4584425389766693,0.7221278548240662,0.721514880657196,1.3596338033676147,0.6866045594215393,0.3837225139141083,-2.9520444869995117,-2.9028360843658447,-2.9072039127349854,-2.6644983291625977,-2.9162936210632324,-2.9643149375915527,-1.2131835222244263,-4.800375461578369,-2.953645944595337,-1.170693278312683,-3.90153169631958,-5.072765350341797,-0.20229782164096832,-1.2116118669509888,-0.7328212261199951,-0.5818288922309875,-0.9242932200431824,-0.6741307973861694,-1.525184154510498,-4.193589687347412,-3.0723891258239746,-4.315657138824463,-3.4219489097595215,-2.3280227184295654,0.2535688877105713,7.28457498550415,2.4115524291992188,-1.5377473831176758,4.648372173309326,8.569726943969727
8.188188188188189,0.44634464383125305,0.6739967465400696,0.6923912763595581,1.3479377031326294,0.6478164792060852,0.33342593908309937,-2.954022169113159,-2.9145445823669434,-2.9141485691070557,-2.6706113815307617,-2.9254374504089355,-2.9696977138519287,-1.2282785177230835,-4.841187477111816,-2.983818769454956,-1.213798999786377,-3.9349558353424072,-5.094559192657471,-0.19962827861309052,-1.1378518342971802,-0.7082155346870422,-0.5968838930130005,-0.8771291375160217,-0.5877798199653625,-1.4907808303833008,-3.9604129791259766,-2.955986976623535,-4.296922206878662,-3.2537310123443604,-2.023862838745117,0.2797747254371643,7.451893329620361,2.5042834281921387,-1.4701741933822632,4.773412704467773,8.670278549194336
8.198198198198199,0.4340917766094208,0.6255024671554565,0.6629941463470459,1.335830569267273,0.6087253093719482,0.28305983543395996,-2.9559812545776367,-2.9254186153411865,-2.9209253787994385,-2.6768641471862793,-2.9341232776641846,-2.974339246749878,-1.2430262565612793,-4.8796539306640625,-3.012819290161133,-1.2567124366760254,-3.9666402339935303,-5.113272666931152,-0.19669722020626068,-1.062451720237732,-0.6826958060264587,-0.6112549304962158,-0.8287633657455444,-0.5006240010261536,-1.455745816230774,-3.725456476211548,-2.8380215167999268,-4.277231693267822,-3.0760395526885986,-1.715027928352356,0.30585789680480957,7.612213611602783,2.594255208969116,-1.4008021354675293,4.8885698318481445,8.742027282714844
8.208208208208209,0.42168816924095154,0.5766417980194092,0.6333226561546326,1.3233146667480469,0.5693718194961548,0.2326311618089676,-2.957920789718628,-2.9353463649749756,-2.9275219440460205,-2.6832478046417236,-2.942314624786377,-2.978250026702881,-1.2574201822280884,-4.915639877319336,-3.0406293869018555,-1.2994232177734375,-3.9965274333953857,-5.128893852233887,-0.1935053914785385,-0.9853430390357971,-0.6562894582748413,-0.6249222159385681,-0.7792842388153076,-0.4128049612045288,-1.420286774635315,-3.4534857273101807,-2.718508005142212,-4.256556987762451,-2.8955390453338623,-1.4060510396957397,0.3318179249763489,7.797585487365723,2.6813719272613525,-1.329681396484375,4.996842861175537,8.802978515625
8.218218218218219,0.40913698077201843,0.5275445580482483,0.6033803224563599,1.3103886842727661,0.5297583341598511,0.18213436007499695,-2.959839105606079,-2.9442930221557617,-2.9339282512664795,-2.6897571086883545,-2.950000286102295,-2.9814302921295166,-1.2714577913284302,-4.94875955581665,-3.067237138748169,-1.3419185876846313,-4.02460241317749,-5.141420364379883,-0.19005455076694489,-0.90643310546875,-0.6290261149406433,-0.6378684639930725,-0.7287474274635315,-0.32442963123321533,-1.3844126462936401,-3.1633901596069336,-2.5974676609039307,-4.233911991119385,-2.71339750289917,-1.0968774557113647,0.35748350620269775,7.96745491027832,2.7655375003814697,-1.256811261177063,5.099818706512451,8.853041648864746
8.228228228228229,0.3964436650276184,0.47825106978416443,0.5731690526008606,1.2970550060272217,0.4898841083049774,0.1315678060054779,-2.961724281311035,-2.9523227214813232,-2.940134286880493,-2.6963858604431152,-2.9571633338928223,-2.983880043029785,-1.2851338386535645,-4.978968620300293,-3.0926246643066406,-1.3841817378997803,-4.050843238830566,-5.150850772857666,-0.18635837733745575,-0.8258712291717529,-0.6009345650672913,-0.6500775218009949,-0.6772060990333557,-0.23560962080955505,-1.3481558561325073,-2.872718572616577,-2.474914073944092,-4.2101731300354,-2.529632806777954,-0.7874878644943237,0.3810367286205292,8.127702713012695,2.8466482162475586,-1.182304859161377,5.197366714477539,8.891538619995117
8.238238238238239,0.38361337780952454,0.42875659465789795,0.5426902174949646,1.2833139896392822,0.4497469961643219,0.08093453198671341,-2.9635660648345947,-2.959433078765869,-2.946129560470581,-2.703124761581421,-2.963792085647583,-2.985596179962158,-1.2984455823898315,-5.006267070770264,-3.11677885055542,-1.4261964559555054,-4.0752387046813965,-5.157185077667236,-0.18242791295051575,-0.7437533140182495,-0.572048008441925,-0.6615308523178101,-0.6247166991233826,-0.14646294713020325,-1.3114981651306152,-2.581437349319458,-2.350870132446289,-4.184123992919922,-2.344254493713379,-0.47788363695144653,0.4042288362979889,8.278168678283691,2.9246108531951904,-1.1056859493255615,5.2893571853637695,8.918529510498047
8.248248248248249,0.370649516582489,0.3790562152862549,0.5119597911834717,1.2691686153411865,0.40934696793556213,0.030229613184928894,-2.9653608798980713,-2.9656190872192383,-2.951890707015991,-2.7099685668945312,-2.9698734283447266,-2.9865806102752686,-1.311388611793518,-5.03064489364624,-3.1396679878234863,-1.4679409265518188,-4.097769260406494,-5.160417556762695,-0.1782672107219696,-0.6601792573928833,-0.5424042344093323,-0.6722069382667542,-0.5713350772857666,-0.05710224434733391,-1.274449348449707,-2.289473295211792,-2.221277952194214,-4.156571388244629,-2.1572659015655518,-0.16799047589302063,0.42703330516815186,8.418634414672852,2.997230052947998,-1.027321696281433,5.37564754486084,8.934292793273926
8.258258258258259,0.35755613446235657,0.32916581630706787,0.4810166358947754,1.2546213865280151,0.3686821162700653,-0.0205476563423872,-2.967106819152832,-2.9709060192108154,-2.957379102706909,-2.7169079780578613,-2.975395679473877,-2.986830472946167,-1.323958158493042,-5.052083492279053,-3.1612417697906494,-1.5094053745269775,-4.118420600891113,-5.160547733306885,-0.17388036847114563,-0.575311541557312,-0.5120574235916138,-0.6820921897888184,-0.5171184539794922,0.032354678958654404,-1.2370152473449707,-1.9906734228134155,-2.0887269973754883,-4.127956867218018,-1.9686793088912964,0.14210562407970428,0.44942358136177063,8.524276733398438,3.0656814575195312,-0.9475414156913757,5.456099033355713,8.937761306762695
8.268268268268269,0.3443377614021301,0.27919670939445496,0.4498658776283264,1.2396737337112427,0.3277530074119568,-0.07139327377080917,-2.9688007831573486,-2.9754488468170166,-2.9625837802886963,-2.7239346504211426,-2.9803454875946045,-2.9863455295562744,-1.3361523151397705,-5.070481777191162,-3.18147873878479,-1.5505770444869995,-4.137175559997559,-5.157573699951172,-0.16927164793014526,-0.4896259009838104,-0.4810429513454437,-0.6911715269088745,-0.4621265232563019,0.12177712470293045,-1.199204444885254,-1.685384750366211,-1.9546133279800415,-4.098262310028076,-1.7784639596939087,0.45196661353111267,0.47137412428855896,8.594468116760254,3.130357265472412,-0.8664035201072693,5.530153274536133,8.92625904083252
8.278278278278279,0.33099836111068726,0.2291656732559204,0.418518990278244,1.2243287563323975,0.2866250276565552,-0.12228995561599731,-2.9704411029815674,-2.9792733192443848,-2.9674954414367676,-2.7310402393341064,-2.9847774505615234,-2.985121488571167,-1.3479640483856201,-5.085822582244873,-3.2003607749938965,-1.591446876525879,-4.153926849365234,-5.1514997482299805,-0.16444382071495056,-0.4032898545265198,-0.44940656423568726,-0.6994329690933228,-0.4064444303512573,0.21101246774196625,-1.1604974269866943,-1.3799446821212769,-1.8181042671203613,-4.0674729347229,-1.5621302127838135,0.7616881132125854,0.4938618838787079,8.654001235961914,3.1900715827941895,-0.7839682102203369,5.602969646453857,8.901439666748047
8.288288288288289,0.3175617754459381,0.179066464304924,0.3869878053665161,1.2085868120193481,0.24534723162651062,-0.17324048280715942,-2.9720382690429688,-2.9823808670043945,-2.9721038341522217,-2.7382147312164307,-2.988602876663208,-2.9831595420837402,-1.3593746423721313,-5.09810733795166,-3.217872381210327,-1.632002353668213,-4.1684346199035645,-5.142323970794678,-0.15936993062496185,-0.31641241908073425,-0.4171915650367737,-0.7068622708320618,-0.34996452927589417,0.2999413013458252,-1.1193128824234009,-1.0742937326431274,-1.6803057193756104,-4.0355730056762695,-1.3362661600112915,1.0715664625167847,0.5198854207992554,8.702797889709473,3.246062994003296,-0.7002936005592346,5.680800437927246,8.865050315856934
8.298298298298299,0.3040411174297333,0.12889881432056427,0.3552706241607666,1.1924511194229126,0.20392000675201416,-0.22424697875976562,-2.9735960960388184,-2.9847681522369385,-2.976400375366211,-2.745450258255005,-2.9918053150177,-2.980461597442627,-1.3703705072402954,-5.107329845428467,-3.2339980602264404,-1.6722335815429688,-4.180675029754639,-5.13004732131958,-0.15403831005096436,-0.22910258173942566,-0.38443517684936523,-0.7134486436843872,-0.29274287819862366,0.38844606280326843,-1.077792763710022,-0.7684202790260315,-1.5418953895568848,-4.00255012512207,-1.1097038984298706,1.3819904327392578,0.5453588366508484,8.74017333984375,3.2981669902801514,-0.6154448390007019,5.751089096069336,8.816059112548828
8.308308308308309,0.29044049978256226,0.07866581529378891,0.3233642876148224,1.1759227514266968,0.16234253346920013,-0.2752532958984375,-2.975111961364746,-2.986435651779175,-2.980376958847046,-2.752737045288086,-2.9943830966949463,-2.9770431518554688,-1.3809502124786377,-5.113489627838135,-3.2487359046936035,-1.7121272087097168,-4.190647125244141,-5.114642143249512,-0.14845450222492218,-0.14147603511810303,-0.3511791527271271,-0.7191794514656067,-0.23485583066940308,0.47635617852211,-1.0359761714935303,-0.4623265564441681,-1.4029983282089233,-3.9683868885040283,-0.8824532628059387,1.6956827640533447,0.5702444314956665,8.766221046447754,3.3458454608917236,-0.5294816493988037,5.813715934753418,8.746789932250977
8.318318318318319,0.2767561674118042,0.028362471610307693,0.29126790165901184,1.1590051651000977,0.12061664462089539,-0.32622194290161133,-2.976585626602173,-2.987381935119629,-2.9840247631073,-2.760066509246826,-2.9963347911834717,-2.9729163646698,-1.3910942077636719,-5.116583824157715,-3.2620811462402344,-1.7516746520996094,-4.198339462280273,-5.096098899841309,-0.1426679641008377,-0.05364386737346649,-0.3174660801887512,-0.7240453958511353,-0.17638136446475983,0.5635141134262085,-0.9906823635101318,-0.1559411585330963,-1.2629798650741577,-3.9330742359161377,-0.654522716999054,2.0097148418426514,0.5853825211524963,8.781194686889648,3.389529228210449,-0.44246944785118103,5.868551254272461,8.665684700012207
8.328328328328329,0.2629844844341278,-0.022011324763298035,0.25898462533950806,1.1417006254196167,0.07877122610807419,-0.37715667486190796,-2.978015661239624,-2.9876067638397217,-2.9873363971710205,-2.767427682876587,-2.9976937770843506,-2.96808123588562,-1.4007811546325684,-5.116610050201416,-3.274017810821533,-1.7908616065979004,-4.203726291656494,-5.074408531188965,-0.13673830032348633,0.034277137368917465,-0.28333619236946106,-0.7280341982841492,-0.11747456341981888,0.6497993469238281,-0.9443708658218384,0.15065120160579681,-1.1218855381011963,-3.8965952396392822,-0.420143723487854,2.3241469860076904,0.5992493033409119,8.784076690673828,3.4291512966156006,-0.3544728755950928,5.894219875335693,8.57261848449707
8.338338338338339,0.24913714826107025,-0.07245205342769623,0.2265165150165558,1.1240113973617554,0.036878783255815506,-0.42806217074394226,-2.979393482208252,-2.987107753753662,-2.9903059005737305,-2.7748148441314697,-2.9985523223876953,-2.962538957595825,-1.4099986553192139,-5.113568305969238,-3.2845373153686523,-1.8296781778335571,-4.206748008728027,-5.049569129943848,-0.130674347281456,0.12215820699930191,-0.24882981181144714,-0.7311384677886963,-0.05841977521777153,0.7350927591323853,-0.8973938226699829,0.45696547627449036,-0.9797418713569641,-3.858938694000244,-0.18336164951324463,2.6390483379364014,0.6122788786888123,8.772040367126465,3.4646334648132324,-0.2655569016933441,5.903798580169678,8.46746826171875
8.348348348348349,0.23521770536899567,-0.12294189631938934,0.19386497139930725,1.1059399843215942,-0.005054722540080547,-0.47894296050071716,-2.9807162284851074,-2.9858815670013428,-2.992926597595215,-2.7822139263153076,-2.9989113807678223,-2.956289291381836,-1.4187449216842651,-5.107462406158447,-3.293628692626953,-1.8681122064590454,-4.207397937774658,-5.021574020385742,-0.12448306381702423,0.2098487764596939,-0.21399010717868805,-0.7333479523658752,0.0006876399856992066,0.819273054599762,-0.8501423597335815,0.7631717324256897,-0.8365739583969116,-3.8200907707214355,0.05345785990357399,2.9544849395751953,0.6246383786201477,8.747095108032227,3.495897054672241,-0.17578959465026855,5.904888153076172,8.350101470947266
8.358358358358359,0.2212318331003189,-0.17348356544971466,0.16103312373161316,1.0874884128570557,-0.04702751711010933,-0.5298016667366028,-2.981982707977295,-2.9839303493499756,-2.9951932430267334,-2.7896194458007812,-2.9987709522247314,-2.949331283569336,-1.4270174503326416,-5.09829044342041,-3.3012821674346924,-1.9061510562896729,-4.205677509307861,-4.990424156188965,-0.11817151308059692,0.29723310470581055,-0.1788586527109146,-0.7346548438072205,0.059766411781311035,0.9022113084793091,-0.8026340007781982,1.0695292949676514,-0.6925719976425171,-3.7800400257110596,0.2904357612133026,3.2696166038513184,0.6363127827644348,8.710745811462402,3.522664785385132,-0.08523806929588318,5.897859573364258,8.219231605529785
8.368368368368369,0.20718230307102203,-0.22407937049865723,0.12802435457706451,1.0686614513397217,-0.08903288841247559,-0.5806410312652588,-2.983189582824707,-2.981254816055298,-2.997098684310913,-2.7970190048217773,-2.998129367828369,-2.941664934158325,-1.4348124265670776,-5.086049556732178,-3.307490825653076,-1.9437822103500366,-4.2015838623046875,-4.956117153167725,-0.11174644529819489,0.3841952681541443,-0.1434824913740158,-0.7350519895553589,0.11872757226228714,0.9837766289710999,-0.7548827528953552,1.376333236694336,-0.5477081537246704,-3.738771915435791,0.5272722840309143,3.5848848819732666,0.6472885608673096,8.662222862243652,3.544917583465576,0.0060251266695559025,5.8811540603637695,8.07575511932373
8.378378378378379,0.1930745393037796,-0.2746770977973938,0.09484226256608963,1.0494600534439087,-0.1310591995716095,-0.63142329454422,-2.984335422515869,-2.9778707027435303,-2.998636484146118,-2.8044047355651855,-2.9969894886016846,-2.9330432415008545,-1.4421278238296509,-5.07072114944458,-3.312243700027466,-1.9809951782226562,-4.195120811462402,-4.918664455413818,-0.10521489381790161,0.4705674350261688,-0.10790734738111496,-0.7345321178436279,0.17747625708580017,1.0635740756988525,-0.706440806388855,1.68642258644104,-0.4020858108997345,-3.6962780952453613,0.7637118697166443,3.8981945514678955,0.657882571220398,8.593507766723633,3.5624380111694336,0.09793317317962646,5.85566520690918,7.848625183105469
8.388388388388389,0.17891545593738556,-0.3252359926700592,0.06149180978536606,1.0298895835876465,-0.17310406267642975,-0.6820566058158875,-2.985417127609253,-2.9737892150878906,-2.9998018741607666,-2.8117659091949463,-2.995347023010254,-2.9228804111480713,-1.448952078819275,-5.0522871017456055,-3.3155369758605957,-2.0177724361419678,-4.18629789352417,-4.878074645996094,-0.09857677668333054,0.5561935305595398,-0.0721801221370697,-0.7330893278121948,0.23592615127563477,1.1408313512802124,-0.6570028066635132,1.9968308210372925,-0.2555214762687683,-3.651533842086792,0.9991668462753296,4.210338592529297,0.6683019399642944,8.513130187988281,3.5747127532958984,0.19049982726573944,5.821437358856201,7.584167957305908
8.398398398398399,0.16471001505851746,-0.37576040625572205,0.028022529557347298,1.0099565982818604,-0.21516437828540802,-0.7324221730232239,-2.9864325523376465,-2.9690113067626953,-3.000674247741699,-2.8190903663635254,-2.9932024478912354,-2.911179304122925,-1.4552806615829468,-5.030745506286621,-3.3173491954803467,-2.0540874004364014,-4.175119400024414,-4.834476947784424,-0.091838538646698,0.640956699848175,-0.03642471507191658,-0.7307159304618835,0.29399070143699646,1.2153040170669556,-0.6074252128601074,2.307621717453003,-0.10636475682258606,-3.6040573120117188,1.2343801259994507,4.48741340637207,0.6779357194900513,8.420973777770996,3.5686521530151367,0.28381773829460144,5.778854846954346,7.31665563583374
8.408408408408409,0.1504620462656021,-0.42625418305397034,-0.005532596725970507,0.9896702170372009,-0.2572358548641205,-0.782265841960907,-2.987380266189575,-2.9635376930236816,-3.001251459121704,-2.826364517211914,-2.9905567169189453,-2.898326873779297,-1.4611116647720337,-5.006087779998779,-3.3175981044769287,-2.089918851852417,-4.161585807800293,-4.788439750671387,-0.08500756323337555,0.724737286567688,-0.0006604845402762294,-0.72740638256073,0.3515831232070923,1.2876065969467163,-0.5577256679534912,2.6188573837280273,0.0583125464618206,-3.5550150871276855,1.4696067571640015,4.710907936096191,0.6867720484733582,8.316915512084961,3.578878164291382,0.3775396943092346,5.725669860839844,7.128270626068115
8.418418418418419,0.13617639243602753,-0.4767223298549652,-0.03918027877807617,0.969035267829895,-0.2992900609970093,-0.831508457660675,-2.9882586002349854,-2.957369089126587,-3.0014283657073975,-2.833580255508423,-2.987421751022339,-2.8845014572143555,-1.466445803642273,-4.978315353393555,-3.316179037094116,-2.125253677368164,-4.14570426940918,-4.740180015563965,-0.07809226214885712,0.8074161410331726,0.03520706668496132,-0.7231569290161133,0.4085772633552551,1.3579827547073364,-0.5079213976860046,2.9303948879241943,0.2252589613199234,-3.5046467781066895,1.703554630279541,4.931209087371826,0.6948028802871704,8.200553894042969,3.5867137908935547,0.47146502137184143,5.660617351531982,6.9322404861450195
8.428428428428429,0.12185649573802948,-0.5271662473678589,-0.07291713356971741,0.9480547308921814,-0.3413231074810028,-0.8801433444023132,-2.9890658855438232,-2.95050311088562,-3.0012028217315674,-2.8407247066497803,-2.983800172805786,-2.8697330951690674,-1.4712802171707153,-4.947424411773682,-3.3130886554718018,-2.1600749492645264,-4.127481937408447,-4.689733505249023,-0.07110080868005753,0.8888655304908752,0.07112617045640945,-0.7179681658744812,0.46487924456596375,1.4263619184494019,-0.45802825689315796,3.241786003112793,0.39227280020713806,-3.452767848968506,1.937258243560791,5.1457977294921875,0.7020184397697449,8.071191787719727,3.589066743850708,0.565180778503418,5.587375640869141,6.728924751281738
8.438438438438439,0.10750608146190643,-0.5775882601737976,-0.10670322924852371,0.9267334342002869,-0.3833235204219818,-0.9282070398330688,-2.9898016452789307,-2.9429404735565186,-3.0005791187286377,-2.847787618637085,-2.979675531387329,-2.8540501594543457,-1.4756149053573608,-4.913417339324951,-3.3083572387695312,-2.194371461868286,-4.106934547424316,-4.637183666229248,-0.06404083967208862,0.9689562916755676,0.1069994643330574,-0.7118415832519531,0.5203720331192017,1.4926689863204956,-0.40803730487823486,3.5526211261749268,0.5530482530593872,-3.3995907306671143,2.1653599739074707,5.353470802307129,0.7083708643913269,7.929234027862549,3.5776641368865967,0.6589571833610535,5.484360218048096,6.518356800079346
8.448448448448449,0.0931306853890419,-0.6279365420341492,-0.1404949575662613,0.9050756692886353,-0.4251447319984436,-0.9757015109062195,-2.990463972091675,-2.934346914291382,-2.9995691776275635,-2.8547582626342773,-2.9746932983398438,-2.8374836444854736,-1.4794484376907349,-4.876307487487793,-3.3020291328430176,-2.2281289100646973,-4.0841546058654785,-4.582571506500244,-0.05692261457443237,1.047202467918396,0.14274853467941284,-0.7047768235206604,0.5744751691818237,1.5568329095840454,-0.3579357862472534,3.862002372741699,0.7070370316505432,-3.3451101779937744,2.3818557262420654,5.5578179359436035,0.7138051986694336,7.693356990814209,3.5710771083831787,0.7527072429656982,5.331124782562256,6.300793170928955
8.458458458458459,0.07873506844043732,-0.6781252026557922,-0.17418436706066132,0.883083164691925,-0.4666574001312256,-1.0226030349731445,-2.9910519123077393,-2.9242231845855713,-2.9982786178588867,-2.861628293991089,-2.9689090251922607,-2.8200814723968506,-1.4827804565429688,-4.83610725402832,-3.294241428375244,-2.2613348960876465,-4.05941915512085,-4.525943279266357,-0.049753788858652115,1.1229174137115479,0.17843475937843323,-0.6967739462852478,0.6273559927940369,1.6187736988067627,-0.30779823660850525,4.166399955749512,0.8485332727432251,-3.2893178462982178,2.560192584991455,5.752679347991943,0.7184053659439087,7.428296089172363,3.551398754119873,0.8463496565818787,5.233908176422119,6.071401596069336
8.468468468468469,0.06432266533374786,-0.7280005812644958,-0.2076912224292755,0.8607622385025024,-0.5077968239784241,-1.0687742233276367,-2.991565227508545,-2.9126267433166504,-2.9965686798095703,-2.8683884143829346,-2.962460994720459,-2.801985263824463,-1.4856106042861938,-4.793011665344238,-3.285046339035034,-2.2939748764038086,-4.032908916473389,-4.467441558837891,-0.042543020099401474,1.1959291696548462,0.21381527185440063,-0.6878340840339661,0.6792358160018921,1.6783391237258911,-0.2575986385345459,4.42754602432251,0.9885501265525818,-3.2322075366973877,2.736255645751953,5.935822486877441,0.7221540212631226,7.186891555786133,3.5171103477478027,0.9397995471954346,5.131135940551758,5.829050540924072
8.478478478478479,0.049899015575647354,-0.7773310542106628,-0.24100573360919952,0.8381175398826599,-0.548555314540863,-1.1141806840896606,-2.99200177192688,-2.8999671936035156,-2.994429349899292,-2.875030994415283,-2.955364465713501,-2.7832608222961426,-1.487937569618225,-4.747585773468018,-3.2744555473327637,-2.326029062271118,-4.004648208618164,-4.407122611999512,-0.03529937565326691,1.2669494152069092,0.24883216619491577,-0.677952766418457,0.7300611138343811,1.735447883605957,-0.2073325365781784,4.648496150970459,1.127193808555603,-3.1707029342651367,2.910015821456909,6.11551570892334,0.7250384092330933,7.0018696784973145,3.4787826538085938,1.035758376121521,5.022897243499756,5.5806884765625
8.488488488488489,0.03546928986907005,-0.8260675072669983,-0.2741110920906067,0.8151699304580688,-0.588924765586853,-1.158816933631897,-2.992361545562744,-2.8863565921783447,-2.991868734359741,-2.881549835205078,-2.9476354122161865,-2.7639503479003906,-1.4897608757019043,-4.6999616622924805,-3.262481451034546,-2.3574399948120117,-3.9746599197387695,-4.345022678375244,-0.028031064197421074,1.33607816696167,0.2834368944168091,-0.6670952439308167,0.7797738909721375,1.7900431156158447,-0.15708421170711517,4.866272449493408,1.2652812004089355,-3.1050333976745605,3.081448554992676,6.291773319244385,0.7270755767822266,6.809277534484863,3.434051513671875,1.1336066722869873,4.909284591674805,5.326445579528809
8.498498498498499,0.02103717066347599,-0.874220609664917,-0.30697137117385864,0.7919241786003113,-0.6288982033729553,-1.2026774883270264,-2.9926440715789795,-2.871821880340576,-2.9889016151428223,-2.8879358768463135,-2.93929123878479,-2.7440996170043945,-1.4910823106765747,-4.650197505950928,-3.249129295349121,-2.3881871700286865,-3.942967653274536,-4.2811760902404785,-0.02074647881090641,1.403242588043213,0.3175647556781769,-0.6552613973617554,0.8283243179321289,1.8420625925064087,-0.10686977952718735,5.075592517852783,1.4023321866989136,-3.038083791732788,3.2505180835723877,6.464609622955322,0.7282626628875732,6.60936975479126,3.3842482566833496,1.2306725978851318,4.790386199951172,5.066452980041504
8.508508508508509,0.006606750190258026,-0.9218189716339111,-0.3395778238773346,0.7683862447738647,-0.6684663891792297,-1.2457548379898071,-2.9928479194641113,-2.8563921451568604,-2.9855358600616455,-2.894178628921509,-2.9303488731384277,-2.7237532138824463,-1.4919005632400513,-4.598363399505615,-3.2344119548797607,-2.41825532913208,-3.909593343734741,-4.215619087219238,-0.013454518280923367,1.4683715105056763,0.35117557644844055,-0.6424603462219238,0.875658392906189,1.891449213027954,-0.05670405924320221,5.2808685302734375,1.5379043817520142,-2.9698526859283447,3.417201519012451,6.633194446563721,0.7285953164100647,6.40245246887207,3.3306045532226562,1.3268595933914185,4.666291236877441,4.800058364868164
8.518518518518519,-0.00781707651913166,-0.9688543677330017,-0.3719232976436615,0.7445580959320068,-0.707622766494751,-1.288037657737732,-2.9929730892181396,-2.8401005268096924,-2.9817800521850586,-2.9002721309661865,-2.9208266735076904,-2.7029614448547363,-1.4922170639038086,-4.544486999511719,-3.21834659576416,-2.447636842727661,-3.8745651245117188,-4.1483941078186035,-0.0061633107252418995,1.5313937664031982,0.3842288851737976,-0.6287012696266174,0.9217238426208496,1.9381378889083862,-0.006602844223380089,5.482856750488281,1.6719653606414795,-2.9002697467803955,3.581467390060425,6.797938346862793,0.7280707359313965,6.188645362854004,3.273181438446045,1.4220892190933228,4.537092685699463,4.527840614318848
8.528528528528529,-0.022229766473174095,-1.0153080224990845,-0.40400081872940063,0.7204402685165405,-0.7463591694831848,-1.3295207023620605,-2.9930195808410645,-2.8229880332946777,-2.977640390396118,-2.906200885772705,-2.910745143890381,-2.681769847869873,-1.4920331239700317,-4.48861837387085,-3.20094633102417,-2.4763131141662598,-3.8379032611846924,-4.079538822174072,0.0011183037422597408,1.5922346115112305,0.416689932346344,-0.6139942407608032,0.9664709568023682,1.9820770025253296,0.0434156209230423,5.676423072814941,1.8044865131378174,-2.8292558193206787,3.7431366443634033,6.9592719078063965,0.7266943454742432,5.96396541595459,3.212043523788452,1.516209363937378,4.402619361877441,4.250335693359375
8.538538538538539,-0.03662768378853798,-1.0610467195510864,-0.4358029365539551,0.6960337162017822,-0.7846665978431702,-1.3701955080032349,-2.9929864406585693,-2.805191993713379,-2.973128318786621,-2.9119508266448975,-2.900125026702881,-2.6602282524108887,-1.4913489818572998,-4.4308905601501465,-3.1822266578674316,-2.504275321960449,-3.79963755607605,-4.009109973907471,0.00838195625692606,1.6507458686828613,0.44852060079574585,-0.5983524322509766,1.0098453760147095,2.023209810256958,0.09333524852991104,5.857694149017334,1.9354373216629028,-2.7575697898864746,3.9022743701934814,7.104701042175293,0.7244672179222107,5.7259368896484375,3.1472558975219727,1.6089415550231934,4.263152122497559,3.9674980640411377
8.548548548548549,-0.05100638419389725,-1.1060309410095215,-0.4673229455947876,0.6713441610336304,-0.8225371837615967,-1.410028100013733,-2.992875099182129,-2.7867825031280518,-2.9682514667510986,-2.9175186157226562,-2.8889882564544678,-2.638399600982666,-1.4901646375656128,-4.371362209320068,-3.1622049808502197,-2.531501531600952,-3.759791135787964,-3.9373722076416016,0.015618990175426006,1.706845760345459,0.4796842336654663,-0.5817961096763611,1.0518009662628174,2.061488628387451,0.14314164221286774,6.035551071166992,2.064789056777954,-2.677140235900879,4.0589070320129395,7.228453636169434,0.7213916182518005,5.481983661651611,3.078883409500122,1.6950254440307617,4.118866920471191,3.680043935775757
8.558558558558559,-0.06536167114973068,-1.150254726409912,-0.4985541105270386,0.6464046239852905,-0.8599634170532227,-1.4490163326263428,-2.9926843643188477,-2.7678000926971436,-2.9630203247070312,-2.922964572906494,-2.877354621887207,-2.616330146789551,-1.4884840250015259,-4.310072422027588,-3.1408960819244385,-2.5578176975250244,-3.7183878421783447,-3.864424467086792,0.022821014747023582,1.7604740858078003,0.5101466178894043,-0.5644688606262207,1.0922876596450806,2.096872329711914,0.19281765818595886,6.210010051727295,2.192511796951294,-2.5807924270629883,4.213006973266602,7.342858791351318,0.7174714207649231,5.232237815856934,3.0069963932037354,1.7666809558868408,3.9698565006256104,3.389331817626953
8.568568568568569,-0.07969014346599579,-1.193712592124939,-0.5294895768165588,0.6212238073348999,-0.8969379663467407,-1.487229824066162,-2.9924144744873047,-2.7482895851135254,-2.957444429397583,-2.92829966545105,-2.865248918533325,-2.5940277576446533,-1.486305832862854,-4.247052192687988,-3.118316650390625,-2.5831637382507324,-3.6754560470581055,-3.7904090881347656,0.02997935563325882,1.811572790145874,0.5398720502853394,-0.5464349985122681,1.131259799003601,2.1293320655822754,0.24235059320926666,6.38108491897583,2.3185791969299316,-2.483161449432373,4.36454963684082,7.445143699645996,0.7127090096473694,4.976827621459961,2.931661367416382,1.836304783821106,3.8162176609039307,3.0958609580993652
8.578578578578579,-0.09398659318685532,-1.2363966703414917,-0.5601223111152649,0.595803439617157,-0.9334219098091125,-1.5246838331222534,-2.9920663833618164,-2.72829532623291,-2.95153546333313,-2.933516025543213,-2.8527159690856934,-2.571530342102051,-1.4836318492889404,-4.182339668273926,-3.094484806060791,-2.607525587081909,-3.6310415267944336,-3.715390205383301,0.0370861291885376,1.8600865602493286,0.5688265562057495,-0.5277136564254761,1.1686570644378662,2.158836603164673,0.29175639152526855,6.547983169555664,2.4429619312286377,-2.3842694759368896,4.507869720458984,7.543478965759277,0.707058310508728,4.715148448944092,2.852952241897583,1.9038150310516357,3.654426336288452,2.7988028526306152
8.588588588588589,-0.10824707895517349,-1.2782971858978271,-0.5904518961906433,0.5701466798782349,-0.9693354964256287,-1.561379313468933,-2.991640329360962,-2.7078652381896973,-2.9453017711639404,-2.9386041164398193,-2.8398377895355225,-2.548887252807617,-1.4804649353027344,-4.115975856781006,-3.069425106048584,-2.6308913230895996,-3.585221767425537,-3.639406204223633,0.044131483882665634,1.9059492349624634,0.5969769954681396,-0.5083283185958862,1.2044055461883545,2.1853463649749756,0.34096357226371765,6.711062431335449,2.562723159790039,-2.2841341495513916,4.646811008453369,7.635273456573486,0.7005358338356018,4.44772481918335,2.7712900638580322,1.9691331386566162,3.48738956451416,2.488957643508911
8.598598598598599,-0.122466541826725,-1.3194079399108887,-0.6204941272735596,0.5442554950714111,-1.0046718120574951,-1.597280740737915,-2.9911370277404785,-2.687044620513916,-2.93874192237854,-2.9435582160949707,-2.826641798019409,-2.526451826095581,-1.476806879043579,-4.04799747467041,-3.0431904792785645,-2.6532490253448486,-3.5380260944366455,-3.5626466274261475,0.05110771954059601,1.9491097927093506,0.624295711517334,-0.4883008301258087,1.2384603023529053,2.208338975906372,0.38997530937194824,6.8707661628723145,2.678983449935913,-2.182774543762207,4.78134298324585,7.701823711395264,0.6931906938552856,4.175099849700928,2.6866111755371094,2.0321826934814453,3.3166110515594482,2.122675657272339
8.608608608608609,-0.13664110004901886,-1.3597193956375122,-0.6502462029457092,0.5181317329406738,-1.0394628047943115,-1.6324784755706787,-2.9905569553375244,-2.665882110595703,-2.9318654537200928,-2.9483699798583984,-2.8131344318389893,-2.5040171146392822,-1.4726588726043701,-3.9784653186798096,-3.0157999992370605,-2.6745851039886475,-3.4895377159118652,-3.4852259159088135,0.05800597742199898,1.9895151853561401,0.650750994682312,-0.4676530063152313,1.2707915306091309,2.2280211448669434,0.4387761652469635,7.014556884765625,2.7933127880096436,-2.080209732055664,4.906374454498291,7.766595840454102,0.6850309371948242,3.897249698638916,2.5987987518310547,2.092886447906494,3.1427152156829834,1.8098994493484497
8.618618618618619,-0.15076646208763123,-1.3991997241973877,-0.6797018051147461,0.49177825450897217,-1.0737189054489136,-1.6670093536376953,-2.989900827407837,-2.644439220428467,-2.9246864318847656,-2.953030586242676,-2.79933500289917,-2.481463670730591,-1.4680243730545044,-3.9076335430145264,-2.987276077270508,-2.694889783859253,-3.4398152828216553,-3.4071853160858154,0.06481888890266418,2.0271170139312744,0.6763118505477905,-0.44641053676605225,1.3013619184494019,2.2445757389068604,0.48735249042510986,7.137392520904541,2.9056222438812256,-1.9764596223831177,5.0278215408325195,7.8257341384887695,0.6760645508766174,3.6148834228515625,2.5078299045562744,2.1511666774749756,2.9646613597869873,1.4981038570404053
8.62862862862863,-0.16483855247497559,-1.4378578662872314,-0.7088546752929688,0.46519866585731506,-1.107435941696167,-1.7008764743804932,-2.989170551300049,-2.622755289077759,-2.9172170162200928,-2.9575326442718506,-2.7852699756622314,-2.4588139057159424,-1.4629032611846924,-3.835618495941162,-2.957637071609497,-2.7141482830047607,-3.388892650604248,-3.328568696975708,0.07153795659542084,2.0618748664855957,0.7009462714195251,-0.4245969355106354,1.3301310539245605,2.2580149173736572,0.5356903076171875,7.247900485992432,3.0159049034118652,-1.8706728219985962,5.146280288696289,7.88145112991333,0.6663008332252502,3.329690933227539,2.4138236045837402,2.2065072059631348,2.7831103801727295,1.1872365474700928
8.63863863863864,-0.1788528561592102,-1.4757592678070068,-0.737699568271637,0.4384208619594574,-1.1406058073043823,-1.7340781688690186,-2.9883668422698975,-2.6008386611938477,-2.909470319747925,-2.961848020553589,-2.7709691524505615,-2.436084270477295,-1.4572999477386475,-3.762556552886963,-2.9269063472747803,-2.732323408126831,-3.33683705329895,-3.249485492706299,0.07815510034561157,2.093764066696167,0.724625289440155,-0.402252197265625,1.357067346572876,2.2683889865875244,0.5837741494178772,7.349543571472168,3.1241793632507324,-1.7605774402618408,5.24985408782959,7.917717933654785,0.6557506322860718,3.0414154529571533,2.316924810409546,2.257650136947632,2.598301887512207,0.8862442374229431
8.64864864864865,-0.1928054839372635,-1.5129112005233765,-0.7662316560745239,0.4114586114883423,-1.1732064485549927,-1.7666014432907104,-2.987490177154541,-2.5787312984466553,-2.901458978652954,-2.965959072113037,-2.7564687728881836,-2.413304090499878,-1.4512176513671875,-3.6884963512420654,-2.8951003551483154,-2.7493908405303955,-3.283816337585449,-3.170076608657837,0.08466312289237976,2.1227505207061768,0.7473206520080566,-0.3794085383415222,1.3821392059326172,2.275766134262085,0.6315886974334717,7.4472832679748535,3.2304205894470215,-1.649367094039917,5.343662261962891,7.9479451179504395,0.6444148421287537,2.749617576599121,2.217215061187744,2.306110143661499,2.4106931686401367,0.5881519317626953
8.65865865865866,-0.20669201016426086,-1.5493128299713135,-0.7944455742835999,0.384316623210907,-1.2052351236343384,-1.7984503507614136,-2.986541986465454,-2.5564849376678467,-2.8931970596313477,-2.969860076904297,-2.7417945861816406,-2.3904969692230225,-1.4446568489074707,-3.6134819984436035,-2.862241268157959,-2.7653391361236572,-3.229870319366455,-3.090380907058716,0.09105348587036133,2.1487863063812256,0.7690039277076721,-0.35609397292137146,1.4053192138671875,2.2801706790924072,0.6791210770606995,7.536963939666748,3.334606885910034,-1.5370856523513794,5.4344682693481445,7.975012302398682,0.6323113441467285,2.4395031929016113,2.114778757095337,2.3518149852752686,2.220451593399048,0.29243990778923035
8.66866866866867,-0.22050805389881134,-1.5849292278289795,-0.8223273754119873,0.3569960594177246,-1.2366894483566284,-1.8296316862106323,-2.985524892807007,-2.534461498260498,-2.884704351425171,-2.973543882369995,-2.726975917816162,-2.3676834106445312,-1.4376224279403687,-3.537705183029175,-2.8283543586730957,-2.7801575660705566,-3.17503023147583,-3.0104308128356934,0.09731931239366531,2.171337366104126,0.7896459102630615,-0.33233723044395447,1.4265823364257812,2.281628131866455,0.7263582348823547,7.603679656982422,3.4348978996276855,-1.4235516786575317,5.5222954750061035,7.998990058898926,0.6194567680358887,2.084730625152588,2.008918046951294,2.394183397293091,2.0277202129364014,-0.0007193245692178607
8.67867867867868,-0.23424947261810303,-1.6198561191558838,-0.8498266935348511,0.3295091986656189,-1.267552137374878,-1.8601512908935547,-2.9844400882720947,-2.512413501739502,-2.8760271072387695,-2.977003335952759,-2.712167263031006,-2.344883918762207,-1.4301161766052246,-3.4612667560577393,-2.7934865951538086,-2.793832540512085,-3.1193814277648926,-2.930255651473999,0.10345256328582764,2.190666913986206,0.8092115521430969,-0.3081757724285126,1.4457060098648071,2.280165672302246,0.7732877135276794,7.6684136390686035,3.5314130783081055,-1.308533787727356,5.593952655792236,8.019948959350586,0.6058651804924011,1.7776299715042114,1.899909496307373,2.4329397678375244,1.7855123281478882,-0.29115864634513855
8.68868868868869,-0.2479090541601181,-1.6541235446929932,-0.8769310116767883,0.30186304450035095,-1.2978349924087524,-1.890015959739685,-2.983290672302246,-2.4902474880218506,-2.8671875,-2.9802331924438477,-2.697448253631592,-2.3221166133880615,-1.4221409559249878,-3.384208917617798,-2.7576651573181152,-2.8063509464263916,-3.063044786453247,-2.8498852252960205,0.10944268852472305,2.2069270610809326,0.8276738524436951,-0.2836410403251648,1.4625319242477417,2.2758092880249023,0.8201156258583069,7.727625370025635,3.6255760192871094,-1.1925712823867798,5.662048816680908,8.037961959838867,0.5909245014190674,1.4714585542678833,1.7884294986724854,2.4687139987945557,1.5792183876037598,-0.5787148475646973
8.6986986986987,-0.26147910952568054,-1.6877332925796509,-0.9036357998847961,0.27406084537506104,-1.3275946378707886,-1.9192254543304443,-2.9820773601531982,-2.467986583709717,-2.858201026916504,-2.983227252960205,-2.682614326477051,-2.2994325160980225,-1.413699984550476,-3.306574821472168,-2.7209136486053467,-2.817704200744629,-3.00603985786438,-2.769378900527954,0.11528002470731735,2.220128059387207,0.8450076580047607,-0.2587633430957794,1.477320909500122,2.268632411956787,0.8665531873703003,7.783456325531006,3.715637683868408,-1.0756934881210327,5.72748327255249,8.0431489944458,0.5750717520713806,1.166176438331604,1.6746963262557983,2.50144624710083,1.375651478767395,-0.8489896059036255
8.70870870870871,-0.27495312690734863,-1.7206850051879883,-0.9299256205558777,0.24610552191734314,-1.3568332195281982,-1.947758674621582,-2.9808223247528076,-2.4456467628479004,-2.849085807800293,-2.9859795570373535,-2.6676793098449707,-2.2769882678985596,-1.4048011302947998,-3.2284679412841797,-2.683324098587036,-2.82788348197937,-2.948395013809204,-2.688887119293213,0.1209288015961647,2.2303168773651123,0.8611949682235718,-0.23357395827770233,1.4900710582733154,2.258842945098877,0.9112178087234497,7.820297718048096,3.7945640087127686,-0.9579272270202637,5.789586067199707,8.03901481628418,0.5534573197364807,0.8705346584320068,1.5592169761657715,2.531076192855835,1.1719733476638794,-1.1063655614852905
8.71871871871872,-0.28832507133483887,-1.752966046333313,-0.955787718296051,0.21799889206886292,-1.3855458498001099,-1.9756196737289429,-2.9795424938201904,-2.423255681991577,-2.839904308319092,-2.988485336303711,-2.652660608291626,-2.254819393157959,-1.3954585790634155,-3.1500325202941895,-2.64497447013855,-2.8368782997131348,-2.890146493911743,-2.6084513664245605,0.12635712325572968,2.2375636100769043,0.8761498928070068,-0.20810353755950928,1.5007836818695068,2.2464957237243652,0.955486536026001,7.851097106933594,3.865488290786743,-0.8392990231513977,5.848193645477295,8.032171249389648,0.5310620665550232,0.5776748061180115,1.4210479259490967,2.557542562484741,0.9684800505638123,-1.3599858283996582
8.72872872872873,-0.30159229040145874,-1.7845786809921265,-0.9812059998512268,0.18974569439888,-1.4137341976165771,-2.002737045288086,-2.978236436843872,-2.400838613510132,-2.8307957649230957,-2.9907402992248535,-2.6375744342803955,-2.2327864170074463,-1.385674238204956,-3.071303367614746,-2.6059510707855225,-2.8446829319000244,-2.8313255310058594,-2.528542995452881,0.1315644234418869,2.2418887615203857,0.889655351638794,-0.18238423764705658,1.5094600915908813,2.2315497398376465,0.999439537525177,7.878767967224121,3.931450128555298,-0.7198381423950195,5.904134750366211,7.931332111358643,0.5103508830070496,0.2871232032775879,1.284199595451355,2.580789566040039,0.7652269601821899,-1.6260137557983398
8.73873873873874,-0.31475722789764404,-1.8155298233032227,-1.0062199831008911,0.16134850680828094,-1.441395878791809,-2.029036045074463,-2.9768788814544678,-2.3784141540527344,-2.8216116428375244,-2.99273943901062,-2.6224288940429688,-2.2107362747192383,-1.3754512071609497,-2.992312431335449,-2.5662739276885986,-2.8512868881225586,-2.7720048427581787,-2.4496679306030273,0.13657686114311218,2.243318557739258,0.9018888473510742,-0.15644867718219757,1.5161290168762207,2.2139596939086914,1.0430567264556885,7.903375625610352,3.995830774307251,-0.5996508002281189,5.948028087615967,7.828338623046875,0.4910866618156433,-0.0009514944977127016,1.159943699836731,2.6006546020507812,0.5676081776618958,-1.8879972696304321
8.74874874874875,-0.3278181254863739,-1.845825433731079,-1.0308353900909424,0.13281244039535522,-1.4685288667678833,-2.054527759552002,-2.9754674434661865,-2.356003522872925,-2.8123373985290527,-2.9944772720336914,-2.6072354316711426,-2.188697576522827,-1.3647944927215576,-2.9130914211273193,-2.525963544845581,-2.856684923171997,-2.7122578620910645,-2.3718204498291016,0.14139418303966522,2.241878032684326,0.9128739237785339,-0.1303315907716751,1.5208262205123901,2.193767786026001,1.08625066280365,7.924994945526123,4.058151721954346,-0.47869694232940674,5.9887824058532715,7.725937843322754,0.47124922275543213,-0.286378413438797,1.0350130796432495,2.617015838623047,0.3709146976470947,-2.145282030105591
8.75875875875876,-0.3407706916332245,-1.8754723072052002,-1.0550506114959717,0.1041414737701416,-1.4951261281967163,-2.0792179107666016,-2.974003791809082,-2.3336243629455566,-2.802980661392212,-2.995950698852539,-2.592017650604248,-2.1667017936706543,-1.3537065982818604,-2.8336679935455322,-2.4850382804870605,-2.8608672618865967,-2.6521263122558594,-2.2950103282928467,0.14600975811481476,2.237595558166504,0.922607421875,-0.10406910628080368,1.5235596895217896,2.1710360050201416,1.1290117502212524,7.943694591522217,4.118429183959961,-0.35686883330345154,6.025510787963867,7.621264934539795,0.45086124539375305,-0.5689989924430847,0.9095314741134644,2.6298484802246094,0.17544957995414734,-2.396090030670166
8.76876876876877,-0.35361140966415405,-1.9044690132141113,-1.0788651704788208,0.07533987611532211,-1.5211859941482544,-2.1031148433685303,-2.972489833831787,-2.31132435798645,-2.7935516834259033,-2.997154951095581,-2.5767951011657715,-2.1447830200195312,-1.342193365097046,-2.754101037979126,-2.443521022796631,-2.8638269901275635,-2.591639280319214,-2.219243049621582,0.15041811764240265,2.230536699295044,0.9310814738273621,-0.07769487798213959,1.524342656135559,2.1458160877227783,1.1713294982910156,7.950043678283691,4.1766438484191895,-0.23442387580871582,6.059799671173096,7.517645359039307,0.429948091506958,-0.8350775837898254,0.7836307287216187,2.63917875289917,-0.018740566447377205,-2.6419026851654053
8.77877877877878,-0.3663370907306671,-1.932795524597168,-1.1022752523422241,0.046433791518211365,-1.546710729598999,-2.1262285709381104,-2.9709279537200928,-2.2892491817474365,-2.7840616703033447,-2.9980897903442383,-2.561579942703247,-2.122966766357422,-1.3302582502365112,-2.6745352745056152,-2.401435136795044,-2.8655784130096436,-2.5308189392089844,-2.14450740814209,0.1546151340007782,2.220909833908081,0.9382952451705933,-0.05127020552754402,1.5231891870498657,2.118164539337158,1.2131938934326172,7.947072505950928,4.232135772705078,-0.1155104860663414,6.0916948318481445,7.415156364440918,0.40853357315063477,-1.0880025625228882,0.6575811505317688,2.639955520629883,-0.21151816844940186,-2.882641553878784
8.78878878878879,-0.3789435625076294,-1.9604554176330566,-1.1252782344818115,0.017453191801905632,-1.5716992616653442,-2.1485698223114014,-2.9693198204040527,-2.2674429416656494,-2.774521589279175,-2.9987571239471436,-2.5463876724243164,-2.1012797355651855,-1.3179072141647339,-2.595013380050659,-2.3588027954101562,-2.866145133972168,-2.4697012901306152,-2.0707924365997314,0.15859496593475342,2.208767890930176,0.9442448616027832,-0.02484448440372944,1.5201172828674316,2.0881261825561523,1.2545955181121826,7.941325664520264,4.285647869110107,-0.0006864557508379221,6.119314670562744,7.313879013061523,0.3866438865661621,-1.3374422788619995,0.531397819519043,2.6449146270751953,-0.401898592710495,-3.11822247505188
8.7987987987988,-0.39142748713493347,-1.9874001741409302,-1.1478734016418457,-0.011558961123228073,-1.5961484909057617,-2.1701481342315674,-2.967668294906616,-2.2458128929138184,-2.7649388313293457,-2.9992387294769287,-2.531233787536621,-2.0797479152679443,-1.30514395236969,-2.5158796310424805,-2.315646171569824,-2.8656277656555176,-2.4083218574523926,-1.998083233833313,0.16235364973545074,2.1940927505493164,0.9489336609840393,0.0017308482201769948,1.5151503086090088,2.055755853652954,1.2955256700515747,7.856800079345703,4.335874080657959,0.10390601307153702,6.144139766693115,7.213887691497803,0.36430391669273376,-1.5966737270355225,0.40586739778518677,2.6645569801330566,-0.5902479887008667,-3.348572254180908
8.80880880880881,-0.40378543734550476,-2.0135364532470703,-1.1700564622879028,-0.040579814463853836,-1.6200556755065918,-2.190974712371826,-2.9659745693206787,-2.2241711616516113,-2.7553205490112305,-2.999556064605713,-2.5161640644073486,-2.058396577835083,-1.2919734716415405,-2.4377362728118896,-2.2720232009887695,-2.864065647125244,-2.3467302322387695,-1.9263696670532227,0.16588713228702545,2.1768152713775635,0.9523791670799255,0.02848017029464245,1.508350133895874,2.021106004714966,1.335974097251892,7.7565107345581055,4.3799309730529785,0.2081461250782013,6.160646915435791,7.115068435668945,0.34154012799263,-1.8543792963027954,0.2826572358608246,2.675045967102051,-0.7658274173736572,-3.573700428009033
8.81881881881882,-0.4160138964653015,-2.0388729572296143,-1.191824197769165,-0.06958102434873581,-1.6434131860733032,-2.2110588550567627,-2.9642410278320312,-2.202540397644043,-2.7456750869750977,-2.999565839767456,-2.501262664794922,-2.037257671356201,-1.2784003019332886,-2.360596179962158,-2.227968692779541,-2.8614628314971924,-2.2849981784820557,-1.8556392192840576,0.1691899299621582,2.1569836139678955,0.9545933604240417,0.05521892011165619,1.499828815460205,1.9842288494110107,1.3759320974349976,7.656771659851074,4.422092437744141,0.31187704205513,6.173448085784912,7.017421722412109,0.3183794319629669,-2.107494831085205,0.15978391468524933,2.6669013500213623,-0.9365824460983276,-3.7935755252838135
8.82882882882883,-0.4281095862388611,-2.06341552734375,-1.2131762504577637,-0.09852979332208633,-1.6662224531173706,-2.230410575866699,-2.962470293045044,-2.1809537410736084,-2.7360122203826904,-2.999241590499878,-2.4865448474884033,-2.016357421875,-1.2644301652908325,-2.2844631671905518,-2.1835007667541504,-2.857820749282837,-2.2231478691101074,-1.785879373550415,0.17225933074951172,2.134648084640503,0.9555789828300476,0.08183901757001877,1.489607810974121,1.9451794624328613,1.4149733781814575,7.554760456085205,4.4623870849609375,0.4159962236881256,6.18413782119751,6.921356201171875,0.2948787212371826,-2.354279041290283,0.037354726344347,2.64906907081604,-1.1051232814788818,-4.007989406585693
8.83883883883884,-0.44006648659706116,-2.087171792984009,-1.2341099977493286,-0.12737441062927246,-1.6884853839874268,-2.2490389347076416,-2.960665225982666,-2.1594412326812744,-2.7263433933258057,-2.99865984916687,-2.4720239639282227,-1.9957188367843628,-1.250080943107605,-2.2093498706817627,-2.138645648956299,-2.8531346321105957,-2.1612014770507812,-1.717071294784546,0.17509318888187408,2.1098670959472656,0.9553440809249878,0.1082364171743393,1.4777113199234009,1.9040095806121826,1.4519946575164795,7.4537458419799805,4.499161720275879,0.5201033353805542,6.192776203155518,6.826931476593018,0.27115458250045776,-2.5961732864379883,-0.08416341245174408,2.624748468399048,-1.2713468074798584,-4.216885089874268
8.84884884884885,-0.451880544424057,-2.110151767730713,-1.2546149492263794,-0.15610679984092712,-1.7102038860321045,-2.2669572830200195,-2.9588279724121094,-2.138029098510742,-2.716683864593506,-2.997784376144409,-2.4577126502990723,-1.9753925800323486,-1.235363245010376,-2.1352405548095703,-2.093437910079956,-2.8473684787750244,-2.0991785526275635,-1.6492067575454712,0.17768678069114685,2.082690954208374,0.9538981318473816,0.13443438708782196,1.464163899421692,1.8607603311538696,1.488508939743042,7.353806495666504,4.533209800720215,0.6334308385848999,6.199423313140869,6.7325215339660645,0.24713023006916046,-2.8331000804901123,-0.20468303561210632,2.611238718032837,-1.435153841972351,-4.425466537475586
8.85885885885886,-0.463548481464386,-2.1323657035827637,-1.274691104888916,-0.18472589552402496,-1.7313776016235352,-2.2841897010803223,-2.956960678100586,-2.11674427986145,-2.7070417404174805,-2.9965436458587646,-2.4436259269714355,-1.9554835557937622,-1.220283031463623,-2.062127113342285,-2.047898530960083,-2.840456485748291,-2.0371079444885254,-1.5822850465774536,0.18003927171230316,2.0531671047210693,0.9512491822242737,0.16050247848033905,1.4489928483963013,1.815429449081421,1.5245100259780884,7.2550225257873535,4.5655198097229,0.747562825679779,6.201047420501709,6.639063358306885,0.22283412516117096,-3.064973831176758,-0.3243252635002136,2.596801519393921,-1.5957539081573486,-4.63094425201416
8.86886886886887,-0.4750669002532959,-2.1538233757019043,-1.2943367958068848,-0.21322281658649445,-1.7519563436508179,-2.3007447719573975,-2.955066680908203,-2.095612049102783,-2.6974284648895264,-2.994941473007202,-2.429678201675415,-1.9360171556472778,-1.2048450708389282,-1.9899948835372925,-2.002044916152954,-2.8324055671691895,-1.9753086566925049,-1.5162899494171143,0.18214735388755798,2.0213489532470703,0.9474080204963684,0.1864098757505417,1.4321798086166382,1.768071174621582,1.559993028640747,7.157465934753418,4.596126556396484,0.8607649207115173,6.146792888641357,6.547501087188721,0.19829441606998444,-3.2917211055755615,-0.4429931938648224,2.5790460109710693,-1.763238787651062,-4.830493450164795
8.87887887887888,-0.48643290996551514,-2.174535036087036,-1.3135523796081543,-0.24159066379070282,-1.7718985080718994,-2.3166308403015137,-2.9531476497650146,-2.074657440185547,-2.687852382659912,-2.992983818054199,-2.4157896041870117,-1.9170126914978027,-1.1890549659729004,-1.9188331365585327,-1.955892562866211,-2.8232274055480957,-1.9140516519546509,-1.4512012004852295,0.18400828540325165,1.9872848987579346,0.9423841834068298,0.2121228128671646,1.4137052297592163,1.7187455892562866,1.5949469804763794,7.061091423034668,4.625059604644775,0.9730048179626465,6.092698097229004,6.457889556884766,0.17353811860084534,-3.513320207595825,-0.5605918765068054,2.5579988956451416,-1.9276185035705566,-5.024066925048828
8.88888888888889,-0.49764296412467957,-2.1945102214813232,-1.332334041595459,-0.26981449127197266,-1.79120934009552,-2.331855058670044,-2.951206922531128,-2.05391001701355,-2.6783437728881836,-2.99067759513855,-2.401980400085449,-1.8984869718551636,-1.1729168891906738,-1.848631501197815,-1.9094740152359009,-2.812927722930908,-1.853334665298462,-1.3869996070861816,0.1856207400560379,1.9510303735733032,0.9362170100212097,0.2376011461019516,1.3935998678207397,1.6675113439559937,1.6293220520019531,6.96577262878418,4.64859676361084,1.0855507850646973,6.038834571838379,6.370201110839844,0.14857017993927002,-3.729792594909668,-0.6703782081604004,2.529873847961426,-2.0888068675994873,-5.211561679840088
8.8988988988989,-0.508693277835846,-2.2137577533721924,-1.3506767749786377,-0.29784226417541504,-1.8098933696746826,-2.3464221954345703,-2.9492461681365967,-2.033397674560547,-2.6689510345458984,-2.9880692958831787,-2.388267755508423,-1.8804585933685303,-1.156438946723938,-1.7793772220611572,-1.8628358840942383,-2.8014893531799316,-1.7931561470031738,-1.3236671686172485,0.18698228895664215,1.9126356840133667,0.9289693832397461,0.26272979378700256,1.3718990087509155,1.6144334077835083,1.6630159616470337,6.871975898742676,4.66982889175415,1.199752926826477,5.9852728843688965,6.284214496612549,0.12345826625823975,-3.940906286239624,-0.7775648236274719,2.4904985427856445,-2.246720790863037,-5.392734050750732
8.90890890890891,-0.5195799469947815,-2.232287645339966,-1.368579387664795,-0.3256545960903168,-1.827955961227417,-2.360339879989624,-2.947268009185791,-2.01314377784729,-2.659684419631958,-2.9851789474487305,-2.3746700286865234,-1.862945556640625,-1.1396275758743286,-1.7110525369644165,-1.815990924835205,-2.7889130115509033,-1.7335119247436523,-1.261185646057129,0.18809178471565247,1.8721542358398438,0.9206545948982239,0.2874501943588257,1.348633885383606,1.5595722198486328,1.695876121520996,6.779763698577881,4.689754009246826,1.3127728700637817,5.932081699371338,6.200351238250732,0.09824482351541519,-4.146599292755127,-0.8834132552146912,2.448207139968872,-2.4012794494628906,-5.567755699157715
8.91891891891892,-0.5302994847297668,-2.2501094341278076,-1.3860414028167725,-0.3532474935054779,-1.845401644706726,-2.3736133575439453,-2.945275068283081,-1.9931801557540894,-2.6505513191223145,-2.9820117950439453,-2.361203908920288,-1.8459627628326416,-1.1224899291992188,-1.6436456441879272,-1.7689539194107056,-2.775214433670044,-1.6743978261947632,-1.199532151222229,0.1889485865831375,1.8296347856521606,0.9112882018089294,0.31173238158226013,1.323838233947754,1.5029901266098022,1.7281842231750488,6.688170433044434,4.708181858062744,1.4232676029205322,5.879324436187744,6.118663311004639,0.07293220609426498,-4.350014686584473,-0.9878517389297485,2.4032082557678223,-2.55240797996521,-5.736589431762695
8.92892892892893,-0.5408488512039185,-2.267246961593628,-1.403064489364624,-0.38062894344329834,-1.8622347116470337,-2.386248826980591,-2.9432709217071533,-1.9736135005950928,-2.6415727138519287,-2.978566884994507,-2.3478872776031494,-1.829527735710144,-1.1050310134887695,-1.5771576166152954,-1.7217308282852173,-2.7604286670684814,-1.6158093214035034,-1.1386862993240356,0.18955165147781372,1.785074234008789,0.9008923172950745,0.3355523943901062,1.2975481748580933,1.4447505474090576,1.7599449157714844,6.596856117248535,4.727496147155762,1.5307327508926392,5.827064514160156,6.039196968078613,0.04756081476807594,-4.5523576736450195,-1.089057207107544,2.3556101322174072,-2.700031042098999,-5.899194240570068
8.93893893893894,-0.5512248277664185,-2.2837114334106445,-1.419653058052063,-0.40779736638069153,-1.87846040725708,-2.3982529640197754,-2.9412574768066406,-1.954483151435852,-2.632775068283081,-2.9748482704162598,-2.334735870361328,-1.8136526346206665,-1.0872585773468018,-1.5115735530853271,-1.6743156909942627,-2.7445755004882812,-1.5577398538589478,-1.0786230564117432,0.18990105390548706,1.7385183572769165,0.8894916772842407,0.35888174176216125,1.2697962522506714,1.3849124908447266,1.7911537885665894,6.507379055023193,4.745965003967285,1.6368098258972168,5.7752814292907715,5.962000370025635,0.022160733118653297,-4.748876571655273,-1.1884511709213257,2.305266857147217,-2.8441038131713867,-6.055533409118652
8.94894894894895,-0.5614249110221863,-2.299511194229126,-1.4358049631118774,-0.43474748730659485,-1.8940826654434204,-2.409630537033081,-2.9392378330230713,-1.9358065128326416,-2.6241672039031982,-2.97086238861084,-2.321770429611206,-1.7983535528182983,-1.0691758394241333,-1.446876883506775,-1.6267218589782715,-2.727665424346924,-1.5001890659332275,-1.0193212032318115,0.18999558687210083,1.6900242567062378,0.8771059513092041,0.3816930651664734,1.2406214475631714,1.323541283607483,1.8214136362075806,6.419793605804443,4.763358116149902,1.741471767425537,5.723971843719482,5.887112140655518,-0.003079074202105403,-4.939517974853516,-1.2860186100006104,2.2522289752960205,-2.9845755100250244,-6.205573558807373
8.95895895895896,-0.5714452862739563,-2.314652442932129,-1.4515208005905151,-0.4614734351634979,-1.909105896949768,-2.4203877449035645,-2.9372122287750244,-1.9176009893417358,-2.615758180618286,-2.9666173458099365,-2.3090083599090576,-1.7836434841156006,-1.0507978200912476,-1.3830469846725464,-1.5789591073989868,-2.709716558456421,-1.4431471824645996,-0.9607592821121216,0.18984001874923706,1.6396504640579224,0.8637526035308838,0.4039612412452698,1.2100603580474854,1.2607016563415527,1.8504821062088013,6.334047794342041,4.779647350311279,1.8446930646896362,5.673386573791504,5.813281059265137,-0.02802489884197712,-5.1241679191589355,-1.3817698955535889,2.196554183959961,-3.121321678161621,-6.348748683929443
8.96896896896897,-0.5812824368476868,-2.3291404247283936,-1.4668000936508179,-0.4879690408706665,-1.9235349893569946,-2.4305570125579834,-2.935184955596924,-1.8998850584030151,-2.6075551509857178,-2.9621200561523438,-2.2964651584625244,-1.7695088386535645,-1.0321325063705444,-1.3200666904449463,-1.531039834022522,-2.6907410621643066,-1.3866078853607178,-0.9029573202133179,0.18943463265895844,1.5874611139297485,0.8494500517845154,0.4256588816642761,1.1781466007232666,1.1964739561080933,1.8789607286453247,6.249978542327881,4.794867038726807,1.9464473724365234,5.6235761642456055,5.736241340637207,-0.05287943407893181,-5.3026227951049805,-1.4756357669830322,2.1383001804351807,-3.2542786598205566,-6.48313570022583
8.97897897897898,-0.5909286141395569,-2.3429815769195557,-1.481642723083496,-0.514230489730835,-1.937373399734497,-2.440156936645508,-2.9331605434417725,-1.8826758861541748,-2.5995676517486572,-2.9573779106140137,-2.284156560897827,-1.7559477090835571,-1.0131847858428955,-1.257917881011963,-1.482972264289856,-2.6707539558410645,-1.3305637836456299,-0.845914900302887,0.18878185749053955,1.5335146188735962,0.8342177867889404,0.44676023721694946,1.1449233293533325,1.1309350728988647,1.906683325767517,6.167978763580322,4.80905818939209,2.046708583831787,5.574362754821777,5.661721229553223,-0.0774829313158989,-5.475025177001953,-1.567552924156189,2.077526569366455,-3.3832950592041016,-6.610928535461426
8.98898898898899,-0.6003782749176025,-2.35618257522583,-1.4960483312606812,-0.5402523279190063,-1.9506242275238037,-2.4491939544677734,-2.9311435222625732,-1.8659889698028564,-2.591801643371582,-2.952399492263794,-2.2720983028411865,-1.7429770231246948,-0.993963360786438,-1.1965798139572144,-1.434773564338684,-2.6497719287872314,-1.2750095129013062,-0.7895961403846741,0.18788458406925201,1.4778733253479004,0.8180736899375916,0.46724164485931396,1.1104284524917603,1.0641502141952515,1.9338579177856445,6.088095188140869,4.816159248352051,2.1454529762268066,5.525959491729736,5.595305442810059,-0.10195758938789368,-5.641336917877197,-1.658543586730957,2.0142931938171387,-3.508355140686035,-6.730117321014404
8.998998998999,-0.6096288561820984,-2.368748188018799,-1.5099836587905884,-0.5660285949707031,-1.9632941484451294,-2.4577040672302246,-2.9291367530822754,-1.8498400449752808,-2.5841963291168213,-2.947193145751953,-2.2603132724761963,-1.7307103872299194,-0.974472165107727,-1.1360297203063965,-1.3866486549377441,-2.6278090476989746,-1.219922661781311,-0.7338383197784424,0.1867413967847824,1.4205983877182007,0.8010050654411316,0.4870775640010834,1.0747058391571045,0.9962430596351624,1.9604836702346802,6.010377883911133,4.799572467803955,2.2426583766937256,5.483309745788574,5.545992851257324,-0.1262771338224411,-5.801515579223633,-1.7515093088150024,1.9486627578735352,-3.6277079582214355,-6.837479114532471
9.00900900900901,-0.6186782121658325,-2.380685567855835,-1.523434042930603,-0.5915548205375671,-1.9754055738449097,-2.4657044410705566,-2.92714262008667,-1.834243655204773,-2.5767300128936768,-2.9417667388916016,-2.248875379562378,-1.7191945314407349,-0.9547170996665955,-1.0762476921081543,-1.338688611984253,-2.6048803329467773,-1.1652195453643799,-0.6785584092140198,0.18535678088665009,1.3617507219314575,0.7830172777175903,0.5062448978424072,1.037818431854248,0.9272908568382263,1.9865621328353882,5.934870719909668,4.783199787139893,2.3383002281188965,5.446508884429932,5.49962854385376,-0.1504429131746292,-5.955526828765869,-1.8421401977539062,1.8806980848312378,-3.7429041862487793,-6.938087463378906
9.01901901901902,-0.6275238394737244,-2.391998767852783,-1.536401629447937,-0.6168261170387268,-1.9869738817214966,-2.4731969833374023,-2.9251646995544434,-1.8192138671875,-2.5694143772125244,-2.9361305236816406,-2.237859010696411,-1.7084479331970215,-0.9347042441368103,-1.0172098875045776,-1.2908906936645508,-2.5810024738311768,-1.1108838319778442,-0.6237431168556213,0.18373006582260132,1.3013933897018433,0.7641347646713257,0.524721086025238,0.9997803568840027,0.8573914170265198,2.0121066570281982,5.86161994934082,4.767057418823242,2.4323580265045166,5.4102373123168945,5.453221321105957,-0.17454096674919128,-6.103334903717041,-1.930372714996338,1.8104650974273682,-3.856461524963379,-7.027060031890869
9.02902902902903,-0.6361637115478516,-2.4026951789855957,-1.548888087272644,-0.6418365836143494,-1.9980051517486572,-2.4801859855651855,-2.9232048988342285,-1.8047633171081543,-2.5622613430023193,-2.930293083190918,-2.227288246154785,-1.698486566543579,-0.9144381284713745,-0.9588950276374817,-1.2432537078857422,-2.5561912059783936,-1.0569043159484863,-0.5693777203559875,0.18186302483081818,1.239586591720581,0.7443802952766418,0.5424820780754089,0.9606289267539978,0.7866352796554565,2.0370049476623535,5.788848400115967,4.751015663146973,2.5247867107391357,5.375534534454346,5.409809112548828,-0.1983441859483719,-6.244174003601074,-2.0161144733428955,1.737982988357544,-3.9656264781951904,-7.109077453613281
9.03903903903904,-0.6445955634117126,-2.4128079414367676,-1.5608950853347778,-0.666581928730011,-2.008502960205078,-2.486672878265381,-2.9212656021118164,-1.7908755540847778,-2.5552804470062256,-2.924264430999756,-2.2171733379364014,-1.6893221139907837,-0.893927812576294,-0.9013298153877258,-1.1957762241363525,-2.530463218688965,-1.0032603740692139,-0.5154312252998352,0.17975978553295135,1.1764161586761475,0.7237811088562012,0.5595065951347351,0.9204055666923523,0.7150945663452148,2.0607593059539795,5.713456153869629,4.735311508178711,2.615555763244629,5.34203577041626,5.3694586753845215,-0.22187526524066925,-6.376604080200195,-2.09934139251709,1.6633131504058838,-4.070017337799072,-7.1842498779296875
9.04904904904905,-0.6528202295303345,-2.4223532676696777,-1.5724235773086548,-0.6910561323165894,-2.018488645553589,-2.492661714553833,-2.9193453788757324,-1.7775532007217407,-2.548485040664673,-2.9180548191070557,-2.207505941390991,-1.6809649467468262,-0.873184084892273,-0.8445071578025818,-1.148453950881958,-2.5038340091705322,-0.9499669671058655,-0.46187230944633484,0.1774224489927292,1.1119530200958252,0.7023608684539795,0.5757737755775452,0.8791667819023132,0.6428330540657043,2.0837888717651367,5.640522480010986,4.719907283782959,2.704681873321533,5.306687355041504,5.332741737365723,-0.24510076642036438,-6.502535820007324,-2.1800107955932617,1.5865819454193115,-4.169038772583008,-7.252574920654297
9.05905905905906,-0.6608350872993469,-2.4313440322875977,-1.583476185798645,-0.7152546644210815,-2.0279719829559326,-2.498152256011963,-2.917447566986084,-1.7648351192474365,-2.5418853759765625,-2.9116737842559814,-2.198289632797241,-1.6734187602996826,-0.8522137999534607,-0.7883634567260742,-1.1012848615646362,-2.4763214588165283,-0.8970182538032532,-0.40865394473075867,0.17485477030277252,1.0462747812271118,0.6801469326019287,0.5912635922431946,0.8369594216346741,0.5699243545532227,2.1062052249908447,5.582248210906982,4.704869270324707,2.792146682739258,5.272953987121582,5.3012166023254395,-0.2679764926433563,-6.61759090423584,-2.2580654621124268,1.5078620910644531,-4.263393878936768,-7.314029693603516
9.06906906906907,-0.6686394810676575,-2.439816951751709,-1.5940542221069336,-0.739173173904419,-2.0369536876678467,-2.5031445026397705,-2.9155728816986084,-1.7528337240219116,-2.535491943359375,-2.9051315784454346,-2.189532995223999,-1.666687250137329,-0.8310213088989258,-0.7327305674552917,-1.0542633533477783,-2.447941780090332,-0.8443979024887085,-0.35573437809944153,0.1720590740442276,0.9794984459877014,0.657164454460144,0.6059537529945374,0.7938321232795715,0.49643179774284363,2.1280360221862793,5.53397798538208,4.690292835235596,2.877931833267212,5.2410688400268555,5.2728376388549805,-0.2904779613018036,-6.723438739776611,-2.333449363708496,1.4272254705429077,-4.352827548980713,-7.368678092956543
9.07907907907908,-0.6762310266494751,-2.4477803707122803,-1.604161262512207,-0.7628046870231628,-2.0454342365264893,-2.5076401233673096,-2.9137237071990967,-1.7415720224380493,-2.5293123722076416,-2.898439884185791,-2.1812446117401123,-1.660779356956482,-0.8096135258674622,-0.6775663495063782,-1.0073907375335693,-2.4187138080596924,-0.7920887470245361,-0.3030831217765808,0.16904038190841675,0.9116967916488647,0.6334422826766968,0.6198288202285767,0.7498323321342468,0.42242902517318726,2.149193525314331,5.4883131980896,4.674459934234619,2.9613707065582275,5.210831165313721,5.24781608581543,-0.312569260597229,-6.822201728820801,-2.4059412479400635,1.3445696830749512,-4.437557697296143,-7.416302680969238
9.08908908908909,-0.6836071014404297,-2.4552359580993652,-1.6138113737106323,-0.7861127853393555,-2.0534162521362305,-2.511631488800049,-2.911902666091919,-1.7310678958892822,-2.523343086242676,-2.891634225845337,-2.173434019088745,-1.6556941270828247,-0.787998616695404,-0.6228601932525635,-0.9606840014457703,-2.3886702060699463,-0.7400802373886108,-0.2506643235683441,0.16580313444137573,0.8429638743400574,0.6090091466903687,0.6328594088554382,0.7050176858901978,0.3479873538017273,2.169461965560913,5.442798614501953,4.657891273498535,3.0397896766662598,5.18049955368042,5.226395130157471,-0.33417248725891113,-6.90989351272583,-2.47550106048584,1.2547897100448608,-4.515641212463379,-7.456555366516113
9.0990990990991,-0.6907659769058228,-2.4621875286102295,-1.62300443649292,-0.8090606331825256,-2.0608997344970703,-2.5151119232177734,-2.910111904144287,-1.7213366031646729,-2.5175862312316895,-2.884840726852417,-2.1661148071289062,-1.6514179706573486,-0.7661836743354797,-0.5685937404632568,-0.9141355752944946,-2.3579230308532715,-0.6883727312088013,-0.1984306126832962,0.1623518168926239,0.7733867168426514,0.5838961005210876,0.6448678970336914,0.6594487428665161,0.2731844186782837,2.189136266708374,5.400270462036133,4.643027305603027,3.103367567062378,5.151354789733887,5.211805820465088,-0.3553287386894226,-6.990821361541748,-2.541529655456543,1.144408941268921,-4.588310718536377,-7.487575531005859
9.10910910910911,-0.697705864906311,-2.4686381816864014,-1.6317384243011475,-0.8316518068313599,-2.0678887367248535,-2.5180625915527344,-2.908356189727783,-1.7123879194259644,-2.5120372772216797,-2.8780441284179688,-2.159294366836548,-1.6479061841964722,-0.7441769242286682,-0.5147390961647034,-0.8677307367324829,-2.3265440464019775,-0.6369483470916748,-0.1463131457567215,0.15869446098804474,0.7030333876609802,0.5581392049789429,0.6558585166931152,0.613178551197052,0.19811423122882843,2.2077109813690186,5.360734939575195,4.629092693328857,3.16595196723938,5.123965740203857,5.20220422744751,-0.3751031458377838,-7.064999580383301,-2.6044554710388184,1.0523473024368286,-4.656133651733398,-7.510758399963379
9.11911911911912,-0.7044245600700378,-2.4745895862579346,-1.6400136947631836,-0.8539075255393982,-2.074383020401001,-2.5204832553863525,-2.906643867492676,-1.7042317390441895,-2.506704092025757,-2.871161699295044,-2.1529805660247803,-1.6451561450958252,-0.7219887971878052,-0.4612596929073334,-0.821467936038971,-2.294548988342285,-0.5857880115509033,-0.09427408874034882,0.1548444777727127,0.6319718360900879,0.5317707657814026,0.6659336090087891,0.5662516355514526,0.1228460744023323,2.2254631519317627,5.325896739959717,4.614419460296631,3.2268753051757812,5.098345756530762,5.1958184242248535,-0.3939642906188965,-7.132396697998047,-2.663393259048462,0.9605250954627991,-4.719091415405273,-7.527142524719238
9.12912912912913,-0.7109200954437256,-2.4800405502319336,-1.6478297710418701,-0.875825047492981,-2.08038330078125,-2.522369861602783,-2.904977798461914,-1.6968700885772705,-2.5015947818756104,-2.864199638366699,-2.1471755504608154,-1.6431740522384644,-0.6996262073516846,-0.4081050753593445,-0.7753499150276184,-2.2619502544403076,-0.5348711609840393,-0.042283423244953156,0.15080919861793518,0.5602687001228333,0.504828691482544,0.675085186958313,0.5187225341796875,0.04744616150856018,2.2426512241363525,5.295004844665527,4.600265026092529,3.2861104011535645,5.076046466827393,5.192645072937012,-0.4123510718345642,-7.193047046661377,-2.7191691398620605,0.8679938316345215,-4.77628755569458,-7.536739349365234
9.13913913913914,-0.7171919941902161,-2.484994888305664,-1.6551886796951294,-0.8974029421806335,-2.085880756378174,-2.523721694946289,-2.9033596515655518,-1.6903105974197388,-2.4967167377471924,-2.857165813446045,-2.1418566703796387,-1.6419596672058105,-0.6770943403244019,-0.35524553060531616,-0.7293704748153687,-2.2287673950195312,-0.48415812849998474,0.009690841659903526,0.14659149944782257,0.48799213767051697,0.47734472155570984,0.6833071708679199,0.4706517457962036,-0.028013892471790314,2.2592763900756836,5.267191410064697,4.586825847625732,3.34366774559021,5.057065963745117,5.192670822143555,-0.4302479922771454,-7.246983051300049,-2.7718758583068848,0.7748503088951111,-4.827716827392578,-7.539572238922119
9.14914914914915,-0.7232381701469421,-2.4894487857818604,-1.6620910167694092,-0.9186385273933411,-2.0908756256103516,-2.524538040161133,-2.901790142059326,-1.6845581531524658,-2.4920763969421387,-2.850067138671875,-2.137026309967041,-1.6415146589279175,-0.6543989181518555,-0.3026469647884369,-0.68352210521698,-2.195016622543335,-0.433624804019928,0.06168081611394882,0.1421971470117569,0.4152120053768158,0.449348509311676,0.6905961036682129,0.4220897853374481,-0.10346858948469162,2.2753398418426514,5.242929458618164,4.574124813079834,3.399576187133789,5.039959907531738,5.1958794593811035,-0.4476394057273865,-7.293695449829102,-2.8214869499206543,0.6812098026275635,-4.874213695526123,-7.5356550216674805
9.15915915915916,-0.7290582656860352,-2.493396759033203,-1.6685388088226318,-0.9395307302474976,-2.095367431640625,-2.524813175201416,-2.90027117729187,-1.6796112060546875,-2.4876832962036133,-2.8429105281829834,-2.132687568664551,-1.6418395042419434,-0.6315450668334961,-0.2502753436565399,-0.6377965807914734,-2.160715341567993,-0.38325488567352295,0.11371967196464539,0.1376318335533142,0.3420000970363617,0.420868456363678,0.6969442367553711,0.3730887472629547,-0.17885103821754456,2.290842056274414,5.2219414710998535,4.561880111694336,3.4538354873657227,5.02473783493042,5.202264308929443,-0.46451038122177124,-7.333378791809082,-2.8689157962799072,0.5871548056602478,-4.915766716003418,-7.524999141693115
9.16916916916917,-0.7346506118774414,-2.496828317642212,-1.6745365858078003,-0.9600754380226135,-2.0993573665618896,-2.5245461463928223,-2.8988044261932373,-1.67544686794281,-2.4835681915283203,-2.8357045650482178,-2.1288437843322754,-1.642935872077942,-0.6085388660430908,-0.19807355105876923,-0.5921939015388489,-2.125880718231201,-0.33302566409111023,0.1658390462398529,0.13289999961853027,0.2684386968612671,0.3919205665588379,0.7023497223854065,0.32369741797447205,-0.25409337878227234,2.3057844638824463,5.2089972496032715,4.55000114440918,3.5059454441070557,5.011442184448242,5.211841106414795,-0.48084649443626404,-7.363230228424072,-2.9144837856292725,0.4928908944129944,-4.9521331787109375,-7.507554054260254
9.17917917917918,-0.740014374256134,-2.499730110168457,-1.6800869703292847,-0.9802689552307129,-2.1028456687927246,-2.5237324237823486,-2.897390604019165,-1.6720305681228638,-2.4797418117523193,-2.8284566402435303,-2.125502109527588,-1.6448018550872803,-0.5853866934776306,-0.14598242938518524,-0.546705961227417,-2.09053373336792,-0.2829222083091736,0.21806985139846802,0.1280079483985901,0.1946135014295578,0.36253318190574646,0.7068110108375549,0.2739669978618622,-0.3291279375553131,2.3201653957366943,5.199573993682861,4.538941860198975,3.5564146041870117,5.000042915344238,5.2245965003967285,-0.49663013219833374,-7.386144638061523,-2.956800937652588,0.3984393775463104,-4.983520984649658,-7.483329772949219
9.18918918918919,-0.7451478838920593,-2.5021023750305176,-1.6851898431777954,-1.0001106262207031,-2.105833053588867,-2.522369384765625,-2.8960318565368652,-1.6693633794784546,-2.476207733154297,-2.8211753368377686,-2.1226627826690674,-1.647436261177063,-0.5620924830436707,-0.09396959841251373,-0.5013237595558167,-2.0546884536743164,-0.23292143642902374,0.2704421877861023,0.12296001613140106,0.12059390544891357,0.332736998796463,0.7103255391120911,0.22394603490829468,-0.4038839638233185,2.3339450359344482,5.193299293518066,4.52872371673584,3.6056253910064697,4.990544319152832,5.240489959716797,-0.5118018388748169,-7.402345657348633,-2.9958300590515137,0.30401214957237244,-5.009950160980225,-7.4524030685424805
9.1991991991992,-0.75005042552948,-2.503941535949707,-1.689846158027649,-1.0195990800857544,-2.108319044113159,-2.520451545715332,-2.894728660583496,-1.6674505472183228,-2.4729697704315186,-2.813873767852783,-2.120330333709717,-1.6508387327194214,-0.5386635065078735,-0.04200400039553642,-0.4560389220714569,-2.0183653831481934,-0.18300728499889374,0.32299137115478516,0.11776314675807953,0.04644492641091347,0.30256837606430054,0.7129064798355103,0.1736861914396286,-0.4782971441745758,2.3471639156341553,5.190169334411621,4.519362449645996,3.651033878326416,4.982946872711182,5.2595109939575195,-0.5263903737068176,-7.411849021911621,-3.03145432472229,0.21177460253238678,-5.03141975402832,-7.41478967666626
9.20920920920921,-0.7547200322151184,-2.5052454471588135,-1.694056510925293,-1.0387319326400757,-2.1103038787841797,-2.5179762840270996,-2.8934829235076904,-1.6662932634353638,-2.4700326919555664,-2.8065598011016846,-2.118506669998169,-1.6550052165985107,-0.5151054263114929,0.009945014491677284,-0.4108447730541229,-1.981601357460022,-0.13315917551517487,0.3757457137107849,0.11242371797561646,-0.02776605263352394,0.2720591723918915,0.7145668268203735,0.12323705852031708,-0.5523011684417725,2.359823226928711,5.1901702880859375,4.510865688323975,3.6944899559020996,4.9772467613220215,5.281644344329834,-0.5403867363929749,-7.414671421051025,-3.063767194747925,0.12000570446252823,-5.047928333282471,-7.370491981506348
9.21921921921922,-0.7591564059257507,-2.506014823913574,-1.697821021080017,-1.057507038116455,-2.111785411834717,-2.5149333477020264,-2.892296075820923,-1.6658918857574463,-2.4673988819122314,-2.799243450164795,-2.117192506790161,-1.6599382162094116,-0.4914231598377228,0.06191027909517288,-0.3657316565513611,-1.9444091320037842,-0.08335921168327332,0.4287412464618683,0.10694687813520432,-0.10197097063064575,0.24124456942081451,0.7153098583221436,0.07264618575572968,-0.6258214712142944,2.3719236850738525,5.193293571472168,4.503245830535889,3.736231565475464,4.973455429077148,5.308353900909424,-0.5537792444229126,-7.410828113555908,-3.0927541255950928,0.028609296306967735,-5.059473514556885,-7.317004680633545
9.22922922922923,-0.7633581161499023,-2.50624418258667,-1.7011394500732422,-1.075920820236206,-2.1127641201019287,-2.5113017559051514,-2.891169786453247,-1.666248083114624,-2.4650704860687256,-2.7919328212738037,-2.1163907051086426,-1.665654182434082,-0.4676225185394287,0.1139235571026802,-0.3206896483898163,-1.9068108797073364,-0.03358643129467964,0.48202961683273315,0.10133932530879974,-0.17610563337802887,0.2101559191942215,0.7151418924331665,0.02196471393108368,-0.6987590789794922,2.3834657669067383,5.199528217315674,4.496514320373535,3.7758023738861084,4.97156286239624,5.339232921600342,-0.5665574073791504,-7.400331974029541,-3.1184020042419434,-0.0621911846101284,-5.066058158874512,-7.255002975463867
9.23923923923924,-0.7673245072364807,-2.5059328079223633,-1.704012393951416,-1.0939713716506958,-2.113239288330078,-2.5070748329162598,-2.8901031017303467,-1.6673626899719238,-2.4630515575408936,-2.7846360206604004,-2.1161012649536133,-1.6721501350402832,-0.44370922446250916,0.16601379215717316,-0.27571019530296326,-1.8688243627548218,0.016175687313079834,0.5356408357620239,0.0956064984202385,-0.25009986758232117,0.1788266897201538,0.7140663266181946,-0.028758134692907333,-0.7710427045822144,2.3944506645202637,5.208893775939941,4.490678310394287,3.813887596130371,4.971574306488037,5.372976303100586,-0.5787106156349182,-7.383116722106934,-3.140697479248047,-0.15246643126010895,-5.067677974700928,-7.186695098876953
9.24924924924925,-0.7710548639297485,-2.5050747394561768,-1.7064405679702759,-1.1116547584533691,-2.113208532333374,-2.5022494792938232,-2.889099359512329,-1.6692339181900024,-2.4613430500030518,-2.777364730834961,-2.116323709487915,-1.6794172525405884,-0.41968822479248047,0.21821218729019165,-0.23078513145446777,-1.8304667472839355,0.06594831496477127,0.589603066444397,0.0897558331489563,-0.32388821244239807,0.1472923457622528,0.7120911478996277,-0.0794709324836731,-0.842612624168396,2.404878854751587,5.221368789672852,4.485749244689941,3.8499972820281982,4.973508834838867,5.409574508666992,-0.5902296900749207,-7.359221458435059,-3.159630298614502,-0.24205048382282257,-5.064270496368408,-7.112071514129639
9.25925925925926,-0.7745484113693237,-2.503668785095215,-1.708422303199768,-1.1289669275283813,-2.112671375274658,-2.4968202114105225,-2.8881590366363525,-1.671861171722412,-2.459947109222412,-2.7701292037963867,-2.117058753967285,-1.6874487400054932,-0.3955662250518799,0.2705523669719696,-0.18590526282787323,-1.7917530536651611,0.11574947834014893,0.643946647644043,0.08379261195659637,-0.3974062204360962,0.11558502167463303,0.709223210811615,-0.13012485206127167,-0.91340172290802,2.4147515296936035,5.236917495727539,4.4817304611206055,3.884826183319092,4.977336406707764,5.4490132331848145,-0.6011057496070862,-7.328706741333008,-3.175189256668091,-0.33092737197875977,-5.055909156799316,-7.031136989593506
9.26926926926927,-0.777803361415863,-2.5017096996307373,-1.709958553314209,-1.1459076404571533,-2.1116254329681396,-2.490783452987671,-2.8872830867767334,-1.6752429008483887,-2.458865165710449,-2.762937307357788,-2.118304967880249,-1.6962337493896484,-0.37134847044944763,0.3230631947517395,-0.1410607099533081,-1.752698302268982,0.16559836268424988,0.6987046003341675,0.0777241662144661,-0.47058385610580444,0.08373741060495377,0.7054696679115295,-0.1806710809469223,-0.9833523631095886,2.424067974090576,5.2555317878723145,4.478629112243652,3.918400764465332,4.983053207397461,5.495408058166504,-0.6113303899765015,-7.291584491729736,-3.1873674392700195,-0.4190158247947693,-5.042590618133545,-6.9459075927734375
9.27927927927928,-0.7808197736740112,-2.4991936683654785,-1.71104896068573,-1.1624763011932373,-2.110069990158081,-2.484128713607788,-2.8864712715148926,-1.6793756484985352,-2.4580979347229004,-2.755796194076538,-2.120060920715332,-1.7057631015777588,-0.34703949093818665,0.37577617168426514,-0.09624168276786804,-1.713313102722168,0.21551378071308136,0.7540071606636047,0.07155666500329971,-0.5433564782142639,0.05178530886769295,0.7008376121520996,-0.23105916380882263,-1.0524533987045288,2.432826519012451,5.277195930480957,4.4764604568481445,3.9507431983947754,4.990652084350586,5.554616928100586,-0.620867133140564,-7.247862339019775,-3.1961236000061035,-0.5062392354011536,-5.02432107925415,-6.8592610359191895
9.28928928928929,-0.7835977673530579,-2.496115207672119,-1.7116928100585938,-1.1786706447601318,-2.108001708984375,-2.4768481254577637,-2.885725736618042,-1.6842567920684814,-2.4576470851898193,-2.7487220764160156,-2.1223254203796387,-1.716026782989502,-0.3226460814476013,0.4287199378013611,-0.05144041031599045,-1.6736156940460205,0.2655155062675476,0.8099141120910645,0.06529773771762848,-0.615658700466156,0.019764063879847527,0.6953469514846802,-0.2812391519546509,-1.1206507682800293,2.4410042762756348,5.3018999099731445,4.475216388702393,3.9800333976745605,5.000129222869873,5.616214275360107,-0.6295396089553833,-7.197544574737549,-3.2014846801757812,-0.5892528891563416,-5.001107692718506,-6.7660675048828125
9.2992992992993,-0.7861371040344238,-2.4924635887145996,-1.7118895053863525,-1.1944859027862549,-2.105419874191284,-2.468937397003174,-2.885042667388916,-1.689890742301941,-2.4575119018554688,-2.741755723953247,-2.1250946521759033,-1.7270134687423706,-0.2981737554073334,0.48193490505218506,-0.0066470433957874775,-1.6336417198181152,0.31562042236328125,0.8664484620094299,0.058955807238817215,-0.687412679195404,-0.012294212356209755,0.6890498399734497,-0.33116215467453003,-1.1878825426101685,2.4486231803894043,5.331579208374023,4.474897861480713,4.0067057609558105,5.011473178863525,5.680183410644531,-0.637493908405304,-7.137310981750488,-3.203451156616211,-0.6687089800834656,-4.972949504852295,-6.666306495666504
9.30930930930931,-0.7884371280670166,-2.48822021484375,-1.7116392850875854,-1.2099196910858154,-2.102320671081543,-2.460391044616699,-2.8844246864318848,-1.6962894201278687,-2.457693576812744,-2.734910011291504,-2.128366470336914,-1.738709568977356,-0.2736279368400574,0.5354653596878052,0.038147762417793274,-1.593407392501831,0.3658483624458313,0.923636257648468,0.05253751203417778,-0.7585234642028809,-0.04435613378882408,0.6819635033607483,-0.3807784914970398,-1.2540853023529053,2.455681800842285,5.364652156829834,4.475505828857422,4.032234191894531,5.024677753448486,5.746509075164795,-0.644721269607544,-7.069839954376221,-3.202014446258545,-0.7470994591712952,-4.939854621887207,-6.559961795806885
9.31931931931932,-0.790497899055481,-2.4833791255950928,-1.7109401226043701,-1.2249720096588135,-2.0987024307250977,-2.451204538345337,-2.8838720321655273,-1.7034480571746826,-2.4581894874572754,-2.7281911373138428,-2.132136344909668,-1.7511025667190552,-0.2490137666463852,0.5893417000770569,0.08295365422964096,-1.552923321723938,0.4162183701992035,0.9814981818199158,0.04605148732662201,-0.8289268016815186,-0.07638673484325409,0.6740977764129639,-0.43003928661346436,-1.319189190864563,2.4621808528900146,5.400524616241455,4.477041721343994,4.056234836578369,5.039734840393066,5.815179824829102,-0.6512147188186646,-6.996131896972656,-3.197176456451416,-0.824214518070221,-4.901824951171875,-6.447003364562988
9.32932932932933,-0.7923186421394348,-2.4779365062713623,-1.7097927331924438,-1.239639401435852,-2.0945627689361572,-2.4413716793060303,-2.8833839893341064,-1.71135675907135,-2.459001064300537,-2.7216086387634277,-2.1364006996154785,-1.7641782760620117,-0.22433826327323914,0.6435913443565369,0.12777826189994812,-1.5122078657150269,0.46674707531929016,1.040061354637146,0.03950335830450058,-0.8985610604286194,-0.10835012048482895,0.665467381477356,-0.47889360785484314,-1.383128046989441,2.4681203365325928,5.439182281494141,4.479503631591797,4.078673839569092,5.056631565093994,5.8861870765686035,-0.6569672226905823,-6.916175842285156,-3.188936948776245,-0.8999529480934143,-4.8588666915893555,-6.327406883239746
9.33933933933934,-0.7938997745513916,-2.471888542175293,-1.7081955671310425,-1.2539222240447998,-2.089898109436035,-2.430875778198242,-2.882960796356201,-1.7200053930282593,-2.4601266384124756,-2.71517014503479,-2.1411547660827637,-1.777940034866333,-0.1996055394411087,0.6982412934303284,0.17263399064540863,-1.4712738990783691,0.5174549221992493,1.0993362665176392,0.03290155902504921,-0.967364490032196,-0.14021573960781097,0.6560848951339722,-0.5272942185401917,-1.4458057880401611,2.473499298095703,5.480611324310303,4.482887268066406,4.100067138671875,5.075356483459473,5.957420825958252,-0.6619727611541748,-6.8299760818481445,-3.1772966384887695,-0.9744187593460083,-4.8109846115112305,-6.194398403167725
9.34934934934935,-0.7952405214309692,-2.465228796005249,-1.7061479091644287,-1.2678182125091553,-2.0847055912017822,-2.419698715209961,-2.882603168487549,-1.729385256767273,-2.461564064025879,-2.7088818550109863,-2.146392822265625,-1.7923916578292847,-0.17482209205627441,0.7533643841743469,0.2175270915031433,-1.430129885673523,0.568359375,1.1593323945999146,0.02625396102666855,-1.0352962017059326,-0.17194734513759613,0.6459639072418213,-0.5751910209655762,-1.507115125656128,2.478318929672241,5.535903453826904,4.487188816070557,4.120443344116211,5.095896244049072,6.030684947967529,-0.6662267446517944,-6.742969989776611,-3.1622557640075684,-1.0475519895553589,-4.758185863494873,-6.054510116577148
9.35935935935936,-0.7963409423828125,-2.457946300506592,-1.7036489248275757,-1.2813279628753662,-2.0789825916290283,-2.407834768295288,-2.882310152053833,-1.7394874095916748,-2.463311195373535,-2.7027511596679688,-2.152109384536743,-1.807518482208252,-0.14999282360076904,0.8090771436691284,0.2624683380126953,-1.3887883424758911,0.6194789409637451,1.2200721502304077,0.019566604867577553,-1.1023348569869995,-0.20351135730743408,0.635118305683136,-0.6225354075431824,-1.566990852355957,2.4825785160064697,5.596330165863037,4.492405414581299,4.139833927154541,5.1182427406311035,6.106089115142822,-0.6697239279747009,-6.650864601135254,-3.1438188552856445,-1.1192950010299683,-4.700470924377441,-5.908106803894043
9.36936936936937,-0.7972009778022766,-2.450035572052002,-1.700697422027588,-1.2944496870040894,-2.072725534439087,-2.3952767848968506,-2.882081985473633,-1.7502988576889038,-2.4653663635253906,-2.6967830657958984,-2.158297538757324,-1.823301076889038,-0.1251242607831955,0.8654079437255859,0.3074662387371063,-1.3472559452056885,0.670829713344574,1.2815804481506348,0.012849032878875732,-1.1684200763702393,-0.23487339913845062,0.6235610842704773,-0.6692748665809631,-1.6253703832626343,2.4862771034240723,5.659082412719727,4.498528480529785,4.158265113830566,5.142377853393555,6.183614730834961,-0.6724615097045898,-6.552277565002441,-3.1219911575317383,-1.189591407775879,-4.637851715087891,-5.755168914794922
9.37937937937938,-0.7978207468986511,-2.4414923191070557,-1.6972920894622803,-1.3071835041046143,-2.0659306049346924,-2.382016897201538,-2.8819189071655273,-1.761807918548584,-2.4677271842956543,-2.6909852027893066,-2.164949893951416,-1.839723825454712,-0.10022042691707611,0.9223777651786804,0.35253021121025085,-1.3055448532104492,0.7224319577217102,1.3438740968704224,0.006107433699071407,-1.2334867715835571,-0.2660006582736969,0.611308753490448,-0.715366005897522,-1.682182788848877,2.4894156455993652,5.724147796630859,4.505552291870117,4.1757659912109375,5.168289661407471,6.263432502746582,-0.6744365096092224,-6.447179317474365,-3.0967769622802734,-1.2583869695663452,-4.570328712463379,-5.5931596755981445
9.38938938938939,-0.7981997132301331,-2.4323112964630127,-1.6934325695037842,-1.3195289373397827,-2.058593988418579,-2.3680291175842285,-2.881819248199463,-1.774000883102417,-2.4703896045684814,-2.6853630542755127,-2.1720595359802246,-1.8567659854888916,-0.07528887689113617,0.9800102114677429,0.3976678252220154,-1.263662576675415,0.7743030786514282,1.4069602489471436,-0.0006499713636003435,-1.2974692583084106,-0.29685845971107483,0.598374605178833,-0.7607548832893372,-1.7372865676879883,2.491992950439453,5.791510581970215,4.513467788696289,4.192366123199463,5.195959568023682,6.341602802276611,-0.6756464838981628,-6.335555553436279,-3.068183422088623,-1.325628638267517,-4.4979119300842285,-5.415767669677734
9.3993993993994,-0.7983382940292358,-2.4224863052368164,-1.6891157627105713,-1.3314844369888306,-2.050712823867798,-2.3533003330230713,-2.881783962249756,-1.7868653535842896,-2.473350763320923,-2.6799230575561523,-2.1796185970306396,-1.874401330947876,-0.050333891063928604,1.038327693939209,0.44289013743400574,-1.221618890762329,0.8264589905738831,1.470835566520691,-0.007415999658405781,-1.3602988719940186,-0.3274131715297699,0.5847758650779724,-0.8053960800170898,-1.7905817031860352,2.494009256362915,5.86115837097168,4.522266387939453,4.208045482635498,5.225375652313232,6.421442031860352,-0.6760908961296082,-6.217365741729736,-3.0362179279327393,-1.391258716583252,-4.4206061363220215,-5.231749534606934
9.40940940940941,-0.7982368469238281,-2.4120020866394043,-1.6843419075012207,-1.3430498838424683,-2.0422823429107666,-2.337822437286377,-2.881812810897827,-1.8004035949707031,-2.476607322692871,-2.674669027328491,-2.1876182556152344,-1.8926059007644653,-0.025361962616443634,1.0973447561264038,0.48820430040359497,-1.1794222593307495,0.8789176940917969,1.5355216264724731,-0.014183007180690765,-1.4218806028366089,-0.3576306998729706,0.5705282688140869,-0.849237859249115,-1.842000126838684,2.495464563369751,5.930893421173096,4.5319390296936035,4.223134517669678,5.256521224975586,6.503321647644043,-0.6757683753967285,-6.0856781005859375,-3.0008890628814697,-1.4549999237060547,-4.338413238525391,-5.0408782958984375
9.41941941941942,-0.7978950142860413,-2.400839328765869,-1.6791094541549683,-1.3542200326919556,-2.033298969268799,-2.321589946746826,-2.881904363632202,-1.814620852470398,-2.4801535606384277,-2.6695988178253174,-2.1960487365722656,-1.911348819732666,-0.0003783588472288102,1.1570687294006348,0.5336195230484009,-1.1370747089385986,0.9316974878311157,1.6010345220565796,-0.020942499861121178,-1.482110857963562,-0.3874775469303131,0.5556535124778748,-0.8922306299209595,-1.8914752006530762,2.4963576793670654,6.002726078033447,4.5424723625183105,4.237916946411133,5.288874626159668,6.587070941925049,-0.674679696559906,-5.947572708129883,-2.962207317352295,-1.5167362689971924,-4.250223636627197,-4.84346866607666
9.42942942942943,-0.7973132729530334,-2.388993740081787,-1.6734163761138916,-1.3649951219558716,-2.023747444152832,-2.3045928478240967,-2.8820581436157227,-1.82949960231781,-2.4839866161346436,-2.664715528488159,-2.204918146133423,-1.9306079149246216,0.024612514302134514,1.2175220251083374,0.5791451334953308,-1.0945838689804077,0.9848004579544067,1.6673955917358398,-0.027687400579452515,-1.5409258604049683,-0.41692182421684265,0.5401703715324402,-0.9343000054359436,-1.9389411211013794,2.4966840744018555,6.076651573181152,4.553854942321777,4.250920295715332,5.321680545806885,6.6726531982421875,-0.6728217005729675,-5.803037643432617,-2.9201836585998535,-1.5768752098083496,-4.154592514038086,-4.639570236206055
9.43943943943944,-0.7964916229248047,-2.376457452774048,-1.6672612428665161,-1.3753551244735718,-2.0136194229125977,-2.286825656890869,-2.8822743892669678,-1.8450238704681396,-2.4881014823913574,-2.6599860191345215,-2.2142221927642822,-1.9503597021102905,0.04960262402892113,1.2787271738052368,0.6247885823249817,-1.052060842514038,1.0382390022277832,1.734624981880188,-0.0344095379114151,-1.5982632637023926,-0.4459275007247925,0.5240763425827026,-0.9753828644752502,-1.984334945678711,2.496445894241333,6.152649402618408,4.566072940826416,4.245348930358887,5.356054306030273,6.760066509246826,-0.6701979637145996,-5.65205717086792,-2.8748319149017334,-1.6383687257766724,-4.052334785461426,-4.42917537689209
9.44944944944945,-0.7954307198524475,-2.36322283744812,-1.6606407165527344,-1.385287880897522,-2.0028953552246094,-2.2682783603668213,-2.882551908493042,-1.861175537109375,-2.492492437362671,-2.6553845405578613,-2.2239527702331543,-1.9705795049667358,0.07458772510290146,1.3407039642333984,0.6705576181411743,-1.0095962285995483,1.0920308828353882,1.802734613418579,-0.041101887822151184,-1.6540474891662598,-0.47445937991142273,0.5073767304420471,-1.015402913093567,-2.0275886058807373,2.4956440925598145,6.230906009674072,4.578953266143799,4.238685607910156,5.391940593719482,6.848718643188477,-0.6668140292167664,-5.490904331207275,-2.8250365257263184,-1.6978105306625366,-3.943132162094116,-4.2119364738464355
9.45945945945946,-0.7941303253173828,-2.3492603302001953,-1.6535451412200928,-1.394802212715149,-1.9915680885314941,-2.248945474624634,-2.8828892707824707,-1.8779338598251343,-2.4971561431884766,-2.650909423828125,-2.234099864959717,-1.9912432432174683,0.09956235438585281,1.403454065322876,0.7164585590362549,-0.9672068357467651,1.1461882591247559,1.8717328310012817,-0.047755997627973557,-1.7081385850906372,-0.5024698972702026,0.49009403586387634,-1.0543062686920166,-2.068631410598755,2.4941022396087646,6.307291507720947,4.592521667480469,4.231122016906738,5.429328441619873,6.937100410461426,-0.6627621054649353,-5.315798282623291,-2.771181106567383,-1.7551337480545044,-3.82918381690979,-3.9874656200408936
9.46946946946947,-0.7925942540168762,-2.334561586380005,-1.6459711790084839,-1.4038994312286377,-1.9796326160430908,-2.2288620471954346,-2.8832876682281494,-1.895272135734558,-2.5020878314971924,-2.6465659141540527,-2.2446508407592773,-2.012310028076172,0.12451251596212387,1.4669791460037231,0.7624997496604919,-0.9248912334442139,1.200725793838501,1.9414852857589722,-0.05437035486102104,-1.7604442834854126,-0.5299254059791565,0.4722476601600647,-1.0920442342758179,-2.1074118614196777,2.4908807277679443,6.385640621185303,4.606438159942627,4.223703384399414,5.467097759246826,6.999383926391602,-0.6585158705711365,-5.134017467498779,-2.713406562805176,-1.8103193044662476,-3.7097928524017334,-3.7594614028930664
9.47947947947948,-0.7908244132995605,-2.3191206455230713,-1.6379107236862183,-1.4125808477401733,-1.9670871496200562,-2.2080578804016113,-2.88374662399292,-1.9131600856781006,-2.507291555404663,-2.6423609256744385,-2.2555887699127197,-2.0337326526641846,0.1494268774986267,1.531296730041504,0.8086769580841064,-0.88265061378479,1.2556370496749878,2.0118508338928223,-0.06093740463256836,-1.810896396636963,-0.5567771196365356,0.4538596570491791,-1.128556251525879,-2.1438727378845215,2.4870448112487793,6.465847015380859,4.62025260925293,4.2159647941589355,5.504528999328613,7.060076713562012,-0.6535522937774658,-4.9457316398620605,-2.6511809825897217,-1.8630472421646118,-3.5846176147460938,-3.5248489379882812
9.48948948948949,-0.788821280002594,-2.302929401397705,-1.6293610334396362,-1.4208449125289917,-1.9539275169372559,-2.1865298748016357,-2.8842647075653076,-1.931576132774353,-2.5127644538879395,-2.6383025646209717,-2.266899347305298,-2.0554802417755127,0.17429932951927185,1.5964269638061523,0.8549970388412476,-0.8404905796051025,1.3109283447265625,2.0828258991241455,-0.06745167076587677,-1.8594335317611694,-0.5829893946647644,0.4349583685398102,-1.1637921333312988,-2.1779584884643555,2.4825937747955322,6.547851085662842,4.634751796722412,4.20773983001709,5.543278694152832,7.121293544769287,-0.6478778123855591,-4.751059055328369,-2.5857391357421875,-1.91311514377594,-3.4548723697662354,-3.2848970890045166
9.4994994994995,-0.7865853309631348,-2.285979747772217,-1.6203190088272095,-1.4286932945251465,-1.9401476383209229,-2.1642723083496094,-2.884840965270996,-1.9504977464675903,-2.5184991359710693,-2.6343960762023926,-2.2785696983337402,-2.077526092529297,0.19912484288215637,1.6623870134353638,0.9014647006988525,-0.798413097858429,1.3666189908981323,2.154416561126709,-0.07390530407428741,-1.905989646911621,-0.6085314154624939,0.4155685305595398,-1.1977083683013916,-2.2096173763275146,2.4775290489196777,6.6316423416137695,4.649911403656006,4.199784755706787,5.5858659744262695,7.1825337409973145,-0.6414993405342102,-4.549996376037598,-2.517111301422119,-1.9609040021896362,-3.321849822998047,-3.03922700881958
9.50950950950951,-0.7841176390647888,-2.268263339996338,-1.6107841730117798,-1.4361261129379272,-1.9257404804229736,-2.141270160675049,-2.8854751586914062,-1.9699031114578247,-2.5244860649108887,-2.6306469440460205,-2.290585517883301,-2.099846601486206,0.22389660775661469,1.7291961908340454,0.9480863809585571,-0.7564123868942261,1.4227694272994995,2.226607084274292,-0.08029214292764664,-1.9505014419555664,-0.6333692669868469,0.3957093060016632,-1.2302842140197754,-2.238774061203003,2.4718503952026367,6.7172136306762695,4.665253162384033,4.192122936248779,5.633565902709961,7.241555213928223,-0.6344243884086609,-4.342535018920898,-2.445159673690796,-2.0063815116882324,-3.1862378120422363,-2.7856807708740234
9.51951951951952,-0.7814186811447144,-2.2497754096984863,-1.6007561683654785,-1.4431431293487549,-1.910701870918274,-2.1175179481506348,-2.8861663341522217,-1.9897664785385132,-2.5307180881500244,-2.627061605453491,-2.302931070327759,-2.1224136352539062,0.24860765039920807,1.7968683242797852,0.9948594570159912,-0.7144873142242432,1.4794021844863892,2.2993814945220947,-0.08660393953323364,-1.992903232574463,-0.6574706435203552,0.37540915608406067,-1.2614797353744507,-2.2653653621673584,2.465414047241211,6.803919792175293,4.680129051208496,4.184775352478027,5.681576251983643,7.298952102661133,-0.6265758275985718,-4.128311634063721,-2.3696048259735107,-2.04952073097229,-3.0458667278289795,-2.526582956314087
9.52952952952953,-0.7784884572029114,-2.2305078506469727,-1.5902345180511475,-1.4497456550598145,-1.8950284719467163,-2.0930118560791016,-2.8869149684906006,-2.0100631713867188,-2.5371832847595215,-2.623645305633545,-2.3155879974365234,-2.1451995372772217,0.27324968576431274,1.8654053211212158,1.04177987575531,-0.672634482383728,1.5365146398544312,2.372730255126953,-0.09283244609832764,-2.033125638961792,-0.6807975769042969,0.35468873381614685,-1.2912461757659912,-2.289337635040283,2.458202838897705,6.887463569641113,4.694760799407959,4.177764892578125,5.730066299438477,7.356372833251953,-0.617954671382904,-3.9075124263763428,-2.2906441688537598,-2.0902905464172363,-2.9008946418762207,-2.262296438217163
9.53953953953954,-0.7753272652626038,-2.2105026245117188,-1.5792179107666016,-1.4559348821640015,-1.878740668296814,-2.0677459239959717,-2.8877196311950684,-2.030754804611206,-2.5438735485076904,-2.6204028129577637,-2.328538656234741,-2.1681790351867676,0.29781731963157654,1.934652328491211,1.0888473987579346,-0.6308497190475464,1.594046950340271,2.44665265083313,-0.09897246211767197,-2.071120500564575,-0.7033177614212036,0.3335706293582916,-1.3195579051971436,-2.3106400966644287,2.4503753185272217,6.947824001312256,4.709877014160156,4.171110153198242,5.764039993286133,7.414031028747559,-0.6086658835411072,-3.6828274726867676,-2.208695411682129,-2.1286678314208984,-2.755558729171753,-1.9933165311813354
9.54954954954955,-0.7719361186027527,-2.1897852420806885,-1.5677036046981812,-1.4617104530334473,-1.8618663549423218,-2.0417115688323975,-2.888579845428467,-2.0517914295196533,-2.5507795810699463,-2.6173386573791504,-2.3417623043060303,-2.1913235187530518,0.32230353355407715,2.0044946670532227,1.1360706090927124,-0.5891293287277222,1.6519023180007935,2.52115535736084,-0.1050158217549324,-2.1068334579467773,-0.7250049114227295,0.3120810389518738,-1.3463953733444214,-2.3292269706726074,2.441930055618286,7.007010459899902,4.72544527053833,4.164828300476074,5.795636177062988,7.471896171569824,-0.5987199544906616,-3.4518051147460938,-2.123797655105591,-2.164626359939575,-2.6060566902160645,-1.7197476625442505
9.55955955955956,-0.7683161497116089,-2.1683475971221924,-1.5556914806365967,-1.4670732021331787,-1.8444030284881592,-2.014904499053955,-2.8894944190979004,-2.0731470584869385,-2.557893991470337,-2.6144580841064453,-2.355245590209961,-2.2146053314208984,0.34670040011405945,2.0749316215515137,1.1834484338760376,-0.5474700331687927,1.7100732326507568,2.5962371826171875,-0.11095620691776276,-2.140207052230835,-0.7458266019821167,0.290243923664093,-1.3717166185379028,-2.3450534343719482,2.4325852394104004,7.0666961669921875,4.739238739013672,4.158936500549316,5.827271461486816,7.529930114746094,-0.5880813002586365,-3.2155356407165527,-2.0367281436920166,-2.198075532913208,-2.4526333808898926,-1.4416505098342896
9.56956956956957,-0.764468252658844,-2.146185874938965,-1.5432003736495972,-1.472023367881775,-1.8263444900512695,-1.987316608428955,-2.8904614448547363,-2.0947959423065186,-2.5652072429656982,-2.6117656230926514,-2.3689637184143066,-2.2379932403564453,0.37100034952163696,2.1459667682647705,1.2309205532073975,-0.5058677196502686,1.7685562372207642,2.671900749206543,-0.11678671091794968,-2.171189069747925,-0.7657786011695862,0.2680857479572296,-1.395478367805481,-2.3580727577209473,2.42254900932312,7.126175403594971,4.745916366577148,4.153450965881348,5.857930660247803,7.58809757232666,-0.5767990350723267,-2.9734349250793457,-1.9493931531906128,-2.229043483734131,-2.294370174407959,-1.1591449975967407
9.57957957957958,-0.7603939175605774,-2.1232855319976807,-1.530239224433899,-1.4765610694885254,-1.8076845407485962,-1.9589424133300781,-2.8914785385131836,-2.116713762283325,-2.5727109909057617,-2.609265089035034,-2.382899761199951,-2.2614586353302,0.39519619941711426,2.2175850868225098,1.278459072113037,-0.4643186926841736,1.827346920967102,2.748148202896118,-0.12250114977359772,-2.199706792831421,-0.7848442792892456,0.24562732875347137,-1.4176366329193115,-2.3682446479797363,2.411895513534546,7.183651447296143,4.752664089202881,4.148387432098389,5.888614177703857,7.6463823318481445,-0.5648983120918274,-2.7238545417785645,-1.8595138788223267,-2.2575271129608154,-2.132540225982666,-0.872398316860199
9.58958958958959,-0.7560935616493225,-2.099642038345337,-1.5168066024780273,-1.4806878566741943,-1.7884217500686646,-1.9297744035720825,-2.8925466537475586,-2.138871908187866,-2.5803961753845215,-2.6069602966308594,-2.39703369140625,-2.284973382949829,0.4192831218242645,2.2897706031799316,1.326066255569458,-0.4228185713291168,1.886435866355896,2.8249783515930176,-0.12809383869171143,-2.2256999015808105,-0.8029968738555908,0.2228994071483612,-1.4381517171859741,-2.3755245208740234,2.4006247520446777,7.239374160766602,4.759448528289795,4.143757343292236,5.917503356933594,7.704758644104004,-0.5523927807807922,-2.468797445297241,-1.7671525478363037,-2.283508539199829,-1.9656754732131958,-0.5815143585205078
9.5995995995996,-0.7515689134597778,-2.0752503871917725,-1.5029019117355347,-1.4844027757644653,-1.768550992012024,-1.8998051881790161,-2.893663167953491,-2.161245107650757,-2.588252544403076,-2.604854106903076,-2.4113481044769287,-2.308504343032837,0.44325312972068787,2.362515449523926,1.3737415075302124,-0.38136187195777893,1.9458099603652954,2.9023940563201904,-0.13355772197246552,-2.249114990234375,-0.8202141523361206,0.19992181658744812,-1.4569766521453857,-2.3798744678497314,2.3887391090393066,7.295226097106934,4.766042232513428,4.139573097229004,5.945391654968262,7.763189792633057,-0.539297878742218,-2.208743095397949,-1.6722906827926636,-2.3069705963134766,-1.795127034187317,-0.2866173982620239
9.60960960960961,-0.7468202710151672,-2.050104856491089,-1.4885238409042358,-1.4877063035964966,-1.7480731010437012,-1.8690290451049805,-2.8948264122009277,-2.1838064193725586,-2.5962700843811035,-2.6029515266418457,-2.4258241653442383,-2.3320226669311523,0.46710216999053955,2.435819625854492,1.4214775562286377,-0.3399442732334137,2.0054569244384766,2.980393648147583,-0.13888858258724213,-2.2699034214019775,-0.8364668488502502,0.17672361433506012,-1.4740781784057617,-2.3812496662139893,2.376239538192749,7.351288318634033,4.772014141082764,4.135782241821289,5.972325801849365,7.821648120880127,-0.5256277322769165,-1.9440420866012573,-1.5748270750045776,-2.328099489212036,-1.621246099472046,0.0121786342933774
9.61961961961962,-0.741849422454834,-2.024198532104492,-1.4736716747283936,-1.4906014204025269,-1.7269800901412964,-1.837430477142334,-2.8960351943969727,-2.206528663635254,-2.6044387817382812,-2.601266622543335,-2.4404473304748535,-2.3555779457092285,0.49082332849502563,2.5096852779388428,1.4692738056182861,-0.29856541752815247,2.0653722286224365,3.0589003562927246,-0.14407891035079956,-2.288020133972168,-0.8517329096794128,0.1533174365758896,-1.4894230365753174,-2.3797268867492676,2.363128662109375,7.407527923583984,4.777923107147217,4.132062911987305,5.99900484085083,7.8486127853393555,-0.511398434638977,-1.6748524904251099,-1.4750876426696777,-2.347916841506958,-1.4443252086639404,0.2703720033168793
9.62962962962963,-0.7366570830345154,-1.9975249767303467,-1.458343505859375,-1.493088960647583,-1.7052702903747559,-1.8049628734588623,-2.8972887992858887,-2.2293858528137207,-2.612746238708496,-2.599811315536499,-2.4551963806152344,-2.379619836807251,0.5144092440605164,2.5841143131256104,1.5171241760253906,-0.2572202980518341,2.1255531311035156,3.137430191040039,-0.1491246223449707,-2.3034164905548096,-0.865986704826355,0.12972645461559296,-1.5029829740524292,-2.375938653945923,2.3494067192077637,7.463903903961182,4.782410144805908,4.12883996963501,6.025403022766113,7.840579032897949,-0.49662670493125916,-1.4012272357940674,-1.372186541557312,-2.3651115894317627,-1.2644561529159546,0.4942091703414917
9.63963963963964,-0.7312446236610413,-1.9700788259506226,-1.4425371885299683,-1.4951692819595337,-1.6829402446746826,-1.7717937231063843,-2.8985846042633057,-2.2523458003997803,-2.621177911758423,-2.598585844039917,-2.470055341720581,-2.403867244720459,0.537854790687561,2.6591086387634277,1.5650136470794678,-0.21590609848499298,2.1859958171844482,3.2158358097076416,-0.15401919186115265,-2.3160555362701416,-0.8791958689689636,0.1059783473610878,-1.5147279500961304,-2.3696658611297607,2.335005521774292,7.520379543304443,4.785946846008301,4.12612247467041,6.05147647857666,7.824923992156982,-0.4812953472137451,-1.1232995986938477,-1.2666428089141846,-2.3796637058258057,-1.0817558765411377,0.7592188119888306
9.64964964964965,-0.7256132960319519,-1.9418522119522095,-1.426252007484436,-1.4968422651290894,-1.6599870920181274,-1.7380069494247437,-2.8999218940734863,-2.2753818035125732,-2.62972354888916,-2.59759259223938,-2.4850027561187744,-2.428131103515625,0.561151921749115,2.734668731689453,1.6129337549209595,-0.17461653053760529,2.246699571609497,3.2940735816955566,-0.15875756740570068,-2.3258914947509766,-0.8913379311561584,0.08209651708602905,-1.5246301889419556,-2.3607401847839355,2.3198235034942627,7.576935291290283,4.788565158843994,4.123918056488037,6.077178478240967,7.806938171386719,-0.46537625789642334,-0.8412272334098816,-1.1589503288269043,-2.391558885574341,-0.8963358402252197,1.024182677268982
9.65965965965966,-0.7197646498680115,-1.9128388166427612,-1.4094873666763306,-1.49810791015625,-1.6364080905914307,-1.7035911083221436,-2.901298999786377,-2.298464298248291,-2.6383817195892334,-2.5968315601348877,-2.5000205039978027,-2.4524078369140625,0.5842945575714111,2.810796022415161,1.6608667373657227,-0.13334564864635468,2.3076562881469727,3.372119426727295,-0.16333425045013428,-2.332883358001709,-0.902405858039856,0.0581083819270134,-1.532663106918335,-2.3491625785827637,2.3040342330932617,7.633545398712158,4.784339904785156,4.122230052947998,6.102443218231201,7.786582946777344,-0.44896742701530457,-0.5551221370697021,-1.0584982633590698,-2.4008026123046875,-0.7082138657569885,1.2889089584350586
9.66966966966967,-0.713699460029602,-1.8830329179763794,-1.3922290802001953,-1.4989649057388306,-1.6121923923492432,-1.6685899496078491,-2.902714490890503,-2.3215625286102295,-2.6472911834716797,-2.596304178237915,-2.515178918838501,-2.4765517711639404,0.607275128364563,2.8874869346618652,1.7086647748947144,-0.09209001809358597,2.3687775135040283,3.449770212173462,-0.1677444726228714,-2.33699107170105,-0.9125885963439941,0.034041885286569595,-1.5389238595962524,-2.3348445892333984,2.287576675415039,7.690173149108887,4.765792369842529,4.1210618019104,6.10152006149292,7.7281813621521,-0.43207603693008423,-0.2650987505912781,-0.9760081768035889,-2.4073851108551025,-0.5537628531455994,1.571614384651184
9.67967967967968,-0.7074201107025146,-1.852427363395691,-1.3744707107543945,-1.4994146823883057,-1.5873098373413086,-1.633047342300415,-2.9041666984558105,-2.3446474075317383,-2.656493663787842,-2.596010446548462,-2.5307395458221436,-2.5004186630249023,0.6300879716873169,2.9647488594055176,1.7562713623046875,-0.050842735916376114,2.4297826290130615,3.5268239974975586,-0.17198216915130615,-2.3381779193878174,-0.9219430088996887,0.009923756122589111,-1.54377281665802,-2.3177053928375244,2.2704458236694336,7.746786594390869,4.7461748123168945,4.120419025421143,6.087179183959961,7.666826248168945,-0.41472047567367554,0.02871977537870407,-0.8928342461585999,-2.4113035202026367,-0.4151458144187927,1.8528403043746948
9.68968968968969,-0.7009274959564209,-1.8210006952285767,-1.3562407493591309,-1.499455451965332,-1.56181800365448,-1.5969491004943848,-2.905653953552246,-2.36784291267395,-2.665928840637207,-2.595950126647949,-2.54659366607666,-2.5240068435668945,0.6527259349822998,3.0424249172210693,1.803670048713684,-0.009598905220627785,2.490619659423828,3.603248119354248,-0.17604511976242065,-2.336618185043335,-0.9304081201553345,-0.014221630059182644,-1.5471210479736328,-2.2977585792541504,2.252713441848755,7.7599992752075195,4.723743438720703,4.12030029296875,6.067655086517334,7.602545738220215,-0.3969338536262512,0.26510927081108093,-0.7959845662117004,-2.4125516414642334,-0.25033238530158997,2.132262706756592
9.6996996996997,-0.6942233443260193,-1.7887221574783325,-1.33759605884552,-1.4990875720977783,-1.535818099975586,-1.5602805614471436,-2.907174587249756,-2.391540050506592,-2.67547607421875,-2.5961244106292725,-2.562533378601074,-2.547316074371338,0.6751834750175476,3.120058059692383,1.8508354425430298,0.03164522722363472,2.5512466430664062,3.67901349067688,-0.17992790043354034,-2.332876205444336,-0.9378722906112671,-0.03836597502231598,-1.5487807989120483,-2.2750244140625,2.2342371940612793,7.749906539916992,4.6997246742248535,4.120710849761963,6.045697212219238,7.535481929779053,-0.3786965608596802,0.4937859773635864,-0.6952275037765503,-2.4111268520355225,-0.08105839043855667,2.409728765487671
9.70970970970971,-0.6873089671134949,-1.7557827234268188,-1.318543553352356,-1.4983104467391968,-1.5093071460723877,-1.5230300426483154,-2.9087276458740234,-2.4153733253479004,-2.6851141452789307,-2.596531391143799,-2.5785467624664307,-2.5703418254852295,0.6974528431892395,3.1975533962249756,1.897739291191101,0.07289701700210571,2.6116445064544678,3.754094362258911,-0.18362505733966827,-2.326631784439087,-0.9443135857582092,-0.06248242035508156,-1.5487440824508667,-2.2495248317718506,2.2151522636413574,7.733475685119629,4.669579029083252,4.121647357940674,6.021327018737793,7.465630054473877,-0.3600657284259796,0.7538595795631409,-0.5896181464195251,-2.407026529312134,0.0887603685259819,2.6850504875183105
9.71971971971972,-0.6801854968070984,-1.7222299575805664,-1.2991129159927368,-1.4971234798431396,-1.482319712638855,-1.4851821660995483,-2.910311222076416,-2.439225673675537,-2.694772481918335,-2.5971720218658447,-2.59454083442688,-2.5930819511413574,0.7195287346839905,3.274871349334717,1.944300889968872,0.11416056007146835,2.6716904640197754,3.8284621238708496,-0.18713437020778656,-2.3177855014801025,-0.9496643543243408,-0.08654456585645676,-1.5469411611557007,-2.221278190612793,2.1954736709594727,7.7147216796875,4.63337516784668,4.123110294342041,5.975709915161133,7.392991065979004,-0.3410661816596985,1.0138658285140991,-0.47954270243644714,-2.4002509117126465,0.27125149965286255,2.9580421447753906
9.72972972972973,-0.6728550791740417,-1.6880534887313843,-1.2793089151382446,-1.495526909828186,-1.4548861980438232,-1.4466958045959473,-2.9119231700897217,-2.463087320327759,-2.704432487487793,-2.598043203353882,-2.61042857170105,-2.615525484085083,0.741403341293335,3.3519837856292725,1.9904918670654297,0.15544117987155914,2.7312676906585693,3.9020328521728516,-0.19045227766036987,-2.306332588195801,-0.9539122581481934,-0.11052587628364563,-1.5433151721954346,-2.190152168273926,2.175205707550049,7.6870598793029785,4.595637798309326,4.125098705291748,5.927718639373779,7.29374885559082,-0.32171952724456787,1.2771214246749878,-0.3690805733203888,-2.3908016681671143,0.45329993963241577,3.297102928161621
9.73973973973974,-0.6653187870979309,-1.6533139944076538,-1.2591311931610107,-1.4935191869735718,-1.4270029067993164,-1.4073809385299683,-2.913562297821045,-2.4867746829986572,-2.7140870094299316,-2.59914493560791,-2.6262025833129883,-2.6376233100891113,0.7630730867385864,3.428638219833374,2.0362982749938965,0.1967451423406601,2.7903525829315186,3.9743824005126953,-0.1935741901397705,-2.292158842086792,-0.9570530652999878,-0.13439878821372986,-1.5378687381744385,-2.1551101207733154,2.1543514728546143,7.628573894500732,4.556360721588135,4.127608776092529,5.877396583557129,7.1615095138549805,-0.30204686522483826,1.5544922351837158,-0.2583536207675934,-2.378678321838379,0.6347643136978149,3.703155040740967
9.74974974974975,-0.6575787663459778,-1.6180343627929688,-1.2385801076889038,-1.4911006689071655,-1.398665189743042,-1.3672178983688354,-2.915226936340332,-2.5101945400238037,-2.723729372024536,-2.6004750728607178,-2.6418533325195312,-2.6593680381774902,0.7845296859741211,3.504695415496826,2.0817031860351562,0.23807606101036072,2.84892201423645,4.045398712158203,-0.19649769365787506,-2.275216817855835,-0.9590836763381958,-0.1581363081932068,-1.5306100845336914,-2.116041421890259,2.1327617168426514,7.567315101623535,4.515528678894043,4.1306352615356445,5.824733257293701,7.027925968170166,-0.28202319145202637,1.830317497253418,-0.14747197926044464,-2.3638863563537598,0.8154886960983276,4.10154914855957
9.75975975975976,-0.6496350765228271,-1.5822029113769531,-1.2176557779312134,-1.4882702827453613,-1.3698687553405762,-1.326201319694519,-2.916914701461792,-2.5333428382873535,-2.733351230621338,-2.602032423019409,-2.6573760509490967,-2.680760622024536,0.8057675957679749,3.5801243782043457,2.1266918182373047,0.2794395387172699,2.9069533348083496,4.115073204040527,-0.1992194652557373,-2.255524158477783,-0.9600050449371338,-0.18171201646327972,-1.5215448141098022,-2.0730252265930176,2.1105234622955322,7.503155708312988,4.473124980926514,4.134174823760986,5.769720554351807,6.893054008483887,-0.2616990804672241,2.104372024536133,-0.036548588424921036,-2.346428394317627,0.9953144788742065,4.4921793937683105
9.76976976976977,-0.6414906978607178,-1.545804738998413,-1.1963577270507812,-1.4850269556045532,-1.3406108617782593,-1.2843225002288818,-2.9186229705810547,-2.556220293045044,-2.742946147918701,-2.603813886642456,-2.672760486602783,-2.7017974853515625,0.8267791271209717,3.654895782470703,2.1712474822998047,0.32084181904792786,2.9644219875335693,4.183387756347656,-0.2017359733581543,-2.233095407485962,-0.9598158597946167,-0.20510263741016388,-1.5106879472732544,-2.026141881942749,2.0877106189727783,7.436215400695801,4.429133415222168,4.13822078704834,5.712342739105225,6.753769397735596,-0.24112002551555634,2.3764963150024414,0.07430551201105118,-2.3263115882873535,1.1740813255310059,4.870100975036621
9.77977977977978,-0.6331464648246765,-1.5088273286819458,-1.1746857166290283,-1.4813709259033203,-1.3108857870101929,-1.2414805889129639,-2.920351028442383,-2.5788209438323975,-2.752506732940674,-2.6058175563812256,-2.688000202178955,-2.7223708629608154,0.847560465335846,3.728982448577881,2.215355396270752,0.3622865378856659,3.0213027000427246,4.250229835510254,-0.2040455937385559,-2.207953453063965,-0.9585176110267639,-0.22827592492103577,-1.498044729232788,-1.975625991821289,2.064326763153076,7.366503715515137,4.383451461791992,4.142765998840332,5.652598857879639,6.601474761962891,-0.22030891478061676,2.6465020179748535,0.18498297035694122,-2.3035426139831543,1.3516335487365723,5.221959114074707
9.78978978978979,-0.6246045827865601,-1.4712584018707275,-1.152640461921692,-1.477300763130188,-1.2806895971298218,-1.1976277828216553,-2.922097682952881,-2.601144552230835,-2.762026309967041,-2.6080410480499268,-2.703089952468872,-2.742429733276367,0.8681045770645142,3.8023595809936523,2.258998394012451,0.40377965569496155,3.0775742530822754,4.315540313720703,-0.20614585280418396,-2.180121660232544,-0.9561136960983276,-0.2512090802192688,-1.483633041381836,-1.9216282367706299,2.0403759479522705,7.294013500213623,4.336811542510986,4.1478047370910645,5.590472221374512,6.447825908660889,-0.19928953051567078,2.914210319519043,0.29507389664649963,-2.278132200241089,1.5278170108795166,5.565593242645264
9.7997997997998,-0.6158664226531982,-1.4330483675003052,-1.13021981716156,-1.472813606262207,-1.2500174045562744,-1.1529275178909302,-2.9238600730895996,-2.6231772899627686,-2.771498441696167,-2.610480546951294,-2.718020439147949,-2.761854410171509,0.888405442237854,3.8749289512634277,2.302172899246216,0.4453243315219879,3.1332130432128906,4.379150867462158,-0.20803438127040863,-2.149427652359009,-0.9526136517524719,-0.27387163043022156,-1.4674651622772217,-1.8645265102386475,2.0158634185791016,7.192946910858154,4.289290904998779,4.153140068054199,5.525952339172363,6.255828380584717,-0.17808514833450317,3.2537426948547363,0.404390811920166,-2.249300956726074,1.7024730443954468,5.832322597503662
9.80980980980981,-0.6069340705871582,-1.3940130472183228,-1.107424020767212,-1.4679044485092163,-1.218865990638733,-1.1076750755310059,-2.9256370067596436,-2.6448700428009033,-2.7809174060821533,-2.61313533782959,-2.732785940170288,-2.7804338932037354,0.9084592461585999,3.9462764263153076,2.344862461090088,0.48692476749420166,3.188194751739502,4.440762996673584,-0.20971088111400604,-2.1148595809936523,-0.9480201005935669,-0.2962293028831482,-1.4495567083358765,-1.80491304397583,1.9907933473587036,7.062121868133545,4.240012168884277,4.158853530883789,5.458971977233887,6.054532527923584,-0.1567196100950241,3.651628255844116,0.5132492780685425,-2.2174692153930664,1.8754435777664185,6.0769829750061035
9.81981981981982,-0.5978096723556519,-1.354140043258667,-1.0842533111572266,-1.4625709056854248,-1.187186360359192,-1.0618810653686523,-2.927427053451538,-2.66621732711792,-2.7902746200561523,-2.616002082824707,-2.747368812561035,-2.79815673828125,0.9282583594322205,4.0163044929504395,2.3870503902435303,0.5285842418670654,3.2424097061157227,4.50035285949707,-0.2111716866493225,-2.076347589492798,-0.9423404335975647,-0.3182547986507416,-1.4296901226043701,-1.7429028749465942,1.965169906616211,6.929858684539795,4.18895959854126,4.165014266967773,5.367058277130127,5.851128578186035,-0.13521736860275269,4.041980743408203,0.6215382218360901,-2.183000087738037,2.1113219261169434,6.311346530914307
9.82982982982983,-0.588494062423706,-1.3134243488311768,-1.060706615447998,-1.4568121433258057,-1.154861569404602,-1.0155519247055054,-2.9292280673980713,-2.6872193813323975,-2.7995645999908447,-2.619077205657959,-2.7617335319519043,-2.8150153160095215,0.9477993249893188,4.085002422332764,2.4287164211273193,0.5703073143959045,3.295621633529663,4.55789041519165,-0.2124166041612625,-2.0339667797088623,-0.9355795979499817,-0.33992281556129456,-1.4072664976119995,-1.678599238395691,1.9389982223510742,6.7962727546691895,4.13612699508667,4.171609401702881,5.264639377593994,5.644553184509277,-0.11360173672437668,4.424746513366699,0.7291480898857117,-2.1459102630615234,2.3684864044189453,6.534799098968506
9.83983983983984,-0.5789906978607178,-1.2718596458435059,-1.0367846488952637,-1.4506279230117798,-1.1218899488449097,-0.9687058329582214,-2.9310386180877686,-2.707876682281494,-2.8087809085845947,-2.622354745864868,-2.775871753692627,-2.830984115600586,0.9670745730400085,4.15235710144043,2.469846248626709,0.612097978591919,3.347794532775879,4.613337993621826,-0.21344536542892456,-1.9877926111221313,-0.9277459383010864,-0.3612068295478821,-1.3822931051254272,-1.612128496170044,1.9122823476791382,6.660664081573486,4.081503391265869,4.178374767303467,5.15891695022583,5.433791160583496,-0.0918974056839943,4.798715114593506,0.8359701037406921,-2.1061060428619385,2.6200270652770996,6.744579792022705
9.84984984984985,-0.5693004727363586,-1.229366660118103,-1.0124866962432861,-1.4440174102783203,-1.0882903337478638,-0.9213626980781555,-2.9328572750091553,-2.7281014919281006,-2.817915678024292,-2.6258318424224854,-2.789783477783203,-2.846078634262085,0.9860802292823792,4.218276023864746,2.510420083999634,0.653957724571228,3.398892641067505,4.666548252105713,-0.21425607800483704,-1.9380265474319458,-0.9188473224639893,-0.38207799196243286,-1.3548318147659302,-1.543533205986023,1.885027527809143,6.509899616241455,4.025079250335693,4.185211181640625,5.050407409667969,5.187020778656006,-0.07012834399938583,5.143524646759033,0.9418932795524597,-2.0633928775787354,2.866063356399536,6.966659069061279
9.85985985985986,-0.5594258904457092,-1.1858755350112915,-0.9878127574920654,-1.4369758367538452,-1.0540648698806763,-0.8735485076904297,-2.9346818923950195,-2.7478208541870117,-2.8269643783569336,-2.6295106410980225,-2.8034627437591553,-2.860384941101074,1.0048106908798218,4.282678127288818,2.550420045852661,0.6958816647529602,3.448896646499634,4.717150688171387,-0.21484972536563873,-1.884848952293396,-0.9088921546936035,-0.402503103017807,-1.3249317407608032,-1.4726815223693848,1.8572384119033813,6.357748031616211,3.9668474197387695,4.191675186157227,4.9402079582214355,4.9236531257629395,-0.04831906780600548,5.480273723602295,1.0468099117279053,-2.0173044204711914,3.107354164123535,7.187835216522217
9.86986986986987,-0.549368679523468,-1.141563892364502,-0.9627439379692078,-1.4295018911361694,-1.0192136764526367,-0.8252686858177185,-2.936511516571045,-2.766908884048462,-2.8359134197235107,-2.6333863735198975,-2.8169050216674805,-2.8739006519317627,1.0232594013214111,4.3453826904296875,2.5897932052612305,0.7378739714622498,3.497788429260254,4.765113353729248,-0.21522387862205505,-1.8286547660827637,-0.8977917432785034,-0.4224548637866974,-1.2926406860351562,-1.3996747732162476,1.828906536102295,6.166282653808594,3.8953657150268555,4.198459625244141,4.828315258026123,4.659132957458496,-0.026496294885873795,5.738683700561523,1.183539867401123,-1.9687169790267944,3.343724250793457,7.397468566894531
9.87987987987988,-0.5391316413879395,-1.0967092514038086,-0.937210202217102,-1.421592354774475,-0.983737051486969,-0.7765287160873413,-2.9383442401885986,-2.7851645946502686,-2.8447399139404297,-2.6374566555023193,-2.830104351043701,-2.886617660522461,1.0414222478866577,4.406111240386963,2.6283860206604004,0.7799344062805176,3.545550584793091,4.810421466827393,-0.21537959575653076,-1.7700029611587524,-0.8851673603057861,-0.44190713763237,-1.2580097913742065,-1.3246270418167114,1.8000472784042358,5.967344760894775,3.815335273742676,4.20554780960083,4.714448928833008,4.393453598022461,-0.00468438770622015,5.978429317474365,1.338421106338501,-1.9176582098007202,3.5747578144073486,7.5955095291137695
9.88988988988989,-0.5287163257598877,-1.0513185262680054,-0.9112053513526917,-1.4132484197616577,-0.9477183818817139,-0.7273309826850891,-2.940178155899048,-2.802579164505005,-2.8534348011016846,-2.6417155265808105,-2.8429977893829346,-2.898526906967163,1.0592936277389526,4.464839935302734,2.6661691665649414,0.822068452835083,3.5920886993408203,4.853063583374023,-0.21531826257705688,-1.7090026140213013,-0.8710047006607056,-0.4608374238014221,-1.2212272882461548,-1.2476544380187988,1.7706692218780518,5.766291618347168,3.733776807785034,4.212917804718018,4.578830242156982,4.126600742340088,0.017093297094106674,6.208091735839844,1.4910900592803955,-1.8641589879989624,3.764024019241333,7.781905651092529
9.8998998998999,-0.5181252956390381,-1.0054056644439697,-0.884731650352478,-1.4044679403305054,-0.911361813545227,-0.6776818037033081,-2.942012310028076,-2.8191373348236084,-2.8619937896728516,-2.6461563110351562,-2.8554391860961914,-2.9096200466156006,1.0768685340881348,4.521531581878662,2.70312762260437,0.8642733097076416,3.6372005939483643,4.893028736114502,-0.21503756940364838,-1.6457669734954834,-0.8553243279457092,-0.47921791672706604,-1.182693600654602,-1.1688759326934814,1.7407797574996948,5.560482025146484,3.650700092315674,4.2197089195251465,4.434385299682617,3.8585612773895264,0.03881286457180977,6.42441463470459,1.6414010524749756,-1.8079240322113037,3.9341375827789307,7.956618309020996
9.90990990990991,-0.5073607563972473,-0.958990216255188,-0.8577911257743835,-1.395251989364624,-0.874680757522583,-0.6276031136512756,-2.9438445568084717,-2.834810733795166,-2.8704090118408203,-2.650771141052246,-2.867415428161621,-2.9199018478393555,1.0941413640975952,4.576151371002197,2.7392492294311523,0.9065443873405457,3.6808555126190186,4.93028450012207,-0.21454082429409027,-1.5804245471954346,-0.8381527662277222,-0.497022420167923,-1.142488956451416,-1.088408350944519,1.7103829383850098,5.352071285247803,3.5658175945281982,4.226211071014404,4.28785514831543,3.5813865661621094,0.06044925004243851,6.629881858825684,1.7889599800109863,-1.7491344213485718,4.097851276397705,8.118852615356445
9.91991991991992,-0.49642491340637207,-0.912079393863678,-0.8303959965705872,-1.3855990171432495,-0.837648332118988,-0.5771961212158203,-2.9456732273101807,-2.849613904953003,-2.8786795139312744,-2.6555535793304443,-2.8788719177246094,-2.9294447898864746,1.1111077070236206,4.628603458404541,2.7745046615600586,0.9488798975944519,3.7229933738708496,4.9647088050842285,-0.2138282209634781,-1.5130302906036377,-0.8195237517356873,-0.5142267346382141,-1.1007378101348877,-1.0063813924789429,1.6793177127838135,5.116115093231201,3.478203058242798,4.232898712158203,4.130262851715088,3.2967748641967773,0.08245895057916641,6.842215061187744,1.9327757358551025,-1.6880286931991577,4.2421417236328125,8.268439292907715
9.92992992992993,-0.48531049489974976,-0.8647021651268005,-0.8025552034378052,-1.37551748752594,-0.8002218008041382,-0.526479959487915,-2.9474945068359375,-2.863633632659912,-2.8867998123168945,-2.6604995727539062,-2.889742612838745,-2.9382526874542236,1.127743124961853,4.678513526916504,2.8088746070861816,0.991258442401886,3.763535976409912,4.996281623840332,-0.21284714341163635,-1.4434465169906616,-0.7994710206985474,-0.5308178067207336,-1.057585597038269,-0.9229193329811096,1.6445497274398804,4.855978965759277,3.388488531112671,4.2336506843566895,3.969972848892212,3.01153564453125,0.11356306821107864,7.059055805206299,2.073216438293457,-1.6269285678863525,4.378701210021973,8.40590763092041
9.93993993993994,-0.474011093378067,-0.816864550113678,-0.7742794752120972,-1.365020990371704,-0.762407660484314,-0.4754604697227478,-2.949305772781372,-2.8768763542175293,-2.894758701324463,-2.665602922439575,-2.9000203609466553,-2.946317672729492,1.1440287828445435,4.725815296173096,2.8423349857330322,1.033635139465332,3.8024635314941406,5.024995803833008,-0.2115546464920044,-1.371748685836792,-0.7780300378799438,-0.5467895269393921,-1.0131003856658936,-0.8381403684616089,1.6092946529388428,4.59467887878418,3.2965035438537598,4.233546257019043,3.807766914367676,2.725677967071533,0.14450103044509888,7.264573097229004,2.20949387550354,-1.5640482902526855,4.508618354797363,8.531268119812012
9.94994994994995,-0.46253010630607605,-0.7685719728469849,-0.7456586360931396,-1.3541086912155151,-0.7242109179496765,-0.4241439700126648,-2.951103687286377,-2.889333963394165,-2.902491569519043,-2.6708579063415527,-2.909698486328125,-2.9536335468292236,1.159958839416504,4.770493030548096,2.8747918605804443,1.076011061668396,3.8397581577301025,5.050846099853516,-0.20995472371578217,-1.2980507612228394,-0.7553825378417969,-0.5621225237846375,-0.9673480987548828,-0.7521681189537048,1.5734918117523193,4.332209587097168,3.188509941101074,4.233349323272705,3.643657684326172,2.4391322135925293,0.1751965582370758,7.458722114562988,2.314920425415039,-1.4991488456726074,4.631810665130615,8.644186973571777
9.95995995995996,-0.45087122917175293,-0.719828188419342,-0.7167747616767883,-1.3427808284759521,-0.6856370568275452,-0.3725406527519226,-2.9528870582580566,-2.90099835395813,-2.909937858581543,-2.676257848739624,-2.9187724590301514,-2.960191249847412,1.1755281686782837,4.8125386238098145,2.9061617851257324,1.1183849573135376,3.8754022121429443,5.073824882507324,-0.20804853737354279,-1.222468614578247,-0.7316991686820984,-0.5767958760261536,-0.9203971028327942,-0.6651313900947571,1.537166714668274,4.068560600280762,3.0788564682006836,4.233035087585449,3.4776668548583984,2.1518423557281494,0.2056163102388382,7.641446113586426,2.4167163372039795,-1.432279109954834,4.748208522796631,8.74420166015625
9.96996996996997,-0.4390373229980469,-0.6706377267837524,-0.6876347064971924,-1.3310372829437256,-0.6466917395591736,-0.32065853476524353,-2.954655408859253,-2.9118592739105225,-2.9170901775360107,-2.6817946434020996,-2.9272353649139404,-2.9659817218780518,1.190731167793274,4.851940631866455,2.9364213943481445,1.1607540845870972,3.9093735218048096,5.093923568725586,-0.20583917200565338,-1.1451127529144287,-0.7070131897926331,-0.5907899737358093,-0.8723148703575134,-0.5771545171737671,1.5003818273544312,3.8037259578704834,2.96714186668396,4.232579708099365,3.3098056316375732,1.8640135526657104,0.23575672507286072,7.81269645690918,2.514746904373169,-1.3634926080703735,4.857737064361572,8.832074165344238
9.97997997997998,-0.427031010389328,-0.6210238337516785,-0.6582452654838562,-1.3188767433166504,-0.6073816418647766,-0.2685033082962036,-2.956406354904175,-2.9219250679016113,-2.9239392280578613,-2.687462568283081,-2.9350831508636475,-2.970998764038086,1.2055635452270508,4.888662338256836,2.9655566215515137,1.2031182050704956,3.941655397415161,5.11113977432251,-0.2033296525478363,-1.0661015510559082,-0.6813672184944153,-0.604086697101593,-0.8231703639030457,-0.48835840821266174,1.4631491899490356,3.5297837257385254,2.8538503646850586,4.231955528259277,3.140099287033081,1.5756551027297974,0.2655840516090393,7.9717230796813965,2.6089437007904053,-1.2928438186645508,4.960330486297607,8.907814025878906
9.98998998998999,-0.4148555099964142,-0.571086585521698,-0.6286110877990723,-1.3063000440597534,-0.5677127838134766,-0.21608175337314606,-2.9581382274627686,-2.9312641620635986,-2.930479049682617,-2.6932528018951416,-2.942316770553589,-2.975233316421509,1.2200210094451904,4.922588348388672,2.993549346923828,1.2454739809036255,3.972203016281128,5.125465393066406,-0.20052312314510345,-0.9855630993843079,-0.654797375202179,-0.6166657209396362,-0.773015558719635,-0.3988644480705261,1.4254772663116455,3.2486929893493652,2.7390012741088867,4.230784893035889,2.9557952880859375,1.2867791652679443,0.2950626015663147,8.118371963500977,2.6992244720458984,-1.2202473878860474,5.064663410186768,8.971419334411621
10.0,-0.4025132954120636,-0.5208434462547302,-0.5987372994422913,-1.2933051586151123,-0.5277066826820374,-0.16340245306491852,-2.959850311279297,-2.9398789405822754,-2.9367053508758545,-2.69918155670166,-2.948989152908325,-2.9786794185638428,1.2340995073318481,4.953697681427002,3.020385265350342,1.2877923250198364,4.0007758140563965,5.136898517608643,-0.19742444157600403,-0.9036152362823486,-0.627343475818634,-0.6285414695739746,-0.7217684984207153,-0.3087993860244751,1.3873765468597412,2.9669694900512695,2.6226186752319336,4.221276760101318,2.7527668476104736,0.9971885085105896,0.32415878772735596,8.253129959106445,2.7855114936828613,-1.1569066047668457,5.173518657684326,9.021626472473145


==> fig/pendulum/nonlinear_x_trajectories.csv <==
t_0,t_1,t_2,t_3,t_4,x_0_0,x_0_1,x_0_2,x_0_3,x_0_4,x_1_0,x_1_1,x_1_2,x_1_3,x_1_4,x_0_dt_0,x_0_dt_1,x_0_dt_2,x_0_dt_3,x_0_dt_4,x_1_dt_0,x_1_dt_1,x_1_dt_2,x_1_dt_3,x_1_dt_4,x_0_ddt_0,x_0_ddt_1,x_0_ddt_2,x_0_ddt_3,x_0_ddt_4,x_1_ddt_0,x_1_ddt_1,x_1_ddt_2,x_1_ddt_3,x_1_ddt_4
0.0,0.0,0.0,0.0,0.0,0.8935772180557251,1.2465814352035522,2.39506196975708,2.15946626663208,2.2854018211364746,-2.873873233795166,-2.737975597381592,-1.8239400386810303,-2.0785279273986816,-1.9437321424484253,2.665994167327881,1.3634113073349,1.470583438873291,0.14458046853542328,0.8179001808166504,0.8397215604782104,0.632654070854187,1.9541014432907104,0.15211184322834015,0.9845293760299683,-3.5240073204040527,-3.8591086864471436,-6.562674522399902,-4.698044300079346,-5.229406833648682,1.6517233848571777,-1.0436831712722778,-5.137568950653076,-4.97899866104126,-5.41717529296875
0.01001001001001001,0.01001001001001001,0.01001001001001001,0.01001001001001001,0.01001001001001001,0.9199293255805969,1.2595832347869873,2.409860849380493,2.1607446670532227,2.293854236602783,-2.8655121326446533,-2.7321486473083496,-1.8026397228240967,-2.076765298843384,-1.9344613552093506,2.6302695274353027,1.3247345685958862,1.4053345918655396,0.0975780114531517,0.7658803462982178,0.855746328830719,0.6218904256820679,1.9017504453659058,0.10221977531909943,0.9298081994056702,-3.613990545272827,-3.8687186241149902,-6.475088596343994,-4.694027900695801,-5.164763450622559,1.5498536825180054,-1.1066797971725464,-5.32177734375,-4.989477634429932,-5.512303352355957
0.02002002002002002,0.02002002002002002,0.02002002002002002,0.02002002002002002,0.02002002002002002,0.9460182189941406,1.2721564769744873,2.4240646362304688,2.161533832550049,2.30184006690979,-2.856930732727051,-2.726412534713745,-1.7818684577941895,-2.0755317211151123,-1.925666093826294,2.5936472415924072,1.2859607934951782,1.3409425020217896,0.05059308931231499,0.7144999504089355,0.8707433342933655,0.6105027198791504,1.8475719690322876,0.05223365128040314,0.8742669820785522,-3.7031033039093018,-3.878422975540161,-6.391331672668457,-4.694582939147949,-5.102046489715576,1.446171760559082,-1.1684354543685913,-5.503008842468262,-4.997483253479004,-5.584207534790039
0.03003003003003003,0.03003003003003003,0.03003003003003003,0.03003003003003003,0.03003003003003003,0.9718478918075562,1.2843047380447388,2.4376955032348633,2.161834716796875,2.3093421459198,-2.848137140274048,-2.7207748889923096,-1.7616552114486694,-2.074831008911133,-1.9172393083572388,2.5561370849609375,1.2470899820327759,1.277369499206543,0.003579078707844019,0.6637239456176758,0.8846924901008606,0.5985031723976135,1.791593313217163,0.002179832197725773,0.8180285096168518,-3.7913429737091064,-3.8882601261138916,-6.311577796936035,-4.699734687805176,-5.0440263748168945,1.3407248258590698,-1.228928804397583,-5.6813883781433105,-5.0030198097229,-5.651883125305176
0.04004004004004004,0.04004004004004004,0.04004004004004004,0.04004004004004004,0.04004004004004004,0.9974223375320435,1.2960325479507446,2.4507672786712646,2.161644220352173,2.316359758377075,-2.8391363620758057,-2.7152440547943115,-1.742026925086975,-2.0746703147888184,-1.9091880321502686,2.517749071121216,1.208119511604309,1.214577555656433,-0.04350874200463295,0.6135042905807495,0.8975782990455627,0.5859047770500183,1.7338589429855347,-0.04791523888707161,0.7611324191093445,-3.878697395324707,-3.898261308670044,-6.232100963592529,-4.709508895874023,-4.990956783294678,1.2335584163665771,-1.2881489992141724,-5.841888427734375,-5.005817413330078,-5.715574264526367
0.050050050050050046,0.050050050050050046,0.050050050050050046,0.050050050050050046,0.050050050050050046,1.0227450132369995,1.3073421716690063,2.463296413421631,2.1609647274017334,2.322892427444458,-2.8299381732940674,-2.7098262310028076,-1.7231040000915527,-2.0750572681427,-1.9015227556228638,2.4784934520721436,1.1690481901168823,1.1529366970062256,-0.09071800112724304,0.5637941956520081,0.9093817472457886,0.5727192759513855,1.6745556592941284,-0.09802577644586563,0.7036221623420715,-3.9638237953186035,-3.908463954925537,-6.085094928741455,-4.723910331726074,-4.939939498901367,1.1249043941497803,-1.3460686206817627,-6.0062384605407715,-5.0060038566589355,-5.772130489349365
0.06006006006006006,0.06006006006006006,0.06006006006006006,0.06006006006006006,0.06006006006006006,1.0477721691131592,1.3182384967803955,2.4753811359405518,2.1597936153411865,2.3289146423339844,-2.820643663406372,-2.7045280933380127,-1.7050243616104126,-2.0759975910186768,-1.8943268060684204,2.4384942054748535,1.129873275756836,1.0927377939224243,-0.1380946934223175,0.5146417617797852,0.9201698303222656,0.5589609742164612,1.6136372089385986,-0.1481243073940277,0.6456460952758789,-4.027960777282715,-3.9189047813415527,-5.944011688232422,-4.743081569671631,-4.881865501403809,1.0304242372512817,-1.4026622772216797,-6.1648430824279785,-5.003472328186035,-5.8111748695373535
0.07007007007007007,0.07007007007007007,0.07007007007007007,0.07007007007007007,0.07007007007007007,1.072451114654541,1.3287248611450195,2.4870264530181885,2.1581344604492188,2.3344156742095947,-2.8113157749176025,-2.699357271194458,-1.6877985000610352,-2.077505111694336,-1.887643575668335,2.3979032039642334,1.0905927419662476,1.033920407295227,-0.18569426238536835,0.46604299545288086,0.9299149513244629,0.5446430444717407,1.5511573553085327,-0.19817113876342773,0.5872957110404968,-4.08091402053833,-3.929619312286377,-5.808968544006348,-4.768428802490234,-4.8293023109436035,0.9112475514411926,-1.4579113721847534,-6.31787633895874,-4.99555778503418,-5.8471221923828125
0.08008008008008008,0.08008008008008008,0.08008008008008008,0.08008008008008008,0.08008008008008008,1.096671462059021,1.3388043642044067,2.4982361793518066,2.155991315841675,2.3393959999084473,-2.801919937133789,-2.694319725036621,-1.6714367866516113,-2.0795953273773193,-1.8814746141433716,2.3568036556243896,1.0512027740478516,0.9764246344566345,-0.2335723340511322,0.4179426431655884,0.938393771648407,0.5297789573669434,1.487176775932312,-0.2481241375207901,0.5285997986793518,-4.1309027671813965,-3.940638780593872,-5.680069923400879,-4.7986674308776855,-4.782320022583008,0.7827906012535095,-1.5117943286895752,-6.4650492668151855,-4.984853744506836,-5.880059242248535
0.09009009009009009,0.09009009009009009,0.09009009009009009,0.09009009009009009,0.09009009009009009,1.1204206943511963,1.348480224609375,2.5090129375457764,2.153362512588501,2.343853712081909,-2.7924630641937256,-2.689422607421875,-1.6559473276138306,-2.082275629043579,-1.8758277893066406,2.3152081966400146,1.0117017030715942,0.9201872944831848,-0.2817779779434204,0.3702843487262726,0.9455844759941101,0.5143823623657227,1.4217469692230225,-0.29795631766319275,0.4695894420146942,-4.179821014404297,-3.9519946575164795,-5.557399749755859,-4.833832740783691,-4.740989685058594,0.6538872122764587,-1.5642695426940918,-6.606876373291016,-4.971365928649902,-5.910057067871094
0.10010010010010009,0.10010010010010009,0.10010010010010009,0.10010010010010009,0.10010010010010009,1.1437026262283325,1.357744574546814,2.519360303878784,2.1502442359924316,2.3477916717529297,-2.7829532623291016,-2.684650421142578,-1.6413389444351196,-2.0855495929718018,-1.8707057237625122,2.2731289863586426,0.9721033573150635,0.8651462197303772,-0.33035901188850403,0.32301104068756104,0.9514829516410828,0.49850061535835266,1.3549267053604126,-0.347639799118042,0.41029250621795654,-4.227674961090088,-3.958122491836548,-5.441190242767334,-4.873755931854248,-4.705373287200928,0.5246111154556274,-1.6062123775482178,-6.7434916496276855,-4.955136299133301,-5.937192916870117
0.11011011011011011,0.11011011011011011,0.11011011011011011,0.11011011011011011,0.11011011011011011,1.1665221452713013,1.366563081741333,2.529277801513672,2.1466314792633057,2.351210117340088,-2.7734005451202393,-2.679975748062134,-1.6276185512542725,-2.089418649673462,-1.866119146347046,2.2305755615234375,0.9324668049812317,0.8112355470657349,-0.379364550113678,0.27606555819511414,0.9560854434967041,0.4822397828102112,1.2867636680603027,-0.397146075963974,0.35073983669281006,-4.274418830871582,-3.961435317993164,-5.331479549407959,-4.91865873336792,-4.675849914550781,0.3948863446712494,-1.6425094604492188,-6.875027179718018,-4.9360198974609375,-5.9609832763671875
0.12012012012012012,0.12012012012012012,0.12012012012012012,0.12012012012012012,0.12012012012012012,1.1888809204101562,1.374935507774353,2.5387699604034424,2.142526149749756,2.35412335395813,-2.7638022899627686,-2.6754000186920166,-1.6147911548614502,-2.0938735008239746,-1.8621009588241577,2.1875650882720947,0.8927960991859436,0.7583913207054138,-0.42880120873451233,0.2293827384710312,0.9593744277954102,0.46562349796295166,1.2173081636428833,-0.44644030928611755,0.2909686267375946,-4.319141387939453,-3.9650697708129883,-5.2282514572143555,-4.953909873962402,-4.6522369384765625,0.26211604475975037,-1.6771808862686157,-7.001605033874512,-4.911980152130127,-5.98075008392334
0.13013013013013014,0.13013013013013014,0.13013013013013014,0.13013013013013014,0.13013013013013014,1.210781455039978,1.382864236831665,2.5478222370147705,2.137951135635376,2.356537103652954,-2.7541582584381104,-2.6709277629852295,-1.6029037237167358,-2.0988576412200928,-1.8586839437484741,2.1441125869750977,0.8530868291854858,0.7065961360931396,-0.47853389382362366,0.18291358649730682,0.9613336324691772,0.4486692547798157,1.14666748046875,-0.49546757340431213,0.23102369904518127,-4.361777305603027,-3.9690511226654053,-5.117185592651367,-4.983536720275879,-4.633635520935059,0.1298738420009613,-1.7102302312850952,-7.106607437133789,-4.883151054382324,-5.9961748123168945
0.14014014014014015,0.14014014014014015,0.14014014014014015,0.14014014014014015,0.14014014014014015,1.2322252988815308,1.3903512954711914,2.556387186050415,2.132904529571533,2.3584532737731934,-2.7445340156555176,-2.6665632724761963,-1.5920190811157227,-2.104365110397339,-1.8558837175369263,2.1002907752990723,0.8133363723754883,0.6559402346611023,-0.5285826325416565,0.13659992814064026,0.96200031042099,0.431391179561615,1.0751100778579712,-0.544187068939209,0.17093606293201447,-4.393843650817871,-3.9734067916870117,-5.003817081451416,-5.017230987548828,-4.621190071105957,0.0034731198102235794,-1.7416563034057617,-7.180150985717773,-4.850709438323975,-6.009260654449463
0.15015015015015015,0.15015015015015015,0.15015015015015015,0.15015015015015015,0.15015015015015015,1.2532150745391846,1.3973987102508545,2.564401388168335,2.1273818016052246,2.359870195388794,-2.7349770069122314,-2.6623101234436035,-1.5817339420318604,-2.110396385192871,-1.8537101745605469,2.056152820587158,0.7735401391983032,0.6064007878303528,-0.5789892077445984,0.09037864208221436,0.9614052176475525,0.4138075113296509,1.0029982328414917,-0.5925636291503906,0.11072861403226852,-4.425109386444092,-3.9777281284332275,-4.896003246307373,-5.05495548248291,-4.614955425262451,-0.12229184061288834,-1.7718987464904785,-7.227115154266357,-4.814618110656738,-6.020040035247803
0.16016016016016016,0.16016016016016016,0.16016016016016016,0.16016016016016016,0.16016016016016016,1.2737562656402588,1.4040470123291016,2.5718767642974854,2.121375560760498,2.360788106918335,-2.7254974842071533,-2.658205986022949,-1.5720211267471313,-2.1169068813323975,-1.8521722555160522,2.011705160140991,0.7337634563446045,0.5578989386558533,-0.6296048760414124,0.04418765753507614,0.9595545530319214,0.39586207270622253,0.9304394125938416,-0.6403933763504028,0.05042628198862076,-4.455598831176758,-3.969937801361084,-4.796225547790527,-5.0582356452941895,-4.615413665771484,-0.24734990298748016,-1.8133035898208618,-7.270053863525391,-4.740739822387695,-6.028343200683594
0.17017017017017017,0.17017017017017017,0.17017017017017017,0.17017017017017017,0.17017017017017017,1.293853521347046,1.4103329181671143,2.5788190364837646,2.114882707595825,2.3612048625946045,-2.7161033153533936,-2.654283285140991,-1.5628843307495117,-2.123826503753662,-1.851281762123108,1.9669559001922607,0.6940618753433228,0.5103562474250793,-0.6802663207054138,-0.002041070256382227,0.956455647945404,0.37751129269599915,0.857465922832489,-0.6874611973762512,-0.009947669692337513,-4.485337734222412,-3.962796449661255,-4.704273223876953,-5.064830303192139,-4.6223039627075195,-0.371628075838089,-1.852884292602539,-7.309694290161133,-4.663142204284668,-6.034214019775391
0.18018018018018017,0.18018018018018017,0.18018018018018017,0.18018018018018017,0.18018018018018017,1.3135024309158325,1.4162561893463135,2.5852272510528564,2.107898235321045,2.361121654510498,-2.706805944442749,-2.6505465507507324,-1.5543317794799805,-2.131150484085083,-1.8510479927062988,1.9219427108764648,0.6544281244277954,0.46369510889053345,-0.7310146689414978,-0.04836784675717354,0.9521052837371826,0.35877400636672974,0.7841135859489441,-0.733737051486969,-0.07036739587783813,-4.501439094543457,-3.956328868865967,-4.620205879211426,-5.075543403625488,-4.635079860687256,-0.5001668334007263,-1.8906365633010864,-7.346223831176758,-4.582563877105713,-6.037562847137451
0.19019019019019018,0.19019019019019018,0.19019019019019018,0.19019019019019018,0.19019019019019018,1.332629680633545,1.4218175411224365,2.5911061763763428,2.100412607192993,2.3605358600616455,-2.6976144313812256,-2.646995782852173,-1.546371340751648,-2.138871908187866,-1.8514797687530518,1.8768837451934814,0.6148553490638733,0.4178353548049927,-0.7818896770477295,-0.09485401213169098,0.9464356303215027,0.33966851234436035,0.7104085087776184,-0.7791921496391296,-0.13080951571464539,-4.501506328582764,-3.9505608081817627,-4.5440993309021,-5.090278625488281,-4.654194355010986,-0.6323713660240173,-1.9265596866607666,-7.379791259765625,-4.498780727386475,-6.038695335388184
0.20020020020020018,0.20020020020020018,0.20020020020020018,0.20020020020020018,0.20020020020020018,1.3512192964553833,1.4270176887512207,2.5964548587799072,2.0924224853515625,2.359448194503784,-2.688542366027832,-2.6436352729797363,-1.539010763168335,-2.146984100341797,-1.852590799331665,1.8318151235580444,0.5753370523452759,0.37269729375839233,-0.8329322338104248,-0.14157454669475555,0.9394614696502686,0.3202117681503296,0.6363821029663086,-0.8237882256507874,-0.19123439490795135,-4.503386974334717,-3.945513963699341,-4.47607946395874,-5.108992099761963,-4.681907653808594,-0.7607179284095764,-1.9606506824493408,-7.410582065582275,-4.411181926727295,-6.033682823181152
0.21021021021021022,0.21021021021021022,0.21021021021021022,0.21021021021021022,0.21021021021021022,1.3692724704742432,1.4318573474884033,2.6012744903564453,2.083921432495117,2.3578596115112305,-2.6795990467071533,-2.6404671669006348,-1.532261610031128,-2.1554818153381348,-1.8543933629989624,1.7867285013198853,0.5358654856681824,0.3282000422477722,-0.8841825723648071,-0.18860581517219543,0.9312142133712769,0.30042314529418945,0.5620613694190979,-0.8674917817115784,-0.25159287452697754,-4.50521183013916,-3.9412126541137695,-4.416257858276367,-5.131638050079346,-4.716445446014404,-0.8866838812828064,-1.9929081201553345,-7.43874454498291,-4.320619106292725,-6.025818824768066
0.22022022022022023,0.22022022022022023,0.22022022022022023,0.22022022022022023,0.22022022022022023,1.3867970705032349,1.4363361597061157,2.6055665016174316,2.0749049186706543,2.3557655811309814,-2.670795440673828,-2.637493133544922,-1.5261344909667969,-2.1643598079681396,-1.8568984270095825,1.7416232824325562,0.49643367528915405,0.2842581570148468,-0.9356781244277954,-0.2360190451145172,0.9217184782028198,0.2803208529949188,0.48747023940086365,-0.9102716445922852,-0.31185775995254517,-4.507020473480225,-3.9376773834228516,-4.364703178405762,-5.158145904541016,-4.758050441741943,-1.0102434158325195,-2.023329973220825,-7.46439790725708,-4.226400852203369,-6.015124797821045
0.23023023023023023,0.23023023023023023,0.23023023023023023,0.23023023023023023,0.23023023023023023,1.4037996530532837,1.4404540061950684,2.6093311309814453,2.0653650760650635,2.353163480758667,-2.662135124206543,-2.634716749191284,-1.5206414461135864,-2.1736114025115967,-1.8601155281066895,1.6965023279190063,0.4570331871509552,0.24079228937625885,-0.9874579906463623,-0.28388091921806335,0.9110190272331238,0.259924054145813,0.4126357436180115,-0.9520922303199768,-0.37200382351875305,-4.5074849128723145,-3.9347944259643555,-4.32150936126709,-5.188414573669434,-4.806206226348877,-1.120561122894287,-2.0516326427459717,-7.487655162811279,-4.129087448120117,-6.0019025802612305
0.24024024024024024,0.24024024024024024,0.24024024024024024,0.24024024024024024,0.24024024024024024,1.4202710390090942,1.4442106485366821,2.6125667095184326,2.0552971363067627,2.350048303604126,-2.6535682678222656,-2.6321444511413574,-1.5157954692840576,-2.183241367340088,-1.8640531301498413,1.6513917446136475,0.41765832901000977,0.19771596789360046,-1.0395597219467163,-0.33225858211517334,0.8993433117866516,0.23925398290157318,0.3375796377658844,-0.9929219484329224,-0.4320046007633209,-4.505928039550781,-3.932682991027832,-4.286768436431885,-5.222262859344482,-4.86091947555542,-1.2119213342666626,-2.0780210494995117,-7.508614540100098,-4.028472423553467,-5.986105918884277
0.2502502502502503,0.2502502502502503,0.2502502502502503,0.2502502502502503,0.2502502502502503,1.4362143278121948,1.4476056098937988,2.6152734756469727,2.0446934700012207,2.3464157581329346,-2.645089864730835,-2.6297781467437744,-1.5116134881973267,-2.193251371383667,-1.8687204122543335,1.6062947511672974,0.3783000409603119,0.15494608879089355,-1.0920178890228271,-0.3812186121940613,0.8867623209953308,0.21832920610904694,0.2623261511325836,-1.0327293872833252,-0.49183231592178345,-4.504617214202881,-3.9314076900482178,-4.259829044342041,-5.259745121002197,-4.922659397125244,-1.3015896081924438,-2.102592945098877,-7.526155948638916,-3.924811363220215,-5.967279434204102
0.2602602602602603,0.2602602602602603,0.2602602602602603,0.2602602602602603,0.2602602602602603,1.451638102531433,1.4506393671035767,2.6174612045288086,2.03354549407959,2.342282295227051,-2.636711835861206,-2.6276204586029053,-1.5081356763839722,-2.2036361694335938,-1.8740711212158203,1.5612107515335083,0.3389503061771393,0.11240647733211517,-1.1448687314987183,-0.4306738078594208,0.8732919692993164,0.19716760516166687,0.18692445755004883,-1.0714854001998901,-0.5514256358146667,-4.503606796264648,-3.9309842586517334,-4.241645336151123,-5.300781726837158,-4.959752559661865,-1.3895760774612427,-2.1253488063812256,-7.539198875427246,-3.818080425262451,-5.939062595367432
0.2702702702702703,0.2702702702702703,0.2702702702702703,0.2702702702702703,0.2702702702702703,1.4665496349334717,1.4533114433288574,2.6191298961639404,2.0218429565429688,2.337657928466797,-2.6284453868865967,-2.6256728172302246,-1.5053883790969849,-2.214388132095337,-1.8800551891326904,1.5161337852478027,0.2996006906032562,0.07000012695789337,-1.1981486082077026,-0.48053091764450073,0.8589491248130798,0.17578698694705963,0.11140057444572449,-1.1091556549072266,-0.6107150912284851,-4.502950668334961,-3.931426525115967,-4.232840061187744,-5.3452839851379395,-5.002840042114258,-1.4758528470993042,-2.146286964416504,-7.550631999969482,-3.7082526683807373,-5.906673431396484
0.2802802802802803,0.2802802802802803,0.2802802802802803,0.2802802802802803,0.2802802802802803,1.4809558391571045,1.4556224346160889,2.620281457901001,2.0095770359039307,2.3325371742248535,-2.6203012466430664,-2.62393856048584,-1.5033910274505615,-2.225503921508789,-1.8866732120513916,1.4710619449615479,0.26024219393730164,0.027636902406811714,-1.2518903017044067,-0.5308466553688049,0.8437514305114746,0.15420566499233246,0.035769324749708176,-1.1457114219665527,-0.6696616411209106,-4.502707481384277,-3.9327478408813477,-4.2330780029296875,-5.3931684494018555,-5.051615238189697,-1.5604097843170166,-2.1654069423675537,-7.560658931732178,-3.5952963829040527,-5.8702616691589355
0.2902902902902903,0.2902902902902903,0.2902902902902903,0.2902902902902903,0.2902902902902903,1.4948639869689941,1.4575719833374023,2.620912790298462,1.9967386722564697,2.3269121646881104,-2.6122899055480957,-2.622417688369751,-1.5021651983261108,-2.236975908279419,-1.893926739692688,1.4259904623031616,0.22086578607559204,-0.01477175671607256,-1.3061275482177734,-0.5816800594329834,0.8277161717414856,0.13244248926639557,-0.03995300084352493,-1.1811209917068481,-0.7282216548919678,-4.502930164337158,-3.934957265853882,-4.2417144775390625,-5.444338798522949,-5.106040000915527,-1.643235206604004,-2.1827080249786377,-7.568764686584473,-3.4791791439056396,-5.829769611358643
0.3003003003003003,0.3003003003003003,0.3003003003003003,0.3003003003003003,0.3003003003003003,1.5082813501358032,1.4591598510742188,2.6210272312164307,1.9833167791366577,2.320767402648926,-2.6044228076934814,-2.6211130619049072,-1.5017294883728027,-2.2487990856170654,-1.9018357992172241,1.3809137344360352,0.18146324157714844,-0.05731070041656494,-1.3608942031860352,-0.6329753994941711,0.810860812664032,0.11051510274410248,-0.11574892699718475,-1.2153522968292236,-0.7862478494644165,-4.503675937652588,-3.9380674362182617,-4.259353160858154,-5.498706340789795,-5.136785507202148,-1.7243198156356812,-2.1981873512268066,-7.575351238250732,-3.359855890274048,-5.756699085235596
0.3103103103103103,0.3103103103103103,0.3103103103103103,0.3103103103103103,0.3103103103103103,1.5212147235870361,1.4603852033615112,2.620624542236328,1.9693020582199097,2.3140695095062256,-2.5967092514038086,-2.6200265884399414,-1.5021098852157593,-2.2609663009643555,-1.9104377031326294,1.3358268737792969,0.14202477037906647,-0.10009322315454483,-1.4162200689315796,-0.6845248937606812,0.7932019829750061,0.0884421095252037,-0.19157390296459198,-1.2483729124069214,-0.843446671962738,-4.504997253417969,-3.942082643508911,-4.290592670440674,-5.556199073791504,-5.164062023162842,-1.8036519289016724,-2.2118451595306396,-7.573859214782715,-3.237277030944824,-5.671288967132568
0.3203203203203203,0.3203203203203203,0.3203203203203203,0.3203203203203203,0.3203203203203203,1.5336694717407227,1.461249589920044,2.619708299636841,1.9546964168548584,2.3068134784698486,-2.589160203933716,-2.619154930114746,-1.5033382177352905,-2.273470401763916,-1.9197096824645996,1.2907240390777588,0.1025439202785492,-0.14323872327804565,-1.4721388816833496,-0.7363618612289429,0.7747587561607361,0.06624283641576767,-0.26736822724342346,-1.2801189422607422,-0.899761974811554,-4.5069499015808105,-3.946260452270508,-4.332069396972656,-5.617210388183594,-5.191511631011963,-1.8812203407287598,-2.2230401039123535,-7.569830417633057,-3.1046504974365234,-5.577906608581543
0.3303303303303303,0.3303303303303303,0.3303303303303303,0.3303303303303303,0.3303303303303303,1.5456526279449463,1.461755394935608,2.6182730197906494,1.9395049810409546,2.2990236282348633,-2.5817859172821045,-2.618483543395996,-1.5054326057434082,-2.2863056659698486,-1.9294986724853516,1.2455979585647583,0.06302043795585632,-0.18685533106327057,-1.5286834239959717,-0.7884626388549805,0.7555466294288635,0.043944891542196274,-0.34310904145240784,-1.3105175495147705,-0.9550925493240356,-4.509585380554199,-3.950862407684326,-4.38434362411499,-5.681106090545654,-5.219406604766846,-1.9570142030715942,-2.2319812774658203,-7.563328742980957,-2.9687235355377197,-5.476823329925537
0.34034034034034033,0.34034034034034033,0.34034034034034033,0.34034034034034033,0.34034034034034033,1.5571701526641846,1.461903691291809,2.6163158416748047,1.9237174987792969,2.290693521499634,-2.574594497680664,-2.6180107593536377,-1.5084153413772583,-2.2994651794433594,-1.9397789239883423,1.200441598892212,0.023446718230843544,-0.23104391992092133,-1.5858808755874634,-0.8408700823783875,0.735585629940033,0.021566199138760567,-0.41877517104148865,-1.339540958404541,-1.0093940496444702,-4.512959003448486,-3.956331729888916,-4.446217060089111,-5.7476301193237305,-5.25282621383667,-2.031015396118164,-2.2390353679656982,-7.554713726043701,-2.829845666885376,-5.372317314147949
0.35035035035035034,0.35035035035035034,0.35035035035035034,0.35035035035035034,0.35035035035035034,1.5682275295257568,1.4616930484771729,2.613837242126465,1.9073163270950317,2.281820297241211,-2.567596912384033,-2.6177361011505127,-1.5123435258865356,-2.31294322013855,-1.9505443572998047,1.1552481651306152,-0.01618611253798008,-0.27589818835258484,-1.6437525749206543,-0.8936399817466736,0.7148932218551636,-0.0008736274321563542,-0.4943418800830841,-1.3671727180480957,-1.0626245737075806,-4.517122745513916,-3.96267032623291,-4.51754903793335,-5.815429210662842,-5.291738986968994,-2.103209972381592,-2.2442030906677246,-7.543539047241211,-2.692955493927002,-5.262818336486816
0.36036036036036034,0.36036036036036034,0.36036036036036034,0.36036036036036034,0.36036036036036034,1.5788301229476929,1.4611235857009888,2.610834836959839,1.8902698755264282,2.272394895553589,-2.5608017444610596,-2.6176605224609375,-1.5172456502914429,-2.326709270477295,-1.9617912769317627,1.1100085973739624,-0.055886756628751755,-0.3215172588825226,-1.7023097276687622,-0.9468259811401367,0.693486750125885,-0.023355210199952126,-0.5697853565216064,-1.3934524059295654,-1.114741563796997,-4.522130012512207,-3.9698832035064697,-4.599308490753174,-5.88487434387207,-5.3360395431518555,-2.1735846996307373,-2.247479200363159,-7.529968738555908,-2.55735445022583,-5.149680137634277
0.37037037037037035,0.37037037037037035,0.37037037037037035,0.37037037037037035,0.37037037037037035,1.5889532566070557,1.4601950645446777,2.6073107719421387,1.8725662231445312,2.2624123096466064,-2.5542030334472656,-2.617783308029175,-1.5231106281280518,-2.3407490253448486,-1.973511815071106,1.0647631883621216,-0.09566408395767212,-0.36793452501296997,-1.7615667581558228,-1.0004832744598389,0.6714603304862976,-0.045860204845666885,-0.6450589299201965,-1.4183588027954102,-1.1657047271728516,-4.517643451690674,-3.9779560565948486,-4.666187763214111,-5.948266506195068,-5.385668754577637,-2.226226568222046,-2.248866558074951,-7.506450653076172,-2.4178106784820557,-5.032364368438721
0.38038038038038036,0.38038038038038036,0.38038038038038036,0.38038038038038036,0.38038038038038036,1.5985639095306396,1.4589035511016846,2.603290557861328,1.8542855978012085,2.251863479614258,-2.547791004180908,-2.6181106567382812,-1.529839038848877,-2.355008363723755,-1.9856985807418823,1.0195648670196533,-0.13551953434944153,-0.41492363810539246,-1.8211398124694824,-1.0546621084213257,0.6489255428314209,-0.06836250424385071,-0.7200360894203186,-1.4418165683746338,-1.2154748439788818,-4.513391494750977,-3.9843719005584717,-4.724039077758789,-5.954716682434082,-5.440509796142578,-2.2759642601013184,-2.2454819679260254,-7.473783493041992,-2.268812656402588,-4.9115800857543945
0.39039039039039036,0.39039039039039036,0.39039039039039036,0.39039039039039036,0.39039039039039036,1.6076675653457642,1.4572421312332153,2.598768472671509,1.8354755640029907,2.240736246109009,-2.5415713787078857,-2.618666648864746,-1.5374250411987305,-2.3694400787353516,-1.9983465671539307,0.974404513835907,-0.17542870342731476,-0.4625360369682312,-1.8807727098464966,-1.1094162464141846,0.625903844833374,-0.09080357104539871,-0.7946655750274658,-1.4637690782546997,-1.264020323753357,-4.509975433349609,-3.989861488342285,-4.7906341552734375,-5.960414409637451,-5.5004754066467285,-2.3236632347106934,-2.238166093826294,-7.436761379241943,-2.1169660091400146,-4.7872819900512695
0.40040040040040037,0.40040040040040037,0.40040040040040037,0.40040040040040037,0.40040040040040037,1.616266131401062,1.4552087783813477,2.593736410140991,1.8161274194717407,2.2290196418762207,-2.5355491638183594,-2.619455099105835,-1.5458754301071167,-2.384033679962158,-2.0114505290985107,0.9292743802070618,-0.21539731323719025,-0.5108598470687866,-1.940466284751892,-1.164795994758606,0.6024174690246582,-0.11316251009702682,-0.8689016699790955,-1.4841920137405396,-1.3113019466400146,-4.5071892738342285,-3.9962174892425537,-4.866138935089111,-5.966684341430664,-5.565471172332764,-2.367593765258789,-2.2289934158325195,-7.395294666290283,-1.9632444381713867,-4.659417629241943
0.41041041041041043,0.41041041041041043,0.41041041041041043,0.41041041041041043,0.41041041041041043,1.624400019645691,1.4528026580810547,2.5881829261779785,1.7962288856506348,2.216700553894043,-2.5297176837921143,-2.6204733848571777,-1.5551968812942505,-2.3987863063812256,-2.0250041484832764,0.8842494487762451,-0.25543418526649475,-0.5599814653396606,-2.0002248287200928,-1.2208508253097534,0.5784424543380737,-0.1354207992553711,-0.9427012205123901,-1.5030659437179565,-1.3572880029678345,-4.487809658050537,-4.003469467163086,-4.950174808502197,-5.973391532897949,-5.635403156280518,-2.4237656593322754,-2.2179858684539795,-7.34912109375,-1.8076449632644653,-4.527933597564697
0.42042042042042044,0.42042042042042044,0.42042042042042044,0.42042042042042044,0.42042042042042044,1.6321288347244263,1.4500232934951782,2.5820798873901367,1.7757673263549805,2.2037668228149414,-2.5241219997406006,-2.6217219829559326,-1.5653995275497437,-2.4136953353881836,-2.039001941680908,0.8394274711608887,-0.295547753572464,-0.6098855137825012,-2.060051202774048,-1.2776304483413696,0.553902268409729,-0.15755975246429443,-1.0159015655517578,-1.5203733444213867,-1.401937484741211,-4.468055248260498,-4.011617660522461,-5.011301517486572,-5.9803948402404785,-5.710179328918457,-2.4790890216827393,-2.205146074295044,-7.264620780944824,-1.6501601934432983,-4.392763137817383
0.43043043043043044,0.43043043043043044,0.43043043043043044,0.43043043043043044,0.43043043043043044,1.6394556760787964,1.4468698501586914,2.5753719806671143,1.7547314167022705,2.1902053356170654,-2.5187649726867676,-2.6231985092163086,-1.5765169858932495,-2.428758144378662,-2.0534379482269287,0.7947970628738403,-0.33574792742729187,-0.6603063941001892,-2.1199498176574707,-1.3351818323135376,0.5288204550743103,-0.17955975234508514,-1.0880931615829468,-1.5360949039459229,-1.4452159404754639,-4.449582099914551,-4.020723342895508,-5.0645432472229,-5.987557411193848,-5.789698600769043,-2.531949758529663,-2.190274477005005,-7.159065246582031,-1.490783452987671,-4.2538275718688965
0.44044044044044045,0.44044044044044045,0.44044044044044045,0.44044044044044045,0.44044044044044045,1.6463803052902222,1.443341612815857,2.5680360794067383,1.733107566833496,2.1760032176971436,-2.513648748397827,-2.6249029636383057,-1.5885628461837769,-2.443972110748291,-2.0683040618896484,0.7503448128700256,-0.37604400515556335,-0.7113054394721985,-2.179919719696045,-1.393552303314209,0.5032221078872681,-0.20140141248703003,-1.1592127084732056,-1.5502110719680786,-1.4870843887329102,-4.43242883682251,-4.030794143676758,-5.126708030700684,-5.994731903076172,-5.87382173538208,-2.5823616981506348,-2.173311233520508,-7.050469398498535,-1.3294998407363892,-4.111245632171631
0.45045045045045046,0.45045045045045046,0.45045045045045046,0.45045045045045046,0.45045045045045046,1.6529041528701782,1.4394398927688599,2.5600571632385254,1.7108839750289917,2.1611437797546387,-2.508777379989624,-2.6268303394317627,-1.601542592048645,-2.459333658218384,-2.0835840702056885,0.7060573101043701,-0.4164290130138397,-0.7629699110984802,-2.2399613857269287,-1.4527876377105713,0.47713106870651245,-0.22305767238140106,-1.229230523109436,-1.5627045631408691,-1.5275086164474487,-4.416630744934082,-4.033161163330078,-5.197691440582275,-6.001776695251465,-5.9624433517456055,-2.630338668823242,-2.151405096054077,-6.938762187957764,-1.1662979125976562,-3.9649431705474854
0.46046046046046046,0.46046046046046046,0.46046046046046046,0.46046046046046046,0.46046046046046046,1.65902841091156,1.4351720809936523,2.551419496536255,1.6880468130111694,2.145660877227783,-2.504152774810791,-2.6289680004119873,-1.6154590845108032,-2.4748430252075195,-2.0992207527160645,0.6619214415550232,-0.45674192905426025,-0.8153865933418274,-2.3000717163085938,-1.5129568576812744,0.45057183504104614,-0.2444440722465515,-1.2981104850769043,-1.5735536813735962,-1.5664137601852417,-4.402230739593506,-4.021740436553955,-5.274218559265137,-6.008545875549316,-6.061650276184082,-2.6758906841278076,-2.1214377880096436,-6.82116174697876,-1.0011574029922485,-3.804600477218628
0.47047047047047047,0.47047047047047047,0.47047047047047047,0.47047047047047047,0.47047047047047047,1.6647533178329468,1.4305390119552612,2.5421552658081055,1.664582371711731,2.1296546459198,-2.4997780323028564,-2.6313116550445557,-1.630094289779663,-2.490494728088379,-2.115114450454712,0.6179218888282776,-0.49694499373435974,-0.8685194849967957,-2.360247850418091,-1.5741554498672485,0.4235692024230957,-0.26552149653434753,-1.3657186031341553,-1.5827401876449585,-1.603652834892273,-4.389260292053223,-4.011228561401367,-5.343304634094238,-6.014888763427734,-6.1668291091918945,-2.7190334796905518,-2.089705467224121,-6.686622142791748,-0.8340592980384827,-3.6353163719177246
0.4804804804804805,0.4804804804804805,0.4804804804804805,0.4804804804804805,0.4804804804804805,1.6700793504714966,1.4255379438400269,2.5322775840759277,1.640487551689148,2.113062858581543,-2.4956562519073486,-2.6338589191436768,-1.6453253030776978,-2.506295919418335,-2.131284475326538,0.5740453004837036,-0.5370477437973022,-0.9223835468292236,-2.4204633235931396,-1.6363985538482666,0.3961462676525116,-0.28627291321754456,-1.4319610595703125,-1.5902363061904907,-1.6392381191253662,-4.37774658203125,-4.001557350158691,-5.4203619956970215,-6.013988971710205,-6.269134044647217,-2.759779453277588,-2.0561416149139404,-6.547698497772217,-0.6623165607452393,-3.4769272804260254
0.4904904904904905,0.4904904904904905,0.4904904904904905,0.4904904904904905,0.4904904904904905,1.675007939338684,1.420169472694397,2.521780014038086,1.6157907247543335,2.0957703590393066,-2.4917900562286377,-2.6366066932678223,-1.6611446142196655,-2.5222742557525635,-2.147783041000366,0.5302767157554626,-0.5770571231842041,-0.9770596027374268,-2.480635166168213,-1.6996715068817139,0.36832746863365173,-0.30667826533317566,-1.4967751502990723,-1.5959901809692383,-1.6732499599456787,-4.367720603942871,-3.9926812648773193,-5.505526542663574,-6.008420467376709,-6.373666286468506,-2.798139810562134,-2.0206902027130127,-6.40165376663208,-0.486992746591568,-3.3181021213531494
0.5005005005005005,0.5005005005005005,0.5005005005005005,0.5005005005005005,0.5005005005005005,1.6795376539230347,1.4144326448440552,2.510657787322998,1.5904827117919922,2.077756881713867,-2.4881808757781982,-2.639554500579834,-1.67754065990448,-2.5384299755096436,-2.1646060943603516,0.48660051822662354,-0.6169820427894592,-1.032627820968628,-2.540745496749878,-1.7640058994293213,0.34013620018959045,-0.32672029733657837,-1.5601037740707397,-1.5999789237976074,-1.7056529521942139,-4.3592119216918945,-3.984597682952881,-5.598541736602783,-6.001829147338867,-6.476315498352051,-2.8341257572174072,-1.983417272567749,-6.2509002685546875,-0.30957841873168945,-3.1556241512298584
0.5105105105105106,0.5105105105105106,0.5105105105105106,0.5105105105105106,0.5105105105105106,1.6836695671081543,1.4083255529403687,2.498896598815918,1.5645493268966675,2.0590767860412598,-2.484832525253296,-2.6426963806152344,-1.6945074796676636,-2.554760456085205,-2.1817140579223633,0.44300228357315063,-0.6568294763565063,-1.089165210723877,-2.6007847785949707,-1.8290082216262817,0.31159740686416626,-0.3463801443576813,-1.6219021081924438,-1.6021801233291626,-1.7363898754119873,-4.35224723815918,-3.9773173332214355,-5.699258804321289,-5.9940505027771,-6.507704734802246,-2.8677477836608887,-1.9444739818572998,-6.096009254455566,-0.13003496825695038,-2.982706069946289
0.5205205205205206,0.5205205205205206,0.5205205205205206,0.5205205205205206,0.5205205205205206,1.6874030828475952,1.4018462896347046,2.486478805541992,1.5379760265350342,2.0398271083831787,-2.481748580932617,-2.6460306644439697,-1.7120394706726074,-2.5712649822235107,-2.199028491973877,0.39946603775024414,-0.6966081857681274,-1.1467493772506714,-2.660738945007324,-1.894276738166809,0.2827345132827759,-0.3656417727470398,-1.6821280717849731,-1.6025750637054443,-1.7653485536575317,-4.346677303314209,-3.970813035964966,-5.807585716247559,-5.9849138259887695,-6.533468723297119,-2.8986635208129883,-1.903874397277832,-5.936875343322754,0.05167516693472862,-2.802905797958374
0.5305305305305306,0.5305305305305306,0.5305305305305306,0.5305305305305306,0.5305305305305306,1.6907373666763306,1.3949923515319824,2.4733903408050537,1.5107496976852417,2.0200016498565674,-2.4789369106292725,-2.649554491043091,-1.7301280498504639,-2.587939977645874,-2.2165422439575195,0.3559785485267639,-0.7363256812095642,-1.2054566144943237,-2.720594644546509,-1.9598097801208496,0.2535759508609772,-0.3844887912273407,-1.7407392263412476,-1.601138710975647,-1.7924960851669312,-4.342562675476074,-3.9650583267211914,-5.924903392791748,-5.974252700805664,-6.560510635375977,-2.926934003829956,-1.8616353273391724,-5.771987438201904,0.2355882227420807,-2.6210217475891113
0.5405405405405406,0.5405405405405406,0.5405405405405406,0.5405405405405406,0.5405405405405406,1.6936721801757812,1.3877613544464111,2.4597411155700684,1.4828487634658813,1.9995839595794678,-2.4764039516448975,-2.6532647609710693,-1.748625636100769,-2.604684829711914,-2.234248161315918,0.3125245273113251,-0.7759894728660583,-1.265425443649292,-2.7803030014038086,-2.0256147384643555,0.2241465300321579,-0.40290576219558716,-1.797629952430725,-1.5976766347885132,-1.817808985710144,-4.340097904205322,-3.9600305557250977,-6.058344841003418,-5.952825546264648,-6.587414741516113,-2.9529101848602295,-1.8177672624588013,-5.5943732261657715,0.47038733959198,-2.4360649585723877
0.5505505505505506,0.5505505505505506,0.5505505505505506,0.5505505505505506,0.5505505505505506,1.6962071657180786,1.3801512718200684,2.445587396621704,1.4542416334152222,1.9785609245300293,-2.4741501808166504,-2.657158613204956,-1.767443060874939,-2.6212191581726074,-2.2521309852600098,0.2690862715244293,-0.8156059384346008,-1.326765537261963,-2.8397552967071533,-2.091686964035034,0.1944677233695984,-0.42087432742118835,-1.8527214527130127,-1.5916835069656372,-1.8412564992904663,-4.33930778503418,-3.9556944370269775,-6.199016571044922,-5.925778865814209,-6.61433744430542,-2.9766011238098145,-1.7722909450531006,-5.412219047546387,0.7275686860084534,-2.2482855319976807
0.5605605605605606,0.5605605605605606,0.5605605605605606,0.5605605605605606,0.5605605605605606,1.6983423233032227,1.3721599578857422,2.430908203125,1.424911379814148,1.9569154977798462,-2.4721803665161133,-2.661231756210327,-1.7865773439407349,-2.637521505355835,-2.270186185836792,0.22564782202243805,-0.8551827073097229,-1.3895498514175415,-2.8989267349243164,-2.1580331325531006,0.16456399857997894,-0.43838027119636536,-1.9059653282165527,-1.5831005573272705,-1.8628121614456177,-4.340208530426025,-3.952012777328491,-6.3468122482299805,-5.8965349197387695,-6.6419525146484375,-2.9980154037475586,-1.7252216339111328,-5.2253899574279785,0.9878614544868469,-2.0583057403564453
0.5705705705705706,0.5705705705705706,0.5705705705705706,0.5705705705705706,0.5705705705705706,1.7000768184661865,1.3637844324111938,2.4156811237335205,1.394879698753357,1.9346299171447754,-2.470496892929077,-2.6654834747314453,-1.8060219287872314,-2.6535563468933105,-2.288414239883423,0.18219180405139923,-0.8947253823280334,-1.4538495540618896,-2.9577274322509766,-2.2246580123901367,0.13445614278316498,-0.45540717244148254,-1.9573146104812622,-1.5719071626663208,-1.8824551105499268,-4.342818737030029,-3.94895339012146,-6.501623153686523,-5.8452863693237305,-6.670083999633789,-3.0171585083007812,-1.6765753030776978,-5.033726692199707,1.2478995323181152,-1.8660821914672852
0.5805805805805806,0.5805805805805806,0.5805805805805806,0.5805805805805806,0.5805805805805806,1.7014102935791016,1.3550220727920532,2.399858236312866,1.3642414808273315,1.9116864204406738,-2.469101905822754,-2.669908285140991,-1.825788140296936,-2.6692087650299072,-2.3068137168884277,0.13870133459568024,-0.9342405796051025,-1.5197198390960693,-3.0159194469451904,-2.2915661334991455,0.10416896641254425,-0.47193944454193115,-2.006748914718628,-1.5581198930740356,-1.9001624584197998,-4.347153663635254,-3.9464800357818604,-6.658537864685059,-5.781335830688477,-6.698550701141357,-3.034034013748169,-1.626367211341858,-4.8460211753845215,1.507134199142456,-1.6715617179870605
0.5905905905905906,0.5905905905905906,0.5905905905905906,0.5905905905905906,0.5905905905905906,1.70234215259552,1.3458720445632935,2.3832976818084717,1.333013653755188,1.888066291809082,-2.4679982662200928,-2.674504041671753,-1.8459604978561401,-2.684441089630127,-2.3253848552703857,0.09515831619501114,-0.9737340807914734,-1.5871691703796387,-3.0734775066375732,-2.358760118484497,0.07372424751520157,-0.4879610538482666,-2.0543079376220703,-1.541949987411499,-1.9159109592437744,-4.353225231170654,-3.9445619583129883,-6.81931209564209,-5.719583988189697,-6.727169036865234,-3.0486464500427246,-1.5746105909347534,-4.6559929847717285,1.711604118347168,-1.474694013595581
0.6006006006006006,0.6006006006006006,0.6006006006006006,0.6006006006006006,0.6006006006006006,1.7028714418411255,1.3363304138183594,2.3659632205963135,1.3012441396713257,1.8637502193450928,-2.467190742492676,-2.6792664527893066,-1.866549015045166,-2.699225902557373,-2.344128131866455,0.051547035574913025,-1.0132102966308594,-1.6562587022781372,-3.130415439605713,-2.4262399673461914,0.04314558580517769,-0.5034559965133667,-2.0999457836151123,-1.523872971534729,-1.929677963256836,-4.359826564788818,-3.943011999130249,-6.9862494468688965,-5.65648078918457,-6.755755424499512,-3.059602737426758,-1.5206568241119385,-4.461912631988525,1.9002909660339355,-1.2754160165786743
0.6106106106106106,0.6106106106106106,0.6106106106106106,0.6106106106106106,0.6106106106106106,1.7029869556427002,1.3264002799987793,2.3478472232818604,1.2689217329025269,1.8387188911437988,-2.466712236404419,-2.6841914653778076,-1.8875423669815063,-2.713552236557007,-2.363041877746582,0.007890605367720127,-1.0526713132858276,-1.7269163131713867,-3.186707019805908,-2.4940061569213867,0.01250265259295702,-0.5183924436569214,-2.143613338470459,-1.5039118528366089,-1.9414360523223877,-4.363284587860107,-3.9415318965911865,-7.108382225036621,-5.589122295379639,-6.784120559692383,-3.062678813934326,-1.463382601737976,-4.261831760406494,2.086869239807129,-1.0736621618270874
0.6206206206206206,0.6206206206206206,0.6206206206206206,0.6206206206206206,0.6206206206206206,1.7026828527450562,1.3160803318023682,2.3290233612060547,1.2360490560531616,1.8129534721374512,-2.466581106185913,-2.689274311065674,-1.9088859558105469,-2.7276110649108887,-2.3821256160736084,-0.03581031411886215,-1.0921193361282349,-1.7984645366668701,-3.2422118186950684,-2.562053680419922,-0.018160151317715645,-0.5327478647232056,-2.1852476596832275,-1.4820563793182373,-1.9511638879776,-4.368659496307373,-3.9404537677764893,-7.184030055999756,-5.500799655914307,-6.812072277069092,-3.063617706298828,-1.4046962261199951,-4.053616046905518,2.281545400619507,-0.8693605065345764
0.6306306306306306,0.6306306306306306,0.6306306306306306,0.6306306306306306,0.6306306306306306,1.7019588947296143,1.3053691387176514,2.3095712661743164,1.2026726007461548,1.7864490747451782,-2.4667980670928955,-2.694512128829956,-1.930499792098999,-2.741478681564331,-2.401392698287964,-0.07957423478364944,-1.1315585374832153,-1.8706685304641724,-3.296823501586914,-2.6303482055664062,-0.04882166162133217,-0.5465080738067627,-2.2247025966644287,-1.4582204818725586,-1.9588185548782349,-4.375931739807129,-3.9397311210632324,-7.243161201477051,-5.410404205322266,-6.830598831176758,-3.0624146461486816,-1.3446160554885864,-3.82918643951416,2.4809529781341553,-0.6589113473892212
0.6406406406406406,0.6406406406406406,0.6406406406406406,0.6406406406406406,0.6406406406406406,1.700812578201294,1.2942637205123901,2.2895092964172363,1.1687976121902466,1.7592347860336304,-2.46736478805542,-2.6999013423919678,-1.952350378036499,-2.755113363265991,-2.420877456665039,-0.12342020124197006,-1.1709920167922974,-1.943476676940918,-3.350515842437744,-2.6987898349761963,-0.07946129888296127,-0.5596616864204407,-2.2619006633758545,-1.4323920011520386,-1.9643415212631226,-4.385045528411865,-3.9393162727355957,-7.304686546325684,-5.317040920257568,-6.844247817993164,-3.059039831161499,-1.283163070678711,-3.602614164352417,2.6797845363616943,-0.4441271424293518
0.6506506506506506,0.6506506506506506,0.6506506506506506,0.6506506506506506,0.6506506506506506,1.6992448568344116,1.2827619314193726,2.2688112258911133,1.1344116926193237,1.7312949895858765,-2.4682815074920654,-2.7054381370544434,-1.974440336227417,-2.768496036529541,-2.4405813217163086,-0.1673668473958969,-1.210422396659851,-2.0169124603271484,-3.403256893157959,-2.767362117767334,-0.11005497723817825,-0.5721927285194397,-2.2968177795410156,-1.404575228691101,-1.967700719833374,-4.395752429962158,-3.939157485961914,-7.368377685546875,-5.220578670501709,-6.856670379638672,-3.053246021270752,-1.2203550338745117,-3.3738210201263428,2.877938747406006,-0.22645562887191772
0.6606606606606606,0.6606606606606606,0.6606606606606606,0.6606606606606606,0.6606606606606606,1.6972600221633911,1.2708622217178345,2.247448444366455,1.099503755569458,1.7026084661483765,-2.469521999359131,-2.711115837097168,-1.9967682361602783,-2.7816081047058105,-2.460507392883301,-0.21141767501831055,-1.2498499155044556,-2.0909945964813232,-3.4550178050994873,-2.8360519409179688,-0.14057037234306335,-0.5840879678726196,-2.329435348510742,-1.374779224395752,-1.9688656330108643,-4.406112194061279,-3.9386937618255615,-7.433929443359375,-5.1209001541137695,-6.867650508880615,-3.0433852672576904,-1.1560600996017456,-3.143146276473999,3.0752902030944824,-0.005795591045171022
0.6706706706706707,0.6706706706706707,0.6706706706706707,0.6706706706706707,0.6706706706706707,1.6948610544204712,1.2585622072219849,2.225390672683716,1.0640625953674316,1.6731563806533813,-2.4710679054260254,-2.716928243637085,-2.019324779510498,-2.794430732727051,-2.480654239654541,-0.2555809020996094,-1.289273738861084,-2.1657426357269287,-3.5057644844055176,-2.904843807220459,-0.1709744781255722,-0.595332682132721,-2.3597333431243896,-1.3430122137069702,-1.9678075313568115,-4.418353080749512,-3.938365936279297,-7.501171112060547,-5.017849922180176,-6.8769612312316895,-3.030994415283203,-1.0904508829116821,-2.910140037536621,3.271759271621704,0.21796445548534393
0.6806806806806807,0.6806806806806807,0.6806806806806807,0.6806806806806807,0.6806806806806807,1.6920479536056519,1.2458593845367432,2.202611207962036,1.0281609296798706,1.6429171562194824,-2.472916841506958,-2.7228715419769287,-2.042106866836548,-2.806973695755005,-2.5010228157043457,-0.29987749457359314,-1.3286945819854736,-2.2411623001098633,-3.555312156677246,-2.973719358444214,-0.20123954117298126,-0.6059134006500244,-2.3876800537109375,-1.3094334602355957,-1.964491605758667,-4.432606220245361,-3.938124179840088,-7.567745208740234,-4.879963397979736,-6.884371757507324,-3.015737771987915,-1.0235487222671509,-2.672612190246582,3.435286283493042,0.4449436068534851
0.6906906906906907,0.6906906906906907,0.6906906906906907,0.6906906906906907,0.6906906906906907,1.688819408416748,1.2327520847320557,2.1790904998779297,0.9918965697288513,1.6118624210357666,-2.4750688076019287,-2.7289412021636963,-2.0650930404663086,-2.81925892829895,-2.5214943885803223,-0.344325453042984,-1.3681135177612305,-2.317246675491333,-3.603449821472168,-3.0426206588745117,-0.23134048283100128,-0.6158188581466675,-2.4132277965545654,-1.274248480796814,-1.958681344985962,-4.448639869689941,-3.9379122257232666,-7.634498596191406,-4.737738132476807,-6.878416538238525,-2.9981603622436523,-0.9553743004798889,-2.4314892292022705,3.5941920280456543,0.7355443835258484
0.7007007007007007,0.7007007007007007,0.7007007007007007,0.7007007007007007,0.7007007007007007,1.6851747035980225,1.219236969947815,2.154799699783325,0.9552664756774902,1.5799704790115356,-2.4775218963623047,-2.735133171081543,-2.0882837772369385,-2.831272840499878,-2.541688919067383,-0.3889433443546295,-1.4075291156768799,-2.3940043449401855,-3.6501517295837402,-3.1113624572753906,-0.26125356554985046,-0.6250348687171936,-2.436347484588623,-1.237489104270935,-1.949713110923767,-4.466497898101807,-3.937673330307007,-7.7021708488464355,-4.59312629699707,-6.846531391143799,-2.978205442428589,-0.8859491944313049,-2.187537908554077,3.7501516342163086,1.0560141801834106
0.7107107107107107,0.7107107107107107,0.7107107107107107,0.7107107107107107,0.7107107107107107,1.681115746498108,1.2053182125091553,2.1297106742858887,0.918268084526062,1.5473742485046387,-2.480268955230713,-2.741438150405884,-2.1116867065429688,-2.8429999351501465,-2.561455726623535,-0.4337282180786133,-1.4469337463378906,-2.471442937850952,-3.6953940391540527,-3.1796202659606934,-0.2909547984600067,-0.6335462331771851,-2.4570107460021973,-1.1991835832595825,-1.9375402927398682,-4.478853225708008,-3.9335930347442627,-7.770521640777588,-4.446078777313232,-6.791420936584473,-2.9557900428771973,-0.814033567905426,-1.9406228065490723,3.9030864238739014,1.3764333724975586
0.7207207207207207,0.7207207207207207,0.7207207207207207,0.7207207207207207,0.7207207207207207,1.676658034324646,1.1910145282745361,2.103794574737549,0.8808990120887756,1.5140858888626099,-2.483275890350342,-2.7478437423706055,-2.1353044509887695,-2.854424476623535,-2.5807673931121826,-0.47860005497932434,-1.486180305480957,-2.549567461013794,-3.7391512393951416,-3.2473130226135254,-0.3204178810119629,-0.6413452625274658,-2.4751884937286377,-1.1593613624572754,-1.922150731086731,-4.486992359161377,-3.9075894355773926,-7.839314937591553,-4.2965474128723145,-6.733354568481445,-2.930701971054077,-0.7449973225593567,-1.6905946731567383,4.052911758422852,1.6989017724990845
0.7307307307307307,0.7307307307307307,0.7307307307307307,0.7307307307307307,0.7307307307307307,1.6717971563339233,1.1763060092926025,2.0770211219787598,0.8431593775749207,1.4800854921340942,-2.486543655395508,-2.7543606758117676,-2.1591439247131348,-2.8655292987823486,-2.599640369415283,-0.5234701633453369,-1.5251595973968506,-2.628382444381714,-3.78139591217041,-3.314394950866699,-0.34954923391342163,-0.6484597325325012,-2.490844964981079,-1.118057131767273,-1.903546690940857,-4.477901935577393,-3.8805651664733887,-7.908304214477539,-4.142672061920166,-6.667934894561768,-2.888920545578003,-0.6764795780181885,-1.4372962713241577,4.199021339416504,2.016162872314453
0.7407407407407407,0.7407407407407407,0.7407407407407407,0.7407407407407407,0.7407407407407407,1.6665260791778564,1.161189079284668,2.049361228942871,0.8050690293312073,1.44540536403656,-2.4900777339935303,-2.760986089706421,-2.183208465576172,-2.876276731491089,-2.6181294918060303,-0.5682510137557983,-1.5638664960861206,-2.707887887954712,-3.8220713138580322,-3.380826234817505,-0.3782447278499603,-0.6548845171928406,-2.5039501190185547,-1.0753120183944702,-1.882224440574646,-4.469827651977539,-3.85313081741333,-7.977241516113281,-3.9839718341827393,-6.605074882507324,-2.844423294067383,-0.6071141958236694,-1.1805565357208252,4.341000080108643,2.243544816970825
0.7507507507507507,0.7507507507507507,0.7507507507507507,0.7507507507507507,0.7507507507507507,1.6608412265777588,1.1456629037857056,2.0207836627960205,0.7666304707527161,1.4100892543792725,-2.493875741958618,-2.767714500427246,-2.207503080368042,-2.8866500854492188,-2.6362335681915283,-0.6129598617553711,-1.6022961139678955,-2.788081645965576,-3.861144542694092,-3.4465951919555664,-0.4064849615097046,-0.6606112718582153,-2.51446795463562,-1.0311641693115234,-1.8586146831512451,-4.463408470153809,-3.825244426727295,-8.045869827270508,-3.822742462158203,-6.5307183265686035,-2.797595262527466,-0.5369330644607544,-0.9201869964599609,4.4793701171875,2.4789111614227295
0.7607607607607607,0.7607607607607607,0.7607607607607607,0.7607607607607607,0.7607607607607607,1.6547415256500244,1.1297276020050049,1.9912669658660889,0.7278404235839844,1.3741956949234009,-2.497934103012085,-2.7745444774627686,-2.2320408821105957,-2.8966360092163086,-2.6541337966918945,-0.6576113700866699,-1.6404392719268799,-2.8689420223236084,-3.898591995239258,-3.5115325450897217,-0.4342429041862488,-0.6656290888786316,-2.522352933883667,-0.9856501817703247,-1.8325413465499878,-4.458588600158691,-3.794687032699585,-8.106363296508789,-3.6589574813842773,-6.443495273590088,-2.748274087905884,-0.46510079503059387,-0.6529680490493774,4.613862037658691,2.7306392192840576
0.7707707707707707,0.7707707707707707,0.7707707707707707,0.7707707707707707,0.7707707707707707,1.6482254266738892,1.1134014129638672,1.9608434438705444,0.6886986494064331,1.3377426862716675,-2.5022499561309814,-2.7814841270446777,-2.2568743228912354,-2.906219959259033,-2.671825408935547,-0.7022233605384827,-1.678255319595337,-2.9503419399261475,-3.934386730194092,-3.575580358505249,-0.46149739623069763,-0.6699170470237732,-2.5275163650512695,-0.9388124346733093,-1.8039495944976807,-4.455390453338623,-3.761258125305176,-8.157218933105469,-3.491769552230835,-6.353001117706299,-2.6968135833740234,-0.3912137746810913,-0.3781908452510834,4.743847846984863,2.9822099208831787
0.7807807807807807,0.7807807807807807,0.7807807807807807,0.7807807807807807,0.7807807807807807,1.6412901878356934,1.0967020988464355,1.9294956922531128,0.6492149829864502,1.3007144927978516,-2.506819009780884,-2.7885148525238037,-2.2820169925689697,-2.915374994277954,-2.6892893314361572,-0.7468109726905823,-1.7157387733459473,-3.0322415828704834,-3.9684672355651855,-3.6387054920196533,-0.48822396993637085,-0.6734557151794434,-2.5299081802368164,-0.8906967043876648,-1.7728394269943237,-4.453739643096924,-3.7280449867248535,-8.206594467163086,-3.317256450653076,-6.259013652801514,-2.642979621887207,-0.3158172070980072,-0.09899168461561203,4.869275093078613,3.233576774597168
0.7907907907907907,0.7907907907907907,0.7907907907907907,0.7907907907907907,0.7907907907907907,1.6339319944381714,1.0796345472335815,1.8971928358078003,0.609394371509552,1.2630949020385742,-2.5116372108459473,-2.7956247329711914,-2.3074769973754883,-2.9240822792053223,-2.7065036296844482,-0.7913904190063477,-1.7528867721557617,-3.114626407623291,-4.00078821182251,-3.7008705139160156,-0.5144006609916687,-0.6762376427650452,-2.5294830799102783,-0.8413451910018921,-1.73921537399292,-4.453635215759277,-3.694150447845459,-8.25418758392334,-3.140293836593628,-6.161291599273682,-2.587031841278076,-0.23975098133087158,0.18489070236682892,4.990712642669678,3.484724760055542
0.8008008008008007,0.8008008008008007,0.8008008008008007,0.8008008008008007,0.8008008008008007,1.6261476278305054,1.0621953010559082,1.8639018535614014,0.5692369937896729,1.2248677015304565,-2.516700029373169,-2.8028082847595215,-2.3332607746124268,-2.9323341846466064,-2.723444938659668,-0.8359760642051697,-1.7896901369094849,-3.197479009628296,-4.031325817108154,-3.7620365619659424,-0.5400081276893616,-0.6782473921775818,-2.5261905193328857,-0.7907992601394653,-1.7030775547027588,-4.455032825469971,-3.658524513244629,-8.299684524536133,-2.9608545303344727,-6.059520721435547,-2.528981924057007,-0.1576821208000183,0.4737273156642914,5.108088493347168,3.735703706741333
0.8108108108108109,0.8108108108108109,0.8108108108108109,0.8108108108108109,0.8108108108108109,1.617933988571167,1.044376254081726,1.8296719789505005,0.5287420749664307,1.1860014200210571,-2.5220048427581787,-2.8099634647369385,-2.359316110610962,-2.94012188911438,-2.7400591373443604,-0.8805830478668213,-1.8261109590530396,-3.28061842918396,-4.060054302215576,-3.8221590518951416,-0.5650232434272766,-0.679314136505127,-2.5199971199035645,-0.7390978336334229,-1.6644405126571655,-4.457890510559082,-3.618438720703125,-8.301130294799805,-2.7789106369018555,-5.952364444732666,-2.4688432216644287,-0.05525408312678337,0.7635082602500916,5.221302509307861,3.9841368198394775
0.8208208208208209,0.8208208208208209,0.8208208208208209,0.8208208208208209,0.8208208208208209,1.6092865467071533,1.0261727571487427,1.7946598529815674,0.4879095256328583,1.1465624570846558,-2.5275468826293945,-2.817042350769043,-2.3854198455810547,-2.9474377632141113,-2.75630784034729,-0.9252253770828247,-1.8621270656585693,-3.3635764122009277,-4.086950302124023,-3.8810036182403564,-0.5894263982772827,-0.6793513298034668,-2.5107223987579346,-0.6862848997116089,-1.6234986782073975,-4.462160587310791,-3.577486515045166,-8.266069412231445,-2.594418525695801,-5.800069332122803,-2.406625986099243,0.04796326160430908,1.115471601486206,5.330206394195557,4.19138240814209
0.8308308308308309,0.8308308308308309,0.8308308308308309,0.8308308308308309,0.8308308308308309,1.6002012491226196,1.0075820684432983,1.7588051557540894,0.4467388689517975,1.106690526008606,-2.5333235263824463,-2.8240394592285156,-2.4111721515655518,-2.9542744159698486,-2.7722041606903076,-0.9699176549911499,-1.8977279663085938,-3.44606614112854,-4.111984729766846,-3.938260316848755,-0.6131960153579712,-0.6783514618873596,-2.49755859375,-0.6324048042297363,-1.5805449485778809,-4.467795372009277,-3.5356225967407227,-8.21529769897461,-2.4073901176452637,-5.639758110046387,-2.3423378467559814,0.1519204080104828,1.5154290199279785,5.434807300567627,4.3906636238098145
0.8408408408408409,0.8408408408408409,0.8408408408408409,0.8408408408408409,0.8408408408408409,1.5906742811203003,0.9886020421981812,1.7220767736434937,0.4052307605743408,1.066380500793457,-2.5393295288085938,-2.830949068069458,-2.4365084171295166,-2.9606242179870605,-2.7877280712127686,-1.014672875404358,-1.9329047203063965,-3.528033494949341,-4.135136127471924,-3.993898391723633,-0.6363114714622498,-0.6763073205947876,-2.4803693294525146,-0.5774971842765808,-1.5356122255325317,-4.474743843078613,-3.492802143096924,-8.161535263061523,-2.2178049087524414,-5.476452827453613,-2.2759904861450195,0.25656551122665405,1.9198977947235107,5.5350141525268555,4.5864996910095215
0.8508508508508509,0.8508508508508509,0.8508508508508509,0.8508508508508509,0.8508508508508509,1.5807018280029297,0.9692308306694031,1.6844475269317627,0.36338552832603455,1.025627613067627,-2.545562267303467,-2.83776593208313,-2.4614100456237793,-2.966479539871216,-2.8028602600097656,-1.0595039129257202,-1.9676482677459717,-3.6094465255737305,-4.156376361846924,-4.047886848449707,-0.6587532758712769,-0.6732126474380493,-2.459108829498291,-0.5216101408004761,-1.488736629486084,-4.482954025268555,-3.4489822387695312,-8.104510307312012,-2.0256502628326416,-5.310074806213379,-2.2075953483581543,0.3618468642234802,2.329040288925171,5.630733489990234,4.778809547424316
0.8608608608608609,0.8608608608608609,0.8608608608608609,0.8608608608608609,0.8608608608608609,1.5702786445617676,0.9494652152061462,1.645937442779541,0.3212035596370697,0.9844275712966919,-2.552016019821167,-2.8444855213165283,-2.4858200550079346,-2.9718339443206787,-2.8175811767578125,-1.1044235229492188,-2.001948833465576,-3.69026255607605,-4.175679683685303,-4.100193500518799,-0.6804993748664856,-0.6690614223480225,-2.4336681365966797,-0.46478745341300964,-1.4399535655975342,-4.492368221282959,-3.404114246368408,-8.037785530090332,-1.8309123516082764,-5.140544414520264,-2.137160539627075,0.4677127003669739,2.751370668411255,5.721863269805908,4.967515468597412
0.8708708708708709,0.8708708708708709,0.8708708708708709,0.8708708708708709,0.8708708708708709,1.5594013929367065,0.9293118119239807,1.606684923171997,0.2787318527698517,0.9427753686904907,-2.558687925338745,-2.851100444793701,-2.509962320327759,-2.976672410964966,-2.8318710327148438,-1.1494429111480713,-2.035799026489258,-3.7703325748443604,-4.192923069000244,-4.150787353515625,-0.701531171798706,-0.6639063954353333,-2.404468059539795,-0.4071539640426636,-1.3893011808395386,-4.502944469451904,-3.359731674194336,-7.9598798751831055,-1.6027458906173706,-4.967380046844482,-2.064689874649048,0.5560113191604614,3.082974433898926,5.784418106079102,5.152384281158447
0.8808808808808809,0.8808808808808809,0.8808808808808809,0.8808808808808809,0.8808808808808809,1.5480669736862183,0.9087923169136047,1.566733479499817,0.23613499104976654,0.9006882905960083,-2.56557297706604,-2.857597827911377,-2.5339019298553467,-2.9809529781341553,-2.845686674118042,-1.1945736408233643,-2.069206476211548,-3.8496034145355225,-4.2077250480651855,-4.19960355758667,-0.7218236327171326,-0.6579481959342957,-2.371946334838867,-0.34902843832969666,-1.3368284702301025,-4.514418125152588,-3.315114974975586,-7.878359317779541,-1.3545526266098022,-4.785848617553711,-1.9885400533676147,0.6344724297523499,3.4151995182037354,5.82835054397583,5.331411361694336
0.8908908908908909,0.8908908908908909,0.8908908908908909,0.8908908908908909,0.8908908908908909,1.5362787246704102,0.8879081606864929,1.526058554649353,0.193428635597229,0.8581774234771729,-2.572664260864258,-2.863971710205078,-2.5576069355010986,-2.984665632247925,-2.858992338180542,-1.2398217916488647,-2.1021621227264404,-3.92803692817688,-4.220031261444092,-4.246586799621582,-0.741328239440918,-0.6512055993080139,-2.3360958099365234,-0.29048824310302734,-1.282583475112915,-4.526644706726074,-3.269382953643799,-7.792372226715088,-1.1037929058074951,-4.601062774658203,-1.9083808660507202,0.7126516103744507,3.7480173110961914,5.867386817932129,5.5062103271484375
0.9009009009009009,0.9009009009009009,0.9009009009009009,0.9009009009009009,0.9009009009009009,1.5240347385406494,0.8666642904281616,1.484635829925537,0.15061429142951965,0.8152377605438232,-2.57995867729187,-2.870213270187378,-2.5810415744781494,-2.987804651260376,-2.871771812438965,-1.2851977348327637,-2.1346445083618164,-4.005588531494141,-4.229815483093262,-4.291703224182129,-0.7600221633911133,-0.6436841487884521,-2.2969112396240234,-0.23158244788646698,-1.2266123294830322,-4.539788722991943,-3.2180800437927246,-7.701983451843262,-0.8505681157112122,-4.412963390350342,-1.8263704776763916,0.7898281812667847,4.0815043449401855,5.901492118835449,5.676054954528809
0.9109109109109109,0.9109109109109109,0.9109109109109109,0.9109109109109109,0.9109109109109109,1.511330485343933,0.8451032638549805,1.4424405097961426,0.10769227892160416,0.7718669772148132,-2.587451219558716,-2.876282215118408,-2.6041736602783203,-2.9903628826141357,-2.8840060234069824,-1.3307092189788818,-2.166567802429199,-4.082211971282959,-4.237051486968994,-4.3349199295043945,-0.7778859734535217,-0.635397732257843,-2.2543842792510986,-0.17236113548278809,-1.1689679622650146,-4.553776741027832,-3.160198211669922,-7.606940746307373,-0.5949413776397705,-4.221536636352539,-1.7425192594528198,0.865688681602478,4.4156999588012695,5.930355548858643,5.840885639190674
0.9209209209209209,0.9209209209209209,0.9209209209209209,0.9209209209209209,0.9209209209209209,1.4981623888015747,0.8232337832450867,1.3994463682174683,0.06467393040657043,0.7280656695365906,-2.595137119293213,-2.882166862487793,-2.6269736289978027,-2.9923219680786133,-2.8956658840179443,-1.3763645887374878,-2.197906017303467,-4.157858848571777,-4.241745471954346,-4.376175403594971,-0.7949007749557495,-0.6263549327850342,-2.2085070610046387,-0.11289588361978531,-1.1097030639648438,-4.568536758422852,-3.101085662841797,-7.506866931915283,-0.3511453866958618,-4.020089626312256,-1.6568372249603271,0.9409372210502625,4.750636100769043,5.9471354484558105,5.999541282653809
0.9309309309309309,0.9309309309309309,0.9309309309309309,0.9309309309309309,0.9309309309309309,1.484523892402649,0.801060676574707,1.3556276559829712,0.021602245047688484,0.6838396787643433,-2.603013515472412,-2.88789963722229,-2.649405002593994,-2.9935250282287598,-2.9067182540893555,-1.422171950340271,-2.2286243438720703,-4.232476234436035,-4.244144916534424,-4.415389537811279,-0.8110483288764954,-0.616541862487793,-2.159274101257324,-0.05333099514245987,-1.048875331878662,-4.583922386169434,-3.035659074783325,-7.401071548461914,-0.1282471865415573,-3.814462900161743,-1.5693025588989258,1.0211631059646606,5.086725234985352,5.953417778015137,6.153360366821289
0.9409409409409409,0.9409409409409409,0.9409409409409409,0.9409409409409409,0.9409409409409409,1.470413327217102,0.7786130309104919,1.3111416101455688,-0.02152259461581707,0.639186441898346,-2.6110684871673584,-2.8935184478759766,-2.6714425086975098,-2.993922472000122,-2.9171526432037354,-1.4681315422058105,-2.258674144744873,-4.305674076080322,-4.244312763214111,-4.452528953552246,-0.8263107538223267,-0.6059073209762573,-2.106987714767456,0.006270792335271835,-0.9865314364433289,-4.599222183227539,-2.9681968688964844,-7.222496032714844,0.09488495439291,-3.605584144592285,-1.4796637296676636,1.1037111282348633,5.358912467956543,5.954514980316162,6.3025078773498535
0.950950950950951,0.950950950950951,0.950950950950951,0.950950950950951,0.950950950950951,1.455826997756958,0.7558961510658264,1.2661635875701904,-0.06470344215631485,0.5941051840782166,-2.619295120239258,-2.8990108966827393,-2.693068742752075,-2.993501901626587,-2.9269590377807617,-1.5142476558685303,-2.288041591644287,-4.377053737640381,-4.242246150970459,-4.487560272216797,-0.8406644463539124,-0.5944491028785706,-2.0520036220550537,0.06585688143968582,-0.922717809677124,-4.615030288696289,-2.8994176387786865,-7.038919448852539,0.31805193424224854,-3.3933961391448975,-1.3882192373275757,1.1854891777038574,5.62628173828125,5.950292110443115,6.446897983551025
0.960960960960961,0.960960960960961,0.960960960960961,0.960960960960961,0.960960960960961,1.440758466720581,0.7329106330871582,1.2206863164901733,-0.10794336348772049,0.5485944747924805,-2.6276891231536865,-2.904372215270996,-2.7142562866210938,-2.9922549724578857,-2.936129331588745,-1.5605229139328003,-2.3167147636413574,-4.4465765953063965,-4.237945079803467,-4.520451545715332,-0.8540966510772705,-0.5821769833564758,-1.9943650960922241,0.12537603080272675,-0.8574841022491455,-4.630631446838379,-2.8292949199676514,-6.851375102996826,0.5412843823432922,-3.1778476238250732,-1.2963358163833618,1.266433835029602,5.889537334442139,5.940896511077881,6.586440086364746
0.970970970970971,0.970970970970971,0.970970970970971,0.970970970970971,0.970970970970971,1.4251800775527954,0.7096553444862366,1.1746982336044312,-0.151247039437294,0.5026538372039795,-2.636253833770752,-2.909597158432007,-2.7349767684936523,-2.9901740550994873,-2.9446544647216797,-1.6069034337997437,-2.3446781635284424,-4.5142011642456055,-4.231409072875977,-4.5511674880981445,-0.8666216135025024,-0.5690991878509521,-1.9341124296188354,0.18477419018745422,-0.7908772230148315,-4.63020133972168,-2.757805109024048,-6.6597089767456055,0.7645265460014343,-2.9588539600372314,-1.2058881521224976,1.3464826345443726,6.148604393005371,5.926286220550537,6.7209367752075195
0.980980980980981,0.980980980980981,0.980980980980981,0.980980980980981,0.980980980980981,1.4091156721115112,0.6861337423324585,1.128191351890564,-0.19462014734745026,0.45628196001052856,-2.6449759006500244,-2.914681911468506,-2.755201578140259,-2.9872498512268066,-2.9525249004364014,-1.6531423330307007,-2.3719146251678467,-4.579885959625244,-4.222639560699463,-4.579674243927002,-0.8782349824905396,-0.5552293658256531,-1.8712879419326782,0.24399957060813904,-0.7229507565498352,-4.608597278594971,-2.681626081466675,-6.463773727416992,0.9877269864082336,-2.736384630203247,-1.1144299507141113,1.4222408533096313,6.40340518951416,5.906416893005371,6.850317001342773
0.990990990990991,0.990990990990991,0.990990990990991,0.990990990990991,0.990990990990991,1.3925721645355225,0.6623904705047607,1.0811576843261719,-0.2380671203136444,0.40947917103767395,-2.6538476943969727,-2.919654607772827,-2.7749013900756836,-2.9834771156311035,-2.959731101989746,-1.699164628982544,-2.3983354568481445,-4.643589019775391,-4.211634635925293,-4.605937480926514,-0.8889275193214417,-0.5406543612480164,-1.8059335947036743,0.3029986023902893,-0.6537553071975708,-4.586847305297852,-2.597238302230835,-6.2634172439575195,1.2125771045684814,-2.510417938232422,-1.021726131439209,1.4896470308303833,6.6538543701171875,5.87988805770874,6.974556922912598
1.001001001001001,1.001001001001001,1.001001001001001,1.001001001001001,1.001001001001001,1.3755463361740112,0.6384413838386536,1.0336034297943115,-0.2815346419811249,0.36224454641342163,-2.6628637313842773,-2.9245197772979736,-2.7940256595611572,-2.9788358211517334,-2.966266393661499,-1.7449690103530884,-2.4239063262939453,-4.705234050750732,-4.198319435119629,-4.629920959472656,-0.8986855149269104,-0.5254122614860535,-1.7381091117858887,0.361659437417984,-0.5833410620689392,-4.56488037109375,-2.5117850303649902,-6.051681995391846,1.4478298425674438,-2.280914545059204,-0.9278052449226379,1.5556883811950684,6.896032333374023,5.839844226837158,7.093538761138916
1.011011011011011,1.011011011011011,1.011011011011011,1.011011011011011,1.011011011011011,1.3580498695373535,0.6142886281013489,0.9855159521102905,-0.32495805621147156,0.3145790994167328,-2.672001600265503,-2.929272413253784,-2.812434196472168,-2.9733774662017822,-2.972123146057129,-1.790558099746704,-2.4486167430877686,-4.764714241027832,-4.182684898376465,-4.651587963104248,-0.9074904322624207,-0.5095151662826538,-1.6679127216339111,0.41987237334251404,-0.5117641091346741,-4.54426383972168,-2.4253039360046387,-5.831972599029541,1.6682740449905396,-2.0478274822235107,-0.8311498165130615,1.620290756225586,7.128796100616455,5.784603118896484,7.207135200500488
1.021021021021021,1.021021021021021,1.021021021021021,1.021021021021021,1.021021021021021,1.3400993347167969,0.5899356007575989,0.936863362789154,-0.3680320084095001,0.2665885388851166,-2.6812350749969482,-2.933906316757202,-2.830049991607666,-2.9674534797668457,-2.9772706031799316,-1.8359408378601074,-2.4724535942077637,-4.821971893310547,-4.164959907531738,-4.670673847198486,-0.9153215885162354,-0.492979496717453,-1.5954214334487915,0.4773559868335724,-0.43925219774246216,-4.523372173309326,-2.3369996547698975,-5.607576847076416,1.8730874061584473,-1.755138635635376,-0.7332554459571838,1.683375358581543,7.354388236999512,5.69998025894165,7.2726054191589355
1.031031031031031,1.031031031031031,1.031031031031031,1.031031031031031,1.031031031031031,1.3216893672943115,0.5653917789459229,0.8876370191574097,-0.4106740355491638,0.2184770703315735,-2.690558671951294,-2.9384100437164307,-2.8468472957611084,-2.9611198902130127,-2.981661319732666,-1.8811120986938477,-2.4953973293304443,-4.876959800720215,-4.145193099975586,-4.686702728271484,-0.9221662878990173,-0.4758210778236389,-1.5206985473632812,0.533964991569519,-0.3662004768848419,-4.50199556350708,-2.2467093467712402,-5.3785810470581055,2.0761499404907227,-1.4468848705291748,-0.6342813968658447,1.74416184425354,7.574717044830322,5.61000394821167,7.322204113006592
1.0410410410410411,1.0410410410410411,1.0410410410410411,1.0410410410410411,1.0410410410410411,1.3028254508972168,0.5406594276428223,0.8378294706344604,-0.45289063453674316,0.1702512800693512,-2.6999754905700684,-2.942795753479004,-2.8627946376800537,-2.9543862342834473,-2.9852845668792725,-1.9260491132736206,-2.517425060272217,-4.929603576660156,-4.123403072357178,-4.6996283531188965,-0.9280086159706116,-0.45807433128356934,-1.443809151649475,0.5896474719047546,-0.292684406042099,-4.475271701812744,-2.1543965339660645,-5.136738300323486,2.2773773670196533,-1.1351704597473145,-0.5323485732078552,1.8015356063842773,7.78646993637085,5.514726161956787,7.365900039672852
1.0510510510510511,1.0510510510510511,1.0510510510510511,1.0510510510510511,1.0510510510510511,1.2835259437561035,0.5157396793365479,0.7874317765235901,-0.4946768283843994,0.12191075831651688,-2.7094972133636475,-2.9470651149749756,-2.8778328895568848,-2.947258234024048,-2.988133430480957,-1.970700740814209,-2.5385236740112305,-4.9797749519348145,-4.099636554718018,-4.709417343139648,-0.9328195452690125,-0.4397614598274231,-1.3648370504379272,0.6443402767181396,-0.2187585085630417,-4.446175575256348,-2.0611016750335693,-4.887256145477295,2.4708259105682373,-0.8201174139976501,-0.42871740460395813,1.8572430610656738,7.9916672706604,5.412317276000977,7.40388822555542
1.0610610610610611,1.0610610610610611,1.0610610610610611,1.0610610610610611,1.0610610610610611,1.2637875080108643,0.49063408374786377,0.7364405393600464,-0.5360292792320251,0.07346569001674652,-2.719120979309082,-2.951213836669922,-2.891948699951172,-2.939741611480713,-2.990206480026245,-2.015056610107422,-2.5586841106414795,-5.02742862701416,-4.073945999145508,-4.716035842895508,-0.9365879893302917,-0.4208989441394806,-1.2838369607925415,0.697982668876648,-0.1445009559392929,-4.416319847106934,-1.9668307304382324,-4.633153915405273,2.6617681980133057,-0.5019806027412415,-0.3240774869918823,1.911236047744751,8.191522598266602,5.3048834800720215,7.426568031311035
1.0710710710710711,1.0710710710710711,1.0710710710710711,1.0710710710710711,1.0710710710710711,1.2436046600341797,0.46534931659698486,0.6848531365394592,-0.5769593119621277,0.0250101201236248,-2.728841781616211,-2.955235242843628,-2.90513014793396,-2.9318485260009766,-2.991554021835327,-2.059110403060913,-2.577890157699585,-5.072514057159424,-4.046360492706299,-4.7194600105285645,-0.9393035173416138,-0.40150415897369385,-1.200864315032959,0.7505229115486145,-0.07013999670743942,-4.385626792907715,-1.8701444864273071,-4.37434196472168,2.849519729614258,-0.1817883402109146,-0.21845632791519165,1.963693380355835,8.38597297668457,5.192025661468506,7.430104732513428
1.0810810810810811,1.0810810810810811,1.0810810810810811,1.0810810810810811,1.0810810810810811,1.2229732275009155,0.4398958683013916,0.6326680183410645,-0.6174788475036621,-0.023444827646017075,-2.738654851913452,-2.9591195583343506,-2.9173686504364014,-2.9235916137695312,-2.992154598236084,-2.1028518676757812,-2.5961194038391113,-5.114984035491943,-4.016908168792725,-4.719715118408203,-0.9409580826759338,-0.38159236311912537,-1.115971565246582,0.801909327507019,0.00423008855432272,-4.354018211364746,-1.7721267938613892,-4.110696792602539,3.0347445011138916,0.11845831573009491,-0.11188408732414246,2.014347791671753,8.574939727783203,5.0743489265441895,7.4294867515563965
1.0910910910910911,1.0910910910910911,1.0910910910910911,1.0910910910910911,1.0910910910910911,1.2018845081329346,0.4142776429653168,0.5798825621604919,-0.6575984954833984,-0.0719459131360054,-2.748511791229248,-2.962862968444824,-2.928652048110962,-2.9149813652038574,-2.9917283058166504,-2.1462578773498535,-2.6133639812469482,-5.154791355133057,-3.9856150150299072,-4.717172145843506,-0.9414629936218262,-0.3611852824687958,-1.0292162895202637,0.8520929217338562,0.0785805806517601,-4.316999435424805,-1.6732197999954224,-3.842090368270874,3.2174150943756104,0.38962262868881226,0.019314339384436607,2.0628182888031006,8.758325576782227,4.951931476593018,7.425196647644043
1.1011011011011012,1.1011011011011012,1.1011011011011012,1.1011011011011012,1.1011011011011012,1.1803241968154907,0.38849690556526184,0.5264962911605835,-0.697329044342041,-0.12050772458314896,-2.7582569122314453,-2.9664599895477295,-2.9389700889587402,-2.9060323238372803,-2.990199327468872,-2.1892683506011963,-2.6296138763427734,-5.1918840408325195,-3.9525063037872314,-4.711917400360107,-0.9405457973480225,-0.3403020203113556,-0.9406537413597107,0.9010276794433594,0.15285637974739075,-4.276523590087891,-1.5734187364578247,-3.5683858394622803,3.39750599861145,0.6603601574897766,0.1642017811536789,2.10931134223938,8.9359712600708,4.824840545654297,7.414567470550537
1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1582852602005005,0.3625565469264984,0.4725072681903839,-0.736681342124939,-0.16913774609565735,-2.7678704261779785,-2.969906806945801,-2.9483115673065186,-2.896756649017334,-2.9875545501708984,-2.2318673133850098,-2.6448605060577393,-5.226210594177246,-3.917607545852661,-4.703953742980957,-0.938171923160553,-0.31896471977233887,-0.8503440022468567,0.9486685395240784,0.22699756920337677,-4.234832763671875,-1.4727376699447632,-3.2893850803375244,3.574998378753662,0.9309114217758179,0.3102870583534241,2.15383243560791,9.107476234436035,4.693146705627441,7.397899150848389
1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1357630491256714,0.3364582359790802,0.41791486740112305,-0.7756664156913757,-0.21784424781799316,-2.777345657348633,-2.973198890686035,-2.9566659927368164,-2.8871662616729736,-2.983781576156616,-2.274043321609497,-2.6590943336486816,-5.257718563079834,-3.8809449672698975,-4.693281173706055,-0.934329628944397,-0.297190397977829,-0.75834721326828,0.9949676394462585,0.30093914270401,-4.1918511390686035,-1.3714505434036255,-3.0050904750823975,3.7498788833618164,1.2013407945632935,0.45752274990081787,2.196340560913086,9.273049354553223,4.556917190551758,7.37510871887207
1.1311311311311312,1.1311311311311312,1.1311311311311312,1.1311311311311312,1.1311311311311312,1.1127524375915527,0.31020012497901917,0.36271828413009644,-0.814297080039978,-0.2666301727294922,-2.786677122116089,-2.976301670074463,-2.9640233516693115,-2.8772754669189453,-2.978865146636963,-2.315781831741333,-2.672353982925415,-5.286353588104248,-3.842545986175537,-4.6798930168151855,-0.9290088415145874,-0.27499836683273315,-0.6647221446037292,1.0398801565170288,0.374614417552948,-4.147503852844238,-1.2777670621871948,-2.715384006500244,3.9221396446228027,1.4773876667022705,0.6058593988418579,2.2375261783599854,9.432525634765625,4.4162116050720215,7.341582775115967
1.1411411411411412,1.1411411411411412,1.1411411411411412,1.1411411411411412,1.1411411411411412,1.089247226715088,0.28379878401756287,0.30691778659820557,-0.8525856137275696,-0.31539255380630493,-2.7958571910858154,-2.9791765213012695,-2.9703760147094727,-2.867098331451416,-2.9728095531463623,-2.357069969177246,-2.68463134765625,-5.312060356140137,-3.8024344444274902,-4.663684368133545,-0.922197699546814,-0.25243493914604187,-0.5695338249206543,1.083363652229309,0.4478537440299988,-4.101710796356201,-1.1731816530227661,-2.417968273162842,4.091776371002197,1.753090500831604,0.7552472352981567,2.268791913986206,9.584080696105957,4.271092891693115,7.285898208618164
1.1511511511511512,1.1511511511511512,1.1511511511511512,1.1511511511511512,1.1511511511511512,1.0652592182159424,0.2572958767414093,0.2507658898830414,-0.8905442357063293,-0.3638255298137665,-2.804875135421753,-2.981809616088867,-2.975660562515259,-2.856646776199341,-2.9660918712615967,-2.3979029655456543,-2.695835590362549,-5.334236145019531,-3.760638952255249,-4.644906997680664,-0.9140204787254333,-0.2295873463153839,-0.47325873374938965,1.1253719329833984,0.5203881859779358,-4.057255268096924,-1.0653427839279175,-2.011969804763794,4.25879430770874,1.9985991716384888,0.8728565573692322,2.295912027359009,9.650834083557129,4.1216139793396,7.205460071563721
1.1611611611611612,1.1611611611611612,1.1611611611611612,1.1611611611611612,1.1611611611611612,1.040819764137268,0.230694979429245,0.19449295103549957,-0.9281855225563049,-0.4118315577507019,-2.8137121200561523,-2.9841978549957275,-2.979825258255005,-2.8459365367889404,-2.95889949798584,-2.438281774520874,-2.7059569358825684,-5.352321624755859,-3.717184066772461,-4.623682498931885,-0.9047310948371887,-0.20647931098937988,-0.37634962797164917,1.1658616065979004,0.5920811295509338,-4.007415294647217,-0.9568344354629517,-1.600637435913086,4.4231343269348145,2.241912841796875,0.9825272560119629,2.3208084106445312,9.710713386535645,3.9677631855010986,7.1163434982299805
1.1711711711711712,1.1711711711711712,1.1711711711711712,1.1711711711711712,1.1711711711711712,1.015987515449524,0.20399916172027588,0.13810095191001892,-0.9655234813690186,-0.4593309760093689,-2.822314500808716,-2.9863340854644775,-2.9828546047210693,-2.8349804878234863,-2.9511890411376953,-2.4780890941619873,-2.7149887084960938,-5.366262912750244,-3.6720986366271973,-4.600017070770264,-0.8943577408790588,-0.18313325941562653,-0.278882771730423,1.2047898769378662,0.662728488445282,-3.9458959102630615,-0.8476881980895996,-1.1841498613357544,4.584756851196289,2.4859769344329834,1.0901167392730713,2.3434596061706543,9.762603759765625,3.809542179107666,6.99838399887085
1.1811811811811812,1.1811811811811812,1.1811811811811812,1.1811811811811812,1.1811811811811812,0.9907801747322083,0.17721164226531982,0.08160581439733505,-1.0025707483291626,-0.5062692761421204,-2.8306596279144287,-2.9882147312164307,-2.9847540855407715,-2.823794364929199,-2.9429333209991455,-2.5172722339630127,-2.7229249477386475,-5.376011848449707,-3.625408411026001,-4.573922634124756,-0.8829101920127869,-0.15957197546958923,-0.18096502125263214,1.2421129941940308,0.7321638464927673,-3.8827524185180664,-0.7379342913627625,-0.7630664706230164,4.743747711181641,2.7273478507995605,1.197041630744934,2.3638370037078857,9.79196834564209,3.64711594581604,6.874276161193848
1.1911911911911912,1.1911911911911912,1.1911911911911912,1.1911911911911912,1.1911911911911912,0.9651941657066345,0.15033398568630219,0.025141458958387375,-1.039306402206421,-0.5526602268218994,-2.8387398719787598,-2.989835262298584,-2.985610008239746,-2.8123459815979004,-2.9341444969177246,-2.555813789367676,-2.729759693145752,-5.381530284881592,-3.577193021774292,-4.545426845550537,-0.8703958988189697,-0.1358180195093155,-0.08292847871780396,1.277736783027649,0.8003284931182861,-3.817934513092041,-0.62760990858078,-0.339087575674057,4.879935264587402,2.965959072113037,1.3032245635986328,2.381901502609253,9.795221328735352,3.4607272148132324,6.744086742401123
1.2012012012012012,1.2012012012012012,1.2012012012012012,1.2012012012012012,1.2012012012012012,0.9392310976982117,0.12336979806423187,-0.031274497509002686,-1.0755544900894165,-0.5985167026519775,-2.8466100692749023,-2.9911904335021973,-2.985438585281372,-2.8003904819488525,-2.924837350845337,-2.5936672687530518,-2.735487699508667,-5.3827900886535645,-3.527768850326538,-4.51455545425415,-0.8567970395088196,-0.11189491301774979,0.015103477984666824,1.3113455772399902,0.8671576380729675,-3.7438440322875977,-0.5167418122291565,0.08767101168632507,4.994470596313477,3.201572895050049,1.4146815538406372,2.3976552486419678,9.7907133102417,3.254035472869873,6.607778549194336
1.2112112112112112,1.2112112112112112,1.2112112112112112,1.2112112112112112,1.2112112112112112,0.9129173755645752,0.09632102400064468,-0.08765274286270142,-1.1113035678863525,-0.6438413858413696,-2.8543388843536377,-2.992277145385742,-2.9842371940612793,-2.7879064083099365,-2.915020704269409,-2.6307601928710938,-2.7401039600372314,-5.37976598739624,-3.4772181510925293,-4.481386661529541,-0.8420542478561401,-0.08782617747783661,0.11305423080921173,1.3428744077682495,0.9325717687606812,-3.667299747467041,-0.40536031126976013,0.5169370174407959,5.105316638946533,3.425013780593872,1.531007170677185,2.4110777378082275,9.7791166305542,3.045386791229248,6.461232662200928
1.2212212212212212,1.2212212212212212,1.2212212212212212,1.2212212212212212,1.2212212212212212,0.8862722516059875,0.06919176876544952,-0.14401119947433472,-1.1465697288513184,-0.6886409521102905,-2.861887216567993,-2.993091106414795,-2.981954574584961,-2.7749083042144775,-2.9047086238861084,-2.6670784950256348,-2.743600845336914,-5.372500419616699,-3.4255757331848145,-4.446000576019287,-0.8261502385139465,-0.06363548338413239,0.21085907518863678,1.372305989265442,0.9964898228645325,-3.58894944190979,-0.29347294569015503,0.9154341816902161,5.212504863739014,3.644744634628296,1.6465450525283813,2.4213449954986572,9.76341438293457,2.834749460220337,6.309021949768066
1.2312312312312312,1.2312312312312312,1.2312312312312312,1.2312312312312312,1.2312312312312312,0.8592936992645264,0.04200519248843193,-0.20042996108531952,-1.1813716888427734,-0.7329320907592773,-2.869248867034912,-2.9936368465423584,-2.978153705596924,-2.761413812637329,-2.893918514251709,-2.7026031017303467,-2.7459769248962402,-5.36158561706543,-3.372879981994629,-4.408432483673096,-0.8090951442718506,-0.03937036171555519,0.3085006773471832,1.3996156454086304,1.0588557720184326,-3.5087151527404785,-0.18115660548210144,1.2651335000991821,5.315800189971924,3.860813617706299,1.7610481977462769,2.426469564437866,9.744376182556152,2.621663808822632,6.151272773742676
1.2412412412412412,1.2412412412412412,1.2412412412412412,1.2412412412412412,1.2412412412412412,0.8319786190986633,0.01477302610874176,-0.25693464279174805,-1.2157278060913086,-0.7767331600189209,-2.8764166831970215,-2.9939167499542236,-2.972705364227295,-2.7474377155303955,-2.8826663494110107,-2.7373147010803223,-2.7472267150878906,-5.347176551818848,-3.3191676139831543,-4.368720531463623,-0.790898859500885,-0.015066377818584442,0.4059128165245056,1.424783706665039,1.119616985321045,-3.426544427871704,-0.0685962438583374,1.613993525505066,5.415627479553223,4.073211669921875,1.8744369745254517,2.4291810989379883,9.717856407165527,2.4066946506500244,5.988055229187012
1.2512512512512513,1.2512512512512513,1.2512512512512513,1.2512512512512513,1.2512512512512513,0.8043298125267029,-0.012502203695476055,-0.3133889138698578,-1.2496501207351685,-0.8200621008872986,-2.88338565826416,-2.993926763534546,-2.965714454650879,-2.733015537261963,-2.870972156524658,-2.7711846828460693,-2.7473490238189697,-5.329251766204834,-3.264474630355835,-4.326901912689209,-0.7715831995010376,0.009252448566257954,0.5028844475746155,1.4477821588516235,1.178716778755188,-3.336958885192871,0.0441756397485733,1.9567241668701172,5.511843204498291,4.2819294929504395,1.9811124801635742,2.4294686317443848,9.643391609191895,2.1881299018859863,5.819423675537109
1.2612612612612613,1.2612612612612613,1.2612612612612613,1.2612612612612613,1.2612612612612613,0.7764121890068054,-0.0398089699447155,-0.3692783713340759,-1.2831546068191528,-0.8629379272460938,-2.8901994228363037,-2.9936599731445312,-2.957897424697876,-2.718168258666992,-2.8588521480560303,-2.804075002670288,-2.7463440895080566,-5.308072566986084,-3.208833932876587,-4.283011436462402,-0.7512869238853455,0.033551543951034546,0.5988926291465759,1.4685853719711304,1.236101746559143,-3.233992099761963,0.15646971762180328,2.2742393016815186,5.604104042053223,4.486968517303467,2.073138475418091,2.424382209777832,9.53814697265625,1.9670904874801636,5.645440101623535
1.2712712712712713,1.2712712712712713,1.2712712712712713,1.2712712712712713,1.2712712712712713,0.7482448816299438,-0.0671185627579689,-0.4245550036430359,-1.316206932067871,-0.9053789377212524,-2.89688777923584,-2.9930992126464844,-2.9493701457977295,-2.702960968017578,-2.8463282585144043,-2.8359222412109375,-2.744217872619629,-5.283735275268555,-3.1523537635803223,-4.237086772918701,-0.7300870418548584,0.05777736008167267,0.6938079595565796,1.4871584177017212,1.2917183637619019,-3.129060745239258,0.26853734254837036,2.5878067016601562,5.678732872009277,4.6883368492126465,2.162384510040283,2.415712356567383,9.425013542175293,1.7526326179504395,5.466148853302002
1.2812812812812813,1.2812812812812813,1.2812812812812813,1.2812812812812813,1.2812812812812813,0.719828188419342,-0.09442739188671112,-0.47923511266708374,-1.348569631576538,-0.947405219078064,-2.903444528579712,-2.9922406673431396,-2.9401421546936035,-2.68747878074646,-2.8334171772003174,-2.8667123317718506,-2.740968704223633,-5.256279468536377,-3.0951645374298096,-4.1891655921936035,-0.7080034017562866,0.0819043219089508,0.7875506281852722,1.503694772720337,1.3455134630203247,-3.0227556228637695,0.3806035816669464,2.8971705436706543,5.7474894523620605,4.886053085327148,2.249722480773926,2.404538631439209,9.304030418395996,1.5511362552642822,5.281590938568115
1.2912912912912913,1.2912912912912913,1.2912912912912913,1.2912912912912913,1.2912912912912913,0.6911630630493164,-0.12173311412334442,-0.5333335399627686,-1.380228877067566,-0.9890379905700684,-2.909862518310547,-2.9910852909088135,-2.930225133895874,-2.6717348098754883,-2.8201396465301514,-2.8964319229125977,-2.736597776412964,-5.225749492645264,-3.0373032093048096,-4.139283180236816,-0.6850552558898926,0.10590679198503494,0.8800384998321533,1.5182092189788818,1.3974353075027466,-2.9150965213775635,0.49263525009155273,3.203017234802246,5.813016414642334,5.080137729644775,2.335071325302124,2.3908681869506836,9.16955280303955,1.348687767982483,5.091805458068848
1.3013013013013013,1.3013013013013013,1.3013013013013013,1.3013013013013013,1.3013013013013013,0.662255585193634,-0.14902803301811218,-0.5867186188697815,-1.4111994504928589,-1.0302960872650146,-2.9161291122436523,-2.989626169204712,-2.9195446968078613,-2.655738592147827,-2.8065145015716553,-2.9250593185424805,-2.731098175048828,-5.19215202331543,-2.9788010120391846,-4.087475776672363,-0.661263644695282,0.12975430488586426,0.9709598422050476,1.5306919813156128,1.447432279586792,-2.8043482303619385,0.6069720983505249,3.5092010498046875,5.875420093536377,5.270580768585205,2.4181694984436035,2.3728761672973633,8.995627403259277,1.1452902555465698,4.896783828735352
1.3113113113113113,1.3113113113113113,1.3113113113113113,1.3113113113113113,1.3113113113113113,0.6331169009208679,-0.17629030346870422,-0.6393276453018188,-1.4415295124053955,-1.0712019205093384,-2.9222280979156494,-2.987863063812256,-2.9080679416656494,-2.6395297050476074,-2.7925639152526855,-2.952568531036377,-2.7244458198547363,-5.155511856079102,-2.9197566509246826,-4.033781051635742,-0.6366522312164307,0.15340080857276917,1.060104250907898,1.5412395000457764,1.4954487085342407,-2.691894054412842,0.7222553491592407,3.810831069946289,5.919457912445068,5.457357883453369,2.4990408420562744,2.351592779159546,8.81472396850586,0.9653391242027283,4.696511745452881
1.3213213213213213,1.3213213213213213,1.3213213213213213,1.3213213213213213,1.3213213213213213,0.603748083114624,-0.20351743698120117,-0.6911861896514893,-1.4712934494018555,-1.1117770671844482,-2.928151845932007,-2.985793113708496,-2.895815372467041,-2.6231703758239746,-2.778306484222412,-2.978945732116699,-2.7166390419006348,-5.1158766746521,-2.8603076934814453,-3.978233814239502,-0.6112419366836548,0.17682315409183502,1.147402286529541,1.5500171184539795,1.5414354801177979,-2.578068971633911,0.8374075293540955,4.107858180999756,5.958178520202637,5.640505313873291,2.57765793800354,2.3278307914733887,8.626864433288574,0.7882862687110901,4.4909749031066895
1.3313313313313313,1.3313313313313313,1.3313313313313313,1.3313313313313313,1.3313313313313313,0.5741501450538635,-0.23070809245109558,-0.7423275709152222,-1.500501275062561,-1.1520414352416992,-2.9338936805725098,-2.983414649963379,-2.882808208465576,-2.6066832542419434,-2.763766050338745,-3.004175901412964,-2.707681655883789,-5.073300361633301,-2.80049204826355,-3.9208734035491943,-0.5850565433502197,0.19999495148658752,1.2327790260314941,1.5569725036621094,1.585336446762085,-2.462871551513672,0.9523923993110657,4.39799690246582,5.991147518157959,5.8198323249816895,2.6539618968963623,2.3016035556793213,8.430383682250977,0.5881375074386597,4.278773307800293
1.3413413413413413,1.3413413413413413,1.3413413413413413,1.3413413413413413,1.3413413413413413,0.5443240404129028,-0.2578597664833069,-0.7927835583686829,-1.5291320085525513,-1.1918604373931885,-2.939446449279785,-2.9807286262512207,-2.8690712451934814,-2.5901951789855957,-2.748839855194092,-3.028245449066162,-2.697573661804199,-5.02784538269043,-2.7403886318206787,-3.861957550048828,-0.558118999004364,0.22289235889911652,1.3161511421203613,1.5616945028305054,1.6268497705459595,-2.345555305480957,1.0671744346618652,4.683422565460205,6.017229080200195,5.947958946228027,2.7279248237609863,2.272922992706299,8.226922035217285,0.3558350205421448,4.012650489807129
1.3513513513513513,1.3513513513513513,1.3513513513513513,1.3513513513513513,1.3513513513513513,0.5142834186553955,-0.28494372963905334,-0.842573344707489,-1.5570855140686035,-1.2310725450515747,-2.9447953701019287,-2.977773666381836,-2.8546247482299805,-2.5737993717193604,-2.733328104019165,-3.0511209964752197,-2.6863441467285156,-4.979597568511963,-2.680058240890503,-3.8018147945404053,-0.5304527878761292,0.24548617005348206,1.3974319696426392,1.5642613172531128,1.6656639575958252,-2.2249019145965576,1.173696517944336,4.953960418701172,6.032365798950195,6.068077087402344,2.7993884086608887,2.240617036819458,8.01109504699707,0.15638016164302826,3.7423603534698486
1.3613613613613613,1.3613613613613613,1.3613613613613613,1.3613613613613613,1.3613613613613613,0.48403438925743103,-0.31186825037002563,-0.891703724861145,-1.5842467546463013,-1.269705057144165,-2.94993257522583,-2.974679708480835,-2.8394925594329834,-2.5574734210968018,-2.7172374725341797,-3.0727832317352295,-2.6740853786468506,-4.928691864013672,-2.619699001312256,-3.7404940128326416,-0.5020850300788879,0.2677394151687622,1.4765069484710693,1.5648199319839478,1.7017666101455688,-2.1029717922210693,1.275572419166565,5.216431140899658,6.027484893798828,6.183382511138916,2.8682546615600586,2.2053258419036865,7.787552356719971,-0.04426143318414688,3.470935106277466
1.3713713713713713,1.3713713713713713,1.3713713713713713,1.3713713713713713,1.3713713713713713,0.45357921719551086,-0.3386244773864746,-0.9402064681053162,-1.6106150150299072,-1.3077881336212158,-2.9548516273498535,-2.971461057662964,-2.823700428009033,-2.541191339492798,-2.7005772590637207,-3.093217372894287,-2.6608102321624756,-4.875186920166016,-2.5593936443328857,-3.6780455112457275,-0.47304031252861023,0.2896272540092468,1.5533134937286377,1.5633848905563354,1.7351418733596802,-1.9797576665878296,1.3767603635787964,5.473155975341797,6.021744251251221,6.293320655822754,2.9345319271087646,2.1676852703094482,7.557617664337158,-0.242062509059906,3.1974081993103027
1.3813813813813813,1.3813813813813813,1.3813813813813813,1.3813813813813813,1.3813813813813813,0.42291924357414246,-0.3652116656303406,-0.9881139397621155,-1.6362051963806152,-1.3453537225723267,-2.9595484733581543,-2.9681203365325928,-2.807279586791992,-2.524968147277832,-2.6833577156066895,-3.112412214279175,-2.6465260982513428,-4.819140434265137,-2.4991495609283447,-3.6145195960998535,-0.44334596395492554,0.31112754344940186,1.6277856826782227,1.5599827766418457,1.765773892402649,-1.8552662134170532,1.4772793054580688,5.72418212890625,6.015265941619873,6.398595809936523,2.998164415359497,2.127767324447632,7.321295261383057,-0.4370453357696533,2.9227585792541504
1.3913913913913913,1.3913913913913913,1.3913913913913913,1.3913913913913913,1.3913913913913913,0.39205580949783325,-0.3916282653808594,-1.0354586839675903,-1.6610302925109863,-1.3824321031570435,-2.9640159606933594,-2.9646615982055664,-2.790260076522827,-2.5088179111480713,-2.665579080581665,-3.130354404449463,-2.6312384605407715,-4.7606096267700195,-2.4389731884002686,-3.5499629974365234,-0.41302773356437683,0.3322170674800873,1.6998608112335205,1.5546443462371826,1.79365074634552,-1.7294867038726807,1.5771194696426392,5.9695658683776855,6.008170127868652,6.4994611740112305,3.059087038040161,2.0856215953826904,7.078567028045654,-0.6292324662208557,2.6471023559570312
1.4014014014014013,1.4014014014014013,1.4014014014014013,1.4014014014014013,1.4014014014014013,0.3609916865825653,-0.4178735613822937,-1.082274317741394,-1.68510103225708,-1.4190508127212524,-2.968250274658203,-2.961087942123413,-2.772672653198242,-2.4927542209625244,-2.6472458839416504,-3.147031307220459,-2.614954948425293,-4.699651718139648,-2.3788700103759766,-3.48441743850708,-0.38211509585380554,0.3528732657432556,1.7694740295410156,1.547395944595337,1.8187639713287354,-1.6024463176727295,1.6762574911117554,6.209375381469727,6.000573635101318,6.596177577972412,3.1169254779815674,2.0412867069244385,6.829407691955566,-0.818642258644104,2.3704073429107666
1.4114114114114114,1.4114114114114114,1.4114114114114114,1.4114114114114114,1.4114114114114114,0.3297289311885834,-0.4439462721347809,-1.1285861730575562,-1.7084290981292725,-1.4551037549972534,-2.972245454788208,-2.9574029445648193,-2.754603385925293,-2.4767956733703613,-2.6284310817718506,-3.1624300479888916,-2.5976831912994385,-4.636324405670166,-2.31884765625,-3.418006420135498,-0.35063791275024414,0.37307554483413696,1.8365225791931152,1.5382689237594604,1.841174602508545,-1.4741638898849487,1.7746710777282715,6.442123889923096,5.991954803466797,6.669683933258057,3.1718804836273193,1.9948021173477173,6.56280517578125,-1.0033259391784668,2.112856149673462
1.4214214214214214,1.4214214214214214,1.4214214214214214,1.4214214214214214,1.4214214214214214,0.29827240109443665,-0.46984565258026123,-1.1744033098220825,-1.7310181856155396,-1.4903289079666138,-2.9759960174560547,-2.953611135482788,-2.7362399101257324,-2.4609768390655518,-2.6092495918273926,-3.176532745361328,-2.5794291496276855,-4.57070255279541,-2.2589170932769775,-3.3509109020233154,-0.3186303675174713,0.39280128479003906,1.9008322954177856,1.5273265838623047,1.861067295074463,-1.3396174907684326,1.8723406791687012,6.668760299682617,5.982361793518066,6.735566139221191,3.220094919204712,1.9462039470672607,6.285572528839111,-1.182786464691162,1.8616846799850464
1.4314314314314314,1.4314314314314314,1.4314314314314314,1.4314314314314314,1.4314314314314314,0.26669013500213623,-0.4955703616142273,-1.2197619676589966,-1.7528752088546753,-1.5247385501861572,-2.9794845581054688,-2.949716329574585,-2.717608690261841,-2.445314407348633,-2.589714527130127,-3.1891841888427734,-2.560202121734619,-4.50283670425415,-2.1990835666656494,-3.2831778526306152,-0.2862296998500824,0.41203048825263977,1.9623383283615112,1.5146000385284424,1.8784407377243042,-1.1878712177276611,1.9692445993423462,6.8900675773620605,5.9727349281311035,6.79716157913208,3.2531838417053223,1.8955371379852295,6.002987384796143,-1.359412431716919,1.6095647811889648
1.4414414414414414,1.4414414414414414,1.4414414414414414,1.4414414414414414,1.4414414414414414,0.2350093573331833,-0.5211204886436462,-1.2647020816802979,-1.774011492729187,-1.5583637952804565,-2.9826769828796387,-2.9457225799560547,-2.6987249851226807,-2.429823160171509,-2.5698447227478027,-3.20034122467041,-2.540008783340454,-4.432783126831055,-2.139345407485962,-3.214867353439331,-0.25351065397262573,0.43074220418930054,2.020991802215576,1.5001198053359985,1.893315076828003,-1.0446010828018188,2.0653605461120605,7.106346130371094,5.963181018829346,6.845599174499512,3.2839956283569336,1.8428471088409424,5.7151899337768555,-1.5332202911376953,1.3707774877548218
1.4514514514514514,1.4514514514514514,1.4514514514514514,1.4514514514514514,1.4514514514514514,0.20322027802467346,-0.5464954972267151,-1.3092633485794067,-1.7944380044937134,-1.591318964958191,-2.985492467880249,-2.9416348934173584,-2.679598569869995,-2.414517641067505,-2.549731731414795,-3.210102081298828,-2.518857717514038,-4.360588073730469,-2.0797030925750732,-3.1461877822875977,-0.22049522399902344,0.44891679286956787,2.076737642288208,1.483914852142334,1.905947208404541,-0.9053812623023987,2.1606719493865967,7.317715644836426,5.953807353973389,6.876104831695557,3.312175750732422,1.7881810665130615,5.422154903411865,-1.7042173147201538,1.1530840396881104
1.4614614614614614,1.4614614614614614,1.4614614614614614,1.4614614614614614,1.4614614614614614,0.17132504284381866,-0.5716941952705383,-1.3534489870071411,-1.8141615390777588,-1.623648762702942,-2.987917900085449,-2.937455654144287,-2.6601979732513428,-2.399409055709839,-2.529404640197754,-3.2184646129608154,-2.4967563152313232,-4.2863593101501465,-2.0201520919799805,-3.077224016189575,-0.18721245229244232,0.46653419733047485,2.1294705867767334,1.4660117626190186,1.9163964986801147,-0.7653465270996094,2.2551627159118652,7.4961137771606445,5.944714546203613,6.902637481689453,3.337273597717285,1.7315819263458252,5.097997665405273,-1.872414469718933,0.9344959855079651
1.4714714714714714,1.4714714714714714,1.4714714714714714,1.4714714714714714,1.4714714714714714,0.13932465016841888,-0.5967032313346863,-1.3969624042510986,-1.8331934213638306,-1.6553720235824585,-2.9899446964263916,-2.933171033859253,-2.6401054859161377,-2.384512186050415,-2.5088768005371094,-3.22542142868042,-2.473733901977539,-4.210666656494141,-1.9606908559799194,-3.0080149173736572,-0.15369489789009094,0.48355427384376526,2.1786768436431885,1.4464390277862549,1.9246394634246826,-0.6245370507240295,2.3411905765533447,7.626469135284424,5.936004161834717,6.923633575439453,3.3592562675476074,1.665304183959961,4.733893394470215,-2.0378143787384033,0.701475977897644
1.4814814814814814,1.4814814814814814,1.4814814814814814,1.4814814814814814,1.4814814814814814,0.10722154378890991,-0.6214558482170105,-1.4397701025009155,-1.8515405654907227,-1.686471700668335,-2.9915690422058105,-2.928694248199463,-2.6192262172698975,-2.369840383529663,-2.488288402557373,-3.230964422225952,-2.449903726577759,-4.133705139160156,-1.9013147354125977,-2.93865704536438,-0.11997199058532715,0.49985426664352417,2.2242395877838135,1.4252254962921143,1.930213451385498,-0.48300546407699585,2.42004132270813,7.749788284301758,5.927779197692871,6.933905601501465,3.3780698776245117,1.59128999710083,4.3695597648620605,-2.2004244327545166,0.4121207594871521
1.4914914914914914,1.4914914914914914,1.4914914914914914,1.4914914914914914,1.4914914914914914,0.07501758635044098,-0.6459428668022156,-1.4819254875183105,-1.8692128658294678,-1.7168594598770142,-2.9927825927734375,-2.924015998840332,-2.5975747108459473,-2.3554062843322754,-2.467759609222412,-3.23508882522583,-2.425290107727051,-4.0555500984191895,-1.8420181274414062,-2.869227647781372,-0.08607865869998932,0.5154063105583191,2.266144037246704,1.402397632598877,1.9330233335494995,-0.3407900035381317,2.4977073669433594,7.864658832550049,5.920133590698242,6.930858135223389,3.3929903507232666,1.5158764123916626,4.003072261810303,-2.360245943069458,0.1554514318704605
1.5015015015015014,1.5015015015015014,1.5015015015015014,1.5015015015015014,1.5015015015015014,0.04274364933371544,-0.6701648831367493,-1.523481845855713,-1.8862180709838867,-1.7463352680206299,-2.9935927391052246,-2.9191415309906006,-2.5751631259918213,-2.3412234783172607,-2.447287082672119,-3.2377851009368896,-2.399904727935791,-3.9762794971466064,-1.7827939987182617,-2.799980878829956,-0.05208094045519829,0.5301961302757263,2.3043787479400635,1.3779833316802979,1.9333338737487793,-0.19801251590251923,2.574164628982544,7.972877502441406,5.913165092468262,6.904884338378906,3.399266242980957,1.4390084743499756,3.6364145278930664,-2.517277956008911,-0.09292902052402496
1.5115115115115114,1.5115115115115114,1.5115115115115114,1.5115115115115114,1.5115115115115114,0.010419066064059734,-0.6941224336624146,-1.5644885301589966,-1.9026023149490356,-1.7749017477035522,-2.9940025806427,-2.9140737056732178,-2.551996946334839,-2.327270746231079,-2.426853656768799,-3.2390520572662354,-2.37376070022583,-3.8959572315216064,-1.7237077951431274,-2.7309978008270264,-0.018037574365735054,0.5442105531692505,2.3389432430267334,1.3520843982696533,1.9311771392822266,-0.05494653806090355,2.6494390964508057,8.074853897094727,5.888613224029541,6.878208637237549,3.4022748470306396,1.3608886003494263,3.26957106590271,-2.652794599533081,-0.3372635245323181
1.5215215215215214,1.5215215215215214,1.5215215215215214,1.5215215215215214,1.5215215215215214,-0.021955231204628944,-0.7178155779838562,-1.6049799919128418,-1.918463110923767,-1.8025795221328735,-2.994008779525757,-2.908818483352661,-2.5280821323394775,-2.313481330871582,-2.406477451324463,-3.238884687423706,-2.3468682765960693,-3.8146474361419678,-1.6649110317230225,-2.6622841358184814,0.016019564121961594,0.5574368834495544,2.3698441982269287,1.324891448020935,1.926594853401184,0.08836346864700317,2.723536252975464,8.168561935424805,5.859321117401123,6.850978374481201,3.4020018577575684,1.2815759181976318,2.9151623249053955,-2.7804057598114014,-0.5776427388191223
1.5315315315315314,1.5315315315315314,1.5315315315315314,1.5315315315315314,1.5315315315315314,-0.05437856912612915,-0.7412450313568115,-1.644587755203247,-1.933817982673645,-1.8293877840042114,-2.9936070442199707,-2.903378963470459,-2.5035195350646973,-2.299895763397217,-2.3861746788024902,-3.2372820377349854,-2.3192405700683594,-3.7325236797332764,-1.6064141988754272,-2.593845844268799,0.05005784332752228,0.5698630213737488,2.39745831489563,1.2964245080947876,1.919626235961914,0.23187388479709625,2.7964611053466797,8.235157012939453,5.8286824226379395,6.823343276977539,3.3984317779541016,1.2011306285858154,2.5961592197418213,-2.906951665878296,-0.8141074180603027
1.5415415415415414,1.5415415415415414,1.5415415415415414,1.5415415415415414,1.5415415415415414,-0.08685023337602615,-0.7644116282463074,-1.6831810474395752,-1.9486782550811768,-1.8553435802459717,-2.9927937984466553,-2.8977599143981934,-2.4784374237060547,-2.2865419387817383,-2.365963935852051,-3.2342422008514404,-2.290888547897339,-3.649813175201416,-1.5482200384140015,-2.525684356689453,0.08404412120580673,0.5814791321754456,2.4218013286590576,1.2667059898376465,1.9103097915649414,0.37554654479026794,2.8682234287261963,8.289776802062988,5.799063682556152,6.795460224151611,3.391554832458496,1.1196119785308838,2.26766037940979,-3.0304696559906006,-1.046751856803894
1.5515515515515514,1.5515515515515514,1.5515515515515514,1.5515515515515514,1.5515515515515514,-0.11936876177787781,-0.7873154282569885,-1.7208024263381958,-1.9630478620529175,-1.8804664611816406,-2.991565465927124,-2.891965389251709,-2.452852487564087,-2.2734298706054688,-2.345863103866577,-3.2297630310058594,-2.261824131011963,-3.5665907859802246,-1.4903157949447632,-2.457803964614868,0.11794338375329971,0.5922742486000061,2.4428598880767822,1.2357667684555054,1.8986839056015015,0.5193394422531128,2.938832998275757,8.33314323425293,5.770707607269287,6.767484664916992,3.381356954574585,1.0370794534683228,1.9463988542556763,-3.150822639465332,-1.275665044784546
1.5615615615615615,1.5615615615615615,1.5615615615615615,1.5615615615615615,1.5615615615615615,-0.15191590785980225,-0.8099570870399475,-1.7576017379760742,-1.976934790611267,-1.9047659635543823,-2.9899086952209473,-2.885999917984009,-2.426866292953491,-2.260563611984253,-2.3259029388427734,-3.2238409519195557,-2.23205828666687,-3.4831204414367676,-1.4326882362365723,-2.3902106285095215,0.15169580280780792,0.6022375226020813,2.460942029953003,1.2036387920379639,1.8848053216934204,0.6641861200332642,3.0083019733428955,8.343811988830566,5.74378776550293,6.737956523895264,3.361300468444824,0.9535925388336182,1.6664972305297852,-3.2678890228271484,-1.495925784111023
1.5715715715715715,1.5715715715715715,1.5715715715715715,1.5715715715715715,1.5715715715715715,-0.1844552457332611,-0.8323381543159485,-1.793678641319275,-1.9903404712677002,-1.9282467365264893,-2.9878008365631104,-2.879868984222412,-2.4005417823791504,-2.247955560684204,-2.306122064590454,-3.216470956802368,-2.2016031742095947,-3.399571657180786,-1.3753235340118408,-2.3229126930236816,0.1852201372385025,0.6113606691360474,2.4762189388275146,1.1703554391860962,1.8687483072280884,0.8091719746589661,3.076280117034912,8.348628044128418,5.71817684173584,6.708550930023193,3.335358142852783,0.8686284422874451,1.3856900930404663,-3.3817617893218994,-1.7117455005645752
1.5815815815815815,1.5815815815815815,1.5815815815815815,1.5815815815815815,1.5815815815815815,-0.21694590151309967,-0.8544657230377197,-1.8290661573410034,-2.0032713413238525,-1.9509243965148926,-2.98523211479187,-2.8735949993133545,-2.3738853931427,-2.2356197834014893,-2.286536931991577,-3.207632303237915,-2.1704957485198975,-3.3160035610198975,-1.3182085752487183,-2.255906105041504,0.21844907104969025,0.6195946931838989,2.488678455352783,1.1359481811523438,1.850549340248108,0.9568847417831421,3.138502597808838,8.347809791564941,5.6939191818237305,6.679637432098389,3.3034420013427734,0.7780437469482422,1.1037516593933105,-3.4924871921539307,-1.9238718748092651
1.5915915915915915,1.5915915915915915,1.5915915915915915,1.5915915915915915,1.5915915915915915,-0.24937966465950012,-0.8762642741203308,-1.8637981414794922,-2.01572847366333,-1.9728126525878906,-2.9821975231170654,-2.8672125339508057,-2.346909523010254,-2.2235701084136963,-2.2671632766723633,-3.1973156929016113,-2.138784885406494,-3.232473134994507,-1.2613292932510376,-2.1891870498657227,0.2513419985771179,0.6269856691360474,2.498293876647949,1.100451946258545,1.8302452564239502,1.1043524742126465,3.1973929405212402,8.339276313781738,5.6711530685424805,6.651342868804932,3.2681221961975098,0.698523759841919,0.8025645017623901,-3.5990283489227295,-2.132356882095337
1.6016016016016015,1.6016016016016015,1.6016016016016015,1.6016016016016015,1.6016016016016015,-0.2817564606666565,-0.8976835012435913,-1.897855520248413,-2.0277023315429688,-1.9939258098602295,-2.978696346282959,-2.8607335090637207,-2.3198046684265137,-2.211846113204956,-2.2480227947235107,-3.1855242252349854,-2.106489658355713,-3.149111270904541,-1.2047266960144043,-2.122751235961914,0.28386449813842773,0.6335766315460205,2.5044403076171875,1.0639039278030396,1.8078699111938477,1.2515298128128052,3.2551231384277344,8.3159818649292,5.624928951263428,6.622093677520752,3.2294130325317383,0.618335485458374,0.42545923590660095,-3.7041501998901367,-2.338696241378784
1.6116116116116117,1.6116116116116117,1.6116116116116117,1.6116116116116117,1.6116116116116117,-0.3140106499195099,-0.9187233448028564,-1.9311326742172241,-2.0391576290130615,-2.0142905712127686,-2.9748270511627197,-2.85416316986084,-2.2926924228668213,-2.2005605697631836,-2.2291905879974365,-3.1723263263702393,-2.073622941970825,-3.0660605430603027,-1.1487942934036255,-2.0566205978393555,0.3159647583961487,0.6393623352050781,2.506943464279175,1.026301383972168,1.7834324836730957,1.3833985328674316,3.311713695526123,8.26812744140625,5.551229476928711,6.591363430023193,3.1834113597869873,0.5375312566757202,0.08514640480279922,-3.8078815937042236,-2.5434818267822266
1.6216216216216217,1.6216216216216217,1.6216216216216217,1.6216216216216217,1.6216216216216217,-0.3460310995578766,-0.9393824934959412,-1.9633318185806274,-2.050091505050659,-2.033921003341675,-2.9707562923431396,-2.8475117683410645,-2.2656006813049316,-2.1897292137145996,-2.210691213607788,-3.1578333377838135,-2.0401971340179443,-2.983626127243042,-1.0935848951339722,-1.9907913208007812,0.34758323431015015,0.6443192958831787,2.506181001663208,0.9876862168312073,1.7569619417190552,1.511910080909729,3.366116762161255,8.202574729919434,5.480330944061279,6.561763286590576,3.133526086807251,0.4478130638599396,-0.23629730939865112,-3.9073333740234375,-2.744638681411743
1.6316316316316317,1.6316316316316317,1.6316316316316317,1.6316316316316317,1.6316316316316317,-0.3778156638145447,-0.9596479535102844,-1.9944627285003662,-2.0605111122131348,-2.052828311920166,-2.9664931297302246,-2.8408305644989014,-2.238537073135376,-2.1793529987335205,-2.1925387382507324,-3.142061233520508,-2.0062432289123535,-2.9018499851226807,-1.0390710830688477,-1.925252079963684,0.3786866366863251,0.6482893228530884,2.5022332668304443,0.9480919241905212,1.7284976243972778,1.6394366025924683,3.4178595542907715,8.136850357055664,5.412238121032715,6.533415794372559,3.080458164215088,0.34534913301467896,-0.5516173243522644,-4.003132343292236,-2.9421892166137695
1.6416416416416417,1.6416416416416417,1.6416416416416417,1.6416416416416417,1.6416416416416417,-0.40936657786369324,-0.9795217514038086,-2.02455735206604,-2.070417642593384,-2.0710227489471436,-2.9620418548583984,-2.8341422080993652,-2.2115254402160645,-2.169433832168579,-2.17474627494812,-3.1250176429748535,-1.9717940092086792,-2.820730447769165,-0.9852247834205627,-1.8599908351898193,0.4092409908771515,0.6512597799301147,2.4951584339141846,0.907557487487793,1.6980727910995483,1.7657666206359863,3.462646722793579,8.071158409118652,5.347036361694336,6.506442070007324,3.0241262912750244,0.2527817487716675,-0.8610652089118958,-4.095288276672363,-3.1361589431762695
1.6516516516516517,1.6516516516516517,1.6516516516516517,1.6516516516516517,1.6516516516516517,-0.4406847655773163,-0.9989811778068542,-2.053650379180908,-2.0798184871673584,-2.0885276794433594,-2.9574079513549805,-2.8275041580200195,-2.1846091747283936,-2.1599740982055664,-2.157315731048584,-3.106715440750122,-1.9369418621063232,-2.74027943611145,-0.9320160150527954,-1.7950187921524048,0.4392175078392029,0.6533845663070679,2.485004186630249,0.8661177158355713,1.6657533645629883,1.8910150527954102,3.500910997390747,8.001626968383789,5.2848124504089355,6.4685444831848145,2.964693784713745,0.171701580286026,-1.1683080196380615,-4.18380880355835,-3.313711404800415
1.6616616616616617,1.6616616616616617,1.6616616616616617,1.6616616616616617,1.6616616616616617,-0.47177132964134216,-1.0180100202560425,-2.0817952156066895,-2.088712692260742,-2.1054739952087402,-2.9525976181030273,-2.8209331035614014,-2.157909870147705,-2.150977373123169,-2.1401586532592773,-3.0871646404266357,-1.9017096757888794,-2.660547971725464,-0.8794151544570923,-1.7305339574813843,0.46858298778533936,0.6546992063522339,2.4717824459075928,0.8238115310668945,1.63179349899292,2.0151846408843994,3.538403272628784,7.929427623748779,5.225634574890137,6.416037559509277,2.9022395610809326,0.09108053147792816,-1.472717046737671,-4.268706321716309,-3.4710140228271484
1.6716716716716717,1.6716716716716717,1.6716716716716717,1.6716716716716717,1.6716716716716717,-0.5026277303695679,-1.036604881286621,-2.1090214252471924,-2.0971055030822754,-2.1218948364257812,-2.9476146697998047,-2.814415216445923,-2.1314597129821777,-2.1424460411071777,-2.1232666969299316,-3.066375970840454,-1.8661359548568726,-2.581533670425415,-0.8273904919624329,-1.6665675640106201,0.4973091185092926,0.6552019715309143,2.455540180206299,0.7806731462478638,1.5962779521942139,2.1382458209991455,3.5681333541870117,7.858075141906738,5.169576168060303,6.365131378173828,2.8368136882781982,0.009280392900109291,-1.771649718284607,-4.349985122680664,-3.62461519241333
1.6816816816816818,1.6816816816816818,1.6816816816816818,1.6816816816816818,1.6816816816816818,-0.5332552194595337,-1.0547583103179932,-2.1353533267974854,-2.104998826980591,-2.1377992630004883,-2.9424662590026855,-2.8079240322113037,-2.105276584625244,-2.134383201599121,-2.1066532135009766,-3.0443615913391113,-1.8302814960479736,-2.503230094909668,-0.7759125828742981,-1.6031023263931274,0.5253653526306152,0.6548863053321838,2.4363341331481934,0.7367395758628845,1.559242844581604,2.2601730823516846,3.5956478118896484,7.78702974319458,5.116709232330322,6.31591796875,2.76847243309021,-0.07229697704315186,-2.0631062984466553,-4.427650451660156,-3.774507761001587
1.6916916916916918,1.6916916916916918,1.6916916916916918,1.6916916916916918,1.6916916916916918,-0.5636560320854187,-1.0724716186523438,-2.160794734954834,-2.1123950481414795,-2.1531944274902344,-2.93715763092041,-2.801464557647705,-2.0794126987457275,-2.1267902851104736,-2.0903306007385254,-3.021132469177246,-1.794155240058899,-2.4256439208984375,-0.7249463200569153,-1.5401198863983154,0.5527224540710449,0.653756856918335,2.414275646209717,0.6920458674430847,1.5207266807556152,2.3809030055999756,3.6224427223205566,7.715463638305664,5.067101001739502,6.268491268157959,2.6972367763519287,-0.153253436088562,-2.3436286449432373,-4.50170373916626,-3.9206738471984863
1.7017017017017018,1.7017017017017018,1.7017017017017018,1.7017017017017018,1.7017017017017018,-0.5938317179679871,-1.089743971824646,-2.185358762741089,-2.119295597076416,-2.16808819770813,-2.9316940307617188,-2.79504656791687,-2.0538933277130127,-2.119673252105713,-2.0743119716644287,-2.9967010021209717,-1.7577651739120483,-2.348764657974243,-0.6744598746299744,-1.4776036739349365,0.5793530941009521,0.6518241167068481,2.389434814453125,0.646628737449646,1.4807655811309814,2.500453233718872,3.6481823921203613,7.6455230712890625,5.020814895629883,6.22294282913208,2.623189687728882,-0.23246636986732483,-2.6188771724700928,-4.5721435546875,-4.063111305236816
1.7117117117117118,1.7117117117117118,1.7117117117117118,1.7117117117117118,1.7117117117117118,-0.6237847208976746,-1.1065750122070312,-2.209066867828369,-2.125701427459717,-2.1824800968170166,-2.9260826110839844,-2.7886834144592285,-2.0287365913391113,-2.1130330562591553,-2.0586211681365967,-2.971078634262085,-1.7211225032806396,-2.2725777626037598,-0.624420166015625,-1.4155339002609253,0.6052283048629761,0.6491060256958008,2.361865282058716,0.6005258560180664,1.4394015073776245,2.6188032627105713,3.673154354095459,7.577399730682373,4.977914333343506,6.179135322570801,2.546388626098633,-0.31053245067596436,-2.888932943344116,-4.638967990875244,-4.2007880210876465
1.7217217217217218,1.7217217217217218,1.7217217217217218,1.7217217217217218,1.7217217217217218,-0.6535161733627319,-1.1229650974273682,-2.2319366931915283,-2.1316134929656982,-2.1963675022125244,-2.9203298091888428,-2.782381296157837,-2.0039608478546143,-2.10687255859375,-2.0432848930358887,-2.9442782402038574,-1.6842325925827026,-2.1970622539520264,-0.5747929215431213,-1.3538930416107178,0.6303215622901917,0.6456102132797241,2.3316168785095215,0.553770899772644,1.3966790437698364,2.735935688018799,3.697544813156128,7.5112738609313965,4.938460350036621,6.137368202209473,2.466874361038208,-0.38782939314842224,-3.1538679599761963,-4.7021708488464355,-4.334656715393066
1.7317317317317318,1.7317317317317318,1.7317317317317318,1.7317317317317318,1.7317317317317318,-0.6830289363861084,-1.1389158964157104,-2.253986120223999,-2.1370341777801514,-2.2097549438476562,-2.9144420623779297,-2.7761476039886475,-1.979584813117981,-2.101194143295288,-2.028315782546997,-2.9163103103637695,-1.6471015214920044,-2.1221983432769775,-0.5255435705184937,-1.292658805847168,0.6546055674552917,0.6413444876670837,2.298741340637207,0.5064035058021545,1.352641224861145,2.851832628250122,3.7213902473449707,7.4472761154174805,4.90219259262085,6.098039150238037,2.3847153186798096,-0.4643169343471527,-3.4138407707214355,-4.760986804962158,-4.463895320892334
1.7417417417417418,1.7417417417417418,1.7417417417417418,1.7417417417417418,1.7417417417417418,-0.7123247385025024,-1.1544281244277954,-2.2752315998077393,-2.1419661045074463,-2.2226343154907227,-2.9084267616271973,-2.7699882984161377,-1.9556230306625366,-2.095992088317871,-2.0137674808502197,-2.8871896266937256,-1.6097334623336792,-2.0479636192321777,-0.47664374113082886,-1.2319557666778564,0.6780538558959961,0.636317789554596,2.263288974761963,0.458476185798645,1.3073210716247559,2.966472864151001,3.74472713470459,7.385560035705566,4.868980407714844,6.014238357543945,2.299961566925049,-0.5399558544158936,-3.668940305709839,-4.814651966094971,-4.591402053833008
1.7517517517517518,1.7517517517517518,1.7517517517517518,1.7517517517517518,1.7517517517517518,-0.7413928508758545,-1.1695024967193604,-2.2956888675689697,-2.146411895751953,-2.2349679470062256,-2.9022700786590576,-2.763908863067627,-1.932092547416687,-2.0912704467773438,-1.9997808933258057,-2.8569495677948,-1.5721354484558105,-1.974334716796875,-0.42805784940719604,-1.1722919940948486,0.7006183862686157,0.6305378675460815,2.2253077030181885,0.4100300967693329,1.260733962059021,3.0704030990600586,3.7675929069519043,7.326272964477539,4.839178562164307,5.9075469970703125,2.2030956745147705,-0.6147058010101318,-3.9192512035369873,-4.864163398742676,-4.716168403625488
1.7617617617617618,1.7617617617617618,1.7617617617617618,1.7617617617617618,1.7617617617617618,-0.7701360583305359,-1.1841403245925903,-2.3153703212738037,-2.150357961654663,-2.2467541694641113,-2.895843982696533,-2.757915735244751,-1.909008264541626,-2.0870516300201416,-1.9863766431808472,-2.8257553577423096,-1.5343098640441895,-1.9012870788574219,-0.3797539174556732,-1.1136759519577026,0.7221235632896423,0.6240146160125732,2.1848435401916504,0.36111244559288025,1.2129186391830444,3.1620984077453613,3.7900209426879883,7.269573211669922,4.8126606941223145,5.80480432510376,2.093583583831787,-0.688531756401062,-4.164825439453125,-4.909293174743652,-4.836967468261719
1.7717717717717718,1.7717717717717718,1.7717717717717718,1.7717717717717718,1.7717717717717718,-0.7985391020774841,-1.1983428001403809,-2.334296941757202,-2.1538031101226807,-2.2579991817474365,-2.8891305923461914,-2.7520153522491455,-1.8863811492919922,-2.0833468437194824,-1.9735627174377441,-2.793651819229126,-1.4962624311447144,-1.8288017511367798,-0.3316982388496399,-1.0560685396194458,0.7425251603126526,0.616756796836853,2.141955852508545,0.3117614984512329,1.1639132499694824,3.252004623413086,3.8120479583740234,7.207263946533203,4.789870262145996,5.706112384796143,1.9824225902557373,-0.761394739151001,-4.397053241729736,-4.950699329376221,-4.953830718994141
1.7817817817817818,1.7817817817817818,1.7817817817817818,1.7817817817817818,1.7817817817817818,-0.8266060948371887,-1.212111234664917,-2.352621078491211,-2.156747341156006,-2.2687063217163086,-2.8821356296539307,-2.746213912963867,-1.8641059398651123,-2.0801568031311035,-1.961347222328186,-2.7606582641601562,-1.457996129989624,-1.7571005821228027,-0.2838509678840637,-0.9994293451309204,0.7618060111999512,0.6087756752967834,2.096942663192749,0.26201364398002625,1.1137592792510986,3.3401317596435547,3.8337090015411377,7.119607925415039,4.77085542678833,5.611580848693848,1.869663119316101,-0.8332587480545044,-4.595908164978027,-4.988368511199951,-5.066771507263184
1.7917917917917918,1.7917917917917918,1.7917917917917918,1.7917917917917918,1.7917917917917918,-0.8543415665626526,-1.22544527053833,-2.3704137802124023,-2.1591906547546387,-2.2788777351379395,-2.874866485595703,-2.740516424179077,-1.8421411514282227,-2.077483892440796,-1.949723720550537,-2.726790428161621,-1.4195146560668945,-1.6862618923187256,-0.2361728399991989,-0.9437093734741211,0.7799491882324219,0.6000795364379883,2.0499634742736816,0.21191003918647766,1.0624988079071045,3.426429033279419,3.855011224746704,7.034762382507324,4.756188869476318,5.522218704223633,1.755171537399292,-0.904059648513794,-4.790031909942627,-5.021855354309082,-5.173651218414307
1.8018018018018018,1.8018018018018018,1.8018018018018018,1.8018018018018018,1.8018018018018018,-0.8817489147186279,-1.2383772134780884,-2.387688159942627,-2.161133050918579,-2.2885241508483887,-2.86733078956604,-2.7349045276641846,-1.8205057382583618,-2.0753326416015625,-1.93865168094635,-2.692067861557007,-1.3808718919754028,-1.6162586212158203,-0.18862049281597137,-0.8888616561889648,0.796938955783844,0.5907315611839294,2.001065492630005,0.16149123013019562,1.0102035999298096,3.510986804962158,3.8658668994903564,6.9527716636657715,4.74560546875,5.437504768371582,1.6392797231674194,-0.963433027267456,-4.979191303253174,-5.05137300491333,-5.274497985839844
1.8118118118118118,1.8118118118118118,1.8118118118118118,1.8118118118118118,1.8118118118118118,-0.9088331460952759,-1.2509346008300781,-2.40443754196167,-2.162576675415039,-2.2976486682891846,-2.859534740447998,-2.7293591499328613,-1.799238681793213,-2.0737051963806152,-1.9281264543533325,-2.656507968902588,-1.3421225547790527,-1.5470612049102783,-0.14115537703037262,-0.8348386287689209,0.8127622604370117,0.5807957053184509,1.9503048658370972,0.11079739779233932,0.9569204449653625,3.593830108642578,3.876401424407959,6.873449802398682,4.738978385925293,5.357263565063477,1.5220555067062378,-1.0216400623321533,-5.162112236022949,-5.077025890350342,-5.3710761070251465
1.8218218218218218,1.8218218218218218,1.8218218218218218,1.8218218218218218,1.8218218218218218,-0.9355970025062561,-1.2631200551986694,-2.420660972595215,-2.1635184288024902,-2.306246757507324,-2.8514840602874756,-2.7238852977752686,-1.7783681154251099,-2.0726046562194824,-1.9181636571884155,-2.620126962661743,-1.3032691478729248,-1.4786436557769775,-0.09373580664396286,-0.7815989851951599,0.8274057507514954,0.5702822804450989,1.8977373838424683,0.059865325689315796,0.9026951193809509,3.674988269805908,3.8866500854492188,6.797229766845703,4.736342906951904,5.280776500701904,1.4035685062408447,-1.0786510705947876,-5.340335369110107,-5.098784446716309,-5.462061882019043
1.8318318318318318,1.8318318318318318,1.8318318318318318,1.8318318318318318,1.8318318318318318,-0.9620450735092163,-1.2749344110488892,-2.436368703842163,-2.163959264755249,-2.3142995834350586,-2.8431859016418457,-2.718489646911621,-1.7579116821289062,-2.0720324516296387,-1.9088059663772583,-2.582941770553589,-1.264314889907837,-1.4109736680984497,-0.046322137117385864,-0.7291048169136047,0.8408573865890503,0.5592056512832642,1.8434100151062012,0.00873498059809208,0.847586452960968,3.7545666694641113,3.896646738052368,6.724206447601318,4.737728118896484,5.208602428436279,1.2839422225952148,-1.1344339847564697,-5.513869762420654,-5.116612911224365,-5.548336505889893
1.8418418418418419,1.8418418418418419,1.8418418418418419,1.8418418418418419,1.8418418418418419,-0.9881830811500549,-1.2863798141479492,-2.4515671730041504,-2.1638965606689453,-2.3218090534210205,-2.8346495628356934,-2.7131752967834473,-1.737879753112793,-2.071990489959717,-1.9000537395477295,-2.544973134994507,-1.2252610921859741,-1.344017505645752,0.0011251559481024742,-0.677310049533844,0.8530970215797424,0.5475760102272034,1.787367820739746,-0.04255400225520134,0.7916352152824402,3.8299365043640137,3.9064249992370605,6.654480934143066,4.743169784545898,5.141122341156006,1.1590715646743774,-1.188957691192627,-5.682696342468262,-5.130472660064697,-5.630476951599121
1.8518518518518519,1.8518518518518519,1.8518518518518519,1.8518518518518519,1.8518518518518519,-1.0140072107315063,-1.2974555492401123,-2.4662606716156006,-2.163330078125,-2.3287761211395264,-2.8259201049804688,-2.7079498767852783,-1.7182934284210205,-2.072481870651245,-1.891910195350647,-2.5062899589538574,-1.1861106157302856,-1.2777395248413086,0.04864688590168953,-0.6261664032936096,0.8640639781951904,0.535407543182373,1.729669213294983,-0.09396117180585861,0.7348809838294983,3.898001194000244,3.9160192012786865,6.588792324066162,4.752699375152588,5.078406810760498,1.0369343757629395,-1.2421927452087402,-5.845000743865967,-5.140326023101807,-5.708510398864746
1.8618618618618619,1.8618618618618619,1.8618618618618619,1.8618618618618619,1.8618618618618619,-1.0393778085708618,-1.3081647157669067,-2.4804179668426514,-2.162257432937622,-2.335202693939209,-2.8170363903045654,-2.702817916870117,-1.6992830038070679,-2.0735087394714355,-1.8843766450881958,-2.466947317123413,-1.146864891052246,-1.2126117944717407,0.096284881234169,-0.5756266117095947,0.8738791346549988,0.5227125883102417,1.6703717708587646,-0.14544712007045746,0.6773675084114075,3.9625279903411865,3.9254586696624756,6.423481464385986,4.766345024108887,5.02043342590332,0.9240184426307678,-1.2941076755523682,-6.002288341522217,-5.146128177642822,-5.782256126403809
1.8718718718718719,1.8718718718718719,1.8718718718718719,1.8718718718718719,1.8718718718718719,-1.0642722845077515,-1.3185077905654907,-2.493985891342163,-2.1606762409210205,-2.3410935401916504,-2.8080101013183594,-2.697784662246704,-1.6810249090194702,-2.075072765350342,-1.8774425983428955,-2.426967144012451,-1.1075246334075928,-1.1491323709487915,0.144081249833107,-0.5256488919258118,0.8825598359107971,0.5095043182373047,1.6095364093780518,-0.1969701051712036,0.6191496849060059,4.025402069091797,3.9347801208496094,6.2608113288879395,4.784131050109863,4.966290473937988,0.8102470636367798,-1.3446707725524902,-6.151527404785156,-5.147826671600342,-5.849121570587158
1.8818818818818819,1.8818818818818819,1.8818818818818819,1.8818818818818819,1.8818818818818819,-1.0886927843093872,-1.328486680984497,-2.5069351196289062,-2.158586025238037,-2.3464534282684326,-2.7988483905792236,-2.6928551197052,-1.6635925769805908,-2.077176332473755,-1.8711036443710327,-2.3863658905029297,-1.068092703819275,-1.087251901626587,0.19207602739334106,-0.47618648409843445,0.8900971412658691,0.49579712748527527,1.5472363233566284,-0.24849101901054382,0.5602847337722778,4.086669445037842,3.944011688232422,6.104318141937256,4.805873394012451,4.9172258377075195,0.695679247379303,-1.3938552141189575,-6.295732498168945,-5.144613742828369,-5.91163444519043
1.8918918918918919,1.8918918918918919,1.8918918918918919,1.8918918918918919,1.8918918918918919,-1.112641453742981,-1.3381017446517944,-2.5192692279815674,-2.156018018722534,-2.3512842655181885,-2.789557695388794,-2.6880340576171875,-1.6469930410385132,-2.0798301696777344,-1.865359902381897,-2.3451595306396484,-1.0285683870315552,-1.0269057750701904,0.24024736881256104,-0.42719149589538574,0.896483838558197,0.48160505294799805,1.4835147857666016,-0.2997840344905853,0.5008149147033691,4.146371364593506,3.9531896114349365,5.954216003417969,4.819915771484375,4.873149394989014,0.580376923084259,-1.4416102170944214,-6.435390472412109,-5.103608131408691,-5.969965934753418
1.901901901901902,1.901901901901902,1.901901901901902,1.901901901901902,1.901901901901902,-1.1361292600631714,-1.3473533391952515,-2.530993938446045,-2.1530025005340576,-2.355586290359497,-2.7801742553710938,-2.68332839012146,-1.6312382221221924,-2.083043098449707,-1.860215187072754,-2.3033933639526367,-0.9889516234397888,-0.9680298566818237,0.288583368062973,-0.37861180305480957,0.9016923308372498,0.46694183349609375,1.418418049812317,-0.3506496846675873,0.44078299403190613,4.195583343505859,3.9623544216156006,5.810561180114746,4.838583946228027,4.834116458892822,0.45630693435668945,-1.48787260055542,-6.570623874664307,-5.059001922607422,-6.024125099182129
1.911911911911912,1.911911911911912,1.911911911911912,1.911911911911912,1.911911911911912,-1.1591776609420776,-1.3562443256378174,-2.542109727859497,-2.1495351791381836,-2.359358787536621,-2.770801544189453,-2.678741693496704,-1.6163357496261597,-2.086820363998413,-1.8556700944900513,-2.2611775398254395,-0.94924396276474,-0.9105589985847473,0.33712854981422424,-0.33039742708206177,0.9056025743484497,0.4518239200115204,1.351988434791565,-0.40105101466178894,0.3802289664745331,4.239170074462891,3.9715166091918945,5.673403263092041,4.861873626708984,4.800183296203613,0.32489141821861267,-1.532673716545105,-6.701516151428223,-5.010789394378662,-6.074117660522461
1.921921921921922,1.921921921921922,1.921921921921922,1.921921921921922,1.921921921921922,-1.181744933128357,-1.3647702932357788,-2.5526201725006104,-2.145612955093384,-2.362602710723877,-2.761479377746582,-2.6742844581604004,-1.602295994758606,-2.0911648273468018,-1.851727843284607,-2.2185556888580322,-0.9094670414924622,-0.8544292449951172,0.38593101501464844,-0.28249576687812805,0.908271312713623,0.4362598657608032,1.2842707633972168,-0.45095106959342957,0.3191972076892853,4.276315689086914,3.9718496799468994,5.5427937507629395,4.88978385925293,4.772006511688232,0.20960940420627594,-1.5774644613265991,-6.8281378746032715,-4.9589643478393555,-6.119513034820557
1.931931931931932,1.931931931931932,1.931931931931932,1.931931931931932,1.931931931931932,-1.203776478767395,-1.3729106187820435,-2.5625271797180176,-2.141230344772339,-2.36531925201416,-2.752246618270874,-2.669987916946411,-1.589126706123352,-2.096078634262085,-1.8483949899673462,-2.1755731105804443,-0.869748055934906,-0.7995733022689819,0.4350356161594391,-0.23484471440315247,0.9098017811775208,0.42024537920951843,1.2153072357177734,-0.5003160834312439,0.2577342689037323,4.309666633605957,3.96425199508667,5.418914794921875,4.922307014465332,4.749712944030762,0.0959618017077446,-1.6220508813858032,-6.94960355758667,-4.903507232666016,-6.160221099853516
1.941941941941942,1.941941941941942,1.941941941941942,1.941941941941942,1.941941941941942,-1.2252601385116577,-1.380663275718689,-2.5718462467193604,-2.136385440826416,-2.367511034011841,-2.7430615425109863,-2.6658613681793213,-1.5767568349838257,-2.101562023162842,-1.8456735610961914,-2.132321834564209,-0.8301038146018982,-0.7459172606468201,0.4844907522201538,-0.18739116191864014,0.9101866483688354,0.4037921130657196,1.1451969146728516,-0.5491044521331787,0.19588689506053925,4.33198881149292,3.9568631649017334,5.302934646606445,4.96014404296875,4.7327656745910645,-0.019046641886234283,-1.665049433708191,-7.058133125305176,-4.844391822814941,-6.19664192199707
1.951951951951952,1.951951951951952,1.951951951951952,1.951951951951952,1.951951951951952,-1.2461943626403809,-1.3880305290222168,-2.5805888175964355,-2.131065845489502,-2.369173765182495,-2.7339084148406982,-2.6619088649749756,-1.5651346445083618,-2.1076085567474365,-1.8435695171356201,-2.0888514518737793,-0.790532648563385,-0.6933889985084534,0.5343454480171204,-0.1400793194770813,0.909424364566803,0.3869173228740692,1.0740230083465576,-0.5972586274147034,0.13369563221931458,4.353476524353027,3.9497270584106445,5.193750381469727,5.0017476081848145,4.721205711364746,-0.13298018276691437,-1.7064363956451416,-7.161863803863525,-4.7762956619262695,-6.228756904602051
1.961961961961962,1.961961961961962,1.961961961961962,1.961961961961962,1.961961961961962,-1.2665815353393555,-1.3950129747390747,-2.5887575149536133,-2.1252684593200684,-2.3703081607818604,-2.7247979640960693,-2.658135175704956,-1.5542601346969604,-2.114222288131714,-1.842085361480713,-2.045170307159424,-0.7510315179824829,-0.6419184803962708,0.5846387147903442,-0.09285672754049301,0.9075276255607605,0.3696362376213074,1.0018351078033447,-0.6447120308876038,0.07120437175035477,4.374186992645264,3.9428882598876953,5.091404438018799,5.047919750213623,4.715072154998779,-0.2457958310842514,-1.7461882829666138,-7.260894775390625,-4.704446792602539,-6.256537437438965
1.971971971971972,1.971971971971972,1.971971971971972,1.971971971971972,1.971971971971972,-1.2864257097244263,-1.4016125202178955,-2.5963549613952637,-2.1189889907836914,-2.3709115982055664,-2.7157366275787354,-2.654545783996582,-1.5441333055496216,-2.121406078338623,-1.8412253856658936,-2.0012853145599365,-0.7115969657897949,-0.5914397835731506,0.6354168653488159,-0.0456676185131073,0.9045078158378601,0.3519645631313324,0.9286826848983765,-0.6914277672767639,0.008457363583147526,4.394137859344482,3.936389684677124,4.995255947113037,5.098678112030029,4.714427471160889,-0.35732170939445496,-1.7842804193496704,-7.3534417152404785,-4.62893533706665,-6.27996301651001
1.981981981981982,1.981981981981982,1.981981981981982,1.981981981981982,1.981981981981982,-1.305728554725647,-1.4078303575515747,-2.603388547897339,-2.1122219562530518,-2.3709824085235596,-2.7067432403564453,-2.6511423587799072,-1.5347321033477783,-2.1291611194610596,-1.8409937620162964,-1.9572075605392456,-0.6722255349159241,-0.5418953895568848,0.6867269277572632,0.0015420812414959073,0.9003884792327881,0.3339209258556366,0.8546448349952698,-0.7373685836791992,-0.05450175702571869,4.412726879119873,3.930271625518799,4.905088901519775,5.154001712799072,4.719301700592041,-0.4655298590660095,-1.820691466331482,-7.438814163208008,-4.549693584442139,-6.298985958099365
1.991991991991992,1.991991991991992,1.991991991991992,1.991991991991992,1.991991991991992,-1.3244909048080444,-1.4136676788330078,-2.60986065864563,-2.1049602031707764,-2.370518684387207,-2.697831869125366,-2.647930383682251,-1.526045799255371,-2.137474775314331,-1.8413957357406616,-1.912946105003357,-0.6329135894775391,-0.4932120144367218,0.7385988235473633,0.048828478902578354,0.8951920866966248,0.3155214190483093,0.779782772064209,-0.7825140357017517,-0.11763006448745728,4.430765151977539,3.924572706222534,4.8235955238342285,5.208178997039795,4.729738712310791,-0.5724625587463379,-1.8553974628448486,-7.5182085037231445,-4.4734039306640625,-6.313564300537109
2.002002002002002,2.002002002002002,2.002002002002002,2.002002002002002,2.002002002002002,-1.3427151441574097,-1.4191250801086426,-2.6157736778259277,-2.0971739292144775,-2.369518280029297,-2.689012050628662,-2.644914388656616,-1.5180476903915405,-2.146275043487549,-1.8424347639083862,-1.8685072660446167,-0.5936562418937683,-0.4453051686286926,0.7909913659095764,0.09624768793582916,0.8889327645301819,0.29678282141685486,0.7041510343551636,-0.8269304633140564,-0.18088218569755554,4.448311805725098,3.919332504272461,4.749725818634033,5.260693073272705,4.745774269104004,-0.678081750869751,-1.8883758783340454,-7.592492580413818,-4.400681972503662,-6.323643684387207
2.012012012012012,2.012012012012012,2.012012012012012,2.012012012012012,2.012012012012012,-1.3604052066802979,-1.4242039918899536,-2.621129274368286,-2.0888514518737793,-2.3679769039154053,-2.6802923679351807,-2.6420962810516357,-1.5107394456863403,-2.1555416584014893,-1.8441166877746582,-1.823894739151001,-0.5544483065605164,-0.39810076355934143,0.8439285755157471,0.14385776221752167,0.8816217184066772,0.27772247791290283,0.6277995109558105,-0.8706032037734985,-0.2442103922367096,4.4654221534729,3.9145848751068115,4.6830525398254395,5.3169779777526855,4.768028736114502,-0.7823498249053955,-1.919605016708374,-7.662118434906006,-4.324743270874023,-6.3288068771362305
2.022022022022022,2.022022022022022,2.022022022022022,2.022022022022022,2.022022022022022,-1.3775651454925537,-1.4289056062698364,-2.625926971435547,-2.0799849033355713,-2.365891695022583,-2.671679735183716,-2.6394805908203125,-1.504122018814087,-2.165268659591675,-1.8464468717575073,-1.779112696647644,-0.5152861475944519,-0.3515278995037079,0.8974467515945435,0.1917216181755066,0.8732753396034241,0.2583594024181366,0.5507740378379822,-0.9134982824325562,-0.3075653314590454,4.482153415679932,3.910364866256714,4.623629570007324,5.376976013183594,4.796397686004639,-0.8852317929267883,-1.9490604400634766,-7.727144241333008,-4.245510101318359,-6.329042434692383
2.032032032032032,2.032032032032032,2.032032032032032,2.032032032032032,2.032032032032032,-1.3941967487335205,-1.4332295656204224,-2.6301660537719727,-2.0705676078796387,-2.3632900714874268,-2.6631839275360107,-2.6370699405670166,-1.498200535774231,-2.1754496097564697,-1.8494343757629395,-1.7341649532318115,-0.4761629104614258,-0.3055115342140198,0.9515836834907532,0.23984310030937195,0.8639044165611267,0.2387091964483261,0.47312214970588684,-0.9555854201316833,-0.37071937322616577,4.498565673828125,3.906705379486084,4.572571277618408,5.440478324890137,4.817882061004639,-0.9866827726364136,-1.9767218828201294,-7.786966323852539,-4.163137912750244,-6.283239841461182
2.042042042042042,2.042042042042042,2.042042042042042,2.042042042042042,2.042042042042042,-1.4103041887283325,-1.4371776580810547,-2.633852005004883,-2.0605990886688232,-2.360224485397339,-2.6548118591308594,-2.6348676681518555,-1.4929835796356201,-2.186051845550537,-1.853090524673462,-1.6890549659729004,-0.43707388639450073,-0.25995901226997375,1.0062031745910645,0.28819239139556885,0.853526771068573,0.21879224479198456,0.3949015736579895,-0.9967592358589172,-0.43333616852760315,4.514713287353516,3.9036359786987305,4.530374526977539,5.466492652893066,4.8437113761901855,-1.0866756439208984,-2.0025675296783447,-7.84131383895874,-4.060455799102783,-6.227500915527344
2.052052052052052,2.052052052052052,2.052052052052052,2.052052052052052,2.052052052052052,-1.4258893728256226,-1.4407507181167603,-2.6369833946228027,-2.050086259841919,-2.356687068939209,-2.646574020385742,-2.632875680923462,-1.488479495048523,-2.197021484375,-1.8574244976043701,-1.6437833309173584,-0.39801260828971863,-0.21478956937789917,1.061019778251648,0.3368326425552368,0.842155396938324,0.1986253410577774,0.3161584138870239,-1.0368614196777344,-0.49537771940231323,4.530648231506348,3.901057720184326,4.495759963989258,5.48649787902832,4.875822067260742,-1.185173749923706,-2.0263185501098633,-7.891016006469727,-3.951643943786621,-6.168099403381348
2.062062062062062,2.062062062062062,2.062062062062062,2.062062062062062,2.062062062062062,-1.4409561157226562,-1.4439505338668823,-2.6395578384399414,-2.0390238761901855,-2.3526761531829834,-2.6384763717651367,-2.631093978881836,-1.4846932888031006,-2.2083468437194824,-1.8624411821365356,-1.5983532667160034,-0.3589748740196228,-0.16993014514446259,1.1160472631454468,0.38582542538642883,0.8298050165176392,0.1782337725162506,0.2369416207075119,-1.0758610963821411,-0.5568068623542786,4.546424865722656,3.898960828781128,4.468758583068848,5.508347511291504,4.914215564727783,-1.2821455001831055,-2.0478765964508057,-7.936085224151611,-3.840131998062134,-6.105014324188232
2.0720720720720722,2.0720720720720722,2.0720720720720722,2.0720720720720722,2.0720720720720722,-1.4555087089538574,-1.44677734375,-2.6415746212005615,-2.02740478515625,-2.3481812477111816,-2.6305267810821533,-2.6295244693756104,-1.4816347360610962,-2.2200183868408203,-1.868140697479248,-1.5527693033218384,-0.3199549615383148,-0.12530188262462616,1.1713007688522339,0.43524032831192017,0.8164948225021362,0.15763413906097412,0.1572967767715454,-1.113730788230896,-0.6175854206085205,4.559387683868408,3.897536277770996,4.4494404792785645,5.531957149505615,4.9602789878845215,-1.3747919797897339,-2.0675342082977295,-7.976529598236084,-3.7259387969970703,-6.0381903648376465
2.0820820820820822,2.0820820820820822,2.0820820820820822,2.0820820820820822,2.0820820820820822,-1.4696011543273926,-1.4492321014404297,-2.643031597137451,-2.015223979949951,-2.343190908432007,-2.6226871013641357,-2.628169536590576,-1.4793113470077515,-2.232025623321533,-1.8745142221450806,-1.5071228742599487,-0.2809457778930664,-0.08082852512598038,1.2267993688583374,0.4851437509059906,0.8023349046707153,0.1368492841720581,0.07727121561765671,-1.15044367313385,-0.6776503324508667,4.560941696166992,3.8967983722686768,4.437856674194336,5.557245254516602,5.011659145355225,-1.4542642831802368,-2.085207462310791,-8.012345314025879,-3.6090822219848633,-5.961213111877441
2.0920920920920922,2.0920920920920922,2.0920920920920922,2.0920920920920922,2.0920920920920922,-1.483263373374939,-1.4513143301010132,-2.643925189971924,-2.0024735927581787,-2.337700128555298,-2.614943265914917,-2.6270334720611572,-1.4777326583862305,-2.244356632232666,-1.881575584411621,-1.461462140083313,-0.24194073677062988,-0.03643239662051201,1.2825592756271362,0.5355915427207947,0.787387490272522,0.11589675396680832,-0.0030900277197360992,-1.185973048210144,-0.7369116544723511,4.5624237060546875,3.896766424179077,4.4340596199035645,5.584105014801025,5.069024085998535,-1.5320374965667725,-2.1009037494659424,-8.043513298034668,-3.4893693923950195,-5.878779888153076
2.1021021021021022,2.1021021021021022,2.1021021021021022,2.1021021021021022,2.1021021021021022,-1.4964967966079712,-1.4530234336853027,-2.644252300262451,-1.9891464710235596,-2.3317034244537354,-2.607301950454712,-2.6261179447174072,-1.4769076108932495,-2.2569966316223145,-1.8893303871154785,-1.415785312652588,-0.20293200016021729,0.007964571937918663,1.3385956287384033,0.5866453647613525,0.7716691493988037,0.09479627758264542,-0.08373989164829254,-1.2202889919281006,-0.7953295111656189,4.563880443572998,3.897472858428955,4.438104152679443,5.612423896789551,5.132717609405518,-1.6080795526504517,-2.1146531105041504,-8.070008277893066,-3.3666305541992188,-5.7926201820373535
2.1121121121121122,2.1121121121121122,2.1121121121121122,2.1121121121121122,2.1121121121121122,-1.5093059539794922,-1.4543607234954834,-2.6440088748931885,-1.975236415863037,-2.325192928314209,-2.5997700691223145,-2.625424385070801,-1.476847767829895,-2.2699332237243652,-1.8977837562561035,-1.3700950145721436,-0.16391262412071228,0.0524437390267849,1.3949222564697266,0.6383687853813171,0.7552004456520081,0.07356920838356018,-0.16463182866573334,-1.253363847732544,-0.8528638482093811,4.565362453460693,3.8989341259002686,4.450654983520508,5.642158508300781,5.203190326690674,-1.6823571920394897,-2.126436471939087,-8.091497421264648,-3.241328239440918,-5.7023444175720215
2.1221221221221223,2.1221221221221223,2.1221221221221223,2.1221221221221223,2.1221221221221223,-1.5216923952102661,-1.455325961112976,-2.6431877613067627,-1.9607349634170532,-2.318161964416504,-2.592355251312256,-2.6249542236328125,-1.4775675535202026,-2.2831544876098633,-1.906940221786499,-1.324388861656189,-0.12487425655126572,0.09709688276052475,1.4515535831451416,0.6908323168754578,0.7379956841468811,0.05223282426595688,-0.24570950865745544,-1.2851704359054565,-0.9094727039337158,4.566923141479492,3.9011690616607666,4.472722053527832,5.673222064971924,5.280770778656006,-1.7548328638076782,-2.1362361907958984,-8.107458114624023,-3.113471031188965,-5.607541084289551
2.1321321321321323,2.1321321321321323,2.1321321321321323,2.1321321321321323,2.1321321321321323,-1.5336594581604004,-1.4559192657470703,-2.641782522201538,-1.9456379413604736,-2.310598850250244,-2.58506441116333,-2.624709367752075,-1.4790788888931274,-2.2966485023498535,-1.9168026447296143,-1.2786670923233032,-0.08581027388572693,0.1420125961303711,1.5084998607635498,0.7441118359565735,0.7200753092765808,0.030808646231889725,-0.32692280411720276,-1.3156846761703491,-0.9651073813438416,4.568605422973633,3.904191255569458,4.5028486251831055,5.7035064697265625,5.365781784057617,-1.8254809379577637,-2.1440348625183105,-8.118492126464844,-2.9824726581573486,-5.507991313934326
2.1421421421421423,2.1421421421421423,2.1421421421421423,2.1421421421421423,2.1421421421421423,-1.5452094078063965,-1.4561394453048706,-2.6397881507873535,-1.929957628250122,-2.3025002479553223,-2.5779051780700684,-2.624690532684326,-1.4813929796218872,-2.3104004859924316,-1.9273751974105835,-1.2329272031784058,-0.046711523085832596,0.18726859986782074,1.5657063722610474,0.7982738018035889,0.7014565467834473,0.009316857904195786,-0.40822118520736694,-1.3448582887649536,-1.0197259187698364,4.5704522132873535,3.9080333709716797,4.5410895347595215,5.726772785186768,5.456973552703857,-1.8942674398422241,-2.1497926712036133,-8.124507904052734,-2.8461897373199463,-5.404270172119141
2.1521521521521523,2.1521521521521523,2.1521521521521523,2.1521521521521523,2.1521521521521523,-1.556344985961914,-1.4559884071350098,-2.6372437477111816,-1.9136980772018433,-2.2938590049743652,-2.5708842277526855,-2.624898672103882,-1.484523892402649,-2.324394941329956,-1.9386613368988037,-1.1871681213378906,-0.0075706192292273045,0.23288899660110474,1.6231495141983032,0.853378415107727,0.682158887386322,-0.012221871875226498,-0.4892902374267578,-1.3726587295532227,-1.0732845067977905,4.572511196136475,3.912747383117676,4.573328971862793,5.75084924697876,5.554347515106201,-1.961164116859436,-2.1534409523010254,-8.063764572143555,-2.70820951461792,-5.296223163604736
2.1621621621621623,2.1621621621621623,2.1621621621621623,2.1621621621621623,2.1621621621621623,-1.5670685768127441,-1.4554661512374878,-2.6342151165008545,-1.8968555927276611,-2.2846672534942627,-2.5640079975128174,-2.625333786010742,-1.4884836673736572,-2.3386199474334717,-1.9506604671478271,-1.1413869857788086,0.031622085720300674,0.2788526713848114,1.680837869644165,0.9094839096069336,0.662201464176178,-0.03378775343298912,-0.569635808467865,-1.3990700244903564,-1.125745415687561,4.574837684631348,3.9182863235473633,4.611936569213867,5.775601863861084,5.653469085693359,-2.026099681854248,-2.15503191947937,-7.9892988204956055,-2.568588972091675,-5.188752174377441
2.1721721721721723,2.1721721721721723,2.1721721721721723,2.1721721721721723,2.1721721721721723,-1.57738196849823,-1.454572319984436,-2.6306984424591064,-1.8794244527816772,-2.2748866081237793,-2.5572850704193115,-2.625997304916382,-1.4932875633239746,-2.3530640602111816,-1.9632761478424072,-1.0955805778503418,0.07087412476539612,0.32524794340133667,1.7387759685516357,0.966526448726654,0.6416048407554626,-0.05535832419991493,-0.6492214202880859,-1.4240754842758179,-1.1772055625915527,4.577500820159912,3.9240810871124268,4.660248756408691,5.800933837890625,5.7446465492248535,-2.088960647583008,-2.1552045345306396,-7.911890029907227,-2.4273507595062256,-5.092768669128418
2.1821821821821823,2.1821821821821823,2.1821821821821823,2.1821821821821823,2.1821821821821823,-1.5872864723205566,-1.45330011844635,-2.626674175262451,-1.8613975048065186,-2.2645061016082764,-2.5507214069366455,-2.6268718242645264,-1.498924970626831,-2.3677170276641846,-1.976428508758545,-1.049748182296753,0.11017075181007385,0.372184157371521,1.7969708442687988,1.0242785215377808,0.6203880310058594,-0.07694103568792343,-0.7280172109603882,-1.447658658027649,-1.2275782823562622,4.577445983886719,3.927690267562866,4.71923303604126,5.826773643493652,5.787298679351807,-2.1502695083618164,-2.1567471027374268,-7.831214904785156,-2.2844974994659424,-4.967591285705566
2.1921921921921923,2.1921921921921923,2.1921921921921923,2.1921921921921923,2.1921921921921923,-1.5967620611190796,-1.4516587257385254,-2.622134208679199,-1.842769742012024,-2.2535297870635986,-2.5443613529205322,-2.6279520988464355,-1.5054056644439697,-2.3825669288635254,-1.9900463819503784,-1.004043459892273,0.14947770535945892,0.4197463393211365,1.8554267883300781,1.082387089729309,0.5985497236251831,-0.09848781675100327,-0.80592280626297,-1.469804048538208,-1.2766413688659668,4.55474853515625,3.925964117050171,4.78525447845459,5.853046417236328,5.823526382446289,-2.212747573852539,-2.1477792263031006,-7.734141826629639,-2.1400296688079834,-4.835007190704346
2.2022022022022023,2.2022022022022023,2.2022022022022023,2.2022022022022023,2.2022022022022023,-1.6057971715927124,-1.4496593475341797,-2.617068290710449,-1.8235360383987427,-2.2419521808624268,-2.538236141204834,-2.6292455196380615,-1.5127546787261963,-2.3975989818573,-2.0041167736053467,-0.958561897277832,0.18876928091049194,0.4680127501487732,1.9141312837600708,1.140871524810791,0.5760962963104248,-0.11993219703435898,-0.8828418254852295,-1.490499496459961,-1.3243637084960938,4.532717704772949,3.9247827529907227,4.860424041748047,5.874015808105469,5.862330913543701,-2.2731142044067383,-2.136528253555298,-7.634001731872559,-1.9951533079147339,-4.699530124664307
2.2122122122122123,2.2122122122122123,2.2122122122122123,2.2122122122122123,2.2122122122122123,-1.6143945455551147,-1.4473026990890503,-2.611462116241455,-1.8036911487579346,-2.229764938354492,-2.53235125541687,-2.630750894546509,-1.5209810733795166,-2.4127790927886963,-2.018627405166626,-0.9132981300354004,0.22805282473564148,0.5170873403549194,1.9730137586593628,1.1997569799423218,0.55305016040802,-0.14125379920005798,-0.9587357044219971,-1.5097426176071167,-1.3707140684127808,4.5114216804504395,3.9244179725646973,4.946688652038574,5.891217231750488,5.903611660003662,-2.3313448429107666,-2.1233932971954346,-7.529257774353027,-1.8495286703109741,-4.561149597167969
2.2222222222222223,2.2222222222222223,2.2222222222222223,2.2222222222222223,2.2222222222222223,-1.6225563287734985,-1.4445865154266357,-2.6053004264831543,-1.7832298278808594,-2.2169578075408936,-2.526712417602539,-2.632467269897461,-1.5301017761230469,-2.4280927181243896,-2.03356671333313,-0.8682434558868408,0.2673366367816925,0.567074179649353,2.032071590423584,1.2590668201446533,0.5294315218925476,-0.16243506968021393,-1.0335627794265747,-1.527519702911377,-1.4156652688980103,4.490926742553711,3.9248645305633545,5.0424370765686035,5.908756256103516,5.947274208068848,-2.387413501739502,-2.108384132385254,-7.420967102050781,-1.7022596597671509,-4.419862747192383
2.2322322322322323,2.2322322322322323,2.2322322322322323,2.2322322322322323,2.2322322322322323,-1.6302849054336548,-1.4415102005004883,-2.598576068878174,-1.7621493339538574,-2.2035233974456787,-2.521327257156372,-2.634392738342285,-1.5401304960250854,-2.443526268005371,-2.0489203929901123,-0.8233888149261475,0.30662909150123596,0.6180665493011475,2.0913052558898926,1.318825602531433,0.505263090133667,-0.18345612287521362,-1.107288122177124,-1.5438158512115479,-1.459188461303711,4.471298694610596,3.9261131286621094,5.148077011108398,5.926363468170166,5.993200778961182,-2.4412951469421387,-2.0915088653564453,-7.309092044830322,-1.5534553527832031,-4.275486946105957
2.2422422422422423,2.2422422422422423,2.2422422422422423,2.2422422422422423,2.2422422422422423,-1.637582540512085,-1.4380730390548706,-2.591278553009033,-1.7404441833496094,-2.189450263977051,-2.5161988735198975,-2.636526346206665,-1.551077127456665,-2.459066867828369,-2.0646703243255615,-0.7787270545959473,0.34593868255615234,0.6701726317405701,2.15071439743042,1.3790547847747803,0.48056596517562866,-0.20430010557174683,-1.1798735857009888,-1.5586144924163818,-1.501245379447937,4.4525957107543945,3.928154468536377,5.264538288116455,5.9439544677734375,6.041248798370361,-2.49296498298645,-2.0727782249450684,-7.193100929260254,-1.4031379222869873,-4.1274237632751465
2.2522522522522523,2.2522522522522523,2.2522522522522523,2.2522522522522523,2.2522522522522523,-1.6444523334503174,-1.4342732429504395,-2.5834033489227295,-1.718109130859375,-2.1747279167175293,-2.5113346576690674,-2.638866424560547,-1.5629560947418213,-2.4747023582458496,-2.080800771713257,-0.7342469096183777,0.3852718770503998,0.723490297794342,2.210299491882324,1.4397751092910767,0.4553622603416443,-0.22494611144065857,-1.2512786388397217,-1.5719013214111328,-1.5418068170547485,4.434879779815674,3.9309754371643066,5.390012264251709,5.961449146270752,6.091364860534668,-2.5423967838287354,-2.052199602127075,-7.073321342468262,-1.2513141632080078,-3.9764814376831055
2.2622622622622623,2.2622622622622623,2.2622622622622623,2.2622622622622623,2.2622622622622623,-1.650893211364746,-1.4301103353500366,-2.574941635131836,-1.69514000415802,-2.1593472957611084,-2.5067408084869385,-2.641411066055298,-1.5757783651351929,-2.490419864654541,-2.097297430038452,-0.6899392008781433,0.4246370494365692,0.7781080007553101,2.2700586318969727,1.5010071992874146,0.4296763837337494,-0.24537749588489532,-1.321463704109192,-1.5836602449417114,-1.580843210220337,4.418163776397705,3.934562921524048,5.524559020996094,5.978759288787842,6.143443584442139,-2.5893590450286865,-2.029782295227051,-6.949456214904785,-1.0980056524276733,-3.8226382732391357
2.2722722722722724,2.2722722722722724,2.2722722722722724,2.2722722722722724,2.2722722722722724,-1.6569055318832397,-1.4255824089050293,-2.5658833980560303,-1.6715325117111206,-2.1432995796203613,-2.5024259090423584,-2.644157648086548,-1.5895553827285767,-2.5062050819396973,-2.1141433715820312,-0.6457934975624084,0.4640425443649292,0.8341196775436401,2.3299899101257324,1.5627702474594116,0.4035317599773407,-0.26557573676109314,-1.3903887271881104,-1.5938777923583984,-1.618324875831604,4.402540683746338,3.9388997554779053,5.668251991271973,5.99578857421875,6.1973795890808105,-2.6340017318725586,-2.0055339336395264,-6.821188449859619,-0.943249523639679,-3.6658713817596436
2.2822822822822824,2.2822822822822824,2.2822822822822824,2.2822822822822824,2.2822822822822824,-1.662492036819458,-1.4206892251968384,-2.556222915649414,-1.647282361984253,-2.1265933513641357,-2.49839448928833,-2.647104024887085,-1.6042976379394531,-2.522045373916626,-2.1313283443450928,-0.6017987728118896,0.50349360704422,0.8916149735450745,2.3900904655456543,1.6250110864639282,0.37695252895355225,-0.28551989793777466,-1.4580048322677612,-1.6025390625,-1.6541990041732788,4.3880696296691895,3.94372820854187,5.821170330047607,6.012452125549316,6.2391815185546875,-2.6763367652893066,-1.9789254665374756,-6.688170433044434,-0.7870727181434631,-3.501274824142456
2.2922922922922924,2.2922922922922924,2.2922922922922924,2.2922922922922924,2.2922922922922924,-1.6676526069641113,-1.415428638458252,-2.545947551727295,-1.6223831176757812,-2.109236240386963,-2.494649887084961,-2.650252342224121,-1.620017170906067,-2.537928581237793,-2.1488211154937744,-0.5579430460929871,0.5429957509040833,0.9506877064704895,2.450355291366577,1.687684416770935,0.349961519241333,-0.305185467004776,-1.5242650508880615,-1.6096301078796387,-1.6884084939956665,4.374798774719238,3.949026107788086,5.98340368270874,6.028658866882324,6.283304691314697,-2.716336488723755,-1.9498848915100098,-6.550023078918457,-0.6295000314712524,-3.333881139755249
2.3023023023023024,2.3023023023023024,2.3023023023023024,2.3023023023023024,2.3023023023023024,-1.6723885536193848,-1.4098013639450073,-2.5350635051727295,-1.5968332290649414,-2.091221332550049,-2.491197109222412,-2.653599500656128,-1.6366666555404663,-2.5538392066955566,-2.166600465774536,-0.5142138004302979,0.5825537443161011,1.0111007690429688,2.510779857635498,1.7508043050765991,0.32258084416389465,-0.32455047965049744,-1.5889196395874023,-1.615136981010437,-1.7209351062774658,4.362774848937988,3.9550182819366455,6.079822540283203,6.044318675994873,6.328579425811768,-2.7539727687835693,-1.9190775156021118,-6.3625898361206055,-0.47055789828300476,-3.16473126411438
2.3123123123123124,2.3123123123123124,2.3123123123123124,2.3123123123123124,2.3123123123123124,-1.6767014265060425,-1.403804063796997,-2.5235788822174072,-1.5706796646118164,-2.0725369453430176,-2.488039970397949,-2.6571431159973145,-1.6541600227355957,-2.569751501083374,-2.184654712677002,-0.47059792280197144,0.6221750974655151,1.0724130868911743,2.571323871612549,1.8143821954727173,0.2948357164859772,-0.3435978889465332,-1.651624083518982,-1.6188671588897705,-1.7517597675323486,4.35204553604126,3.961678981781006,6.171518802642822,6.048834323883057,6.374839782714844,-2.7892227172851562,-1.886521339416504,-6.165189743041992,-0.2567424476146698,-2.993863105773926
2.3223223223223224,2.3223223223223224,2.3223223223223224,2.3223223223223224,2.3223223223223224,-1.68059241771698,-1.3974359035491943,-2.511481523513794,-1.5440338850021362,-2.053177833557129,-2.4851796627044678,-2.6608786582946777,-1.6724759340286255,-2.5855751037597656,-2.2029716968536377,-0.427083820104599,0.6618672609329224,1.134645938873291,2.631829261779785,1.8784286975860596,0.26675233244895935,-0.36231133341789246,-1.7123557329177856,-1.6201703548431396,-1.7808657884597778,4.342363357543945,3.969214916229248,6.256945610046387,6.040042400360107,6.42198371887207,-2.8214452266693115,-1.8521565198898315,-5.976341724395752,-0.003407093696296215,-2.8212573528289795
2.3323323323323324,2.3323323323323324,2.3323323323323324,2.3323323323323324,2.3323323323323324,-1.6840649843215942,-1.390690803527832,-2.4987101554870605,-1.5168371200561523,-2.033134937286377,-2.4826152324676514,-2.6648006439208984,-1.6914430856704712,-2.6012537479400635,-2.2215349674224854,-0.38366177678108215,0.7016394734382629,1.1976367235183716,2.6922383308410645,1.9429460763931274,0.23836080729961395,-0.3806709945201874,-1.7713139057159424,-1.6189391613006592,-1.8082337379455566,4.333854675292969,3.977400779724121,6.32953405380249,6.029733180999756,6.466763496398926,-2.8508968353271484,-1.816022515296936,-5.803359508514404,0.24946515262126923,-2.6473443508148193
2.3423423423423424,2.3423423423423424,2.3423423423423424,2.3423423423423424,2.3423423423423424,-1.6871198415756226,-1.3835690021514893,-2.4852375984191895,-1.4890822172164917,-2.0124001502990723,-2.4803531169891357,-2.6689035892486572,-1.7110079526901245,-2.616769552230835,-2.2403018474578857,-0.34031814336776733,0.7414956092834473,1.2613717317581177,2.7525382041931152,2.0078535079956055,0.20968680083751678,-0.3986609876155853,-1.828526496887207,-1.6151797771453857,-1.8338626623153687,4.326744079589844,3.986170768737793,6.405612468719482,6.018089771270752,6.502017498016357,-2.8778281211853027,-1.7781379222869873,-5.627345085144043,0.5013157725334167,-2.4730820655822754
2.3523523523523524,2.3523523523523524,2.3523523523523524,2.3523523523523524,2.3523523523523524,-1.6897565126419067,-1.37606942653656,-2.4710540771484375,-1.4607607126235962,-1.990967035293579,-2.478398084640503,-2.673185348510742,-1.7311538457870483,-2.6321072578430176,-2.2592437267303467,-0.2970370054244995,0.7814425826072693,1.3258850574493408,2.8127129077911377,2.0731163024902344,0.18075600266456604,-0.4162629544734955,-1.8839608430862427,-1.6089059114456177,-1.8577384948730469,4.321116924285889,3.99554181098938,6.48506498336792,6.005037784576416,6.537965297698975,-2.9022059440612793,-1.7384657859802246,-5.448220252990723,0.752120852470398,-2.2969460487365723
2.3623623623623624,2.3623623623623624,2.3623623623623624,2.3623623623623624,2.3623623623623624,-1.6919760704040527,-1.3681919574737549,-2.4561424255371094,-1.4318890571594238,-1.9688279628753662,-2.476750373840332,-2.677633762359619,-1.7518589496612549,-2.6472346782684326,-2.2783448696136475,-0.2538059651851654,0.8214287161827087,1.391210675239563,2.8725504875183105,2.138742685317993,0.1515953242778778,-0.4334455728530884,-1.9375792741775513,-1.6000866889953613,-1.8798409700393677,4.317001819610596,3.990976095199585,6.567746162414551,5.947575092315674,6.574624061584473,-2.9240102767944336,-1.6939468383789062,-5.264420509338379,1.010231852531433,-2.1188719272613525
2.3723723723723724,2.3723723723723724,2.3723723723723724,2.3723723723723724,2.3723723723723724,-1.69377863407135,-1.3599412441253662,-2.4404871463775635,-1.4024885892868042,-1.9459768533706665,-2.4754116535186768,-2.6822292804718018,-1.7730984687805176,-2.6621150970458984,-2.2975914478302,-0.21060782670974731,0.861336350440979,1.4573789834976196,2.9317736625671387,2.204737901687622,0.12222816050052643,-0.450168639421463,-1.9893416166305542,-1.5886863470077515,-1.900151014328003,4.314423561096191,3.982727289199829,6.653564453125,5.8852691650390625,6.611637115478516,-2.9432196617126465,-1.6470661163330078,-5.077375411987305,1.2672035694122314,-1.9389547109603882
2.3823823823823824,2.3823823823823824,2.3823823823823824,2.3823823823823824,2.3823823823823824,-1.695163607597351,-1.3513164520263672,-2.4240756034851074,-1.3725541830062866,-1.9224066734313965,-2.474383592605591,-2.686966896057129,-1.7948538064956665,-2.6767330169677734,-2.316967487335205,-0.16742826998233795,0.9011614918708801,1.5244218111038208,2.9903650283813477,2.2711052894592285,0.09268254041671753,-0.4664146900177002,-2.039214849472046,-1.574723482131958,-1.918651819229126,4.313408374786377,3.974637269973755,6.742403984069824,5.821230888366699,6.648900032043457,-2.959813356399536,-1.5987138748168945,-4.887051582336426,1.5224477052688599,-1.757186770439148
2.3923923923923924,2.3923923923923924,2.3923923923923924,2.3923923923923924,2.3923923923923924,-1.696131706237793,-1.34231698513031,-2.406891345977783,-1.3420796394348145,-1.898111343383789,-2.4736685752868652,-2.6918423175811768,-1.817107081413269,-2.6910696029663086,-2.336456298828125,-0.1242496520280838,0.9409067034721375,1.5923680067062378,3.048306941986084,2.33784556388855,0.06298322975635529,-0.48216912150382996,-2.0871658325195312,-1.558213710784912,-1.935322880744934,4.314064025878906,3.966677188873291,6.834221363067627,5.75541353225708,6.686321258544922,-2.9736785888671875,-1.5489243268966675,-4.6932806968688965,1.7759844064712524,-1.573522925376892
2.4024024024024024,2.4024024024024024,2.4024024024024024,2.4024024024024024,2.4024024024024024,-1.696682333946228,-1.332940936088562,-2.3889410495758057,-1.3110495805740356,-1.873083472251892,-2.4732675552368164,-2.696850538253784,-1.839837670326233,-2.7052199840545654,-2.3560423851013184,-0.08105667680501938,0.980573296546936,1.6611632108688354,3.1055431365966797,2.4049618244171143,0.03315919637680054,-0.49741896986961365,-2.1331210136413574,-1.5393707752227783,-1.9501460790634155,4.3164167404174805,3.958817958831787,6.91134786605835,5.678101539611816,6.72379207611084,-2.9847798347473145,-1.4977281093597412,-4.487183094024658,1.9758106470108032,-1.3879631757736206
2.4124124124124124,2.4124124124124124,2.4124124124124124,2.4124124124124124,2.4124124124124124,-1.696815848350525,-1.3231881856918335,-2.3702263832092285,-1.2794406414031982,-1.8473163843154907,-2.4731814861297607,-2.701986312866211,-1.8629803657531738,-2.7194392681121826,-2.375711679458618,-0.037832412868738174,1.0201609134674072,1.730742335319519,3.16196870803833,2.4724533557891846,0.0032376826275140047,-0.5121489763259888,-2.176987648010254,-1.5186870098114014,-1.9631030559539795,4.320401668548584,3.9509963989257812,6.991180896759033,5.595680236816406,6.761195659637451,-2.993180751800537,-1.4450706243515015,-4.277019023895264,2.1563730239868164,-1.2005137205123901
2.4224224224224224,2.4224224224224224,2.4224224224224224,2.4224224224224224,2.4224224224224224,-1.6965314149856567,-1.3130559921264648,-2.350733757019043,-1.247244954109192,-1.8208037614822388,-2.473412036895752,-2.707245349884033,-1.886508584022522,-2.733729124069214,-2.3954455852508545,0.005440560169517994,1.0596706867218018,1.801129937171936,3.217559576034546,2.5403172969818115,-0.026753980666399002,-0.5263436436653137,-2.2187399864196777,-1.4962083101272583,-1.97417414188385,4.32603120803833,3.943202495574951,7.0728230476379395,5.511300086975098,6.7984232902526855,-2.998857259750366,-1.39105224609375,-4.065257549285889,2.3347649574279785,-1.0111716985702515
2.4324324324324325,2.4324324324324325,2.4324324324324325,2.4324324324324325,2.4324324324324325,-1.6958293914794922,-1.302545428276062,-2.330451726913452,-1.214455008506775,-1.7935398817062378,-2.473959445953369,-2.7126216888427734,-1.9104068279266357,-2.748049259185791,-2.415229320526123,0.048778802156448364,1.0990993976593018,1.8723435401916504,3.2722830772399902,2.608553409576416,-0.05678786337375641,-0.539992094039917,-2.2583656311035156,-1.4719314575195312,-1.983339786529541,4.333315849304199,3.93410062789917,7.1561760902404785,5.421679973602295,6.835370063781738,-3.0017874240875244,-1.3355779647827148,-3.8518078327178955,2.516578435897827,-0.8199341893196106
2.4424424424424425,2.4424424424424425,2.4424424424424425,2.4424424424424425,2.4424424424424425,-1.6947084665298462,-1.2916663885116577,-2.309370994567871,-1.18106210231781,-1.7655279636383057,-2.474824905395508,-2.7181153297424316,-1.9346599578857422,-2.7623369693756104,-2.435049057006836,0.09219670295715332,1.1384221315383911,1.9443981647491455,3.3260908126831055,2.6771652698516846,-0.08683861792087555,-0.5530772805213928,-2.2958462238311768,-1.4458330869674683,-1.9904906749725342,4.3422675132751465,3.92268705368042,7.239289283752441,5.329193115234375,6.875944137573242,-3.0019471645355225,-1.278688907623291,-3.636708974838257,2.697617292404175,-0.5807278156280518
2.4524524524524525,2.4524524524524525,2.4524524524524525,2.4524524524524525,2.4524524524524525,-1.69316828250885,-1.280422329902649,-2.287475824356079,-1.1470599174499512,-1.7369173765182495,-2.476008653640747,-2.723722219467163,-1.9592028856277466,-2.776576519012451,-2.4548823833465576,0.13571399450302124,1.1776297092437744,2.017191171646118,3.378962755203247,2.746128797531128,-0.11687638610601425,-0.5655874609947205,-2.3311686515808105,-1.4179333448410034,-1.9947923421859741,4.3528923988342285,3.911146879196167,7.305502891540527,5.234556198120117,6.897465705871582,-2.9993131160736084,-1.2207638025283813,-3.420849323272705,2.876556634902954,-0.28128308057785034
2.4624624624624625,2.4624624624624625,2.4624624624624625,2.4624624624624625,2.4624624624624625,-1.6912176609039307,-1.2688117027282715,-2.2647528648376465,-1.1124415397644043,-1.707842230796814,-2.477515935897827,-2.729436159133911,-1.9839881658554077,-2.7907514572143555,-2.4746344089508057,0.17932279407978058,1.216720700263977,2.0906543731689453,3.430877923965454,2.8152358531951904,-0.1468340903520584,-0.5775126814842224,-2.3643224239349365,-1.3882527351379395,-1.9961307048797607,4.358993053436279,3.8994507789611816,7.373068332672119,5.137736797332764,6.910501956939697,-2.9829869270324707,-1.1618422269821167,-3.202911376953125,3.0533599853515625,0.013610872440040112
2.4724724724724725,2.4724724724724725,2.4724724724724725,2.4724724724724725,2.4724724724724725,-1.6888797283172607,-1.256834864616394,-2.2411932945251465,-1.077202320098877,-1.6782945394515991,-2.4793570041656494,-2.73525333404541,-2.00899600982666,-2.80484676361084,-2.4942827224731445,0.2229827642440796,1.2556939125061035,2.164801836013794,3.4818100929260254,2.884469509124756,-0.1765809804201126,-0.5888434052467346,-2.395282506942749,-1.356812834739685,-1.99452543258667,4.364757061004639,3.887566566467285,7.4422478675842285,5.03870964050293,6.922269344329834,-2.960103750228882,-1.1019606590270996,-2.982696294784546,3.2279839515686035,0.30692848563194275
2.4824824824824825,2.4824824824824825,2.4824824824824825,2.4824824824824825,2.4824824824824825,-1.6861554384231567,-1.2444902658462524,-2.2167882919311523,-1.0413354635238647,-1.6482340097427368,-2.481534004211426,-2.7411680221557617,-2.034208059310913,-2.8188445568084717,-2.5137879848480225,0.26670941710472107,1.2945470809936523,2.2396483421325684,3.5317420959472656,2.953793525695801,-0.20608502626419067,-0.5995700359344482,-2.424027442932129,-1.3236379623413086,-1.9899507761001587,4.372405052185059,3.8754611015319824,7.5126776695251465,4.93744421005249,6.926990985870361,-2.934541940689087,-1.0411595106124878,-2.7601945400238037,3.4003818035125732,0.6108552813529968
2.4924924924924925,2.4924924924924925,2.4924924924924925,2.4924924924924925,2.4924924924924925,-1.6830393075942993,-1.2317776679992676,-2.191528081893921,-1.004835605621338,-1.6175308227539062,-2.484034776687622,-2.747175931930542,-2.059603691101074,-2.8327324390411377,-2.533064603805542,0.31050732731819153,1.333277940750122,2.3152048587799072,3.580648422241211,3.0231339931488037,-0.2353373020887375,-0.6096842885017395,-2.4505326747894287,-1.2887468338012695,-1.9822901487350464,4.377892017364502,3.863100290298462,7.583970069885254,4.833919048309326,6.927230358123779,-2.910932779312134,-0.9794781804084778,-2.535416841506958,3.5705032348632812,0.9197823405265808
2.5025025025025025,2.5025025025025025,2.5025025025025025,2.5025025025025025,2.5025025025025025,-1.6795204877853394,-1.2186967134475708,-2.1654019355773926,-0.9676970839500427,-1.5861657857894897,-2.486830949783325,-2.7532711029052734,-2.085164785385132,-2.8464913368225098,-2.5520870685577393,0.3543563783168793,1.371883749961853,2.391479015350342,3.6285061836242676,3.092467784881592,-0.26435455679893494,-0.6191763281822205,-2.4747774600982666,-1.252165675163269,-1.9715412855148315,4.383636951446533,3.850451946258545,7.656002998352051,4.728126049041748,6.9258131980896,-2.8864989280700684,-0.9169554114341736,-2.3082807064056396,3.73826003074646,1.2276164293289185
2.5125125125125125,2.5125125125125125,2.5125125125125125,2.5125125125125125,2.5125125125125125,-1.6755955219268799,-1.205247163772583,-2.1384003162384033,-0.9299681186676025,-1.5541353225708008,-2.489917039871216,-2.759448528289795,-2.1108717918395996,-2.860059976577759,-2.5708224773406982,0.3982713222503662,1.4103606939315796,2.4684767723083496,3.6752243041992188,3.161701202392578,-0.2931153476238251,-0.6280385851860046,-2.496735095977783,-1.2138855457305908,-1.9577008485794067,4.391021728515625,3.837480306625366,7.728692054748535,4.59950590133667,6.892061710357666,-2.859649658203125,-0.8536317348480225,-2.07861065864563,3.9127237796783447,1.540565848350525
2.5225225225225225,2.5225225225225225,2.5225225225225225,2.5225225225225225,2.5225225225225225,-1.6712623834609985,-1.1914281845092773,-2.1105141639709473,-0.8918026685714722,-1.5214824676513672,-2.4932920932769775,-2.765702486038208,-2.1367037296295166,-2.8732781410217285,-2.589211940765381,0.44226813316345215,1.4487067461013794,2.546205520629883,3.7205636501312256,3.230365514755249,-0.3215956389904022,-0.636262834072113,-2.5163817405700684,-1.1738370656967163,-1.94069242477417,4.4000372886657715,3.824150323867798,7.801873683929443,4.458918571472168,6.827056884765625,-2.8303747177124023,-0.7895467281341553,-1.8463860750198364,4.088809013366699,1.8574458360671997
2.5325325325325325,2.5325325325325325,2.5325325325325325,2.5325325325325325,2.5325325325325325,-1.666519045829773,-1.177239179611206,-2.0817320346832275,-0.8532242178916931,-1.4882017374038696,-2.4969542026519775,-2.7720284461975098,-2.162642240524292,-2.886129856109619,-2.6072566509246826,0.48636260628700256,1.4869173765182495,2.6246674060821533,3.76444411277771,3.29835844039917,-0.3497697114944458,-0.6438424587249756,-2.5336897373199463,-1.1320452690124512,-1.92057204246521,4.4106035232543945,3.8104348182678223,7.875409126281738,4.301931858062744,6.7543864250183105,-2.7987513542175293,-0.724735677242279,-1.6115456819534302,4.2596869468688965,2.142946243286133
2.5425425425425425,2.5425425425425425,2.5425425425425425,2.5425425425425425,2.5425425425425425,-1.6613614559173584,-1.16267991065979,-2.052044630050659,-0.8143277168273926,-1.454258918762207,-2.500899314880371,-2.778418779373169,-2.1886634826660156,-2.8986775875091553,-2.625300884246826,0.5305703282356262,1.5249882936477661,2.703866720199585,3.806650161743164,3.3655407428741455,-0.37761470675468445,-0.6507697701454163,-2.5486340522766113,-1.0885770320892334,-1.8979923725128174,4.422354221343994,3.796251058578491,7.9491682052612305,4.130645275115967,6.668574333190918,-2.763859987258911,-0.6592574715614319,-1.3740063905715942,4.424994945526123,2.368002414703369
2.5525525525525525,2.5525525525525525,2.5525525525525525,2.5525525525525525,2.5525525525525525,-1.6557906866073608,-1.147729754447937,-2.021458148956299,-0.7751243114471436,-1.4196369647979736,-2.505131959915161,-2.7848541736602783,-2.214752435684204,-2.910910129547119,-2.6434366703033447,0.5748998522758484,1.5628901720046997,2.7838168144226074,3.84712815284729,3.4318530559539795,-0.4050905108451843,-0.6570186018943787,-2.5610620975494385,-1.0434718132019043,-1.8731733560562134,4.435216426849365,3.7765233516693115,8.028564453125,3.95666241645813,6.580364227294922,-2.725627899169922,-0.5891445875167847,-1.0701048374176025,4.586617946624756,2.590611219406128
2.5625625625625625,2.5625625625625625,2.5625625625625625,2.5625625625625625,2.5625625625625625,-1.6497985124588013,-1.1323652267456055,-1.990107536315918,-0.7356144189834595,-1.3843269348144531,-2.509643077850342,-2.7913131713867188,-2.240928888320923,-2.9228031635284424,-2.66164493560791,0.6193684935569763,1.6005911827087402,2.8646187782287598,3.8858516216278076,3.4972681999206543,-0.4321725070476532,-0.6625615358352661,-2.569767951965332,-0.9967669248580933,-1.8461377620697021,4.450013160705566,3.7562854290008545,8.115203857421875,3.780092239379883,6.489710330963135,-2.6850733757019043,-0.5183160305023193,-0.6701871752738953,4.7445068359375,2.8107945919036865
2.5725725725725725,2.5725725725725725,2.5725725725725725,2.5725725725725725,2.5725725725725725,-1.6433820724487305,-1.1165863275527954,-1.9581373929977417,-0.6958062648773193,-1.3483171463012695,-2.51442551612854,-2.7977893352508545,-2.267091751098633,-2.934192657470703,-2.6799097061157227,0.6639919281005859,1.6380867958068848,2.9460628032684326,3.922722101211548,3.561764717102051,-0.4588365852832794,-0.6673932075500488,-2.5745723247528076,-0.9485623836517334,-1.8169108629226685,4.466253280639648,3.7355217933654785,8.157278060913086,3.5841269493103027,6.39655876159668,-2.6422178745269775,-0.4468934237957001,-0.2902524471282959,4.884510040283203,3.0285654067993164
2.5825825825825826,2.5825825825825826,2.5825825825825826,2.5825825825825826,2.5825825825825826,-1.6365376710891724,-1.1003925800323486,-1.925647258758545,-0.655724287033081,-1.3115993738174438,-2.5194756984710693,-2.8042759895324707,-2.2931296825408936,-2.9448153972625732,-2.6982107162475586,0.708785355091095,1.6753723621368408,3.027920722961426,3.9575953483581543,3.6253159046173096,-0.48506051301956177,-0.6715062260627747,-2.5755860805511475,-0.8989964127540588,-1.7855149507522583,4.483902931213379,3.714200973510742,8.198105812072754,3.3834056854248047,6.300867557525635,-2.5970652103424072,-0.3749219477176666,0.08725173026323318,5.018266677856445,3.2439286708831787
2.5925925925925926,2.5925925925925926,2.5925925925925926,2.5925925925925926,2.5925925925925926,-1.6292624473571777,-1.0837852954864502,-1.8926243782043457,-0.6153749227523804,-1.2741633653640747,-2.524787664413452,-2.8107683658599854,-2.319018602371216,-2.9546475410461426,-2.7165324687957764,0.7537623643875122,1.7124412059783936,3.1101796627044678,3.9904322624206543,3.6878957748413086,-0.5108206868171692,-0.6748971939086914,-2.572833299636841,-0.8480985164642334,-1.7519774436950684,4.502984046936035,3.692290782928467,8.237582206726074,3.1768131256103516,6.202586650848389,-2.549567461013794,-0.3024504780769348,0.46253353357315063,5.150966644287109,3.456885576248169
2.6026026026026026,2.6026026026026026,2.6026026026026026,2.6026026026026026,2.6026026026026026,-1.6215535402297974,-1.0667626857757568,-1.8590556383132935,-0.5747640132904053,-1.2359968423843384,-2.530358076095581,-2.8172593116760254,-2.3447299003601074,-2.9636690616607666,-2.7348246574401855,0.7989382743835449,1.7492879629135132,3.1928274631500244,4.021189212799072,3.7494618892669678,-0.536094069480896,-0.6775593161582947,-2.566333293914795,-0.7958921790122986,-1.7162877321243286,4.523558616638184,3.6697587966918945,8.275595664978027,2.9686975479125977,6.097333908081055,-2.499657392501831,-0.22952547669410706,0.835972249507904,5.279288291931152,3.67494535446167
2.6126126126126126,2.6126126126126126,2.6126126126126126,2.6126126126126126,2.6126126126126126,-1.6134068965911865,-1.0493258237838745,-1.8249270915985107,-0.5338883399963379,-1.197087287902832,-2.536179304122925,-2.8237433433532715,-2.370227336883545,-2.9718620777130127,-2.753002405166626,0.8443259596824646,1.785906434059143,3.2758476734161377,4.0498528480529785,3.8099520206451416,-0.5608559250831604,-0.6794906258583069,-2.5561017990112305,-0.7424349784851074,-1.678411602973938,4.545428276062012,3.646573543548584,8.312040328979492,2.7570652961730957,5.988243103027344,-2.4474446773529053,-0.1561962366104126,1.2080769538879395,5.399358749389648,3.892596483230591
2.6226226226226226,2.6226226226226226,2.6226226226226226,2.6226226226226226,2.6226226226226226,-1.6048227548599243,-1.0314747095108032,-1.7902241945266724,-0.49276241660118103,-1.1574257612228394,-2.5422425270080566,-2.8302063941955566,-2.395479202270508,-2.9792263507843018,-2.771045207977295,0.8898960947990417,1.822284460067749,3.359225034713745,4.076378345489502,3.869335174560547,-0.5850710272789001,-0.6806787848472595,-2.542153835296631,-0.6878226399421692,-1.638368010520935,4.553360462188721,3.621642827987671,8.346813201904297,2.5425846576690674,5.876303195953369,-2.3886497020721436,-0.08067785203456879,1.5786211490631104,5.5114006996154785,4.108035564422607
2.6326326326326326,2.6326326326326326,2.6326326326326326,2.6326326326326326,2.6326326326326326,-1.5958067178726196,-1.0132255554199219,-1.7548705339431763,-0.45138978958129883,-1.117000699043274,-2.548516035079956,-2.8366148471832275,-2.4204225540161133,-2.985718011856079,-2.788933038711548,0.9354607462882996,1.8583394289016724,3.4429068565368652,4.100750923156738,3.9275829792022705,-0.6086618900299072,-0.6811043620109558,-2.5244293212890625,-0.6321173906326294,-1.5961787700653076,4.550772666931152,3.577197313308716,8.37060260772705,2.3271987438201904,5.761484146118164,-2.3246171474456787,-0.00427390867844224,1.9674313068389893,5.61795711517334,4.321230888366699
2.6426426426426426,2.6426426426426426,2.6426426426426426,2.6426426426426426,2.6426426426426426,-1.5863564014434814,-0.9946243166923523,-1.7186933755874634,-0.40977609157562256,-1.0758051872253418,-2.5549910068511963,-2.842930793762207,-2.4449405670166016,-2.991326093673706,-2.806645154953003,0.9810028672218323,1.893886685371399,3.526789665222168,4.122956275939941,3.9846675395965576,-0.6316019296646118,-0.6807629466056824,-2.502760648727417,-0.5753940939903259,-1.551867127418518,4.548792362213135,3.5251872539520264,8.388431549072266,2.1081302165985107,5.643792152404785,-2.258633852005005,0.07233307510614395,2.3575844764709473,5.711607933044434,4.5320820808410645
2.6526526526526526,2.6526526526526526,2.6526526526526526,2.6526526526526526,2.6526526526526526,-1.5764707326889038,-0.9756767749786377,-1.6816579103469849,-0.36797162890434265,-1.0339792966842651,-2.561659574508667,-2.849146842956543,-2.4693520069122314,-2.996074676513672,-2.8240394592285156,1.0265272855758667,1.928911566734314,3.610595464706421,4.142950534820557,4.0403571128845215,-0.6538718938827515,-0.6796297430992126,-2.4777560234069824,-0.5178059935569763,-1.5053752660751343,4.5473761558532715,3.4735190868377686,8.335335731506348,1.8869236707687378,5.482353210449219,-2.190737724304199,0.16203105449676514,2.642383337020874,5.793877124786377,4.756846904754639
2.6626626626626626,2.6626626626626626,2.6626626626626626,2.6626626626626626,2.6626626626626626,-1.5661462545394897,-0.9564142823219299,-1.643797755241394,-0.3259791135787964,-0.9916704297065735,-2.5685172080993652,-2.855266571044922,-2.4938910007476807,-2.999960422515869,-2.8409674167633057,1.0720402002334595,1.9634273052215576,3.6935696601867676,4.160731792449951,4.094409942626953,-0.6754530072212219,-0.6774627566337585,-2.449856758117676,-0.4594234824180603,-1.4566447734832764,4.546483039855957,3.4227099418640137,8.242682456970215,1.6658216714859009,5.317171573638916,-2.120967388153076,0.2708361744880676,2.931586503982544,5.8702497482299805,4.979318141937256
2.6726726726726726,2.6726726726726726,2.6726726726726726,2.6726726726726726,2.6726726726726726,-1.5553808212280273,-0.9368429780006409,-1.605108380317688,-0.28382575511932373,-0.9488857984542847,-2.575556516647339,-2.8612847328186035,-2.5185279846191406,-3.0030264854431152,-2.85740327835083,1.1175475120544434,1.9974299669265747,3.7756004333496094,4.176303863525391,4.146756172180176,-0.6963263154029846,-0.6742097735404968,-2.4190759658813477,-0.40034618973731995,-1.4056724309921265,4.546040058135986,3.371032238006592,8.146795272827148,1.4460339546203613,5.13875150680542,-2.049266815185547,0.3789937496185303,3.218102216720581,5.925912857055664,5.206050395965576
2.6826826826826826,2.6826826826826826,2.6826826826826826,2.6826826826826826,2.6826826826826826,-1.544170618057251,-0.9169642925262451,-1.5655732154846191,-0.24163557589054108,-0.9057334065437317,-2.5827701091766357,-2.8671951293945312,-2.543238401412964,-3.0055317878723145,-2.873398780822754,1.1630511283874512,2.0309104919433594,3.8566529750823975,4.189682483673096,4.197116851806641,-0.7164711952209473,-0.669877827167511,-2.3854403495788574,-0.34083956480026245,-1.3524665832519531,4.546011447906494,3.318471908569336,8.047595024108887,1.2270569801330566,4.923431396484375,-1.9756217002868652,0.4864351749420166,3.5020511150360107,5.962826728820801,5.423766613006592
2.6926926926926926,2.6926926926926926,2.6926926926926926,2.6926926926926926,2.6926926926926926,-1.5325130224227905,-0.8967783451080322,-1.5251768827438354,-0.19942313432693481,-0.8622815012931824,-2.590151071548462,-2.8729910850524902,-2.567998170852661,-3.0075061321258545,-2.8889873027801514,1.2085574865341187,2.063861131668091,3.936697006225586,4.200870513916016,4.245316505432129,-0.7358715534210205,-0.6644744873046875,-2.3489747047424316,-0.28099524974823,-1.2971097230911255,4.546367645263672,3.265019416809082,7.945008754730225,1.0084291696548462,4.706846714019775,-1.9002269506454468,0.5930964946746826,3.783546209335327,5.993188858032227,5.635859489440918
2.7027027027027026,2.7027027027027026,2.7027027027027026,2.7027027027027026,2.7027027027027026,-1.5204051733016968,-0.8762853145599365,-1.4839023351669312,-0.15719226002693176,-0.8185155987739563,-2.5976922512054443,-2.8786656856536865,-2.592784881591797,-3.008928060531616,-2.904130458831787,1.2540684938430786,2.096271514892578,4.015697002410889,4.209871768951416,4.291341781616211,-0.7545077204704285,-0.6580066680908203,-2.3097023963928223,-0.22087936103343964,-1.2396587133407593,4.546816825866699,3.210667610168457,7.838967800140381,0.7901391386985779,4.488912105560303,-1.823058843612671,0.6988885402679443,4.062676429748535,6.0172834396362305,5.842308521270752
2.7127127127127126,2.7127127127127126,2.7127127127127126,2.7127127127127126,2.7127127127127126,-1.507856845855713,-0.8554869890213013,-1.4417366981506348,-0.11494148522615433,-0.7744306325912476,-2.605389356613159,-2.8842122554779053,-2.61757230758667,-3.009798049926758,-2.9186856746673584,1.2995588779449463,2.12813401222229,4.093616962432861,4.216684818267822,4.335121154785156,-0.7723586559295654,-0.6504863500595093,-2.267648696899414,-0.16055536270141602,-1.1802138090133667,4.542396545410156,3.1554195880889893,7.729404449462891,0.5709012150764465,4.252735137939453,-1.7433511018753052,0.8036866784095764,4.339524745941162,6.0343451499938965,6.0296950340271
2.7227227227227226,2.7227227227227226,2.7227227227227226,2.7227227227227226,2.7227227227227226,-1.494876742362976,-0.8343842625617981,-1.3986622095108032,-0.07267380505800247,-0.7300391793251038,-2.613239288330078,-2.8896231651306152,-2.642338275909424,-3.010136365890503,-2.9322762489318848,1.3450051546096802,2.159438371658325,4.1704230308532715,4.221299648284912,4.376461029052734,-0.7894042134284973,-0.641920804977417,-2.2228353023529053,-0.10009636729955673,-1.1189751625061035,4.538076400756836,3.0992488861083984,7.616261959075928,0.35111162066459656,4.006989479064941,-1.6623426675796509,0.9074978232383728,4.614163398742676,6.04469633102417,6.205106258392334
2.7327327327327327,2.7327327327327327,2.7327327327327327,2.7327327327327327,2.7327327327327327,-1.481460690498352,-0.8129783868789673,-1.3547003269195557,-0.030387258157134056,-0.6853306889533997,-2.6212337017059326,-2.8948917388916016,-2.667066812515259,-3.009943962097168,-2.9448423385620117,1.3904091119766235,2.190176486968994,4.245999813079834,4.223715305328369,4.415334224700928,-0.8056333661079407,-0.6323218941688538,-2.175222396850586,-0.03956381231546402,-1.056007981300354,4.533809185028076,3.042147159576416,7.479510307312012,0.13141345977783203,3.7600812911987305,-1.5800782442092896,1.0102570056915283,4.901833534240723,6.048867702484131,6.374996662139893
2.7427427427427427,2.7427427427427427,2.7427427427427427,2.7427427427427427,2.7427427427427427,-1.467608094215393,-0.7912687063217163,-1.3099087476730347,0.01192054059356451,-0.6403009295463562,-2.6293680667877197,-2.9000155925750732,-2.6917457580566406,-3.00921893119812,-2.9563333988189697,1.435770034790039,2.220336675643921,4.3201470375061035,4.223931312561035,4.451730728149414,-0.8210330009460449,-0.6217057704925537,-2.124709367752075,0.020978299900889397,-0.9913727045059204,4.529545307159424,2.983043670654297,7.33521842956543,-0.08808951824903488,3.510971784591675,-1.4966007471084595,1.1062054634094238,5.190309047698975,6.046855926513672,6.53737211227417
2.7527527527527527,2.7527527527527527,2.7527527527527527,2.7527527527527527,2.7527527527527527,-1.4533170461654663,-0.7692508697509766,-1.2642685174942017,0.054253142327070236,-0.5949651598930359,-2.6376330852508545,-2.905089855194092,-2.7163498401641846,-3.0079591274261475,-2.9667398929595947,1.4810881614685059,2.2498769760131836,4.392838001251221,4.221952438354492,4.485599994659424,-0.8355906009674072,-0.6102600693702698,-2.071322441101074,0.08147002011537552,-0.9251783490180969,4.525238513946533,2.9191782474517822,7.186988353729248,-0.3073691725730896,3.256023406982422,-1.4119510650634766,1.180509090423584,5.478546619415283,6.038640975952148,6.6875505447387695
2.7627627627627627,2.7627627627627627,2.7627627627627627,2.7627627627627627,2.7627627627627627,-1.438585877418518,-0.7469228506088257,-1.2177989482879639,0.09660515934228897,-0.5493232607841492,-2.6460230350494385,-2.910153865814209,-2.7407212257385254,-3.006162166595459,-2.976046562194824,1.526363492012024,2.2787740230560303,4.463928699493408,4.217776298522949,4.516912460327148,-0.8492962718009949,-0.5980767607688904,-2.014979362487793,0.1418343484401703,-0.8575102090835571,4.520837306976318,2.8543708324432373,7.002233028411865,-0.5278348326683044,3.0002193450927734,-1.3261696100234985,1.2536277770996094,5.783102035522461,6.017770767211914,6.83199405670166
2.7727727727727727,2.7727727727727727,2.7727727727727727,2.7727727727727727,2.7727727727727727,-1.423412799835205,-0.7242845892906189,-1.1708115339279175,0.13892045617103577,-0.5033636689186096,-2.6545302867889404,-2.915201425552368,-2.7645490169525146,-3.00380277633667,-2.9842283725738525,1.5715922117233276,2.3070175647735596,4.532930374145508,4.2113823890686035,4.54565954208374,-0.8621365427970886,-0.5851672291755676,-1.9555357694625854,0.2018996924161911,-0.7884257435798645,4.516287326812744,2.7886154651641846,6.784290313720703,-0.749473512172699,2.7426693439483643,-1.2393046617507935,1.3255125284194946,6.0934271812438965,5.982602119445801,6.968577861785889
2.7827827827827827,2.7827827827827827,2.7827827827827827,2.7827827827827827,2.7827827827827827,-1.4077949523925781,-0.701339066028595,-1.1233365535736084,0.18119020760059357,-0.45712992548942566,-2.663147211074829,-2.920227289199829,-2.787745237350464,-3.0008809566497803,-2.991302013397217,1.6167758703231812,2.334597587585449,4.5997443199157715,4.202775001525879,4.571789264678955,-0.8741021752357483,-0.571544885635376,-1.8930058479309082,0.2615845203399658,-0.7180931568145752,4.511537551879883,2.7219085693359375,6.5652174949646,-0.9701217412948608,2.47841215133667,-1.1513952016830444,1.3961056470870972,6.399628162384033,5.941721439361572,7.083164691925049
2.7927927927927927,2.7927927927927927,2.7927927927927927,2.7927927927927927,2.7927927927927927,-1.3917319774627686,-0.6780856847763062,-1.075339913368225,0.22341705858707428,-0.41065114736557007,-2.671865940093994,-2.9252235889434814,-2.8102660179138184,-2.9974005222320557,-2.9972777366638184,1.6619107723236084,2.3615047931671143,4.664358615875244,4.191965103149414,4.595276355743408,-0.8851836323738098,-0.5572224259376526,-1.8274320363998413,0.32083168625831604,-0.6466473937034607,4.506536960601807,2.6542510986328125,6.3448638916015625,-1.1897270679473877,2.2144277095794678,-1.0624876022338867,1.4653663635253906,6.701841354370117,5.8951592445373535,7.190798759460449
2.8028028028028027,2.8028028028028027,2.8028028028028027,2.8028028028028027,2.8028028028028027,-1.3752226829528809,-0.6545277237892151,-1.026798963546753,0.2656041979789734,-0.36392685770988464,-2.680678129196167,-2.9301857948303223,-2.8320722579956055,-2.9933667182922363,-3.0021493434906006,1.7069816589355469,2.3877310752868652,4.726737022399902,4.178960800170898,4.616123676300049,-0.8953745365142822,-0.5422139167785645,-1.7588562965393066,0.37958380579948425,-0.5741654634475708,4.497993469238281,2.585641860961914,6.10840368270874,-1.4082361459732056,1.9514365196228027,-0.9737706184387207,1.5332486629486084,6.996733665466309,5.842954158782959,7.285663604736328
2.8128128128128127,2.8128128128128127,2.8128128128128127,2.8128128128128127,2.8128128128128127,-1.3582674264907837,-0.6306658983230591,-0.9778444170951843,0.30775490403175354,-0.3171235918998718,-2.6895663738250732,-2.935107469558716,-2.8532543182373047,-2.9887866973876953,-3.006103515625,1.7519558668136597,2.4132652282714844,4.786531448364258,4.163776874542236,4.634354591369629,-0.9046750664710999,-0.5265324711799622,-1.6874059438705444,0.43778562545776367,-0.5009117126464844,4.4880805015563965,2.516082763671875,5.838541507720947,-1.625592589378357,1.6912740468978882,-0.8845004439353943,1.5997123718261719,7.278383255004883,5.785133361816406,7.3498053550720215
2.8228228228228227,2.8228228228228227,2.8228228228228227,2.8228228228228227,2.8228228228228227,-1.3408639430999756,-0.6065025329589844,-0.9285016655921936,0.349871426820755,-0.270318865776062,-2.6985251903533936,-2.939981460571289,-2.873805522918701,-2.9836647510528564,-3.0092358589172363,1.7968292236328125,2.438098430633545,4.8436174392700195,4.146421432495117,4.649980068206787,-0.9130783081054688,-0.5101931095123291,-1.6131657361984253,0.4953802525997162,-0.42706298828125,4.4777936935424805,2.445575475692749,5.567444324493408,-1.8417400121688843,1.4305328130722046,-0.7943511605262756,1.6646934747695923,7.554116725921631,5.7217302322387695,7.4015069007873535
2.8328328328328327,2.8328328328328327,2.8328328328328327,2.8328328328328327,2.8328328328328327,-1.3230117559432983,-0.5820422172546387,-0.8787498474121094,0.39195650815963745,-0.22348563373088837,-2.7075459957122803,-2.9448049068450928,-2.8936386108398438,-2.978008508682251,-3.0116543769836426,1.8415981531143188,2.4622151851654053,4.897967338562012,4.126910209655762,4.662991046905518,-0.9205752611160278,-0.4932119846343994,-1.5362088680267334,0.5523138046264648,-0.35277462005615234,4.4670867919921875,2.3703529834747314,5.283937931060791,-2.05661940574646,1.1691768169403076,-0.703368067741394,1.7281957864761353,7.8151774406433105,5.652775764465332,7.4404706954956055
2.8428428428428427,2.8428428428428427,2.8428428428428427,2.8428428428428427,2.8428428428428427,-1.3047051429748535,-0.5573627948760986,-0.828599750995636,0.43401333689689636,-0.1766134798526764,-2.716618299484253,-2.9495575428009033,-2.9122254848480225,-2.9718239307403564,-3.013368844985962,1.8862543106079102,2.485490322113037,4.949313163757324,4.105253219604492,4.6733880043029785,-0.9271512031555176,-0.47557970881462097,-1.4567949771881104,0.6085268259048462,-0.2781331241130829,4.454565048217773,2.2798285484313965,4.975046634674072,-2.270021438598633,0.9080545902252197,-0.6086782217025757,1.7943493127822876,8.051344871520996,5.5777106285095215,7.472221851348877
2.8528528528528527,2.8528528528528527,2.8528528528528527,2.8528528528528527,2.8528528528528527,-1.2858946323394775,-0.532505989074707,-0.7780384421348572,0.47603610157966614,-0.12969347834587097,-2.725708246231079,-2.9542076587677,-2.9293580055236816,-2.965131998062134,-3.0143747329711914,1.93076753616333,2.5078539848327637,4.997559070587158,4.0814738273620605,4.68117094039917,-0.9327437877655029,-0.4572960436344147,-1.3750426769256592,0.663952648639679,-0.20320890843868256,4.439360618591309,2.1882452964782715,4.664682388305664,-2.478750467300415,0.6471790671348572,-0.5086184740066528,1.8585524559020996,8.282116889953613,5.493757724761963,7.496723175048828
2.8628628628628627,2.8628628628628627,2.8628628628628627,2.8628628628628627,2.8628628628628627,-1.266565203666687,-0.5074746608734131,-0.7270658016204834,0.5178758502006531,-0.08271880447864532,-2.734799861907959,-2.958746910095215,-2.945012331008911,-2.9581029415130615,-3.014667510986328,1.9751263856887817,2.529294013977051,5.0426483154296875,4.055661201477051,4.686343669891357,-0.9373312592506409,-0.4383794069290161,-1.2910699844360352,0.7184646129608154,-0.12807786464691162,4.423555850982666,2.095632791519165,4.344176292419434,-2.6785552501678467,0.38570109009742737,-0.4078010022640228,1.9207746982574463,8.495088577270508,5.397172927856445,7.513218879699707
2.8728728728728727,2.8728728728728727,2.8728728728728727,2.8728728728728727,2.8728728728728727,-1.2467167377471924,-0.4822728931903839,-0.6756850481033325,0.5594803094863892,-0.03569134697318077,-2.7438859939575195,-2.963170289993286,-2.959167003631592,-2.9508056640625,-3.014285087585449,2.0193231105804443,2.5498039722442627,5.084525108337402,4.027857303619385,4.688884735107422,-0.9409053921699524,-0.41885003447532654,-1.2049970626831055,0.7719805240631104,-0.05282995104789734,4.407104969024658,2.0020241737365723,4.022915840148926,-2.8764898777008057,0.1220138669013977,-0.3062773048877716,1.9809798002243042,8.70130729675293,5.294682502746582,7.520322799682617
2.8828828828828827,2.8828828828828827,2.8828828828828827,2.8828828828828827,2.8828828828828827,-1.2263469696044922,-0.456901878118515,-0.6238918304443359,0.6007624268531799,0.011392449960112572,-2.7529571056365967,-2.9674696922302246,-2.971743106842041,-2.9431815147399902,-3.0132410526275635,2.063352108001709,2.569370985031128,5.123183727264404,3.998152732849121,4.68878698348999,-0.9434605836868286,-0.39872831106185913,-1.1168988943099976,0.8243652582168579,0.022451117634773254,4.389956474304199,1.9072811603546143,3.7010345458984375,-3.0532586574554443,-0.1415308266878128,-0.20410113036632538,2.0389955043792725,8.900206565856934,5.165334224700928,7.519983768463135
2.8928928928928928,2.8928928928928928,2.8928928928928928,2.8928928928928928,2.8928928928928928,-1.205460786819458,-0.4313710629940033,-0.571711540222168,0.6415002942085266,0.05853457376360893,-2.762002468109131,-2.971569538116455,-2.9827208518981934,-2.9350719451904297,-3.011526107788086,2.107196569442749,2.587949514389038,5.15857458114624,3.9667575359344482,4.68605375289917,-0.9449929594993591,-0.3780643045902252,-1.0269334316253662,0.8753501176834106,0.09768816083669662,4.367461204528809,1.8046985864639282,3.3689191341400146,-3.21919584274292,-0.40435102581977844,-0.10316257178783417,2.0893425941467285,9.070552825927734,5.020980358123779,7.511229991912842
2.9029029029029028,2.9029029029029028,2.9029029029029028,2.9029029029029028,2.9029029029029028,-1.1841049194335938,-0.40568846464157104,-0.5192078948020935,0.6816931962966919,0.10569285601377487,-2.7709784507751465,-2.9753994941711426,-2.9921271800994873,-2.9264976978302,-3.0090951919555664,2.150758743286133,2.605497121810913,5.190629005432129,3.9337096214294434,4.6806769371032715,-0.9455336928367615,-0.356907457113266,-0.9353411793708801,0.9248711466789246,0.17272689938545227,4.336419105529785,1.7012614011764526,3.035609006881714,-3.383591651916504,-0.6706063151359558,-0.004775822628289461,2.13759708404541,9.228653907775879,4.872840881347656,7.477071762084961
2.9129129129129128,2.9129129129129128,2.9129129129129128,2.9129129129129128,2.9129129129129128,-1.16232430934906,-0.3798566162586212,-0.46636804938316345,0.7213507890701294,0.15280252695083618,-2.779867172241211,-2.9789552688598633,-2.9999358654022217,-2.917473316192627,-3.005916118621826,2.193938732147217,2.6220057010650635,5.219349384307861,3.8990252017974854,4.67263126373291,-0.9448810815811157,-0.3352777063846588,-0.8422074317932129,0.9728868007659912,0.24734848737716675,4.287835121154785,1.5970077514648438,2.702979564666748,-3.5461466312408447,-0.9368908405303955,0.14032937586307526,2.1837246417999268,9.378610610961914,4.71987247467041,7.4314165115356445
2.9229229229229228,2.9229229229229228,2.9229229229229228,2.9229229229229228,2.9229229229229228,-1.140173077583313,-0.35387885570526123,-0.4133172631263733,0.7604824900627136,0.19986842572689056,-2.7886605262756348,-2.9822306632995605,-3.006312608718872,-2.9080121517181396,-3.0019965171813965,2.2365927696228027,2.637465715408325,5.244763374328613,3.8627235889434814,4.661925792694092,-0.9427235126495361,-0.31319713592529297,-0.747766375541687,1.0193490982055664,0.321476548910141,4.234506130218506,1.4919748306274414,2.375765800476074,-3.707089424133301,-1.202001929283142,0.2905770242214203,2.2276880741119385,9.484875679016113,4.562987327575684,7.378831386566162
2.932932932932933,2.932932932932933,2.932932932932933,2.932932932932933,2.932932932932933,-1.1176486015319824,-0.32775789499282837,-0.36026930809020996,0.7990982532501221,0.24689678847789764,-2.7973439693450928,-2.9852218627929688,-3.011552333831787,-2.898129463195801,-2.9973411560058594,2.2787060737609863,2.651871681213379,5.266913414001465,3.8248167037963867,4.648571968078613,-0.9390625357627869,-0.29068830609321594,-0.6523553133010864,1.064223289489746,0.39504513144493103,4.179142951965332,1.386203646659851,2.0499427318573,-3.8665003776550293,-1.4658915996551514,0.44160354137420654,2.269425392150879,9.57712459564209,4.402541637420654,7.319354057312012
2.942942942942943,2.942942942942943,2.942942942942943,2.942942942942943,2.942942942942943,-1.0947483777999878,-0.3014969229698181,-0.30721551179885864,0.8372090458869934,0.2938941419124603,-2.8058812618255615,-2.987924098968506,-3.0156359672546387,-2.8878371715545654,-2.991957426071167,2.320250988006592,2.665215015411377,5.28580379486084,3.7853221893310547,4.632583141326904,-0.9338813424110413,-0.2677725553512573,-0.5560654401779175,1.1074742078781128,0.4679831266403198,4.121654987335205,1.2797322273254395,1.7245231866836548,-4.024349212646484,-1.7285001277923584,0.5934529304504395,2.3088231086730957,9.660734176635742,4.238739967346191,7.253023624420166
2.952952952952953,2.952952952952953,2.952952952952953,2.952952952952953,2.952952952952953,-1.0714713335037231,-0.2750993072986603,-0.2541384696960449,0.8748283982276917,0.3408660888671875,-2.8142595291137695,-2.9903340339660645,-3.0185625553131104,-2.8771417140960693,-2.9858527183532715,2.361215591430664,2.6774885654449463,5.301435947418213,3.744290828704834,4.613972187042236,-0.9271858930587769,-0.24447430670261383,-0.45899689197540283,1.149083137512207,0.5402243733406067,4.063048839569092,1.1723285913467407,1.3984144926071167,-4.168569087982178,-1.9897809028625488,0.7442798614501953,2.3456130027770996,9.727679252624512,4.079495906829834,7.179813385009766
2.962962962962963,2.962962962962963,2.962962962962963,2.962962962962963,2.962962962962963,-1.0478156805038452,-0.2485751360654831,-0.2009863406419754,0.9119951128959656,0.3878190815448761,-2.8224685192108154,-2.99245548248291,-3.0205349922180176,-2.865981340408325,-2.9790351390838623,2.40158748626709,2.688678026199341,5.31379508972168,3.701896905899048,4.592752933502197,-0.9189848899841309,-0.22082769870758057,-0.3613889813423157,1.189162254333496,0.611697793006897,4.003301620483398,1.0632314682006836,1.0707827806472778,-4.301751136779785,-2.2496657371520996,0.8940145373344421,2.378718376159668,9.773284912109375,3.927851915359497,7.099777698516846
2.972972972972973,2.972972972972973,2.972972972972973,2.972972972972973,2.972972972972973,-1.0237804651260376,-0.22192992269992828,-0.14773894846439362,0.9487258195877075,0.4347589313983917,-2.8304998874664307,-2.9942901134490967,-3.021578788757324,-2.854355812072754,-2.971514940261841,2.4413554668426514,2.698772668838501,5.322872638702393,3.658175468444824,4.568939208984375,-0.9092915654182434,-0.19686271250247955,-0.26337385177612305,1.2277050018310547,0.6823353171348572,3.9423935413360596,0.9535700082778931,0.7429313063621521,-4.433835983276367,-2.5080807209014893,1.0425869226455688,2.409020185470581,9.808775901794434,3.772568941116333,7.012972354888916
2.982982982982983,2.982982982982983,2.982982982982983,2.982982982982983,2.982982982982983,-0.9993646740913391,-0.1951727718114853,-0.09439646452665329,0.9850319027900696,0.481692373752594,-2.838343858718872,-2.9958484172821045,-3.0216124057769775,-2.8422765731811523,-2.9633002281188965,2.480508327484131,2.7077620029449463,5.328667163848877,3.6131374835968018,4.542549133300781,-0.898116946220398,-0.1726183444261551,-0.1650550365447998,1.264675259590149,0.7520672678947449,3.8803062438964844,0.842222273349762,0.4149537682533264,-4.564799785614014,-2.7646796703338623,1.1899257898330688,2.4340031147003174,9.834291458129883,3.613661289215088,6.918226718902588
2.992992992992993,2.992992992992993,2.992992992992993,2.992992992992993,2.992992992992993,-0.9745665192604065,-0.16832491755485535,-0.040946003049612045,1.0209240913391113,0.5286225080490112,-2.8459928035736084,-2.9971418380737305,-3.020617961883545,-2.82975697517395,-2.9544076919555664,2.519033432006836,2.7156314849853516,5.331181526184082,3.5667943954467773,4.5136003494262695,-0.8854741454124451,-0.14814499020576477,-0.06652647256851196,1.3000361919403076,0.8208099603652954,3.8170199394226074,0.7301585674285889,0.08720438182353973,-4.694631099700928,-3.016932964324951,1.335960865020752,2.455437183380127,9.850608825683594,3.4511454105377197,6.813616752624512
3.003003003003003,3.003003003003003,3.003003003003003,3.003003003003003,3.003003003003003,-0.9493791460990906,-0.14139188826084137,0.012622847221791744,1.0564138889312744,0.5753582119941711,-2.8535406589508057,-2.9981706142425537,-3.0186119079589844,-2.8168087005615234,-2.945061206817627,2.5568854808807373,2.7223784923553467,5.330401420593262,3.5191569328308105,4.482212066650391,-0.8715566992759705,-0.12347038835287094,0.03210689499974251,1.3337535858154297,0.888397216796875,3.745643377304077,0.6179145574569702,-0.2446848750114441,-4.823389530181885,-3.254265546798706,1.4437451362609863,2.4742770195007324,9.853943824768066,3.28507661819458,6.689403533935547
3.013013013013013,3.013013013013013,3.013013013013013,3.013013013013013,3.013013013013013,-0.9237931966781616,-0.11437612771987915,0.06629563868045807,1.0915117263793945,0.6217968463897705,-2.8610918521881104,-2.998934507369995,-3.0156772136688232,-2.8034424781799316,-2.935399293899536,2.59401535987854,2.7280020713806152,5.3262739181518555,3.470235824584961,4.448464870452881,-0.8565760850906372,-0.09862012416124344,0.13068914413452148,1.365790605545044,0.9546960592269897,3.6728765964508057,0.5055314898490906,-0.5815019011497498,-4.951084136962891,-3.487316370010376,1.5492384433746338,2.490502119064331,9.834092140197754,3.1154861450195312,6.55518102645874
3.023023023023023,3.023023023023023,3.023023023023023,3.023023023023023,3.023023023023023,-0.8978091478347778,-0.08728324621915817,0.11998018622398376,1.1262303590774536,0.6679419875144958,-2.868638515472412,-2.999433994293213,-3.0117690563201904,-2.789669990539551,-2.9254605770111084,2.6304104328155518,2.7324981689453125,5.318746089935303,3.420041799545288,4.412410736083984,-0.8405470252037048,-0.07362090796232224,0.22887426614761353,1.3961117267608643,1.0195977687835693,3.598867654800415,0.39302223920822144,-0.9223958849906921,-5.077727317810059,-3.711556911468506,1.6532493829727173,2.5033721923828125,9.782306671142578,2.9424009323120117,6.4061808586120605
3.033033033033033,3.033033033033033,3.033033033033033,3.033033033033033,3.033033033033033,-0.8714262843132019,-0.06015054136514664,0.1736580729484558,1.160581111907959,0.7135365009307861,-2.8761684894561768,-2.999720335006714,-3.0068795680999756,-2.775501012802124,-2.91506028175354,2.6660585403442383,2.735872268676758,5.307812213897705,3.3685855865478516,4.374284744262695,-0.8234841227531433,-0.048539645969867706,0.32649698853492737,1.424683928489685,1.08279287815094,3.5235559940338135,0.2811264991760254,-1.2619694471359253,-5.203327178955078,-3.9059247970581055,1.755629539489746,2.5076122283935547,9.721644401550293,2.765845775604248,6.219782829284668
3.043043043043043,3.043043043043043,3.043043043043043,3.043043043043043,3.043043043043043,-0.8446452021598816,-0.03300551697611809,0.22734136879444122,1.1945751905441284,0.7584513425827026,-2.8836686611175537,-2.9998278617858887,-3.0010182857513428,-2.7609455585479736,-2.9041085243225098,2.700946807861328,2.738126277923584,5.293485641479492,3.3158774375915527,4.334221839904785,-0.8054059147834778,-0.02342860959470272,0.42346659302711487,1.4514714479446411,1.1441006660461426,3.4469528198242188,0.16920021176338196,-1.6002932786941528,-5.3278985023498535,-4.098510265350342,1.8563514947891235,2.509293556213379,9.65201473236084,2.5858399868011475,6.028934001922607
3.053053053053053,3.053053053053053,3.053053053053053,3.053053053053053,3.053053053053053,-0.8174663186073303,-0.005851400550454855,0.28104168176651,1.2282254695892334,0.8027006983757019,-2.8911283016204834,-2.999755859375,-2.9941940307617188,-2.7460131645202637,-2.892624855041504,2.735059976577759,2.739259958267212,5.275778293609619,3.261927366256714,4.292242050170898,-0.7863264679908752,0.0016867376398295164,0.5196958780288696,1.4764395952224731,1.2034714221954346,3.3690719604492188,0.057284556329250336,-1.937391757965088,-5.4514546394348145,-4.289023399353027,1.9554030895233154,2.508413553237915,9.5734281539917,2.402407646179199,5.832995414733887
3.063063063063063,3.063063063063063,3.063063063063063,3.063063063063063,3.063063063063063,-0.7898890376091003,0.02130938693881035,0.33476439118385315,1.2615386247634888,0.8462862372398376,-2.898538827896118,-2.999504566192627,-2.986406087875366,-2.730722188949585,-2.8806536197662354,2.7683897018432617,2.7392733097076416,5.254705429077148,3.206756830215454,4.248392581939697,-0.766264796257019,0.0267803892493248,0.6150884032249451,1.4995636940002441,1.2608020305633545,3.289926052093506,-0.054579995572566986,-2.27268648147583,-5.564880847930908,-4.471994400024414,2.0526347160339355,2.504969596862793,9.484543800354004,2.222689151763916,5.621279239654541
3.073073073073073,3.073073073073073,3.073073073073073,3.073073073073073,3.073073073073073,-0.7619166374206543,0.048473458737134933,0.3884941339492798,1.2944146394729614,0.8892091512680054,-2.9058868885040283,-2.9990742206573486,-2.977611780166626,-2.7152833938598633,-2.868237257003784,2.800919532775879,2.7381675243377686,5.230287551879883,3.1506216526031494,4.202723503112793,-0.7452405095100403,0.051826510578393936,0.7095397114753723,1.521003246307373,1.315987229347229,3.2095227241516113,-0.1663469523191452,-2.605830430984497,-5.65064811706543,-4.652536869049072,2.147928237915039,2.4989423751831055,9.385785102844238,2.0606253147125244,5.404101371765137
3.083083083083083,3.083083083083083,3.083083083083083,3.083083083083083,3.083083083083083,-0.7335501909255981,0.07563766837120056,0.4422377645969391,1.326832890510559,0.9314847588539124,-2.9131619930267334,-2.998465061187744,-2.967815399169922,-2.6997859477996826,-2.8553895950317383,2.8326375484466553,2.7359437942504883,5.202543258666992,3.0936717987060547,4.155262470245361,-0.7232711315155029,0.07679896056652069,0.8029582500457764,1.5407710075378418,1.3689857721328735,3.1278233528137207,-0.277966171503067,-2.9374239444732666,-5.72412633895874,-4.8262858390808105,2.2413711547851562,2.490269422531128,9.278321266174316,1.8827791213989258,5.1908159255981445
3.093093093093093,3.093093093093093,3.093093093093093,3.093093093093093,3.093093093093093,-0.7047898769378662,0.10279633104801178,0.4960082471370697,1.3588649034500122,0.9731841087341309,-2.920356035232544,-2.9976775646209717,-2.957029342651367,-2.684192419052124,-2.8420069217681885,2.863532781600952,2.7326016426086426,5.171487331390381,3.0360469818115234,4.106184959411621,-0.7003758549690247,0.10166727751493454,0.8952586650848389,1.558669090270996,1.4200118780136108,3.044840097427368,-0.3898872137069702,-3.2673985958099365,-5.789381980895996,-4.979319095611572,2.3328542709350586,2.4772891998291016,9.162156105041504,1.6931871175765991,5.003688812255859
3.103103103103103,3.103103103103103,3.103103103103103,3.103103103103103,3.103103103103103,-0.6756942868232727,0.12992532551288605,0.5498203635215759,1.3903769254684448,1.014346718788147,-2.927412748336792,-2.9967041015625,-2.945269823074341,-2.6684885025024414,-2.8280482292175293,2.893507242202759,2.728137969970703,5.137140274047852,2.9778056144714355,4.055582523345947,-0.6765405535697937,0.1263803392648697,0.9863355755805969,1.5745112895965576,1.4691417217254639,2.940504550933838,-0.5019710659980774,-3.5947773456573486,-5.846853733062744,-5.131161212921143,2.4289348125457764,2.4601171016693115,9.033307075500488,1.469294786453247,4.812125205993652
3.113113113113113,3.113113113113113,3.113113113113113,3.113113113113113,3.113113113113113,-0.6463723182678223,0.15701858699321747,0.603684663772583,1.4211807250976562,1.0549896955490112,-2.93430757522583,-2.995546579360962,-2.932579278945923,-2.652655839920044,-2.813530683517456,2.922377824783325,2.7225542068481445,5.099550247192383,2.919001817703247,4.0034661293029785,-0.6517605185508728,0.15090976655483246,1.0760385990142822,1.5880790948867798,1.5163333415985107,2.8276493549346924,-0.6136826276779175,-3.914299964904785,-5.901690483093262,-5.281835079193115,2.5218982696533203,2.440476179122925,8.88670825958252,1.2404512166976929,4.616140842437744
3.123123123123123,3.123123123123123,3.123123123123123,3.123123123123123,3.123123123123123,-0.6168354749679565,0.1840742528438568,0.6573904156684875,1.4512803554534912,1.0951287746429443,-2.94103741645813,-2.994206190109253,-2.9192707538604736,-2.6366798877716064,-2.7984697818756104,2.9501116275787354,2.7158539295196533,5.058897495269775,2.8596694469451904,3.9498472213745117,-0.6260623335838318,0.17522971332073212,1.1641077995300293,1.5993214845657349,1.5615400075912476,2.7133047580718994,-0.7249798774719238,-4.207096576690674,-5.953080654144287,-5.43125057220459,2.6122517585754395,2.4183835983276367,8.707745552062988,1.0057494640350342,4.415683746337891
3.133133133133133,3.133133133133133,3.133133133133133,3.133133133133133,3.133133133133133,-0.5870869755744934,0.211088165640831,0.7106941342353821,1.480687141418457,1.1347802877426147,-2.9475905895233154,-2.992685079574585,-2.9056406021118164,-2.620560884475708,-2.7828805446624756,2.9766921997070312,2.708042621612549,5.015336990356445,2.7998294830322266,3.89473819732666,-0.5994735360145569,0.19931627810001373,1.2503308057785034,1.6082117557525635,1.6047182083129883,2.5975184440612793,-0.8358215689659119,-4.495227813720703,-6.002851486206055,-5.579502582550049,2.699965715408325,2.3938558101654053,8.516434669494629,0.770715594291687,4.210798263549805
3.143143143143143,3.143143143143143,3.143143143143143,3.143143143143143,3.143143143143143,-0.5571287870407104,0.2380584478378296,0.7635807394981384,1.5094140768051147,1.1739609241485596,-2.953955888748169,-2.9909844398498535,-2.8917534351348877,-2.6043131351470947,-2.7667765617370605,3.002107620239258,2.699122667312622,4.968943119049072,2.7395002841949463,3.8381521701812744,-0.5720194578170776,0.2231457531452179,1.334513783454895,1.6147494316101074,1.6458237171173096,2.4803266525268555,-0.9461672902107239,-4.774040222167969,-6.050848960876465,-5.726649284362793,2.784991502761841,2.3669097423553467,8.302061080932617,0.5354267954826355,4.001503944396973
3.153153153153153,3.153153153153153,3.153153153153153,3.153153153153153,3.153153153153153,-0.5269689559936523,0.2649823725223541,0.8159987926483154,1.5374737977981567,1.2126874923706055,-2.960052251815796,-2.989107608795166,-2.8776192665100098,-2.587951898574829,-2.7501707077026367,3.026305675506592,2.6891021728515625,4.919811248779297,2.6787004470825195,3.7800979614257812,-0.5437578558921814,0.24669238924980164,1.4164601564407349,1.6189301013946533,1.6848118305206299,2.3530526161193848,-1.0559509992599487,-5.031543254852295,-6.097132682800293,-5.872715950012207,2.8602283000946045,2.3374786376953125,8.057228088378906,0.29999059438705444,3.78779935836792
3.163163163163163,3.163163163163163,3.163163163163163,3.163163163163163,3.163163163163163,-0.49661940336227417,0.2918577790260315,0.8675601482391357,1.5648797750473022,1.2509773969650269,-2.965747833251953,-2.9870564937591553,-2.862971544265747,-2.571491241455078,-2.7330756187438965,3.049208879470825,2.677985668182373,4.868300437927246,2.6174447536468506,3.7205886840820312,-0.5147689580917358,0.26993250846862793,1.4956982135772705,1.6207551956176758,1.7216373682022095,2.222905397415161,-1.1651393175125122,-5.259992599487305,-6.140429973602295,-6.017276287078857,2.9314253330230713,2.3056228160858154,7.7743940353393555,0.06537207216024399,3.5693376064300537
3.173173173173173,3.173173173173173,3.173173173173173,3.173173173173173,3.173173173173173,-0.4660816788673401,0.31867989897727966,0.9181966781616211,1.591640830039978,1.2888498306274414,-2.971029758453369,-2.984832286834717,-2.847768545150757,-2.555056571960449,-2.715500831604004,3.070803642272949,2.6657793521881104,4.814517021179199,2.5558643341064453,3.659637451171875,-0.4850812256336212,0.29284071922302246,1.5720865726470947,1.6202980279922485,1.7562541961669922,2.0915541648864746,-1.2720617055892944,-5.4860453605651855,-6.16353178024292,-6.160813331604004,2.9998440742492676,2.2698113918304443,7.487371444702148,-0.15640923380851746,3.3464484214782715
3.183183183183183,3.183183183183183,3.183183183183183,3.183183183183183,3.183183183183183,-0.43535903096199036,0.3453356921672821,0.967936098575592,1.6177680492401123,1.3263214826583862,-2.9758896827697754,-2.9823975563049316,-2.8320353031158447,-2.5387492179870605,-2.6974587440490723,3.0910773277282715,2.6525702476501465,4.758480548858643,2.494058132171631,3.5972537994384766,-0.4547232985496521,0.31531810760498047,1.6455800533294678,1.617628812789917,1.7886176109313965,1.959059238433838,-1.3671491146087646,-5.709697246551514,-6.185479640960693,-6.303539276123047,3.065443277359009,2.2209157943725586,7.196393013000488,-0.376633882522583,3.1192564964294434
3.193193193193193,3.193193193193193,3.193193193193193,3.193193193193193,3.193193193193193,-0.4044533967971802,0.3717469871044159,1.0168092250823975,1.6432709693908691,1.3634040355682373,-2.980319023132324,-2.979748487472534,-2.815786838531494,-2.522588014602661,-2.678968906402588,3.1100189685821533,2.6384124755859375,4.700226783752441,2.4320361614227295,3.5334603786468506,-0.42372235655784607,0.3372960388660431,1.7161532640457153,1.6127722263336182,1.818695306777954,1.8254749774932861,-1.4615910053253174,-5.92343807220459,-6.2067060470581055,-6.434556484222412,3.128173351287842,2.170098066329956,6.91329288482666,-0.5925709009170532,2.8959364891052246
3.203203203203203,3.203203203203203,3.203203203203203,3.203203203203203,3.203203203203203,-0.3733656406402588,0.3979133665561676,1.0649207830429077,1.6681327819824219,1.399978756904602,-2.9843103885650635,-2.9768879413604736,-2.7988648414611816,-2.5065994262695312,-2.660292625427246,3.1276185512542725,2.6233115196228027,4.640016555786133,2.369851589202881,3.468569040298462,-0.39210790395736694,0.35875657200813293,1.7841410636901855,1.605759620666504,1.8466776609420776,1.6908557415008545,-1.5554143190383911,-6.106280326843262,-6.203327178955078,-6.530642509460449,3.1879820823669434,2.1174213886260986,6.66910982131958,-0.8134145736694336,2.694714307785034
3.2132132132132134,3.2132132132132134,3.2132132132132134,3.2132132132132134,3.2132132132132134,-0.34210464358329773,0.42383480072021484,1.1123279333114624,1.6922435760498047,1.436022162437439,-2.9878616333007812,-2.9738199710845947,-2.781212329864502,-2.4907846450805664,-2.641526222229004,3.1438589096069336,2.6072757244110107,4.577989101409912,2.3079683780670166,3.4027624130249023,-0.3599209785461426,0.3796805739402771,1.8496379852294922,1.5964618921279907,1.8725767135620117,1.5535212755203247,-1.648599624633789,-6.286492824554443,-6.161233425140381,-6.612961292266846,3.2423717975616455,2.0629563331604004,6.416180610656738,-1.0433028936386108,2.4724676609039307
3.2232232232232234,3.2232232232232234,3.2232232232232234,3.2232232232232234,3.2232232232232234,-0.31068211793899536,0.44951143860816956,1.159067988395691,1.715596318244934,1.4716238975524902,-2.9909772872924805,-2.9705495834350586,-2.762848377227783,-2.4751553535461426,-2.6226184368133545,3.158716917037964,2.5903098583221436,4.514191627502441,2.2465059757232666,3.336200475692749,-0.3272087872028351,0.4000500738620758,1.9125534296035767,1.5848902463912964,1.8961471319198608,1.415063500404358,-1.7411277294158936,-6.460530757904053,-6.119285583496094,-6.686206340789795,3.2931809425354004,2.006742000579834,6.153934001922607,-1.2678178548812866,2.236816883087158
3.2332332332332334,3.2332332332332334,3.2332332332332334,3.2332332332332334,3.2332332332332334,-0.2790999710559845,0.4749431908130646,1.205175757408142,1.73819899559021,1.5067886114120483,-2.9936532974243164,-2.9670791625976562,-2.743793487548828,-2.4596710205078125,-2.603571891784668,3.1721839904785156,2.5724217891693115,4.4486541748046875,2.185488224029541,3.2689168453216553,-0.29400449991226196,0.4198479652404785,1.9728190898895264,1.5712960958480835,1.9173378944396973,1.2754348516464233,-1.832959532737732,-6.633825778961182,-6.071635723114014,-6.755035400390625,3.3396568298339844,1.9487768411636353,5.8864593505859375,-1.4408642053604126,1.9884198904037476
3.2432432432432434,3.2432432432432434,3.2432432432432434,3.2432432432432434,3.2432432432432434,-0.2473832666873932,0.5001307129859924,1.2506734132766724,1.7600464820861816,1.5412180423736572,-2.9959158897399902,-2.963413953781128,-2.7240686416625977,-2.4442496299743652,-2.58435320854187,3.1842386722564697,2.553617477416992,4.381387233734131,2.1249539852142334,3.2010107040405273,-0.26038819551467896,0.43905794620513916,2.0303795337677,1.5560612678527832,1.9357956647872925,1.1329723596572876,-1.9240658283233643,-6.806471347808838,-6.0234694480896,-6.812049865722656,3.376473903656006,1.8890925645828247,5.613730430603027,-1.602536916732788,1.6973869800567627
3.2532532532532534,3.2532532532532534,3.2532532532532534,3.2532532532532534,3.2532532532532534,-0.21554669737815857,0.5250741839408875,1.295583963394165,1.7811626195907593,1.5747915506362915,-2.997781276702881,-2.9595580101013184,-2.7036898136138916,-2.4289112091064453,-2.5649192333221436,3.1948654651641846,2.533905267715454,4.312393665313721,2.064898729324341,3.1325509548187256,-0.22642095386981964,0.4576614201068878,2.08518648147583,1.5392252206802368,1.9513124227523804,0.9902229309082031,-2.0144405364990234,-6.978700637817383,-5.975895404815674,-6.866145133972168,3.40975284576416,1.8277631998062134,5.335786819458008,-1.7611061334609985,1.4028218984603882
3.2632632632632634,3.2632632632632634,3.2632632632632634,3.2632632632632634,3.2632632632632634,-0.18359394371509552,0.5497744083404541,1.3399301767349243,1.8015711307525635,1.6075278520584106,-2.9992470741271973,-2.955515146255493,-2.6826741695404053,-2.413677930831909,-2.5452845096588135,3.204061508178711,2.513291835784912,4.241678237915039,2.005316734313965,3.0635600090026855,-0.1921381801366806,0.4756436347961426,2.1371829509735107,1.5208158493041992,1.963879108428955,0.8472263216972351,-2.104081153869629,-7.150606155395508,-5.928990840911865,-6.918338298797607,3.439438819885254,1.7648574113845825,5.052584171295166,-1.9166628122329712,1.1078897714614868
3.2732732732732734,3.2732732732732734,3.2732732732732734,3.2732732732732734,3.2732732732732734,-0.1515340656042099,0.5742316246032715,1.3837357759475708,1.8212933540344238,1.6394463777542114,-3.00032377243042,-2.9512901306152344,-2.6610374450683594,-2.3985700607299805,-2.5254647731781006,3.2118256092071533,2.4917845726013184,4.169242858886719,1.9462004899978638,2.994056224822998,-0.1575845330953598,0.4929882287979126,2.1863181591033936,1.5008639097213745,1.9734901189804077,0.7042492032051086,-2.1929709911346436,-7.322281360626221,-5.883548736572266,-6.9684367179870605,3.4616212844848633,1.700417160987854,4.764066696166992,-2.068737506866455,0.8126314282417297
3.2832832832832834,3.2832832832832834,3.2832832832832834,3.2832832832832834,3.2832832832832834,-0.11943769454956055,0.5984469652175903,1.4270241260528564,1.840328574180603,1.6705642938613892,-3.001107931137085,-2.946885824203491,-2.6387929916381836,-2.3836119174957275,-2.505478858947754,3.2181620597839355,2.4693922996520996,4.095089912414551,1.887511968612671,2.9240634441375732,-0.1228710189461708,0.5096806287765503,2.2325387001037598,1.4794219732284546,1.9801462888717651,0.5617961287498474,-2.280390977859497,-7.493810653686523,-5.84284782409668,-7.016341686248779,3.4736366271972656,1.6355890035629272,4.470148086547852,-2.2149658203125,0.5171242356300354
3.2932932932932935,3.2932932932932935,3.2932932932932935,3.2932932932932935,3.2932932932932935,-0.08732497692108154,0.6224324703216553,1.469819188117981,1.8586835861206055,1.7009015083312988,-3.001624584197998,-2.9422857761383057,-2.6159520149230957,-2.3688242435455322,-2.485341787338257,3.2230722904205322,2.446157693862915,4.019221305847168,1.829224944114685,2.8535993099212646,-0.08805570751428604,0.525756299495697,2.2757909297943115,1.4565320014953613,1.983843207359314,0.4192395806312561,-2.3618884086608887,-7.665274620056152,-5.803396701812744,-7.062216281890869,3.482135772705078,1.5760637521743774,4.170734882354736,-2.3581738471984863,0.2214256227016449
3.3033033033033035,3.3033033033033035,3.3033033033033035,3.3033033033033035,3.3033033033033035,-0.05519891157746315,0.6461960673332214,1.5121068954467773,1.8763760328292847,1.730476975440979,-3.00187349319458,-2.937480926513672,-2.5926015377044678,-2.354227066040039,-2.4650771617889404,3.226555109024048,2.4221112728118896,3.9417293071746826,1.7713265419006348,2.7826943397521973,-0.05317248776555061,0.541227400302887,2.31608247756958,1.432222843170166,1.9845832586288452,0.2766331434249878,-2.442627191543579,-7.802917003631592,-5.765266418457031,-7.099924564361572,3.4871132373809814,1.5148777961730957,3.8895609378814697,-2.498415231704712,-0.07034917175769806
3.3133133133133135,3.3133133133133135,3.3133133133133135,3.3133133133133135,3.3133133133133135,-0.023060031235218048,0.6697388291358948,1.5537303686141968,1.8934231996536255,1.7593066692352295,-3.0018529891967773,-2.9324777126312256,-2.5691065788269043,-2.3398406505584717,-2.444882869720459,3.228610038757324,2.3972599506378174,3.8630824089050293,1.7138025760650635,2.7115466594696045,-0.01825689524412155,0.5560779571533203,2.3536760807037354,1.4065241813659668,1.9824916124343872,0.13403074443340302,-2.5226614475250244,-7.9059739112854,-5.728545188903809,-7.115550994873047,3.488556146621704,1.452154278755188,3.613544225692749,-2.635753870010376,-0.3472616374492645
3.3233233233233235,3.3233233233233235,3.3233233233233235,3.3233233233233235,3.3233233233233235,0.009088770486414433,0.6930609941482544,1.5947797298431396,1.9098401069641113,1.787410020828247,-3.0015642642974854,-2.927280902862549,-2.545443534851074,-2.325683355331421,-2.424860715866089,3.229238510131836,2.371610641479492,3.7835328578948975,1.6566389799118042,2.640249490737915,0.01665479876101017,0.5702942609786987,2.388302803039551,1.3794656991958618,1.9776382446289062,-0.008515702560544014,-2.601982355117798,-7.988217353820801,-5.693326473236084,-7.129711627960205,3.4864630699157715,1.3879311084747314,3.3047921657562256,-2.770246982574463,-0.621725857257843
3.3333333333333335,3.3333333333333335,3.3333333333333335,3.3333333333333335,3.3333333333333335,0.04124490171670914,0.7161634564399719,1.635310173034668,1.9256432056427002,1.8147904872894287,-3.0010061264038086,-2.92189621925354,-2.5215959548950195,-2.3117752075195312,-2.4050393104553223,3.228440046310425,2.3451719284057617,3.703169107437134,1.5998198986053467,2.568814754486084,0.05152827501296997,0.5838589072227478,2.4198296070098877,1.35107421875,1.9700745344161987,-0.15094931423664093,-2.680582046508789,-8.068741798400879,-5.659695625305176,-7.14312219619751,3.480827569961548,1.3222466707229614,2.9941182136535645,-2.9019687175750732,-0.8890581727027893
3.3433433433433435,3.3433433433433435,3.3433433433433435,3.3433433433433435,3.3433433433433435,0.07340748608112335,0.7390468716621399,1.675329566001892,1.9408477544784546,1.841376781463623,-3.000178575515747,-2.9163284301757812,-2.497560501098633,-2.2981340885162354,-2.3854334354400635,3.2262165546417236,2.3179495334625244,3.6220145225524902,1.543329119682312,2.4975574016571045,0.08632740378379822,0.5967597961425781,2.448209285736084,1.3213788270950317,1.959757924079895,-0.2932196259498596,-2.7584495544433594,-8.144902229309082,-5.627758979797363,-7.083568572998047,3.471644163131714,1.2551355361938477,2.6728365421295166,-3.0309367179870605,-1.1743614673614502
3.3533533533533535,3.3533533533533535,3.3533533533533535,3.3533533533533535,3.3533533533533535,0.10556857287883759,0.761712372303009,1.714657187461853,1.9554667472839355,1.867061972618103,-2.9990804195404053,-2.910583257675171,-2.4732601642608643,-2.284778356552124,-2.366025924682617,3.2225685119628906,2.2899515628814697,3.5401523113250732,1.4871485233306885,2.4270195960998535,0.12100902944803238,0.608981192111969,2.473141670227051,1.2904059886932373,1.9466286897659302,-0.436100035905838,-2.835559129714966,-8.209288597106934,-5.597614288330078,-7.008133888244629,3.4557528495788574,1.1865909099578857,2.29720401763916,-3.157194137573242,-1.4316970109939575
3.3633633633633635,3.3633633633633635,3.3633633633633635,3.3633633633633635,3.3633633633633635,0.13769590854644775,0.7841601967811584,1.7528917789459229,1.969515085220337,1.8918344974517822,-2.9977023601531982,-2.9046669006347656,-2.4486377239227295,-2.27172589302063,-2.346684217453003,3.2174863815307617,2.26118540763855,3.457676410675049,1.4312611818313599,2.357271432876587,0.15549200773239136,0.6205096244812012,2.494180202484131,1.2581826448440552,1.9312783479690552,-0.5792797803878784,-2.911917209625244,-8.269696235656738,-5.569362640380859,-6.9281415939331055,3.4336633682250977,1.1167097091674805,1.906274437904358,-3.2807750701904297,-1.6345380544662476
3.3733733733733735,3.3733733733733735,3.3733733733733735,3.3733733733733735,3.3733733733733735,0.16978192329406738,0.8063912391662598,1.7900450229644775,1.9830045700073242,1.9157153367996216,-2.996044158935547,-2.8985841274261475,-2.4237046241760254,-2.2589938640594482,-2.3273892402648926,3.2109715938568115,2.231659173965454,3.374601125717163,1.3756461143493652,2.288318157196045,0.18973949551582336,0.6313333511352539,2.5113046169281006,1.2247353792190552,1.913920521736145,-0.7224324345588684,-2.9875171184539795,-8.328912734985352,-5.543105602264404,-6.8491106033325195,3.408566474914551,1.0455337762832642,1.5154110193252563,-3.4017117023468018,-1.8329704999923706
3.3833833833833835,3.3833833833833835,3.3833833833833835,3.3833833833833835,3.3833833833833835,0.20182393491268158,0.8284064531326294,1.8261430263519287,1.995948314666748,1.9387390613555908,-2.994109630584717,-2.892341136932373,-2.3984766006469727,-2.2465999126434326,-2.308168649673462,3.2030251026153564,2.2013795375823975,3.290940999984741,1.3202836513519287,2.220151901245117,0.22371912002563477,0.6414369940757751,2.5245180130004883,1.190090537071228,1.8945976495742798,-0.8649644255638123,-3.062354803085327,-8.386395454406738,-5.518949508666992,-6.7710700035095215,3.3800699710845947,0.9731062650680542,1.1246060132980347,-3.520030975341797,-2.027221202850342
3.3933933933933935,3.3933933933933935,3.3933933933933935,3.3933933933933935,3.3933933933933935,0.233820840716362,0.8502070307731628,1.8612092733383179,2.0083582401275635,1.9609380960464478,-2.99190092086792,-2.8859431743621826,-2.3729753494262695,-2.234560012817383,-2.289050579071045,3.193657159805298,2.1703546047210693,3.206714630126953,1.265152096748352,2.152761697769165,0.2573957145214081,0.6508103013038635,2.5338199138641357,1.1542744636535645,1.8733497858047485,-1.0067952871322632,-3.136411190032959,-8.442235946655273,-5.497004508972168,-6.694068908691406,3.3481714725494385,0.8994640111923218,0.7339056730270386,-3.635751962661743,-2.2174901962280273
3.4034034034034035,3.4034034034034035,3.4034034034034035,3.4034034034034035,3.4034034034034035,0.26577088236808777,0.8717926740646362,1.8952726125717163,2.020218849182129,1.9823461771011353,-2.9894206523895264,-2.87939715385437,-2.3472232818603516,-2.2228806018829346,-2.2700612545013428,3.1828725337982178,2.13859486579895,3.121951103210449,1.2102594375610352,2.0861363410949707,0.29073619842529297,0.6594362854957581,2.5392096042633057,1.1173816919326782,1.8502163887023926,-1.1478841304779053,-3.2088472843170166,-8.493097305297852,-5.46766471862793,-6.618180751800537,3.312896966934204,0.8232207894325256,0.34294840693473816,-3.727017641067505,-2.4039530754089355
3.4134134134134135,3.4134134134134135,3.4134134134134135,3.4134134134134135,3.4134134134134135,0.2976727783679962,0.8931577801704407,1.9283630847930908,2.0314440727233887,2.0029938220977783,-2.9866724014282227,-2.8727166652679443,-2.3212532997131348,-2.211535692214966,-2.2512269020080566,3.170679807662964,2.106119394302368,3.0366945266723633,1.1556955575942993,2.0202648639678955,0.3237070143222809,0.6672845482826233,2.540684461593628,1.0796960592269897,1.8252357244491577,-1.2881890535354614,-3.279815435409546,-8.541263580322266,-5.434816360473633,-6.54347038269043,3.2742743492126465,0.7446991205215454,-0.04808781296014786,-3.8023123741149902,-2.5867867469787598
3.4234234234234235,3.4234234234234235,3.4234234234234235,3.4234234234234235,3.4234234234234235,0.32952508330345154,0.9142770171165466,1.9605108499526978,2.042086362838745,2.0229101181030273,-2.983659029006958,-2.8659238815307617,-2.2951431274414062,-2.2005815505981445,-2.2325727939605713,3.1570866107940674,2.072969675064087,2.951026439666748,1.101545810699463,1.9551345109939575,0.35627281665802,0.6743355989456177,2.5382862091064453,1.0411731004714966,1.7984415292739868,-1.4275681972503662,-3.3382620811462402,-8.56581974029541,-5.378568172454834,-6.4700026512146,3.2319083213806152,0.6611328721046448,-0.42462456226348877,-3.9006829261779785,-2.7661514282226562
3.4334334334334335,3.4334334334334335,3.4334334334334335,3.4334334334334335,3.4334334334334335,0.36132583022117615,0.9350301027297974,1.9917449951171875,2.0522849559783936,2.0421252250671387,-2.9803860187530518,-2.8590729236602783,-2.2692224979400635,-2.190143346786499,-2.2141239643096924,3.142104148864746,2.039320468902588,2.8652544021606445,1.048019289970398,1.8907345533370972,0.3883970081806183,0.6804965138435364,2.5322208404541016,1.0016077756881714,1.769870400428772,-1.5656063556671143,-3.384551763534546,-8.571454048156738,-5.3167548179626465,-6.397863388061523,3.185694932937622,0.5698547959327698,-0.7866931557655334,-4.004047393798828,-2.9422144889831543
3.4434434434434436,3.4434434434434436,3.4434434434434436,3.4434434434434436,3.4434434434434436,0.39302048087120056,0.9554042816162109,2.022097110748291,2.0620486736297607,2.060643434524536,-2.9769153594970703,-2.852182149887085,-2.2435572147369385,-2.180234670639038,-2.1959073543548584,3.125765800476074,2.005215883255005,2.7794349193573,0.9950963258743286,1.8270190954208374,0.4200202524662018,0.6857423186302185,2.5225510597229004,0.9610271453857422,1.7395739555358887,-1.6986514329910278,-3.4295811653137207,-8.575736999511719,-5.258035659790039,-6.333465099334717,3.1323888301849365,0.4781934320926666,-1.1434839963912964,-4.1036152839660645,-3.110239028930664
3.4534534534534536,3.4534534534534536,3.4534534534534536,3.4534534534534536,3.4534534534534536,0.42448708415031433,0.9754003882408142,2.0515284538269043,2.071380853652954,2.0784597396850586,-2.973223924636841,-2.8452579975128174,-2.2181689739227295,-2.170863628387451,-2.1779515743255615,3.108168840408325,1.9706645011901855,2.693732261657715,0.9427458643913269,1.7639340162277222,0.4510258138179779,0.6900690793991089,2.5093610286712646,0.9194673895835876,1.7076160907745361,-1.8164470195770264,-3.473773956298828,-8.514854431152344,-5.2024736404418945,-6.271592140197754,3.0613651275634766,0.38624846935272217,-1.4776654243469238,-4.199444770812988,-3.2744150161743164
3.4634634634634636,3.4634634634634636,3.4634634634634636,3.4634634634634636,3.4634634634634636,0.4556238651275635,0.9950209259986877,2.079774856567383,2.0802829265594482,2.0955960750579834,-2.969231128692627,-2.838308334350586,-2.1928203105926514,-2.162036418914795,-2.16028094291687,3.089404344558716,1.935675024986267,2.609157085418701,0.8909354209899902,1.7014580965042114,0.4812993109226227,0.693473756313324,2.4932570457458496,0.8769676089286804,1.67403244972229,-1.9325640201568604,-3.517137289047241,-8.383984565734863,-5.1501264572143555,-6.211840629577637,2.9869751930236816,0.29408136010169983,-1.7386436462402344,-4.291617393493652,-3.435288190841675
3.4734734734734736,3.4734734734734736,3.4734734734734736,3.4734734734734736,3.4734734734734736,0.4864320158958435,1.014267086982727,2.106832504272461,2.0887575149536133,2.1120729446411133,-2.964942693710327,-2.831338405609131,-2.1674551963806152,-2.1537582874298096,-2.142918825149536,3.06948184967041,1.9002560377120972,2.5258841514587402,0.8396316170692444,1.6395686864852905,0.5108160376548767,0.6959558129310608,2.474576950073242,0.833564043045044,1.6388541460037231,-2.047861099243164,-3.559680461883545,-8.254681587219238,-5.101099967956543,-6.154330253601074,2.9102206230163574,0.20175471901893616,-1.9928719997406006,-4.380156517028809,-3.592907190322876
3.4834834834834836,3.4834834834834836,3.4834834834834836,3.4834834834834836,3.4834834834834836,0.5169141888618469,1.0331404209136963,2.132760763168335,2.096792697906494,2.1279103755950928,-2.9603652954101562,-2.824357032775879,-2.1421122550964355,-2.145958185195923,-2.125889301300049,3.0484097003936768,1.8644180297851562,2.443897247314453,0.7888101935386658,1.5782430171966553,0.5395525693893433,0.6975130438804626,2.453381061553955,0.7893469929695129,1.6021145582199097,-2.1622636318206787,-3.5993309020996094,-8.126788139343262,-5.053579330444336,-6.099172115325928,2.8310697078704834,0.10966377705335617,-2.240928888320923,-4.452174186706543,-3.7473700046539307
3.4934934934934936,3.4934934934934936,3.4934934934934936,3.4934934934934936,3.4934934934934936,0.5470723509788513,1.0516377687454224,2.1576149463653564,2.104367256164551,2.143127679824829,-2.9555046558380127,-2.8174030780792236,-2.1168293952941895,-2.1385064125061035,-2.1092147827148438,3.0261969566345215,1.8282238245010376,2.363185167312622,0.738450288772583,1.5174583196640015,0.5674853920936584,0.6981589198112488,2.4297337532043457,0.7444477081298828,1.5638432502746582,-2.275759220123291,-3.632253646850586,-8.000140190124512,-5.009134292602539,-6.046485424041748,2.749596357345581,0.01952366903424263,-2.4833762645721436,-4.518404483795166,-3.898758888244629
3.5035035035035036,3.5035035035035036,3.5035035035035036,3.5035035035035036,3.5035035035035036,0.5769093632698059,1.0697605609893799,2.1814517974853516,2.111483097076416,2.1577417850494385,-2.9503681659698486,-2.8104984760284424,-2.091644048690796,-2.131404399871826,-2.0929172039031982,3.0028538703918457,1.7917039394378662,2.2837352752685547,0.688518226146698,1.4571871757507324,0.594590425491333,0.6979047060012817,2.4036831855773926,0.6989027261734009,1.5240730047225952,-2.388289213180542,-3.664494037628174,-7.874556064605713,-4.968114376068115,-5.996389865875244,2.6657567024230957,-0.07024466246366501,-2.720766544342041,-4.580991744995117,-4.047155380249023
3.5135135135135136,3.5135135135135136,3.5135135135135136,3.5135135135135136,3.5135135135135136,0.6064279675483704,1.087510347366333,2.2043235301971436,2.1181390285491943,2.1717705726623535,-2.9449610710144043,-2.803650379180908,-2.0665924549102783,-2.124657154083252,-2.0770180225372314,2.978388547897339,1.7548644542694092,2.205537796020508,0.6389796137809753,1.3974039554595947,0.6208450198173523,0.6967546939849854,2.375279188156128,0.6527501344680786,1.4828323125839233,-2.4998998641967773,-3.6960909366607666,-7.749871730804443,-4.9305853843688965,-5.949017524719238,2.579763412475586,-0.15958446264266968,-2.9536311626434326,-4.6400146484375,-4.192626476287842
3.5235235235235236,3.5235235235235236,3.5235235235235236,3.5235235235235236,3.5235235235235236,0.635631799697876,1.104889154434204,2.226282835006714,2.124336004257202,2.1852304935455322,-2.939293622970581,-2.7968642711639404,-2.0417070388793945,-2.1182663440704346,-2.0615408420562744,2.9528141021728516,1.7177119255065918,2.1285839080810547,0.5897985100746155,1.3380811214447021,0.6462230682373047,0.6947121024131775,2.3445658683776855,0.6060240864753723,1.4401484727859497,-2.609701156616211,-3.7270584106445312,-7.625922203063965,-4.896620273590088,-5.90450382232666,2.490438461303711,-0.2484332174062729,-3.182467460632324,-4.695558547973633,-4.335230827331543
3.5335335335335336,3.5335335335335336,3.5335335335335336,3.5335335335335336,3.5335335335335336,0.6645245552062988,1.1218962669372559,2.2473809719085693,2.1300742626190186,2.198136806488037,-2.9333786964416504,-2.790149450302124,-2.017021894454956,-2.1122384071350098,-2.046504259109497,2.9261465072631836,1.6802483797073364,2.052868604660034,0.5409397482872009,1.279188632965088,0.6706956624984741,0.6917857527732849,2.311579942703247,0.5587580800056458,1.396052360534668,-2.718500852584839,-3.7584946155548096,-7.5025482177734375,-4.866288661956787,-5.862987995147705,2.3990039825439453,-0.33589088916778564,-3.4077672958374023,-4.747680187225342,-4.4750189781188965
3.5435435435435436,3.5435435435435436,3.5435435435435436,3.5435435435435436,3.5435435435435436,0.6931100487709045,1.1385027170181274,2.267667770385742,2.1353533267974854,2.210461378097534,-2.927220106124878,-2.783510208129883,-1.9925694465637207,-2.106576919555664,-2.0319149494171143,2.8983957767486572,1.6425392627716064,1.9783856868743896,0.4923650622367859,1.2207375764846802,0.6942439079284668,0.6879547834396362,2.2763543128967285,0.5109888315200806,1.3506834506988525,-2.8252577781677246,-3.773782730102539,-7.379593372344971,-4.839752674102783,-5.812869548797607,2.307201862335205,-0.4304525852203369,-3.629995346069336,-4.796436786651611,-4.579367160797119
3.5535535535535536,3.5535535535535536,3.5535535535535536,3.5535535535535536,3.5535535535535536,0.721407949924469,1.1546732187271118,2.2871928215026855,2.140171766281128,2.222133159637451,-2.9207873344421387,-2.776951551437378,-1.9683794975280762,-2.101290464401245,-2.017780065536499,2.8696205615997314,1.604702115058899,1.9051313400268555,0.4440373182296753,1.1628879308700562,0.7169275283813477,0.6831718683242798,2.238917350769043,0.4627473056316376,1.3043347597122192,-2.923877239227295,-3.786297559738159,-7.256908893585205,-4.816982269287109,-5.735698699951172,2.2246341705322266,-0.5248821377754211,-3.8495986461639404,-4.841904163360596,-4.691734313964844
3.5635635635635636,3.5635635635635636,3.5635635635635636,3.5635635635635636,3.5635635635635636,0.7494319677352905,1.1704070568084717,2.306004524230957,2.144526720046997,2.233335494995117,-2.914064407348633,-2.7704825401306152,-1.9444831609725952,-2.0963962078094482,-2.0042693614959717,2.8398635387420654,1.5667393207550049,1.8331046104431152,0.39593538641929626,1.1059374809265137,0.7387729287147522,0.677459716796875,2.1992945671081543,0.41408586502075195,1.25673246383667,-3.021658182144165,-3.7988076210021973,-7.134356498718262,-4.791865825653076,-5.6439642906188965,2.139862537384033,-0.6162484884262085,-4.06704568862915,-4.877098083496094,-4.818596363067627
3.5735735735735736,3.5735735735735736,3.5735735735735736,3.5735735735735736,3.5735735735735736,0.7771850824356079,1.1857014894485474,2.3241517543792725,2.1483960151672363,2.2440943717956543,-2.9070582389831543,-2.764115333557129,-1.9209089279174805,-2.0919666290283203,-1.9914113283157349,2.809131383895874,1.5286520719528198,1.762305736541748,0.3481053113937378,1.0498840808868408,0.7597581744194031,0.670840322971344,2.1575024127960205,0.3651338517665863,1.207883358001709,-3.118543863296509,-3.8111534118652344,-7.011761665344238,-4.765453338623047,-5.556413173675537,2.0527913570404053,-0.7058724164962769,-4.28282356262207,-4.903212547302246,-4.940977573394775
3.5835835835835836,3.5835835835835836,3.5835835835835836,3.5835835835835836,3.5835835835835836,0.8046693801879883,1.2005609273910522,2.3416824340820312,2.1517751216888428,2.254412889480591,-2.899777889251709,-2.75785756111145,-1.897684931755066,-2.088015556335449,-1.9792150259017944,2.7774343490600586,1.4904422760009766,1.6927320957183838,0.30051925778388977,0.9946861863136292,0.7798611521720886,0.6633327603340149,2.1135597229003906,0.31593552231788635,1.1578319072723389,-3.2145650386810303,-3.823338270187378,-6.890815258026123,-4.743243217468262,-5.473127365112305,1.9635921716690063,-0.7939421534538269,-4.495822429656982,-4.926449298858643,-5.058743953704834
3.5935935935935936,3.5935935935935936,3.5935935935935936,3.5935935935935936,3.5935935935935936,0.8318883776664734,1.2149896621704102,2.358586311340332,2.15466570854187,2.2642948627471924,-2.8922297954559326,-2.7517147064208984,-1.8748500347137451,-2.0845561027526855,-1.9676893949508667,2.7447805404663086,1.4521111249923706,1.6243128776550293,0.25313735008239746,0.9403010606765747,0.7990614175796509,0.6549514532089233,2.0675346851348877,0.26652535796165466,1.1066246032714844,-3.3097195625305176,-3.8354012966156006,-6.779835224151611,-4.724481105804443,-5.3941755294799805,1.8723149299621582,-0.8804291486740112,-4.699920177459717,-4.945384979248047,-5.172170639038086
3.6036036036036037,3.6036036036036037,3.6036036036036037,3.6036036036036037,3.6036036036036037,0.8588451743125916,1.228990912437439,2.374847412109375,2.1570675373077393,2.2737419605255127,-2.8844215869903564,-2.745692491531372,-1.852440595626831,-2.081603765487671,-1.9568402767181396,2.711178779602051,1.4136606454849243,1.5569473505020142,0.20592240989208221,0.8866832852363586,0.8173376321792603,0.6457204818725586,2.0195155143737793,0.21693922579288483,1.0543025732040405,-3.403998374938965,-3.846670150756836,-6.682267665863037,-4.710075378417969,-5.319674491882324,1.7790014743804932,-0.9597751498222351,-4.892866611480713,-4.961613178253174,-5.281311511993408
3.6136136136136137,3.6136136136136137,3.6136136136136137,3.6136136136136137,3.6136136136136137,0.8855424523353577,1.2425572872161865,2.39045786857605,2.158982515335083,2.2827560901641846,-2.876361131668091,-2.739757776260376,-1.8304929733276367,-2.0791642665863037,-1.9466755390167236,2.67663836479187,1.3751085996627808,1.490524172782898,0.15882951021194458,0.8337882161140442,0.8346670269966125,0.6357897520065308,1.969594120979309,0.16720464825630188,1.000908613204956,-3.4965765476226807,-3.856210708618164,-6.589936256408691,-4.7001566886901855,-5.249707221984863,1.6822166442871094,-1.0243579149246216,-5.0811591148376465,-4.975334644317627,-5.386220932006836
3.6236236236236237,3.6236236236236237,3.6236236236236237,3.6236236236236237,3.6236236236236237,0.9119742512702942,1.2556898593902588,2.405441999435425,2.1604089736938477,2.29133939743042,-2.868068218231201,-2.7339043617248535,-1.8090370893478394,-2.0772440433502197,-1.937200665473938,2.6411869525909424,1.3364615440368652,1.4250075817108154,0.11181280761957169,0.7815707921981812,0.8510000705718994,0.6252176761627197,1.9178047180175781,0.11734452843666077,0.9464863538742065,-3.5868234634399414,-3.8657991886138916,-6.501225471496582,-4.694763660430908,-5.184290885925293,1.5809065103530884,-1.0877265930175781,-5.266294956207275,-4.986565589904785,-5.486958026885986
3.6336336336336337,3.6336336336336337,3.6336336336336337,3.6336336336336337,3.6336336336336337,0.9381423592567444,1.2683931589126587,2.419823408126831,2.161346912384033,2.2994725704193115,-2.859553337097168,-2.728139877319336,-1.7881033420562744,-2.075850009918213,-1.9282913208007812,2.604835033416748,1.2977172136306763,1.3603606224060059,0.0648268386721611,0.729998767375946,0.8663098812103271,0.6140177845954895,1.864175796508789,0.06738423556089401,0.8911678791046143,-3.6762003898620605,-3.8754711151123047,-6.416290760040283,-4.693929672241211,-5.120551586151123,1.4777694940567017,-1.149860143661499,-5.4484148025512695,-4.995319366455078,-5.562872409820557
3.6436436436436437,3.6436436436436437,3.6436436436436437,3.6436436436436437,3.6436436436436437,0.9640505909919739,1.2806692123413086,2.4336254596710205,2.161795139312744,2.3071212768554688,-2.850822925567627,-2.7224719524383545,-1.7677178382873535,-2.0749857425689697,-1.9197524785995483,2.5675930976867676,1.2588757276535034,1.2965435981750488,0.017827022820711136,0.6790449023246765,0.8805784583091736,0.6022022366523743,1.8087390661239624,0.017349209636449814,0.8351358771324158,-3.764704942703247,-3.8852643966674805,-6.335302829742432,-4.697686195373535,-5.061099529266357,1.3728512525558472,-1.2107378244400024,-5.627646446228027,-5.001603603363037,-5.631808280944824
3.6536536536536537,3.6536536536536537,3.6536536536536537,3.6536536536536537,3.6536536536536537,0.9897016882896423,1.2925240993499756,2.446869134902954,2.1617541313171387,2.3142848014831543,-2.8418843746185303,-2.7169079780578613,-1.7479102611541748,-2.07466197013855,-1.9115866422653198,2.529470682144165,1.2199355363845825,1.2335171699523926,-0.029233373701572418,0.6286619901657104,0.8937879204750061,0.5897836685180664,1.7515227794647217,-0.032736729830503464,0.7784348130226135,-3.8523342609405518,-3.8952112197875977,-6.258452892303467,-4.706057071685791,-5.00651216506958,1.266204833984375,-1.270345687866211,-5.804098129272461,-5.005276203155518,-5.696695804595947
3.6636636636636637,3.6636636636636637,3.6636636636636637,3.6636636636636637,3.6636636636636637,1.0151004791259766,1.3039600849151611,2.4595484733581543,2.1612229347229004,2.32096529006958,-2.832744836807251,-2.7114546298980713,-1.7287471294403076,-2.0748817920684814,-1.9038026332855225,2.4904744625091553,1.1808947324752808,1.1714544296264648,-0.07640133053064346,0.5788002014160156,0.9059213399887085,0.5767746567726135,1.6926945447921753,-0.082845538854599,0.7211039066314697,-3.938699722290039,-3.9053492546081543,-6.12900447845459,-4.719058990478516,-4.9568562507629395,1.157820224761963,-1.3286619186401367,-5.957075119018555,-5.006206512451172,-5.757665157318115
3.6736736736736737,3.6736736736736737,3.6736736736736737,3.6736736736736737,3.6736736736736737,1.0402264595031738,1.314981460571289,2.471766948699951,2.1601998805999756,2.3271453380584717,-2.823460340499878,-2.7061195373535156,-1.7104114294052124,-2.0756537914276123,-1.8964532613754272,2.450679302215576,1.1417515277862549,1.1108251810073853,-0.12372245639562607,0.5294704437255859,0.9170021414756775,0.5631889700889587,1.6322578191757202,-0.13295108079910278,0.6632494926452637,-4.008659839630127,-3.915714740753174,-5.986120223999023,-4.736693859100342,-4.8988776206970215,1.059149980545044,-1.3856598138809204,-6.1173906326293945,-5.00467586517334,-5.799678325653076
3.6836836836836837,3.6836836836836837,3.6836836836836837,3.6836836836836837,3.6836836836836837,1.0650204420089722,1.3255915641784668,2.4835448265075684,2.1586878299713135,2.3328042030334473,-2.814148426055908,-2.7009096145629883,-1.692926049232483,-2.0769870281219482,-1.889613151550293,2.410254716873169,1.1025032997131348,1.051595687866211,-0.17124786972999573,0.48070991039276123,0.9270927906036377,0.5490391254425049,1.570245623588562,-0.18301904201507568,0.605009138584137,-4.065559387207031,-3.926342248916626,-5.849233150482178,-4.760237216949463,-4.844639301300049,0.9500607848167419,-1.4413180351257324,-6.272097587585449,-4.998258113861084,-5.836554527282715
3.6936936936936937,3.6936936936936937,3.6936936936936937,3.6936936936936937,3.6936936936936937,1.0893840789794922,1.3357937335968018,2.4948861598968506,2.1566925048828125,2.337941884994507,-2.8047735691070557,-2.695831060409546,-1.6763012409210205,-2.07889986038208,-1.8832889795303345,2.3693063259124756,1.0631471872329712,0.9937063455581665,-0.21903669834136963,0.4324650168418884,0.9359610080718994,0.5343385338783264,1.506712794303894,-0.23300305008888245,0.5464141368865967,-4.11587381362915,-3.9372661113739014,-5.71846342086792,-4.788941860198975,-4.795958042144775,0.8217547535896301,-1.4956166744232178,-6.421046257019043,-4.988419532775879,-5.870395183563232
3.7037037037037037,3.7037037037037037,3.7037037037037037,3.7037037037037037,3.7037037037037037,1.1132757663726807,1.3455915451049805,2.5057942867279053,2.1542105674743652,2.3425581455230713,-2.7953333854675293,-2.6908912658691406,-1.6605470180511475,-2.0814013481140137,-1.8774832487106323,2.327860116958618,1.023679494857788,0.9370940327644348,-0.2671370804309845,0.3846786320209503,0.9435425400733948,0.5191016793251038,1.4417182207107544,-0.2828747034072876,0.48749667406082153,-4.165115833282471,-3.948519468307495,-5.593897819519043,-4.822683811187744,-4.752909183502197,0.6929784417152405,-1.548535704612732,-6.564467430114746,-4.975731372833252,-5.901274681091309
3.7137137137137137,3.7137137137137137,3.7137137137137137,3.7137137137137137,3.7137137137137137,1.136698842048645,1.3549845218658447,2.516270875930786,2.151240825653076,2.346653699874878,-2.785839080810547,-2.6860859394073486,-1.6456717252731323,-2.0844943523406982,-1.8722009658813477,2.285926580429077,0.9841036796569824,0.881697952747345,-0.31559988856315613,0.33729487657546997,0.9498327970504761,0.503354012966156,1.3753126859664917,-0.33260592818260193,0.4282839298248291,-4.213290214538574,-3.9571783542633057,-5.475690841674805,-4.861156940460205,-4.7155561447143555,0.5638079047203064,-1.5948967933654785,-6.702653408050537,-4.960349082946777,-5.929271697998047
3.7237237237237237,3.7237237237237237,3.7237237237237237,3.7237237237237237,3.7237237237237237,1.1596579551696777,1.363938808441162,2.5263185501098633,2.147778272628784,2.3502285480499268,-2.7762985229492188,-2.6813814640045166,-1.6316803693771362,-2.088183879852295,-1.8674492835998535,2.243515729904175,0.944477379322052,0.8274510502815247,-0.3644719123840332,0.2902558743953705,0.9548287391662598,0.48720353841781616,1.3075512647628784,-0.38216909766197205,0.3688054084777832,-4.260406017303467,-3.9603991508483887,-5.364035129547119,-4.904503345489502,-4.684057712554932,0.4343183636665344,-1.631685495376587,-6.8357086181640625,-4.94214391708374,-5.9542765617370605
3.7337337337337337,3.7337337337337337,3.7337337337337337,3.7337337337337337,3.7337337337337337,1.1821560859680176,1.3724461793899536,2.5359389781951904,2.1438190937042236,2.3532943725585938,-2.7667152881622314,-2.6767754554748535,-1.618582844734192,-2.0924673080444336,-1.8632563352584839,2.2006418704986572,0.9048171639442444,0.7742905616760254,-0.41379234194755554,0.24349990487098694,0.958518385887146,0.47069311141967773,1.2384812831878662,-0.4315343499183655,0.30909597873687744,-4.30570125579834,-3.9639337062835693,-5.258831977844238,-4.945743560791016,-4.65899658203125,0.3023460805416107,-1.666849136352539,-6.963778495788574,-4.920005798339844,-5.975461006164551
3.7437437437437437,3.7437437437437437,3.7437437437437437,3.7437437437437437,3.7437437437437437,1.2041949033737183,1.3805091381072998,2.5451302528381348,2.1393866539001465,2.355858087539673,-2.7570836544036865,-2.672271728515625,-1.6063929796218872,-2.097292423248291,-1.8596543073654175,2.157320976257324,0.8651202917098999,0.7221648097038269,-0.4634362757205963,0.19697143137454987,0.9608802795410156,0.45383986830711365,1.16817307472229,-0.48064595460891724,0.2491997629404068,-4.3496904373168945,-3.967806577682495,-5.152168273925781,-4.9741291999816895,-4.638623237609863,0.1695260852575302,-1.7003898620605469,-7.077690601348877,-4.892263412475586,-5.991751670837402
3.7537537537537538,3.7537537537537538,3.7537537537537538,3.7537537537537538,3.7537537537537538,1.2257773876190186,1.3881295919418335,2.553849697113037,2.134483575820923,2.3579258918762207,-2.747443199157715,-2.6678740978240967,-1.5952390432357788,-2.1026413440704346,-1.8566665649414062,2.1135997772216797,0.8253827691078186,0.6711653470993042,-0.513385534286499,0.15061652660369873,0.9619318246841431,0.43665778636932373,1.0968589782714844,-0.5294625759124756,0.18915197253227234,-4.384214878082275,-3.9720466136932373,-5.038280487060547,-5.006595611572266,-4.624307155609131,0.041700057685375214,-1.7323074340820312,-7.164700984954834,-4.8609209060668945,-6.005542755126953
3.7637637637637638,3.7637637637637638,3.7637637637637638,3.7637637637637638,3.7637637637637638,1.2469042539596558,1.395309567451477,2.56203031539917,2.1291050910949707,2.3594934940338135,-2.7378644943237305,-2.6635866165161133,-1.5847902297973633,-2.108513593673706,-1.854302167892456,2.069556713104248,0.7856000661849976,0.6212947368621826,-0.563679575920105,0.10437408834695816,0.9617173075675964,0.4191654324531555,1.0248924493789673,-0.5779474377632141,0.12897899746894836,-4.4157209396362305,-3.9766769409179688,-4.9277544021606445,-5.043103218078613,-4.616186618804932,-0.08426517248153687,-1.762601375579834,-7.213434219360352,-4.825939655303955,-6.017014980316162
3.7737737737737738,3.7737737737737738,3.7737737737737738,3.7737737737737738,3.7737737737737738,1.2675807476043701,1.4020711183547974,2.569669008255005,2.12324595451355,2.360562562942505,-2.728360176086426,-2.6594300270080566,-1.5749024152755737,-2.1148910522460938,-1.8525713682174683,2.0252020359039307,0.7458047866821289,0.5724866390228271,-0.6142690777778625,0.05818157643079758,0.9602473378181458,0.40134167671203613,0.9524655342102051,-0.6259827017784119,0.0687013790011406,-4.4464430809021,-3.9722299575805664,-4.825631618499756,-5.057059288024902,-4.61453104019165,-0.20954450964927673,-1.8009533882141113,-7.257399082183838,-4.7636590003967285,-6.026102066040039
3.7837837837837838,3.7837837837837838,3.7837837837837838,3.7837837837837838,3.7837837837837838,1.2878119945526123,1.4084672927856445,2.5767722129821777,2.116901159286499,2.361131429672241,-2.7189390659332275,-2.655452013015747,-1.5655900239944458,-2.121687412261963,-1.851482629776001,1.9805434942245483,0.7060810327529907,0.5246613621711731,-0.6649125218391418,0.011971261352300644,0.9575256705284119,0.3831125497817993,0.8796138167381287,-0.6732847690582275,0.008346975781023502,-4.476406574249268,-3.9648895263671875,-4.731297969818115,-5.0623955726623535,-4.619631767272949,-0.3340664207935333,-1.8410872220993042,-7.29802131652832,-4.686963081359863,-6.032726764678955
3.793793793793794,3.793793793793794,3.793793793793794,3.793793793793794,3.793793793793794,1.3076024055480957,1.4144999980926514,2.5833427906036377,2.1100661754608154,2.361199140548706,-2.709611654281616,-2.651658535003662,-1.5568599700927734,-2.128889560699463,-1.8510493040084839,1.9355922937393188,0.666427731513977,0.4777415990829468,-0.7156294584274292,-0.03432007133960724,0.9535608887672424,0.36449065804481506,0.806373655796051,-0.7198043465614319,-0.05206169933080673,-4.501368045806885,-3.9582154750823975,-4.644841194152832,-5.071866989135742,-4.630542278289795,-0.45966723561286926,-1.8793936967849731,-7.335482597351074,-4.607287883758545,-6.036783218383789
3.803803803803804,3.803803803803804,3.803803803803804,3.803803803803804,3.803803803803804,1.3268917798995972,1.4201711416244507,2.589381694793701,2.1027331352233887,2.3607659339904785,-2.7003872394561768,-2.6480517387390137,-1.5487196445465088,-2.136491060256958,-1.8512777090072632,1.8905335664749146,0.6268371343612671,0.4316481351852417,-0.766461968421936,-0.08075085282325745,0.9482924938201904,0.3454943299293518,0.7327717542648315,-0.7655106782913208,-0.11249881237745285,-4.501507759094238,-3.952232837677002,-4.5663042068481445,-5.085394859313965,-4.647732734680176,-0.5925672054290771,-1.9158711433410645,-7.369922161102295,-4.524728298187256,-6.0385870933532715
3.813813813813814,3.813813813813814,3.813813813813814,3.813813813813814,3.813813813813814,1.3456447124481201,1.425480604171753,2.5948903560638428,2.0948963165283203,2.359829902648926,-2.691276788711548,-2.6446335315704346,-1.5411769151687622,-2.144484758377075,-1.8521817922592163,1.8454699516296387,0.5873029232025146,0.38629958033561707,-0.8174502849578857,-0.1273910403251648,0.941709578037262,0.326141357421875,0.6588394641876221,-0.8103700876235962,-0.17293524742126465,-4.5028228759765625,-3.946964740753174,-4.495823383331299,-5.102904319763184,-4.672774314880371,-0.7220849990844727,-1.950517177581787,-7.401539325714111,-4.43803071975708,-6.035550594329834
3.823823823823824,3.823823823823824,3.823823823823824,3.823823823823824,3.823823823823824,1.3638598918914795,1.4304293394088745,2.599870204925537,2.0865514278411865,2.358393907546997,-2.6822938919067383,-2.641407012939453,-1.5342410802841187,-2.152867078781128,-1.8537739515304565,1.8003885746002197,0.5478184223175049,0.3416166305541992,-0.8686328530311584,-0.17432111501693726,0.9338449835777283,0.3064518868923187,0.5846044421195984,-0.8543477058410645,-0.23331685364246368,-4.504663467407227,-3.9424357414245605,-4.4335103034973145,-5.124368667602539,-4.7052001953125,-0.8487783074378967,-1.983330249786377,-7.430482387542725,-4.348367691040039,-6.02852201461792
3.833833833833834,3.833833833833834,3.833833833833834,3.833833833833834,3.833833833833834,1.381543755531311,1.4350173473358154,2.6043224334716797,2.077691078186035,2.3564538955688477,-2.6734468936920166,-2.638373374938965,-1.5279241800308228,-2.1616311073303223,-1.856065034866333,1.755289077758789,0.5083749294281006,0.2975158989429474,-0.9200499653816223,-0.22161132097244263,0.9247251152992249,0.28644272685050964,0.5100934505462646,-0.8974115252494812,-0.2936130166053772,-4.506472110748291,-3.9386661052703857,-4.379440784454346,-5.149712562561035,-4.74475622177124,-0.9730684757232666,-2.014308214187622,-7.456883430480957,-4.255268573760986,-6.018628120422363
3.843843843843844,3.843843843843844,3.843843843843844,3.843843843843844,3.843843843843844,1.3987046480178833,1.4392451047897339,2.608246326446533,2.068310260772705,2.354006052017212,-2.6647467613220215,-2.6355366706848145,-1.5222376585006714,-2.170769691467285,-1.8590651750564575,1.7101712226867676,0.46896597743034363,0.2539147734642029,-0.9717406034469604,-0.26933082938194275,0.914374053478241,0.26613256335258484,0.43532970547676086,-0.9395259022712708,-0.3537977337837219,-4.507996559143066,-3.9355969429016113,-4.333704471588135,-5.178868293762207,-4.790925025939941,-1.0925519466400146,-2.043280839920044,-7.480857849121094,-4.158923149108887,-6.00617790222168
3.853853853853854,3.853853853853854,3.853853853853854,3.853853853853854,3.853853853853854,1.415337085723877,1.4431109428405762,2.6116416454315186,2.058403253555298,2.3510470390319824,-2.6561548709869385,-2.632901906967163,-1.517194390296936,-2.180284261703491,-1.8627827167510986,1.6650553941726685,0.4295840263366699,0.2107284516096115,-1.0237400531768799,-0.3175452649593353,0.9029764533042908,0.24554316699504852,0.3603379726409912,-0.980659544467926,-0.4138452112674713,-4.50637674331665,-3.9332351684570312,-4.296393871307373,-5.21162223815918,-4.84365177154541,-1.1844239234924316,-2.070218801498413,-7.502503871917725,-4.059272289276123,-5.991165637969971
3.863863863863864,3.863863863863864,3.863863863863864,3.863863863863864,3.863863863863864,1.4314396381378174,1.4466155767440796,2.614508867263794,2.0479629039764404,2.347571611404419,-2.6476478576660156,-2.6304728984832764,-1.512808084487915,-2.1901793479919434,-1.867228627204895,1.6199549436569214,0.3902214467525482,0.1678740531206131,-1.0760867595672607,-0.3663211464881897,0.8906679749488831,0.22469402849674225,0.28514134883880615,-1.0207804441452026,-0.47372880578041077,-4.504985809326172,-3.9317052364349365,-4.2674970626831055,-5.248012065887451,-4.903285026550293,-1.2746059894561768,-2.095341205596924,-7.521745204925537,-3.9565374851226807,-5.973276615142822
3.873873873873874,3.873873873873874,3.873873873873874,3.873873873873874,3.873873873873874,1.4470200538635254,1.4497580528259277,2.6168525218963623,2.036980390548706,2.343585968017578,-2.6392390727996826,-2.628251791000366,-1.509112000465393,-2.200450897216797,-1.872382640838623,1.574866533279419,0.35086995363235474,0.1252746731042862,-1.1288150548934937,-0.41565290093421936,0.8774651288986206,0.20360194146633148,0.20977993309497833,-1.0598572492599487,-0.5334025621414185,-4.50387716293335,-3.9310214519500732,-4.2460856437683105,-5.287981033325195,-4.947838306427002,-1.3631014823913574,-2.118647575378418,-7.535451889038086,-3.850739002227783,-5.9480743408203125
3.883883883883884,3.883883883883884,3.883883883883884,3.883883883883884,3.883883883883884,1.4620860815048218,1.4525405168533325,2.6186795234680176,2.025446891784668,2.3391106128692627,-2.630937099456787,-2.6262407302856445,-1.5061415433883667,-2.2110931873321533,-1.8781757354736328,1.5297881364822388,0.31152135133743286,0.08283741027116776,-1.1819608211517334,-0.4653812348842621,0.863385021686554,0.18228578567504883,0.134290412068367,-1.0978604555130005,-0.5927889943122864,-4.50310754776001,-3.931201219558716,-4.234556674957275,-5.331441402435303,-4.989185333251953,-1.4498982429504395,-2.1401360034942627,-7.547317981719971,-3.741852283477783,-5.9169087409973145
3.893893893893894,3.893893893893894,3.893893893893894,3.893893893893894,3.893893893893894,1.4766442775726318,1.4549609422683716,2.619987726211548,2.0133533477783203,2.334141731262207,-2.622755289077759,-2.624441146850586,-1.503915786743164,-2.2220985889434814,-1.884601354598999,1.4847157001495361,0.27216649055480957,0.04047089442610741,-1.235559344291687,-0.5155527591705322,0.8484446406364441,0.16076336801052094,0.058690860867500305,-1.1347581148147583,-0.6518436670303345,-4.50273323059082,-3.932253837585449,-4.232046604156494,-5.3783111572265625,-5.036242485046387,-1.5349774360656738,-2.159806251525879,-7.557769775390625,-3.6298465728759766,-5.881720542907715
3.903903903903904,3.903903903903904,3.903903903903904,3.903903903903904,3.903903903903904,1.490702748298645,1.457019567489624,2.6207759380340576,2.0006887912750244,2.328669786453247,-2.6147024631500244,-2.6228551864624023,-1.5024542808532715,-2.233463764190674,-1.8916630744934082,1.43964421749115,0.2327968329191208,-0.0019153279718011618,-1.28964364528656,-0.5662229657173157,0.8326610326766968,0.13905367255210876,-0.017006222158670425,-1.1705175638198853,-0.7105258107185364,-4.502810001373291,-3.9341938495635986,-4.238189697265625,-5.428496360778809,-5.088958740234375,-1.6183279752731323,-2.177659511566162,-7.566497802734375,-3.514690637588501,-5.842471122741699
3.913913913913914,3.913913913913914,3.913913913913914,3.913913913913914,3.913913913913914,1.5042686462402344,1.4587169885635376,2.621047258377075,1.9874451160430908,2.3226864337921143,-2.60679030418396,-2.6214852333068848,-1.5017763376235962,-2.24518084526062,-1.899367094039917,1.394569754600525,0.19340316951274872,-0.04440532252192497,-1.3442461490631104,-0.6174103617668152,0.8160525560379028,0.1171741709113121,-0.09278112649917603,-1.205109715461731,-0.7687546610832214,-4.503391742706299,-3.937030553817749,-4.25303316116333,-5.481905937194824,-5.12972354888916,-1.699941635131836,-2.193690776824951,-7.573502063751221,-3.39634370803833,-5.781984806060791
3.923923923923924,3.923923923923924,3.923923923923924,3.923923923923924,3.923923923923924,1.5173470973968506,1.4600518941879272,2.620800495147705,1.9736109972000122,2.3161585330963135,-2.599029302597046,-2.620332717895508,-1.5019068717956543,-2.257244825363159,-1.9077587127685547,1.3494863510131836,0.15397614240646362,-0.08709871023893356,-1.3993988037109375,-0.6688796877861023,0.7986347079277039,0.09514336287975311,-0.16860568523406982,-1.238499402999878,-0.8262090086936951,-4.504532814025879,-3.9407694339752197,-4.280007839202881,-5.538447380065918,-5.1551594734191895,-1.7798048257827759,-2.207899808883667,-7.574673175811768,-3.2747581005096436,-5.697476387023926
3.933933933933934,3.933933933933934,3.933933933933934,3.933933933933934,3.933933933933934,1.52994704246521,1.4610258340835571,2.6200406551361084,1.9591823816299438,2.309068441390991,-2.5914289951324463,-2.6193978786468506,-1.5028764009475708,-2.2696475982666016,-1.9168418645858765,1.3043889999389648,0.11450851708650589,-0.13012440502643585,-1.4551348686218262,-0.7206313014030457,0.7804278135299683,0.07297956943511963,-0.24441231787204742,-1.2706419229507446,-0.8828021287918091,-4.506288528442383,-3.945037603378296,-4.31830358505249,-5.598416805267334,-5.184162616729736,-1.8579086065292358,-2.2199599742889404,-7.571348190307617,-3.1452691555023193,-5.607874393463135
3.943943943943944,3.943943943943944,3.943943943943944,3.943943943943944,3.943943943943944,1.542072057723999,1.4616401195526123,2.618762969970703,1.9441694021224976,2.3014397621154785,-2.584000825881958,-2.618666410446167,-1.5047053098678589,-2.2823827266693115,-1.9264804124832153,1.2592710256576538,0.07499847561120987,-0.1735866516828537,-1.5114866495132446,-0.7726504802703857,0.7614467144012451,0.05070890486240387,-0.32017114758491516,-1.301452398300171,-0.9384369850158691,-4.5087103843688965,-3.9493749141693115,-4.367485523223877,-5.661466598510742,-5.21036958694458,-1.934242606163025,-2.2294726371765137,-7.565493106842041,-3.0102081298828125,-5.507794380187988
3.953953953953954,3.953953953953954,3.953953953953954,3.953953953953954,3.953953953953954,1.5537301301956177,1.4618968963623047,2.616964101791382,1.9285624027252197,2.2932753562927246,-2.5767529010772705,-2.618133068084717,-1.507415533065796,-2.295445442199707,-1.9366130828857422,1.2141246795654297,0.03544073551893234,-0.21759165823459625,-1.5684832334518433,-0.8249592185020447,0.7417107224464417,0.028352711349725723,-0.39586201310157776,-1.3308953046798706,-0.9930551052093506,-4.511855602264404,-3.9545838832855225,-4.426529407501221,-5.727207660675049,-5.242121696472168,-2.0087883472442627,-2.2370970249176025,-7.557699680328369,-2.8722307682037354,-5.404390811920166
3.963963963963964,3.963963963963964,3.963963963963964,3.963963963963964,3.963963963963964,1.5649263858795166,1.4617948532104492,2.614643096923828,1.9123516082763672,2.2845659255981445,-2.5696957111358643,-2.617798089981079,-1.5110515356063843,-2.308828830718994,-1.9472317695617676,1.168942928314209,-0.004173478111624718,-0.2622339129447937,-1.6261504888534546,-0.8776129484176636,0.721237301826477,0.005929772276431322,-0.4714627265930176,-1.3589460849761963,-1.046614646911621,-4.515775203704834,-3.960655689239502,-4.494903087615967,-5.794835090637207,-5.279378890991211,-2.0815320014953613,-2.242838144302368,-7.547128200531006,-2.733445882797241,-5.296342372894287
3.973973973973974,3.973973973973974,3.973973973973974,3.973973973973974,3.973973973973974,1.575666069984436,1.461333990097046,2.611799716949463,1.8955028057098389,2.2753090858459473,-2.562838077545166,-2.6176626682281494,-1.5156575441360474,-2.322509288787842,-1.9583338499069214,1.1237179040908813,-0.04385235160589218,-0.3076101839542389,-1.684497356414795,-0.9306674599647522,0.700045645236969,-0.01654103584587574,-0.5469464063644409,-1.3856351375579834,-1.0990737676620483,-4.520521640777588,-3.967606782913208,-4.573347568511963,-5.8636064529418945,-5.322047233581543,-2.152459144592285,-2.2466862201690674,-7.53439998626709,-2.5987484455108643,-5.18450927734375
3.983983983983984,3.983983983983984,3.983983983983984,3.983983983983984,3.983983983983984,1.5859405994415283,1.4605143070220947,2.608430862426758,1.877998948097229,2.265495538711548,-2.556182384490967,-2.617725133895874,-1.521240234375,-2.336467981338501,-1.969911813735962,1.0784642696380615,-0.08360575139522552,-0.35380932688713074,-1.7435442209243774,-0.9841755628585815,0.6781871318817139,-0.03904134780168533,-0.6222830414772034,-1.4109601974487305,-1.1503899097442627,-4.519091606140137,-3.9754204750061035,-4.650343418121338,-5.934555530548096,-5.370080947875977,-2.210756778717041,-2.2486462593078613,-7.515499591827393,-2.461052417755127,-5.06826639175415
3.993993993993994,3.993993993993994,3.993993993993994,3.993993993993994,3.993993993993994,1.5957067012786865,1.459334135055542,2.6045610904693604,1.8598791360855103,2.255119562149048,-2.549713134765625,-2.6179873943328857,-1.5277094841003418,-2.350670099258423,-1.9819577932357788,1.033252239227295,-0.1234397143125534,-0.40062785148620605,-1.8030860424041748,-1.038191318511963,0.655804455280304,-0.06154937669634819,-0.6973583698272705,-1.4348673820495605,-1.200526237487793,-4.51459264755249,-3.9828908443450928,-4.705615043640137,-5.9527268409729,-5.423351764678955,-2.261112928390503,-2.2473411560058594,-7.484133243560791,-2.3141791820526123,-4.948538303375244
4.004004004004004,4.004004004004004,4.004004004004004,4.004004004004004,4.004004004004004,1.6049634218215942,1.4577850103378296,2.600191593170166,1.8412305116653442,2.244168758392334,-2.5434343814849854,-2.618474006652832,-1.5350362062454224,-2.365051031112671,-1.9944666624069214,0.9880816340446472,-0.16333289444446564,-0.44804146885871887,-1.8627021312713623,-1.0927656888961792,0.6329274773597717,-0.08401298522949219,-0.7720975279808044,-1.457278847694397,-1.2494456768035889,-4.510919570922852,-3.988100528717041,-4.769428253173828,-5.958620548248291,-5.481773376464844,-2.309429407119751,-2.240574598312378,-7.4484477043151855,-2.163163185119629,-4.825310707092285
4.014014014014014,4.014014014014014,4.014014014014014,4.014014014014014,4.014014014014014,1.6137149333953857,1.4558637142181396,2.59531569480896,1.8220458030700684,2.2326321601867676,-2.5373549461364746,-2.619192123413086,-1.5432240962982178,-2.3795957565307617,-2.0074329376220703,0.9429429769515991,-0.20328296720981598,-0.49614065885543823,-1.9223766326904297,-1.1479506492614746,0.6095774173736572,-0.10639908909797668,-0.8464583158493042,-1.4781670570373535,-1.2971142530441284,-4.508069038391113,-3.99419903755188,-4.84237813949585,-5.9647321701049805,-5.545254707336426,-2.3554158210754395,-2.2319674491882324,-7.408329010009766,-2.010009765625,-4.698532581329346
4.024024024024024,4.024024024024024,4.024024024024024,4.024024024024024,4.024024024024024,1.621978998184204,1.4535707235336304,2.58992075920105,1.80231511592865,2.22049617767334,-2.5314600467681885,-2.620140790939331,-1.5522812604904175,-2.3943004608154297,-2.020850658416748,0.8978674411773682,-0.24329760670661926,-0.5450116395950317,-1.982114553451538,-1.203796148300171,0.5857656598091125,-0.1286897510290146,-0.9203932881355286,-1.4975117444992065,-1.3434959650039673,-4.4940409660339355,-4.0011773109436035,-4.923769474029541,-5.971322536468506,-5.613704204559326,-2.4065160751342773,-2.221513032913208,-7.3636956214904785,-1.854979157447815,-4.568150043487549
4.034034034034034,4.034034034034034,4.034034034034034,4.034034034034034,4.034034034034034,1.6298305988311768,1.4509047269821167,2.583991527557373,1.7820258140563965,2.2077503204345703,-2.525791883468628,-2.6213197708129883,-1.5622133016586304,-2.409162759780884,-2.034715175628662,0.8529847264289856,-0.28338754177093506,-0.5947121381759644,-2.0419209003448486,-1.2603507041931152,0.5613943934440613,-0.1508665382862091,-0.9938263297080994,-1.5152974128723145,-1.388554334640503,-4.473906517028809,-4.009055137634277,-4.996951103210449,-5.978250980377197,-5.687021732330322,-2.462589979171753,-2.2092294692993164,-7.2960076332092285,-1.6980664730072021,-4.434103488922119
4.044044044044044,4.044044044044044,4.044044044044044,4.044044044044044,4.044044044044044,1.6372785568237305,1.4478646516799927,2.5774688720703125,1.761165738105774,2.194380521774292,-2.520362377166748,-2.622727155685425,-1.5730520486831665,-2.4241788387298584,-2.049018621444702,0.8082974553108215,-0.3235604166984558,-0.6449759006500244,-2.101797342300415,-1.3176629543304443,0.5364742279052734,-0.17291085422039032,-1.0663366317749023,-1.5315006971359253,-1.432252049446106,-4.45504093170166,-4.0178446769714355,-5.047466278076172,-5.985379695892334,-5.765113830566406,-2.5161960124969482,-2.1950459480285645,-7.1913580894470215,-1.539263367652893,-4.296318054199219
4.054054054054054,4.054054054054054,4.054054054054054,4.054054054054054,4.054054054054054,1.6443248987197876,1.4444502592086792,2.5703256130218506,1.7397217750549316,2.1803743839263916,-2.5151727199554443,-2.6243629455566406,-1.5848159790039062,-2.439347505569458,-2.0637552738189697,0.7637926340103149,-0.36382627487182617,-0.6957899928092957,-2.161745309829712,-1.3757808208465576,0.5110290050506592,-0.19480293989181519,-1.137783169746399,-1.5461056232452393,-1.474553108215332,-4.437483787536621,-4.027652263641357,-5.106939315795898,-5.992565631866455,-5.84786319732666,-2.5673482418060303,-2.1786458492279053,-7.083690643310547,-1.3785598278045654,-4.154794216156006
4.064064064064064,4.064064064064064,4.064064064064064,4.064064064064064,4.064064064064064,1.650970458984375,1.4406607151031494,2.5625433921813965,1.7176812887191772,2.165715217590332,-2.5102269649505615,-2.626223564147949,-1.5975111722946167,-2.454665422439575,-2.078911304473877,0.7194564342498779,-0.4041937291622162,-0.7472437024116516,-2.2217648029327393,-1.4347493648529053,0.48508521914482117,-0.21652068197727203,-1.2081378698349,-1.5590925216674805,-1.5154175758361816,-4.421270847320557,-4.036799907684326,-5.175262451171875,-5.999664306640625,-5.93512487411499,-2.6160614490509033,-2.1601362228393555,-6.972934722900391,-1.2159405946731567,-4.009678840637207
4.074074074074074,4.074074074074074,4.074074074074074,4.074074074074074,4.074074074074074,1.6572154760360718,1.4365034103393555,2.5541062355041504,1.6950305700302124,2.150407552719116,-2.5055272579193115,-2.62829852104187,-1.6111462116241455,-2.4701290130615234,-2.094456195831299,0.6752762198448181,-0.44454216957092285,-0.7994246482849121,-2.2818546295166016,-1.4946222305297852,0.4586654603481293,-0.23799704015254974,-1.2773685455322266,-1.5704419612884521,-1.5547996759414673,-4.4064435958862305,-4.025102138519287,-5.252326965332031,-6.006532669067383,-6.030569076538086,-2.6623470783233643,-2.130704164505005,-6.859004974365234,-1.051389217376709,-3.8552229404449463
4.084084084084084,4.084084084084084,4.084084084084084,4.084084084084084,4.084084084084084,1.6630610227584839,1.431981086730957,2.545025110244751,1.6717571020126343,2.134559154510498,-2.5010766983032227,-2.6305794715881348,-1.6255977153778076,-2.4857382774353027,-2.1102731227874756,0.6312369704246521,-0.48477789759635925,-0.8523502349853516,-2.3420119285583496,-1.5555049180984497,0.43179458379745483,-0.2591703534126282,-1.3453803062438965,-1.580134391784668,-1.5925500392913818,-4.39303731918335,-4.014319896697998,-5.321532726287842,-6.013020992279053,-6.134555816650391,-2.7062175273895264,-2.099503517150879,-6.727784156799316,-0.8848870992660522,-3.686953067779541
4.094094094094094,4.094094094094094,4.094094094094094,4.094094094094094,4.094094094094094,1.6685084104537964,1.4270914793014526,2.5353355407714844,1.6478502750396729,2.118161916732788,-2.496877908706665,-2.633065938949585,-1.640648603439331,-2.5014913082122803,-2.1263515949249268,0.5873246788978577,-0.5249097943305969,-0.9059844017028809,-2.4022252559661865,-1.617436170578003,0.40449658036231995,-0.28002211451530457,-1.4120413064956665,-1.5881482362747192,-1.6286234855651855,-4.381078243255615,-4.00441312789917,-5.396162033081055,-6.015498638153076,-6.2381792068481445,-2.747688055038452,-2.066545248031616,-6.590560436248779,-0.715019941329956,-3.524354934692383
4.104104104104104,4.104104104104104,4.104104104104104,4.104104104104104,4.104104104104104,1.673556923866272,1.4218345880508423,2.5250244140625,1.6233360767364502,2.101083993911743,-2.492933750152588,-2.635753631591797,-1.6562906503677368,-2.5174152851104736,-2.1427505016326904,0.5435250997543335,-0.564946711063385,-0.9604061841964722,-2.4624130725860596,-1.6803933382034302,0.376794695854187,-0.3005344271659851,-1.477295994758606,-1.5944327116012573,-1.6631150245666504,-4.370598793029785,-3.9952824115753174,-5.478882312774658,-6.010206699371338,-6.341625213623047,-2.7867705821990967,-2.0316109657287598,-6.446521282196045,-0.5403237342834473,-3.3665852546691895
4.114114114114114,4.114114114114114,4.114114114114114,4.114114114114114,4.114114114114114,1.678207278251648,1.4162092208862305,2.5140933990478516,1.598215103149414,2.0832910537719727,-2.4892468452453613,-2.638640880584717,-1.6725130081176758,-2.533517360687256,-2.159475803375244,0.49982261657714844,-0.604895830154419,-1.015695333480835,-2.522542953491211,-1.7444037199020386,0.34871426224708557,-0.32068806886672974,-1.5410795211791992,-1.5989586114883423,-1.6960092782974243,-4.361627101898193,-3.9869611263275146,-5.569548606872559,-6.003942966461182,-6.448601245880127,-2.823474645614624,-1.994886040687561,-6.297000885009766,-0.3635448217391968,-3.2052955627441406
4.124124124124124,4.124124124124124,4.124124124124124,4.124124124124124,4.124124124124124,1.682459831237793,1.4102147817611694,2.5025269985198975,1.572472095489502,2.0647969245910645,-2.485819101333618,-2.6417243480682373,-1.6893082857131958,-2.549795150756836,-2.1765081882476807,0.4562023878097534,-0.6447660326957703,-1.0719317197799683,-2.5826053619384766,-1.80928635597229,0.32027846574783325,-0.34046536684036255,-1.6033445596694946,-1.6017035245895386,-1.727264165878296,-4.354191303253174,-3.9794392585754395,-5.667941570281982,-5.996541976928711,-6.500178813934326,-2.8578121662139893,-1.956446647644043,-6.143374443054199,-0.18465113639831543,-3.036766767501831
4.134134134134134,4.134134134134134,4.134134134134134,4.134134134134134,4.134134134134134,1.6863142251968384,1.4038479328155518,2.49031138420105,1.5460939407348633,2.0457184314727783,-2.482654333114624,-2.645000696182251,-1.706669569015503,-2.566246747970581,-2.1937623023986816,0.41264840960502625,-0.6845649480819702,-1.1291903257369995,-2.6425867080688477,-1.8744770288467407,0.2915104329586029,-0.35984936356544495,-1.6640515327453613,-1.6026474237442017,-1.7567667961120605,-4.348245143890381,-3.9727025032043457,-5.773972034454346,-5.987834930419922,-6.5255208015441895,-2.889646291732788,-1.9163472652435303,-5.985536098480225,-0.0036014991346746683,-2.8575916290283203
4.1441441441441444,4.1441441441441444,4.1441441441441444,4.1441441441441444,4.1441441441441444,1.6897693872451782,1.3971081972122192,2.4774258136749268,1.5190669298171997,2.0260696411132812,-2.479759693145752,-2.648468017578125,-1.7245917320251465,-2.5828704833984375,-2.211214780807495,0.36914804577827454,-0.7243001461029053,-1.1875487565994263,-2.7024741172790527,-1.9399291276931763,0.26243856549263,-0.37882426381111145,-1.7231587171554565,-1.6017684936523438,-1.7844644784927368,-4.3436360359191895,-3.966724157333374,-5.887550354003906,-5.977654457092285,-6.5521955490112305,-2.918612241744995,-1.8746026754379272,-5.823373794555664,0.17963989078998566,-2.676342010498047
4.1541541541541545,4.1541541541541545,4.1541541541541545,4.1541541541541545,4.1541541541541545,1.692825436592102,1.3899917602539062,2.463928461074829,1.4913746118545532,2.0058321952819824,-2.477141857147217,-2.652121067047119,-1.7429877519607544,-2.59963059425354,-2.228865385055542,0.3256857097148895,-0.7639791965484619,-1.2471169233322144,-2.7622406482696533,-2.0056519508361816,0.23308877646923065,-0.3973732888698578,-1.7805845737457275,-1.5989853143692017,-1.810336947441101,-4.340668678283691,-3.961479663848877,-6.017153263092041,-5.960611820220947,-6.579423427581787,-2.9452829360961914,-1.8312267065048218,-5.648650646209717,0.39308810234069824,-2.492520809173584
4.1641641641641645,4.1641641641641645,4.1641641641641645,4.1641641641641645,4.1641641641641645,1.6954814195632935,1.3824971914291382,2.44992995262146,1.4629831314086914,1.9849936962127686,-2.4748034477233887,-2.655959129333496,-1.7617087364196777,-2.616234540939331,-2.2466952800750732,0.282244473695755,-0.8036091923713684,-1.3080341815948486,-2.821774482727051,-2.071643114089966,0.20348350703716278,-0.41547924280166626,-1.8362252712249756,-1.5937714576721191,-1.8343522548675537,-4.339369297027588,-3.956937551498413,-6.155645370483398,-5.9341959953308105,-6.606100082397461,-2.969665050506592,-1.7862365245819092,-5.467886924743652,0.6493342518806458,-2.3054006099700928
4.1741741741741745,4.1741741741741745,4.1741741741741745,4.1741741741741745,4.1741741741741745,1.6977375745773315,1.374621033668518,2.4354114532470703,1.4338732957839966,1.963538646697998,-2.4727470874786377,-2.6599791049957275,-1.7807480096817017,-2.632608413696289,-2.2646985054016113,0.23880809545516968,-0.8431975841522217,-1.370374321937561,-2.881032943725586,-2.1379055976867676,0.17364512383937836,-0.43312767148017883,-1.8900330066680908,-1.5859754085540771,-1.8564822673797607,-4.339756011962891,-3.9530603885650635,-6.301295280456543,-5.905635833740234,-6.633524417877197,-2.9917690753936768,-1.7396478652954102,-5.282489776611328,0.9086814522743225,-2.11609148979187
4.1841841841841845,4.1841841841841845,4.1841841841841845,4.1841841841841845,4.1841841841841845,1.699593424797058,1.3663620948791504,2.4203526973724365,1.4040412902832031,1.9414501190185547,-2.470975875854492,-2.664177417755127,-1.800098180770874,-2.648735523223877,-2.282874345779419,0.1953590363264084,-0.8827498555183411,-1.4342076778411865,-2.9399750232696533,-2.2044448852539062,0.1435972899198532,-0.45030054450035095,-1.9419618844985962,-1.5755727291107178,-1.876707673072815,-4.341846942901611,-3.9498162269592285,-6.45399284362793,-5.864014625549316,-6.661517143249512,-3.0115983486175537,-1.6914777755737305,-5.092308044433594,1.1694698333740234,-1.9245513677597046
4.1941941941941945,4.1941941941941945,4.1941941941941945,4.1941941941941945,4.1941941941941945,1.7010482549667358,1.3577176332473755,2.404726266860962,1.373586654663086,1.9187076091766357,-2.469494342803955,-2.6685495376586914,-1.8197598457336426,-2.6645097732543945,-2.301222085952759,0.15188053250312805,-0.9222725629806519,-1.499600887298584,-2.998359441757202,-2.2712671756744385,0.1133616641163826,-0.4669843912124634,-1.9919682741165161,-1.5625710487365723,-1.8950047492980957,-4.345657825469971,-3.947169303894043,-6.611293315887451,-5.800983428955078,-6.689901828765869,-3.029161214828491,-1.6417421102523804,-4.902162551879883,1.4284793138504028,-1.7307325601577759
4.2042042042042045,4.2042042042042045,4.2042042042042045,4.2042042042042045,4.2042042042042045,1.7021021842956543,1.3486851453781128,2.388395071029663,1.3425310850143433,1.895294427871704,-2.468302011489868,-2.6730940341949463,-1.8398054838180542,-2.679872989654541,-2.3197414875030518,0.10835547000169754,-0.9617723822593689,-1.566565990447998,-3.0561063289642334,-2.338373899459839,0.08296298235654831,-0.48316264152526855,-2.0401008129119873,-1.5470534563064575,-1.9113489389419556,-4.35120153427124,-3.9450876712799072,-6.76993465423584,-5.738165855407715,-6.718496322631836,-3.044459104537964,-1.5904515981674194,-4.7139763832092285,1.6543043851852417,-1.534583330154419
4.2142142142142145,4.2142142142142145,4.2142142142142145,4.2142142142142145,4.2142142142142145,1.7027535438537598,1.3392620086669922,2.371297836303711,1.3109261989593506,1.8711910247802734,-2.4674036502838135,-2.6778066158294678,-1.8602688312530518,-2.6947948932647705,-2.3384315967559814,0.06476585566997528,-1.0012531280517578,-1.6351525783538818,-3.1132335662841797,-2.405768394470215,0.05242055281996727,-0.49881935119628906,-2.08632493019104,-1.529547929763794,-1.9257183074951172,-4.358489990234375,-3.9435267448425293,-6.935047149658203,-5.675886154174805,-6.747110366821289,-3.057494640350342,-1.5376256704330444,-4.521145820617676,1.8432101011276245,-1.336042046546936
4.2242242242242245,4.2242242242242245,4.2242242242242245,4.2242242242242245,4.2242242242242245,1.7029961347579956,1.32944917678833,2.353411912918091,1.2787721157073975,1.8463785648345947,-2.46682071685791,-2.6826820373535156,-1.8811439275741577,-2.7092602252960205,-2.3572936058044434,0.021119294688105583,-1.040718913078308,-1.705398440361023,-3.169724941253662,-2.473447561264038,0.021788397803902626,-0.5139284133911133,-2.1305975914001465,-1.5101557970046997,-1.9380871057510376,-4.362032890319824,-3.9419353008270264,-7.084623336791992,-5.610840797424316,-6.7755632400512695,-3.06197190284729,-1.4808827638626099,-4.323317050933838,2.031367301940918,-1.1350452899932861
4.2342342342342345,4.2342342342342345,4.2342342342342345,4.2342342342342345,4.2342342342342345,1.7028191089630127,1.3192477226257324,2.334798812866211,1.2460628747940063,1.8208370208740234,-2.4665839672088623,-2.687717914581299,-1.9023852348327637,-2.723367214202881,-2.376326560974121,-0.022565925493836403,-1.080170750617981,-1.776708960533142,-3.225491762161255,-2.541410446166992,-0.00887101236730814,-0.5284609198570251,-2.1728549003601074,-1.4888825416564941,-1.9484316110610962,-4.366827964782715,-3.9407413005828857,-7.164129734039307,-5.527628421783447,-6.803660869598389,-3.0635616779327393,-1.4226219654083252,-4.119378089904785,2.221024513244629,-0.9315231442451477
4.2442442442442445,4.2442442442442445,4.2442442442442445,4.2442442442442445,4.2442442442442445,1.7022221088409424,1.3086555004119873,2.3155274391174316,1.2128357887268066,1.7945526838302612,-2.466695547103882,-2.6929092407226562,-1.9239275455474854,-2.737301826477051,-2.395533323287964,-0.06630893796682358,-1.1196116209030151,-1.8487333059310913,-3.2803752422332764,-2.609642267227173,-0.03953546658158302,-0.5424038171768188,-2.21298885345459,-1.4656518697738647,-1.9567230939865112,-4.373528957366943,-3.9399149417877197,-7.224985599517822,-5.4380903244018555,-6.8262553215026855,-3.063005208969116,-1.3629627227783203,-3.8973987102508545,2.4206089973449707,-0.7234205603599548
4.2542542542542545,4.2542542542542545,4.2542542542542545,4.2542542542542545,4.2542542542542545,1.7012042999267578,1.2976700067520142,2.2956526279449463,1.1791130304336548,1.7675551176071167,-2.467156171798706,-2.6982529163360596,-1.9457062482833862,-2.751008987426758,-2.4149510860443115,-0.1101282462477684,-1.1590466499328613,-1.9213557243347168,-3.3343496322631836,-2.678041934967041,-0.07018344849348068,-0.5557424426078796,-2.2508716583251953,-1.4404258728027344,-1.9628968238830566,-4.382107734680176,-3.939413070678711,-7.285808086395264,-5.345651626586914,-6.840232849121094,-3.060305118560791,-1.3019235134124756,-3.6714816093444824,2.619609832763672,-0.5094921588897705
4.2642642642642645,4.2642642642642645,4.2642642642642645,4.2642642642642645,4.2642642642642645,1.6997644901275635,1.2862884998321533,2.2751495838165283,1.1448824405670166,1.739836573600769,-2.4679667949676514,-2.7037453651428223,-1.9677237272262573,-2.764469861984253,-2.434589385986328,-0.1540420800447464,-1.198477864265442,-1.9945987462997437,-3.3873822689056396,-2.7465767860412598,-0.10079370439052582,-0.5684630870819092,-2.2864818572998047,-1.4132105112075806,-1.9669137001037598,-4.3924736976623535,-3.939180612564087,-7.348868370056152,-5.250133037567139,-6.853051662445068,-3.0553736686706543,-1.2395234107971191,-3.443370819091797,2.817993402481079,-0.29270628094673157
4.2742742742742745,4.2742742742742745,4.2742742742742745,4.2742742742742745,4.2742742742742745,1.6979049444198608,1.274509072303772,2.2539918422698975,1.1101343631744385,1.711378574371338,-2.469113826751709,-2.709381341934204,-1.989980936050415,-2.777665853500366,-2.4544479846954346,-0.19806212186813354,-1.2379069328308105,-2.06848406791687,-3.439444065093994,-2.815232753753662,-0.13133642077445984,-0.5805524587631226,-2.3197991847991943,-1.3840135335922241,-1.9687461853027344,-4.402786731719971,-3.9388179779052734,-7.413886547088623,-5.151444435119629,-6.8644914627075195,-3.046609401702881,-1.1756771802902222,-3.213239908218384,3.0155956745147705,-0.07296090573072433
4.2842842842842845,4.2842842842842845,4.2842842842842845,4.2842842842842845,4.2842842842842845,1.6956312656402588,1.2623305320739746,2.2321481704711914,1.0748556852340698,1.6821602582931519,-2.470567226409912,-2.715153932571411,-2.012468099594116,-2.7905783653259277,-2.474527597427368,-0.24218958616256714,-1.2773311138153076,-2.1430273056030273,-3.4905009269714355,-2.883995294570923,-0.16177676618099213,-0.591995120048523,-2.3508026599884033,-1.352842092514038,-1.9683642387390137,-4.414384841918945,-3.938453435897827,-7.480635166168213,-5.049431800842285,-6.874330043792725,-3.035162925720215,-1.1104633808135986,-2.980992317199707,3.21234130859375,0.1498466432094574
4.2942942942942945,4.2942942942942945,4.2942942942942945,4.2942942942942945,4.2942942942942945,1.6929435729980469,1.2497502565383911,2.2095894813537598,1.0390748977661133,1.6521618366241455,-2.4723243713378906,-2.7210581302642822,-2.0351836681365967,-2.8032002449035645,-2.494828939437866,-0.286443293094635,-1.3167526721954346,-2.218245506286621,-3.5404505729675293,-2.952847719192505,-0.19208748638629913,-0.6027793288230896,-2.3794658184051514,-1.3197760581970215,-1.9657353162765503,-4.428102016448975,-3.9381914138793945,-7.5477399826049805,-4.9225616455078125,-6.882339954376221,-3.020602226257324,-1.043950080871582,-2.7451162338256836,3.386596202850342,0.3758384585380554
4.3043043043043046,4.3043043043043046,4.3043043043043046,4.3043043043043046,4.3043043043043046,1.6898417472839355,1.2367658615112305,2.186295986175537,1.0029202699661255,1.6213595867156982,-2.4743850231170654,-2.7270894050598145,-2.058108329772949,-2.815565586090088,-2.515315294265747,-0.3308437764644623,-1.3561724424362183,-2.2941277027130127,-3.589017391204834,-3.021757125854492,-0.22224031388759613,-0.6128904819488525,-2.4057438373565674,-1.2850737571716309,-1.9607651233673096,-4.4435858726501465,-3.937976360321045,-7.614169597625732,-4.781072616577148,-6.882049560546875,-3.0037386417388916,-0.9761595129966736,-2.504826068878174,3.5463626384735107,0.6386260986328125
4.314314314314315,4.314314314314315,4.314314314314315,4.314314314314315,4.314314314314315,1.6863229274749756,1.2233742475509644,2.162240982055664,0.9664015769958496,1.5897102355957031,-2.476747512817383,-2.7332444190979004,-2.0812368392944336,-2.827662706375122,-2.535611629486084,-0.3754079043865204,-1.3955897092819214,-2.370680570602417,-3.6361570358276367,-3.0905776023864746,-0.25221264362335205,-0.6223170161247253,-2.4296014308929443,-1.2487891912460327,-1.952768087387085,-4.460897922515869,-3.9377527236938477,-7.681586742401123,-4.63718843460083,-6.862673282623291,-2.98449969291687,-0.9071110486984253,-2.2617459297180176,3.7032227516174316,0.9593530297279358
4.324324324324325,4.324324324324325,4.324324324324325,4.324324324324325,4.324324324324325,1.6823879480361938,1.2095755338668823,2.137396812438965,0.9295151233673096,1.5573210716247559,-2.4794085025787354,-2.7395179271698,-2.1045753955841064,-2.8394784927368164,-2.5555152893066406,-0.42015060782432556,-1.4350006580352783,-2.4479117393493652,-3.681844472885132,-3.1590006351470947,-0.28198063373565674,-0.6310446262359619,-2.4510140419006348,-1.2109484672546387,-1.941565990447998,-4.476680755615234,-3.9359893798828125,-7.749757766723633,-4.490883827209473,-6.808419227600098,-2.96287202835083,-0.8360785841941833,-2.0157415866851807,3.8570823669433594,1.2791523933410645
4.334334334334335,4.334334334334335,4.334334334334335,4.334334334334335,4.334334334334335,1.6780503988265991,1.1953896284103394,2.11173415184021,0.8922585844993591,1.5242443084716797,-2.4823379516601562,-2.7458913326263428,-2.1281278133392334,-2.850996255874634,-2.5749661922454834,-0.464998334646225,-1.4743196964263916,-2.5258288383483887,-3.7260541915893555,-3.2268688678741455,-0.31151899695396423,-0.6390543580055237,-2.4699466228485107,-1.1715823411941528,-1.92715322971344,-4.484370708465576,-3.915701150894165,-7.818443775177002,-4.342109680175781,-6.751267910003662,-2.9385788440704346,-0.7655816674232483,-1.7666739225387573,4.007857322692871,1.600999355316162
4.344344344344345,4.344344344344345,4.344344344344345,4.344344344344345,4.344344344344345,1.6733132600784302,1.1808044910430908,2.08522367477417,0.8546296954154968,1.490462064743042,-2.485525369644165,-2.7523751258850098,-2.1518986225128174,-2.86220121383667,-2.5939626693725586,-0.5098877549171448,-1.5133801698684692,-2.604434013366699,-3.7687630653381348,-3.2941439151763916,-0.34076884388923645,-0.6463767886161804,-2.486370325088501,-1.1307239532470703,-1.9095162153244019,-4.480684280395508,-3.8887927532196045,-7.887399196624756,-4.190253734588623,-6.688694477081299,-2.9019691944122314,-0.6973265409469604,-1.5143827199935913,4.155309200286865,1.9208698272705078
4.354354354354355,4.354354354354355,4.354354354354355,4.354354354354355,4.354354354354355,1.6681663990020752,1.1658118963241577,2.057835340499878,0.8166444301605225,1.4559777975082397,-2.4889791011810303,-2.758967638015747,-2.175893783569336,-2.873060464859009,-2.6125717163085938,-0.5546935796737671,-1.5521700382232666,-2.6837306022644043,-3.80991792678833,-3.360769033432007,-0.3695993423461914,-0.653012216091156,-2.500251054763794,-1.0884109735488892,-1.8889232873916626,-4.4720940589904785,-3.8614871501922607,-7.956377029418945,-4.032312393188477,-6.6244730949401855,-2.8581326007843018,-0.6282145977020264,-1.258704423904419,4.298367977142334,2.174837589263916
4.364364364364365,4.364364364364365,4.364364364364365,4.364364364364365,4.364364364364365,1.6626070737838745,1.1504095792770386,2.0295398235321045,0.7783116698265076,1.4208532571792603,-2.4926977157592773,-2.7656655311584473,-2.2001190185546875,-2.8835484981536865,-2.630775213241577,-0.599422037601471,-1.5906836986541748,-2.763715982437134,-3.8494789600372314,-3.426753044128418,-0.3979799449443817,-0.6589508652687073,-2.5115561485290527,-1.0446841716766357,-1.8660166263580322,-4.465193748474121,-3.83374285697937,-8.025128364562988,-3.8718531131744385,-6.5566935539245605,-2.8121135234832764,-0.5582771897315979,-0.9994562268257141,4.437839508056641,2.403869390487671
4.374374374374375,4.374374374374375,4.374374374374375,4.374374374374375,4.374374374374375,1.6566336154937744,1.1345970630645752,2.000304937362671,0.7396284341812134,1.3851269483566284,-2.4966771602630615,-2.7724642753601074,-2.224578857421875,-2.8936524391174316,-2.6487324237823486,-0.6440901160240173,-1.6289173364639282,-2.8443856239318848,-3.8874216079711914,-3.4919538497924805,-0.42588672041893005,-0.6641853451728821,-2.520247459411621,-0.9995796084403992,-1.8407057523727417,-4.459875583648682,-3.804783344268799,-8.090710639953613,-3.708839178085327,-6.470254421234131,-2.7634408473968506,-0.48725539445877075,-0.7353712320327759,4.573650360107422,2.6543986797332764
4.384384384384385,4.384384384384385,4.384384384384385,4.384384384384385,4.384384384384385,1.6502437591552734,1.1183875799179077,1.9701557159423828,0.7005931735038757,1.348845362663269,-2.500915288925171,-2.7793705463409424,-2.249318838119507,-2.90336012840271,-2.6664891242980957,-0.6887120604515076,-1.666835069656372,-2.925628662109375,-3.923719882965088,-3.556274652481079,-0.45329543948173523,-0.6686961650848389,-2.526242733001709,-0.9531372785568237,-1.8128767013549805,-4.456191062927246,-3.7712531089782715,-8.14195442199707,-3.543290138244629,-6.380773544311523,-2.7126307487487793,-0.41385820508003235,-0.46188482642173767,4.704960823059082,2.9060206413269043
4.394394394394395,4.394394394394395,4.394394394394395,4.394394394394395,4.394394394394395,1.6434353590011597,1.101799726486206,1.9390918016433716,0.6612110733985901,1.311992883682251,-2.50540828704834,-2.7863757610321045,-2.274367094039917,-2.9126486778259277,-2.6840248107910156,-0.7333059906959534,-1.7044188976287842,-3.007378578186035,-3.958327054977417,-3.6196815967559814,-0.480184942483902,-0.672463595867157,-2.5294785499572754,-0.9054042100906372,-1.7825294733047485,-4.454073905944824,-3.7381765842437744,-8.191811561584473,-3.37037992477417,-6.287867546081543,-2.6595115661621094,-0.3387296497821808,-0.1840498000383377,4.831695079803467,3.157454490661621
4.404404404404405,4.404404404404405,4.404404404404405,4.404404404404405,4.404404404404405,1.6362053155899048,1.0848437547683716,1.9070812463760376,0.6214928030967712,1.2745544910430908,-2.5101513862609863,-2.7934625148773193,-2.2997310161590576,-2.921492338180542,-2.7013161182403564,-0.7778858542442322,-1.7416694164276123,-3.089620590209961,-3.991185188293457,-3.6821422576904297,-0.5065310001373291,-0.6754754185676575,-2.5299129486083984,-0.856423556804657,-1.749666690826416,-4.4535064697265625,-3.7044925689697266,-8.239978790283203,-3.1941611766815186,-6.191316604614258,-2.6042017936706543,-0.262862890958786,0.09838330745697021,4.954351425170898,3.40865159034729
4.414414414414415,4.414414414414415,4.414414414414415,4.414414414414415,4.414414414414415,1.6285512447357178,1.0675175189971924,1.874092698097229,0.5814375281333923,1.2365130186080933,-2.5151402950286865,-2.800626754760742,-2.325416326522827,-2.9298832416534424,-2.71834397315979,-0.8224683403968811,-1.778578758239746,-3.172332763671875,-4.0222649574279785,-3.7436158657073975,-0.5323125123977661,-0.6777237057685852,-2.5274932384490967,-0.8062348365783691,-1.7142897844314575,-4.454453945159912,-3.670093297958374,-8.286141395568848,-3.0154755115509033,-6.090778350830078,-2.546788215637207,-0.18635010719299316,0.38568997383117676,5.072964668273926,3.6597158908843994
4.424424424424425,4.424424424424425,4.424424424424425,4.424424424424425,4.424424424424425,1.6204676628112793,1.0498147010803223,1.8401237726211548,0.5410448908805847,1.1978455781936646,-2.5203726291656494,-2.8078033924102783,-2.351407527923584,-2.937812566757202,-2.7350668907165527,-0.8670668601989746,-1.8151206970214844,-3.2554407119750977,-4.051544189453125,-3.8040599822998047,-0.5575096011161804,-0.6790992617607117,-2.5221784114837646,-0.754879355430603,-1.6764073371887207,-4.456873893737793,-3.630671262741089,-8.305168151855469,-2.8342971801757812,-5.985293388366699,-2.4872806072235107,-0.08636831492185593,0.6757447719573975,5.187462329864502,3.9089527130126953
4.434434434434435,4.434434434434435,4.434434434434435,4.434434434434435,4.434434434434435,1.611952304840088,1.0317281484603882,1.8053529262542725,0.500314474105835,1.1585558652877808,-2.5258429050445557,-2.8149070739746094,-2.3775391578674316,-2.945272207260132,-2.751422166824341,-0.9116971492767334,-1.8512599468231201,-3.338489055633545,-4.07899808883667,-3.8633430004119873,-0.5821003317832947,-0.6794491410255432,-2.513922691345215,-0.7023985981941223,-1.6361167430877686,-4.460720539093018,-3.5899863243103027,-8.280900001525879,-2.650574207305908,-5.8480305671691895,-2.425692558288574,0.016615325585007668,0.9951782822608948,5.297666549682617,4.1303606033325195
4.444444444444445,4.444444444444445,4.444444444444445,4.444444444444445,4.444444444444445,1.6030004024505615,1.0132546424865723,1.7697575092315674,0.4592462480068207,1.1188148260116577,-2.5315492153167725,-2.8219287395477295,-2.4034149646759033,-2.9522545337677,-2.7674272060394287,-0.9563726782798767,-1.8869876861572266,-3.421130895614624,-4.1045989990234375,-3.9210851192474365,-0.6060629487037659,-0.6787636280059814,-2.501969337463379,-0.6488359570503235,-1.5937680006027222,-4.46594762802124,-3.548403263092041,-8.23098087310791,-2.464315414428711,-5.688633918762207,-2.3620307445526123,0.12035341560840607,1.3937994241714478,5.4035797119140625,4.330656051635742
4.454454454454455,4.454454454454455,4.454454454454455,4.454454454454455,4.454454454454455,1.5936074256896973,0.9943931102752686,1.7332968711853027,0.41784051060676575,1.0786380767822266,-2.5374865531921387,-2.8288655281066895,-2.42887806892395,-2.9587526321411133,-2.7830655574798584,-1.0011076927185059,-1.922294020652771,-3.5032601356506348,-4.128323078155518,-3.977217435836792,-0.6293796896934509,-0.6770374774932861,-2.4860033988952637,-0.5942356586456299,-1.5494307279586792,-4.472504138946533,-3.50587797164917,-8.17815113067627,-2.2755069732666016,-5.526244640350342,-2.2963061332702637,0.22479544579982758,1.7968870401382446,5.505126476287842,4.527543544769287
4.464464464464465,4.464464464464465,4.464464464464465,4.464464464464465,4.464464464464465,1.583770513534546,0.9751402735710144,1.6959432363510132,0.3760969340801239,1.0380202531814575,-2.5436508655548096,-2.8357110023498535,-2.453913688659668,-2.964759111404419,-2.798318862915039,-1.0459142923355103,-1.957170009613037,-3.584843397140503,-4.150145053863525,-4.031707763671875,-0.6520279049873352,-0.6742616891860962,-2.465981960296631,-0.5386412739753723,-1.5031403303146362,-4.480337142944336,-3.462364912033081,-8.122146606445312,-2.084132671356201,-5.360805511474609,-2.2285304069519043,0.329889714717865,2.2045958042144775,5.602216720581055,4.720930099487305
4.474474474474475,4.474474474474475,4.474474474474475,4.474474474474475,4.474474474474475,1.573483943939209,0.9554948806762695,1.657690405845642,0.3340173065662384,0.996955931186676,-2.5500376224517822,-2.8424606323242188,-2.4784717559814453,-2.9702651500701904,-2.8131661415100098,-1.090806245803833,-1.9916054010391235,-3.6658523082733154,-4.170038223266602,-4.084527492523193,-0.6739866137504578,-0.6704312562942505,-2.4418303966522217,-0.4820972979068756,-1.454932451248169,-4.489391803741455,-3.4178202152252197,-8.06299114227295,-1.8901783227920532,-5.1922383308410645,-2.158712148666382,0.43558308482170105,2.624995470046997,5.694748878479004,4.91073751449585
4.484484484484485,4.484484484484485,4.484484484484485,4.484484484484485,4.484484484484485,1.5627446174621582,0.9354557991027832,1.6186482906341553,0.2916146218776703,0.9554412364959717,-2.5566442012786865,-2.8491086959838867,-2.5026683807373047,-2.975264549255371,-2.8275883197784424,-1.1357941627502441,-2.0255913734436035,-3.7461588382720947,-4.187950134277344,-4.135643005371094,-0.6952369809150696,-0.6655567288398743,-2.413665294647217,-0.4246717393398285,-1.4048420190811157,-4.499622821807861,-3.3730340003967285,-7.9838457107543945,-1.6774089336395264,-5.020463466644287,-2.086858034133911,0.5321969985961914,2.9824588298797607,5.770145893096924,5.096879482269287
4.494494494494495,4.494494494494495,4.494494494494495,4.494494494494495,4.494494494494495,1.551548719406128,0.9150465130805969,1.5789114236831665,0.24905045330524445,0.913482129573822,-2.563465118408203,-2.855642080307007,-2.526671886444092,-2.9797158241271973,-2.841554880142212,-1.1808897256851196,-2.059133529663086,-3.8256759643554688,-4.2035040855407715,-4.185007095336914,-0.7157571315765381,-0.6598359942436218,-2.3821492195129395,-0.3666829466819763,-1.3529125452041626,-4.51090669631958,-3.328747272491455,-7.90345573425293,-1.4300129413604736,-4.841179370880127,-2.012455940246582,0.6107311844825745,3.314490556716919,5.815557956695557,5.277622222900391
4.504504504504505,4.504504504504505,4.504504504504505,4.504504504504505,4.504504504504505,1.5398976802825928,0.8942732810974121,1.538458228111267,0.2063775360584259,0.871100127696991,-2.5704939365386963,-2.8620541095733643,-2.550452470779419,-2.9836018085479736,-2.8550164699554443,-1.2261021137237549,-2.0922272205352783,-3.9043691158294678,-4.216568946838379,-4.232549667358398,-0.7355049848556519,-0.6533310413360596,-2.3473081588745117,-0.3082638382911682,-1.2992000579833984,-4.52284049987793,-3.2833569049835205,-7.818890571594238,-1.1800211668014526,-4.657387733459473,-1.932858943939209,0.6890024542808533,3.6471292972564697,5.856080532073975,5.453709125518799
4.514514514514515,4.514514514514515,4.514514514514515,4.514514514514515,4.514514514514515,1.5277924537658691,0.8731348514556885,1.4972647428512573,0.16359548270702362,0.828291118144989,-2.577728033065796,-2.8683390617370605,-2.573972225189209,-2.986915111541748,-2.86795711517334,-1.2714380025863647,-2.1248600482940674,-3.982191801071167,-4.227119445800781,-4.278234481811523,-0.7544457912445068,-0.6460436582565308,-2.309134006500244,-0.24946294724941254,-1.2437469959259033,-4.535714626312256,-3.2353763580322266,-7.729841709136963,-0.927531361579895,-4.47029447555542,-1.8514089584350586,0.7667359709739685,3.980407953262329,5.891681671142578,5.625240802764893
4.524524524524525,4.524524524524525,4.524524524524525,4.524524524524525,4.524524524524525,1.515228033065796,0.8516674041748047,1.4553062915802002,0.12070609629154205,0.7850513458251953,-2.585160970687866,-2.874462842941284,-2.5971999168395996,-2.9896492958068848,-2.8803584575653076,-1.3169076442718506,-2.1569583415985107,-4.059101581573486,-4.235129356384277,-4.322031021118164,-0.7725626826286316,-0.6379879117012024,-2.26762056350708,-0.1903313249349594,-1.1866044998168945,-4.549454689025879,-3.1778602600097656,-7.636247634887695,-0.6726222038269043,-4.279881000518799,-1.7681145668029785,0.8427696824073792,4.314384937286377,5.922155380249023,5.791428089141846
4.534534534534535,4.534534534534535,4.534534534534535,4.534534534534535,4.534534534534535,1.5022004842758179,0.8298915028572083,1.4125560522079468,0.07771184295415878,0.74137943983078,-2.5927889347076416,-2.880404233932495,-2.6201038360595703,-2.9917991161346436,-2.8921966552734375,-1.362518548965454,-2.1884751319885254,-4.135049819946289,-4.2405781745910645,-4.3638916015625,-0.7898367643356323,-0.629173755645752,-2.22275972366333,-0.13092489540576935,-1.1278228759765625,-4.563987731933594,-3.119124412536621,-7.537735939025879,-0.41860949993133545,-4.081746578216553,-1.6829854249954224,0.9182104468345642,4.649092674255371,5.944228172302246,5.9520344734191895
4.544544544544545,4.544544544544545,4.544544544544545,4.544544544544545,4.544544544544545,1.488704800605774,0.8078077435493469,1.368990182876587,0.03465541452169418,0.6972822546958923,-2.6006081104278564,-2.8861734867095947,-2.642650842666626,-2.9932448863983154,-2.9034345149993896,-1.4082788228988647,-2.219388723373413,-4.20998477935791,-4.243653774261475,-4.403728485107422,-0.8062492609024048,-0.619600772857666,-2.1745433807373047,-0.07138160616159439,-1.067463755607605,-4.5792388916015625,-3.055840015411377,-7.433709621429443,-0.19579896330833435,-3.877094268798828,-1.5960315465927124,0.9960142374038696,4.9848456382751465,5.952052116394043,6.1072540283203125
4.554554554554555,4.554554554554555,4.554554554554555,4.554554554554555,4.554554554554555,1.4747382402420044,0.7854413986206055,1.324669361114502,-0.008453086018562317,0.6527583003044128,-2.608610153198242,-2.8918297290802,-2.6648080348968506,-2.993887424468994,-2.9140570163726807,-1.4541925191879272,-2.2496423721313477,-4.283690452575684,-4.244497299194336,-4.44149923324585,-0.8217814564704895,-0.6092158555984497,-2.123112440109253,-0.011785607784986496,-1.0055744647979736,-4.594529628753662,-2.9887707233428955,-7.277349948883057,0.027293162420392036,-3.669206142425537,-1.5070090293884277,1.0787838697433472,5.277115821838379,5.954767227172852,6.257823944091797
4.564564564564565,4.564564564564565,4.564564564564565,4.564564564564565,4.564564564564565,1.4602965116500854,0.7628062963485718,1.2798418998718262,-0.0516166128218174,0.6078067421913147,-2.6167848110198975,-2.8973608016967773,-2.6865620613098145,-2.993715524673462,-2.924055337905884,-1.5002607107162476,-2.2792181968688965,-4.355624198913574,-4.24310827255249,-4.477172374725342,-0.8364128470420837,-0.5980063676834106,-2.0689430236816406,0.04781201481819153,-0.9422014355659485,-4.610193252563477,-2.920393466949463,-7.094942569732666,0.25043779611587524,-3.4580273628234863,-1.416110873222351,1.1608012914657593,5.545719146728516,5.952115535736084,6.4036641120910645
4.574574574574575,4.574574574574575,4.574574574574575,4.574574574574575,4.574574574574575,1.4453749656677246,0.7399019598960876,1.2345160245895386,-0.09483803808689117,0.5624263882637024,-2.6251280307769775,-2.9027624130249023,-2.707885980606079,-2.992720365524292,-2.933419942855835,-1.5464880466461182,-2.3081023693084717,-4.425714492797852,-4.23948335647583,-4.510715484619141,-0.8501256704330444,-0.5859796404838562,-2.012103796005249,0.10735615342855453,-0.8773926496505737,-4.626307964324951,-2.850680351257324,-6.908615589141846,0.4736573100090027,-3.243500232696533,-1.3234144449234009,1.2420048713684082,5.81022834777832,5.944290637969971,6.544684410095215
4.584584584584585,4.584584584584585,4.584584584584585,4.584584584584585,4.584584584584585,1.429952621459961,0.7167286276817322,1.1886837482452393,-0.13812190294265747,0.5166160464286804,-2.6336419582366943,-2.9080283641815186,-2.728750467300415,-2.9908926486968994,-2.9421403408050537,-1.5928536653518677,-2.336282968521118,-4.493918418884277,-4.233624458312988,-4.5420942306518555,-0.8629236817359924,-0.5731452107429504,-1.9526383876800537,0.16679634153842926,-0.8111957907676697,-4.636139392852783,-2.7796075344085693,-6.718214988708496,0.6969025731086731,-3.0255637168884277,-1.2333579063415527,1.322332501411438,6.070570945739746,5.931264877319336,6.680743217468262
4.594594594594595,4.594594594594595,4.594594594594595,4.594594594594595,4.594594594594595,1.4140323400497437,0.6932854652404785,1.142335295677185,-0.18147356808185577,0.4703754186630249,-2.642317295074463,-2.9131548404693604,-2.749128580093384,-2.9882254600524902,-2.9502100944519043,-1.6391582489013672,-2.3637442588806152,-4.560195446014404,-4.225531578063965,-4.571274757385254,-0.8748133778572083,-0.5595112442970276,-1.8905882835388184,0.22607970237731934,-0.7436649203300476,-4.615155220031738,-2.706987142562866,-6.52358865737915,0.9201197028160095,-2.804145336151123,-1.142268180847168,1.4015552997589111,6.326673984527588,5.912993907928467,6.811659812927246
4.604604604604605,4.604604604604605,4.604604604604605,4.604604604604605,4.604604604604605,1.3976341485977173,0.6696045994758606,1.0954618453979492,-0.22489796578884125,0.42370250821113586,-2.6511447429656982,-2.9181594848632812,-2.7689907550811768,-2.9847097396850586,-2.957618474960327,-1.685246229171753,-2.390420913696289,-4.624503135681152,-4.21520471572876,-4.598220348358154,-0.8857868909835815,-0.545141339302063,-1.8259961605072021,0.28515371680259705,-0.6748467087745667,-4.593455791473389,-2.622910261154175,-6.324587345123291,1.1432620286941528,-2.5792436599731445,-1.0499391555786133,1.4693713188171387,6.5784502029418945,5.889425277709961,6.937471389770508
4.614614614614615,4.614614614614615,4.614614614614615,4.614614614614615,4.614614614614615,1.3807551860809326,0.645717978477478,1.0480618476867676,-0.2683679759502411,0.37659895420074463,-2.6601173877716064,-2.9230573177337646,-2.788299083709717,-2.9803340435028076,-2.9643585681915283,-1.731115698814392,-2.416250467300415,-4.686784744262695,-4.202601432800293,-4.622897624969482,-0.895828902721405,-0.5300988554954529,-1.758910894393921,0.343932181596756,-0.60479736328125,-4.571561813354492,-2.5377798080444336,-6.116891384124756,1.3765875101089478,-2.350813865661621,-0.9563833475112915,1.5358318090438843,6.823705196380615,5.852540969848633,7.058058261871338
4.624624624624625,4.624624624624625,4.624624624624625,4.624624624624625,4.624624624624625,1.3633980751037598,0.6216265559196472,1.0001426935195923,-0.3118252754211426,0.32906386256217957,-2.6692230701446533,-2.9278452396392822,-2.8069396018981934,-2.9750912189483643,-2.970421075820923,-1.7767690420150757,-2.441222667694092,-4.746929168701172,-4.187649726867676,-4.645271301269531,-0.9049254059791565,-0.5143987536430359,-1.6894229650497437,0.40229737758636475,-0.5335661172866821,-4.550507545471191,-2.4516091346740723,-5.899014472961426,1.6063711643218994,-2.1188175678253174,-0.8605867624282837,1.6008763313293457,7.058890342712402,5.805981159210205,7.1733012199401855
4.634634634634635,4.634634634634635,4.634634634634635,4.634634634634635,4.634634634634635,1.3455853462219238,0.5973333120346069,0.9516615867614746,-0.35502931475639343,0.28114020824432373,-2.6784276962280273,-2.932516098022461,-2.824798822402954,-2.9692912101745605,-2.97579026222229,-1.8222154378890991,-2.4653267860412598,-4.804863929748535,-4.17054557800293,-4.6652116775512695,-0.9130521416664124,-0.49805518984794617,-1.6176191568374634,0.46003177762031555,-0.46127942204475403,-4.529748916625977,-2.364032030105591,-5.676033020019531,1.8112235069274902,-1.8478190898895264,-0.7630259990692139,1.6644353866577148,7.286603927612305,5.7261834144592285,7.2561259269714355
4.644644644644645,4.644644644644645,4.644644644644645,4.644644644644645,4.644644644644645,1.3273149728775024,0.5728470087051392,0.9026103615760803,-0.3978015184402466,0.23306362330913544,-2.687725305557251,-2.937059164047241,-2.841846227645874,-2.963080883026123,-2.980412244796753,-1.8674510717391968,-2.4885427951812744,-4.860544681549072,-4.151395320892334,-4.682172775268555,-0.9201973080635071,-0.481083482503891,-1.5435669422149658,0.5169119834899902,-0.38838228583335876,-4.508528232574463,-2.274439811706543,-5.4484453201293945,2.0148251056671143,-1.5406358242034912,-0.6643760800361633,1.7263916730880737,7.508528232574463,5.637821674346924,7.307847023010254
4.654654654654655,4.654654654654655,4.654654654654655,4.654654654654655,4.654654654654655,1.3085856437683105,0.5481715202331543,0.8529797196388245,-0.4401465952396393,0.1848723441362381,-2.697111129760742,-2.941478967666626,-2.8580586910247803,-2.956467866897583,-2.9842689037323,-1.9124655723571777,-2.510849714279175,-4.913913726806641,-4.130216121673584,-4.696042060852051,-0.9263466596603394,-0.46351125836372375,-1.467323660850525,0.5728814601898193,-0.3150005042552948,-4.483945369720459,-2.182464838027954,-5.211423873901367,2.2166244983673096,-1.2299572229385376,-0.5635385513305664,1.7843292951583862,7.723261833190918,5.54414701461792,7.353264808654785
4.664664664664665,4.664664664664665,4.664664664664665,4.664664664664665,4.664664664664665,1.2894182205200195,0.5233083367347717,0.8027614951133728,-0.482064813375473,0.13656648993492126,-2.70660138130188,-2.945784330368042,-2.8733737468719482,-2.9494593143463135,-2.9873526096343994,-1.9572051763534546,-2.532231330871582,-4.964840888977051,-4.1070404052734375,-4.706784725189209,-0.9314718246459961,-0.44536760449409485,-1.3889756202697754,0.6278810501098633,-0.2411920577287674,-4.455066204071045,-2.0894675254821777,-4.963319301605225,2.4124820232391357,-0.9159023761749268,-0.460218608379364,1.8405463695526123,7.930068492889404,5.4438700675964355,7.3929853439331055
4.674674674674675,4.674674674674675,4.674674674674675,4.674674674674675,4.674674674674675,1.2698134183883667,0.4982587993144989,0.7519501447677612,-0.5235474705696106,0.08814620971679688,-2.7161953449249268,-2.949970245361328,-2.887770414352417,-2.942058801651001,-2.989656925201416,-2.0016512870788574,-2.5526769161224365,-5.013261795043945,-4.081929683685303,-4.714367866516113,-0.9355568885803223,-0.42666977643966675,-1.3085856437683105,0.6818466186523438,-0.1670173555612564,-4.425448894500732,-1.9954910278320312,-4.710620403289795,2.6042191982269287,-0.5986147522926331,-0.3558811545372009,1.8950632810592651,8.131546974182129,5.337972164154053,7.424295425415039
4.684684684684685,4.684684684684685,4.684684684684685,4.684684684684685,4.684684684684685,1.2497657537460327,0.473026841878891,0.7005436420440674,-0.564603865146637,0.039687879383563995,-2.7258870601654053,-2.954031229019165,-2.9012367725372314,-2.934278726577759,-2.9912216663360596,-2.045797348022461,-2.572174310684204,-5.05912971496582,-4.054914951324463,-4.718760967254639,-0.9385932087898254,-0.4074346423149109,-1.2262049913406372,0.734726071357727,-0.09267005324363708,-4.395017147064209,-1.8996503353118896,-4.453248977661133,2.7929093837738037,-0.27897366881370544,-0.2505541443824768,1.947974443435669,8.327643394470215,5.226725101470947,7.4296698570251465
4.694694694694695,4.694694694694695,4.694694694694695,4.694694694694695,4.694694694694695,1.2292706966400146,0.4476242959499359,0.6485398411750793,-0.605246901512146,-0.00876388605684042,-2.735672950744629,-2.9579577445983887,-2.913761854171753,-2.9261300563812256,-2.9920690059661865,-2.089634656906128,-2.590701103210449,-5.102397918701172,-4.026025772094727,-4.719950199127197,-0.9405696392059326,-0.3876776397228241,-1.1418869495391846,0.7864672541618347,-0.01829858124256134,-4.363694667816162,-1.801917552947998,-4.1910810470581055,2.97890305519104,0.03637911006808281,-0.14426694810390472,1.9992129802703857,8.518280029296875,5.110500812530518,7.429527282714844
4.704704704704705,4.704704704704705,4.704704704704705,4.704704704704705,4.704704704704705,1.208322525024414,0.42205527424812317,0.5959363579750061,-0.6454866528511047,-0.05724707990884781,-2.745534896850586,-2.9617443084716797,-2.925335168838501,-2.917625665664673,-2.991973400115967,-2.1331491470336914,-2.6082448959350586,-5.143017292022705,-3.9952876567840576,-4.718228340148926,-0.9414556622505188,-0.3674186170101166,-1.0556910037994385,0.8370206952095032,0.056062810122966766,-4.329033374786377,-1.7032768726348877,-3.9239907264709473,3.162350654602051,0.30747246742248535,-0.02433348260819912,2.048351526260376,8.703367233276367,4.989511013031006,7.4271321296691895
4.714714714714715,4.714714714714715,4.714714714714715,4.714714714714715,4.714714714714715,1.1869057416915894,0.396323561668396,0.542732298374176,-0.6853336095809937,-0.10579000413417816,-2.7553184032440186,-2.965386152267456,-2.9359471797943115,-2.908778667449951,-2.990779399871826,-2.1762819290161133,-2.6247968673706055,-5.180937767028809,-3.962726354598999,-4.713796138763428,-0.9409769773483276,-0.3466778099536896,-0.9676697254180908,0.8863387107849121,0.13036835193634033,-4.288909435272217,-1.6037460565567017,-3.6518518924713135,3.3432247638702393,0.5783677101135254,0.1201818659901619,2.095433473587036,8.882791519165039,4.863828659057617,7.418425559997559
4.724724724724725,4.724724724724725,4.724724724724725,4.724724724724725,4.724724724724725,1.165012240409851,0.3704313039779663,0.4889258146286011,-0.7247995734214783,-0.15439844131469727,-2.7649729251861572,-2.9688785076141357,-2.945585012435913,-2.8996002674102783,-2.988474130630493,-2.2190067768096924,-2.640348196029663,-5.216107368469238,-3.9283673763275146,-4.70665168762207,-0.9390457272529602,-0.32547527551651,-0.8778824210166931,0.9343765377998352,0.20455555617809296,-4.247594833374023,-1.5033297538757324,-3.3744568824768066,3.5215060710906982,0.8489700555801392,0.2659092843532562,2.1405563354492188,9.05614185333252,4.733523845672607,7.403589725494385
4.734734734734735,4.734734734734735,4.734734734734735,4.734734734734735,4.734734734734735,1.1426368951797485,0.34438082575798035,0.43451616168022156,-0.763894259929657,-0.2030814290046692,-2.7744901180267334,-2.9722187519073486,-2.954240083694458,-2.890103816986084,-2.985044240951538,-2.261312484741211,-2.6548898220062256,-5.248475074768066,-3.89223575592041,-4.6967997550964355,-0.9356491565704346,-0.30383169651031494,-0.7863891124725342,0.9810861945152283,0.2785639762878418,-4.205012798309326,-1.402037501335144,-3.091777801513672,3.6971781253814697,1.1194484233856201,0.41280171275138855,2.1836652755737305,9.223526000976562,4.598661422729492,7.382659912109375
4.744744744744745,4.744744744744745,4.744744744744745,4.744744744744745,4.744744744744745,1.1197749376296997,0.3181717097759247,0.379503071308136,-0.8026313185691833,-0.2518469989299774,-2.7838656902313232,-2.9753851890563965,-2.9619011878967285,-2.880302906036377,-2.9804766178131104,-2.303185224533081,-2.668436050415039,-5.277985572814941,-3.8543593883514404,-4.684242248535156,-0.9307774305343628,-0.2817641794681549,-0.6932525634765625,1.0264239311218262,0.3523326516151428,-4.161086559295654,-1.3062093257904053,-2.803722620010376,3.870232582092285,1.3903708457946777,0.5608100891113281,2.225266933441162,9.384867668151855,4.459305763244629,7.355039596557617
4.754754754754755,4.754754754754755,4.754754754754755,4.754754754754755,4.754754754754755,1.0964199304580688,0.2918076813220978,0.323885440826416,-0.841022253036499,-0.30063536763191223,-2.7930924892425537,-2.978330373764038,-2.9685585498809814,-2.870211362838745,-2.9747488498687744,-2.3446106910705566,-2.6810245513916016,-5.304585933685303,-3.8147642612457275,-4.668887615203857,-0.9244192242622375,-0.2593013644218445,-0.5985307693481445,1.070345163345337,0.4257267117500305,-4.115739822387695,-1.205713152885437,-2.51017689704895,4.0406646728515625,1.6774728298187256,0.7098848223686218,2.2601406574249268,9.54000186920166,4.315515518188477,7.308450222015381
4.764764764764765,4.764764764764765,4.764764764764765,4.764764764764765,4.764764764764765,1.0725739002227783,0.26533472537994385,0.2677886486053467,-0.8790790438652039,-0.349199116230011,-2.802161931991577,-2.9810376167297363,-2.974177598953247,-2.8598415851593018,-2.968177318572998,-2.3855795860290527,-2.6925554275512695,-5.327947616577148,-3.7734758853912354,-4.650854587554932,-0.9166160821914673,-0.23653677105903625,-0.5024939179420471,1.1128041744232178,0.49849992990493774,-4.07069206237793,-1.0980826616287231,-2.135529041290283,4.208475112915039,1.924489140510559,0.8393629193305969,2.2879300117492676,9.631281852722168,4.16735315322876,7.230533123016357
4.774774774774775,4.774774774774775,4.774774774774775,4.774774774774775,4.774774774774775,1.0482686758041382,0.23876328766345978,0.2115526795387268,-0.9168151617050171,-0.3973338007926941,-2.81105637550354,-2.9835002422332764,-2.978682041168213,-2.849208116531372,-2.9611287117004395,-2.426103115081787,-2.70300555229187,-5.347278118133545,-3.7305214405059814,-4.630368232727051,-0.9076616764068604,-0.213505357503891,-0.40576931834220886,1.1537587642669678,0.5704551935195923,-4.025736331939697,-0.9897742867469788,-1.7257959842681885,4.373659610748291,2.1682612895965576,0.9498234987258911,2.313502550125122,9.693613052368164,4.014856338500977,7.145451545715332
4.784784784784785,4.784784784784785,4.784784784784785,4.784784784784785,4.784784784784785,1.0235495567321777,0.21209624409675598,0.15519601106643677,-0.9542441964149475,-0.4450019299983978,-2.819735288619995,-2.985713481903076,-2.982057571411133,-2.838324546813965,-2.953582763671875,-2.466095447540283,-2.7123684883117676,-5.362480163574219,-3.685927391052246,-4.607443332672119,-0.8976139426231384,-0.190229132771492,-0.30846330523490906,1.1931644678115845,0.6414521336555481,-3.9647014141082764,-0.8808174133300781,-1.3108528852462769,4.536070346832275,2.412323474884033,1.0575889348983765,2.336836576461792,9.74756145477295,3.8579185009002686,7.034769535064697
4.794794794794795,4.794794794794795,4.794794794794795,4.794794794794795,4.794794794794795,0.9984562397003174,0.1853359341621399,0.09872230142354965,-0.9913778901100159,-0.49210861325263977,-2.8281590938568115,-2.9876725673675537,-2.9842922687530518,-2.8272058963775635,-2.945491075515747,-2.5054690837860107,-2.720637083053589,-5.373502731323242,-3.6397199630737305,-4.582082271575928,-0.8864908218383789,-0.16673094034194946,-0.2106543332338333,1.2309784889221191,0.7112622261047363,-3.9020540714263916,-0.7712435722351074,-0.8909498453140259,4.69586181640625,2.654517889022827,1.1647261381149292,2.3579092025756836,9.789628982543945,3.6967592239379883,6.91251802444458
4.804804804804805,4.804804804804805,4.804804804804805,4.804804804804805,4.804804804804805,0.972985029220581,0.15848523378372192,0.042240697890520096,-1.0282245874404907,-0.5386638045310974,-2.836320400238037,-2.9893717765808105,-2.9854586124420166,-2.8158609867095947,-2.9368622303009033,-2.5442073345184326,-2.7278056144714355,-5.380305767059326,-3.5919363498687744,-4.554310321807861,-0.8742994666099548,-0.14303307235240936,-0.11262916773557663,1.267148494720459,0.7798170447349548,-3.83774995803833,-0.6610897779464722,-0.46781590580940247,4.844499111175537,2.893972635269165,1.2711408138275146,2.3766725063323975,9.794960975646973,3.522944927215576,6.7841620445251465
4.814814814814815,4.814814814814815,4.814814814814815,4.814814814814815,4.814814814814815,0.9471355080604553,0.1315469890832901,-0.014188989996910095,-1.0646270513534546,-0.5846807956695557,-2.844237804412842,-2.9908080101013184,-2.9855995178222656,-2.8040685653686523,-2.92771053314209,-2.582279920578003,-2.733870267868042,-5.38286018371582,-3.5428621768951416,-4.524156093597412,-0.8610355854034424,-0.11915866285562515,-0.0145880077034235,1.3013832569122314,0.8470579981803894,-3.7668697834014893,-0.5503830909729004,-0.04188153147697449,4.960168361663818,3.130614757537842,1.3806898593902588,2.3931288719177246,9.792860984802246,3.3168578147888184,6.649755001068115
4.824824824824825,4.824824824824825,4.824824824824825,4.824824824824825,4.824824824824825,0.9209234714508057,0.10452393442392349,-0.07057724893093109,-1.1005256175994873,-0.6301671266555786,-2.852015972137451,-2.991976499557495,-2.9847095012664795,-2.791743516921997,-2.9180474281311035,-2.6196048259735107,-2.7388229370117188,-5.381136417388916,-3.4926490783691406,-4.491670608520508,-0.8466430902481079,-0.09513137489557266,0.08339428156614304,1.3335434198379517,0.912911057472229,-3.690671682357788,-0.43915340304374695,0.3866443634033203,5.072123050689697,3.3577303886413574,1.4958142042160034,2.407259225845337,9.783361434936523,3.108795404434204,6.506237030029297
4.834834834834835,4.834834834834835,4.834834834834835,4.834834834834835,4.834834834834835,0.8943790197372437,0.07741813361644745,-0.126936137676239,-1.1359367370605469,-0.6751242876052856,-2.859619617462158,-2.992872953414917,-2.982785224914551,-2.7788989543914795,-2.907884120941162,-2.6561598777770996,-2.7426598072052,-5.375115871429443,-3.441333293914795,-4.456952095031738,-0.8310902118682861,-0.07097436487674713,0.1812475174665451,1.3636130094528198,0.9772883057594299,-3.6128811836242676,-0.32743293046951294,0.8092269897460938,5.180444240570068,3.578566074371338,1.611651062965393,2.419044017791748,9.767634391784668,2.898817300796509,6.355719089508057
4.844844844844845,4.844844844844845,4.844844844844845,4.844844844844845,4.844844844844845,0.8675016760826111,0.05024572089314461,-0.18333034217357635,-1.17087721824646,-0.7195676565170288,-2.8670387268066406,-2.993499517440796,-2.979477643966675,-2.7655532360076904,-2.8972361087799072,-2.691926956176758,-2.745375871658325,-5.365262508392334,-3.3889522552490234,-4.420042037963867,-0.8143820762634277,-0.046726539731025696,0.27894285321235657,1.3915679454803467,1.0401312112808228,-3.533222198486328,-0.21520793437957764,1.1593017578125,5.284876823425293,3.795748233795166,1.726475477218628,2.4251716136932373,9.751029014587402,2.6863903999328613,6.199641704559326
4.854854854854855,4.854854854854855,4.854854854854855,4.854854854854855,4.854854854854855,0.8402887582778931,0.02302723377943039,-0.2398076355457306,-1.2053658962249756,-0.7635157704353333,-2.8742663860321045,-2.9938600063323975,-2.974531412124634,-2.7517216205596924,-2.886122465133667,-2.7268869876861572,-2.746967315673828,-5.351909160614014,-3.335543632507324,-4.380975246429443,-0.7965303063392639,-0.022431744262576103,0.3764320909976959,1.4173872470855713,1.101383924484253,-3.4516441822052,-0.10271773487329483,1.5083953142166138,5.38576602935791,4.00925874710083,1.8402105569839478,2.4286153316497803,9.726633071899414,2.4721474647521973,6.038071155548096
4.864864864864865,4.864864864864865,4.864864864864865,4.864864864864865,4.864864864864865,0.8127377033233643,-0.004235250409692526,-0.2963353991508484,-1.2394187450408936,-0.8069853186607361,-2.881294012069702,-2.9939517974853516,-2.967942237854004,-2.737429618835449,-2.8745594024658203,-2.761019706726074,-2.747431755065918,-5.335037708282471,-3.2811439037323,-4.339790344238281,-0.7775459289550781,0.0018857140094041824,0.47359737753868103,1.441047191619873,1.1609917879104614,-3.367433786392212,0.009993121027946472,1.859753966331482,5.483034610748291,4.219091415405273,1.9521147012710571,2.429638147354126,9.673705101013184,2.2544567584991455,5.871074676513672
4.874874874874875,4.874874874874875,4.874874874874875,4.874874874874875,4.874874874874875,0.7848958969116211,-0.03153614699840546,-0.3524129092693329,-1.273047924041748,-0.8499958515167236,-2.888148546218872,-2.993771553039551,-2.9603402614593506,-2.722710132598877,-2.862567663192749,-2.7942206859588623,-2.746767282485962,-5.314823150634766,-3.225787401199341,-4.296522617340088,-0.757531464099884,0.026196524500846863,0.5699206590652466,1.4625163078308105,1.2189019918441772,-3.2655067443847656,0.12252457439899445,2.1784796714782715,5.577053546905518,4.425243854522705,2.0457398891448975,2.426513671875,9.570866584777832,2.035078525543213,5.698707580566406
4.884884884884885,4.884884884884885,4.884884884884885,4.884884884884885,4.884884884884885,0.7568041682243347,-0.058845631778240204,-0.40787407755851746,-1.3062633275985718,-0.8925667405128479,-2.8948745727539062,-2.993300437927246,-2.9520277976989746,-2.7075977325439453,-2.8501639366149902,-2.826385736465454,-2.7449798583984375,-5.291439056396484,-3.1695404052734375,-4.251211643218994,-0.7366033792495728,0.05044833943247795,0.6651751399040222,1.4817520380020142,1.275059700012207,-3.160991668701172,0.23458682000637054,2.4932503700256348,5.657250881195068,4.627722263336182,2.135547637939453,2.4186031818389893,9.46011734008789,1.813483715057373,5.521019458770752
4.894894894894895,4.894894894894895,4.894894894894895,4.894894894894895,4.894894894894895,0.7284628748893738,-0.08615496754646301,-0.46273303031921387,-1.3388406038284302,-0.9347167611122131,-2.901472330093384,-2.9925320148468018,-2.9430108070373535,-2.6921966075897217,-2.8373680114746094,-2.8574976921081543,-2.7420709133148193,-5.264923572540283,-3.112560749053955,-4.203890323638916,-0.7147852778434753,0.07460743188858032,0.7592809200286865,1.4988987445831299,1.3294123411178589,-3.0551042556762695,0.34665724635124207,2.8039095401763916,5.727005958557129,4.826542854309082,2.2234699726104736,2.408186912536621,9.341510772705078,1.6122769117355347,5.338052272796631
4.904904904904905,4.904904904904905,4.904904904904905,4.904904904904905,4.904904904904905,0.6998727917671204,-0.11346200108528137,-0.5170077085494995,-1.3707120418548584,-0.976466178894043,-2.907933473587036,-2.991466522216797,-2.9333016872406006,-2.6765317916870117,-2.8241991996765137,-2.8875434398651123,-2.7380404472351074,-5.235320091247559,-3.0549001693725586,-4.154598712921143,-0.6920971274375916,0.09865030646324158,0.8521616458892822,1.5140252113342285,1.3819072246551514,-2.947849988937378,0.45870301127433777,3.1102418899536133,5.79349946975708,5.021726131439209,2.3094325065612793,2.3952720165252686,9.215045928955078,1.4101159572601318,5.149847507476807
4.914914914914915,4.914914914914915,4.914914914914915,4.914914914914915,4.914914914914915,0.671036958694458,-0.14076240360736847,-0.5706297755241394,-1.401889443397522,-1.017836332321167,-2.914248466491699,-2.990100622177124,-2.9228649139404297,-2.6606104373931885,-2.810678005218506,-2.9165048599243164,-2.7328855991363525,-5.202652454376221,-2.9965879917144775,-4.103370189666748,-0.6685587167739868,0.12254903465509415,0.9436014890670776,1.5271251201629639,1.4324917793273926,-2.8381435871124268,0.5720287561416626,3.4169270992279053,5.856838703155518,5.213297367095947,2.393235445022583,2.378833532333374,9.049055099487305,1.2070056200027466,4.956434726715088
4.924924924924925,4.924924924924925,4.924924924924925,4.924924924924925,4.924924924924925,0.6419682502746582,-0.1680353879928589,-0.623471736907959,-1.4324012994766235,-1.0588459968566895,-2.920398473739624,-2.9884297847747803,-2.911627769470215,-2.644455909729004,-2.796823740005493,-2.94435453414917,-2.7265830039978027,-5.166928768157959,-2.9376869201660156,-4.050243377685547,-0.6441930532455444,0.14626049995422363,1.0332907438278198,1.5382318496704102,1.4811147451400757,-2.726104497909546,0.6873449087142944,3.719942808151245,5.907139301300049,5.40115213394165,2.4747776985168457,2.358302116394043,8.870260238647461,1.0188226699829102,4.757723808288574
4.934934934934935,4.934934934934935,4.934934934934935,4.934934934934935,4.934934934934935,0.6126693487167358,-0.19527338445186615,-0.675554633140564,-1.4623357057571411,-1.0995190143585205,-2.9263763427734375,-2.986452579498291,-2.8996078968048096,-2.628141164779663,-2.78265643119812,-2.9710748195648193,-2.719125509262085,-5.128197193145752,-2.87835693359375,-3.995253324508667,-0.6190231442451477,0.16975264251232147,1.1211563348770142,1.5475455522537231,1.5277222394943237,-2.6126954555511475,0.8025406002998352,4.018368721008301,5.946760654449463,5.585407257080078,2.5540828704833984,2.3352901935577393,8.684507369995117,0.8420011401176453,4.553796768188477
4.944944944944945,4.944944944944945,4.944944944944945,4.944944944944945,4.944944944944945,0.5831403732299805,-0.22247503697872162,-0.7269082069396973,-1.491713285446167,-1.1398760080337524,-2.932173728942871,-2.9841678142547607,-2.886826992034912,-2.6116836071014404,-2.768197536468506,-2.996654987335205,-2.7105166912078857,-5.0865044593811035,-2.818645477294922,-3.9384384155273438,-0.5930697321891785,0.19300368428230286,1.2071237564086914,1.5550823211669922,1.572261929512024,-2.4979138374328613,0.917578935623169,4.31060791015625,5.982697486877441,5.766032695770264,2.6310946941375732,2.3098082542419434,8.490647315979004,0.6585259437561035,4.344634532928467
4.954954954954955,4.954954954954955,4.954954954954955,4.954954954954955,4.954954954954955,0.5533828139305115,-0.2496388852596283,-0.7775691151618958,-1.5205199718475342,-1.1798635721206665,-2.9377849102020264,-2.9815750122070312,-2.873307943344116,-2.595186710357666,-2.7534244060516357,-3.021077871322632,-2.7007570266723633,-5.041917324066162,-2.7586238384246826,-3.879936695098877,-0.5663573145866394,0.21598590910434723,1.2911109924316406,1.5605100393295288,1.6145586967468262,-2.3817527294158936,1.0324267148971558,4.597453594207764,6.009640216827393,5.910600662231445,2.7057337760925293,2.2818691730499268,8.289299011230469,0.4259505569934845,4.09430456161499
4.964964964964965,4.964964964964965,4.964964964964965,4.964964964964965,4.964964964964965,0.5234056115150452,-0.27675455808639526,-0.8275616765022278,-1.5486996173858643,-1.21925687789917,-2.94319748878479,-2.9786853790283203,-2.8590753078460693,-2.5787525177001953,-2.738089084625244,-3.044318675994873,-2.68985652923584,-4.994497776031494,-2.6983513832092285,-3.8201606273651123,-0.5389087796211243,0.2386765033006668,1.3730387687683105,1.5636935234069824,1.654191017150879,-2.261585235595703,1.1427029371261597,4.873311996459961,6.032193660736084,6.032203197479248,2.7780251502990723,2.2508373260498047,8.077550888061523,0.21741601824760437,3.8243613243103027
4.974974974974975,4.974974974974975,4.974974974974975,4.974974974974975,4.974974974974975,0.4932197630405426,-0.30372947454452515,-0.8768884539604187,-1.57610285282135,-1.2580615282058716,-2.948399066925049,-2.975630044937134,-2.844147205352783,-2.5624144077301025,-2.722172498703003,-3.066349506378174,-2.6779072284698486,-4.9443888664245605,-2.6379787921905518,-3.7591915130615234,-0.5107512474060059,0.2610354721546173,1.4527897834777832,1.5648634433746338,1.6911166906356812,-2.140044927597046,1.2447930574417114,5.137530326843262,6.029060363769531,6.148952484130859,2.847663164138794,2.2162747383117676,7.85594367980957,0.016217606142163277,3.5532777309417725
4.984984984984985,4.984984984984985,4.984984984984985,4.984984984984985,4.984984984984985,0.4628269672393799,-0.33053696155548096,-0.9255780577659607,-1.6027103662490845,-1.2963073253631592,-2.9533848762512207,-2.9724490642547607,-2.828552007675171,-2.5461180210113525,-2.705683708190918,-3.0871567726135254,-2.6649389266967773,-4.891665458679199,-2.5776562690734863,-3.6970784664154053,-0.48190900683403015,0.2830367982387543,1.5302904844284058,1.564028263092041,1.7253203392028809,-2.0172181129455566,1.3461779356002808,5.395990371704102,6.023566246032715,6.260533809661865,2.9147307872772217,2.179330587387085,7.627946376800537,-0.1824404001235962,3.2804112434387207
4.994994994994995,4.994994994994995,4.994994994994995,4.994994994994995,4.994994994994995,0.4322286546230316,-0.3571757376194,-0.9736618995666504,-1.6285346746444702,-1.33402681350708,-2.9581494331359863,-2.9691455364227295,-2.8123185634613037,-2.5298752784729004,-2.6886329650878906,-3.1067287921905518,-2.6509597301483154,-4.83638334274292,-2.517392158508301,-3.6338741779327393,-0.4524080157279968,0.3046570122241974,1.6054760217666626,1.5612190961837769,1.7567838430404663,-1.8931125402450562,1.446899652481079,5.648736953735352,6.017299652099609,6.367189884185791,2.979170799255371,2.14009690284729,7.39355993270874,-0.3782748579978943,3.006089448928833
5.005005005005005,5.005005005005005,5.005005005005005,5.005005005005005,5.005005005005005,0.40142688155174255,-0.383644163608551,-1.0211739540100098,-1.6535896062850952,-1.371249794960022,-2.9626870155334473,-2.965721845626831,-2.7954771518707275,-2.513701915740967,-2.671023368835449,-3.125051736831665,-2.6359751224517822,-4.778599739074707,-2.4571948051452637,-3.5696253776550293,-0.42227596044540405,0.3258730173110962,1.6782845258712769,1.5564652681350708,1.7854979038238525,-1.767724871635437,1.5469475984573364,5.895823955535889,6.010377883911133,6.469353199005127,3.0409209728240967,2.0986220836639404,7.152775287628174,-0.5713070034980774,2.730701446533203
5.015015015015015,5.015015015015015,5.015015015015015,5.015015015015015,5.015015015015015,0.3704233169555664,-0.40994134545326233,-1.0681462287902832,-1.6778877973556519,-1.4080047607421875,-2.9669926166534424,-2.9621827602386475,-2.7780582904815674,-2.4976108074188232,-2.652858018875122,-3.1421139240264893,-2.619992733001709,-4.71837043762207,-2.3970694541931152,-3.5043752193450928,-0.3915402889251709,0.346662700176239,1.7486498355865479,1.5497910976409912,1.8114492893218994,-1.6410624980926514,1.64630126953125,6.137314319610596,6.0029215812683105,6.567306995391846,3.0997180938720703,2.054945468902588,6.905566215515137,-0.7615556120872498,2.4543373584747314
5.025025025025025,5.025025025025025,5.025025025025025,5.025025025025025,5.025025025025025,0.33922019600868225,-0.43606647849082947,-1.1146106719970703,-1.7014410495758057,-1.4442684650421143,-2.9710614681243896,-2.958531379699707,-2.760111093521118,-2.481616735458374,-2.6341700553894043,-3.1579015254974365,-2.6030192375183105,-4.655754089355469,-2.3370206356048584,-3.438199281692505,-0.3602307140827179,0.36700478196144104,1.816496729850769,1.5412282943725586,1.834652066230774,-1.5131547451019287,1.744936466217041,6.372401237487793,5.994837760925293,6.648857593536377,3.155534029006958,2.009108543395996,6.645727157592773,-0.948401153087616,2.188764810562134
5.035035035035035,5.035035035035035,5.035035035035035,5.035035035035035,5.035035035035035,0.30782023072242737,-0.4620182514190674,-1.1605740785598755,-1.7242529392242432,-1.4797449111938477,-2.974886417388916,-2.954771041870117,-2.741831064224243,-2.4657528400421143,-2.615097999572754,-3.1724019050598145,-2.585062265396118,-4.5908203125,-2.2770612239837646,-3.3713057041168213,-0.3283778131008148,0.3868769705295563,1.8816438913345337,1.5308297872543335,1.8553065061569214,-1.3839741945266724,1.8428328037261963,6.600709915161133,5.985276222229004,6.716067314147949,3.208437204360962,1.9611475467681885,6.370150089263916,-1.1287215948104858,1.9378694295883179
5.045045045045045,5.045045045045045,5.045045045045045,5.045045045045045,5.045045045045045,0.27626746892929077,-0.4877960979938507,-1.2060675621032715,-1.7463304996490479,-1.514399766921997,-2.978456735610962,-2.950906753540039,-2.723280191421509,-2.4500417709350586,-2.5956695079803467,-3.185511827468872,-2.566129207611084,-4.523630619049072,-2.217198371887207,-3.3037610054016113,-0.2960793077945709,0.40625908970832825,1.9440056085586548,1.5186413526535034,1.8734453916549683,-1.2339829206466675,1.939971923828125,6.823562145233154,5.975649356842041,6.7789459228515625,3.2434985637664795,1.91110098361969,6.089141845703125,-1.306205153465271,1.686044454574585
5.055055055055055,5.055055055055055,5.055055055055055,5.055055055055055,5.055055055055055,0.244617760181427,-0.5133993029594421,-1.2511297464370728,-1.7676841020584106,-1.548254132270813,-2.9817488193511963,-2.9469425678253174,-2.7044718265533447,-2.434497117996216,-2.5758938789367676,-3.197110652923584,-2.54622745513916,-4.454233169555664,-2.1574320793151855,-3.2356088161468506,-0.26345470547676086,0.42512989044189453,2.003528594970703,1.5046899318695068,1.8890588283538818,-1.086609959602356,2.0363285541534424,7.041353225708008,5.966061115264893,6.835549831390381,3.2748563289642334,1.85901939868927,5.802924156188965,-1.480864405632019,1.4365572929382324
5.065065065065065,5.065065065065065,5.065065065065065,5.065065065065065,5.065065065065065,0.2128618061542511,-0.538827121257782,-1.2958017587661743,-1.788323998451233,-1.581403136253357,-2.984680414199829,-2.942883014678955,-2.685417890548706,-2.4191339015960693,-2.555847644805908,-3.2072930335998535,-2.5253655910491943,-4.382681369781494,-2.0977606773376465,-3.167024850845337,-0.23052629828453064,0.4434695541858673,2.060159683227539,1.4890049695968628,1.9023505449295044,-0.9476436376571655,2.131885528564453,7.254199981689453,5.956621170043945,6.86729097366333,3.3039627075195312,1.8049472570419312,5.511485576629639,-1.6527127027511597,1.2191215753555298
5.075075075075075,5.075075075075075,5.075075075075075,5.075075075075075,5.075075075075075,0.18099813163280487,-0.5640793442726135,-1.340120792388916,-1.8082594871520996,-1.6139204502105713,-2.987224578857422,-2.9387309551239014,-2.666128158569336,-2.403964042663574,-2.5355846881866455,-3.2160792350769043,-2.5035512447357178,-4.309027194976807,-2.038182258605957,-3.0981431007385254,-0.19732120633125305,0.4612572491168976,2.113844394683838,1.471612572669983,1.913461685180664,-0.8078520894050598,2.226625919342041,7.455200672149658,5.947432518005371,6.895009994506836,3.329998016357422,1.7489285469055176,5.208268642425537,-1.8217567205429077,1.000812292098999
5.085085085085085,5.085085085085085,5.085085085085085,5.085085085085085,5.085085085085085,0.1490296870470047,-0.5891529321670532,-1.3838574886322021,-1.8274998664855957,-1.6458263397216797,-2.989372968673706,-2.9344875812530518,-2.646275043487549,-2.3890023231506348,-2.5151138305664062,-3.2234625816345215,-2.4807965755462646,-4.233733177185059,-1.9786944389343262,-3.0290029048919678,-0.16387119889259338,0.4784707725048065,2.1641552448272705,1.4525433778762817,1.9223835468292236,-0.6672718524932861,2.3170700073242188,7.587735652923584,5.938598155975342,6.918868064880371,3.3529272079467773,1.6874415874481201,4.844211578369141,-1.9880048036575317,0.7815567255020142
5.095095095095095,5.095095095095095,5.095095095095095,5.095095095095095,5.095095095095095,0.11695757508277893,-0.613985538482666,-1.426874041557312,-1.8460544347763062,-1.677117943763733,-2.991119861602783,-2.9300718307495117,-2.6256332397460938,-2.374260663986206,-2.4945242404937744,-3.229435682296753,-2.4572057723999023,-4.1571478843688965,-1.9192934036254883,-2.9596774578094482,-0.13020780682563782,0.4949948191642761,2.2108232975006104,1.4318231344223022,1.9288309812545776,-0.5259500741958618,2.396280288696289,7.713160037994385,5.930213928222656,6.9311652183532715,3.3727152347564697,1.6138607263565063,4.479956150054932,-2.1514604091644287,0.49986740946769714
5.105105105105105,5.105105105105105,5.105105105105105,5.105105105105105,5.105105105105105,0.08478394150733948,-0.6385531425476074,-1.4692200422286987,-1.8639311790466309,-1.7077476978302002,-2.9924588203430176,-2.9254536628723145,-2.6042141914367676,-2.359752655029297,-2.473965883255005,-3.233989953994751,-2.432828426361084,-4.079346656799316,-1.8599728345870972,-2.8902554512023926,-0.09636209905147552,0.5107747912406921,2.253838062286377,1.4094804525375366,1.9324369430541992,-0.3839496374130249,2.47430682182312,7.830600261688232,5.922382831573486,6.938561916351318,3.3892860412597656,1.5388734340667725,4.114132404327393,-2.312126874923706,0.23150688409805298
5.115115115115115,5.115115115115115,5.115115115115115,5.115115115115115,5.115115115115115,0.05252603814005852,-0.6628552675247192,-1.5109533071517944,-1.8811362981796265,-1.7375034093856812,-2.993389368057251,-2.9206385612487793,-2.5820324420928955,-2.3454928398132324,-2.4534857273101807,-3.237119436264038,-2.4076755046844482,-4.000406742095947,-1.8007278442382812,-2.820930242538452,-0.062386129051446915,0.5257975459098816,2.2931840419769287,1.385545253753662,1.933502435684204,-0.24129676818847656,2.551128387451172,7.940768241882324,5.915201187133789,6.912835597991943,3.397709608078003,1.4624296426773071,3.747498035430908,-2.470003128051758,-0.01811915449798107
5.125125125125125,5.125125125125125,5.125125125125125,5.125125125125125,5.125125125125125,0.020216403529047966,-0.6868925094604492,-1.5521215200424194,-1.8976954221725464,-1.766343355178833,-2.9939212799072266,-2.9156291484832764,-2.559093713760376,-2.331479787826538,-2.4330387115478516,-3.2388193607330322,-2.3817598819732666,-3.9203970432281494,-1.7415778636932373,-2.751866340637207,-0.028353577479720116,0.5400478839874268,2.3288590908050537,1.3600703477859497,1.9320887327194214,-0.09831283241510391,2.626760482788086,8.044602394104004,5.897541046142578,6.886353969573975,3.401710033416748,1.3846831321716309,3.380730390548706,-2.6136467456817627,-0.2636684477329254
5.135135135135135,5.135135135135135,5.135135135135135,5.135135135135135,5.135135135135135,-0.012143055908381939,-0.7106660008430481,-1.5927729606628418,-1.913712739944458,-1.7942880392074585,-2.9940502643585205,-2.9104301929473877,-2.535404682159424,-2.317640781402588,-2.4126431941986084,-3.239086627960205,-2.355093002319336,-3.8393781185150146,-1.682692050933838,-2.6830708980560303,0.005702974274754524,0.5535136461257935,2.3608622550964355,1.3332631587982178,1.928236961364746,0.04492809996008873,2.7012131214141846,8.142446517944336,5.868348121643066,6.859276294708252,3.4024322032928467,1.3057249784469604,3.0134689807891846,-2.741854429244995,-0.5052369832992554
5.145145145145145,5.145145145145145,5.145145145145145,5.145145145145145,5.145145145145145,-0.044551536440849304,-0.7341755032539368,-1.6326978206634521,-1.929219126701355,-1.821357250213623,-2.993772506713867,-2.905046224594116,-2.511017084121704,-2.303987503051758,-2.3923161029815674,-3.237919330596924,-2.3276867866516113,-3.7574684619903564,-1.6241025924682617,-2.614548683166504,0.0397503525018692,0.5661837458610535,2.389435052871704,1.3051813840866089,1.9219861030578613,0.1883814036846161,2.7744922637939453,8.21737003326416,5.837859153747559,6.831746578216553,3.399862051010132,1.2256171703338623,2.6955313682556152,-2.868936061859131,-0.7428819537162781
5.155155155155155,5.155155155155155,5.155155155155155,5.155155155155155,5.155155155155155,-0.07700823247432709,-0.7574213147163391,-1.6715937852859497,-1.9442286491394043,-1.847569465637207,-2.993084192276001,-2.8994808197021484,-2.4860894680023193,-2.290562391281128,-2.3720755577087402,-3.2353148460388184,-2.2995529174804688,-3.6749267578125,-1.5658174753189087,-2.5463032722473145,0.07375580072402954,0.5780463218688965,2.4147744178771973,1.2758374214172363,1.913376808166504,0.33200857043266296,2.846606969833374,8.273886680603027,5.807923793792725,6.803922176361084,3.3939883708953857,1.144416093826294,2.3672564029693604,-2.993374824523926,-0.9766732454299927
5.165165165165165,5.165165165165165,5.165165165165165,5.165165165165165,5.165165165165165,-0.10951288789510727,-0.7804044485092163,-1.7095047235488892,-1.9587464332580566,-1.8729431629180908,-2.9919815063476562,-2.8937389850616455,-2.4606547355651855,-2.277376174926758,-2.351940155029297,-3.2312722206115723,-2.270702838897705,-3.5918490886688232,-1.5078272819519043,-2.4783377647399902,0.10768573731184006,0.589091420173645,2.4368233680725098,1.2452654838562012,1.9024463891983032,0.47576966881752014,2.9175636768341064,8.32422161102295,5.779108047485352,6.775961399078369,3.3847975730895996,1.0621850490570068,2.0381627082824707,-3.114734649658203,-1.206709384918213
5.175175175175175,5.175175175175175,5.175175175175175,5.175175175175175,5.175175175175175,-0.14205609261989594,-0.8031259179115295,-1.7465327978134155,-1.972778558731079,-1.8974919319152832,-2.990457773208618,-2.8878250122070312,-2.4347751140594482,-2.2644340991973877,-2.3319318294525146,-3.2257885932922363,-2.2411484718322754,-3.5084164142608643,-1.4501172304153442,-2.4106545448303223,0.1414937973022461,0.5993077754974365,2.4557597637176514,1.2134946584701538,1.8892405033111572,0.6202682256698608,2.9873766899108887,8.341209411621094,5.751799583435059,6.746942043304443,3.367948293685913,0.9789808392524719,1.7513744831085205,-3.2327771186828613,-1.429809808731079
5.185185185185185,5.185185185185185,5.185185185185185,5.185185185185185,5.185185185185185,-0.17460179328918457,-0.8255859017372131,-1.7828236818313599,-1.986329436302185,-1.9212197065353394,-2.988487958908081,-2.8817431926727295,-2.4085514545440674,-2.2517473697662354,-2.3120946884155273,-3.2188572883605957,-2.2109010219573975,-3.4248859882354736,-1.3926740884780884,-2.3432681560516357,0.17509262263774872,0.6086868643760681,2.4718875885009766,1.1805578470230103,1.8738399744033813,0.7643839716911316,3.056058168411255,8.347773551940918,5.725797176361084,6.717412948608398,3.3443546295166016,0.8948613405227661,1.470865249633789,-3.347597360610962,-1.6467596292495728
5.195195195195195,5.195195195195195,5.195195195195195,5.195195195195195,5.195195195195195,-0.20710964500904083,-0.8477895259857178,-1.818416714668274,-1.9994040727615356,-1.944138765335083,-2.9860591888427734,-2.8755087852478027,-2.3819949626922607,-2.2393276691436768,-2.2924482822418213,-3.210465908050537,-2.1799850463867188,-3.341317653656006,-1.3354848623275757,-2.2761740684509277,0.20841732621192932,0.6171973347663879,2.4852023124694824,1.1464871168136597,1.8562865257263184,0.9121624231338501,3.120026111602783,8.348638534545898,5.701120853424072,6.6883368492126465,3.3134703636169434,0.8042086958885193,1.1892927885055542,-3.459278106689453,-1.859998345375061
5.205205205205205,5.205205205205205,5.205205205205205,5.205205205205205,5.205205205205205,-0.23956044018268585,-0.8697008490562439,-1.8533443212509155,-2.0120060443878174,-1.9662641286849976,-2.983165740966797,-2.869156837463379,-2.355112075805664,-2.2271883487701416,-2.2730088233947754,-3.200596809387207,-2.148453712463379,-3.257768392562866,-1.278536081314087,-2.2093684673309326,0.24141550064086914,0.6248306632041931,2.495692491531372,1.1113171577453613,1.8366154432296753,1.0597078800201416,3.1796767711639404,8.344022750854492,5.677900791168213,6.659842491149902,3.2791805267333984,0.7226858139038086,0.906429648399353,-3.5671708583831787,-2.0695817470550537
5.215215215215215,5.215215215215215,5.215215215215215,5.215215215215215,5.215215215215215,-0.27195459604263306,-0.8912350535392761,-1.8876099586486816,-2.0241281986236572,-1.987609624862671,-2.979806423187256,-2.862705707550049,-2.328019380569458,-2.2153549194335938,-2.2537922859191895,-3.189251661300659,-2.1163339614868164,-3.1743392944335938,-1.2218177318572998,-2.1428451538085938,0.2740536034107208,0.6316646933555603,2.502976655960083,1.0750863552093506,1.8148657083511353,1.2069789171218872,3.2377562522888184,8.323568344116211,5.647788047790527,6.63160514831543,3.2414968013763428,0.6426947712898254,0.5398521423339844,-3.6719117164611816,-2.2759392261505127
5.225225225225225,5.225225225225225,5.225225225225225,5.225225225225225,5.225225225225225,-0.3042643964290619,-0.9123899340629578,-1.9211634397506714,-2.0357415676116943,-2.008199453353882,-2.9760210514068604,-2.8561627864837646,-2.3009021282196045,-2.2039308547973633,-2.234860897064209,-3.176461696624756,-2.083638906478882,-3.0911619663238525,-1.16566002368927,-2.0766215324401855,0.30629006028175354,0.637694776058197,2.506535768508911,1.0378024578094482,1.7910510301589966,1.3442797660827637,3.294689416885376,8.287920951843262,5.573246002197266,6.600557804107666,3.197887420654297,0.5620709657669067,0.183771550655365,-3.7770323753356934,-2.481829881668091
5.235235235235235,5.235235235235235,5.235235235235235,5.235235235235235,5.235235235235235,-0.33635592460632324,-0.933165431022644,-1.9536924362182617,-2.0468342304229736,-2.0280518531799316,-2.972010374069214,-2.84953236579895,-2.273805618286133,-2.192963123321533,-2.216259002685547,-3.1623597145080566,-2.050379753112793,-3.0085289478302,-1.1102344989776611,-2.0107014179229736,0.33805790543556213,0.6429145336151123,2.506751775741577,0.9994888305664062,1.7651927471160889,1.4730817079544067,3.3502278327941895,8.222457885742188,5.501515865325928,6.570601940155029,3.1489779949188232,0.4787520468235016,-0.13957738876342773,-3.877592086791992,-2.6840832233428955
5.245245245245245,5.245245245245245,5.245245245245245,5.245245245245245,5.245245245245245,-0.3682120144367218,-0.9535505771636963,-1.9851429462432861,-2.057408571243286,-2.0471761226654053,-2.9678046703338623,-2.84285569190979,-2.2467308044433594,-2.182447910308838,-2.198000192642212,-3.1469740867614746,-2.0165834426879883,-2.92655348777771,-1.0555135011672974,-1.9450767040252686,0.36932021379470825,0.6471949219703674,2.5037622451782227,0.9601857662200928,1.7373290061950684,1.600911021232605,3.402299642562866,8.156765937805176,5.432564735412598,6.541860580444336,3.096867799758911,0.37644076347351074,-0.45672810077667236,-3.974496364593506,-2.882722854614258
5.255255255255255,5.255255255255255,5.255255255255255,5.255255255255255,5.255255255255255,-0.39983347058296204,-0.9735419154167175,-2.0155484676361084,-2.0674705505371094,-2.0655853748321533,-2.963409662246704,-2.836165428161621,-2.2197015285491943,-2.1723902225494385,-2.1800973415374756,-3.1303141117095947,-1.9822752475738525,-2.8452346324920654,-1.0014678239822388,-1.8797321319580078,0.40004488825798035,0.650456428527832,2.4976284503936768,0.9199333786964417,1.7074952125549316,1.7276153564453125,3.4508578777313232,8.091042518615723,5.3664751052856445,6.514461517333984,3.0415256023406982,0.2775179445743561,-0.7679299712181091,-4.0677571296691895,-3.0777761936187744
5.265265265265265,5.265265265265265,5.265265265265265,5.265265265265265,5.265265265265265,-0.43122223019599915,-0.9931315183639526,-2.0449392795562744,-2.077024459838867,-2.083289384841919,-2.9588310718536377,-2.8295083045959473,-2.1927428245544434,-2.1627910137176514,-2.1625635623931885,-3.1123921871185303,-1.9475394487380981,-2.7645761966705322,-0.9480690956115723,-1.8146570920944214,0.4302000403404236,0.652826189994812,2.488405466079712,0.8787646889686584,1.67572820186615,1.8531856536865234,3.4894015789031982,8.02363395690918,5.303343772888184,6.4847517013549805,2.9830198287963867,0.1962173581123352,-1.074986219406128,-4.157375335693359,-3.265329122543335
5.275275275275275,5.275275275275275,5.275275275275275,5.275275275275275,5.275275275275275,-0.4623785614967346,-1.0122910737991333,-2.0733678340911865,-2.086071491241455,-2.1003963947296143,-2.954073190689087,-2.8229165077209473,-2.1659722328186035,-2.153653860092163,-2.1453282833099365,-3.0932185649871826,-1.9124221801757812,-2.684624671936035,-0.895287036895752,-1.750012993812561,0.45975393056869507,0.6543859243392944,2.476109266281128,0.8367167115211487,1.6422466039657593,1.9776856899261475,3.5271246433258057,7.9512200355529785,5.243235111236572,6.431778430938721,2.9214749336242676,0.11545183509588242,-1.3810878992080688,-4.2433695793151855,-3.4237523078918457
5.285285285285285,5.285285285285285,5.285285285285285,5.285285285285285,5.285285285285285,-0.493304580450058,-1.0310183763504028,-2.10086989402771,-2.0946154594421387,-2.116975784301758,-2.9491424560546875,-2.816387414932251,-2.1394450664520264,-2.1449813842773438,-2.128354787826538,-3.0728037357330322,-1.87694251537323,-2.605393886566162,-0.8430914878845215,-1.6858917474746704,0.48867616057395935,0.6551367044448853,2.4607765674591064,0.7938268184661865,1.60719895362854,2.101085662841797,3.5596513748168945,7.879588603973389,5.18622350692749,6.380376815795898,2.8569436073303223,0.034108757972717285,-1.6816630363464355,-4.325745105743408,-3.5784754753112793
5.295295295295295,5.295295295295295,5.295295295295295,5.295295295295295,5.295295295295295,-0.5240013003349304,-1.0493059158325195,-2.1274702548980713,-2.1026601791381836,-2.133035898208618,-2.9440433979034424,-2.809887647628784,-2.1131789684295654,-2.136775493621826,-2.111656427383423,-3.051159143447876,-1.8411720991134644,-2.5268754959106445,-0.7914511561393738,-1.6222760677337646,0.5169381499290466,0.655068039894104,2.4424610137939453,0.7501302361488342,1.5706195831298828,2.2233588695526123,3.5873899459838867,7.808938503265381,5.132384300231934,6.330643653869629,2.789480209350586,-0.04764832928776741,-1.9768682718276978,-4.404504776000977,-3.729492425918579
5.305305305305305,5.305305305305305,5.305305305305305,5.305305305305305,5.305305305305305,-0.5544707775115967,-1.0671520233154297,-2.1531808376312256,-2.1102066040039062,-2.1485843658447266,-2.9387826919555664,-2.803417682647705,-2.0872113704681396,-2.1290409564971924,-2.0952444076538086,-3.028296947479248,-1.8051271438598633,-2.449070692062378,-0.7403330206871033,-1.5591490268707275,0.5445106625556946,0.6541848182678223,2.4212536811828613,0.7056630849838257,1.5325478315353394,2.344454288482666,3.6143991947174072,7.736978530883789,5.081781387329102,6.282665252685547,2.7191152572631836,-0.1287975013256073,-2.2592124938964844,-4.47965145111084,-3.876788854598999
5.315315315315315,5.315315315315315,5.315315315315315,5.315315315315315,5.315315315315315,-0.584714412689209,-1.084558129310608,-2.178008556365967,-2.1172566413879395,-2.1636295318603516,-2.9333655834198,-2.796984910964966,-2.061586618423462,-2.121778726577759,-2.079131603240967,-3.0042288303375244,-1.7688161134719849,-2.3719794750213623,-0.689704954624176,-1.4964936971664429,0.5713642239570618,0.652493417263031,2.3972508907318115,0.6604616045951843,1.4930201768875122,2.4643635749816895,3.6404967308044434,7.666527271270752,5.034482002258301,6.236537933349609,2.6459145545959473,-0.20867261290550232,-2.536046028137207,-4.551187992095947,-4.020357608795166
5.325325325325325,5.325325325325325,5.325325325325325,5.325325325325325,5.325325325325325,-0.6147344708442688,-1.1015230417251587,-2.201974391937256,-2.123812675476074,-2.178173780441284,-2.927797794342041,-2.790604591369629,-2.0363175868988037,-2.1149938106536865,-2.0633373260498047,-2.9789650440216064,-1.73224937915802,-2.2955851554870605,-0.6395341157913208,-1.434291124343872,0.5974717140197754,0.6500124335289001,2.3705012798309326,0.6145620346069336,1.452078104019165,2.5830795764923096,3.6656532287597656,7.59782600402832,4.990549087524414,6.192196369171143,2.5699410438537598,-0.28696388006210327,-2.807680606842041,-4.619107246398926,-4.159491062164307
5.335335335335335,5.335335335335335,5.335335335335335,5.335335335335335,5.335335335335335,-0.6445327997207642,-1.1180466413497925,-2.2250967025756836,-2.1298751831054688,-2.1922130584716797,-2.9220869541168213,-2.7842836380004883,-2.011425018310547,-2.108687400817871,-2.0478925704956055,-2.9525201320648193,-1.695433497428894,-2.2198681831359863,-0.5897851586341858,-1.3725224733352661,0.6228041648864746,0.6467508673667908,2.341059684753418,0.5680010914802551,1.4097635746002197,2.70058274269104,3.690215826034546,7.531088829040527,4.950045108795166,6.149799823760986,2.491244316101074,-0.3644978106021881,-3.0741395950317383,-4.683407306671143,-4.294500827789307
5.345345345345345,5.345345345345345,5.345345345345345,5.345345345345345,5.345345345345345,-0.6741113662719727,-1.1341303586959839,-2.247392416000366,-2.1354434490203857,-2.20575213432312,-2.9162395000457764,-2.778028726577759,-1.9869260787963867,-2.1028637886047363,-2.0328102111816406,-2.9249048233032227,-1.6583752632141113,-2.1448092460632324,-0.5404250025749207,-1.3111674785614014,0.6473360061645508,0.6427175402641296,2.3089749813079834,0.5208142399787903,1.3661168813705444,2.8168551921844482,3.7142221927642822,7.4664306640625,4.912980079650879,6.109708309173584,2.409879684448242,-0.4412343502044678,-3.3356053829193115,-4.743969917297363,-4.425178050994873
5.355355355355355,5.355355355355355,5.355355355355355,5.355355355355355,5.355355355355355,-0.7034727931022644,-1.1497749090194702,-2.2688791751861572,-2.140523672103882,-2.2187905311584473,-2.910261869430542,-2.771846294403076,-1.9628376960754395,-2.0975184440612793,-2.0181174278259277,-2.896132469177246,-1.6210781335830688,-2.0703866481781006,-0.49142271280288696,-1.2502431869506836,0.6710405945777893,0.6379201412200928,2.274298667907715,0.4730508327484131,1.3211838006973267,2.9318790435791016,3.7377099990844727,7.404008865356445,4.878654956817627,6.047328472137451,2.3259079456329346,-0.5171339511871338,-3.592172622680664,-4.798798084259033,-4.552817344665527
5.365365365365365,5.365365365365365,5.365365365365365,5.365365365365365,5.365365365365365,-0.7326183915138245,-1.1649820804595947,-2.289573907852173,-2.1451170444488525,-2.2312896251678467,-2.9041590690612793,-2.7657413482666016,-1.9391742944717407,-2.092648506164551,-2.0039565563201904,-2.8662173748016357,-1.58354914188385,-1.9965771436691284,-0.44274428486824036,-1.1902536153793335,0.6938878297805786,0.6323680877685547,2.2370779514312744,0.4247587025165558,1.2749789953231812,3.042271852493286,3.760714054107666,7.343967914581299,4.847938060760498,5.939453601837158,2.2359325885772705,-0.5921579599380493,-3.843926191329956,-4.84976053237915,-4.678793907165527
5.375375375375375,5.375375375375375,5.375375375375375,5.375375375375375,5.375375375375375,-0.7614650130271912,-1.1797521114349365,-2.3094892501831055,-2.1492152214050293,-2.243241310119629,-2.8978219032287598,-2.7597219944000244,-1.9159531593322754,-2.088275909423828,-1.9903753995895386,-2.8353021144866943,-1.5457921028137207,-1.9233558177947998,-0.3943590223789215,-1.1313246488571167,0.7157248854637146,0.6260688900947571,2.197359800338745,0.37597817182540894,1.2275309562683105,3.134510040283203,3.7832703590393066,7.286461353302002,4.820302963256836,5.835506439208984,2.1269359588623047,-0.6662673950195312,-4.0909423828125,-4.896014213562012,-4.8007893562316895
5.385385385385385,5.385385385385385,5.385385385385385,5.385385385385385,5.385385385385385,-0.7899705171585083,-1.1940866708755493,-2.3286397457122803,-2.152812957763672,-2.2546496391296387,-2.8911943435668945,-2.753793239593506,-1.893189787864685,-2.0844154357910156,-1.977381944656372,-2.8034725189208984,-1.507811427116394,-1.8506954908370972,-0.34623220562934875,-1.0734158754348755,0.7364625930786133,0.6190324425697327,2.1551949977874756,0.32675427198410034,1.1788822412490845,3.2249557971954346,3.8054158687591553,7.231703758239746,4.796379089355469,5.7355756759643555,2.016266345977783,-0.7394261360168457,-4.333169937133789,-4.938549995422363,-4.918844699859619
5.395395395395395,5.395395395395395,5.395395395395395,5.395395395395395,5.395395395395395,-0.818139374256134,-1.207985758781433,-2.3471264839172363,-2.1559090614318848,-2.265519142150879,-2.884284257888794,-2.747960329055786,-1.8708215951919556,-2.081068992614746,-1.964983582496643,-2.7707457542419434,-1.469610571861267,-1.7787281274795532,-0.2983255982398987,-1.016487717628479,0.7560845613479614,0.6112692952156067,2.1107888221740723,0.27712273597717285,1.1290713548660278,3.313626289367676,3.827183961868286,7.145867824554443,4.776214599609375,5.639753818511963,1.903997540473938,-0.8115964531898499,-4.536169052124023,-4.977354049682617,-5.032986164093018
5.405405405405405,5.405405405405405,5.405405405405405,5.405405405405405,5.405405405405405,-0.8459746241569519,-1.221451997756958,-2.365079879760742,-2.158503293991089,-2.2758524417877197,-2.8770968914031982,-2.7422306537628174,-1.8487621545791626,-2.0782384872436523,-1.9531856775283813,-2.7371416091918945,-1.4311935901641846,-1.7076306343078613,-0.2506013810634613,-0.9604953527450562,0.7745736241340637,0.6027882695198059,2.0643999576568604,0.2271234393119812,1.078139066696167,3.4004709720611572,3.8486108779907227,7.060160160064697,4.760169982910156,5.548753261566162,1.7900056838989258,-0.8827425837516785,-4.731723785400391,-5.012153625488281,-5.142255783081055
5.415415415415415,5.415415415415415,5.415415415415415,5.415415415415415,5.415415415415415,-0.8734807372093201,-1.2344995737075806,-2.382509708404541,-2.160597801208496,-2.2856574058532715,-2.8696415424346924,-2.736598253250122,-1.8270249366760254,-2.0759294033050537,-1.9419476985931396,-2.7026760578155518,-1.3925893306732178,-1.637377381324768,-0.20301489531993866,-0.9053875803947449,0.7919149994850159,0.5936257839202881,2.016077756881714,0.17679554224014282,1.0261510610580444,3.485553741455078,3.8626132011413574,6.977333068847656,4.748394966125488,5.462697982788086,1.674531102180481,-0.9455689191818237,-4.922558784484863,-5.042837142944336,-5.244399547576904
5.425425425425425,5.425425425425425,5.425425425425425,5.425425425425425,5.425425425425425,-0.9006623029708862,-1.2471694946289062,-2.399418592453003,-2.1621923446655273,-2.2949390411376953,-2.8619232177734375,-2.731031894683838,-1.8056397438049316,-2.074143171310425,-1.9312573671340942,-2.667367458343506,-1.3538719415664673,-1.5679399967193604,-0.15552732348442078,-0.8511196970939636,0.808092474937439,0.5838664770126343,1.9658745527267456,0.12618130445480347,0.9731621146202087,3.568913459777832,3.8732423782348633,6.897156238555908,4.740566253662109,5.381094932556152,1.5577024221420288,-1.0041322708129883,-5.107196807861328,-5.069664478302002,-5.342267036437988
5.435435435435435,5.435435435435435,5.435435435435435,5.435435435435435,5.435435435435435,-0.9275227785110474,-1.2594679594039917,-2.4158012866973877,-2.1632866859436035,-2.303699254989624,-2.8539488315582275,-2.7255356311798096,-1.784647822380066,-2.072882652282715,-1.9211183786392212,-2.6312341690063477,-1.3150502443313599,-1.499289631843567,-0.1080978736281395,-0.7976464033126831,0.8230950832366943,0.573527455329895,1.9138504266738892,0.07531716674566269,0.9192176461219788,3.6505799293518066,3.8835742473602295,6.8199849128723145,4.73671817779541,5.3035569190979,1.439591407775879,-1.0615086555480957,-5.286841869354248,-5.0926055908203125,-5.43510627746582
5.445445445445445,5.445445445445445,5.445445445445445,5.445445445445445,5.445445445445445,-0.9540662169456482,-1.2713946104049683,-2.431663990020752,-2.163878917694092,-2.311917781829834,-2.8457255363464355,-2.7201154232025146,-1.7640634775161743,-2.0721497535705566,-1.9115759134292603,-2.594290256500244,-1.2761261463165283,-1.4313969612121582,-0.060687094926834106,-0.7449314594268799,0.8369092345237732,0.5626203417778015,1.8600506782531738,0.02424268238246441,0.8643717169761658,3.730630874633789,3.8936431407928467,6.745986461639404,4.736881256103516,5.229972839355469,1.3203006982803345,-1.1176666021347046,-5.461796283721924,-5.111628532409668,-5.52263879776001
5.455455455455455,5.455455455455455,5.455455455455455,5.455455455455455,5.455455455455455,-0.9802966117858887,-1.2829509973526,-2.4470160007476807,-2.163969039916992,-2.3195912837982178,-2.8372583389282227,-2.714775800704956,-1.7439019680023193,-2.071946620941162,-1.902640700340271,-2.556553602218628,-1.2371020317077637,-1.364227056503296,-0.013254552148282528,-0.6929291486740112,0.8495222926139832,0.5511571764945984,1.8045235872268677,-0.027002427726984024,0.808670163154602,3.808436632156372,3.903484344482422,6.6752448081970215,4.741092205047607,5.161065578460693,1.1988461017608643,-1.1725754737854004,-5.632065296173096,-5.126695156097412,-5.6060285568237305
5.465465465465465,5.465465465465465,5.465465465465465,5.465465465465465,5.465465465465465,-1.0062273740768433,-1.29413902759552,-2.461862325668335,-2.1635549068450928,-2.3267221450805664,-2.8285818099975586,-2.7095232009887695,-1.7241785526275635,-2.0722765922546387,-1.8943126201629639,-2.5180795192718506,-1.197980523109436,-1.2977485656738281,0.03424066677689552,-0.6415938138961792,0.8608681559562683,0.5391502380371094,1.7473188638687134,-0.07837796956300735,0.7521561980247498,3.8781232833862305,3.9131293296813965,6.6083292961120605,4.749379634857178,5.096899509429932,1.0709619522094727,-1.2262041568756104,-5.796321868896484,-5.137767314910889,-5.685304164886475
5.475475475475475,5.475475475475475,5.475475475475475,5.475475475475475,5.475475475475475,-1.0317425727844238,-1.3049588203430176,-2.476189374923706,-2.16263484954834,-2.33331298828125,-2.8197429180145264,-2.704362630844116,-1.7049676179885864,-2.073141098022461,-1.886594533920288,-2.478933572769165,-1.1587635278701782,-1.2321648597717285,0.08183924108743668,-0.5908762812614441,0.8710254430770874,0.5266129970550537,1.6885005235671997,-0.12984423339366913,0.694867730140686,3.9431569576263428,3.9226126670837402,6.473423957824707,4.76177453994751,5.037535667419434,0.9583168029785156,-1.2785226106643677,-5.9551472663879395,-5.144801139831543,-5.7604851722717285
5.485485485485485,5.485485485485485,5.485485485485485,5.485485485485485,5.485485485485485,-1.0567806959152222,-1.3154135942459106,-2.489940643310547,-2.1612091064453125,-2.3393654823303223,-2.8107588291168213,-2.6992990970611572,-1.6864694356918335,-2.074542284011841,-1.8794808387756348,-2.4391448497772217,-1.1194524765014648,-1.1681915521621704,0.12958283722400665,-0.5407315492630005,0.8800499439239502,0.5135585069656372,1.62812340259552,-0.18136067688465118,0.6368560791015625,4.006527423858643,3.931966781616211,6.309477806091309,4.778303146362305,4.982156753540039,0.8447984457015991,-1.329498291015625,-6.106908321380615,-5.1477484703063965,-5.829330921173096
5.495495495495495,5.495495495495495,5.495495495495495,5.495495495495495,5.495495495495495,-1.0813449621200562,-1.3255022764205933,-2.5030770301818848,-2.1592724323272705,-2.344886064529419,-2.801637887954712,-2.6943373680114746,-1.6687852144241333,-2.0764822959899902,-1.8729608058929443,-2.3987300395965576,-1.080047607421875,-1.1058323383331299,0.1775127798318863,-0.4911186993122101,0.8879345655441284,0.5000016093254089,1.5662606954574585,-0.23288594186306,0.5781823992729187,4.068277359008789,3.9412224292755127,6.151054859161377,4.798990249633789,4.931565761566162,0.7304657101631165,-1.3791033029556274,-6.252538204193115,-5.146556377410889,-5.893138885498047
5.505505505505505,5.505505505505505,5.505505505505505,5.505505505505505,5.505505505505505,-1.1054359674453735,-1.335227131843567,-2.5155978202819824,-2.1568431854248047,-2.349877119064331,-2.7923851013183594,-2.6894829273223877,-1.651932954788208,-2.078967332839966,-1.867037057876587,-2.3577051162719727,-1.0405510663986206,-1.045028567314148,0.2256397157907486,-0.44198742508888245,0.8946709036827087,0.4859546720981598,1.5029665231704712,-0.28428903222084045,0.5188919305801392,4.128448009490967,3.9504096508026123,5.999007225036621,4.815174102783203,4.8859710693359375,0.6153796911239624,-1.4273093938827515,-6.3935546875,-5.116410255432129,-5.952735900878906
5.515515515515515,5.515515515515515,5.515515515515515,5.515515515515515,5.515515515515515,-1.1290608644485474,-1.3445892333984375,-2.5275070667266846,-2.153964042663574,-2.3543384075164795,-2.783017635345459,-2.684741735458374,-1.635921835899353,-2.0820107460021973,-1.8617103099822998,-2.3160955905914307,-1.000962734222412,-0.9857134222984314,0.2739202678203583,-0.39328762888908386,0.9002488851547241,0.47143274545669556,1.4382798671722412,-0.3352876603603363,0.4590259790420532,4.1820831298828125,3.9595792293548584,5.853394508361816,4.832439422607422,4.845404148101807,0.49601978063583374,-1.4740115404129028,-6.5301194190979,-5.07289457321167,-6.0081586837768555
5.525525525525525,5.525525525525525,5.525525525525525,5.525525525525525,5.525525525525525,-1.1522414684295654,-1.3535890579223633,-2.538806438446045,-2.1506338119506836,-2.358271598815918,-2.7736387252807617,-2.6801178455352783,-1.6207596063613892,-2.08561635017395,-1.8569839000701904,-2.2740118503570557,-0.9612822532653809,-0.9278249144554138,0.32239773869514465,-0.34496790170669556,0.9045568108558655,0.45645055174827576,1.3722511529922485,-0.38583382964134216,0.39862602949142456,4.2261223793029785,3.9687395095825195,5.714264869689941,4.854330539703369,4.809920787811279,0.3647507429122925,-1.5192586183547974,-6.662317752838135,-5.025775909423828,-6.059414863586426
5.535535535535535,5.535535535535535,5.535535535535535,5.535535535535535,5.535535535535535,-1.1749653816223145,-1.362226963043213,-2.54949951171875,-2.1468493938446045,-2.36167573928833,-2.7642948627471924,-2.675618886947632,-1.6064573526382446,-2.0897879600524902,-1.8528587818145752,-2.23150634765625,-0.9215145707130432,-0.8712950348854065,0.37111732363700867,-0.2969778776168823,0.9075835347175598,0.4410223662853241,1.3049182891845703,-0.43588945269584656,0.3377326726913452,4.265284061431885,3.9741854667663574,5.581664562225342,4.880841255187988,4.779807090759277,0.24405059218406677,-1.5636481046676636,-6.790228366851807,-4.975047588348389,-6.1063361167907715
5.545545545545545,5.545545545545545,5.545545545545545,5.545545545545545,5.545545545545545,-1.1971588134765625,-1.3704854249954224,-2.5595898628234863,-2.1426074504852295,-2.3645527362823486,-2.7550346851348877,-2.671271562576294,-1.5930235385894775,-2.094529628753662,-1.8493400812149048,-2.1886298656463623,-0.8817722797393799,-0.8160606622695923,0.42012590169906616,-0.2492571324110031,0.9094578623771667,0.42514368891716003,1.2363274097442627,-0.48541998863220215,0.2763967216014862,4.301396369934082,3.966533899307251,5.455648422241211,4.9119672775268555,4.755904674530029,0.1306932270526886,-1.6087110042572021,-6.913907051086426,-4.920692443847656,-6.148340702056885
5.555555555555555,5.555555555555555,5.555555555555555,5.555555555555555,5.555555555555555,-1.2188102006912231,-1.3783553838729858,-2.5690841674804688,-2.1379034519195557,-2.366903066635132,-2.7458407878875732,-2.667092800140381,-1.5804250240325928,-2.0998425483703613,-1.846433401107788,-2.1454482078552246,-0.8421059846878052,-0.76204913854599,0.4694685637950897,-0.20174850523471832,0.910191535949707,0.4088220000267029,1.1665503978729248,-0.5343873500823975,0.21466107666492462,4.3253173828125,3.959076404571533,5.3373541831970215,4.94807767868042,4.737332344055176,0.015681780874729156,-1.6521934270858765,-7.025766849517822,-4.862696170806885,-6.186062812805176
5.565565565565565,5.565565565565565,5.565565565565565,5.565565565565565,5.565565565565565,-1.2399101257324219,-1.3858392238616943,-2.578000545501709,-2.132728099822998,-2.3687260150909424,-2.736677408218384,-2.6630871295928955,-1.5685765743255615,-2.105717182159424,-1.8441416025161743,-2.1020426750183105,-0.8025125861167908,-0.709186315536499,0.5191987156867981,-0.15440034866333008,0.9097756743431091,0.3920730948448181,1.095693826675415,-0.5827437043190002,0.15256889164447784,4.347052097320557,3.9518587589263916,5.2261061668396,4.9886674880981445,4.724135875701904,-0.09858259558677673,-1.6940711736679077,-7.130941867828369,-4.797345161437988,-6.219484329223633
5.575575575575575,5.575575575575575,5.575575575575575,5.575575575575575,5.575575575575575,-1.2604632377624512,-1.3929380178451538,-2.58634352684021,-2.127075433731079,-2.370020866394043,-2.727552890777588,-2.659259796142578,-1.557476282119751,-2.112159252166748,-1.8424694538116455,-2.058424472808838,-0.7629905939102173,-0.6574022173881531,0.5693550109863281,-0.10715577006340027,0.9082208275794983,0.3749125897884369,1.023807406425476,-0.6304133534431458,0.09016390144824982,4.367991924285889,3.9449257850646973,5.121683597564697,5.033448696136475,4.716353893280029,-0.21174125373363495,-1.7343201637268066,-7.231384754180908,-4.726595401763916,-6.248580455780029
5.585585585585585,5.585585585585585,5.585585585585585,5.585585585585585,5.585585585585585,-1.2804718017578125,-1.3996539115905762,-2.5941128730773926,-2.120941638946533,-2.370784282684326,-2.718475818634033,-2.655613422393799,-1.5471235513687134,-2.1191694736480713,-1.8414196968078613,-2.0146000385284424,-0.7235357761383057,-0.6066299080848694,0.6199808716773987,-0.05996242165565491,0.9055400490760803,0.3573579490184784,0.9509404897689819,-0.6773554682731628,0.02749006077647209,4.3881964683532715,3.9383201599121094,5.023930072784424,5.082818984985352,4.714042663574219,-0.3237525224685669,-1.7729175090789795,-7.326645851135254,-4.652200222015381,-6.273327827453613
5.595595595595595,5.595595595595595,5.595595595595595,5.595595595595595,5.595595595595595,-1.299938440322876,-1.4059869050979614,-2.6013166904449463,-2.114323854446411,-2.3710169792175293,-2.7094593048095703,-2.6521530151367188,-1.5375033617019653,-2.12675142288208,-1.8409972190856934,-1.970579743385315,-0.6841461658477783,-0.5568089485168457,0.6711245179176331,-0.012765101157128811,0.9017507433891296,0.33942538499832153,0.8771630525588989,-0.7235361933708191,-0.03540989011526108,4.407156467437744,3.932082176208496,4.931674480438232,5.13676118850708,4.717240333557129,-0.4328831732273102,-1.8098400831222534,-7.413449287414551,-4.574096202850342,-6.293690204620361
5.605605605605605,5.605605605605605,5.605605605605605,5.605605605605605,5.605605605605605,-1.3188644647598267,-1.411939263343811,-2.6079580783843994,-2.1072144508361816,-2.370715856552124,-2.7005228996276855,-2.648883581161499,-1.52860426902771,-2.1349029541015625,-1.8412072658538818,-1.9263741970062256,-0.6448162198066711,-0.5078739523887634,0.7228293418884277,0.03449270874261856,0.8968793153762817,0.32113131880760193,0.8025435209274292,-0.7689167857170105,-0.09849147498607635,4.425355434417725,3.926252841949463,4.847384452819824,5.193012237548828,4.725988388061523,-0.540206253528595,-1.8450653553009033,-7.4947710037231445,-4.494835376739502,-6.309621334075928
5.615615615615615,5.615615615615615,5.615615615615615,5.615615615615615,5.615615615615615,-1.33725106716156,-1.41751229763031,-2.614041566848755,-2.0995891094207764,-2.369878053665161,-2.691673994064331,-2.6458075046539307,-1.5203975439071655,-2.143559455871582,-1.8420525789260864,-1.8819875717163086,-0.6055428385734558,-0.45973965525627136,0.7750640511512756,0.0818660706281662,0.8909399509429932,0.3024933338165283,0.727140486240387,-0.8135522603988647,-0.16171060502529144,4.443044662475586,3.9208695888519287,4.771345615386963,5.244399070739746,4.740322113037109,-0.6462269425392151,-1.8785698413848877,-7.5704851150512695,-4.423026084899902,-6.32106876373291
5.625625625625625,5.625625625625625,5.625625625625625,5.625625625625625,5.625625625625625,-1.355102300643921,-1.4227054119110107,-2.6195664405822754,-2.091430425643921,-2.368501901626587,-2.682922840118408,-2.6429290771484375,-1.5128803253173828,-2.1526851654052734,-1.8435389995574951,-1.837426781654358,-0.5663208365440369,-0.4123305082321167,0.8278324007987976,0.12941142916679382,0.8839462995529175,0.28352978825569153,0.6510014533996582,-0.8574545979499817,-0.2250211238861084,4.460280895233154,3.915968179702759,4.702486515045166,5.299502849578857,4.760560035705566,-0.7509084939956665,-1.9103306531906128,-7.641516208648682,-4.348134994506836,-6.327807903289795
5.635635635635635,5.635635635635635,5.635635635635635,5.635635635635635,5.635635635635635,-1.3724223375320435,-1.4275212287902832,-2.624532699584961,-2.0827291011810303,-2.366581678390503,-2.674276351928711,-2.640251636505127,-1.5060539245605469,-2.162273645401001,-1.8456721305847168,-1.7926965951919556,-0.5271455645561218,-0.36557403206825256,0.8811704516410828,0.1771916002035141,0.8759115934371948,0.2642558813095093,0.5741757750511169,-0.9005880355834961,-0.28837382793426514,4.477120876312256,3.911586284637451,4.6408610343933105,5.358427047729492,4.787201404571533,-0.8542143106460571,-1.9403254985809326,-7.707927703857422,-4.269840240478516,-6.329469680786133
5.645645645645645,5.645645645645645,5.645645645645645,5.645645645645645,5.645645645645645,-1.3892138004302979,-1.4319599866867065,-2.6289403438568115,-2.073479413986206,-2.3641276359558105,-2.6657445430755615,-2.6377785205841064,-1.4999210834503174,-2.1723175048828125,-1.848459005355835,-1.7477989196777344,-0.48801109194755554,-0.31939825415611267,0.9351164698600769,0.2252439707517624,0.866850733757019,0.24469122290611267,0.4967086613178253,-0.942923367023468,-0.3516419529914856,4.493624210357666,3.9077532291412354,4.586844444274902,5.42087459564209,4.811297416687012,-0.9561020731925964,-1.968532919883728,-7.76957893371582,-4.188425540924072,-6.299404144287109
5.655655655655655,5.655655655655655,5.655655655655655,5.655655655655655,5.655655655655655,-1.405480146408081,-1.4360216856002808,-2.63279390335083,-2.063676595687866,-2.3612020015716553,-2.657334327697754,-2.635512113571167,-1.4944884777069092,-2.182800531387329,-1.8519115447998047,-1.70273756980896,-0.44891202449798584,-0.2737145721912384,0.9896366596221924,0.27351847290992737,0.8567756414413452,0.22485293447971344,0.4186538755893707,-0.9843993782997131,-0.4144272804260254,4.509847164154053,3.9045016765594482,4.542359352111816,5.460807800292969,4.835223197937012,-1.056540608406067,-1.9949312210083008,-7.825342178344727,-4.092881202697754,-6.244771957397461
5.665665665665665,5.665665665665665,5.665665665665665,5.665665665665665,5.665665665665665,-1.4212226867675781,-1.439707636833191,-2.6360926628112793,-2.0533289909362793,-2.3578085899353027,-2.649055004119873,-2.6334567070007324,-1.4897685050964355,-2.1936604976654053,-1.8560391664505005,-1.6575145721435547,-0.4098425805568695,-0.22843670845031738,1.0443938970565796,0.32206398248672485,0.8457038998603821,0.20475976169109344,0.34006401896476746,-1.0248291492462158,-0.47664713859558105,4.5258402824401855,3.9018208980560303,4.5054450035095215,5.480239391326904,4.8654303550720215,-1.1554954051971436,-2.0194172859191895,-7.876450538635254,-3.984893560409546,-6.186481475830078
5.675675675675675,5.675675675675675,5.675675675675675,5.675675675675675,5.675675675675675,-1.4364465475082397,-1.4430198669433594,-2.63883638381958,-2.042433261871338,-2.3539414405822754,-2.64091420173645,-2.6316115856170654,-1.485763669013977,-2.20487904548645,-1.8608486652374268,-1.6121329069137573,-0.37079817056655884,-0.1834918111562729,1.0993545055389404,0.37094295024871826,0.8336485028266907,0.1844331920146942,0.26098573207855225,-1.0641647577285767,-0.5382642149925232,4.541659355163574,3.899527072906494,4.476130485534668,5.50153923034668,4.901920795440674,-1.2529321908950806,-2.0415456295013428,-7.922921657562256,-3.8741960525512695,-6.124516487121582
5.685685685685685,5.685685685685685,5.685685685685685,5.685685685685685,5.685685685685685,-1.4511536359786987,-1.4459600448608398,-2.6410231590270996,-2.0309836864471436,-2.3495941162109375,-2.6329195499420166,-2.629977226257324,-1.4824841022491455,-2.216447591781616,-1.8663434982299805,-1.566593050956726,-0.33177411556243896,-0.13880127668380737,1.1545377969741821,0.42022085189819336,0.820625364780426,0.163896381855011,0.1814669668674469,-1.1023801565170288,-0.5992437601089478,4.557356357574463,3.8978941440582275,4.4544782638549805,5.524623870849609,4.945592880249023,-1.3488184213638306,-2.0617835521698,-7.9647650718688965,-3.7608132362365723,-6.058852195739746
5.6956956956956954,5.6956956956956954,5.6956956956956954,5.6956956956956954,5.6956956956956954,-1.465377926826477,-1.4485275745391846,-2.6426496505737305,-2.018972873687744,-2.344754934310913,-2.6250524520874023,-2.6285574436187744,-1.4799363613128662,-2.228353977203369,-1.872511386871338,-1.5209522247314453,-0.29276227951049805,-0.09428999572992325,1.2099603414535522,0.46997228264808655,0.8067081570625305,0.14316426217556,0.10155094414949417,-1.1394459009170532,-0.6595374345779419,4.560481548309326,3.8969497680664062,4.440546035766602,5.549411773681641,4.9955315589904785,-1.4303679466247559,-2.080071210861206,-8.001985549926758,-3.644761800765991,-5.985466003417969
5.7057057057057055,5.7057057057057055,5.7057057057057055,5.7057057057057055,5.7057057057057055,-1.479170560836792,-1.4507228136062622,-2.643714189529419,-2.006396770477295,-2.339416742324829,-2.617278575897217,-2.627354383468628,-1.4781306982040405,-2.2405874729156494,-1.8793636560440063,-1.475296139717102,-0.25375640392303467,-0.049878016114234924,1.2656395435333252,0.5202478766441345,0.7919972538948059,0.12226004153490067,0.0212858933955431,-1.175337314605713,-0.7190468311309814,4.561979293823242,3.8966994285583496,4.434382915496826,5.57581901550293,5.0509772300720215,-1.508658528327942,-2.096353769302368,-8.034564971923828,-3.5260426998138428,-5.904140472412109
5.7157157157157155,5.7157157157157155,5.7157157157157155,5.7157157157157155,5.7157157157157155,-1.4925333261489868,-1.4525450468063354,-2.6442129611968994,-1.993245244026184,-2.333574056625366,-2.609605550765991,-2.6263716220855713,-1.4770774841308594,-2.2531354427337646,-1.8869075775146484,-1.429624080657959,-0.2147495299577713,-0.005489029921591282,1.3215904235839844,0.571111261844635,0.7765109539031982,0.10120248794555664,-0.059280820190906525,-1.2100238800048828,-0.7777231335639954,4.5634379386901855,3.8971798419952393,4.436047554016113,5.603692054748535,5.1127543449401855,-1.5852285623550415,-2.110694646835327,-8.062478065490723,-3.404083251953125,-5.819118499755859
5.7257257257257255,5.7257257257257255,5.7257257257257255,5.7257257257257255,5.7257257257257255,-1.5054700374603271,-1.4539945125579834,-2.6441428661346436,-1.9795125722885132,-2.327220916748047,-2.602039098739624,-2.625610589981079,-1.4767844676971436,-2.2659835815429688,-1.8951492309570312,-1.3839377164840698,-0.17573410272598267,0.03895551338791847,1.3778276443481445,0.622624933719635,0.7602676153182983,0.08001147955656052,-0.1401044875383377,-1.2434769868850708,-0.8355303406715393,4.564907550811768,3.898411750793457,4.445596218109131,5.6330060958862305,5.181111812591553,-1.6600444316864014,-2.123075246810913,-8.085688591003418,-3.279555559158325,-5.730149269104004
5.7357357357357355,5.7357357357357355,5.7357357357357355,5.7357357357357355,5.7357357357357355,-1.51798415184021,-1.4550726413726807,-2.643497943878174,-1.9651907682418823,-2.320347547531128,-2.5945885181427,-2.6250736713409424,-1.477266788482666,-2.2791202068328857,-1.9040920734405518,-1.3382363319396973,-0.13670308887958527,0.08354627341032028,1.434364914894104,0.6748575568199158,0.7432836294174194,0.05870610848069191,-0.22113186120986938,-1.2756704092025757,-0.8924249410629272,4.566439628601074,3.900409698486328,4.465188026428223,5.663676738739014,5.256295204162598,-1.7330697774887085,-2.1334776878356934,-8.103137969970703,-3.1524715423583984,-5.636874198913574
5.7457457457457455,5.7457457457457455,5.7457457457457455,5.7457457457457455,5.7457457457457455,-1.5300781726837158,-1.4557781219482422,-2.642270565032959,-1.9502737522125244,-2.3129470348358154,-2.5872597694396973,-2.624760627746582,-1.4785364866256714,-2.2925326824188232,-1.913740634918213,-1.292519211769104,-0.09764745086431503,0.1283731758594513,1.491215705871582,0.7278820276260376,0.725578248500824,0.03730706870555878,-0.3023100197315216,-1.3065789937973022,-0.9483594298362732,4.568080425262451,3.9031918048858643,4.492867946624756,5.695613861083984,5.339376449584961,-1.8042742013931274,-2.1418840885162354,-8.115673065185547,-3.022840976715088,-5.538581848144531
5.7557557557557555,5.7557557557557555,5.7557557557557555,5.7557557557557555,5.7557557557557555,-1.5417546033859253,-1.4561119079589844,-2.6404552459716797,-1.934768557548523,-2.305011749267578,-2.580059766769409,-2.6246724128723145,-1.4806058406829834,-2.306208610534668,-1.9240976572036743,-1.2467851638793945,-0.058560337871313095,0.1735180765390396,1.5483511686325073,0.7817691564559937,0.7071696519851685,0.015833655372262,-0.3835866451263428,-1.3361650705337524,-1.0032904148101807,4.569873332977295,3.906770706176758,4.5286455154418945,5.71962833404541,5.428695201873779,-1.8736281394958496,-2.1482784748077393,-8.123221397399902,-2.887662172317505,-5.436140060424805
5.7657657657657655,5.7657657657657655,5.7657657657657655,5.7657657657657655,5.7657657657657655,-1.5530154705047607,-1.4560736417770386,-2.6380650997161865,-1.9186855554580688,-2.296535015106201,-2.572996139526367,-2.624811887741089,-1.4834883213043213,-2.3201310634613037,-1.9351667165756226,-1.2010316848754883,-0.01943255215883255,0.21903708577156067,1.6057225465774536,0.8365823030471802,0.6880751252174377,-0.005693128798156977,-0.46480512619018555,-1.3643831014633179,-1.057173728942871,4.57186222076416,3.9112329483032227,4.563381671905518,5.743480682373047,5.524195671081543,-1.941100835800171,-2.152553081512451,-8.08574104309082,-2.7501823902130127,-5.3294196128845215
5.7757757757757755,5.7757757757757755,5.7757757757757755,5.7757757757757755,5.7757757757757755,-1.5638638734817505,-1.4556636810302734,-2.6351847648620605,-1.9020198583602905,-2.287510633468628,-2.566075563430786,-2.625178098678589,-1.487194538116455,-2.334287166595459,-1.94695246219635,-1.1552579402923584,0.01974356174468994,0.2648870348930359,1.6633362770080566,0.8923821449279785,0.6683164238929749,-0.02725314162671566,-0.5453746914863586,-1.39121675491333,-1.109968662261963,4.574093341827393,3.916520357131958,4.599305152893066,5.768036842346191,5.625876426696777,-2.0066616535186768,-2.1547679901123047,-8.01216983795166,-2.6110565662384033,-5.218260288238525
5.7857857857857855,5.7857857857857855,5.7857857857857855,5.7857857857857855,5.7857857857857855,-1.57430100440979,-1.4548823833465576,-2.631815195083618,-1.8847675323486328,-2.2779135704040527,-2.55930495262146,-2.6257731914520264,-1.491742730140686,-2.348666191101074,-1.9593936204910278,-1.1094598770141602,0.058977071195840836,0.31114253401756287,1.7211977243423462,0.9491501450538635,0.6479098796844482,-0.048823993653059006,-0.6251946687698364,-1.4166494607925415,-1.1617188453674316,4.576659202575684,3.9226386547088623,4.644148349761963,5.793203830718994,5.716508388519287,-2.0701255798339844,-2.1549129486083984,-7.935642242431641,-2.470306158065796,-5.12219762802124
5.7957957957957955,5.7957957957957955,5.7957957957957955,5.7957957957957955,5.7957957957957955,-1.58432936668396,-1.4537256956100464,-2.6279475688934326,-1.866920828819275,-2.2677135467529297,-2.552691698074341,-2.6265852451324463,-1.497129201889038,-2.3632566928863525,-1.972394585609436,-1.0636345148086548,0.09826245158910751,0.35790279507637024,1.7793141603469849,1.006745457649231,0.626879096031189,-0.07040127366781235,-0.7042326927185059,-1.4406650066375732,-1.2124547958374023,4.579555511474609,3.9265217781066895,4.700414657592773,5.818894386291504,5.776846885681152,-2.1316111087799072,-2.1564853191375732,-7.856021881103516,-2.3279452323913574,-5.0071845054626465
5.8058058058058055,5.8058058058058055,5.8058058058058055,5.8058058058058055,5.8058058058058055,-1.5939385890960693,-1.452194094657898,-2.6235647201538086,-1.848476529121399,-2.256917953491211,-2.5462639331817627,-2.6276023387908936,-1.5033518075942993,-2.3780484199523926,-1.985872745513916,-1.01786470413208,0.1375725120306015,0.4052674174308777,1.837690830230713,1.064745306968689,0.605231761932373,-0.09197043627500534,-0.7824264764785767,-1.463248610496521,-1.2619190216064453,4.561556816101074,3.9264841079711914,4.764309406280518,5.84505033493042,5.812276363372803,-2.194042682647705,-2.1508147716522217,-7.763909339904785,-2.183962106704712,-4.875476360321045
5.8158158158158155,5.8158158158158155,5.8158158158158155,5.8158158158158155,5.8158158158158155,-1.6031063795089722,-1.4503028392791748,-2.6186585426330566,-1.8294265270233154,-2.245523691177368,-2.540066719055176,-2.628831148147583,-1.5104353427886963,-2.393028497695923,-1.9998071193695068,-0.9723164439201355,0.17686814069747925,0.45331114530563354,1.8963271379470825,1.1231136322021484,0.5829625129699707,-0.11344780772924423,-0.8596460223197937,-1.4843833446502686,-1.3100509643554688,4.5393171310424805,3.925053834915161,4.836644649505615,5.868858814239502,5.8503098487854,-2.255052089691162,-2.1401355266571045,-7.664675235748291,-2.0389537811279297,-4.740874767303467
5.8258258258258255,5.8258258258258255,5.8258258258258255,5.8258258258258255,5.8258258258258255,-1.6118360757827759,-1.4480544328689575,-2.6132185459136963,-1.809767246246338,-2.233520984649658,-2.5341084003448486,-2.630272626876831,-1.5183944702148438,-2.40816593170166,-2.014186382293701,-0.9269872903823853,0.21615277230739594,0.5021290183067322,1.9551584720611572,1.1818745136260986,0.5600934028625488,-0.1348087042570114,-0.9358566403388977,-1.5040677785873413,-1.356819748878479,4.517791271209717,3.9244420528411865,4.919466972351074,5.8859686851501465,5.8908514976501465,-2.313931465148926,-2.1275711059570312,-7.561439514160156,-1.8938156366348267,-4.603376388549805
5.8358358358358355,5.8358358358358355,5.8358358358358355,5.8358358358358355,5.8358358358358355,-1.6201294660568237,-1.4454470872879028,-2.6072258949279785,-1.7894936800003052,-2.2209033966064453,-2.5283946990966797,-2.631925106048584,-1.5272440910339355,-2.423440456390381,-2.0289969444274902,-0.8818700313568115,0.25543642044067383,0.5518298149108887,2.014162540435791,1.2410537004470825,0.5366456508636475,-0.15603461861610413,-1.0110095739364624,-1.5222904682159424,-1.4021977186203003,4.497047424316406,3.9246444702148438,5.012475490570068,5.9034318923950195,5.933802604675293,-2.3706576824188232,-2.113128185272217,-7.454113483428955,-1.747035264968872,-4.462970733642578
5.8458458458458455,5.8458458458458455,5.8458458458458455,5.8458458458458455,5.8458458458458455,-1.6279886960983276,-1.4424800872802734,-2.6006722450256348,-1.7686004638671875,-2.20766019821167,-2.5229315757751465,-2.6337876319885254,-1.5369962453842163,-2.4388389587402344,-2.04422664642334,-0.8369562029838562,0.2947252094745636,0.6025068759918213,2.0733420848846436,1.3006736040115356,0.512641191482544,-0.17710672318935394,-1.0850738286972046,-1.5390362739562988,-1.4461557865142822,4.477149486541748,3.9256513118743896,5.114567756652832,5.921028137207031,5.979061126708984,-2.4252045154571533,-2.0968174934387207,-7.3435187339782715,-1.5986930131912231,-4.319647789001465
5.8558558558558556,5.8558558558558556,5.8558558558558556,5.8558558558558556,5.8558558558558556,-1.6354172229766846,-1.4391521215438843,-2.593549966812134,-1.7470860481262207,-2.193781614303589,-2.5177249908447266,-2.6358585357666016,-1.5476635694503784,-2.454348087310791,-2.059859037399292,-0.7922364473342896,0.3340286910533905,0.6542643308639526,2.1326982975006104,1.3607585430145264,0.488101065158844,-0.1980058252811432,-1.1580069065093994,-1.5542906522750854,-1.4886610507965088,4.458159446716309,3.92745304107666,5.228310585021973,5.938632488250732,6.026470184326172,-2.4775471687316895,-2.078648328781128,-7.228625774383545,-1.4488329887390137,-4.172578811645508
5.865865865865866,5.865865865865866,5.865865865865866,5.865865865865866,5.865865865865866,-1.6424161195755005,-1.4354629516601562,-2.585850477218628,-1.7249420881271362,-2.1792564392089844,-2.51278018951416,-2.6381356716156006,-1.559259057044983,-2.469956636428833,-2.0758752822875977,-0.7477025985717773,0.3733533024787903,0.7072060704231262,2.1922311782836914,1.421328067779541,0.46304917335510254,-0.2187137007713318,-1.2297741174697876,-1.5680371522903442,-1.529679775238037,4.440138816833496,3.930039405822754,5.351047515869141,5.956162929534912,6.0759711265563965,-2.5276598930358887,-2.0586283206939697,-7.110023498535156,-1.2974679470062256,-4.022512912750244
5.875875875875876,5.875875875875876,5.875875875875876,5.875875875875876,5.875875875875876,-1.6489869356155396,-1.4314100742340088,-2.5775673389434814,-1.7021652460098267,-2.164076328277588,-2.508103370666504,-2.6406185626983643,-1.571794033050537,-2.4856505393981934,-2.0922622680664062,-0.7033438086509705,0.412708580493927,0.7614201307296753,2.2519378662109375,1.4824029207229614,0.4375067353248596,-0.23921248316764832,-1.3003331422805786,-1.5802605152130127,-1.569180965423584,4.423116207122803,3.933397054672241,5.4828386306762695,5.973540306091309,6.127466201782227,-2.5753824710845947,-2.036766767501831,-6.987429618835449,-1.1446006298065186,-3.8695497512817383
5.885885885885886,5.885885885885886,5.885885885885886,5.885885885885886,5.885885885885886,-1.6551296710968018,-1.4269931316375732,-2.5686910152435303,-1.678751826286316,-2.148230791091919,-2.5037031173706055,-2.643303871154785,-1.5852806568145752,-2.5014169216156006,-2.109004497528076,-0.6591501832008362,0.4521007239818573,0.8169996738433838,2.3118178844451904,1.5440032482147217,0.4114992320537567,-0.25948312878608704,-1.3696448802947998,-1.5909461975097656,-1.6071357727050781,4.4071550369262695,3.9375083446502686,5.623753070831299,5.990664958953857,6.180851459503174,-2.620720863342285,-2.0130717754364014,-6.860531806945801,-0.9902809858322144,-3.713670015335083
5.895895895895896,5.895895895895896,5.895895895895896,5.895895895895896,5.895895895895896,-1.6608449220657349,-1.4222098588943481,-2.5592129230499268,-1.6546968221664429,-2.1317222118377686,-2.4995853900909424,-2.6461901664733887,-1.5997294187545776,-2.517242431640625,-2.1260879039764404,-0.6151109337806702,0.491537868976593,0.8740354180335999,2.3718669414520264,1.6061125993728638,0.38504937291145325,-0.27950727939605713,-1.43766188621521,-1.6000802516937256,-1.6435047388076782,4.392329216003418,3.9422709941864014,5.773868083953857,6.007448673248291,6.226113319396973,-2.6637582778930664,-1.9873628616333008,-6.728989124298096,-0.8345320224761963,-3.551591634750366
5.905905905905906,5.905905905905906,5.905905905905906,5.905905905905906,5.905905905905906,-1.666133999824524,-1.4170609712600708,-2.5491249561309814,-1.6299951076507568,-2.1145641803741455,-2.495753288269043,-2.649277448654175,-1.6151515245437622,-2.5331132411956787,-2.143490791320801,-0.5712141990661621,0.5310236215591431,0.9326204061508179,2.4320828914642334,1.668652057647705,0.358180433511734,-0.29925844073295593,-1.5043394565582275,-1.6076489686965942,-1.6782227754592896,4.378688335418701,3.947347402572632,5.933269023895264,6.0238037109375,6.2698163986206055,-2.704467296600342,-1.9588682651519775,-6.592438220977783,-0.677379846572876,-3.384770631790161
5.915915915915916,5.915915915915916,5.915915915915916,5.915915915915916,5.915915915915916,-1.6709986925125122,-1.4115451574325562,-2.5384247303009033,-1.6046427488327026,-2.096748113632202,-2.4922122955322266,-2.652564525604248,-1.631532907485962,-2.5490167140960693,-2.161184072494507,-0.5274478197097778,0.5705640912055969,0.9927068948745728,2.4924585819244385,1.7316356897354126,0.3309148848056793,-0.318715900182724,-1.5695393085479736,-1.6136369705200195,-1.7112609148025513,4.366282939910889,3.9531307220458984,6.053014755249023,6.039638519287109,6.314755916595459,-2.7428231239318848,-1.9285964965820312,-6.421575546264648,-0.5188490152359009,-3.2161524295806885
5.925925925925926,5.925925925925926,5.925925925925926,5.925925925925926,5.925925925925926,-1.6754393577575684,-1.4056601524353027,-2.5271220207214355,-1.5786505937576294,-2.078268051147461,-2.4889650344848633,-2.6560492515563965,-1.648772120475769,-2.5649356842041016,-2.179157018661499,-0.48379915952682495,0.6101658344268799,1.0537426471710205,2.552980899810791,1.7950738668441772,0.30327755212783813,-0.3378622829914093,-1.6328377723693848,-1.6179771423339844,-1.742601752281189,4.355156421661377,3.95959210395813,6.143224239349365,6.049348831176758,6.360729217529297,-2.7787981033325195,-1.8965678215026855,-6.225424289703369,-0.3296045958995819,-3.0458052158355713
5.935935935935936,5.935935935935936,5.935935935935936,5.935935935935936,5.935935935935936,-1.679457664489746,-1.3994046449661255,-2.515214443206787,-1.5521626472473145,-2.0591142177581787,-2.4860146045684814,-2.6597278118133545,-1.666849970817566,-2.580796480178833,-2.1973960399627686,-0.44025564193725586,0.6498355865478516,1.1157056093215942,2.6135096549987793,1.8589774370193481,0.2752932906150818,-0.3566785752773285,-1.6941553354263306,-1.620044231414795,-1.7722303867340088,4.345200061798096,3.9668548107147217,6.235660552978516,6.04291296005249,6.407615661621094,-2.812042474746704,-1.8627557754516602,-6.0281596183776855,-0.0802089124917984,-2.873729944229126
5.945945945945946,5.945945945945946,5.945945945945946,5.945945945945946,5.945945945945946,-1.683057188987732,-1.392774224281311,-2.5026514530181885,-1.5251340866088867,-2.0392799377441406,-2.4833602905273438,-2.6635935306549072,-1.6856331825256348,-2.59652042388916,-2.2158868312835693,-0.39680641889572144,0.689582347869873,1.1784781217575073,2.673949718475342,1.923354148864746,0.2469923198223114,-0.3751481771469116,-1.7536377906799316,-1.6195783615112305,-1.8001277446746826,4.336300373077393,3.9748575687408447,6.307170867919922,6.032994747161865,6.4553117752075195,-2.8422298431396484,-1.827154278755188,-5.856076717376709,0.1729689985513687,-2.699901580810547
5.955955955955956,5.955955955955956,5.955955955955956,5.955955955955956,5.955955955955956,-1.686238408088684,-1.3857663869857788,-2.4893929958343506,-1.4975488185882568,-2.0187549591064453,-2.481006145477295,-2.667642116546631,-1.7050186395645142,-2.6120872497558594,-2.2345972061157227,-0.35344022512435913,0.7294125556945801,1.241984248161316,2.734283208847046,1.9881534576416016,0.21840135753154755,-0.3932519853115082,-1.8113821744918823,-1.6165839433670044,-1.8262832164764404,4.328742980957031,3.9834537506103516,6.382204055786133,6.021761417388916,6.491271018981934,-2.869939088821411,-1.7897982597351074,-5.680990695953369,0.4251314401626587,-2.5260653495788574
5.965965965965966,5.965965965965966,5.965965965965966,5.965965965965966,5.965965965965966,-1.6890019178390503,-1.3783810138702393,-2.4754269123077393,-1.4694002866744995,-1.9975345134735107,-2.4789578914642334,-2.6718695163726807,-1.7249906063079834,-2.6274807453155518,-2.253488063812256,-0.3101421296596527,0.7693312764167786,1.306257963180542,2.7944982051849365,2.0533082485198975,0.1895458847284317,-0.4109727144241333,-1.8673571348190308,-1.6110706329345703,-1.8506925106048584,4.322663307189941,3.9926416873931885,6.4606475830078125,6.0091447830200195,6.526949882507324,-2.8950917720794678,-1.7506717443466187,-5.502817630767822,0.6762562394142151,-2.350525379180908
5.975975975975976,5.975975975975976,5.975975975975976,5.975975975975976,5.975975975975976,-1.691347599029541,-1.3706172704696655,-2.4607372283935547,-1.4406901597976685,-1.9756096601486206,-2.4772164821624756,-2.6762702465057373,-1.745530128479004,-2.642677068710327,-2.27254319190979,-0.266897588968277,0.8093233108520508,1.3713347911834717,2.854487419128418,2.1188228130340576,0.16045217216014862,-0.42828860878944397,-1.9215315580368042,-1.6030315160751343,-1.8733333349227905,4.318086624145508,3.9935109615325928,6.542364597320557,5.9661126136779785,6.563477039337158,-2.917678117752075,-1.707853078842163,-5.3204498291015625,0.9320348501205444,-2.17301082611084
5.985985985985986,5.985985985985986,5.985985985985986,5.985985985985986,5.985985985985986,-1.6932765245437622,-1.3624799251556396,-2.4453094005584717,-1.4114506244659424,-1.952974557876587,-2.4757843017578125,-2.6808218955993652,-1.7666095495224,-2.6576344966888428,-2.2917470932006836,-0.2236912101507187,0.8492562770843506,1.4372432231903076,2.9138994216918945,2.184706926345825,0.13114425539970398,-0.44515296816825867,-1.9738577604293823,-1.5924116373062134,-1.8941890001296997,4.3150410652160645,3.98520827293396,6.6272430419921875,5.904325485229492,6.600394248962402,-2.937676191329956,-1.661424994468689,-5.134378910064697,1.1895487308502197,-1.993652582168579
5.995995995995996,5.995995995995996,5.995995995995996,5.995995995995996,5.995995995995996,-1.6947879791259766,-1.3539685010910034,-2.4291274547576904,-1.3816795349121094,-1.929622769355774,-2.4746625423431396,-2.6855175495147705,-1.7882097959518433,-2.6723341941833496,-2.3110854625701904,-0.18050745129585266,0.8891062140464783,1.504017949104309,2.972683906555176,2.250960350036621,0.1016496792435646,-0.4615444242954254,-2.0243079662323,-1.5792227983474731,-1.9132394790649414,4.313549995422363,3.9770731925964355,6.715179443359375,5.840814113616943,6.6375908851623535,-2.955064296722412,-1.6135152578353882,-4.945059776306152,1.4452847242355347,-1.8124456405639648
6.006006006006006,6.006006006006006,6.006006006006006,6.006006006006006,6.006006006006006,-1.6958824396133423,-1.3450829982757568,-2.412179708480835,-1.3513685464859009,-1.905548095703125,-2.4738519191741943,-2.6903514862060547,-1.8103145360946655,-2.6867573261260986,-2.3305418491363525,-0.1373308151960373,0.9288754463195801,1.571688175201416,3.0308234691619873,2.3175885677337646,0.07199420779943466,-0.47744977474212646,-2.072845458984375,-1.5634832382202148,-1.9304665327072144,4.313670635223389,3.9690771102905273,6.806105613708496,5.775543212890625,6.6749725341796875,-2.9697861671447754,-1.5641562938690186,-4.752345561981201,1.699373483657837,-1.6293649673461914
6.016016016016016,6.016016016016016,6.016016016016016,6.016016016016016,6.016016016016016,-1.6965596675872803,-1.335821270942688,-2.3944592475891113,-1.3205100297927856,-1.8807427883148193,-2.473355770111084,-2.695319652557373,-1.8329049348831177,-2.700927495956421,-2.35010027885437,-0.09414389729499817,0.9685655832290649,1.6402429342269897,3.0882880687713623,2.3845908641815186,0.0422050878405571,-0.4928533732891083,-2.1194188594818115,-1.54527747631073,-1.9458521604537964,4.315532207489014,3.9611902236938477,6.887540340423584,5.702689170837402,6.712443828582764,-2.981700897216797,-1.513382911682129,-4.550545692443848,1.9206876754760742,-1.4443737268447876
6.026026026026026,6.026026026026026,6.026026026026026,6.026026026026026,6.026026026026026,-1.69681978225708,-1.3261831998825073,-2.3759765625,-1.2890774011611938,-1.8552002906799316,-2.4731743335723877,-2.7004172801971436,-1.85592782497406,-2.7151243686676025,-2.3697454929351807,-0.05093028396368027,1.0081769227981567,1.7095801830291748,3.1449625492095947,2.451968193054199,0.012309951707720757,-0.5077424049377441,-2.1639206409454346,-1.5251436233520508,-1.959376335144043,4.319021701812744,3.953364610671997,6.966799736022949,5.620853900909424,6.749878883361816,-2.990921974182129,-1.4611746072769165,-4.340848922729492,2.101902723312378,-1.257498860359192
6.036036036036036,6.036036036036036,6.036036036036036,6.036036036036036,6.036036036036036,-1.6966620683670044,-1.316165566444397,-2.3567209243774414,-1.2570602893829346,-1.8289144039154053,-2.473308801651001,-2.705639362335205,-1.8793411254882812,-2.7293944358825684,-2.3894619941711426,-0.0076737599447369576,1.0477102994918823,1.779720664024353,3.200807809829712,2.519719362258911,-0.01766263134777546,-0.5221009254455566,-2.206315755844116,-1.5032068490982056,-1.9710197448730469,4.324151039123535,3.945561408996582,7.047909259796143,5.537071704864502,6.787170886993408,-2.9974257946014404,-1.4075539112091064,-4.129579067230225,2.2809548377990723,-1.0687285661697388
6.046046046046046,6.046046046046046,6.046046046046046,6.046046046046046,6.046046046046046,-1.6960865259170532,-1.3057692050933838,-2.336678981781006,-1.2244516611099243,-1.8018790483474731,-2.4737601280212402,-2.7109806537628174,-1.9031295776367188,-2.743713140487671,-2.4092323780059814,0.03564229980111122,1.0871648788452148,1.8506821393966675,3.255800485610962,2.587843656539917,-0.047687139362096786,-0.5359165668487549,-2.2465872764587402,-1.4794789552688599,-1.9807664155960083,4.330934047698975,3.937537670135498,7.130758285522461,5.449276447296143,6.824213981628418,-3.0011918544769287,-1.3526004552841187,-3.91664981842041,2.4613263607025146,-0.8780650496482849
6.056056056056056,6.056056056056056,6.056056056056056,6.056056056056056,6.056056056056056,-1.695092797279358,-1.295000672340393,-2.3158421516418457,-1.1912424564361572,-1.774086356163025,-2.474529504776001,-2.7164392471313477,-1.927276611328125,-2.7580132484436035,-2.429039716720581,0.07903502136468887,1.1265220642089844,1.922480583190918,3.3098886013031006,2.656336784362793,-0.07773641496896744,-0.5491734147071838,-2.284719705581665,-1.4539306163787842,-1.988587498664856,4.339379787445068,3.926156520843506,7.215195178985596,5.357436180114746,6.861842632293701,-3.002192735671997,-1.2960331439971924,-3.701981544494629,2.642995595932007,-0.6747076511383057
6.066066066066066,6.066066066066066,6.066066066066066,6.066066066066066,6.066066066066066,-1.6936794519424438,-1.2838671207427979,-2.2941951751708984,-1.1574246883392334,-1.7456344366073608,-2.475616455078125,-2.7220120429992676,-1.9517418146133423,-2.7722692489624023,-2.448880672454834,0.12252051383256912,1.1657648086547852,1.9950703382492065,3.363046646118164,2.7252197265625,-0.10777971893548965,-0.5618592500686646,-2.320697546005249,-1.4265738725662231,-1.9938029050827026,4.349496364593506,3.914658546447754,7.285290241241455,5.263453960418701,6.893280029296875,-3.000408172607422,-1.2384181022644043,-3.4864609241485596,2.8225746154785156,-0.37093597650527954
6.076076076076076,6.076076076076076,6.076076076076076,6.076076076076076,6.076076076076076,-1.6918491125106812,-1.27236807346344,-2.2717247009277344,-1.1229935884475708,-1.7166987657546997,-2.4770238399505615,-2.727694034576416,-1.9764550924301147,-2.7864651679992676,-2.468660354614258,0.1661076545715332,1.2048909664154053,2.068328857421875,3.415252923965454,2.794287919998169,-0.137779101729393,-0.5739631056785583,-2.3545100688934326,-1.3974313735961914,-1.996037483215332,4.357619285583496,3.9030117988586426,7.352468967437744,5.167298793792725,6.906683921813965,-2.989388942718506,-1.1797946691513062,-3.2691519260406494,3.000027894973755,-0.07555240392684937
6.086086086086086,6.086086086086086,6.086086086086086,6.086086086086086,6.086086086086086,-1.689629077911377,-1.2605019807815552,-2.248419761657715,-1.08794367313385,-1.6872953176498413,-2.4787638187408447,-2.7334799766540527,-2.0013980865478516,-2.800585985183716,-2.48834228515625,0.20975063741207123,1.243900179862976,2.1422672271728516,3.4664864540100098,2.8634836673736572,-0.16759410500526428,-0.58547443151474,-2.386136770248413,-1.3665223121643066,-1.9953216314315796,4.362812042236328,3.891188621520996,7.421101093292236,5.068943500518799,6.918844699859619,-2.967317819595337,-1.1201993227005005,-3.04966139793396,3.1753172874450684,0.21823684871196747
6.096096096096096,6.096096096096096,6.096096096096096,6.096096096096096,6.096096096096096,-1.6870213747024536,-1.2482688426971436,-2.224271297454834,-1.0522671937942505,-1.6574054956436157,-2.4808390140533447,-2.739366292953491,-2.02655029296875,-2.814615249633789,-2.5079007148742676,0.2534552216529846,1.2827895879745483,2.216900587081909,3.516723394393921,2.9327895641326904,-0.19717377424240112,-0.5963850021362305,-2.415555477142334,-1.3338699340820312,-1.9916605949401855,4.369889736175537,3.8791537284851074,7.491245746612549,4.968358039855957,6.926604270935059,-2.9425668716430664,-1.0596728324890137,-2.827834129333496,3.348395824432373,0.5170353055000305
6.106106106106106,6.106106106106106,6.106106106106106,6.106106106106106,6.106106106106106,-1.6840254068374634,-1.2356679439544678,-2.199270486831665,-1.0159597396850586,-1.626900553703308,-2.483246088027954,-2.7453463077545166,-2.051891803741455,-2.828537702560425,-2.5272512435913086,0.297234445810318,1.3215582370758057,2.2922415733337402,3.5659422874450684,3.0021281242370605,-0.2264993041753769,-0.6066854596138,-2.4427413940429688,-1.299496054649353,-1.984937310218811,4.376468181610107,3.8668742179870605,7.562291145324707,4.8655195236206055,6.927327632904053,-2.9178669452667236,-0.998253583908081,-2.603753089904785,3.5192127227783203,0.8263235688209534
6.116116116116116,6.116116116116116,6.116116116116116,6.116116116116116,6.116116116116116,-1.6806286573410034,-1.222698450088501,-2.173408031463623,-0.9790151119232178,-1.5957374572753906,-2.4859533309936523,-2.751415967941284,-2.0774059295654297,-2.8423383235931396,-2.5463528633117676,0.3410673141479492,1.3602018356323242,2.3682966232299805,3.6141204833984375,3.071465492248535,-0.2555904686450958,-0.6163666844367981,-2.46767258644104,-1.2634241580963135,-1.975122332572937,4.381727695465088,3.854315996170044,7.634114742279053,4.760407447814941,6.926420211791992,-2.8941502571105957,-0.9359816312789917,-2.37734055519104,3.687711715698242,1.13443124294281
6.126126126126126,6.126126126126126,6.126126126126126,6.126126126126126,6.126126126126126,-1.6768274307250977,-1.2093603610992432,-2.1466729640960693,-0.9414462447166443,-1.563905954360962,-2.4889519214630127,-2.7575690746307373,-2.103070020675659,-2.8559842109680176,-2.565181016921997,0.38495954871177673,1.3987185955047607,2.445075273513794,3.6612136363983154,3.140772819519043,-0.2844317555427551,-0.6254211068153381,-2.4903273582458496,-1.22566819190979,-1.9622256755828857,4.388599395751953,3.841445207595825,7.706611633300781,4.641564846038818,6.911332130432129,-2.868053436279297,-0.8728960156440735,-2.1484568119049072,3.858874797821045,1.444174885749817
6.136136136136136,6.136136136136136,6.136136136136136,6.136136136136136,6.136136136136136,-1.6726182699203491,-1.195652723312378,-2.1190555095672607,-0.9034093618392944,-1.5314399003982544,-2.492239236831665,-2.7638003826141357,-2.1288673877716064,-2.8693130016326904,-2.58367919921875,0.4289301633834839,1.4371048212051392,2.522580623626709,3.706977128982544,3.2096338272094727,-0.312998503446579,-0.6338395476341248,-2.5106759071350098,-1.1861547231674194,-1.9461793899536133,4.397141456604004,3.828228235244751,7.779660701751709,4.501789093017578,6.846976280212402,-2.8394908905029297,-0.8090381026268005,-1.917007565498352,4.035739898681641,1.7616658210754395
6.146146146146146,6.146146146146146,6.146146146146146,6.146146146146146,6.146146146146146,-1.6679997444152832,-1.1815762519836426,-2.090545892715454,-0.8649473786354065,-1.4983513355255127,-2.495814085006714,-2.77010440826416,-2.1547744274139404,-2.8822693824768066,-2.6018118858337402,0.47299379110336304,1.4753568172454834,2.6008212566375732,3.751321792602539,3.277838945388794,-0.34126806259155273,-0.6416152119636536,-2.5286953449249268,-1.144885540008545,-1.9269648790359497,4.407240390777588,3.8146297931671143,7.853103160858154,4.353272438049316,6.779919624328613,-2.8085782527923584,-0.7444462180137634,-1.682968258857727,4.208890438079834,2.074284315109253
6.156156156156156,6.156156156156156,6.156156156156156,6.156156156156156,6.156156156156156,-1.6629679203033447,-1.1671297550201416,-2.0611343383789062,-0.826142430305481,-1.4646127223968506,-2.499674081802368,-2.7764766216278076,-2.1807727813720703,-2.894908905029297,-2.619824171066284,0.5171663165092468,1.5134706497192383,2.6797969341278076,3.7940454483032227,3.345280647277832,-0.3692171573638916,-0.6487407088279724,-2.544358730316162,-1.1019185781478882,-1.9050703048706055,4.418754577636719,3.8006339073181152,7.926807403564453,4.182823657989502,6.694822311401367,-2.7749998569488525,-0.6791452765464783,-1.4462546110153198,4.37530517578125,2.300083637237549
6.166166166166166,6.166166166166166,6.166166166166166,6.166166166166166,6.166166166166166,-1.6575219631195068,-1.152302861213684,-2.0308117866516113,-0.7870330214500427,-1.4301966428756714,-2.5038199424743652,-2.782902717590332,-2.2068400382995605,-2.9072389602661133,-2.6379339694976807,0.5614578723907471,1.5514293909072876,2.7595131397247314,3.835050582885742,3.411858320236206,-0.39680811762809753,-0.6552000045776367,-2.5576329231262207,-1.0573062896728516,-1.8809266090393066,4.431158542633057,3.782554864883423,8.001947402954102,4.009644508361816,6.60734224319458,-2.7374467849731445,-0.6104761958122253,-1.1918702125549316,4.538048267364502,2.5234334468841553
6.176176176176176,6.176176176176176,6.176176176176176,6.176176176176176,6.176176176176176,-1.6516586542129517,-1.1370633840560913,-1.9996830224990845,-0.7476155757904053,-1.3950964212417603,-2.5082476139068604,-2.7893545627593994,-2.232990026473999,-2.9192373752593994,-2.6561226844787598,0.6058816909790039,1.5891914367675781,2.840047836303711,3.874307870864868,3.477548599243164,-0.42401233315467834,-0.6609575152397156,-2.567552328109741,-1.0110816955566406,-1.8545610904693604,4.445376873016357,3.76246976852417,8.089627265930176,3.833848237991333,6.517431735992432,-2.6976022720336914,-0.539837121963501,-0.7908262610435486,4.6970744132995605,2.744349241256714
6.186186186186186,6.186186186186186,6.186186186186186,6.186186186186186,6.186186186186186,-1.6453709602355957,-1.1214101314544678,-1.9678760766983032,-0.7078946232795715,-1.359300136566162,-2.512948513031006,-2.795825242996216,-2.2591779232025146,-2.930821180343628,-2.6743719577789307,0.6504570245742798,1.626750111579895,2.921347141265869,3.9117624759674072,3.5423262119293213,-0.4508049190044403,-0.6660048961639404,-2.573518753051758,-0.9633108377456665,-1.8259947299957275,4.461183071136475,3.7418694496154785,8.144657135009766,3.644486427307129,6.425044536590576,-2.6554434299468994,-0.46859011054039,-0.4050808250904083,4.843238353729248,2.962850570678711
6.196196196196196,6.196196196196196,6.196196196196196,6.196196196196196,6.196196196196196,-1.638656497001648,-1.1053422689437866,-1.9355459213256836,-0.6678953766822815,-1.3227975368499756,-2.5179176330566406,-2.8023107051849365,-2.2852561473846436,-2.941680669784546,-2.692664861679077,0.6951972246170044,1.664100170135498,3.003079891204834,3.9472436904907227,3.606166124343872,-0.477165162563324,-0.6703365445137024,-2.5756781101226807,-0.9141521453857422,-1.7952532768249512,4.478410243988037,3.7207207679748535,8.185874938964844,3.4444446563720703,6.330125331878662,-2.6109864711761475,-0.39677947759628296,-0.02686278335750103,4.978155136108398,3.178943157196045
6.206206206206206,6.206206206206206,6.206206206206206,6.206206206206206,6.206206206206206,-1.6315120458602905,-1.0888601541519165,-1.9026851654052734,-0.6276251077651978,-1.285580039024353,-2.5231516361236572,-2.8088016510009766,-2.3111941814422607,-2.951754093170166,-2.710981607437134,0.7401173114776611,1.7012356519699097,3.085219621658325,3.9807040691375732,3.6690423488616943,-0.5030679702758789,-0.6739470958709717,-2.574063777923584,-0.8636574149131775,-1.7623623609542847,4.4970598220825195,3.6989924907684326,8.225772857666016,3.2396485805511475,6.232633590698242,-2.564199924468994,-0.3244542181491852,0.34907037019729614,5.111158847808838,3.3926286697387695
6.216216216216216,6.216216216216216,6.216216216216216,6.216216216216216,6.216216216216216,-1.6239347457885742,-1.0719629526138306,-1.8692831993103027,-0.5870944857597351,-1.2476370334625244,-2.5286436080932617,-2.815293788909912,-2.3369619846343994,-2.9610226154327393,-2.72929310798645,0.7852314114570618,1.7381501197814941,3.1677510738372803,4.012092113494873,3.7309248447418213,-0.5284906029701233,-0.676830530166626,-2.5686967372894287,-0.8118426203727722,-1.7273305654525757,4.517185211181641,3.676652193069458,8.264241218566895,3.031855344772339,6.129826068878174,-2.515021800994873,-0.25166192650794983,0.7229266166687012,5.240915298461914,3.6085777282714844
6.226226226226226,6.226226226226226,6.226226226226226,6.226226226226226,6.226226226226226,-1.615920901298523,-1.0546513795852661,-1.8353251218795776,-0.5462973117828369,-1.2089530229568481,-2.5343899726867676,-2.8217806816101074,-2.362527847290039,-2.9694666862487793,-2.747509002685547,0.830553412437439,1.7748379707336426,3.2506604194641113,4.041394233703613,3.791743755340576,-0.5534096956253052,-0.678983211517334,-2.5595948696136475,-0.7587544322013855,-1.690116047859192,4.538670539855957,3.65366792678833,8.30117130279541,2.821835994720459,6.02158784866333,-2.463502883911133,-0.17844946682453156,1.0955289602279663,5.364299774169922,3.826897382736206
6.236236236236236,6.236236236236236,6.236236236236236,6.236236236236236,6.236236236236236,-1.607469081878662,-1.036926507949829,-1.800797700881958,-0.505247175693512,-1.1695202589035034,-2.5403831005096436,-2.8282532691955566,-2.387857437133789,-2.977085590362549,-2.7655956745147705,0.876087486743927,1.8112913370132446,3.3339312076568604,4.068569660186768,3.8514647483825684,-0.57779860496521,-0.6803990006446838,-2.5467703342437744,-0.7044851183891296,-1.6507261991500854,4.5542707443237305,3.6293728351593018,8.33646297454834,2.6076853275299072,5.910515308380127,-2.407656669616699,-0.10376649349927902,1.4665268659591675,5.4781036376953125,4.043008804321289
6.246246246246246,6.246246246246246,6.246246246246246,6.246246246246246,6.246246246246246,-1.5985829830169678,-1.0187917947769165,-1.7656656503677368,-0.4639491140842438,-1.1293280124664307,-2.5465939044952393,-2.8346827030181885,-2.4129092693328857,-2.9838452339172363,-2.78353214263916,0.9216606020927429,1.847468614578247,3.417534589767456,4.093595027923584,3.910059690475464,-0.6015826463699341,-0.6810556650161743,-2.530214309692383,-0.6491048336029053,-1.6091842651367188,4.551490306854248,3.592801570892334,8.364529609680176,2.392523765563965,5.796573162078857,-2.344222068786621,-0.027439981698989868,1.847780466079712,5.586223125457764,4.2568864822387695
6.256256256256256,6.256256256256256,6.256256256256256,6.256256256256256,6.256256256256256,-1.58926522731781,-1.000295877456665,-1.7297414541244507,-0.4224037528038025,-1.0883663892745972,-2.5530083179473877,-2.8410274982452393,-2.4375603199005127,-2.989718198776245,-2.801300048828125,0.9672081470489502,1.8831733465194702,3.501359701156616,4.116462230682373,3.967499256134033,-0.6247224807739258,-0.6809476613998413,-2.509742259979248,-0.5926739573478699,-1.5655122995376587,4.549330711364746,3.541025400161743,8.383830070495605,2.1751606464385986,5.679741859436035,-2.2788262367248535,0.04910750314593315,2.2425169944763184,5.685464859008789,4.468472480773926
6.266266266266266,6.266266266266266,6.266266266266266,6.266266266266266,6.266266266266266,-1.5795117616653442,-0.9814515709877014,-1.692964792251587,-0.3806552290916443,-1.0467005968093872,-2.559619188308716,-2.8472745418548584,-2.4619410037994385,-2.9947266578674316,-2.8188183307647705,1.0127381086349487,1.9183560609817505,3.5852794647216797,4.137127876281738,4.023658275604248,-0.6471977233886719,-0.6800707578659058,-2.485633611679077,-0.5353378057479858,-1.5196971893310547,4.547749042510986,3.4887402057647705,8.362778663635254,1.9539237022399902,5.5317182540893555,-2.21150541305542,0.1289517879486084,2.5542259216308594,5.769576072692871,4.688976287841797
6.276276276276276,6.276276276276276,6.276276276276276,6.276276276276276,6.276276276276276,-1.5693204402923584,-0.9622817039489746,-1.6553537845611572,-0.3387197256088257,-1.004538893699646,-2.566420555114746,-2.8534231185913086,-2.486445903778076,-2.9988744258880615,-2.835890293121338,1.058254361152649,1.9530253410339355,3.668532371520996,4.15557861328125,4.078210353851318,-0.6689900159835815,-0.678233802318573,-2.458613634109497,-0.4771895408630371,-1.471641182899475,4.546701431274414,3.438192367553711,8.271088600158691,1.7327873706817627,5.3675689697265625,-2.142298936843872,0.23794108629226685,2.8442673683166504,5.847738265991211,4.9121809005737305
6.286286286286286,6.286286286286286,6.286286286286286,6.286286286286286,6.286286286286286,-1.5586885213851929,-0.9428039789199829,-1.6169174909591675,-0.2966017723083496,-0.9618942141532898,-2.5734055042266846,-2.8594727516174316,-2.5110557079315186,-3.002164363861084,-2.85247802734375,1.1037623882293701,1.9871835708618164,3.7508513927459717,4.17181921005249,4.131088733673096,-0.6900789141654968,-0.675308883190155,-2.428703546524048,-0.4182969033718109,-1.4213539361953735,4.546136856079102,3.3867790699005127,8.176188468933105,1.5123889446258545,5.194244384765625,-2.071221351623535,0.34630173444747925,3.1315836906433105,5.913544654846191,5.1372575759887695
6.296296296296296,6.296296296296296,6.296296296296296,6.296296296296296,6.296296296296296,-1.5476130247116089,-0.9230186939239502,-1.5776406526565552,-0.25441882014274597,-0.9188365340232849,-2.5805671215057373,-2.8654167652130127,-2.5357460975646973,-3.0048279762268066,-2.8685948848724365,1.1492666006088257,2.0208239555358887,3.8322043418884277,4.185861587524414,4.182088375091553,-0.7104468941688538,-0.6713033318519592,-2.3959298133850098,-0.3589041233062744,-1.368813395500183,4.545974254608154,3.3344876766204834,8.07800006866455,1.2933847904205322,4.988788604736328,-1.998119831085205,0.45396730303764343,3.4162983894348145,5.952287673950195,5.358407020568848
6.306306306306306,6.306306306306306,6.306306306306306,6.306306306306306,6.306306306306306,-1.5360914468765259,-0.9029255509376526,-1.5375057458877563,-0.2122124284505844,-0.8754764199256897,-2.587898015975952,-2.8712477684020996,-2.5604939460754395,-3.0069658756256104,-2.884310483932495,1.194771647453308,2.0539355278015137,3.912557363510132,4.197711944580078,4.230944633483887,-0.7300745248794556,-0.6662238836288452,-2.360318422317505,-0.2991553544998169,-1.3141025304794312,4.546223163604736,3.2813072204589844,7.976449012756348,1.0745956897735596,4.772605895996094,-1.9232479333877563,0.5608714818954468,3.698524236679077,5.984700679779053,5.572225570678711
6.316316316316316,6.316316316316316,6.316316316316316,6.316316316316316,6.316316316316316,-1.524120807647705,-0.8825259208679199,-1.4964993000030518,-0.16998721659183502,-0.8318073749542236,-2.595390796661377,-2.876960515975952,-2.5852746963500977,-3.0085556507110596,-2.899592161178589,1.2402812242507935,2.0865113735198975,3.9918768405914307,4.207375526428223,4.277628421783447,-0.7489439249038696,-0.6600784063339233,-2.3218941688537598,-0.23911459743976593,-1.257279872894287,4.546807289123535,3.2272257804870605,7.8714599609375,0.8562444448471069,4.555064678192139,-1.846663236618042,0.6669485569000244,3.978362798690796,6.010620594024658,5.780336856842041
6.326326326326326,6.326326326326326,6.326326326326326,6.326326326326326,6.326326326326326,-1.5117042064666748,-0.8618196249008179,-1.4546042680740356,-0.12774236500263214,-0.7878173589706421,-2.603041648864746,-2.8825464248657227,-2.610064744949341,-3.0095906257629395,-2.914371967315674,1.285783052444458,2.1185405254364014,4.070128917694092,4.214852809906006,4.322112560272217,-0.7670352458953857,-0.6528752446174622,-2.2806813716888428,-0.17884673178195953,-1.1984145641326904,4.543722629547119,3.172253131866455,7.762970447540283,0.637496292591095,4.326940536499023,-1.7676359415054321,0.772041380405426,4.25589656829834,6.029987812042236,5.975529193878174
6.336336336336336,6.336336336336336,6.336336336336336,6.336336336336336,6.336336336336336,-1.498854637145996,-0.8408087491989136,-1.411807656288147,-0.08547945320606232,-0.7435199022293091,-2.6108453273773193,-2.887998580932617,-2.6348400115966797,-3.0100901126861572,-2.9282660484313965,1.3312424421310425,2.150015115737915,4.147276401519775,4.220134258270264,4.364198207855225,-0.7843265533447266,-0.6446253061294556,-2.2367002964019775,-0.11842188239097595,-1.1377112865447998,4.539377689361572,3.1163628101348877,7.650919437408447,0.4177032709121704,4.081563949584961,-1.6870179176330566,0.8761581182479858,4.5311970710754395,6.042229175567627,6.152518272399902
6.346346346346346,6.346346346346346,6.346346346346346,6.346346346346346,6.346346346346346,-1.4855704307556152,-0.8194944262504578,-1.3681056499481201,-0.04319950193166733,-0.6989079713821411,-2.6187973022460938,-2.8933112621307373,-2.6595795154571533,-3.0100584030151367,-2.9411468505859375,1.3766595125198364,2.180925130844116,4.2232537269592285,4.223216533660889,4.403819561004639,-0.8008040189743042,-0.6353383660316467,-2.189953327178955,-0.05790545046329498,-1.075262188911438,4.535099029541016,3.059544324874878,7.522798538208008,0.19794508814811707,3.834959030151367,-1.6051290035247803,0.9792433381080627,4.813793182373047,6.048250198364258,6.32431173324585
6.356356356356356,6.356356356356356,6.356356356356356,6.356356356356356,6.356356356356356,-1.471850872039795,-0.797877311706543,-1.3235664367675781,-0.0008981088176369667,-0.6539754271507263,-2.6268889904022217,-2.89847731590271,-2.684276819229126,-3.0094950199127197,-2.9529683589935303,1.422033429145813,2.2112631797790527,4.297837734222412,4.22409725189209,4.440968990325928,-0.8164565563201904,-0.6250254511833191,-2.1403157711029053,0.0026417498011142015,-1.0111242532730103,4.530839443206787,3.001786947250366,7.379157066345215,-0.021606963127851486,3.587343454360962,-1.5220143795013428,1.0812302827835083,5.103268623352051,6.048137664794922,6.489805698394775
6.366366366366366,6.366366366366366,6.366366366366366,6.366366366366366,6.366366366366366,-1.4576934576034546,-0.7759538292884827,-1.2781860828399658,0.04142637550830841,-0.6087309122085571,-2.6351158618927,-2.9035539627075195,-2.708909034729004,-3.008397340774536,-2.9637022018432617,1.4673649072647095,2.2409963607788086,4.370973587036133,4.22278356552124,4.475609302520752,-0.8312705755233765,-0.6138057112693787,-2.087799072265625,0.06315475702285767,-0.9453896284103394,4.52655029296875,2.938624382019043,7.233351707458496,-0.24097414314746857,3.3333470821380615,-1.4377154111862183,1.1581236124038696,5.389449119567871,6.041773796081543,6.6426615715026855
6.376376376376376,6.376376376376376,6.376376376376376,6.376376376376376,6.376376376376376,-1.4430952072143555,-0.7537193298339844,-1.2319414615631104,0.08377669751644135,-0.5631831884384155,-2.6434683799743652,-2.908621311187744,-2.7333850860595703,-3.0067644119262695,-2.9733448028564453,1.5126526355743408,2.2700886726379395,4.442595958709717,4.219274997711182,4.507697582244873,-0.8452345132827759,-0.6018441915512085,-2.032371997833252,0.12357226014137268,-0.8781613111495972,4.522182464599609,2.8741018772125244,7.068053245544434,-0.4605063498020172,3.077803134918213,-1.3522721529006958,1.231606125831604,5.688259601593018,6.027291297912598,6.788844108581543
6.386386386386386,6.386386386386386,6.386386386386386,6.386386386386386,6.386386386386386,-1.4280555248260498,-0.7311750054359436,-1.1850950717926025,0.1261066198348999,-0.5173202157020569,-2.6519410610198975,-2.9136745929718018,-2.757394552230835,-3.004577159881592,-2.98186993598938,1.5578958988189697,2.2985308170318604,4.512258529663086,4.213552474975586,4.537222385406494,-0.8583382368087769,-0.5891538858413696,-1.9738707542419434,0.18374201655387878,-0.8094994425773621,4.517683982849121,2.8086347579956055,6.850425720214844,-0.6824342012405396,2.8213918209075928,-1.2657301425933838,1.303869366645813,5.99985933303833,5.993860244750977,6.929281711578369
6.396396396396396,6.396396396396396,6.396396396396396,6.396396396396396,6.396396396396396,-1.4125727415084839,-0.7083223462104797,-1.137771487236023,0.16839012503623962,-0.47116124629974365,-2.6605255603790283,-2.9187068939208984,-2.780787944793701,-3.0018248558044434,-2.989274263381958,1.6030933856964111,2.32631254196167,4.579735279083252,4.205615520477295,4.56415319442749,-0.8705706000328064,-0.5757462382316589,-1.9122717380523682,0.24354702234268188,-0.7395195364952087,4.51300048828125,2.7422165870666504,6.631722927093506,-0.9033876061439514,2.5584349632263184,-1.1781331300735474,1.3748598098754883,6.3073296546936035,5.954704284667969,7.049180507659912
6.406406406406406,6.406406406406406,6.406406406406406,6.406406406406406,6.406406406406406,-1.396645188331604,-0.6851619482040405,-1.0899362564086914,0.21062956750392914,-0.424757182598114,-2.669214963912964,-2.9237136840820312,-2.803518533706665,-2.9985134601593018,-2.995584726333618,1.6482435464859009,2.3534255027770996,4.645017623901367,4.195471286773682,4.588441371917725,-0.8819208145141602,-0.561633825302124,-1.8476148843765259,0.3029330372810364,-0.6684038639068604,4.508081436157227,2.674846887588501,6.411753177642822,-1.1233155727386475,2.2943644523620605,-1.0895237922668457,1.4445288181304932,6.610683441162109,5.909862041473389,7.1589531898498535
6.416416416416417,6.416416416416417,6.416416416416417,6.416416416416417,6.416416416416417,-1.3802711963653564,-0.6616963148117065,-1.0415562391281128,0.25282856822013855,-0.37810462713241577,-2.6780002117156982,-2.9286866188049316,-2.8255386352539062,-2.994647264480591,-3.0007872581481934,1.6933382749557495,2.379859209060669,4.7080912590026855,4.183130264282227,4.610086917877197,-0.8923804759979248,-0.5468316674232483,-1.7799416780471802,0.3618413507938385,-0.596224844455719,4.500929355621338,2.6065258979797363,6.189925670623779,-1.3421623706817627,2.0305869579315186,-1.0006332397460938,1.5128337144851685,6.910208702087402,5.859362602233887,7.2615275382995605
6.426426426426427,6.426426426426427,6.426426426426427,6.426426426426427,6.426426426426427,-1.3634507656097412,-0.6379261612892151,-0.9927136898040771,0.2949899435043335,-0.3313014805316925,-2.686866283416748,-2.9336211681365967,-2.8469021320343018,-2.990231990814209,-3.0049939155578613,1.738342046737671,2.405604124069214,4.768702030181885,4.168605327606201,4.6291069984436035,-0.9019521474838257,-0.5313527584075928,-1.7093483209609985,0.420215904712677,-0.5231701135635376,4.491120338439941,2.5372538566589355,5.920416355133057,-1.5598738193511963,1.7700579166412354,-0.9116385579109192,1.5797317028045654,7.193699359893799,5.803238868713379,7.331094264984131
6.436436436436437,6.436436436436437,6.436436436436437,6.436436436436437,6.436436436436437,-1.346183180809021,-0.6138539910316467,-0.9434913396835327,0.33711621165275574,-0.28449931740760803,-2.6958043575286865,-2.9385101795196533,-2.867650032043457,-2.9852731227874756,-3.008366584777832,1.7832469940185547,2.4306507110595703,4.826611518859863,4.151906967163086,4.6455230712890625,-0.9106287956237793,-0.5152111053466797,-1.6359469890594482,0.4780007004737854,-0.44948744773864746,4.48095178604126,2.467033863067627,5.649707317352295,-1.7763930559158325,1.509750247001648,-0.8217504620552063,1.6451737880706787,7.471202373504639,5.741525173187256,7.388280391693115
6.446446446446447,6.446446446446447,6.446446446446447,6.446446446446447,6.446446446446447,-1.3284670114517212,-0.5894814729690552,-0.8938643336296082,0.37921059131622314,-0.2376769781112671,-2.7048075199127197,-2.943347930908203,-2.8877291679382324,-2.9797778129577637,-3.0109951496124268,1.828047752380371,2.4549899101257324,4.881803035736084,4.1330461502075195,4.659326553344727,-0.9184006452560425,-0.4984223246574402,-1.5597972869873047,0.5351398587226868,-0.37532031536102295,4.470376968383789,2.39542293548584,5.3772430419921875,-1.9916633367538452,1.2483265399932861,-0.731015682220459,1.7090182304382324,7.7425642013549805,5.6742472648620605,7.429428577423096
6.456456456456457,6.456456456456457,6.456456456456457,6.456456456456457,6.456456456456457,-1.3103021383285522,-0.5648576617240906,-0.8438336253166199,0.42127537727355957,-0.19081741571426392,-2.7138662338256836,-2.9481284618377686,-2.906745672225952,-2.973752975463867,-3.0129239559173584,1.8727405071258545,2.4785356521606445,4.934084892272949,4.112039089202881,4.670514106750488,-0.9252600073814392,-0.4809913635253906,-1.481101393699646,0.591577410697937,-0.30077794194221497,4.459060192108154,2.3073642253875732,5.068766117095947,-2.2055623531341553,0.9871315956115723,-0.6388318538665771,1.774512529373169,7.980373382568359,5.6011857986450195,7.463366508483887
6.466466466466467,6.466466466466467,6.466466466466467,6.466466466466467,6.466466466466467,-1.2916467189788818,-0.5400543212890625,-0.7934005856513977,0.46331483125686646,-0.1439124345779419,-2.722954034805298,-2.9528098106384277,-2.9243247509002686,-2.9672067165374756,-3.0141451358795166,1.9172993898391724,2.501176357269287,4.983272552490234,4.088898658752441,4.679089546203613,-0.9311556220054626,-0.4629031717777252,-1.4000529050827026,0.6472516059875488,-0.22593136131763458,4.444028377532959,2.2160987854003906,4.758888244628906,-2.4178390502929688,0.7261804342269897,-0.5390118956565857,1.8393113613128662,8.21280288696289,5.52180290222168,7.490075588226318
6.476476476476477,6.476476476476477,6.476476476476477,6.476476476476477,6.476476476476477,-1.2724756002426147,-0.5150759220123291,-0.742548942565918,0.5052263736724854,-0.0969548150897026,-2.732046127319336,-2.957383632659912,-2.9404265880584717,-2.960261106491089,-3.014653205871582,1.9617050886154175,2.522897243499756,5.0293288230896,4.06369161605835,4.685052871704102,-0.9360482096672058,-0.4441753327846527,-1.3167330026626587,0.7020538449287415,-0.15085378289222717,4.428410053253174,2.1237947940826416,4.441356182098389,-2.6181893348693848,0.4654814898967743,-0.4384186267852783,1.9021365642547607,8.431227684020996,5.427015781402588,7.5094990730285645
6.486486486486487,6.486486486486487,6.486486486486487,6.486486486486487,6.486486486486487,-1.2527846097946167,-0.48992493748664856,-0.691292941570282,0.5469018220901489,-0.049942974001169205,-2.7411344051361084,-2.9618430137634277,-2.9550421237945557,-2.9530439376831055,-3.0144705772399902,2.0059521198272705,2.543689489364624,5.072179794311523,4.036489009857178,4.688394069671631,-0.9399303197860718,-0.4248294532299042,-1.2312885522842407,0.7558780908584595,-0.07563132792711258,4.412159442901611,2.030484676361084,4.12025260925293,-2.8167076110839844,0.2018783539533615,-0.33710357546806335,1.9629571437835693,8.639846801757812,5.3263068199157715,7.518956184387207
6.496496496496497,6.496496496496497,6.496496496496497,6.496496496496497,6.496496496496497,-1.2325727939605713,-0.4646049737930298,-0.6396254301071167,0.5883128046989441,-0.002877206541597843,-2.750211477279663,-2.9661805629730225,-2.9681038856506348,-2.945542097091675,-3.013627767562866,2.050032377243042,2.5635430812835693,5.111813545227051,4.0073323249816895,4.6890950202941895,-0.9427942633628845,-0.40488502383232117,-1.1437954902648926,0.8086397647857666,-0.00035252567613497376,4.395227432250977,1.936198353767395,3.7986433506011963,-3.0020604133605957,-0.06171274930238724,-0.23511892557144165,2.021733283996582,8.840596199035645,5.2073893547058105,7.520872116088867
6.506506506506507,6.506506506506507,6.506506506506507,6.506506506506507,6.506506506506507,-1.2118397951126099,-0.439121276140213,-0.5875528454780579,0.6292176246643066,0.04424873739480972,-2.7592670917510986,-2.970355749130249,-2.979560136795044,-2.937577962875366,-3.0121190547943115,2.0939390659332275,2.582429885864258,5.148207187652588,3.976442575454712,4.687158584594727,-0.9446350932121277,-0.3843773603439331,-1.0543633699417114,0.8600587844848633,0.07490690797567368,4.3766961097717285,1.8358656167984009,3.470027446746826,-3.1691226959228516,-0.32483425736427307,-0.13286618888378143,2.074310064315796,9.02105712890625,5.065159797668457,7.51480770111084
6.516516516516517,6.516516516516517,6.516516516516517,6.516516516516517,6.516516516516517,-1.1906225681304932,-0.4134843349456787,-0.5351479053497314,0.6695742607116699,0.09141212701797485,-2.768268346786499,-2.9742681980133057,-2.9894449710845947,-2.9291436672210693,-3.0099105834960938,2.1375956535339355,2.6002907752990723,5.181270599365234,3.943894624710083,4.682588577270508,-0.9454740881919861,-0.3633675277233124,-0.9632538557052612,0.9100266098976135,0.15003566443920135,4.345913410186768,1.7326838970184326,3.136507511138916,-3.333937406539917,-0.5897167921066284,-0.034632354974746704,2.123202323913574,9.181617736816406,4.918086528778076,7.489531517028809
6.526526526526527,6.526526526526527,6.526526526526527,6.526526526526527,6.526526526526527,-1.168961524963379,-0.3876975178718567,-0.48241111636161804,0.7093933820724487,0.13853688538074493,-2.777183771133423,-2.977907180786133,-2.9977405071258545,-2.9202542304992676,-3.006958246231079,2.180912971496582,2.617115020751953,5.210999488830566,3.9097044467926025,4.675349235534668,-0.9452376365661621,-0.3418787717819214,-0.8705773949623108,0.9585025906562805,0.22479145228862762,4.303788185119629,1.6286733150482178,2.803671360015869,-3.4971024990081787,-0.8563463687896729,0.09463905543088913,2.1699776649475098,9.334044456481934,4.766740798950195,7.445979118347168
6.536536536536537,6.536536536536537,6.536536536536537,6.536536536536537,6.536536536536537,-1.1469227075576782,-0.3617638349533081,-0.42938801646232605,0.7486830949783325,0.18561501801013947,-2.7860076427459717,-2.9812679290771484,-3.0045013427734375,-2.910923957824707,-3.0032620429992676,2.2237281799316406,2.6328928470611572,5.237410068511963,3.8738906383514404,4.66544771194458,-0.9435357451438904,-0.3199332654476166,-0.7764819264411926,1.0054402351379395,0.2990770936012268,4.250770568847656,1.523872971534729,2.4745891094207764,-3.65849232673645,-1.1218199729919434,0.2451586127281189,2.2146008014678955,9.455276489257812,4.610861778259277,7.395489692687988
6.546546546546547,6.546546546546547,6.546546546546547,6.546546546546547,6.546546546546547,-1.1245112419128418,-0.33568546175956726,-0.376338928937912,0.7874539494514465,0.23265402019023895,-2.794727087020874,-2.9843459129333496,-3.0100862979888916,-2.9011666774749756,-2.998828887939453,2.2660071849823,2.6476197242736816,5.260547637939453,3.836468458175659,4.652895450592041,-0.9403316378593445,-0.2975510358810425,-0.6813549995422363,1.050798773765564,0.37282222509384155,4.196340084075928,1.4183200597763062,2.1485788822174072,-3.8183753490448,-1.3860838413238525,0.3954125940799713,2.257035493850708,9.55008316040039,4.451530933380127,7.338098526000977
6.556556556556557,6.556556556556557,6.556556556556557,6.556556556556557,6.556556556556557,-1.1017255783081055,-0.309466689825058,-0.3232887089252472,0.8257169723510742,0.2796599864959717,-2.803311586380005,-2.987135887145996,-3.0145223140716553,-2.8909976482391357,-2.9936649799346924,2.307727098464966,2.661285400390625,5.280426025390625,3.7974531650543213,4.637703895568848,-0.935612142086029,-0.2747560143470764,-0.5853227376937866,1.094545841217041,0.44595927000045776,4.139186859130859,1.3120596408843994,1.8230522871017456,-3.976696729660034,-1.6490871906280518,0.5475581288337708,2.2971320152282715,9.636287689208984,4.288694858551025,7.273839473724365
6.566566566566567,6.566566566566567,6.566566566566567,6.566566566566567,6.566566566566567,-1.078562617301941,-0.2831101715564728,-0.27022212743759155,0.8634817004203796,0.3266392648220062,-2.811738967895508,-2.9896349906921387,-3.017787218093872,-2.8804285526275635,-2.9877777099609375,2.348867893218994,2.6738839149475098,5.297046661376953,3.7568697929382324,4.6198859214782715,-0.9293732047080994,-0.2515713572502136,-0.48847100138664246,1.136643886566162,0.5184186697006226,4.0809221267700195,1.2051143646240234,1.4976975917816162,-4.128006935119629,-1.9107749462127686,0.6987022161483765,2.334930896759033,9.712077140808105,4.124709606170654,7.202719211578369
6.576576576576577,6.576576576576577,6.576576576576577,6.576576576576577,6.576576576576577,-1.0550216436386108,-0.2566228210926056,-0.21709775924682617,0.9007825255393982,0.37359729409217834,-2.820000410079956,-2.991842746734619,-3.020033359527588,-2.8694117069244385,-2.981175422668457,2.389420986175537,2.685403347015381,5.310397624969482,3.7148802280426025,4.599454879760742,-0.921627402305603,-0.22802555561065674,-0.39100566506385803,1.1771812438964844,0.590130627155304,4.021522521972656,1.0963361263275146,1.170005202293396,-4.2615227699279785,-2.1710903644561768,0.848774790763855,2.36894154548645,9.7604341506958,3.974175453186035,7.124741077423096
6.586586586586587,6.586586586586587,6.586586586586587,6.586586586586587,6.586586586586587,-1.0311017036437988,-0.23001426458358765,-0.16387906670570374,0.937644362449646,0.420540452003479,-2.8280858993530273,-2.9937639236450195,-3.0213661193847656,-2.8579256534576416,-2.9738669395446777,2.4293735027313232,2.6958303451538086,5.320468902587891,3.6715598106384277,4.576426982879639,-0.9123848676681519,-0.2041543871164322,-0.29310253262519836,1.2161935567855835,0.6610296964645386,3.9609689712524414,0.9868585467338562,0.8423376083374023,-4.393939018249512,-2.4299581050872803,0.9977063536643982,2.400219678878784,9.799239158630371,3.819990634918213,7.039984226226807
6.596596596596597,6.596596596596597,6.596596596596597,6.596596596596597,6.596596596596597,-1.0068010091781616,-0.20328837633132935,-0.11056676506996155,0.9740779995918274,0.46747446060180664,-2.8359885215759277,-2.9954044818878174,-3.02170991897583,-2.845982789993286,-2.9658613204956055,2.4687132835388184,2.7051563262939453,5.327259063720703,3.6269190311431885,4.550815105438232,-0.90165776014328,-0.17998844385147095,-0.19486527144908905,1.253644347190857,0.7310442924499512,3.899240493774414,0.8761274218559265,0.5142834782600403,-4.52525520324707,-2.6871705055236816,1.1454265117645264,2.427000045776367,9.827528953552246,3.6621882915496826,6.947843551635742
6.606606606606607,6.606606606606607,6.606606606606607,6.606606606606607,6.606606606606607,-0.9821188449859619,-0.1764674037694931,-0.05714968219399452,1.010094404220581,0.5144083499908447,-2.8436970710754395,-2.9967780113220215,-3.0210280418395996,-2.8335955142974854,-2.9571692943573,2.507430076599121,2.7133662700653076,5.330766677856445,3.580970287322998,4.522637844085693,-0.8894580602645874,-0.1555812656879425,-0.09638991206884384,1.2894961833953857,0.8000956773757935,3.8363189697265625,0.7641273736953735,0.18646767735481262,-4.655416488647461,-2.9424195289611816,1.2918647527694702,2.4492175579071045,9.846641540527344,3.5007517337799072,6.847705841064453
6.616616616616617,6.616616616616617,6.616616616616617,6.616616616616617,6.616616616616617,-0.9570508599281311,-0.14955948293209076,-0.003615983761847019,1.0457046031951904,0.561232328414917,-2.8512532711029053,-2.997887134552002,-3.0193190574645996,-2.8207762241363525,-2.947927236557007,2.5454940795898438,2.7204535007476807,5.33098840713501,3.5337231159210205,4.491971492767334,-0.8758857250213623,-0.13096487522125244,0.002226016018539667,1.323715329170227,0.8680538535118103,3.7674434185028076,0.6519331336021423,-0.14343096315860748,-4.784497261047363,-3.182584524154663,1.4115010499954224,2.4688448905944824,9.85454273223877,3.3357558250427246,6.727746486663818
6.626626626626627,6.626626626626627,6.626626626626627,6.626626626626627,6.626626626626627,-0.9315866231918335,-0.12256880849599838,0.05002964660525322,1.0809202194213867,0.6077601313591003,-2.85880446434021,-2.9987306594848633,-3.0166659355163574,-2.807535409927368,-2.938356399536133,2.5828447341918945,2.726417064666748,5.327879428863525,3.4851903915405273,4.4589338302612305,-0.861225962638855,-0.10616477578878403,0.10084865242242813,1.356264352798462,0.9347544312477112,3.6950511932373047,0.5395888090133667,-0.4779793918132782,-4.912513256072998,-3.4173057079315186,1.5174366235733032,2.485865354537964,9.848023414611816,3.1672301292419434,6.597087383270264
6.636636636636637,6.636636636636637,6.636636636636637,6.636636636636637,6.636636636636637,-0.905722975730896,-0.09549804776906967,0.10371886938810349,1.1157524585723877,0.6539971828460693,-2.8663532733917236,-2.999310255050659,-3.013056516647339,-2.793884515762329,-2.928502082824707,2.6194632053375244,2.731255292892456,5.321386814117432,3.4353809356689453,4.423573017120361,-0.8455126881599426,-0.08120829612016678,0.1991865485906601,1.3871098756790161,1.0000919103622437,3.6214191913604736,0.4270886182785034,-0.8192671537399292,-5.039473533630371,-3.6476998329162598,1.621894121170044,2.5002198219299316,9.798933029174805,2.99520206451416,6.456439971923828
6.646646646646647,6.646646646646647,6.646646646646647,6.646646646646647,6.646646646646647,-0.8794603943824768,-0.06837104260921478,0.15739738941192627,1.1502131223678589,0.6997973322868347,-2.8738906383514404,-2.999652862548828,-3.0084640979766846,-2.7798349857330322,-2.9182701110839844,2.655339002609253,2.734968662261963,5.311483383178711,3.3843061923980713,4.386039733886719,-0.82876056432724,-0.05614180490374565,0.2969891130924225,1.416215419769287,1.0638458728790283,3.5465104579925537,0.31502872705459595,-1.159245491027832,-5.165388107299805,-3.847217082977295,1.724797248840332,2.5065979957580566,9.74095630645752,2.8196940422058105,6.276686191558838
6.656656656656657,6.656656656656657,6.656656656656657,6.656656656656657,6.656656656656657,-0.8528000116348267,-0.04122956469655037,0.21107755601406097,1.184314250946045,0.7449160218238831,-2.8814005851745605,-2.999814033508301,-3.0028958320617676,-2.765394926071167,-2.9074833393096924,2.6904590129852295,2.7375619411468506,5.298182487487793,3.3319764137268066,4.346561908721924,-0.8109884262084961,-0.031036376953125,0.39416632056236267,1.443547248840332,1.1257307529449463,3.4702930450439453,0.2031068354845047,-1.4979288578033447,-5.2902679443359375,-4.040442943572998,1.8260138034820557,2.5090548992156982,9.674062728881836,2.6407315731048584,6.087411880493164
6.666666666666667,6.666666666666667,6.666666666666667,6.666666666666667,6.666666666666667,-0.8257413506507874,-0.014077986590564251,0.26477178931236267,1.2180675268173218,0.7893653512001038,-2.8888731002807617,-2.9997966289520264,-2.9963622093200684,-2.7505757808685303,-2.896158456802368,2.724808692932129,2.73903489112854,5.281499862670898,3.2784006595611572,4.305160045623779,-0.7922106981277466,-0.0059203715063631535,0.49062880873680115,1.4690701961517334,1.1856938600540161,3.3928000926971436,0.09118343889713287,-1.8353464603424072,-5.414131164550781,-4.231506824493408,1.9255768060684204,2.508951187133789,9.598221778869629,2.458336114883423,5.892857551574707
6.676676676676677,6.676676676676677,6.676676676676677,6.676676676676677,6.676676676676677,-0.7982849478721619,0.013080839067697525,0.3184894323348999,1.2514851093292236,0.8331536054611206,-2.8962998390197754,-2.9995996952056885,-2.98887038230896,-2.7353858947753906,-2.8843271732330322,2.7583765983581543,2.7393877506256104,5.261443138122559,3.2235910892486572,4.261869430541992,-0.7724447250366211,0.019182780757546425,0.5862865447998047,1.4927502870559692,1.2436591386795044,3.3140273094177246,-0.020700650289654732,-2.1714718341827393,-5.536991596221924,-4.416776657104492,2.0234110355377197,2.50628399848938,9.512741088867188,2.2725250720977783,5.685807228088379
6.686686686686687,6.686686686686687,6.686686686686687,6.686686686686687,6.686686686686687,-0.7704322338104248,0.040244210511446,0.37221667170524597,1.2845057249069214,0.8762759566307068,-2.903667688369751,-2.999223232269287,-2.980381965637207,-2.7199668884277344,-2.872044801712036,2.791149616241455,2.7386207580566406,5.238036155700684,3.167717695236206,4.2167487144470215,-0.751710057258606,0.044245485216379166,0.681032121181488,1.5146796703338623,1.2994996309280396,3.234015941619873,-0.13250307738780975,-2.505070686340332,-5.6251115798950195,-4.598069667816162,2.1192541122436523,2.501051664352417,9.416622161865234,2.109947443008423,5.470330715179443
6.696696696696697,6.696696696696697,6.696696696696697,6.696696696696697,6.696696696696697,-0.7421850562095642,0.06740900874137878,0.4259546995162964,1.317055106163025,0.918744683265686,-2.910966396331787,-2.9986681938171387,-2.970888376235962,-2.7044899463653564,-2.859328269958496,2.823115825653076,2.7367348670959473,5.211297512054443,3.11099910736084,4.169825077056885,-0.7300249934196472,0.06924381107091904,0.7747740745544434,1.5349751710891724,1.3531591892242432,3.152710437774658,-0.2441706508398056,-2.837141752243042,-5.704014301300049,-4.77719259262085,2.2132632732391357,2.4931676387786865,9.31179428100586,1.939929723739624,5.2505412101745605
6.706706706706707,6.706706706706707,6.706706706706707,6.706706706706707,6.706706706706707,-0.7135438323020935,0.09457143396139145,0.4797157943248749,1.3492012023925781,0.9606090188026428,-2.9181857109069824,-2.9979350566864014,-2.960400342941284,-2.6889262199401855,-2.8461225032806396,2.8542606830596924,2.7337329387664795,5.181243419647217,3.053572416305542,4.121213912963867,-0.7074081301689148,0.09414850175380707,0.8674207329750061,1.5534478425979614,1.4047521352767944,3.070115327835083,-0.35586580634117126,-3.1676151752471924,-5.769799709320068,-4.933086395263672,2.305349349975586,2.4820027351379395,9.198266983032227,1.7507681846618652,5.06084680557251
6.716716716716717,6.716716716716717,6.716716716716717,6.716716716716717,6.716716716716717,-0.684533953666687,0.12171077728271484,0.5335136651992798,1.380906105041504,1.0019328594207764,-2.92529296875,-2.997018575668335,-2.9489336013793945,-2.673259973526001,-2.832336664199829,2.884540319442749,2.729609489440918,5.147891044616699,2.9955084323883057,4.071072578430176,-0.683862566947937,0.11891243606805801,0.9588825702667236,1.5699506998062134,1.4544621706008911,2.974391222000122,-0.46805456280708313,-3.4959614276885986,-5.829775810241699,-5.085288047790527,2.400263786315918,2.4655799865722656,9.073681831359863,1.5380654335021973,4.87062406539917
6.726726726726727,6.726726726726727,6.726726726726727,6.726726726726727,6.726726726726727,-0.6552771925926208,0.14881518483161926,0.5873609781265259,1.4119234085083008,1.0427314043045044,-2.9322361946105957,-2.9959168434143066,-2.9365153312683105,-2.6574649810791016,-2.817986249923706,2.9137516021728516,2.7243638038635254,5.111273765563965,2.936873197555542,4.019412517547607,-0.6593650579452515,0.14349985122680664,1.0490213632583618,1.5842100381851196,1.5022451877593994,2.861997604370117,-0.579883337020874,-3.818218231201172,-5.885572910308838,-5.236313819885254,2.4940128326416016,2.446685552597046,8.932703971862793,1.3107932806015015,4.675976753234863
6.736736736736737,6.736736736736737,6.736736736736737,6.736736736736737,6.736736736736737,-0.6258058547973633,0.1758824586868286,0.6411639451980591,1.4422359466552734,1.083021640777588,-2.9390170574188232,-2.994631290435791,-2.92333722114563,-2.6415350437164307,-2.803088426589966,2.94183087348938,2.718001365661621,5.071521282196045,2.877697229385376,3.966247797012329,-0.6339430212974548,0.16788585484027863,1.137618899345398,1.5961636304855347,1.5480587482452393,2.7480978965759277,-0.6913104057312012,-4.118880271911621,-5.937686443328857,-5.386116027832031,2.5851569175720215,2.4253342151641846,8.76307487487793,1.076887845993042,4.476880073547363
6.746746746746747,6.746746746746747,6.746746746746747,6.746746746746747,6.746746746746747,-0.596121072769165,0.20290933549404144,0.6945890784263611,1.4718513488769531,1.1228193044662476,-2.945624589920044,-2.9931647777557373,-2.909801959991455,-2.625457763671875,-2.7876577377319336,2.9687623977661133,2.7105255126953125,5.02883768081665,2.818009376525879,3.9115893840789795,-0.6076204776763916,0.1920456439256668,1.2244123220443726,1.6057674884796143,1.5918560028076172,2.6327435970306396,-0.8022948503494263,-4.409154891967773,-5.987946033477783,-5.534709930419922,2.673675298690796,2.4015419483184814,8.577393531799316,0.8419445753097534,4.273329734802246
6.756756756756757,6.756756756756757,6.756756756756757,6.756756756756757,6.756756756756757,-0.5662258267402649,0.22989287972450256,0.7476050853729248,1.5007829666137695,1.1621407270431519,-2.9520485401153564,-2.991518259048462,-2.8959832191467285,-2.609247922897339,-2.7717087268829346,2.994532346725464,2.701941728591919,4.9832916259765625,2.7578272819519043,3.8554489612579346,-0.5804256796836853,0.21595507860183716,1.3092392683029175,1.6130183935165405,1.633593201637268,2.5159740447998047,-0.9127950072288513,-4.689879894256592,-6.03650426864624,-5.682188987731934,2.7595250606536865,2.3753268718719482,8.367859840393066,0.6067258715629578,4.065370082855225
6.766766766766767,6.766766766766767,6.766766766766767,6.766766766766767,6.766766766766767,-0.5361255407333374,0.2568312883377075,0.8001933693885803,1.5290433168411255,1.201002836227417,-2.958247661590576,-2.989694595336914,-2.8819427490234375,-2.592919111251831,-2.755253314971924,3.019111394882202,2.692253589630127,4.934961318969727,2.69716739654541,3.7978384494781494,-0.552397608757019,0.23959039151668549,1.3919001817703247,1.6179128885269165,1.6732274293899536,2.392228603363037,-1.0227583646774292,-4.9616217613220215,-6.083283424377441,-5.828579425811768,2.8381154537200928,2.3466603755950928,8.141437530517578,0.37132102251052856,3.8530020713806152
6.776776776776777,6.776776776776777,6.776776776776777,6.776776776776777,6.776776776776777,-0.5058330297470093,0.2837217450141907,0.8520394563674927,1.5566455125808716,1.239423155784607,-2.9640655517578125,-2.9876959323883057,-2.8674683570861816,-2.5764870643615723,-2.73830509185791,3.0424087047576904,2.6814684867858887,4.8841471672058105,2.6360483169555664,3.7387681007385254,-0.5236261487007141,0.2629263401031494,1.4719945192337036,1.62045156955719,1.710713267326355,2.2624621391296387,-1.1321265697479248,-5.191044330596924,-6.128432750701904,-5.973630428314209,2.910149335861206,2.3155224323272705,7.860537528991699,0.135842427611351,3.636009693145752
6.786786786786787,6.786786786786787,6.786786786786787,6.786786786786787,6.786786786786787,-0.47535204887390137,0.31056126952171326,0.9029531478881836,1.5836015939712524,1.2774204015731812,-2.9694740772247314,-2.985525131225586,-2.852431297302246,-2.5600221157073975,-2.7208752632141113,3.0644009113311768,2.669591188430786,4.831048488616943,2.5745432376861572,3.678253650665283,-0.49414628744125366,0.2859385907649994,1.5492500066757202,1.620671033859253,1.7460029125213623,2.131467342376709,-1.2408864498138428,-5.417819023132324,-6.156655788421631,-6.1174187660217285,2.9794132709503174,2.2820253372192383,7.574740409851074,-0.08938471972942352,3.4144225120544434
6.796796796796797,6.796796796796797,6.796796796796797,6.796796796796797,6.796796796796797,-0.44468581676483154,0.33728688955307007,0.9529615640640259,1.6099194288253784,1.315011739730835,-2.9744625091552734,-2.9831581115722656,-2.8368568420410156,-2.543674945831299,-2.7029731273651123,3.085076332092285,2.6566720008850098,4.775691986083984,2.5128040313720703,3.6163032054901123,-0.46398863196372986,0.3085608184337616,1.6236234903335571,1.6186705827713013,1.7790535688400269,1.9993135929107666,-1.3384208679199219,-5.642202854156494,-6.178951263427734,-6.26038932800293,3.045872211456299,2.235940933227539,7.284952163696289,-0.3100900650024414,3.188535451889038
6.806806806806807,6.806806806806807,6.806806806806807,6.806806806806807,6.806806806806807,-0.4138346016407013,0.36377212405204773,1.0020923614501953,1.6356122493743896,1.3522144556045532,-2.9790232181549072,-2.9805734157562256,-2.8207662105560303,-2.527466297149658,-2.6846110820770264,3.104421854019165,2.642801523208618,4.71810245513916,2.4508473873138428,3.5529263019561768,-0.4331795275211334,0.33069199323654175,1.6950773000717163,1.6144702434539795,1.8098217248916626,1.8660540580749512,-1.433045506477356,-5.864165782928467,-6.200319290161133,-6.402552127838135,3.109476327896118,2.1856932640075684,6.991265296936035,-0.5278223156929016,2.958327531814575
6.816816816816817,6.816816816816817,6.816816816816817,6.816816816816817,6.816816816816817,-0.38280239701271057,0.39001262187957764,1.0504214763641357,1.660675048828125,1.3889579772949219,-2.9831480979919434,-2.9777767658233643,-2.8040690422058105,-2.5114245414733887,-2.665958881378174,3.122429132461548,2.6279850006103516,4.658449172973633,2.3886806964874268,3.488327980041504,-0.4017479717731476,0.3523109257221222,1.76380455493927,1.6081185340881348,1.8384140729904175,1.7317419052124023,-1.527058720588684,-6.051262855529785,-6.216098308563232,-6.501729488372803,3.1701762676239014,2.1335694789886475,6.74450159072876,-0.7426948547363281,2.755911111831665
6.826826826826827,6.826826826826827,6.826826826826827,6.826826826826827,6.826826826826827,-0.3515918552875519,0.4160080850124359,1.0980398654937744,1.685020923614502,1.4251521825790405,-2.9868314266204834,-2.9747707843780518,-2.7866358757019043,-2.495556592941284,-2.647225856781006,3.1390841007232666,2.612231969833374,4.596970081329346,2.326669931411743,3.422781229019165,-0.36972808837890625,0.3733990788459778,1.8300634622573853,1.5995205640792847,1.8649731874465942,1.5953091382980347,-1.6204392910003662,-6.232439994812012,-6.173972129821777,-6.590453147888184,3.2263574600219727,2.0796425342559814,6.493696212768555,-0.974236786365509,2.543522357940674
6.836836836836837,6.836836836836837,6.836836836836837,6.836836836836837,6.836836836836837,-0.32021787762641907,0.4417588412761688,1.1449772119522095,1.708600640296936,1.4608843326568604,-2.9900801181793213,-2.9715611934661865,-2.7684850692749023,-2.4798691272735596,-2.628361225128174,3.154362201690674,2.5955471992492676,4.533700942993164,2.265080451965332,3.3564412593841553,-0.33717164397239685,0.39393869042396545,1.893771767616272,1.5886324644088745,1.8892560005187988,1.4570871591567993,-1.7131683826446533,-6.4078803062438965,-6.1319732666015625,-6.664187908172607,3.278123378753662,2.0239531993865967,6.233919620513916,-1.2003659009933472,2.308377742767334
6.846846846846847,6.846846846846847,6.846846846846847,6.846846846846847,6.846846846846847,-0.2886834442615509,0.46726492047309875,1.1912739276885986,1.731432318687439,1.4961886405944824,-2.992889165878296,-2.968151330947876,-2.749638080596924,-2.46435546875,-2.609356164932251,3.1682515144348145,2.5779378414154053,4.468691349029541,2.203920841217041,3.2893729209899902,-0.3041122555732727,0.41391196846961975,1.9548453092575073,1.5755908489227295,1.9111788272857666,1.318103313446045,-1.8052176237106323,-6.5814290046691895,-6.086335182189941,-6.736228942871094,3.326713800430298,1.9665234088897705,5.968051910400391,-1.3912605047225952,2.071575164794922
6.856856856856857,6.856856856856857,6.856856856856857,6.856856856856857,6.856856856856857,-0.25700414180755615,0.4925263822078705,1.2369540929794312,1.7535066604614258,1.5308794975280762,-2.995272636413574,-2.9645450115203857,-2.7301132678985596,-2.448913097381592,-2.590198278427124,3.1807374954223633,2.559410333633423,4.401946544647217,2.143240213394165,3.2216408252716064,-0.2706100344657898,0.4333018958568573,2.013232469558716,1.560847282409668,1.9305139780044556,1.1761606931686401,-1.8965469598770142,-6.754220962524414,-6.037999153137207,-6.795285224914551,3.3656938076019287,1.9073545932769775,5.696896076202393,-1.5538939237594604,1.7865445613861084
6.866866866866867,6.866866866866867,6.866866866866867,6.866866866866867,6.866866866866867,-0.22520339488983154,0.5175440311431885,1.2820394039154053,1.7748417854309082,1.5647108554840088,-2.997257947921753,-2.9607460498809814,-2.709930658340454,-2.4335479736328125,-2.5708281993865967,3.191796064376831,2.5399725437164307,4.333476543426514,2.0830414295196533,3.1533470153808594,-0.23674553632736206,0.4520907402038574,2.068877935409546,1.544492244720459,1.9469232559204102,1.033492088317871,-1.98714017868042,-6.926565170288086,-5.990239143371582,-6.849959850311279,3.4000468254089355,1.8465101718902588,5.420536994934082,-1.7133924961090088,1.4920964241027832
6.876876876876877,6.876876876876877,6.876876876876877,6.876876876876877,6.876876876876877,-0.19328573346138,0.5423177480697632,1.3265544176101685,1.7954623699188232,1.5976982116699219,-2.9988458156585693,-2.9567599296569824,-2.6891069412231445,-2.418280839920044,-2.551252841949463,3.2014269828796387,2.5196311473846436,4.26328182220459,2.0233168601989746,3.084514856338501,-0.2025548815727234,0.47026270627975464,2.1217308044433594,1.5265566110610962,1.9603835344314575,0.8905673027038574,-2.077005386352539,-7.0985589027404785,-5.9431257247924805,-6.902728080749512,3.4308271408081055,1.7840766906738281,5.138935089111328,-1.8698519468307495,1.1972697973251343
6.886886886886887,6.886886886886887,6.886886886886887,6.886886886886887,6.886886886886887,-0.16125373542308807,0.5668483972549438,1.3705209493637085,1.8153901100158691,1.6298625469207764,-3.0000338554382324,-2.952589273452759,-2.667656660079956,-2.403132438659668,-2.531486988067627,3.209625244140625,2.498394012451172,4.191367149353027,1.9640605449676514,3.0151638984680176,-0.168074369430542,0.48780182003974915,2.171739101409912,1.507068157196045,1.9708906412124634,0.7473742961883545,-2.166124105453491,-7.270295143127441,-5.896727085113525,-6.9535298347473145,3.4572882652282715,1.7200978994369507,4.852034568786621,-2.023362159729004,0.9021072387695312
6.896896896896897,6.896896896896897,6.896896896896897,6.896896896896897,6.896896896896897,-0.1291627138853073,0.5911367535591125,1.4139639139175415,1.834634780883789,1.6612210273742676,-3.000898599624634,-2.9482390880584717,-2.6455953121185303,-2.3881258964538574,-2.511549711227417,3.216393232345581,2.4762685298919678,4.117734432220459,1.9052479267120361,2.945316791534424,-0.13339927792549133,0.5046930909156799,2.218848705291748,1.4860726594924927,1.9784420728683472,0.6049637794494629,-2.2544806003570557,-7.441859245300293,-5.855047225952148,-7.002042293548584,3.4703688621520996,1.6546134948730469,4.5597615242004395,-2.1709887981414795,0.6066653728485107
6.906906906906907,6.906906906906907,6.906906906906907,6.906906906906907,6.906906906906907,-0.09705444425344467,0.6151900887489319,1.4569061994552612,1.853194236755371,1.691792368888855,-3.0014960765838623,-2.9437007904052734,-2.622934103012085,-2.373284339904785,-2.491456985473633,3.2217352390289307,2.453282356262207,4.042385578155518,1.8468401432037354,2.874993324279785,-0.09861111640930176,0.5209496021270752,2.263005256652832,1.463616967201233,1.983035683631897,0.4624316394329071,-2.337292194366455,-7.613336563110352,-5.815212249755859,-7.048537254333496,3.479933261871338,1.5942883491516113,4.262024879455566,-2.3151073455810547,0.3110189735889435
6.916916916916917,6.916916916916917,6.916916916916917,6.916916916916917,6.916916916916917,-0.06493181735277176,0.6390206813812256,1.499363660812378,1.8710856437683105,1.7215967178344727,-3.001826286315918,-2.938957691192627,-2.5996997356414795,-2.3586277961730957,-2.471224069595337,3.2256505489349365,2.429480791091919,3.965339183807373,1.7888261079788208,2.8042151927948,-0.06374438107013702,0.5366051197052002,2.3041675090789795,1.4397354125976562,1.9846683740615845,0.31983494758605957,-2.418243885040283,-7.7693610191345215,-5.776670932769775,-7.092966556549072,3.4859774112701416,1.5335769653320312,3.9695308208465576,-2.456240653991699,0.015214716084301472
6.926926926926927,6.926926926926927,6.926926926926927,6.926926926926927,6.926926926926927,-0.03279704973101616,0.6626303791999817,1.5411900281906128,1.8883262872695923,1.7506510019302368,-3.001887798309326,-2.934013843536377,-2.576235771179199,-2.3441758155822754,-2.4509835243225098,3.2281386852264404,2.4048728942871094,3.887016773223877,1.7311898469924927,2.7331159114837646,-0.028835389763116837,0.5516459941864014,2.3425779342651367,1.4144537448883057,1.9834171533584595,0.17722637951374054,-2.4984920024871826,-7.87946081161499,-5.7395148277282715,-7.110978126525879,3.488492965698242,1.4713153839111328,3.7046079635620117,-2.5944528579711914,-0.263604998588562
6.936936936936937,6.936936936936937,6.936936936936937,6.936936936936937,6.936936936936937,-0.0006515762070193887,0.686019241809845,1.5824003219604492,1.9049324989318848,1.7789721488952637,-3.0016798973083496,-2.92887544631958,-2.5526323318481445,-2.329946517944336,-2.4309067726135254,3.2291982173919678,2.379464864730835,3.8077175617218018,1.6739184856414795,2.66186261177063,0.006081470753997564,0.5660554766654968,2.3781394958496094,1.3878047466278076,1.979398488998413,0.03465712442994118,-2.578029155731201,-7.96345853805542,-5.703832149505615,-7.12554931640625,3.4874706268310547,1.40754234790802,3.39852237701416,-2.7298004627227783,-0.5390241146087646
6.946946946946947,6.946946946946947,6.946946946946947,6.946946946946947,6.946946946946947,0.03150295838713646,0.7091881036758423,1.6230860948562622,1.9209201335906982,1.8065731525421143,-3.0012032985687256,-2.92354679107666,-2.528838634490967,-2.3159615993499756,-2.411020278930664,3.228832960128784,2.353264093399048,3.727597951889038,1.6169966459274292,2.5904693603515625,0.040970329195261,0.5798193216323853,2.41060733795166,1.3598145246505737,1.9726494550704956,-0.10781681537628174,-2.656848669052124,-8.044524192810059,-5.669709205627441,-7.139214992523193,3.4829084873199463,1.342296838760376,3.0884273052215576,-2.8623595237731934,-0.8083151578903198
6.956956956956957,6.956956956956957,6.956956956956957,6.956956956956957,6.956956956956957,0.06366381794214249,0.7321377396583557,1.6632612943649292,1.9363044500350952,1.8334187269210815,-3.000458002090454,-2.9180338382720947,-2.504865884780884,-2.302236795425415,-2.3913509845733643,3.227041006088257,2.3262782096862793,3.6466784477233887,1.5604084730148315,2.5190694332122803,0.07579632848501205,0.5929227471351624,2.4399538040161133,1.3305113315582275,1.963188648223877,-0.2501424551010132,-2.7349398136138916,-8.122472763061523,-5.637248516082764,-7.105482578277588,3.4748013019561768,1.2756171226501465,2.771851062774658,-2.992157220840454,-1.0875260829925537
6.966966966966967,6.966966966966967,6.966966966966967,6.966966966966967,6.966966966966967,0.0958285927772522,0.7548695802688599,1.7028566598892212,1.9510993957519531,1.859376311302185,-2.9994421005249023,-2.912342071533203,-2.4806551933288574,-2.2887930870056152,-2.371890068054199,3.2238245010375977,2.2985143661499023,3.565016746520996,1.5041351318359375,2.448307991027832,0.11052093654870987,0.6053518056869507,2.465996503829956,1.2999221086502075,1.9508745670318604,-0.3926311433315277,-2.8122787475585938,-8.190756797790527,-5.606550693511963,-7.032847881317139,3.4617726802825928,1.2074981927871704,2.4156436920166016,-3.1192307472229004,-1.3691178560256958
6.976976976976977,6.976976976976977,6.976976976976977,6.976976976976977,6.976976976976977,0.1279674917459488,0.777383029460907,1.7414250373840332,1.9653193950653076,1.884426236152649,-2.9981493949890137,-2.9064769744873047,-2.456129789352417,-2.275646686553955,-2.3525397777557373,3.21917724609375,2.2699801921844482,3.4827237129211426,1.4481617212295532,2.3783154487609863,0.14506946504116058,0.6170910596847534,2.488220453262329,1.2680747509002686,1.936143159866333,-0.5359595417976379,-2.888864755630493,-8.251522064208984,-5.5777153968811035,-6.952273368835449,3.4407126903533936,1.138018012046814,2.024691581726074,-3.2436182498931885,-1.5735691785812378
6.986986986986987,6.986986986986987,6.986986986986987,6.986986986986987,6.986986986986987,0.16006667912006378,0.7996796369552612,1.7789030075073242,1.9789766073226929,1.9085735082626343,-2.9965760707855225,-2.900444269180298,-2.4312896728515625,-2.2628157138824463,-2.3332271575927734,3.2130956649780273,2.2406833171844482,3.399829626083374,1.3924663066864014,2.3091228008270264,0.179391548037529,0.6281301975250244,2.5065295696258545,1.2349951267242432,1.9193886518478394,-0.6791233420372009,-2.9646968841552734,-8.311100006103516,-5.55084228515625,-6.872946739196777,3.416522741317749,1.0672298669815063,1.633808970451355,-3.36535382270813,-1.7733112573623657
6.996996996996997,6.996996996996997,6.996996996996997,6.996996996996997,6.996996996996997,0.1921219527721405,0.8217601180076599,1.8153178691864014,1.99208402633667,1.931853175163269,-2.994725227355957,-2.8942487239837646,-2.406148910522461,-2.2503178119659424,-2.313981533050537,3.205582618713379,2.2106306552886963,3.316344738006592,1.3370294570922852,2.2407195568084717,0.21345558762550354,0.6384527087211609,2.5209269523620605,1.2007102966308594,1.9006563425064087,-0.8218587636947632,-3.0397653579711914,-8.369221687316895,-5.526040077209473,-6.794607639312744,3.3890626430511475,0.995176374912262,1.2429767847061157,-3.4844627380371094,-1.9688013792037964
7.007007007007007,7.007007007007007,7.007007007007007,7.007007007007007,7.007007007007007,0.22413276135921478,0.8436256647109985,1.850693941116333,2.0046541690826416,1.9542988538742065,-2.9925992488861084,-2.887897253036499,-2.3807287216186523,-2.238168716430664,-2.2948293685913086,3.1966450214385986,2.1798312664031982,3.232288122177124,1.281830072402954,2.1730947494506836,0.2472277134656906,0.6480486989021301,2.53141450881958,1.1652464866638184,1.8799868822097778,-0.9639065861701965,-3.114065170288086,-8.425459861755371,-5.503414630889893,-6.71727991104126,3.3581912517547607,0.9219018816947937,0.8522534370422363,-3.6009700298309326,-2.160262107849121
7.017017017017017,7.017017017017017,7.017017017017017,7.017017017017017,7.017017017017017,0.25609710812568665,0.8652766346931458,1.8850576877593994,2.0166914463043213,1.9759433269500732,-2.9902007579803467,-2.881394624710083,-2.3550479412078857,-2.2263829708099365,-2.2757980823516846,3.186289072036743,2.148292064666748,3.1476821899414062,1.2268542051315308,2.106239080429077,0.28067341446876526,0.6569041013717651,2.537990093231201,1.1286472082138062,1.857421875,-1.105224609375,-3.1871957778930664,-8.478069305419922,-5.478051662445068,-6.641047477722168,3.323937177658081,0.8468005061149597,0.46139687299728394,-3.70358943939209,-2.3478598594665527
7.027027027027027,7.027027027027027,7.027027027027027,7.027027027027027,7.027027027027027,0.2880136966705322,0.8867087364196777,1.9184401035308838,2.0281107425689697,1.9968173503875732,-2.9875330924987793,-2.8747541904449463,-2.3291420936584473,-2.2149369716644287,-2.2569143772125244,3.1745212078094482,2.1160316467285156,3.0625720024108887,1.1721901893615723,2.040140390396118,0.31376031041145325,0.664990246295929,2.5406508445739746,1.0911915302276611,1.8329956531524658,-1.2457711696624756,-3.2583980560302734,-8.526911735534668,-5.444530487060547,-6.565973281860352,3.286325216293335,0.7685953378677368,0.07037504017353058,-3.7798328399658203,-2.531773805618286
7.037037037037037,7.037037037037037,7.037037037037037,7.037037037037037,7.037037037037037,0.3198813796043396,0.907914936542511,1.950870156288147,2.038910388946533,2.0169522762298584,-2.9845995903015137,-2.8679888248443604,-2.303041696548462,-2.2038469314575195,-2.238203525543213,3.1613519191741943,2.0830700397491455,2.976997137069702,1.1178843975067139,1.9747875928878784,0.34645310044288635,0.6722888350486755,2.539405584335327,1.0529530048370361,1.8067480325698853,-1.3854501247406006,-3.3236517906188965,-8.563802719116211,-5.397894382476807,-6.492122173309326,3.245143175125122,0.6886692643165588,-0.31424680352211,-3.868628978729248,-2.712172269821167
7.047047047047047,7.047047047047047,7.047047047047047,7.047047047047047,7.047047047047047,0.3516983091831207,0.9287833571434021,1.982377529144287,2.049241542816162,2.036376714706421,-2.981405019760132,-2.8611526489257812,-2.2770493030548096,-2.1932499408721924,-2.2196903228759766,3.146789073944092,2.049562454223633,2.8912434577941895,1.06416916847229,1.9101670980453491,0.3787141740322113,0.6787266731262207,2.534440040588379,1.0137031078338623,1.7787113189697266,-1.5241750478744507,-3.3707447052001953,-8.569925308227539,-5.33515739440918,-6.419568061828613,3.200310707092285,0.5975562334060669,-0.6774071455001831,-3.973130702972412,-2.8892159461975098
7.057057057057057,7.057057057057057,7.057057057057057,7.057057057057057,7.057057057057057,0.38343435525894165,0.9492720365524292,2.0129947662353516,2.0591368675231934,2.0551087856292725,-2.977983236312866,-2.8542733192443848,-2.25130295753479,-2.183180093765259,-2.201399326324463,3.1308557987213135,2.015594720840454,2.805436849594116,1.0110663175582886,1.846253514289856,0.41049763560295105,0.6842498183250427,2.5258572101593018,0.9734249711036682,1.7489275932312012,-1.6584426164627075,-3.4160287380218506,-8.574426651000977,-5.275492191314697,-6.352612495422363,3.148874044418335,0.505993664264679,-1.0369616746902466,-4.073856353759766,-3.059826612472534
7.067067067067067,7.067067067067067,7.067067067067067,7.067067067067067,7.067067067067067,0.4149899482727051,0.9693827033042908,2.0427281856536865,2.068598747253418,2.073134660720825,-2.9743738174438477,-2.8473589420318604,-2.2258386611938477,-2.173645257949829,-2.183361768722534,3.1136226654052734,1.9811776876449585,2.7196125984191895,0.9585458636283875,1.7829790115356445,0.44170984625816345,0.6888558268547058,2.5137181282043457,0.9321592450141907,1.7174702882766724,-1.7811132669448853,-3.4604740142822266,-8.554170608520508,-5.218969821929932,-6.290115833282471,3.083425521850586,0.4141271412372589,-1.391888976097107,-4.170802116394043,-3.225039482116699
7.077077077077077,7.077077077077077,7.077077077077077,7.077077077077077,7.077077077077077,0.4462263882160187,0.9891172051429749,2.0713465213775635,2.0776312351226807,2.09047532081604,-2.9704718589782715,-2.840416431427002,-2.200502634048462,-2.1646528244018555,-2.165602207183838,3.0952115058898926,1.9463205337524414,2.634639263153076,0.9065747857093811,1.7203205823898315,0.47220733761787415,0.6925400495529175,2.4984114170074463,0.8899394273757935,1.684375286102295,-1.8974745273590088,-3.5040884017944336,-8.423452377319336,-5.1656413078308105,-6.229711532592773,3.0097625255584717,0.32202082872390747,-1.6603296995162964,-4.264080047607422,-3.386902093887329
7.087087087087087,7.087087087087087,7.087087087087087,7.087087087087087,7.087087087087087,0.4771336615085602,1.0084761381149292,2.0987582206726074,2.0862348079681396,2.107149600982666,-2.9662718772888184,-2.833451747894287,-2.175138235092163,-2.156207799911499,-2.1481447219848633,3.075638771057129,1.9110302925109863,2.550973415374756,0.8551210165023804,1.6582564115524292,0.5019556283950806,0.6953015327453613,2.4805028438568115,0.8468056321144104,1.6496772766113281,-2.0130231380462646,-3.546879768371582,-8.29369831085205,-5.115598201751709,-6.1715087890625,2.933718204498291,0.2297368049621582,-1.9165351390838623,-4.353715896606445,-3.545496702194214
7.097097097097097,7.097097097097097,7.097097097097097,7.097097097097097,7.097097097097097,0.5077143907546997,1.0274622440338135,2.1250224113464355,2.0944063663482666,2.1231789588928223,-2.9617817401885986,-2.826472520828247,-2.149784564971924,-2.1482839584350586,-2.131011486053467,3.0549142360687256,1.8753161430358887,2.4685988426208496,0.8041552305221558,1.596762776374817,0.5309314131736755,0.6971385478973389,2.460064172744751,0.8028154373168945,1.6134077310562134,-2.1277081966400146,-3.5888218879699707,-8.165393829345703,-5.067711353302002,-6.115626335144043,2.855304002761841,0.137245312333107,-2.1664021015167236,-4.43138313293457,-3.7009057998657227
7.107107107107107,7.107107107107107,7.107107107107107,7.107107107107107,7.107107107107107,0.5379704236984253,1.0460741519927979,2.150196075439453,2.102121353149414,2.138582468032837,-2.9570066928863525,-2.819505214691162,-2.1244802474975586,-2.1407272815704346,-2.114227294921875,3.0330464839935303,1.8392225503921509,2.3875017166137695,0.7536595463752747,1.5358165502548218,0.5591095685958862,0.6980586051940918,2.437152147293091,0.758118212223053,1.5755975246429443,-2.241474151611328,-3.6223554611206055,-8.038384437561035,-5.0222392082214355,-6.062177658081055,2.774519920349121,0.04679464176297188,-2.410489559173584,-4.498727321624756,-3.853217840194702
7.117117117117117,7.117117117117117,7.117117117117117,7.117117117117117,7.117117117117117,0.5679045915603638,1.0643103122711182,2.174334764480591,2.1093761920928955,2.1533772945404053,-2.951953411102295,-2.81258487701416,-2.0992610454559326,-2.133519172668457,-2.097813367843628,3.0100438594818115,1.8028010129928589,2.3076703548431396,0.7036011815071106,1.475392460823059,0.5864680409431458,0.6980769038200378,2.411824941635132,0.7127651572227478,1.536277413368225,-2.3542962074279785,-3.654796838760376,-7.9124956130981445,-4.9801764488220215,-6.01128625869751,2.6913843154907227,-0.043093789368867874,-2.64935564994812,-4.562414169311523,-4.002513408660889
7.127127127127127,7.127127127127127,7.127127127127127,7.127127127127127,7.127127127127127,0.5975192189216614,1.0821723937988281,2.1974937915802,2.11617112159729,2.1675822734832764,-2.946627616882324,-2.8057186603546143,-2.074165105819702,-2.126664161682129,-2.0817909240722656,2.985917091369629,1.7660577297210693,2.2290947437286377,0.6539469361305237,1.4154645204544067,0.6129827499389648,0.6971973180770874,2.384129285812378,0.6667935252189636,1.495478630065918,-2.4661874771118164,-3.6865859031677246,-7.7875566482543945,-4.9415812492370605,-5.963072776794434,2.6060383319854736,-0.13256876170635223,-2.883535861968994,-4.6225056648254395,-4.148863792419434
7.137137137137137,7.137137137137137,7.137137137137137,7.137137137137137,7.137137137137137,0.6268178224563599,1.0996636152267456,2.219723701477051,2.122507333755493,2.1812121868133545,-2.94103741645813,-2.7989132404327393,-2.0492258071899414,-2.120164394378662,-2.066183567047119,2.9606773853302,1.728999137878418,2.1517648696899414,0.6046613454818726,1.3560047149658203,0.6386294364929199,0.6954243779182434,2.3541107177734375,0.6202370524406433,1.45322847366333,-2.576550006866455,-3.717743396759033,-7.663402557373047,-4.906528949737549,-5.9176788330078125,2.5177323818206787,-0.22157412767410278,-3.113541841506958,-4.679096221923828,-4.292330265045166
7.147147147147147,7.147147147147147,7.147147147147147,7.147147147147147,7.147147147147147,0.6558046936988831,1.1167840957641602,2.2410776615142822,2.1283838748931885,2.194284677505493,-2.9351963996887207,-2.7921760082244873,-2.0244762897491455,-2.1140263080596924,-2.051011085510254,2.934339761734009,1.6916309595108032,2.075674533843994,0.5557090640068054,1.2969855070114136,0.663378894329071,0.6927642226219177,2.321810245513916,0.5731321573257446,1.4095579385757446,-2.6856460571289062,-3.7489380836486816,-7.539870262145996,-4.875088691711426,-5.875239849090576,2.4269180297851562,-0.3095342814922333,-3.3398640155792236,-4.732247829437256,-4.432966709136963
7.157157157157157,7.157157157157157,7.157157157157157,7.157157157157157,7.157157157157157,0.6844825148582458,1.1335184574127197,2.2616047859191895,2.1338016986846924,2.2067999839782715,-2.9291114807128906,-2.785513401031494,-1.9999496936798096,-2.108252763748169,-2.0362906455993652,2.9069154262542725,1.653976559638977,2.0008184909820557,0.507051944732666,1.238389015197754,0.6872084140777588,0.6892161965370178,2.287260055541992,0.5255106687545776,1.3645282983779907,-2.7937543392181396,-3.7699391841888428,-7.416805267333984,-4.847393035888672,-5.829254627227783,2.334073305130005,-0.40156346559524536,-3.562974452972412,-4.782017707824707,-4.552363872528076
7.167167167167167,7.167167167167167,7.167167167167167,7.167167167167167,7.167167167167167,0.7128645777702332,1.1498204469680786,2.281355381011963,2.1387603282928467,2.2186520099639893,-2.922766923904419,-2.7789292335510254,-1.975677728652954,-2.1028523445129395,-2.0220000743865967,2.878441572189331,1.6161770820617676,1.9271928071975708,0.45865365862846375,1.1803227663040161,0.7101434469223022,0.6847206950187683,2.250490665435791,0.4774090647697449,1.3185020685195923,-2.894090414047241,-3.7825331687927246,-7.294054985046387,-4.823482036590576,-5.764301776885986,2.2498812675476074,-0.4964287281036377,-3.783324718475342,-4.8284735679626465,-4.652409076690674
7.177177177177177,7.177177177177177,7.177177177177177,7.177177177177177,7.177177177177177,0.7409713864326477,1.1656872034072876,2.3003783226013184,2.143258571624756,2.2299890518188477,-2.916131019592285,-2.7724316120147705,-1.95168936252594,-2.0978314876556396,-2.008293390274048,2.8489809036254883,1.5782525539398193,1.8547948598861694,0.4104788601398468,1.123092532157898,0.7322447896003723,0.679286003112793,2.2115275859832764,0.4288623034954071,1.2712863683700562,-2.9921274185180664,-3.7950305938720703,-7.171478271484375,-4.800689697265625,-5.671314239501953,2.165774345397949,-0.5887969136238098,-4.001364707946777,-4.868631839752197,-4.780642509460449
7.187187187187187,7.187187187187187,7.187187187187187,7.187187187187187,7.187187187187187,0.7688062787055969,1.1811143159866333,2.3187220096588135,2.147275686264038,2.2408812046051025,-2.909210205078125,-2.766033172607422,-1.9280142784118652,-2.0932579040527344,-1.9952375888824463,2.8185436725616455,1.5402028560638428,1.783623456954956,0.3625667989253998,1.0667725801467896,0.75349360704422,0.6729399561882019,2.170391321182251,0.37999141216278076,1.2228105068206787,-3.089284658432007,-3.807432174682617,-7.0489091873168945,-4.773011684417725,-5.582489490509033,2.0793957710266113,-0.6788849830627441,-4.217619895935059,-4.895596981048584,-4.904373645782471
7.197197197197197,7.197197197197197,7.197197197197197,7.197197197197197,7.197197197197197,0.7963716983795166,1.1961050033569336,2.336434841156006,2.150803565979004,2.251333713531494,-2.9020118713378906,-2.7597413063049316,-1.9046825170516968,-2.0891616344451904,-1.9828392267227173,2.787137746810913,1.5020301342010498,1.7136794328689575,0.3149111866950989,1.0113197565078735,0.7738664746284485,0.6657003164291382,2.127098321914673,0.33086371421813965,1.1731183528900146,-3.1855685710906982,-3.819662570953369,-6.92621374130249,-4.74952507019043,-5.497903347015381,1.9908344745635986,-0.7674288153648376,-4.432396411895752,-4.919706344604492,-5.023529529571533
7.207207207207207,7.207207207207207,7.207207207207207,7.207207207207207,7.207207207207207,0.8236705660820007,1.210663914680481,2.353532552719116,2.153841257095337,2.2613472938537598,-2.8945438861846924,-2.753563165664673,-1.8817243576049805,-2.0855507850646973,-1.9711095094680786,2.754772663116455,1.463735580444336,1.644922137260437,0.2674713432788849,0.9566922187805176,0.7933418154716492,0.6575819253921509,2.081692695617676,0.28151237964630127,1.1222559213638306,-3.2809860706329346,-3.8317575454711914,-6.81338357925415,-4.729723930358887,-5.417629718780518,1.9001827239990234,-0.854398787021637,-4.638258457183838,-4.939968585968018,-5.138264179229736
7.217217217217217,7.217217217217217,7.217217217217217,7.217217217217217,7.217217217217217,0.8507063984870911,1.224794864654541,2.3699910640716553,2.1563918590545654,2.270925998687744,-2.8868141174316406,-2.7475054264068604,-1.8591805696487427,-2.0824437141418457,-1.960054874420166,2.7214574813842773,1.4253208637237549,1.5772528648376465,0.2202104926109314,0.902847170829773,0.811899721622467,0.6486004590988159,2.0342652797698975,0.23197762668132782,1.0702677965164185,-3.375530958175659,-3.843757152557373,-6.710928916931152,-4.713967800140381,-5.341755390167236,1.8074815273284912,-0.9397644400596619,-4.835181713104248,-4.956962585449219,-5.2487030029296875
7.227227227227227,7.227227227227227,7.227227227227227,7.227227227227227,7.227227227227227,0.877482533454895,1.238493800163269,2.385796070098877,2.158454179763794,2.2800710201263428,-2.878828525543213,-2.741546869277954,-1.8370908498764038,-2.079848289489746,-1.9496816396713257,2.687199115753174,1.386797547340393,1.51054847240448,0.17308509349822998,0.8497380018234253,0.8295199871063232,0.6388659477233887,1.9849159717559814,0.18228557705879211,1.0171942710876465,-3.4690678119659424,-3.8533170223236084,-6.617531776428223,-4.702686309814453,-5.270427703857422,1.7125389575958252,-1.004920482635498,-5.024460792541504,-4.971442222595215,-5.354884624481201
7.237237237237237,7.237237237237237,7.237237237237237,7.237237237237237,7.237237237237237,0.9039953351020813,1.2517575025558472,2.400967597961426,2.1600282192230225,2.2887847423553467,-2.8706037998199463,-2.735668420791626,-1.8154834508895874,-2.077770471572876,-1.9399977922439575,2.6520214080810547,1.3481791019439697,1.4447617530822754,0.12604977190494537,0.7973206043243408,0.8461595773696899,0.6284870505332947,1.933687448501587,0.13246022164821625,0.963079571723938,-3.5595767498016357,-3.862887382507324,-6.527709007263184,-4.695916652679443,-5.2036213874816895,1.6117918491363525,-1.0686595439910889,-5.210537433624268,-4.983425140380859,-5.456879615783691
7.247247247247247,7.247247247247247,7.247247247247247,7.247247247247247,7.247247247247247,0.9302432537078857,1.2645899057388306,2.4155287742614746,2.1611146926879883,2.2970595359802246,-2.8621556758880615,-2.7298762798309326,-1.7943875789642334,-2.0762157440185547,-1.930951476097107,2.6159417629241943,1.3094642162322998,1.3798545598983765,0.07906016707420349,0.7455543279647827,0.8617817163467407,0.6174760460853577,1.880613923072815,0.0825282409787178,0.9080034494400024,-3.649216890335083,-3.872530221939087,-6.441610336303711,-4.693698883056641,-5.139487266540527,1.5092016458511353,-1.131169080734253,-5.393556594848633,-4.992928504943848,-5.541145324707031
7.257257257257257,7.257257257257257,7.257257257257257,7.257257257257257,7.257257257257257,0.9562295079231262,1.2769951820373535,2.429503917694092,2.1617116928100586,2.3048551082611084,-2.853489875793457,-2.7241785526275635,-1.7738335132598877,-2.0751914978027344,-1.9223002195358276,2.5789685249328613,1.2706525325775146,1.3157902956008911,0.03206896036863327,0.6944178342819214,0.876366913318634,0.6058455109596252,1.825722336769104,0.032512418925762177,0.8521823287010193,-3.7379860877990723,-3.8822824954986572,-6.359407901763916,-4.696062088012695,-5.078611373901367,1.404819369316101,-1.1924303770065308,-5.573648929595947,-4.999959945678711,-5.611362457275391
7.267267267267267,7.267267267267267,7.267267267267267,7.267267267267267,7.267267267267267,0.9819580316543579,1.2889771461486816,2.4429142475128174,2.161818027496338,2.3121659755706787,-2.844613552093506,-2.7185821533203125,-1.7538484334945679,-2.0747029781341553,-1.914020299911499,2.5411112308502197,1.231742024421692,1.252528429031372,-0.014968154020607471,0.6438665390014648,0.8898990154266357,0.5936084389686584,1.7690411806106567,-0.017560448497533798,0.7956804633140564,-3.8258814811706543,-3.8921799659729004,-6.281285762786865,-4.703031063079834,-5.022510528564453,1.2986912727355957,-1.2524232864379883,-5.750933647155762,-5.004509925842285,-5.677457809448242
7.277277277277277,7.277277277277277,7.277277277277277,7.277277277277277,7.277277277277277,1.0074326992034912,1.3005396127700806,2.455758810043335,2.16143536567688,2.318992853164673,-2.83553409576416,-2.713094711303711,-1.7344684600830078,-2.0747568607330322,-1.9061199426651,2.5023791790008545,1.1927320957183838,1.1901066303253174,-0.062098849564790726,0.5938532948493958,0.9023600816726685,0.5807768702507019,1.7106817960739136,-0.06766508519649506,0.738535463809967,-3.912869453430176,-3.9022557735443115,-6.173459053039551,-4.7146315574646,-4.971382141113281,1.1908493041992188,-1.3111343383789062,-5.907382965087891,-5.006183624267578,-5.739600658416748
7.287287287287287,7.287287287287287,7.287287287287287,7.287287287287287,7.287287287287287,1.0326497554779053,1.3116862773895264,2.4681122303009033,2.1605618000030518,2.3253281116485596,-2.8262763023376465,-2.7077229022979736,-1.715876579284668,-2.075361490249634,-1.8986254930496216,2.4628045558929443,1.1536204814910889,1.1290407180786133,-0.10936803370714188,0.5443516373634338,0.9137468338012695,0.5673646926879883,1.6507339477539062,-0.11777373403310776,0.6808182001113892,-3.9892477989196777,-3.9125492572784424,-6.028785228729248,-4.730862140655518,-4.916396141052246,1.0877859592437744,-1.3685336112976074,-6.069423198699951,-5.005400657653809,-5.787895202636719
7.297297297297297,7.297297297297297,7.297297297297297,7.297297297297297,7.297297297297297,1.0575464963912964,1.3224202394485474,2.4800236225128174,2.1591968536376953,2.3311450481414795,-2.816973924636841,-2.70247483253479,-1.6981322765350342,-2.0765223503112793,-1.8916312456130981,2.4225587844848633,1.1144038438796997,1.0693941116333008,-0.156825453042984,0.4954240024089813,0.9241535663604736,0.553384006023407,1.589194416999817,-0.16785934567451477,0.62269127368927,-4.0500102043151855,-3.923093557357788,-5.890056610107422,-4.752478122711182,-4.8604865074157715,0.9883134365081787,-1.424600601196289,-6.225819110870361,-5.00071907043457,-5.825706958770752
7.307307307307307,7.307307307307307,7.307307307307307,7.307307307307307,7.307307307307307,1.0820538997650146,1.332746148109436,2.4914965629577637,2.1573474407196045,2.336440324783325,-2.8076205253601074,-2.697355031967163,-1.6812453269958496,-2.078258514404297,-1.8851505517959595,2.3817636966705322,1.0750807523727417,1.0111050605773926,-0.2045290768146515,0.4470288157463074,0.9334096312522888,0.5388491153717041,1.5261163711547852,-0.21787145733833313,0.564200222492218,-4.100744247436523,-3.9339239597320557,-5.757426738739014,-4.779731750488281,-4.810113906860352,0.8606755137443542,-1.4793130159378052,-6.376550197601318,-4.991687297821045,-5.860459327697754
7.317317317317317,7.317317317317317,7.317317317317317,7.317317317317317,7.317317317317317,1.1060881614685059,1.3426659107208252,2.502535343170166,2.1550142765045166,2.341215133666992,-2.798199415206909,-2.6923720836639404,-1.6652262210845947,-2.080580949783325,-1.8791871070861816,2.340467691421509,1.0356476306915283,0.9541120529174805,-0.2525302469730377,0.3991091251373291,0.9413818717002869,0.523773193359375,1.4615583419799805,-0.2677805721759796,0.5053772926330566,-4.15031099319458,-3.9450738430023193,-5.630972385406494,-4.8119659423828125,-4.765351295471191,0.7320348024368286,-1.5326520204544067,-6.521575927734375,-4.979854106903076,-5.892228603363037
7.327327327327327,7.327327327327327,7.327327327327327,7.327327327327327,7.327327327327327,1.129652738571167,1.35218346118927,2.5131418704986572,2.1521928310394287,2.345468282699585,-2.7887206077575684,-2.6875298023223877,-1.6500840187072754,-2.0834946632385254,-1.8737462759017944,2.298680543899536,0.996101438999176,0.8983544707298279,-0.3008776903152466,0.3516099452972412,0.9480636715888977,0.5081730484962463,1.3955742120742798,-0.31755751371383667,0.44625070691108704,-4.198808670043945,-3.9562606811523438,-5.510778903961182,-4.848987579345703,-4.726265907287598,0.6029744148254395,-1.583431601524353,-6.661345481872559,-4.965315818786621,-5.921090126037598
7.337337337337337,7.337337337337337,7.337337337337337,7.337337337337337,7.337337337337337,1.1527518033981323,1.361274003982544,2.523319959640503,2.1488795280456543,2.3492002487182617,-2.7791926860809326,-2.6827964782714844,-1.6358253955841064,-2.087002992630005,-1.8688328266143799,2.256413221359253,0.9564850926399231,0.8437665700912476,-0.3496209383010864,0.30447259545326233,0.9534517526626587,0.49213504791259766,1.3282183408737183,-0.3671744465827942,0.386849969625473,-4.246244430541992,-3.9593911170959473,-5.397181510925293,-4.890816688537598,-4.692919731140137,0.47357362508773804,-1.620712399482727,-6.795933723449707,-4.947973251342773,-5.947114944458008
7.347347347347347,7.347347347347347,7.347347347347347,7.347347347347347,7.347347347347347,1.175389289855957,1.3699160814285278,2.5330708026885986,2.1450705528259277,2.3524181842803955,-2.769622802734375,-2.6781601905822754,-1.6224560737609863,-2.091108798980713,-1.8644657135009766,2.213676929473877,0.9168354868888855,0.7902840375900269,-0.39880746603012085,0.2576379179954529,0.9575408697128296,0.4757325351238251,1.25954008102417,-0.41660362482070923,0.32720521092414856,-4.292167663574219,-3.962827444076538,-5.290014266967773,-4.937716007232666,-4.665970802307129,0.3425680696964264,-1.6563687324523926,-6.925503253936768,-4.927673816680908,-5.96933126449585
7.357357357357357,7.357357357357357,7.357357357357357,7.357357357357357,7.357357357357357,1.1975668668746948,1.3781133890151978,2.5423929691314697,2.1407792568206787,2.3551340103149414,-2.7600059509277344,-2.6736254692077637,-1.6099822521209717,-2.095775604248047,-1.860681414604187,2.1704907417297363,0.8771498799324036,0.7378418445587158,-0.4483671486377716,0.2110452800989151,0.9603049755096436,0.4589807093143463,1.1895899772644043,-0.46579912304878235,0.2673599421977997,-4.336481094360352,-3.9665961265563965,-5.187845706939697,-4.965097427368164,-4.644175052642822,0.20976653695106506,-1.69040048122406,-7.048416614532471,-4.9010467529296875,-5.987111568450928
7.367367367367367,7.367367367367367,7.367367367367367,7.367367367367367,7.367367367367367,1.219287633895874,1.3858674764633179,2.5512595176696777,2.1360185146331787,2.3573520183563232,-2.7503576278686523,-2.6691946983337402,-1.5985100269317627,-2.100965738296509,-1.8575066328048706,2.1268792152404785,0.8374245166778564,0.6864951848983765,-0.4982197880744934,0.16464433073997498,0.9617469310760498,0.4418971538543701,1.1185567378997803,-0.5147071480751038,0.20735619962215424,-4.374512672424316,-3.970721960067749,-5.072695255279541,-4.996331691741943,-4.627993583679199,0.07998364418745041,-1.722809910774231,-7.143702030181885,-4.870798110961914,-6.001608848571777
7.377377377377377,7.377377377377377,7.377377377377377,7.377377377377377,7.377377377377377,1.2405520677566528,1.3931809663772583,2.5596110820770264,2.1307849884033203,2.3590712547302246,-2.7407586574554443,-2.6648733615875244,-1.5878982543945312,-2.1066794395446777,-1.854952096939087,2.0829319953918457,0.7976566553115845,0.6362856030464172,-0.5484055280685425,0.11837441474199295,0.9619157314300537,0.42449674010276794,1.0467449426651,-0.563296914100647,0.14721916615962982,-4.406260013580322,-3.975231647491455,-4.960212707519531,-5.031619548797607,-4.6179890632629395,-0.04617481678724289,-1.7535960674285889,-7.199427604675293,-4.8369221687316895,-6.013783931732178
7.387387387387387,7.387387387387387,7.387387387387387,7.387387387387387,7.387387387387387,1.2613645792007446,1.4000624418258667,2.5674116611480713,2.1250720024108887,2.3602919578552246,-2.7312309741973877,-2.660670518875122,-1.577837347984314,-2.112912893295288,-1.8530280590057373,2.0386710166931152,0.7578532695770264,0.587164580821991,-0.5989363789558411,0.07217376679182053,0.9608250856399536,0.4067838191986084,0.9744514226913452,-0.611504316329956,0.08697105199098587,-4.437217712402344,-3.9745821952819824,-4.85575008392334,-5.056268215179443,-4.61422061920166,-0.17167021334171295,-1.7884358167648315,-7.244441032409668,-4.786303520202637,-6.023657321929932
7.397397397397397,7.397397397397397,7.397397397397397,7.397397397397397,7.397397397397397,1.2817301750183105,1.4065680503845215,2.574676990509033,2.1188747882843018,2.3610119819641113,-2.7217838764190674,-2.6566379070281982,-1.568349838256836,-2.1195857524871826,-1.8517441749572754,1.9941036701202393,0.718106746673584,0.5390506982803345,-0.649564802646637,0.025975452736020088,0.9584822654724121,0.3886769413948059,0.9017253518104553,-0.6590369343757629,0.026637205854058266,-4.4674072265625,-3.9670443534851074,-4.759045124053955,-5.060338020324707,-4.617423057556152,-0.29642975330352783,-1.8291223049163818,-7.286057949066162,-4.71051025390625,-6.030953407287598
7.407407407407407,7.407407407407407,7.407407407407407,7.407407407407407,7.407407407407407,1.3016541004180908,1.4127106666564941,2.5814080238342285,2.112189292907715,2.3612313270568848,-2.7124266624450684,-2.6527884006500244,-1.5594438314437866,-2.126664638519287,-1.851110816001892,1.949237585067749,0.6784326434135437,0.49186497926712036,-0.7002555131912231,-0.020285150036215782,0.954893171787262,0.3701718747615814,0.8285987377166748,-0.7057957053184509,-0.033757708966732025,-4.496857166290283,-3.960165023803711,-4.670196533203125,-5.068564414978027,-4.626585960388184,-0.4203808307647705,-1.8679819107055664,-7.32445764541626,-4.631739139556885,-6.035797595977783
7.4174174174174174,7.4174174174174174,7.4174174174174174,7.4174174174174174,7.4174174174174174,1.3211047649383545,1.4184913635253906,2.5876078605651855,2.105008363723755,2.360950231552124,-2.703169584274292,-2.6491246223449707,-1.551122784614563,-2.1341464519500732,-1.8511377573013306,1.9041829109191895,0.6388240456581116,0.4455288350582123,-0.7510488629341125,-0.06666716188192368,0.9500285983085632,0.351286917924881,0.7551042437553406,-0.7517524361610413,-0.09418836236000061,-4.501493453979492,-3.9539711475372314,-4.589250087738037,-5.080873012542725,-4.641855716705322,-0.5525477528572083,-1.9050137996673584,-7.359793186187744,-4.5500359535217285,-6.03827428817749
7.4274274274274275,7.4274274274274275,7.4274274274274275,7.4274274274274275,7.4274274274274275,1.3400211334228516,1.4239106178283691,2.5932774543762207,2.097323417663574,2.360166549682617,-2.694023609161377,-2.645648717880249,-1.543398380279541,-2.1420228481292725,-1.8518351316452026,1.8591228723526,0.5992737412452698,0.39996373653411865,-0.8019853234291077,-0.11323533952236176,0.9438405632972717,0.33204036951065063,0.6812695860862732,-0.7968736886978149,-0.15463082492351532,-4.502256393432617,-3.948484182357788,-4.516318321228027,-5.097179412841797,-4.664238452911377,-0.6832398176193237,-1.9402151107788086,-7.392253398895264,-4.4646077156066895,-6.037191390991211
7.4374374374374375,7.4374374374374375,7.4374374374374375,7.4374374374374375,7.4374374374374375,1.358398199081421,1.4289686679840088,2.598417282104492,2.0891335010528564,2.358882188796997,-2.6850011348724365,-2.642364025115967,-1.5362775325775146,-2.150286912918091,-1.8532183170318604,1.81404709815979,0.55977463722229,0.3550872504711151,-0.8531050682067871,-0.16006986796855927,0.9363613128662109,0.3124508857727051,0.6071233153343201,-0.8411210775375366,-0.2150326520204544,-4.504111289978027,-3.9437289237976074,-4.451519966125488,-5.117452144622803,-4.694687843322754,-0.8106521368026733,-1.9735835790634155,-7.421990394592285,-4.375842571258545,-6.03091287612915
7.4474474474474475,7.4474474474474475,7.4474474474474475,7.4474474474474475,7.4474474474474475,1.3762423992156982,1.4336652755737305,2.603029489517212,2.0804295539855957,2.3570950031280518,-2.676111936569214,-2.6392719745635986,-1.529772162437439,-2.1589362621307373,-1.8552968502044678,1.7689530849456787,0.5203196406364441,0.3108186721801758,-0.9044471979141235,-0.207243412733078,0.9276189208030701,0.29253655672073364,0.5326938033103943,-0.8844650387763977,-0.27535805106163025,-4.505922794342041,-3.939725637435913,-4.394944667816162,-5.141628742218018,-4.732061862945557,-0.935672402381897,-2.005117654800415,-7.449147701263428,-4.283860683441162,-6.0219035148620605
7.4574574574574575,7.4574574574574575,7.4574574574574575,7.4574574574574575,7.4574574574574575,1.3935610055923462,1.438002347946167,2.6071133613586426,2.071207284927368,2.3548007011413574,-2.6673665046691895,-2.6363751888275146,-1.5238932371139526,-2.167961835861206,-1.8580806255340576,1.7238404750823975,0.4809010326862335,0.2670750021934509,-0.9560509324073792,-0.25482624769210815,0.9176374673843384,0.272315114736557,0.45800310373306274,-0.9268704652786255,-0.335579514503479,-4.507741928100586,-3.9364726543426514,-4.346675395965576,-5.169638633728027,-4.776247978210449,-1.0582778453826904,-2.034761428833008,-7.473845481872559,-4.188427448272705,-6.010217189788818
7.4674674674674675,7.4674674674674675,7.4674674674674675,7.4674674674674675,7.4674674674674675,1.4103549718856812,1.441977858543396,2.6106693744659424,2.061460256576538,2.351997137069702,-2.6587488651275635,-2.633678436279297,-1.5186535120010376,-2.177361488342285,-1.8615806102752686,1.6787209510803223,0.4415113627910614,0.2237720489501953,-1.0079535245895386,-0.3028835952281952,0.9065259099006653,0.25180912017822266,0.38307785987854004,-0.9683045744895935,-0.3956713378429413,-4.506845474243164,-3.933863401412964,-4.306802272796631,-5.2013163566589355,-4.8269877433776855,-1.1567713022232056,-2.0622503757476807,-7.496186256408691,-4.089794158935547,-5.995987415313721
7.4774774774774775,7.4774774774774775,7.4774774774774775,7.4774774774774775,7.4774774774774775,1.4266172647476196,1.445591926574707,2.613697052001953,2.0511820316314697,2.3486788272857666,-2.6502151489257812,-2.6311872005462646,-1.5140666961669922,-2.1871423721313477,-1.8658045530319214,1.6336160898208618,0.4021439254283905,0.18082667887210846,-1.0601904392242432,-0.35148224234580994,0.8944926261901855,0.23103655874729156,0.30794090032577515,-1.0087352991104126,-0.4556067883968353,-4.5053791999816895,-3.9320802688598633,-4.275417327880859,-5.236607074737549,-4.8844709396362305,-1.247465968132019,-2.0879228115081787,-7.516263484954834,-3.987980365753174,-5.9790191650390625
7.4874874874874875,7.4874874874874875,7.4874874874874875,7.4874874874874875,7.4874874874874875,1.4423549175262451,1.448844313621521,2.6161978244781494,2.040365219116211,2.3448445796966553,-2.641775369644165,-2.6289031505584717,-1.5101561546325684,-2.1973001956939697,-1.8707531690597534,1.5885242223739624,0.3627902567386627,0.13815701007843018,-1.1127996444702148,-0.4006669223308563,0.8815582394599915,0.21001610159873962,0.23262344300746918,-1.0481318235397339,-0.5153537392616272,-4.504180908203125,-3.931138277053833,-4.251347541809082,-5.27549934387207,-4.936508655548096,-1.3364707231521606,-2.111778736114502,-7.53157377243042,-3.8831136226654053,-5.956661224365234
7.4974974974974975,7.4974974974974975,7.4974974974974975,7.4974974974974975,7.4974974974974975,1.4575756788253784,1.4517356157302856,2.618180513381958,2.0290000438690186,2.340517997741699,-2.6334400177001953,-2.6268277168273926,-1.5069637298583984,-2.2078304290771484,-1.8763538599014282,1.5434433221817017,0.3234419524669647,0.09568130970001221,-1.1658152341842651,-0.4502728283405304,0.8677416443824768,0.18876586854457855,0.15717169642448425,-1.0864626169204712,-0.5748322010040283,-4.503302097320557,-3.9310550689697266,-4.237100124359131,-5.317912578582764,-4.976052761077881,-1.423785924911499,-2.1338183879852295,-7.5438761711120605,-3.775164842605591,-5.926773548126221
7.5075075075075075,7.5075075075075075,7.5075075075075075,7.5075075075075075,7.5075075075075075,1.4722874164581299,1.4542657136917114,2.6196460723876953,2.0170767307281494,2.3356995582580566,-2.62522029876709,-2.6249637603759766,-1.504510521888733,-2.218726396560669,-1.882587194442749,1.4983690977096558,0.28408968448638916,0.05330299586057663,-1.2192730903625488,-0.5003045201301575,0.853060781955719,0.1673041433095932,0.08160265535116196,-1.1236987113952637,-0.6339918971061707,-4.502801895141602,-3.9318416118621826,-4.2318501472473145,-5.3637590408325195,-5.021387577056885,-1.5093858242034912,-2.1540396213531494,-7.554750442504883,-3.6641080379486084,-5.892805099487305
7.5175175175175175,7.5175175175175175,7.5175175175175175,7.5175175175175175,7.5175175175175175,1.4864963293075562,1.4564337730407715,2.620591878890991,2.0045862197875977,2.33038067817688,-2.6171274185180664,-2.6233134269714355,-1.5028146505355835,-2.22998309135437,-1.889456033706665,1.4532978534698486,0.24472494423389435,0.01093169953674078,-1.2732064723968506,-0.5508176684379578,0.8375299572944641,0.14564861357212067,0.005933508276939392,-1.1598066091537476,-0.692790150642395,-4.5027360916137695,-3.933511734008789,-4.235504627227783,-5.412949085235596,-5.072393894195557,-1.5932612419128418,-2.17244291305542,-7.564105987548828,-3.549909830093384,-5.854793071746826
7.5275275275275275,7.5275275275275275,7.5275275275275275,7.5275275275275275,7.5275275275275275,1.5002106428146362,1.4582408666610718,2.6210198402404785,1.991518497467041,2.3245553970336914,-2.6091716289520264,-2.621877670288086,-1.5018978118896484,-2.2415945529937744,-1.8969624042510986,1.4082249402999878,0.2053396999835968,-0.03151748701930046,-1.327648639678955,-0.6018657088279724,0.8211698532104492,0.12381874024868011,-0.06981904804706573,-1.1947557926177979,-0.7511836886405945,-4.5031585693359375,-3.93607497215271,-4.24756383895874,-5.465391159057617,-5.123223781585693,-1.6754021644592285,-2.189026117324829,-7.571524620056152,-3.43253493309021,-5.807000637054443
7.5375375375375375,7.5375375375375375,7.5375375375375375,7.5375375375375375,7.5375375375375375,1.5134363174438477,1.4596863985061646,2.620929479598999,1.9778646230697632,2.3181939125061035,-2.6013641357421875,-2.6206588745117188,-1.5017797946929932,-2.253554344177246,-1.9051433801651,1.363144874572754,0.16592392325401306,-0.07413506507873535,-1.3826316595077515,-0.6532608866691589,0.8039954304695129,0.10183198004961014,-0.14563661813735962,-1.2285141944885254,-0.808894157409668,-4.504125118255615,-3.9395415782928467,-4.2703022956848145,-5.520991325378418,-5.146812438964844,-1.755797266960144,-2.2037882804870605,-7.575320720672607,-3.3119359016418457,-5.723391056060791
7.5475475475475475,7.5475475475475475,7.5475475475475475,7.5475475475475475,7.5475475475475475,1.5261801481246948,1.460768699645996,2.6203253269195557,1.9636149406433105,2.3112757205963135,-2.5937137603759766,-2.6196584701538086,-1.5024919509887695,-2.265855312347412,-1.914020299911499,1.3180522918701172,0.12646900117397308,-0.11704954504966736,-1.4381871223449707,-0.7049221992492676,0.7860254645347595,0.07970614731311798,-0.22145064175128937,-1.2610433101654053,-0.8657546043395996,-4.50568962097168,-3.943892478942871,-4.3056864738464355,-5.579884052276611,-5.176469802856445,-1.834434986114502,-2.216707229614258,-7.572548866271973,-3.1856279373168945,-5.636805057525635
7.5575575575575575,7.5575575575575575,7.5575575575575575,7.5575575575575575,7.5575575575575575,1.538448452949524,1.4614914655685425,2.6192052364349365,1.9487793445587158,2.303807258605957,-2.586232900619507,-2.6188666820526123,-1.5040582418441772,-2.2784905433654785,-1.9235090017318726,1.272940993309021,0.08697157353162766,-0.16036804020404816,-1.4943490028381348,-0.7568641304969788,0.7672767639160156,0.057465195655822754,-0.2972286641597748,-1.292262077331543,-0.9216899871826172,-4.507904052734375,-3.947969675064087,-4.351516246795654,-5.64207124710083,-5.201841354370117,-1.911306619644165,-2.226790189743042,-7.567488193511963,-3.051424980163574,-5.5384626388549805
7.5675675675675675,7.5675675675675675,7.5675675675675675,7.5675675675675675,7.5675675675675675,1.550247311592102,1.4618568420410156,2.6175642013549805,1.933354139328003,2.2958052158355713,-2.5789289474487305,-2.6182730197906494,-1.5064998865127563,-2.2914535999298096,-1.9334923028945923,1.2278039455413818,0.04742952808737755,-0.20419791340827942,-1.5511473417282104,-0.8090789914131165,0.747767984867096,0.03513351082801819,-0.37294119596481323,-1.3221217393875122,-0.9766191840171814,-4.5108232498168945,-3.9529144763946533,-4.407614707946777,-5.707018852233887,-5.231922149658203,-1.9863953590393066,-2.234985828399658,-7.560257911682129,-2.9143404960632324,-5.436068534851074
7.5775775775775776,7.5775775775775776,7.5775775775775776,7.5775775775775776,7.5775775775775776,1.5615829229354858,1.4618632793426514,2.6154003143310547,1.9173280000686646,2.287261486053467,-2.571812868118286,-2.6178791522979736,-1.509849190711975,-2.3047404289245605,-1.9439643621444702,1.1826341152191162,0.007833311334252357,-0.2486378401517868,-1.6086094379425049,-0.8616225719451904,0.7275167107582092,0.012727873399853706,-0.4485721290111542,-1.350595474243164,-1.0305054187774658,-4.514502048492432,-3.9587244987487793,-4.473160266876221,-5.774543762207031,-5.267515182495117,-2.0596866607666016,-2.2412986755371094,-7.550538539886475,-2.7742881774902344,-5.3295578956604
7.587587587587588,7.587587587587588,7.587587587587588,7.587587587587588,7.587587587587588,1.5724601745605469,1.4615116119384766,2.6127171516418457,1.9006749391555786,2.2781715393066406,-2.5648937225341797,-2.617682456970215,-1.514158010482788,-2.318335771560669,-1.9549201726913452,1.137423038482666,-0.03182525560259819,-0.2937808036804199,-1.6667495965957642,-0.9145498871803284,0.7065398693084717,-0.009730013087391853,-0.5240936279296875,-1.377692461013794,-1.083301305770874,-4.518994331359863,-3.965409994125366,-4.548362731933594,-5.842535972595215,-5.30855655670166,-2.1311657428741455,-2.2457196712493896,-7.538598537445068,-2.6398661136627197,-5.218741416931152
7.597597597597598,7.597597597597598,7.597597597597598,7.597597597597598,7.597597597597598,1.5828813314437866,1.4608004093170166,2.609506607055664,1.883371353149414,2.268527030944824,-2.558178663253784,-2.617684841156006,-1.519447922706604,-2.3322103023529053,-1.966354489326477,1.0921696424484253,-0.07155537605285645,-0.33973097801208496,-1.7255815267562866,-0.9679158329963684,0.6848676800727844,-0.032223593443632126,-0.5994808077812195,-1.403434157371521,-1.1349678039550781,-4.520611763000488,-3.9729621410369873,-4.6344523429870605,-5.912840366363525,-5.3549723625183105,-2.1951000690460205,-2.2482519149780273,-7.52392053604126,-2.503084659576416,-5.103851795196533
7.607607607607608,7.607607607607608,7.607607607607608,7.607607607607608,7.607607607607608,1.5928021669387817,1.459729790687561,2.605785369873047,1.8654239177703857,2.2583229541778564,-2.5516531467437744,-2.6178860664367676,-1.525660514831543,-2.3463470935821533,-1.9782596826553345,1.0469437837600708,-0.11136476695537567,-0.3863861560821533,-1.7850397825241089,-1.021771788597107,0.6626383066177368,-0.05473262071609497,-0.6746495962142944,-1.4277831315994263,-1.1854650974273682,-4.515870094299316,-3.981374502182007,-4.687972545623779,-5.950737953186035,-5.4066667556762695,-2.2460732460021973,-2.248894453048706,-7.494088649749756,-2.3593270778656006,-4.985174655914307
7.617617617617618,7.617617617617618,7.617617617617618,7.617617617617618,7.617617617617618,1.6022127866744995,1.4582934379577637,2.6015682220458984,1.846935510635376,2.2475476264953613,-2.545316219329834,-2.6183016300201416,-1.5327259302139282,-2.3606765270233154,-1.9906288385391235,1.0017613172531128,-0.15124261379241943,-0.433610737323761,-1.8446369171142578,-1.0761712789535522,0.6399089694023132,-0.077215775847435,-0.7494950890541077,-1.4506502151489258,-1.2347575426101685,-4.5119428634643555,-3.9864251613616943,-4.749179363250732,-5.956883907318115,-5.46353816986084,-2.2950079441070557,-2.2428154945373535,-7.459718704223633,-2.2091877460479736,-4.863011837005615
7.627627627627628,7.627627627627628,7.627627627627628,7.627627627627628,7.627627627627628,1.6111171245574951,1.456485390663147,2.59684681892395,1.8279143571853638,2.236189603805542,-2.539175271987915,-2.6189494132995605,-1.5406521558761597,-2.3751730918884277,-2.0034573078155518,0.9566143155097961,-0.19117392599582672,-0.4814928472042084,-1.9042930603027344,-1.1311662197113037,0.616699755191803,-0.09962669014930725,-0.8239742517471313,-1.472001552581787,-1.2828090190887451,-4.50886869430542,-3.992264986038208,-4.819386959075928,-5.962824821472168,-5.525495529174805,-2.3419041633605957,-2.234774112701416,-7.4209489822387695,-2.056602716445923,-4.7373151779174805
7.637637637637638,7.637637637637638,7.637637637637638,7.637637637637638,7.637637637637638,1.619520664215088,1.4543049335479736,2.5916099548339844,1.8083504438400269,2.2242367267608643,-2.5332231521606445,-2.619828939437866,-1.549444556236267,-2.389828681945801,-2.0167391300201416,0.9115036725997925,-0.23116867244243622,-0.5301209688186646,-1.9640114307403564,-1.1868062019348145,0.593035876750946,-0.12194868177175522,-0.8980433344841003,-1.4918158054351807,-1.3295834064483643,-4.5003862380981445,-3.9989686012268066,-4.898211479187012,-5.969284534454346,-5.59244966506958,-2.3890342712402344,-2.2248728275299072,-7.377718448638916,-1.9021414518356323,-4.608031749725342
7.647647647647648,7.647647647647648,7.647647647647648,7.647647647647648,7.647647647647648,1.627494215965271,1.4517515897750854,2.5858469009399414,1.7882314920425415,2.211677074432373,-2.5274837017059326,-2.620938301086426,-1.5591102838516235,-2.404644012451172,-2.030468225479126,0.8665595054626465,-0.2712344527244568,-0.5795814990997314,-2.0237960815429688,-1.243140697479248,0.5688360333442688,-0.14416173100471497,-0.9716563820838928,-1.5100748538970947,-1.3750462532043457,-4.479874134063721,-4.006575107574463,-4.983432292938232,-5.976124286651611,-5.664301872253418,-2.4458653926849365,-2.2131447792053223,-7.327123641967773,-1.7457990646362305,-4.475100994110107
7.657657657657658,7.657657657657658,7.657657657657658,7.657657657657658,7.657657657657658,1.6350646018981934,1.4488246440887451,2.5795094966888428,1.7675455808639526,2.198497772216797,-2.5219814777374268,-2.622277021408081,-1.569671392440796,-2.41961407661438,-2.044640064239502,0.8218145370483398,-0.31138116121292114,-0.6296956539154053,-2.083651065826416,-1.300218105316162,0.5440797209739685,-0.16624854505062103,-1.044481635093689,-1.5267595052719116,-1.4191603660583496,-4.460619926452637,-4.015072822570801,-5.031213283538818,-5.9832072257995605,-5.740959644317627,-2.500216484069824,-2.1995813846588135,-7.22337532043457,-1.5875706672668457,-4.33845853805542
7.667667667667668,7.667667667667668,7.667667667667668,7.667667667667668,7.667667667667668,1.6422325372695923,1.4455242156982422,2.5725557804107666,1.7462798357009888,2.184685468673706,-2.5167195796966553,-2.62384295463562,-1.5811538696289062,-2.4347362518310547,-2.059246778488159,0.7772560715675354,-0.3516179025173187,-0.6803333759307861,-2.143577814102173,-1.3580875396728516,0.5187913179397583,-0.1881885677576065,-1.1162543296813965,-1.5418509244918823,-1.4618878364562988,-4.442662239074707,-4.0245890617370605,-5.087984085083008,-5.990390777587891,-5.822319030761719,-2.5521111488342285,-2.1838107109069824,-7.116629600524902,-1.4274439811706543,-4.198019027709961
7.677677677677678,7.677677677677678,7.677677677677678,7.677677677677678,7.677677677677678,1.6489992141723633,1.4418481588363647,2.564969301223755,1.724421739578247,2.1702258586883545,-2.5116991996765137,-2.625636339187622,-1.5935657024383545,-2.45000958442688,-2.07427716255188,0.7328702807426453,-0.39195457100868225,-0.7315837144851685,-2.203575849533081,-1.4167932271957397,0.49299612641334534,-0.20996098220348358,-1.186943531036377,-1.5553306341171265,-1.5031920671463013,-4.4260382652282715,-4.034999847412109,-5.153637886047363,-5.997532844543457,-5.908215045928955,-2.6015613079071045,-2.1661136150360107,-7.006818771362305,-1.2654067277908325,-4.054051876068115
7.687687687687688,7.687687687687688,7.687687687687688,7.687687687687688,7.687687687687688,1.6553655862808228,1.4378012418746948,2.556732177734375,1.7019572257995605,2.1551058292388916,-2.506925344467163,-2.627647876739502,-1.6069163084030151,-2.4654297828674316,-2.0897154808044434,0.6886444687843323,-0.432331919670105,-0.7835358381271362,-2.2636446952819824,-1.4763836860656738,0.4667171537876129,-0.23152245581150055,-1.2565162181854248,-1.5671777725219727,-1.5430330038070679,-4.410786151885986,-4.02855110168457,-5.228066921234131,-6.004486560821533,-5.999975681304932,-2.648581027984619,-2.1398046016693115,-6.893857955932617,-1.1014420986175537,-3.904883861541748
7.697697697697698,7.697697697697698,7.697697697697698,7.697697697697698,7.697697697697698,1.661332368850708,1.4333899021148682,2.5478403568267822,1.6788742542266846,2.1394150257110596,-2.502398729324341,-2.6298673152923584,-1.6211552619934082,-2.480994939804077,-2.105455160140991,0.644564151763916,-0.4726003408432007,-0.836246132850647,-2.3237810134887695,-1.5369518995285034,0.43998053669929504,-0.25278931856155396,-1.3249179124832153,-1.57737398147583,-1.5812931060791016,-4.396946907043457,-4.017489433288574,-5.30049467086792,-6.011105060577393,-6.102637767791748,-2.693181276321411,-2.109142303466797,-6.76859188079834,-0.9355326294898987,-3.7382800579071045
7.707707707707708,7.707707707707708,7.707707707707708,7.707707707707708,7.707707707707708,1.666900396347046,1.4286115169525146,2.5383360385894775,1.655158281326294,2.123196840286255,-2.4981234073638916,-2.632291793823242,-1.6360260248184204,-2.4967026710510254,-2.1214489936828613,0.600614607334137,-0.5127627849578857,-0.8896576166152954,-2.3839826583862305,-1.5985661745071411,0.4128091037273407,-0.2737405300140381,-1.3919931650161743,-1.5859003067016602,-1.6178663969039917,-4.384546756744385,-4.007326602935791,-5.372717380523682,-6.016935348510742,-6.2075629234313965,-2.7353787422180176,-2.0767228603363037,-6.632539749145508,-0.7675341963768005,-3.571470260620117
7.717717717717718,7.717717717717718,7.717717717717718,7.717717717717718,7.717717717717718,1.6720694303512573,1.4234662055969238,2.5282132625579834,1.6308257579803467,2.106332302093506,-2.4941020011901855,-2.634917736053467,-1.6514902114868164,-2.5125722885131836,-2.1377480030059814,0.5567825436592102,-0.552827775478363,-0.943832278251648,-2.444185733795166,-1.66121244430542,0.3852275013923645,-0.29435762763023376,-1.4576799869537354,-1.5927128791809082,-1.6528332233428955,-4.3736162185668945,-3.9979593753814697,-5.452956676483154,-6.011906147003174,-6.309906959533691,-2.7751824855804443,-2.042372941970825,-6.4910197257995605,-0.5934625267982483,-3.4147450923919678
7.727727727727728,7.727727727727728,7.727727727727728,7.727727727727728,7.727727727727728,1.6768404245376587,1.4179524183273315,2.5174715518951416,1.605889916419983,2.088757038116455,-2.4903361797332764,-2.6377456188201904,-1.6675375699996948,-2.528620481491089,-2.1543753147125244,0.5130519866943359,-0.5928026437759399,-0.9988502264022827,-2.5043346881866455,-1.7249001264572144,0.35725927352905273,-0.3146217465400696,-1.521916389465332,-1.5977742671966553,-1.6862149238586426,-4.364184379577637,-3.9893977642059326,-5.541261672973633,-6.005954265594482,-6.415831089019775,-2.8126063346862793,-2.006200075149536,-6.342723846435547,-0.417318195104599,-3.2545340061187744
7.737737737737738,7.737737737737738,7.737737737737738,7.737737737737738,7.737737737737738,1.68121337890625,1.4120700359344482,2.506098985671997,1.580336570739746,2.070465564727783,-2.486829996109009,-2.6407692432403564,-1.6841607093811035,-2.5448455810546875,-2.1713201999664307,0.469408243894577,-0.632696270942688,-1.0547913312911987,-2.5644185543060303,-1.789587378501892,0.3289284408092499,-0.3345150947570801,-1.5846445560455322,-1.601060152053833,-1.7179734706878662,-4.356280326843262,-3.9816339015960693,-5.637323379516602,-5.998913764953613,-6.492142200469971,-2.8476603031158447,-1.9682667255401611,-6.190351486206055,-0.23907025158405304,-3.0902040004730225
7.747747747747748,7.747747747747748,7.747747747747748,7.747747747747748,7.747747747747748,1.6851887702941895,1.4058165550231934,2.494081497192383,1.5541526079177856,2.0515573024749756,-2.4835848808288574,-2.6439878940582275,-1.7013509273529053,-2.5612447261810303,-2.18851375579834,0.4258362054824829,-0.6725155711174011,-1.1117316484451294,-2.6244261264801025,-1.8547018766403198,0.3002586364746094,-0.3540201783180237,-1.6458289623260498,-1.602553129196167,-1.7480173110961914,-4.349930286407471,-3.9746623039245605,-5.74105167388916,-5.9906206130981445,-6.51769495010376,-2.8803513050079346,-1.9286682605743408,-6.033802032470703,-0.05867680534720421,-2.912086248397827
7.757757757757758,7.757757757757758,7.757757757757758,7.757757757757758,7.757757757757758,1.688765048980713,1.3991895914077759,2.481401205062866,1.527323842048645,2.032083034515381,-2.480607509613037,-2.64739727973938,-1.719104290008545,-2.5778167247772217,-2.205907106399536,0.3823210895061493,-0.7122697234153748,-1.1697489023208618,-2.684342622756958,-1.92007315158844,0.27127569913864136,-0.37312063574790955,-1.705425500869751,-1.6022281646728516,-1.7762649059295654,-4.3448591232299805,-3.9684576988220215,-5.852354049682617,-5.9809041023254395,-6.543984889984131,-2.910080671310425,-1.8874212503433228,-5.872961044311523,0.12389682233333588,-2.7314693927764893
7.767767767767768,7.767767767767768,7.767767767767768,7.767767767767768,7.767767767767768,1.6919419765472412,1.3921873569488525,2.468069553375244,1.499835729598999,2.0120253562927246,-2.4779052734375,-2.6509945392608643,-1.7373812198638916,-2.5945565700531006,-2.223498821258545,0.33884862065315247,-0.7519647479057312,-1.2289336919784546,-2.744154453277588,-1.9857137203216553,0.2420080304145813,-0.3917995095252991,-1.7633740901947021,-1.6000607013702393,-1.8026939630508423,-4.341392517089844,-3.9629924297332764,-5.976628303527832,-5.968217372894287,-6.571482181549072,-2.937445640563965,-1.844538688659668,-5.702517509460449,0.3160708546638489,-2.548753261566162
7.777777777777778,7.777777777777778,7.777777777777778,7.777777777777778,7.777777777777778,1.6947190761566162,1.3848072290420532,2.454224109649658,1.471659541130066,1.9913710355758667,-2.4754817485809326,-2.654777765274048,-1.7560036182403564,-2.6112289428710938,-2.2412757873535156,0.29540324211120605,-0.791608989238739,-1.2894341945648193,-2.803767442703247,-2.0516245365142822,0.21247760951519012,-0.41004177927970886,-1.8195604085922241,-1.5956228971481323,-1.8272749185562134,-4.33958625793457,-3.9582412242889404,-6.112932205200195,-5.942415237426758,-6.597931861877441,-2.962519407272339,-1.800034761428833,-5.523128032684326,0.5713829398155212,-2.362314224243164
7.787787787787788,7.787787787787788,7.787787787787788,7.787787787787788,7.787787787787788,1.6970958709716797,1.3770474195480347,2.439865827560425,1.4427685737609863,1.9701045751571655,-2.4733402729034424,-2.658742666244507,-1.774946928024292,-2.6276729106903076,-2.2592265605926514,0.2519665062427521,-0.8312090635299683,-1.351335048675537,-2.8631114959716797,-2.1178035736083984,0.1827070116996765,-0.42783060669898987,-1.873929738998413,-1.5886119604110718,-1.8499794006347656,-4.3394598960876465,-3.954167127609253,-6.256424427032471,-5.914525032043457,-6.625148296356201,-2.9853134155273438,-1.753928303718567,-5.339149475097656,0.8297871351242065,-2.1736724376678467
7.797797797797798,7.797797797797798,7.797797797797798,7.797797797797798,7.797797797797798,1.6990731954574585,1.368904709815979,2.424973249435425,1.4131494760513306,1.948209285736084,-2.471482992172241,-2.66288685798645,-1.7942039966583252,-2.643881320953369,-2.2773501873016357,0.20852330327033997,-0.8707713484764099,-1.4147086143493652,-2.922165632247925,-2.1842586994171143,0.15272100269794464,-0.4451490640640259,-1.9264332056045532,-1.5789999961853027,-1.8707842826843262,-4.3410325050354,-3.950734853744507,-6.4069976806640625,-5.882444858551025,-6.652988910675049,-3.005831003189087,-1.7062358856201172,-5.150434970855713,1.0910301208496094,-1.982813835144043
7.807807807807808,7.807807807807808,7.807807807807808,7.807807807807808,7.807807807807808,1.7006502151489258,1.360377311706543,2.409524440765381,1.3828763961791992,1.9256666898727417,-2.4699127674102783,-2.6672067642211914,-1.8137695789337158,-2.6597740650177,-2.2956464290618896,0.1650555431842804,-0.9103030562400818,-1.4796231985092163,-2.9807398319244385,-2.2509944438934326,0.12253936380147934,-0.4619830250740051,-1.9770227670669556,-1.5667825937271118,-1.8896669149398804,-4.344320774078369,-3.9479105472564697,-6.564544677734375,-5.820390701293945,-6.681272506713867,-3.0240797996520996,-1.6569727659225464,-4.956821918487549,1.3499325513839722,-1.7896901369094849
7.817817817817818,7.817817817817818,7.817817817817818,7.817817817817818,7.817817817817818,1.7018252611160278,1.351462483406067,2.3934216499328613,1.351998209953308,1.9024590253829956,-2.468632459640503,-2.6716997623443604,-1.8336893320083618,-2.675264358520508,-2.314113140106201,0.12154637277126312,-0.9498089551925659,-1.5461114645004272,-3.038677930831909,-2.3180150985717773,0.09218703210353851,-0.47831666469573975,-2.0257198810577393,-1.5519827604293823,-1.9066054821014404,-4.349338054656982,-3.945660352706909,-6.72111701965332,-5.7565083503723145,-6.709821701049805,-3.0400638580322266,-1.6061515808105469,-4.7715911865234375,1.596943974494934,-1.5942528247833252
7.827827827827828,7.827827827827828,7.827827827827828,7.827827827827828,7.827827827827828,1.7025989294052124,1.3421578407287598,2.3765597343444824,1.3205578327178955,1.8785669803619385,-2.467644214630127,-2.676361083984375,-1.8540258407592773,-2.690321922302246,-2.3327524662017822,0.07797814160585403,-0.9892946481704712,-1.6142008304595947,-3.095993995666504,-2.385321855545044,0.06168698891997337,-0.49413248896598816,-2.072526454925537,-1.535050630569458,-1.9215755462646484,-4.35609769821167,-3.9439468383789062,-6.884392261505127,-5.695037841796875,-6.7384514808654785,-3.0537846088409424,-1.5537891387939453,-4.579996109008789,1.7860597372055054,-1.3964428901672363
7.837837837837838,7.837837837837838,7.837837837837838,7.837837837837838,7.837837837837838,1.7029668092727661,1.3324629068374634,2.358912944793701,1.2885717153549194,1.853971004486084,-2.466960906982422,-2.6811883449554443,-1.8747775554656982,-2.7049272060394287,-2.3515617847442627,0.034344352781772614,-1.028765082359314,-1.6839534044265747,-3.1526811122894287,-2.4529154300689697,0.031071975827217102,-0.5094117522239685,-2.1173951625823975,-1.516229271888733,-1.934552550315857,-4.360960960388184,-3.9423775672912598,-7.053676128387451,-5.630845546722412,-6.766972541809082,-3.061068534851074,-1.4982527494430542,-4.384259223937988,1.9744526147842407,-1.1961969137191772
7.847847847847848,7.847847847847848,7.847847847847848,7.847847847847848,7.847847847847848,1.7029170989990234,1.3223795890808105,2.3405120372772217,1.2560302019119263,1.8286528587341309,-2.4666190147399902,-2.68617582321167,-1.8959144353866577,-2.7191083431243896,-2.3705434799194336,-0.009327216073870659,-1.0682204961776733,-1.7550222873687744,-3.2086892127990723,-2.5207927227020264,0.0004183318233117461,-0.5241207480430603,-2.1602702140808105,-1.4955288171768188,-1.9455137252807617,-4.36517333984375,-3.941061496734619,-7.139721870422363,-5.554502964019775,-6.7951979637146,-3.063307046890259,-1.4404200315475464,-4.181453227996826,2.162680149078369,-0.9934471249580383
7.857857857857858,7.857857857857858,7.857857857857858,7.857857857857858,7.857857857857858,1.702447772026062,1.3119055032730103,2.321428060531616,1.2229530811309814,1.8025919198989868,-2.4666249752044678,-2.6913204193115234,-1.9173771142959595,-2.7331032752990723,-2.3896944522857666,-0.053050391376018524,-1.107664942741394,-1.826852560043335,-3.263843536376953,-2.588949680328369,-0.030246714130043983,-0.5382434129714966,-2.20106840133667,-1.4729005098342896,-1.9544321298599243,-4.371300220489502,-3.9401299953460693,-7.207035064697266,-5.465512752532959,-6.821824550628662,-3.063398838043213,-1.3811819553375244,-3.965418577194214,2.36021089553833,-0.7876768112182617
7.867867867867868,7.867867867867868,7.867867867867868,7.867867867867868,7.867867867867868,1.7015570402145386,1.301039695739746,2.3017377853393555,1.1893813610076904,1.775808334350586,-2.466979742050171,-2.6966183185577393,-1.9390833377838135,-2.7468814849853516,-2.409046173095703,-0.09684454649686813,-1.1471010446548462,-1.899292230606079,-3.318096399307251,-2.6573071479797363,-0.06090211868286133,-0.5517668128013611,-2.239633560180664,-1.4482778310775757,-1.961253046989441,-4.379315376281738,-3.9395339488983154,-7.267137050628662,-5.3739800453186035,-6.836111068725586,-3.0613532066345215,-1.3205583095550537,-3.740145444869995,2.5593764781951904,-0.5745949149131775
7.877877877877878,7.877877877877878,7.877877877877878,7.877877877877878,7.877877877877878,1.7002451419830322,1.2897785902023315,2.281428575515747,1.155306100845337,1.7483104467391968,-2.467683792114258,-2.7020657062530518,-1.9610283374786377,-2.7604196071624756,-2.428616762161255,-0.140728160738945,-1.1865332126617432,-1.9723448753356934,-3.371417999267578,-2.725801944732666,-0.09152638167142868,-0.5646759271621704,-2.275935649871826,-1.4216649532318115,-1.965927004814148,-4.389126300811768,-3.939225435256958,-7.329543590545654,-5.279395580291748,-6.849303245544434,-3.0570974349975586,-1.2585688829421997,-3.512709617614746,2.7579755783081055,-0.35868483781814575
7.887887887887888,7.887887887887888,7.887887887887888,7.887887887887888,7.887887887887888,1.6985117197036743,1.2781195640563965,2.260472297668457,1.1207164525985718,1.720078706741333,-2.4687340259552,-2.7076590061187744,-1.9832133054733276,-2.7736976146698,-2.448408603668213,-0.1847163289785385,-1.2259632349014282,-2.0460329055786133,-3.4237775802612305,-2.7944226264953613,-0.12209376692771912,-0.5769571661949158,-2.3099491596221924,-1.3930671215057373,-1.9684247970581055,-4.399624347686768,-3.938957452774048,-7.394009113311768,-5.1816840171813965,-6.861183166503906,-3.0496280193328857,-1.1951730251312256,-3.2831103801727295,2.955822229385376,-0.1398472785949707
7.897897897897898,7.897897897897898,7.897897897897898,7.897897897897898,7.897897897897898,1.6963640451431274,1.2660621404647827,2.2388389110565186,1.0855995416641235,1.6910932064056396,-2.4700942039489746,-2.713390588760376,-2.005631446838379,-2.7866976261138916,-2.468421220779419,-0.22880955040454865,-1.2653887271881104,-2.120374917984009,-3.4751415252685547,-2.8631536960601807,-0.15256813168525696,-0.5885978937149048,-2.341655969619751,-1.3624932765960693,-1.9687155485153198,-4.410681247711182,-3.9385509490966797,-7.460239410400391,-5.080694675445557,-6.871531963348389,-3.03887939453125,-1.130356788635254,-3.0516109466552734,3.1528351306915283,0.08202091604471207
7.907907907907908,7.907907907907908,7.907907907907908,7.907907907907908,7.907907907907908,1.6938016414642334,1.2536039352416992,2.2165000438690186,1.0499554872512817,1.6613328456878662,-2.4717600345611572,-2.7192559242248535,-2.028280258178711,-2.7994043827056885,-2.4886553287506104,-0.27302291989326477,-1.3048110008239746,-2.1953885555267334,-3.5254597663879395,-2.931980848312378,-0.18292133510112762,-0.5995825529098511,-2.371032953262329,-1.3299709558486938,-1.9667713642120361,-4.423760414123535,-3.938263416290283,-7.527847766876221,-4.96492862701416,-6.880121231079102,-3.0252559185028076,-1.0642352104187012,-2.817375659942627,3.3376574516296387,0.30703413486480713
7.917917917917918,7.917917917917918,7.917917917917918,7.917917917917918,7.917917917917918,1.6908247470855713,1.2407419681549072,2.1934311389923096,1.0139111280441284,1.6307780742645264,-2.473729133605957,-2.7252488136291504,-2.0511419773101807,-2.81184720993042,-2.5091094970703125,-0.3173770308494568,-1.344231128692627,-2.2710700035095215,-3.5744547843933105,-3.0008838176727295,-0.2131245881319046,-0.6098993420600891,-2.3980367183685303,-1.2957563400268555,-1.9625555276870728,-4.438709735870361,-3.938040018081665,-7.593930244445801,-4.824188232421875,-6.885451316833496,-3.0090911388397217,-0.9968292713165283,-2.5779056549072266,3.498263120651245,0.5421279668807983
7.927927927927928,7.927927927927928,7.927927927927928,7.927927927927928,7.927927927927928,1.6874330043792725,1.2274738550186157,2.169609785079956,0.9775028228759766,1.5993876457214355,-2.475999593734741,-2.7313671112060547,-2.0742082595825195,-2.824028253555298,-2.5294952392578125,-0.3618897497653961,-1.383649230003357,-2.347418785095215,-3.6220295429229736,-3.06974720954895,-0.2431536465883255,-0.6195343136787415,-2.4226322174072266,-1.2599472999572754,-1.955529808998108,-4.455461502075195,-3.9378247261047363,-7.661074638366699,-4.681028842926025,-6.873336315155029,-2.9905781745910645,-0.9281593561172485,-2.3356852531433105,3.656018018722534,0.8622739911079407
7.937937937937938,7.937937937937938,7.937937937937938,7.937937937937938,7.937937937937938,1.6836236715316772,1.2137980461120605,2.145008087158203,0.9407278895378113,1.5672047138214111,-2.4785711765289307,-2.737605571746826,-2.0974833965301514,-2.835930109024048,-2.5495336055755615,-0.4065794050693512,-1.4230639934539795,-2.4244444370269775,-3.668158531188965,-3.138331174850464,-0.27298617362976074,-0.6284765005111694,-2.444786787033081,-1.2225738763809204,-1.945298194885254,-4.474020004272461,-3.937215566635132,-7.7290425300598145,-4.535463333129883,-6.825149059295654,-2.969696521759033,-0.8580701947212219,-2.090580940246582,3.8107948303222656,1.182059645652771
7.947947947947948,7.947947947947948,7.947947947947948,7.947947947947948,7.947947947947948,1.679405927658081,1.1997276544570923,2.119596481323242,0.9035839438438416,1.5343376398086548,-2.4814236164093018,-2.7439496517181396,-2.120969533920288,-2.847538948059082,-2.569121837615967,-0.45140424370765686,-1.4624334573745728,-2.50215220451355,-3.7128186225891113,-3.2063698768615723,-0.3025967478752136,-0.6367022395133972,-2.464474678039551,-1.1836671829223633,-1.9318604469299316,-4.481884002685547,-3.923781156539917,-7.797595500946045,-4.387442111968994,-6.7688984870910645,-2.9462151527404785,-0.7860840559005737,-1.84245765209198,3.962512493133545,1.5032860040664673
7.957957957957958,7.957957957957958,7.957957957957958,7.957957957957958,7.957957957957958,1.6747913360595703,1.1852658987045288,2.093346118927002,0.86606764793396,1.5007715225219727,-2.4845314025878906,-2.750399112701416,-2.14467453956604,-2.8588411808013916,-2.588252305984497,-0.49629679322242737,-1.5015758275985718,-2.580549478530884,-3.7559850215911865,-3.2738311290740967,-0.33194950222969055,-0.6442313194274902,-2.4816620349884033,-1.1432569026947021,-1.9151968955993652,-4.483624458312988,-3.8969836235046387,-7.866496562957764,-4.236919403076172,-6.70918607711792,-2.914816379547119,-0.7180952429771423,-1.5911602973937988,4.111091613769531,1.8258262872695923
7.967967967967968,7.967967967967968,7.967967967967968,7.967967967967968,7.967967967967968,1.6697688102722168,1.1703969240188599,2.0662267208099365,0.8281883001327515,1.4664922952651978,-2.4879045486450195,-2.7569591999053955,-2.1686015129089355,-2.86980938911438,-2.606975793838501,-0.5411301851272583,-1.5404480695724487,-2.6596362590789795,-3.7976174354553223,-3.3406524658203125,-0.36091211438179016,-0.6510751843452454,-2.4963161945343018,-1.1013802289962769,-1.8954143524169922,-4.474517345428467,-3.8698034286499023,-7.935493469238281,-4.080422401428223,-6.643512725830078,-2.8716421127319336,-0.6492396593093872,-1.3365260362625122,4.255406856536865,2.1061317920684814
7.977977977977978,7.977977977977978,7.977977977977978,7.977977977977978,7.977977977977978,1.6643354892730713,1.1551189422607422,2.0382091999053955,0.7899609208106995,1.4315617084503174,-2.4915432929992676,-2.7636256217956543,-2.192755937576294,-2.880411148071289,-2.62530255317688,-0.5858802199363708,-1.579046368598938,-2.739412784576416,-3.8376643657684326,-3.406834602355957,-0.389431357383728,-0.6572256088256836,-2.5084056854248047,-1.058077335357666,-1.8731968402862549,-4.467108249664307,-3.842196226119995,-8.004342079162598,-3.9207301139831543,-6.579428672790527,-2.8262875080108643,-0.579548716545105,-1.0783782005310059,4.395971298217773,2.3329555988311768
7.987987987987988,7.987987987987988,7.987987987987988,7.987987987987988,7.987987987987988,1.6584864854812622,1.1394304037094116,2.0092613697052,0.7513837814331055,1.3960076570510864,-2.4954442977905273,-2.7703945636749268,-2.2171428203582764,-2.8906326293945312,-2.643312931060791,-0.630564272403717,-1.617365837097168,-2.819878101348877,-3.8760993480682373,-3.4722936153411865,-0.4174841642379761,-0.6626747250556946,-2.517895221710205,-1.013386607170105,-1.8486390113830566,-4.461312770843506,-3.814117908477783,-8.072778701782227,-3.758492946624756,-6.496716022491455,-2.778411626815796,-0.5090548992156982,-0.816525399684906,4.532899379730225,2.5781428813934326
7.997997997997998,7.997997997997998,7.997997997997998,7.997997997997998,7.997997997997998,1.6522235870361328,1.123339056968689,1.979384183883667,0.7124555706977844,1.3598957061767578,-2.499603748321533,-2.77726674079895,-2.2417919635772705,-2.9004623889923096,-2.6611328125,-0.675198495388031,-1.6553841829299927,-2.9009642601013184,-3.9128992557525635,-3.536884307861328,-0.44504663348197937,-0.667407214641571,-2.5247151851654053,-0.9673453569412231,-1.8215728998184204,-4.457137107849121,-3.7814719676971436,-8.126564025878906,-3.593710422515869,-6.408231735229492,-2.7282469272613525,-0.4361720085144043,-0.5451807975769043,4.66560173034668,2.82981276512146
8.008008008008009,8.008008008008009,8.008008008008009,8.008008008008009,8.008008008008009,1.6455422639846802,1.1068634986877441,1.9486007690429688,0.6731765866279602,1.3232182264328003,-2.5040206909179688,-2.7842447757720947,-2.2667460441589355,-2.909881591796875,-2.678737163543701,-0.7197995781898499,-1.6930687427520752,-2.9825615882873535,-3.9480268955230713,-3.600572109222412,-0.47209545969963074,-0.6714016795158386,-2.5287933349609375,-0.9199981689453125,-1.791988492012024,-4.454551696777344,-3.748246431350708,-8.176872253417969,-3.42327880859375,-6.316385746002197,-2.675849199295044,-0.36157912015914917,-0.2686898708343506,4.793754577636719,3.0813093185424805
8.018018018018019,8.018018018018019,8.018018018018019,8.018018018018019,8.018018018018019,1.638440489768982,1.0900191068649292,1.9168798923492432,0.6335604190826416,1.2859586477279663,-2.508688449859619,-2.791307210922241,-2.2920141220092773,-2.918861150741577,-2.6961050033569336,-0.7643817663192749,-1.7304201126098633,-3.0646560192108154,-3.981417179107666,-3.663322925567627,-0.49860823154449463,-0.6746428608894348,-2.5300793647766113,-0.8713914155960083,-1.7598875761032104,-4.453516483306885,-3.7147703170776367,-8.22558307647705,-3.247802495956421,-6.2209625244140625,-2.6211798191070557,-0.28591498732566833,0.012323953211307526,4.917618274688721,3.3325836658477783
8.028028028028029,8.028028028028029,8.028028028028029,8.028028028028029,8.028028028028029,1.6309152841567993,1.0728050470352173,1.8841911554336548,0.5936070084571838,1.2481014728546143,-2.513603687286377,-2.7984485626220703,-2.3176002502441406,-2.9273903369903564,-2.7132155895233154,-0.8089613914489746,-1.7674342393875122,-3.1472277641296387,-4.013038635253906,-3.725100040435791,-0.5245630741119385,-0.677123486995697,-2.528529405593872,-0.8215634226799011,-1.7252724170684814,-4.454009056091309,-3.6805930137634277,-8.272388458251953,-3.0698673725128174,-6.1216607093811035,-2.5644023418426514,-0.20959389209747314,0.2981244623661041,5.037463665008545,3.5836904048919678
8.038038038038039,8.038038038038039,8.038038038038039,8.038038038038039,8.038038038038039,1.6229616403579712,1.0552178621292114,1.8505057096481323,0.5533168911933899,1.2096285820007324,-2.5187618732452393,-2.8056368827819824,-2.3435113430023193,-2.935459613800049,-2.7300381660461426,-0.8535541892051697,-1.8040928840637207,-3.2302515506744385,-4.042866230010986,-3.785861015319824,-0.5499387979507446,-0.6787903904914856,-2.524095296859741,-0.770556628704071,-1.6881464719772339,-4.455987453460693,-3.6428258419036865,-8.30893325805664,-2.8894457817077637,-6.017820835113525,-2.505527973175049,-0.11740889400243759,0.5882657766342163,5.153217792510986,3.833716869354248
8.048048048048049,8.048048048048049,8.048048048048049,8.048048048048049,8.048048048048049,1.6145777702331543,1.0372475385665894,1.8159689903259277,0.5126886367797852,1.1705093383789062,-2.5241611003875732,-2.812763214111328,-2.3696229457855225,-2.9430620670318604,-2.746504545211792,-0.8981730937957764,-1.840355396270752,-3.3133575916290283,-4.07087516784668,-3.8455381393432617,-0.5747158527374268,-0.679452121257782,-2.516758441925049,-0.7184121608734131,-1.648547887802124,-4.459407329559326,-3.6024036407470703,-8.295080184936523,-2.7064969539642334,-5.895690441131592,-2.4445691108703613,-0.014663458801805973,0.8774715065956116,5.264732837677002,4.069056987762451
8.058058058058059,8.058058058058059,8.058058058058059,8.058058058058059,8.058058058058059,1.6057581901550293,1.0188918113708496,1.7806308269500732,0.47172296047210693,1.13089919090271,-2.5297961235046387,-2.819810390472412,-2.3956191539764404,-2.9501893520355225,-2.7626163959503174,-0.9428339600563049,-1.8762085437774658,-3.3961496353149414,-4.097041130065918,-3.903761863708496,-0.5988713502883911,-0.6790811419487,-2.506012439727783,-0.6651738882064819,-1.6068075895309448,-4.464221477508545,-3.5610971450805664,-8.246397972106934,-2.521007776260376,-5.737236976623535,-2.3815345764160156,0.08885104209184647,1.272581696510315,5.371952056884766,4.270332336425781
8.068068068068069,8.068068068068069,8.068068068068069,8.068068068068069,8.068068068068069,1.5964994430541992,1.0001481771469116,1.7444348335266113,0.4304192364215851,1.0908557176589966,-2.53566312789917,-2.826772928237915,-2.4212090969085693,-2.9568350315093994,-2.778367519378662,-0.9875496029853821,-1.911643624305725,-3.478436231613159,-4.121336936950684,-3.9603843688964844,-0.6223857998847961,-0.6776705980300903,-2.491266965866089,-0.6108822226524353,-1.563069224357605,-4.4703803062438965,-3.51886248588562,-8.194479942321777,-2.3329732418060303,-5.575754642486572,-2.3164327144622803,0.1930854171514511,1.6742981672286987,5.474832057952881,4.468266487121582
8.078078078078079,8.078078078078079,8.078078078078079,8.078078078078079,8.078078078078079,1.5867972373962402,0.98101407289505,1.7073547840118408,0.38877812027931213,1.0503714084625244,-2.5417592525482178,-2.833646774291992,-2.446376085281372,-2.96299147605896,-2.7937400341033936,-1.0323328971862793,-1.9466512203216553,-3.5601892471313477,-4.143737316131592,-4.015376091003418,-0.6452382802963257,-0.6752135157585144,-2.4724791049957275,-0.5555846095085144,-1.5173667669296265,-4.477832794189453,-3.475653886795044,-8.13946533203125,-2.142378091812134,-5.411247730255127,-2.249277353286743,0.29798784852027893,2.080589771270752,5.573282241821289,4.662721157073975
8.088088088088089,8.088088088088089,8.088088088088089,8.088088088088089,8.088088088088089,1.5766478776931763,0.9614876508712769,1.6693683862686157,0.346800297498703,1.0094431638717651,-2.548079490661621,-2.840426445007324,-2.471092939376831,-2.9686503410339355,-2.8087120056152344,-1.0771974325180054,-1.981221079826355,-3.641374349594116,-4.164217472076416,-4.0687055587768555,-0.6674081087112427,-0.6717033982276917,-2.449591875076294,-0.49932339787483215,-1.4697356224060059,-4.486523151397705,-3.4314262866973877,-8.081598281860352,-1.9492063522338867,-5.243637561798096,-2.1800780296325684,0.40350452065467834,2.4955174922943115,5.6672043800354,4.853621006011963
8.098098098098099,8.098098098098099,8.098098098098099,8.098098098098099,8.098098098098099,1.5660463571548462,0.9415668249130249,1.6305484771728516,0.3044862449169159,0.9680652618408203,-2.554619789123535,-2.847106456756592,-2.4953577518463135,-2.9738051891326904,-2.823265790939331,-1.122154951095581,-2.015342950820923,-3.721914052963257,-4.182750225067139,-4.120340347290039,-0.6888756155967712,-0.667134165763855,-2.4225547313690186,-0.44214561581611633,-1.4202117919921875,-4.496400833129883,-3.3862385749816895,-8.007492065429688,-1.7518250942230225,-5.072843074798584,-2.108839511871338,0.5083632469177246,2.8819971084594727,5.755264759063721,5.040882587432861
8.108108108108109,8.108108108108109,8.108108108108109,8.108108108108109,8.108108108108109,1.5549888610839844,0.9212678074836731,1.5910234451293945,0.261956125497818,0.9262378215789795,-2.5613763332366943,-2.853675603866577,-2.519422769546509,-2.978426933288574,-2.837376117706299,-1.1672167778015137,-2.0490195751190186,-3.80167293548584,-4.1990532875061035,-4.170243263244629,-0.7096196413040161,-0.6616516709327698,-2.392047166824341,-0.38429704308509827,-1.3688347339630127,-4.507416725158691,-3.3422768115997314,-7.928198337554932,-1.5052368640899658,-4.896214008331299,-2.0355687141418457,0.5869660973548889,3.2138404846191406,5.802319049835205,5.223445892333984
8.118118118118119,8.118118118118119,8.118118118118119,8.118118118118119,8.118118118118119,1.5434750318527222,0.9006047248840332,1.5507898330688477,0.21931588649749756,0.8839837908744812,-2.5683434009552,-2.8601250648498535,-2.5432755947113037,-2.9824843406677246,-2.85099196434021,-1.2123932838439941,-2.0822503566741943,-3.8806192874908447,-4.212875843048096,-4.218342304229736,-0.729607343673706,-0.6553840637207031,-2.358213424682617,-0.32600271701812744,-1.315657377243042,-4.5191240310668945,-3.2972257137298584,-7.845022201538086,-1.2560189962387085,-4.713409900665283,-1.9571675062179565,0.6653229594230652,3.5463030338287354,5.844322204589844,5.400814533233643
8.128128128128129,8.128128128128129,8.128128128128129,8.128128128128129,8.128128128128129,1.5315078496932983,0.8795765042304993,1.509822964668274,0.17656688392162323,0.8413044810295105,-2.5755157470703125,-2.8664495944976807,-2.566878318786621,-2.9859719276428223,-2.8640928268432617,-1.2576909065246582,-2.1150245666503906,-3.9587113857269287,-4.2241902351379395,-4.264593124389648,-0.7487942576408386,-0.6483338475227356,-2.321049451828003,-0.26731282472610474,-1.2607258558273315,-4.53171968460083,-3.2510414123535156,-7.757278919219971,-1.004276156425476,-4.527322769165039,-1.8762774467468262,0.7433743476867676,3.879373788833618,5.8814191818237305,5.573929786682129
8.138138138138139,8.138138138138139,8.138138138138139,8.138138138138139,8.138138138138139,1.5190834999084473,0.8582030534744263,1.4680993556976318,0.13371023535728455,0.7981957793235779,-2.582887887954712,-2.872627019882202,-2.590196132659912,-2.988882303237915,-2.876659870147705,-1.3031189441680908,-2.1472957134246826,-4.035902500152588,-4.232972621917725,-4.30896520614624,-0.7671623826026917,-0.6405086517333984,-2.280550003051758,-0.20827564597129822,-1.2040897607803345,-4.545205116271973,-3.195411205291748,-7.66510009765625,-0.750095546245575,-4.33791446685791,-1.793540358543396,0.8197970390319824,4.213137149810791,5.913496494293213,5.741556167602539
8.148148148148149,8.148148148148149,8.148148148148149,8.148148148148149,8.148148148148149,1.5061960220336914,0.8365207314491272,1.4255917072296143,0.09074567258358002,0.7546539306640625,-2.5904576778411865,-2.8786239624023438,-2.61320161819458,-2.9912102222442627,-2.8886735439300537,-1.3486864566802979,-2.178989887237549,-4.112146377563477,-4.239198684692383,-4.351422309875488,-0.7846938967704773,-0.6319233775138855,-2.236703395843506,-0.14894476532936096,-1.1457988023757935,-4.559506893157959,-3.1370480060577393,-7.568119525909424,-0.49356430768966675,-4.1431074142456055,-1.708966851234436,0.8954227566719055,4.547621250152588,5.940336227416992,5.904107570648193
8.158158158158159,8.158158158158159,8.158158158158159,8.158158158158159,8.158158158158159,1.4928432703018188,0.8145295977592468,1.3822758197784424,0.04770392179489136,0.7106854915618896,-2.598219156265259,-2.884437322616577,-2.6358604431152344,-2.992891311645508,-2.900094985961914,-1.3944005966186523,-2.210092544555664,-4.187395095825195,-4.242957592010498,-4.391876697540283,-0.8013697862625122,-0.6225836277008057,-2.189504384994507,-0.08942762017250061,-1.0859124660491943,-4.574547290802002,-3.0760066509246826,-7.465829849243164,-0.2633266746997833,-3.9394290447235107,-1.6225647926330566,0.9715753197669983,4.883025169372559,5.950221061706543,6.060720920562744
8.168168168168169,8.168168168168169,8.168168168168169,8.168168168168169,8.168168168168169,1.479019045829773,0.7922452092170715,1.3381518125534058,0.0046114614233374596,0.6662908792495728,-2.6061675548553467,-2.8901283740997314,-2.6581380367279053,-2.993778705596924,-2.9109046459198,-1.4402680397033691,-2.2405483722686768,-4.261540412902832,-4.244476795196533,-4.430277347564697,-0.8171705007553101,-0.612449586391449,-2.138989210128784,-0.029841123148798943,-1.0244814157485962,-4.5898871421813965,-3.0092251300811768,-7.331783294677734,-0.040323786437511444,-3.7325267791748047,-1.5341888666152954,1.0537861585617065,5.195000648498535,5.954489707946777,6.212706089019775
8.178178178178179,8.178178178178179,8.178178178178179,8.178178178178179,8.178178178178179,1.4647215604782104,0.769691526889801,1.2934733629226685,-0.03853506222367287,0.621469259262085,-2.614290714263916,-2.8956987857818604,-2.6800167560577393,-2.993854284286499,-2.921092987060547,-1.4862887859344482,-2.2703311443328857,-4.334026336669922,-4.243764877319336,-4.466589450836182,-0.8320765495300293,-0.6014887690544128,-2.0856354236602783,0.029761284589767456,-0.9615529179573059,-4.605396747589111,-2.941246509552002,-7.15060567855835,0.1828313171863556,-3.522350788116455,-1.4438365697860718,1.1360386610031128,5.464779853820801,5.953465938568115,6.359988689422607
8.188188188188189,8.188188188188189,8.188188188188189,8.188188188188189,8.188188188188189,1.4499459266662598,0.7468687295913696,1.2482998371124268,-0.08173863589763641,0.5762190222740173,-2.6225833892822266,-2.901139974594116,-2.7014732360839844,-2.993109941482544,-2.930649757385254,-1.532467246055603,-2.299426317214966,-4.404679298400879,-4.240817070007324,-4.500781059265137,-0.8460695147514343,-0.5897088050842285,-2.029601812362671,0.0893271416425705,-0.8971745371818542,-4.621383190155029,-2.871941566467285,-6.965483665466309,0.4060320556163788,-3.3088443279266357,-1.3516842126846313,1.2174956798553467,5.730535507202148,5.947208404541016,6.502481460571289
8.198198198198199,8.198198198198199,8.198198198198199,8.198198198198199,8.198198198198199,1.4346789121627808,0.7237770557403564,1.2026218175888062,-0.12500306963920593,0.5305392742156982,-2.631044864654541,-2.906447649002075,-2.7224807739257812,-2.991534948348999,-2.9395670890808105,-1.5787986516952515,-2.3278214931488037,-4.473458766937256,-4.235636234283447,-4.532818794250488,-0.8591412901878357,-0.577118456363678,-1.9709270000457764,0.1488039493560791,-0.8313930630683899,-4.633884906768799,-2.8012826442718506,-6.776330947875977,0.6292751431465149,-3.091956615447998,-1.260907769203186,1.2980949878692627,5.9921488761901855,5.935762405395508,6.640087127685547
8.208208208208209,8.208208208208209,8.208208208208209,8.208208208208209,8.208208208208209,1.4189050197601318,0.7004154920578003,1.1564306020736694,-0.16833356022834778,0.4844282269477844,-2.6396734714508057,-2.9116170406341553,-2.743009090423584,-2.9891226291656494,-2.9478352069854736,-1.6251540184020996,-2.3555023670196533,-4.540324687957764,-4.228219509124756,-4.56266975402832,-0.8713072538375854,-0.5637250542640686,-1.9096558094024658,0.208141028881073,-0.7642601132392883,-4.621699810028076,-2.729247808456421,-6.583001613616943,0.8525071740150452,-2.8715856075286865,-1.169991135597229,1.3777737617492676,6.249545097351074,5.91908597946167,6.772536277770996
8.218218218218219,8.218218218218219,8.218218218218219,8.218218218218219,8.218218218218219,1.402652621269226,0.6768001317977905,1.1097170114517212,-0.21173536777496338,0.43788647651672363,-2.6484549045562744,-2.916654586791992,-2.7630302906036377,-2.9858644008636475,-2.955444574356079,-1.671307921409607,-2.3824291229248047,-4.6052327156066895,-4.218569278717041,-4.590295791625977,-0.882560133934021,-0.5495657920837402,-1.8458292484283447,0.26728373765945435,-0.6958264708518982,-4.600046157836914,-2.648488998413086,-6.385340213775635,1.0756772756576538,-2.6477432250976562,-1.0780389308929443,1.4489703178405762,6.502640724182129,5.897127628326416,6.899905204772949
8.228228228228229,8.228228228228229,8.228228228228229,8.228228228228229,8.228228228228229,1.3859196901321411,0.6529755592346191,1.0624738931655884,-0.2552005350589752,0.3909134268760681,-2.6573843955993652,-2.9215853214263916,-2.7825145721435547,-2.9817519187927246,-2.9623875617980957,-1.7172439098358154,-2.4085159301757812,-4.6681389808654785,-4.206667900085449,-4.615664005279541,-0.8928855061531067,-0.5347260236740112,-1.7794910669326782,0.3261668086051941,-0.6261444091796875,-4.578218936920166,-2.5636818408966064,-6.181445121765137,1.3053240776062012,-2.420386791229248,-0.9848519563674927,1.5158443450927734,6.750485897064209,5.864745616912842,7.022087574005127
8.238238238238239,8.238238238238239,8.238238238238239,8.238238238238239,8.238238238238239,1.3687045574188232,0.6289463043212891,1.0147175788879395,-0.29866451025009155,0.34350934624671936,-2.6664535999298096,-2.9264068603515625,-2.8013734817504883,-2.976766586303711,-2.9686567783355713,-1.7629612684249878,-2.433748722076416,-4.728940963745117,-4.1924238204956055,-4.638740062713623,-0.9022710919380188,-0.5192234516143799,-1.7107206583023071,0.384665310382843,-0.5552654266357422,-4.556716442108154,-2.4778215885162354,-5.965630054473877,1.5404900312423706,-2.1894757747650146,-0.8899219036102295,1.5813260078430176,6.9884161949157715,5.822582721710205,7.138961315155029
8.248248248248249,8.248248248248249,8.248248248248249,8.248248248248249,8.248248248248249,1.351029396057129,0.6047133803367615,0.9664081335067749,-0.34198734164237976,0.2956809997558594,-2.6756296157836914,-2.9311139583587646,-2.8194735050201416,-2.9710915088653564,-2.974241018295288,-1.8084702491760254,-2.4581174850463867,-4.78754997253418,-4.175943851470947,-4.659468650817871,-0.9106945395469666,-0.5030739307403564,-1.6396108865737915,0.4426301121711731,-0.4832555651664734,-4.5360822677612305,-2.390936851501465,-5.744069576263428,1.7492034435272217,-1.9401620626449585,-0.792695939540863,1.6453464031219482,7.218335151672363,5.751893043518066,7.239131450653076
8.258258258258259,8.258258258258259,8.258258258258259,8.258258258258259,8.258258258258259,1.3328982591629028,0.580284595489502,0.917530357837677,-0.3848901391029358,0.2476399838924408,-2.684899091720581,-2.935697078704834,-2.8367695808410645,-2.965005397796631,-2.9790921211242676,-1.8537704944610596,-2.4816043376922607,-4.843919277191162,-4.157411575317383,-4.6773600578308105,-0.91813725233078,-0.4862903952598572,-1.5662332773208618,0.49977511167526245,-0.4105193018913269,-4.515008926391602,-2.301687717437744,-5.517879009246826,1.9533339738845825,-1.6340652704238892,-0.6943732500076294,1.707795262336731,7.441856861114502,5.665152549743652,7.292973041534424
8.268268268268269,8.268268268268269,8.268268268268269,8.268268268268269,8.268268268268269,1.3143068552017212,0.5556663870811462,0.868075966835022,-0.4273635149002075,0.1994829624891281,-2.6942572593688965,-2.9401516914367676,-2.8532400131225586,-2.9585132598876953,-2.9831814765930176,-1.898856282234192,-2.5041897296905518,-4.897998809814453,-4.136845111846924,-4.692170143127441,-0.9245910048484802,-0.46889498829841614,-1.4906458854675293,0.5560256838798523,-0.33727729320526123,-4.492549419403076,-2.2104432582855225,-5.285706520080566,2.1556882858276367,-1.3244330883026123,-0.5946322083473206,1.7669711112976074,7.659570693969727,5.573083877563477,7.3401031494140625
8.278278278278279,8.278278278278279,8.278278278278279,8.278278278278279,8.278278278278279,1.2952708005905151,0.5308598875999451,0.8180366158485413,-0.4694126546382904,0.15121221542358398,-2.7037155628204346,-2.9444923400878906,-2.868831157684326,-2.9516243934631348,-2.9865007400512695,-1.9436824321746826,-2.5258517265319824,-4.949676036834717,-4.114266395568848,-4.703862190246582,-0.9300288558006287,-0.4509228467941284,-1.4129283428192139,0.6113260388374329,-0.2635922133922577,-4.463890552520752,-2.1177420616149902,-5.038952350616455,2.3539135456085205,-1.0113885402679443,-0.4916260242462158,1.823694109916687,7.867980003356934,5.474963665008545,7.381557464599609
8.288288288288289,8.288288288288289,8.288288288288289,8.288288288288289,8.288288288288289,1.2757987976074219,0.5058669447898865,0.7674050331115723,-0.5110267400741577,0.1028260663151741,-2.71327805519104,-2.9487147331237793,-2.883507251739502,-2.944340944290161,-2.989041328430176,-1.988218903541565,-2.5465822219848633,-4.9988603591918945,-4.0897393226623535,-4.712405681610107,-0.934429943561554,-0.43239086866378784,-1.3331505060195923,0.6656109690666199,-0.1895216852426529,-4.434503078460693,-2.024062395095825,-4.787660121917725,2.5463974475860596,-0.6950504183769226,-0.3875941038131714,1.8787307739257812,8.07107925415039,5.370577335357666,7.417281150817871
8.298298298298299,8.298298298298299,8.298298298298299,8.298298298298299,8.298298298298299,1.2558859586715698,0.48068881034851074,0.7161793112754822,-0.552210807800293,0.05436614900827408,-2.7229409217834473,-2.952814817428589,-2.897256374359131,-2.9366750717163086,-2.9908225536346436,-2.032456874847412,-2.5663692951202393,-5.045506954193115,-4.063298225402832,-4.71776819229126,-0.9377844929695129,-0.41331747174263,-1.2513666152954102,0.7188250422477722,-0.11519671231508255,-4.40432596206665,-1.9290709495544434,-4.5317158699035645,2.7360680103302,-0.37599533796310425,-0.2825635075569153,1.9320889711380005,8.26881217956543,5.260982990264893,7.428684234619141
8.308308308308309,8.308308308308309,8.308308308308309,8.308308308308309,8.308308308308309,1.2355270385742188,0.4553371071815491,0.6643568873405457,-0.5929780006408691,0.005913666449487209,-2.732698678970337,-2.9567832946777344,-2.910067558288574,-2.9286367893218994,-2.991889476776123,-2.076388120651245,-2.5851922035217285,-5.089567184448242,-4.034974098205566,-4.719927787780762,-0.9400830864906311,-0.39371681213378906,-1.1676305532455444,0.7709164023399353,-0.0408267043530941,-4.373281955718994,-1.831626534461975,-4.27101469039917,2.9228267669677734,-0.05510687455534935,-0.17656409740447998,1.9838926792144775,8.461111068725586,5.14621639251709,7.429843425750732
8.318318318318319,8.318318318318319,8.318318318318319,8.318318318318319,8.318318318318319,1.2147172689437866,0.4298183023929596,0.6119351983070374,-0.6333386301994324,-0.04255407676100731,-2.742547035217285,-2.9606125354766846,-2.9219300746917725,-2.920239210128784,-2.9921178817749023,-2.120004415512085,-2.603034734725952,-5.1309943199157715,-4.004792213439941,-4.7190375328063965,-0.9413166046142578,-0.3736068904399872,-1.0819987058639526,0.8218342661857605,0.03353945538401604,-4.340964317321777,-1.7332518100738525,-4.005427837371826,3.107048273086548,0.22532013058662415,-0.06786566227674484,2.0337090492248535,8.647890090942383,5.0266618728637695,7.428525447845459
8.328328328328329,8.328328328328329,8.328328328328329,8.328328328328329,8.328328328328329,1.1934438943862915,0.4041357934474945,0.5589133501052856,-0.6733036637306213,-0.09107856452465057,-2.752368688583374,-2.9642984867095947,-2.9328348636627197,-2.911494016647339,-2.991258382797241,-2.1632583141326904,-2.6198878288269043,-5.169737815856934,-3.972781181335449,-4.715424537658691,-0.9412742257118225,-0.35301074385643005,-0.9945232272148132,0.8715323209762573,0.10786792635917664,-4.301186561584473,-1.6339904069900513,-3.734832763671875,3.288705587387085,0.4963597357273102,0.07627329975366592,2.08137583732605,8.829046249389648,4.902392387390137,7.421732425689697
8.338338338338339,8.338338338338339,8.338338338338339,8.338338338338339,8.338338338338339,1.1716951131820679,0.3782918155193329,0.5052891969680786,-0.7128834128379822,-0.13966605067253113,-2.7620620727539062,-2.967836618423462,-2.9427688121795654,-2.9024150371551514,-2.989291191101074,-2.2061080932617188,-2.6357431411743164,-5.205747604370117,-3.9389636516571045,-4.709101676940918,-0.9397843480110168,-0.3319454491138458,-0.905264139175415,0.9199623465538025,0.1820986568927765,-4.2602410316467285,-1.5338414907455444,-3.459047317504883,3.4677741527557373,0.7670158743858337,0.22163909673690796,2.127096176147461,9.004268646240234,4.773481369018555,7.408721446990967
8.348348348348349,8.348348348348349,8.348348348348349,8.348348348348349,8.348348348348349,1.1494665145874023,0.35228875279426575,0.4510621726512909,-0.7520895600318909,-0.18832534551620483,-2.7716214656829834,-2.9712226390838623,-2.9517228603363037,-2.8930132389068604,-2.986203193664551,-2.248542070388794,-2.6505918502807617,-5.238969802856445,-3.9033660888671875,-4.700069904327393,-0.9368334412574768,-0.31043359637260437,-0.8142818808555603,0.9670795798301697,0.25616687536239624,-4.218050956726074,-1.432815432548523,-3.1779727935791016,3.644238233566284,1.0375300645828247,0.36818328499794006,2.170825958251953,9.173450469970703,4.639991760253906,7.389647483825684
8.358358358358359,8.358358358358359,8.358358358358359,8.358358358358359,8.358358358358359,1.1267523765563965,0.3261282742023468,0.39623212814331055,-0.790934145450592,-0.23706473410129547,-2.781041383743286,-2.9744482040405273,-2.959685802459717,-2.883303165435791,-2.9819812774658203,-2.2905468940734863,-2.6644327640533447,-5.269351005554199,-3.8660166263580322,-4.688331604003906,-0.9324100017547607,-0.2884928286075592,-0.7216371893882751,1.0128377676010132,0.330014169216156,-4.174540042877197,-1.3345979452133179,-2.8915584087371826,3.818086624145508,1.307848334312439,0.5158590078353882,2.2128183841705322,9.336641311645508,4.501991271972656,7.3644328117370605
8.368368368368369,8.368368368368369,8.368368368368369,8.368368368368369,8.368368368368369,1.10354745388031,0.29980719089508057,0.3407975435256958,-0.8294280767440796,-0.28585895895957947,-2.790313482284546,-2.9774630069732666,-2.9666483402252197,-2.873298168182373,-2.9766077995300293,-2.3321099281311035,-2.6773197650909424,-5.29683780670166,-3.8269386291503906,-4.67384147644043,-0.9265031218528748,-0.266141414642334,-0.6273883581161499,1.057192087173462,0.40354225039482117,-4.129631519317627,-1.2381796836853027,-2.5996882915496826,3.9893126487731934,1.5905475616455078,0.6646163463592529,2.251288652420044,9.493673324584961,4.359539031982422,7.3232221603393555
8.378378378378379,8.378378378378379,8.378378378378379,8.378378378378379,8.378378378378379,1.0798468589782715,0.273364782333374,0.2848009467124939,-0.8675848841667175,-0.33453336358070374,-2.7994322776794434,-2.980242967605591,-2.972592353820801,-2.8630104064941406,-2.9702188968658447,-2.373215913772583,-2.689176321029663,-5.321286678314209,-3.786160945892334,-4.656576633453369,-0.919110894203186,-0.24346254765987396,-0.531668484210968,1.1000992059707642,0.47653794288635254,-4.083993911743164,-1.130759835243225,-2.2585954666137695,4.157917022705078,1.850152611732483,0.8058480620384216,2.2797443866729736,9.6111478805542,4.2126946449279785,7.254992485046387
8.388388388388389,8.388388388388389,8.388388388388389,8.388388388388389,8.388388388388389,1.0556797981262207,0.24682284891605377,0.22860096395015717,-0.9054172039031982,-0.38279688358306885,-2.8083810806274414,-2.982780694961548,-2.9774367809295654,-2.8524560928344727,-2.963313341140747,-2.413874626159668,-2.6999545097351074,-5.341855525970459,-3.7437081336975098,-4.636831283569336,-0.910490870475769,-0.22050924599170685,-0.43513616919517517,1.141513705253601,0.5487489700317383,-4.039566993713379,-1.0226536989212036,-1.8504773378372192,4.323904991149902,2.0946803092956543,0.9163990616798401,2.3059911727905273,9.675399780273438,4.0615129470825195,7.171925067901611
8.398398398398399,8.398398398398399,8.398398398398399,8.398398398398399,8.398398398398399,1.031077265739441,0.22018444538116455,0.17228108644485474,-0.9429371953010559,-0.43062055110931396,-2.8171327114105225,-2.985069751739502,-2.9811551570892334,-2.841646909713745,-2.9559266567230225,-2.454045295715332,-2.7096471786499023,-5.35831356048584,-3.699608087539673,-4.61464786529541,-0.9007714986801147,-0.19730472564697266,-0.3379959166049957,1.1813932657241821,0.6200665235519409,-3.983360767364502,-0.9138904213905334,-1.4370908737182617,4.487146377563477,2.3384242057800293,1.0250029563903809,2.330005407333374,9.731929779052734,3.905907154083252,7.070590496063232
8.408408408408409,8.408408408408409,8.408408408408409,8.408408408408409,8.408408408408409,1.0060975551605225,0.19345200061798096,0.11584130674600601,-0.980159342288971,-0.4778972566127777,-2.825634479522705,-2.9871058464050293,-2.9837355613708496,-2.8305983543395996,-2.9479990005493164,-2.493608236312866,-2.718247652053833,-5.370609760284424,-3.653886318206787,-4.590020656585693,-0.8899738788604736,-0.17387156188488007,-0.24033015966415405,1.219693899154663,0.6902446150779724,-3.9212045669555664,-0.8044999241828918,-1.018613338470459,4.647738933563232,2.5814363956451416,1.1323442459106445,2.3517658710479736,9.781291961669922,3.7460222244262695,6.950200080871582
8.418418418418419,8.418418418418419,8.418418418418419,8.418418418418419,8.418418418418419,0.9807409644126892,0.1666286140680313,0.05934470146894455,-1.0170958042144775,-0.5246185064315796,-2.833876371383667,-2.988884449005127,-2.985213041305542,-2.8193259239196777,-2.9395320415496826,-2.5325400829315186,-2.725750684738159,-5.378693103790283,-3.6065707206726074,-4.562976360321045,-0.8781050443649292,-0.15023106336593628,-0.14232920110225677,1.2563729286193848,0.7591855525970459,-3.857408285140991,-0.6945180892944336,-0.5962926745414734,4.805689811706543,2.821727752685547,1.2389856576919556,2.371232032775879,9.794073104858398,3.5819406509399414,6.8236846923828125
8.428428428428429,8.428428428428429,8.428428428428429,8.428428428428429,8.428428428428429,0.9550055861473083,0.1397167146205902,0.0029002472292631865,-1.0536534786224365,-0.5707967877388,-2.841855764389038,-2.990401268005371,-2.9856655597686768,-2.8076977729797363,-2.930537700653076,-2.5708229541778564,-2.732150077819824,-5.382537364959717,-3.5578503608703613,-4.533541202545166,-0.865169882774353,-0.12640787661075592,-0.044284887611866,1.2912293672561646,0.8268305063247681,-3.7897324562072754,-0.5839762091636658,-0.1712043583393097,4.925523281097412,3.059230089187622,1.3466168642044067,2.388388156890869,9.794377326965332,3.379500150680542,6.691109657287598
8.438438438438439,8.438438438438439,8.438438438438439,8.438438438438439,8.438438438438439,0.9288992881774902,0.11271882057189941,-0.053499191999435425,-1.0897032022476196,-0.6164447069168091,-2.8496768474578857,-2.9916508197784424,-2.985088586807251,-2.795532464981079,-2.9210283756256104,-2.6083786487579346,-2.737440347671509,-5.382111549377441,-3.5079779624938965,-4.501749038696289,-0.8511258363723755,-0.10242487490177155,0.053723566234111786,1.324021577835083,0.8931147456169128,-3.713876247406006,-0.4729017913341522,0.2565717399120331,5.0385966300964355,3.2901153564453125,1.4605354070663452,2.4032254219055176,9.786971092224121,3.1720290184020996,6.550725936889648
8.448448448448449,8.448448448448449,8.448448448448449,8.448448448448449,8.448448448448449,0.9024549722671509,0.08563772588968277,-0.1098644882440567,-1.1252598762512207,-0.6615602970123291,-2.8573355674743652,-2.9926304817199707,-2.9834794998168945,-2.782843589782715,-2.9110145568847656,-2.6451683044433594,-2.7416155338287354,-5.377391815185547,-3.4569921493530273,-4.467703342437744,-0.8359240889549255,-0.07830436527729034,0.15162284672260284,1.3547265529632568,0.957946240901947,-3.6366405487060547,-0.36132603883743286,0.6867774128913879,5.148008823394775,3.5120530128479004,1.5766640901565552,2.415722608566284,9.772635459899902,2.962625503540039,6.401906490325928
8.458458458458459,8.458458458458459,8.458458458458459,8.458458458458459,8.458458458458459,0.8756789565086365,0.05848221480846405,-0.1662384569644928,-1.1603407859802246,-0.7061576843261719,-2.864811420440674,-2.993338108062744,-2.980651617050171,-2.7696480751037598,-2.9005117416381836,-2.6811764240264893,-2.7446720600128174,-5.368617057800293,-3.4049296379089355,-4.43145227432251,-0.8195647597312927,-0.05407794937491417,0.24936676025390625,1.3833242654800415,1.0212595462799072,-3.557553291320801,-0.249236598610878,1.0534772872924805,5.253634452819824,3.730344295501709,1.6918028593063354,2.423652410507202,9.756925582885742,2.750964403152466,6.247504234313965
8.468468468468469,8.468468468468469,8.468468468468469,8.468468468468469,8.468468468468469,0.8485680818557739,0.031277190893888474,-0.22268952429294586,-1.1949652433395386,-0.7502536177635193,-2.872097969055176,-2.993779420852661,-2.9762041568756104,-2.7559616565704346,-2.889538049697876,-2.7163822650909424,-2.7466044425964355,-5.356322765350342,-3.351829767227173,-4.393034934997559,-0.8020585179328918,-0.029794631525874138,0.34692585468292236,1.4097926616668701,1.0829994678497314,-3.476562738418579,-0.13682009279727936,1.4027262926101685,5.355563163757324,3.9449687004089355,1.8058767318725586,2.4278271198272705,9.734763145446777,2.537222146987915,6.087591171264648
8.478478478478479,8.478478478478479,8.478478478478479,8.478478478478479,8.478478478478479,0.8211199045181274,0.004027981776744127,-0.27922526001930237,-1.2291489839553833,-0.7938662767410278,-2.8791863918304443,-2.993953227996826,-2.970099449157715,-2.741805076599121,-2.8781092166900635,-2.7507684230804443,-2.747410297393799,-5.3405280113220215,-3.2977254390716553,-4.352487564086914,-0.7834163904190063,-0.0054818266071379185,0.4442199468612671,1.4341105222702026,1.1431121826171875,-3.3936145305633545,-0.02417244203388691,1.7583842277526855,5.453934192657471,4.1559157371521,1.918805718421936,2.429584264755249,9.699981689453125,2.3206822872161865,5.922234535217285
8.488488488488489,8.488488488488489,8.488488488488489,8.488488488488489,8.488488488488489,0.7933564186096191,-0.023263724520802498,-0.33549100160598755,-1.262904405593872,-0.8370141386985779,-2.8860867023468018,-2.993856191635132,-2.9627184867858887,-2.7272140979766846,-2.8662450313568115,-2.784271717071533,-2.7470877170562744,-5.321283340454102,-3.2426552772521973,-4.309848308563232,-0.7636935710906982,0.01883602887392044,0.5408504605293274,1.4562439918518066,1.201541781425476,-3.296882152557373,0.08858545124530792,2.082348585128784,5.548896312713623,4.363182544708252,2.0181844234466553,2.428414821624756,9.602858543395996,2.101672649383545,5.751486301422119
8.498498498498499,8.498498498498499,8.498498498498499,8.498498498498499,8.498498498498499,0.765340268611908,-0.05057256296277046,-0.39113736152648926,-1.2962532043457031,-0.8797159790992737,-2.892850875854492,-2.993474006652832,-2.9546210765838623,-2.712209701538086,-2.8539631366729736,-2.8167519569396973,-2.745640754699707,-5.298855781555176,-3.186661720275879,-4.2651519775390625,-0.7430381178855896,0.043110307306051254,0.6364367008209229,1.4761611223220825,1.2582354545593262,-3.1927988529205322,0.2006376087665558,2.3983099460601807,5.635462760925293,4.566771984100342,2.1085379123687744,2.4212646484375,9.494495391845703,1.8742448091506958,5.575405597686768
8.508508508508509,8.508508508508509,8.508508508508509,8.508508508508509,8.508508508508509,0.7370745539665222,-0.07788227498531342,-0.4461771249771118,-1.3290470838546753,-0.9219915270805359,-2.8994877338409424,-2.9927964210510254,-2.9458162784576416,-2.6968910694122314,-2.8412845134735107,-2.8481850624084473,-2.7430710792541504,-5.273283958435059,-3.1298956871032715,-4.218435287475586,-0.7214873433113098,0.06730014830827713,0.7308997511863708,1.4939169883728027,1.3131415843963623,-3.0873255729675293,0.3127090036869049,2.7102508544921875,5.706223964691162,4.76669979095459,2.197038173675537,2.4116063117980957,9.378267288208008,1.6733309030532837,5.394033432006836
8.518518518518519,8.518518518518519,8.518518518518519,8.518518518518519,8.518518518518519,0.7085598707199097,-0.10519018024206161,-0.5006263852119446,-1.361131191253662,-0.9638602137565613,-2.9059910774230957,-2.991820812225342,-2.9363160133361816,-2.681304454803467,-2.8282265663146973,-2.878554582595825,-2.739379644393921,-5.244612216949463,-3.0724375247955322,-4.169736862182617,-0.6990605592727661,0.09138090908527374,0.8241581916809082,1.5096570253372192,1.3662047386169434,-2.980478525161743,0.42476537823677063,3.017904043197632,5.773695945739746,4.962981224060059,2.283607006072998,2.3994481563568115,9.254185676574707,1.4714566469192505,5.207411289215088
8.528528528528529,8.528528528528529,8.528528528528529,8.528528528528529,8.528528528528529,0.6797972321510315,-0.13249440491199493,-0.5544689893722534,-1.39251708984375,-1.0053428411483765,-2.9123523235321045,-2.990546226501465,-2.926111936569214,-2.6654601097106934,-2.814809560775757,-2.9078478813171387,-2.734567403793335,-5.2128729820251465,-3.01431941986084,-4.119091510772705,-0.675777792930603,0.11532732099294662,0.9160829782485962,1.5233715772628784,1.4173731803894043,-2.871812105178833,0.5370781421661377,3.3242363929748535,5.837979316711426,5.155644416809082,2.368100881576538,2.384561061859131,9.101837158203125,1.2686338424682617,5.0155744552612305
8.538538538538539,8.538538538538539,8.538538538538539,8.538538538538539,8.538538538538539,0.6507985591888428,-0.1597772240638733,-0.6075455546379089,-1.4232219457626343,-1.0464597940444946,-2.918553352355957,-2.9889678955078125,-2.9151155948638916,-2.6493687629699707,-2.8010549545288086,-2.9360365867614746,-2.72861385345459,-5.17807149887085,-2.955580234527588,-4.066535472869873,-0.6516602635383606,0.13909971714019775,1.0063108205795288,1.5350608825683594,1.466594934463501,-2.7601890563964844,0.6524233818054199,3.628632068634033,5.894541263580322,5.344622611999512,2.4503092765808105,2.364783763885498,8.925158500671387,1.0722368955612183,4.818464279174805
8.548548548548549,8.548548548548549,8.548548548548549,8.548548548548549,8.548548548548549,0.6215692758560181,-0.18702596426010132,-0.6598554253578186,-1.4533272981643677,-1.0872325897216797,-2.9245834350585938,-2.987083911895752,-2.9033308029174805,-2.633098840713501,-2.786980152130127,-2.9631009101867676,-2.7215065956115723,-5.140244007110596,-2.896371603012085,-4.012106418609619,-0.6267314553260803,0.1626606434583664,1.0947357416152954,1.54491126537323,1.5138201713562012,-2.647195339202881,0.7676589488983154,3.928453207015991,5.935072898864746,5.5299906730651855,2.5302987098693848,2.342522621154785,8.741510391235352,0.8956473469734192,4.616148471832275
8.558558558558559,8.558558558558559,8.558558558558559,8.558558558558559,8.558558558558559,0.5921098589897156,-0.21423910558223724,-0.7114260196685791,-1.4828718900680542,-1.1276824474334717,-2.930436372756958,-2.9848923683166504,-2.890777587890625,-2.616682767868042,-2.7726075649261475,-2.9890270233154297,-2.7132461071014404,-5.099442481994629,-2.836772918701172,-3.955841302871704,-0.6010119318962097,0.18598732352256775,1.1812866926193237,1.552988886833191,1.5589910745620728,-2.5328292846679688,0.882749080657959,4.222793102264404,5.97263765335083,5.711705207824707,2.60801100730896,2.3177876472473145,8.550272941589355,0.7182918787002563,4.408535003662109
8.568568568568569,8.568568568568569,8.568568568568569,8.568568568568569,8.568568568568569,0.562421441078186,-0.24141432344913483,-0.7622939348220825,-1.511855125427246,-1.1678099632263184,-2.9361050128936768,-2.9823925495147705,-2.8774800300598145,-2.6001808643341064,-2.757953405380249,-3.0138027667999268,-2.7038350105285645,-5.055726528167725,-2.776834487915039,-3.8978025913238525,-0.5745279788970947,0.2090533971786499,1.2658814191818237,1.5591111183166504,1.602020263671875,-2.417088031768799,0.9976581335067749,4.511053562164307,6.001763820648193,5.872786521911621,2.6833791732788086,2.2905919551849365,8.351030349731445,0.4964712858200073,4.1758503913879395
8.578578578578579,8.578578578578579,8.578578578578579,8.578578578578579,8.578578578578579,0.5325087308883667,-0.26855015754699707,-0.8124878406524658,-1.540242075920105,-1.2073869705200195,-2.941579580307007,-2.9795851707458496,-2.863461494445801,-2.5837154388427734,-2.742795944213867,-3.0374062061309814,-2.6932742595672607,-5.009151935577393,-2.7166330814361572,-3.8383967876434326,-0.5473005175590515,0.2318349927663803,1.3484452962875366,1.562943935394287,1.6424713134765625,-2.298149347305298,1.1116559505462646,4.792129993438721,6.025751113891602,5.995883941650391,2.756429433822632,2.2608420848846436,8.143420219421387,0.2774009108543396,3.9062557220458984
8.588588588588589,8.588588588588589,8.588588588588589,8.588588588588589,8.588588588588589,0.5023857355117798,-0.2955755889415741,-0.8620144128799438,-1.5678863525390625,-1.2463672161102295,-2.9468464851379395,-2.976569175720215,-2.8487415313720703,-2.5673604011535645,-2.727055311203003,-3.0598044395446777,-2.6816344261169434,-4.9598469734191895,-2.6562628746032715,-3.7777838706970215,-0.5193544626235962,0.2542985677719116,1.4288647174835205,1.5647212266921997,1.6802176237106323,-2.176999092102051,1.2139391899108887,5.058099269866943,6.030551433563232,6.114089488983154,2.826836347579956,2.2269976139068604,7.9237518310546875,0.07695871591567993,3.63551664352417
8.598598598598599,8.598598598598599,8.598598598598599,8.598598598598599,8.598598598598599,0.47205567359924316,-0.3224336802959442,-0.910893440246582,-1.5947332382202148,-1.2847785949707031,-2.9518978595733643,-2.973426103591919,-2.8333449363708496,-2.5510497093200684,-2.71073842048645,-3.080983877182007,-2.6689746379852295,-4.9079108238220215,-2.595923900604248,-3.716012477874756,-0.4907165467739105,0.27641060948371887,1.507054328918457,1.5644910335540771,1.7152481079101562,-2.0545613765716553,1.3155312538146973,5.318299293518066,6.0253190994262695,6.227324962615967,2.8946895599365234,2.1907644271850586,7.697689533233643,-0.12255997210741043,3.3633310794830322
8.608608608608609,8.608608608608609,8.608608608608609,8.608608608608609,8.608608608608609,0.4415195882320404,-0.3491237759590149,-0.9591578245162964,-1.6207937002182007,-1.3226537704467773,-2.9567298889160156,-2.970158815383911,-2.8173017501831055,-2.5347893238067627,-2.6938576698303223,-3.100931406021118,-2.6553008556365967,-4.853396415710449,-2.5356414318084717,-3.6531333923339844,-0.46141308546066284,0.2981491982936859,1.5829474925994873,1.56227707862854,1.747543454170227,-1.9308429956436157,1.4164577722549438,5.5727715492248535,6.019272327423096,6.335356712341309,2.959930896759033,2.152221202850342,7.46523904800415,-0.31924697756767273,3.0892910957336426
8.618618618618619,8.618618618618619,8.618618618618619,8.618618618618619,8.618618618618619,0.4107789397239685,-0.3756439983844757,-1.0068395137786865,-1.646080493927002,-1.3600244522094727,-2.961336851119995,-2.966771364212036,-2.8006412982940674,-2.5185937881469727,-2.6764166355133057,-3.119633913040161,-2.640619993209839,-4.796365261077881,-2.4754228591918945,-3.5891966819763184,-0.43146955966949463,0.3194896876811981,1.6564831733703613,1.5581090450286865,1.7770906686782837,-1.805847406387329,1.5167124271392822,5.821568012237549,6.012536525726318,6.4388604164123535,3.0225043296813965,2.111419916152954,7.226393222808838,-0.5131257772445679,2.8142175674438477
8.62862862862863,8.62862862862863,8.62862862862863,8.62862862862863,8.62862862862863,0.37983623147010803,-0.4019935131072998,-1.0539718866348267,-1.6706066131591797,-1.3969184160232544,-2.9657130241394043,-2.9632668495178223,-2.7833940982818604,-2.5024752616882324,-2.658418893814087,-3.1370785236358643,-2.62493896484375,-4.736870765686035,-2.4152748584747314,-3.524245262145996,-0.4009127914905548,0.3404112458229065,1.7275956869125366,1.5520143508911133,1.8038791418075562,-1.6795642375946045,1.6162786483764648,6.064746856689453,6.005229473114014,6.53806209564209,3.0822536945343018,2.068406581878662,6.981133460998535,-0.7042170166969299,2.538182258605957
8.63863863863864,8.63863863863864,8.63863863863864,8.63863863863864,8.63863863863864,0.34869351983070374,-0.4281705617904663,-1.100588321685791,-1.6943843364715576,-1.433356761932373,-2.9698541164398193,-2.959648370742798,-2.765592575073242,-2.486450433731079,-2.639876127243042,-3.153254508972168,-2.608264923095703,-4.6749701499938965,-2.3552024364471436,-3.4583280086517334,-0.36977458000183105,0.3608910143375397,1.7962205410003662,1.544020175933838,1.8279005289077759,-1.5520334243774414,1.7151343822479248,6.3021979331970215,5.997472286224365,6.627622127532959,3.138925313949585,2.023219347000122,6.72816801071167,-0.8925320506095886,2.2645950317382812
8.64864864864865,8.64864864864865,8.64864864864865,8.64864864864865,8.64864864864865,0.3173528015613556,-0.45417511463165283,-1.146701693534851,-1.7174209356307983,-1.469085454940796,-2.9737536907196045,-2.955920934677124,-2.7473983764648438,-2.4705426692962646,-2.6209137439727783,-3.1681461334228516,-2.5906052589416504,-4.610731601715088,-2.2952146530151367,-3.3916404247283936,-0.33808305859565735,0.3809080719947815,1.8622004985809326,1.5341707468032837,1.849315881729126,-1.4232419729232788,1.8132554292678833,6.5321173667907715,5.988184452056885,6.696172714233398,3.1927244663238525,1.9759001731872559,6.454196453094482,-1.074397325515747,2.0139687061309814
8.65865865865866,8.65865865865866,8.65865865865866,8.65865865865866,8.65865865865866,0.2858363389968872,-0.48000556230545044,-1.1923335790634155,-1.7397198677062988,-1.5039867162704468,-2.9774036407470703,-2.952087879180908,-2.7289280891418457,-2.4547836780548096,-2.6015918254852295,-3.1817009449005127,-2.571967363357544,-4.544219017028809,-2.235322952270508,-3.3242883682250977,-0.3058996796607971,0.40044105052948,1.9254117012023926,1.5225210189819336,1.8682165145874023,-1.2799699306488037,1.9106271266937256,6.756592750549316,5.978564262390137,6.760345458984375,3.2335116863250732,1.9264793395996094,6.17481803894043,-1.2527384757995605,1.7624328136444092
8.66866866866867,8.66866866866867,8.66866866866867,8.66866866866867,8.66866866866867,0.2542160153388977,-0.5056618452072144,-1.2375223636627197,-1.7612916231155396,-1.5380810499191284,-2.9807844161987305,-2.9481542110443115,-2.710195541381836,-2.43918776512146,-2.5819201469421387,-3.1937520503997803,-2.5523579120635986,-4.475484848022461,-2.1755270957946777,-3.256315231323242,-0.27337029576301575,0.4194682538509369,1.9857991933822632,1.5091004371643066,1.884595274925232,-1.128538727760315,2.0072224140167236,6.975905418395996,5.968954086303711,6.820296764373779,3.265437126159668,1.875008463859558,5.89017915725708,-1.4282528162002563,1.5099200010299683
8.67867867867868,8.67867867867868,8.67867867867868,8.67867867867868,8.67867867867868,0.2224930226802826,-0.5311427712440491,-1.2823083400726318,-1.7821464538574219,-1.571428894996643,-2.983832836151123,-2.944122791290283,-2.6912145614624023,-2.4237678050994873,-2.561943769454956,-3.204354763031006,-2.5317864418029785,-4.404581546783447,-2.1158268451690674,-3.1878349781036377,-0.24053174257278442,0.43797072768211365,2.0433132648468018,1.4939374923706055,1.8985542058944702,-0.9898286461830139,2.103023052215576,7.190235614776611,5.959460735321045,6.858107089996338,3.295468330383301,1.821535348892212,5.600322723388672,-1.6009517908096313,1.2850784063339233
8.68868868868869,8.68868868868869,8.68868868868869,8.68868868868869,8.68868868868869,0.1906619518995285,-0.5564482808113098,-1.3267316818237305,-1.802294135093689,-1.6041351556777954,-2.9864954948425293,-2.9399983882904053,-2.6719970703125,-2.4085378646850586,-2.541745185852051,-3.2135651111602783,-2.510258913040161,-4.3315558433532715,-2.0562210083007812,-3.1190385818481445,-0.20740707218647003,0.4559278190135956,2.097898006439209,1.4770599603652954,1.910327434539795,-0.8502839803695679,2.1980128288269043,7.3995890617370605,5.950184345245361,6.887027740478516,3.3224377632141113,1.7661019563674927,5.305108547210693,-1.7708439826965332,1.0670415163040161
8.6986986986987,8.6986986986987,8.6986986986987,8.6986986986987,8.6986986986987,0.15872475504875183,-0.5815778374671936,-1.3706870079040527,-1.8217445611953735,-1.6362242698669434,-2.9887642860412598,-2.9357845783233643,-2.652372360229492,-2.3935117721557617,-2.521336078643799,-3.221374273300171,-2.487786293029785,-4.256681442260742,-1.9967060089111328,-3.0499730110168457,-0.17402836680412292,0.47332096099853516,2.149299144744873,1.4584956169128418,1.9199129343032837,-0.7099393010139465,2.292175531387329,7.548348426818848,5.941230297088623,6.9120378494262695,3.34631085395813,1.708752989768982,4.9545111656188965,-1.9379374980926514,0.8480812907218933
8.70870870870871,8.70870870870871,8.70870870870871,8.70870870870871,8.70870870870871,0.12668377161026,-0.6064910888671875,-1.4139162302017212,-1.8405059576034546,-1.6677055358886719,-2.990633249282837,-2.9314308166503906,-2.631969690322876,-2.378702163696289,-2.5007612705230713,-3.2277755737304688,-2.4644360542297363,-4.180480003356934,-1.9372785091400146,-2.9806904792785645,-0.1404259204864502,0.49006664752960205,2.1970701217651367,1.4382731914520264,1.9271821975708008,-0.5688335299491882,2.3724100589752197,7.6759033203125,5.932700157165527,6.928105354309082,3.3670599460601807,1.6363023519515991,4.590327739715576,-2.102238655090332,0.5875331163406372
8.71871871871872,8.71871871871872,8.71871871871872,8.71871871871872,8.71871871871872,0.09454064071178436,-0.6311389803886414,-1.456459641456604,-1.858586072921753,-1.6985520124435425,-2.9920966625213623,-2.9268739223480225,-2.610783576965332,-2.364122152328491,-2.480180501937866,-3.232759714126587,-2.440295696258545,-4.103038787841797,-1.8779345750808716,-2.91129469871521,-0.1066318228840828,0.5060737133026123,2.2411937713623047,1.4164187908172607,1.93162202835083,-0.4270368218421936,2.4507949352264404,7.79593563079834,5.924692153930664,6.937179088592529,3.3846020698547363,1.5617343187332153,4.22519588470459,-2.263749122619629,0.3062171936035156
8.72872872872873,8.72872872872873,8.72872872872873,8.72872872872873,8.72872872872873,0.06230346858501434,-0.6555213332176208,-1.4983729124069214,-1.8759945631027222,-1.7285864353179932,-2.9931492805480957,-2.9221174716949463,-2.588831901550293,-2.349785804748535,-2.4596869945526123,-3.2363221645355225,-2.4153759479522705,-4.024435997009277,-1.8186671733856201,-2.8419036865234375,-0.0726865604519844,0.5213274359703064,2.281651496887207,1.3929632902145386,1.9334429502487183,-0.284552663564682,2.5279831886291504,7.90807580947876,5.917301654815674,6.92071533203125,3.395852565765381,1.4857335090637207,3.8585691452026367,-2.422471523284912,0.05706491321325302
8.73873873873874,8.73873873873874,8.73873873873874,8.73873873873874,8.73873873873874,0.030009279027581215,-0.6796387434005737,-1.5397073030471802,-1.892740249633789,-1.7577018737792969,-2.993802547454834,-2.9171667098999023,-2.5661227703094482,-2.3357040882110596,-2.4392282962799072,-3.238455295562744,-2.3896901607513428,-3.9447438716888428,-1.7594746351242065,-2.7727596759796143,-0.03866750746965408,0.5358132123947144,2.3184397220611572,1.3679351806640625,1.9327760934829712,-0.1416563093662262,2.6039741039276123,8.013798713684082,5.906534671783447,6.894444942474365,3.4008429050445557,1.4083648920059204,3.4918599128723145,-2.574230670928955,-0.18970942497253418
8.74874874874875,8.74874874874875,8.74874874874875,8.74874874874875,8.74874874874875,-0.0023353055585175753,-0.703492283821106,-1.5805102586746216,-1.9089150428771973,-1.7859163284301758,-2.994054079055786,-2.912024736404419,-2.5426597595214844,-2.3218154907226562,-2.4188148975372314,-3.239157199859619,-2.3632500171661377,-3.8640236854553223,-1.7004998922348022,-2.7038822174072266,-0.0046144207008183,0.5495181679725647,2.3515567779541016,1.3415199518203735,1.92965829372406,0.0015105480561032891,2.678783893585205,8.113420486450195,5.877105236053467,6.867532730102539,3.402560234069824,1.3297678232192993,3.124793529510498,-2.703329086303711,-0.4324735999107361
8.75875875875876,8.75875875875876,8.75875875875876,8.75875875875876,8.75875875875876,-0.03472895920276642,-0.7270814776420593,-1.6207152605056763,-1.9245749711990356,-1.8132482767105103,-2.9939000606536865,-2.906696081161499,-2.5184671878814697,-2.3081002235412598,-2.398465633392334,-3.238424777984619,-2.336066246032715,-3.782357692718506,-1.6418181657791138,-2.635277271270752,0.029439585283398628,0.5624303817749023,2.381110668182373,1.3138231039047241,1.9241305589675903,0.14490477740764618,2.7524173259735107,8.198995590209961,5.8471293449401855,6.840127468109131,3.400989055633545,1.2500014305114746,2.794848918914795,-2.8306422233581543,-0.6713060140609741
8.76876876876877,8.76876876876877,8.76876876876877,8.76876876876877,8.76876876876877,-0.06717117130756378,-0.7504074573516846,-1.6599171161651611,-1.9397337436676025,-1.8397185802459717,-2.9933362007141113,-2.9011855125427246,-2.4936940670013428,-2.2946043014526367,-2.378196954727173,-3.236255168914795,-2.308151960372925,-3.699990749359131,-1.5834417343139648,-2.5669472217559814,0.0634608045220375,0.574539065361023,2.407444953918457,1.284858226776123,1.9162321090698242,0.288483202457428,2.8248836994171143,8.257430076599121,5.816882610321045,6.812373161315918,3.3961174488067627,1.1691263914108276,2.4667770862579346,-2.9559991359710693,-0.9062523245811462
8.77877877877878,8.77877877877878,8.77877877877878,8.77877877877878,8.77877877877878,-0.09966125339269638,-0.7734699249267578,-1.698122262954712,-1.9544000625610352,-1.8653446435928345,-2.9923596382141113,-2.8954966068267822,-2.468412399291992,-2.2813453674316406,-2.3580269813537598,-3.2326488494873047,-2.27951717376709,-3.6170690059661865,-1.5253636837005615,-2.498896837234497,0.09741739183664322,0.5858326554298401,2.4304921627044678,1.2546557188034058,1.9060009717941284,0.43220779299736023,2.896190643310547,8.309614181518555,5.787687301635742,6.784435272216797,3.387932777404785,1.0872008800506592,2.137955904006958,-3.0783159732818604,-1.1374168395996094
8.78878878878879,8.78878878878879,8.78878878878879,8.78878878878879,8.78878878878879,-0.1321968138217926,-0.7962703108787537,-1.7353951930999756,-1.9685786962509155,-1.8901420831680298,-2.9909658432006836,-2.889634370803833,-2.4426512718200684,-2.268329381942749,-2.3379764556884766,-3.227602481842041,-2.2501754760742188,-3.5337047576904297,-1.467570424079895,-2.431126356124878,0.13127098977565765,0.5963004231452942,2.450320243835449,1.2232438325881958,1.8934754133224487,0.5763572454452515,2.966348886489868,8.338059425354004,5.7599406242370605,6.755954742431641,3.3742783069610596,1.0042848587036133,1.836174726486206,-3.1973507404327393,-1.3633482456207275
8.7987987987988,8.7987987987988,8.7987987987988,8.7987987987988,8.7987987987988,-0.16474378108978271,-0.8188095688819885,-1.7719051837921143,-1.9822754859924316,-1.914117693901062,-2.9891321659088135,-2.883603096008301,-2.4165313243865967,-2.2555630207061768,-2.318084955215454,-3.2211079597473145,-2.2201359272003174,-3.4501965045928955,-1.410048007965088,-2.36365008354187,0.1649390608072281,0.605934739112854,2.4672985076904297,1.1906567811965942,1.8787343502044678,0.7207261919975281,3.0353705883026123,8.346395492553711,5.733537197113037,6.726316928863525,3.3521509170532227,0.9204374551773071,1.5559420585632324,-3.3131446838378906,-1.581432819366455
8.80880880880881,8.80880880880881,8.80880880880881,8.80880880880881,8.80880880880881,-0.1972682625055313,-0.8410893082618713,-1.8077062368392944,-1.9954934120178223,-1.9372799396514893,-2.986844301223755,-2.877411127090454,-2.390075206756592,-2.243061065673828,-2.2983784675598145,-3.2131640911102295,-2.1894173622131348,-3.366633176803589,-1.3527835607528687,-2.2964680194854736,0.19835524260997772,0.6147170066833496,2.48146653175354,1.1569266319274902,1.8618292808532715,0.8674176931381226,3.1010847091674805,8.34896469116211,5.708451271057129,6.697089195251465,3.323185682296753,0.8322579860687256,1.2747156620025635,-3.4257800579071045,-1.7957900762557983
8.81881881881882,8.81881881881882,8.81881881881882,8.81881881881882,8.81881881881882,-0.22973598539829254,-0.8631027340888977,-1.842832326889038,-2.0082387924194336,-1.9596441984176636,-2.9840919971466064,-2.871091365814209,-2.3632898330688477,-2.230834722518921,-2.278874397277832,-3.203742027282715,-2.1580684185028076,-3.2830724716186523,-1.2957632541656494,-2.2295761108398438,0.23145519196987152,0.6226029992103577,2.4928133487701416,1.1220850944519043,1.842795491218567,1.0150387287139893,3.161853313446045,8.345985412597656,5.68478536605835,6.668405055999756,3.289926767349243,0.746785581111908,0.9922670125961304,-3.535022258758545,-2.0064749717712402
8.82882882882883,8.82882882882883,8.82882882882883,8.82882882882883,8.82882882882883,-0.2621474862098694,-0.8847518563270569,-1.8773027658462524,-2.0205068588256836,-1.9812248945236206,-2.9808735847473145,-2.8646697998046875,-2.336231231689453,-2.218905210494995,-2.2595882415771484,-3.192844867706299,-2.1261250972747803,-3.199589490890503,-1.2389723062515259,-2.1629676818847656,0.2642061710357666,0.6296790838241577,2.501166343688965,1.086172342300415,1.8216731548309326,1.162397861480713,3.2202837467193604,8.330698013305664,5.662576675415039,6.640389442443848,3.253270149230957,0.6669955849647522,0.6541049480438232,-3.6400413513183594,-2.2135396003723145
8.83883883883884,8.83883883883884,8.83883883883884,8.83883883883884,8.83883883883884,-0.2944965064525604,-0.9060214161872864,-1.9110918045043945,-2.0322799682617188,-2.002040386199951,-2.97719669342041,-2.858154535293579,-2.309112787246704,-2.2073423862457275,-2.2405614852905273,-3.180478572845459,-2.0936031341552734,-3.116323471069336,-1.1825937032699585,-2.096649408340454,0.2965715527534485,0.6359531283378601,2.505828857421875,1.0492082834243774,1.7984827756881714,1.3050745725631714,3.277562379837036,8.306526184082031,5.595541954040527,6.609854698181152,3.212063789367676,0.5865579843521118,0.28280019760131836,-3.7456188201904297,-2.4198458194732666
8.84884884884885,8.84884884884885,8.84884884884885,8.84884884884885,8.84884884884885,-0.3266593813896179,-0.9269118309020996,-1.9439537525177002,-2.0435283184051514,-2.0221147537231445,-2.973245620727539,-2.8515498638153076,-2.282012701034546,-2.196237564086914,-2.221858501434326,-3.1667678356170654,-2.060513496398926,-3.033491373062134,-1.1269488334655762,-2.030639171600342,0.3284868896007538,0.6414194703102112,2.507028102874756,1.0112009048461914,1.7732402086257935,1.4341647624969482,3.3337106704711914,8.242324829101562,5.522956371307373,6.579554557800293,3.1641340255737305,0.5055261254310608,-0.04229331389069557,-3.84751558303833,-2.623197555541992
8.85885885885886,8.85885885885886,8.85885885885886,8.85885885885886,8.85885885885886,-0.3585869073867798,-0.9474173188209534,-1.9757276773452759,-2.054259777069092,-2.041459083557129,-2.9690985679626465,-2.8448805809020996,-2.2549288272857666,-2.1855854988098145,-2.2034943103790283,-3.1517701148986816,-2.0268759727478027,-2.9513161182403564,-1.0720176696777344,-1.9649258852005005,0.3599050045013428,0.6460063457489014,2.505002021789551,0.972195029258728,1.7459791898727417,1.5622923374176025,3.3866405487060547,8.176677703857422,5.453153610229492,6.5504326820373535,3.112987995147705,0.4074873626232147,-0.36129289865493774,-3.945525884628296,-2.8229291439056396
8.86886886886887,8.86886886886887,8.86886886886887,8.86886886886887,8.86886886886887,-0.3902789056301117,-0.9675260782241821,-2.0064454078674316,-2.064476728439331,-2.0600833892822266,-2.9647607803344727,-2.8381924629211426,-2.2278833389282227,-2.1753883361816406,-2.1854822635650635,-3.1354944705963135,-1.9927191734313965,-2.8697986602783203,-1.0177702903747559,-1.8994983434677124,0.3907964527606964,0.6495718955993652,2.4998157024383545,0.9322257041931152,1.7167383432388306,1.6893702745437622,3.4374494552612305,8.110943794250488,5.3861894607543945,6.522613525390625,3.0586416721343994,0.30564284324645996,-0.6742717623710632,-4.039889335632324,-3.019066333770752
8.87887887887888,8.87887887887888,8.87887887887888,8.87887887887888,8.87887887887888,-0.4217377305030823,-0.9872426986694336,-2.0361406803131104,-2.074183225631714,-2.0779995918273926,-2.9602372646331787,-2.83151912689209,-2.2008979320526123,-2.1656501293182373,-2.167835235595703,-3.1179537773132324,-1.9581029415130615,-2.7889392375946045,-0.9641788005828857,-1.8343417644500732,0.4211268424987793,0.6521942615509033,2.4915244579315186,0.8913308382034302,1.6855509281158447,1.8152587413787842,3.477821111679077,8.045317649841309,5.322152614593506,6.496224403381348,3.001066207885742,0.22077319025993347,-0.9814633727073669,-4.130610466003418,-3.211611747741699
8.88888888888889,8.88888888888889,8.88888888888889,8.88888888888889,8.88888888888889,-0.45296454429626465,-1.0065325498580933,-2.0648550987243652,-2.0833845138549805,-2.0952703952789307,-2.9555327892303467,-2.82490611076355,-2.1740567684173584,-2.1563727855682373,-2.150521993637085,-3.0991575717926025,-1.9231003522872925,-2.7087674140930176,-0.9112132787704468,-1.769540786743164,0.450865775346756,0.6539983749389648,2.480156660079956,0.8495456576347351,1.6525561809539795,1.9400851726531982,3.5157783031463623,7.973082065582275,5.261120319366455,6.4476637840271,2.940436363220215,0.13986828923225403,-1.2889528274536133,-4.217702388763428,-3.3761510848999023
8.8988988988989,8.8988988988989,8.8988988988989,8.8988988988989,8.8988988988989,-0.48396050930023193,-1.0253915786743164,-2.092635154724121,-2.0920803546905518,-2.1120080947875977,-2.9506542682647705,-2.8183610439300537,-2.1474545001983643,-2.1475586891174316,-2.1334683895111084,-3.0791175365448,-1.8877233266830444,-2.629319429397583,-0.8588435649871826,-1.7052618265151978,0.47998347878456116,0.6549952030181885,2.465738296508789,0.8069067597389221,1.6179792881011963,2.06382155418396,3.5510973930358887,7.901193141937256,5.203163146972656,6.395774841308594,2.8768036365509033,0.058988653123378754,-1.5911840200424194,-4.301172733306885,-3.5319957733154297
8.90890890890891,8.90890890890891,8.90890890890891,8.90890890890891,8.90890890890891,-0.5147263407707214,-1.0438125133514404,-2.1195051670074463,-2.100276231765747,-2.1282246112823486,-2.9456050395965576,-2.8118534088134766,-2.1211068630218506,-2.139211893081665,-2.1166844367980957,-3.0578455924987793,-1.8520375490188599,-2.5505869388580322,-0.8070377111434937,-1.6414945125579834,0.5084484219551086,0.655175507068634,2.448319435119629,0.7634496092796326,1.5818603038787842,2.186439037322998,3.579066514968872,7.830224990844727,5.148355484008789,6.345527172088623,2.8102240562438965,-0.022943422198295593,-1.8879998922348022,-4.381027698516846,-3.6841371059417725
8.91891891891892,8.91891891891892,8.91891891891892,8.91891891891892,8.91891891891892,-0.5452646613121033,-1.0617924928665161,-2.145487070083618,-2.10797381401062,-2.143927812576294,-2.9403929710388184,-2.8053739070892334,-2.0950424671173096,-2.1313347816467285,-2.100184202194214,-3.035350799560547,-1.8160746097564697,-2.472564458847046,-0.7557651996612549,-1.5782216787338257,0.5362328886985779,0.6545379161834717,2.42797589302063,0.7192120552062988,1.5442372560501099,2.307896852493286,3.6062920093536377,7.758639812469482,5.096763610839844,6.297008037567139,2.740734815597534,-0.10428173094987869,-2.174309015274048,-4.457268714904785,-3.83256196975708
8.92892892892893,8.92892892892893,8.92892892892893,8.92892892892893,8.92892892892893,-0.5755766034126282,-1.0793319940567017,-2.170579433441162,-2.115173816680908,-2.1591246128082275,-2.9350225925445557,-2.79892897605896,-2.06931209564209,-2.1239283084869385,-2.0839805603027344,-3.011646270751953,-1.7798429727554321,-2.395258903503418,-0.7049920558929443,-1.5154248476028442,0.5633071660995483,0.6530898213386536,2.4048144817352295,0.6742292642593384,1.505146861076355,2.4281654357910156,3.63275408744812,7.687693119049072,5.048457145690918,6.25031042098999,2.668384552001953,-0.18481190502643585,-2.4527366161346436,-4.529898643493652,-3.977259635925293
8.93893893893894,8.93893893893894,8.93893893893894,8.93893893893894,8.93893893893894,-0.6056637763977051,-1.0964304208755493,-2.1948041915893555,-2.1218791007995605,-2.173821210861206,-2.929499864578247,-2.792531728744507,-2.0439341068267822,-2.1169989109039307,-2.0680861473083496,-2.986743211746216,-1.743353247642517,-2.318655490875244,-0.6546855568885803,-1.4530872106552124,0.5896431803703308,0.6508464217185974,2.3788907527923584,0.6285374760627747,1.4646265506744385,2.54724383354187,3.6580963134765625,7.618441581726074,5.003500461578369,6.205443382263184,2.593244791030884,-0.26332464814186096,-2.725942611694336,-4.59891414642334,-4.117852687835693
8.94894894894895,8.94894894894895,8.94894894894895,8.94894894894895,8.94894894894895,-0.6355291604995728,-1.1130874156951904,-2.218179702758789,-2.1280903816223145,-2.1880133152008057,-2.9238314628601074,-2.786191940307617,-2.018925428390503,-2.1105470657348633,-2.0525333881378174,-2.960655450820923,-1.7066118717193604,-2.2427353858947754,-0.6048130989074707,-1.391189455986023,0.6152136325836182,0.6478201746940613,2.35025954246521,0.5821742415428162,1.4227242469787598,2.6651158332824707,3.6828348636627197,7.551093101501465,4.961949825286865,6.162424564361572,2.5153706073760986,-0.3410927951335907,-2.993952751159668,-4.664310932159424,-4.254000186920166
8.95895895895896,8.95895895895896,8.95895895895896,8.95895895895896,8.95895895895896,-0.6651744246482849,-1.1293046474456787,-2.2407243251800537,-2.1338088512420654,-2.2017030715942383,-2.9180243015289307,-2.7799160480499268,-1.9943052530288696,-2.104576826095581,-2.037339210510254,-2.933393716812134,-1.669626235961914,-2.1674787998199463,-0.5553389191627502,-1.3297110795974731,0.639990508556366,0.6440203785896301,2.3189711570739746,0.535172700881958,1.3794760704040527,2.7817635536193848,3.7070064544677734,7.485787868499756,4.9238691329956055,6.12158203125,2.4348044395446777,-0.4180748760700226,-3.256920337677002,-4.7260847091674805,-4.3861165046691895
8.96896896896897,8.96896896896897,8.96896896896897,8.96896896896897,8.96896896896897,-0.6946010589599609,-1.1450822353363037,-2.2624552249908447,-2.139035940170288,-2.214895248413086,-2.9120864868164062,-2.7737107276916504,-1.9700900316238403,-2.099087715148926,-2.0225210189819336,-2.904970169067383,-1.6324011087417603,-2.0928664207458496,-0.5062307715415955,-1.2686302661895752,0.6639483571052551,0.6394535303115845,2.2850732803344727,0.48757797479629517,1.334931492805481,2.897169828414917,3.730647325515747,7.422673225402832,4.888658046722412,6.08076810836792,2.351621150970459,-0.4942324459552765,-3.5149614810943604,-4.782601833343506,-4.513862133026123
8.97897897897898,8.97897897897898,8.97897897897898,8.97897897897898,8.97897897897898,-0.7238128185272217,-1.1604214906692505,-2.283388376235962,-2.1437759399414062,-2.2275614738464355,-2.906022310256958,-2.7675821781158447,-1.9462964534759521,-2.0940730571746826,-2.0081849098205566,-2.8753974437713623,-1.5949420928955078,-2.0188729763031006,-0.4574581980705261,-1.2083122730255127,0.6870604753494263,0.6341291069984436,2.2486178874969482,0.43944117426872253,1.2891082763671875,3.0113091468811035,3.7537941932678223,7.361896514892578,4.8568902015686035,5.971721649169922,2.2658557891845703,-0.5695250034332275,-3.768164873123169,-4.8347649574279785,-4.641054153442383
8.98898898898899,8.98898898898899,8.98898898898899,8.98898898898899,8.98898898898899,-0.7527623772621155,-1.1753240823745728,-2.3035383224487305,-2.148026943206787,-2.239678382873535,-2.8997721672058105,-2.7615363597869873,-1.922939658164978,-2.0895462036132812,-1.9944275617599487,-2.8447649478912354,-1.5572535991668701,-1.945475459098816,-0.4089871346950531,-1.14906644821167,0.709225058555603,0.6280550956726074,2.2096517086029053,0.39080336689949036,1.2420331239700317,3.1067581176757812,3.776482582092285,7.303605556488037,4.82828426361084,5.866574287414551,2.1601338386535645,-0.6439162492752075,-4.0166096687316895,-4.882394313812256,-4.764251232147217
8.998998998999,8.998998998999,8.998998998999,8.998998998999,8.998998998999,-0.7813708186149597,-1.1897900104522705,-2.322918176651001,-2.15177583694458,-2.251251220703125,-2.8932323455810547,-2.7555787563323975,-1.9000356197357178,-2.0855302810668945,-1.981255054473877,-2.8132100105285645,-1.5193403959274292,-1.8726496696472168,-0.36078599095344543,-1.090852975845337,0.7302976250648499,0.6212408542633057,2.168224573135376,0.3417108356952667,1.19374418258667,3.197746753692627,3.7987489700317383,7.247994422912598,4.8032307624816895,5.765414714813232,2.0499632358551025,-0.7173664569854736,-4.260288238525391,-4.926058292388916,-4.88349723815918
9.00900900900901,9.00900900900901,9.00900900900901,9.00900900900901,9.00900900900901,-0.8096413612365723,-1.2038209438323975,-2.341583490371704,-2.1550233364105225,-2.2622833251953125,-2.886406898498535,-2.7497169971466064,-1.8775652647018433,-2.0820276737213135,-1.9686763286590576,-2.7807533740997314,-1.4812061786651611,-1.8004363775253296,-0.3128167688846588,-1.033631682395935,0.7502593398094177,0.6136971712112427,2.1244516372680664,0.2921985983848572,1.1442804336547852,3.286952495574951,3.820627450942993,7.172386646270752,4.781922340393066,5.6683430671691895,1.9381725788116455,-0.7898404598236084,-4.475995063781738,-4.965993881225586,-4.998818397521973
9.01901901901902,9.01901901901902,9.01901901901902,9.01901901901902,9.01901901901902,-0.8375771641731262,-1.2174183130264282,-2.359696388244629,-2.1577696800231934,-2.272778272628784,-2.879303455352783,-2.743955373764038,-1.8554109334945679,-2.0790414810180664,-1.9566974639892578,-2.7474124431610107,-1.4428541660308838,-1.7290785312652588,-0.2650417387485504,-0.977361261844635,0.7690936923027039,0.605432391166687,2.078659772872925,0.24230600893497467,1.0936827659606934,3.3743536472320557,3.842153787612915,7.085824489593506,4.764509677886963,5.575751781463623,1.8247089385986328,-0.8613005876541138,-4.672983646392822,-5.002102375030518,-5.110024452209473
9.02902902902903,9.02902902902903,9.02902902902903,9.02902902902903,9.02902902902903,-0.8651828169822693,-1.2305870056152344,-2.377284288406372,-2.1600160598754883,-2.2827422618865967,-2.8719282150268555,-2.7382969856262207,-1.8335744142532349,-2.076573610305786,-1.9452942609786987,-2.7132062911987305,-1.4042967557907104,-1.658571720123291,-0.21741825342178345,-0.9219908714294434,0.7867836356163025,0.5964662432670593,2.030916690826416,0.19207420945167542,1.0420074462890625,3.4599623680114746,3.85932993888855,7.002115249633789,4.751547336578369,5.488300323486328,1.709657907485962,-0.9275990128517151,-4.865246295928955,-5.033946990966797,-5.213911056518555
9.03903903903904,9.03903903903904,9.03903903903904,9.03903903903904,9.03903903903904,-0.892462432384491,-1.2433708906173706,-2.394353151321411,-2.161762237548828,-2.292182683944702,-2.864288568496704,-2.73271107673645,-1.8120763301849365,-2.0746285915374756,-1.934437870979309,-2.6781516075134277,-1.3656120300292969,-1.5888904333114624,-0.16990500688552856,-0.867473304271698,0.8033151030540466,0.5868843197822571,1.9812767505645752,0.14154201745986938,0.9893180727958679,3.543841600418091,3.8700554370880127,6.921143054962158,4.742519378662109,5.405341625213623,1.5932316780090332,-0.9865154027938843,-5.051850318908691,-5.061946392059326,-5.313069820404053
9.04904904904905,9.04904904904905,9.04904904904905,9.04904904904905,9.04904904904905,-0.9194196462631226,-1.2557817697525024,-2.4108939170837402,-2.1630074977874756,-2.3011016845703125,-2.856390953063965,-2.7271928787231445,-1.7909640073776245,-2.073208808898926,-1.9241293668746948,-2.642266035079956,-1.3268210887908936,-1.5200046300888062,-0.1224622055888176,-0.8137633204460144,0.8186753988265991,0.5767199993133545,1.9297990798950195,0.09074946492910385,0.9356571435928345,3.6260175704956055,3.8804738521575928,6.843035697937012,4.737461090087891,5.326760768890381,1.4755022525787354,-1.044255256652832,-5.232917785644531,-5.086068630218506,-5.407766819000244
9.05905905905906,9.05905905905906,9.05905905905906,9.05905905905906,9.05905905905906,-0.9460586905479431,-1.2678207159042358,-2.426913261413574,-2.163752794265747,-2.309486150741577,-2.848242998123169,-2.7217493057250977,-1.7702555656433105,-2.0723159313201904,-1.9144026041030884,-2.6055662631988525,-1.287927508354187,-1.4518849849700928,-0.07504945993423462,-0.7608232498168945,0.8328502774238586,0.5659832954406738,1.8765324354171753,0.03973431512713432,0.8810785412788391,3.70654559135437,3.890618324279785,6.768063068389893,4.7364068031311035,5.251773357391357,1.356555461883545,-1.100785255432129,-5.409291744232178,-5.106283664703369,-5.496561050415039
9.06906906906907,9.06906906906907,9.06906906906907,9.06906906906907,9.06906906906907,-0.9723836779594421,-1.2794893980026245,-2.4424192905426025,-2.163994550704956,-2.31732439994812,-2.839848041534424,-2.7163848876953125,-1.7499639987945557,-2.0719525814056396,-1.9052836894989014,-2.568068504333496,-1.248934030532837,-1.3845010995864868,-0.027627360075712204,-0.7086103558540344,0.8458291888237,0.5546875596046448,1.8215233087539673,-0.011462846770882607,0.8256323933601379,3.7854888439178467,3.9005253314971924,6.696325302124023,4.739387512207031,5.1814422607421875,1.2364789247512817,-1.1560754776000977,-5.580979824066162,-5.122550964355469,-5.581202983856201
9.07907907907908,9.07907907907908,9.07907907907908,9.07907907907908,9.07907907907908,-0.9984049201011658,-1.2907886505126953,-2.45741868019104,-2.163733720779419,-2.324619770050049,-2.8312292098999023,-2.7111053466796875,-1.7301052808761597,-2.072120428085327,-1.8967711925506592,-2.529808759689331,-1.2098419666290283,-1.3178162574768066,0.019844315946102142,-0.6570777893066406,0.8575672507286072,0.5428435802459717,1.7648214101791382,-0.06280268728733063,0.769359290599823,3.8576784133911133,3.910226821899414,6.6281819343566895,4.746436595916748,5.115832328796387,1.1071535348892212,-1.210094928741455,-5.747218132019043,-5.134839057922363,-5.661722660064697
9.08908908908909,9.08908908908909,9.08908908908909,9.08908908908909,9.08908908908909,-1.0240637063980103,-1.3017200231552124,-2.4719080924987793,-2.1629676818847656,-2.331373453140259,-2.822436571121216,-2.705915689468384,-1.7107160091400146,-2.072822332382202,-1.8888684511184692,-2.4908602237701416,-1.1706538200378418,-1.2518705129623413,0.06740733236074448,-0.6061778664588928,0.8680669069290161,0.5304662585258484,1.706486463546753,-0.11424635350704193,0.7123011350631714,3.9236342906951904,3.919754981994629,6.5239434242248535,4.757585525512695,5.055008411407471,0.9925358891487122,-1.2628138065338135,-5.90756893157959,-5.143099784851074,-5.7381415367126465
9.0990990990991,9.0990990990991,9.0990990990991,9.0990990990991,9.0990990990991,-1.0492463111877441,-1.312285304069519,-2.4858391284942627,-2.1616947650909424,-2.33758807182312,-2.813495635986328,-2.700822114944458,-1.6919888257980347,-2.074061155319214,-1.881572961807251,-2.4512650966644287,-1.1313706636428833,-1.1873974800109863,0.11510211229324341,-0.5558640360832214,0.8774362206459045,0.5175672173500061,1.646572232246399,-0.1657518893480301,0.6545013785362244,3.9875032901763916,3.929145574569702,6.358724117279053,4.772858619689941,4.998499870300293,0.8792756795883179,-1.314199447631836,-6.061861515045166,-5.147289752960205,-5.809123516082764
9.10910910910911,9.10910910910911,9.10910910910911,9.10910910910911,9.10910910910911,-1.0739537477493286,-1.3224843740463257,-2.4991633892059326,-2.1599135398864746,-2.3432693481445312,-2.804414749145508,-2.695829153060913,-1.674054503440857,-2.0758376121520996,-1.8748730421066284,-2.4110381603240967,-1.091994285583496,-1.124556064605713,0.16297116875648499,-0.5060951709747314,0.8856672644615173,0.5041606426239014,1.5851548910140991,-0.21727882325649261,0.5960231423377991,4.049738883972168,3.9384279251098633,6.198374271392822,4.7922844886779785,4.946359634399414,0.7651829123497009,-1.3642222881317139,-6.208927154541016,-5.147356986999512,-5.874260902404785
9.11911911911912,9.11911911911912,9.11911911911912,9.11911911911912,9.11911911911912,-1.0981884002685547,-1.3323194980621338,-2.5118699073791504,-2.157627820968628,-2.3484206199645996,-2.795201301574707,-2.69094181060791,-1.6569490432739258,-2.078155994415283,-1.868768334388733,-2.3701963424682617,-1.052525520324707,-1.0632877349853516,0.21104519069194794,-0.4568231403827667,0.8927521705627441,0.4902612268924713,1.522289514541626,-0.2687560021877289,0.5369161367416382,4.110384941101074,3.947632074356079,6.0443902015686035,4.810855865478516,4.89925479888916,0.6503187417984009,-1.4128559827804565,-6.3513102531433105,-5.128883361816406,-5.935124397277832
9.12912912912913,9.12912912912913,9.12912912912913,9.12912912912913,9.12912912912913,-1.1219520568847656,-1.3417912721633911,-2.523963212966919,-2.154883623123169,-2.3530426025390625,-2.785862445831299,-2.6861658096313477,-1.6406826972961426,-2.0810294151306152,-1.8632607460021973,-2.3287556171417236,-1.0129647254943848,-1.003528356552124,0.25927624106407166,-0.4079977571964264,0.8986849188804626,0.4758811593055725,1.4580191373825073,-0.31988611817359924,0.4772188365459442,4.1684417724609375,3.956803560256958,5.896823883056641,4.826720714569092,4.857158660888672,0.5356848835945129,-1.4600163698196411,-6.489214897155762,-5.086455821990967,-5.9918107986450195
9.13913913913914,9.13913913913914,9.13913913913914,9.13913913913914,9.13913913913914,-1.145266056060791,-1.3509011268615723,-2.535447359085083,-2.1516902446746826,-2.3571362495422363,-2.7764780521392822,-2.6815059185028076,-1.6252623796463013,-2.0844650268554688,-1.8583518266677856,-2.2868072986602783,-0.9733125567436218,-0.9452148079872131,0.30768904089927673,-0.35956841707229614,0.9033914804458618,0.46103692054748535,1.3923931121826172,-0.37057146430015564,0.41697728633880615,4.2129411697387695,3.9659640789031982,5.755722522735596,4.847212314605713,4.82012939453125,0.40456831455230713,-1.5057063102722168,-6.6227288246154785,-5.040430068969727,-6.0443267822265625
9.14914914914915,9.14914914914915,9.14914914914915,9.14914914914915,9.14914914914915,-1.1681358814239502,-1.3596491813659668,-2.5463244915008545,-2.148043632507324,-2.3607003688812256,-2.7671170234680176,-2.6769680976867676,-1.6106982231140137,-2.0884644985198975,-1.8540444374084473,-2.2444229125976562,-0.9335681796073914,-0.888279914855957,0.3563305139541626,-0.311484158039093,0.906791627407074,0.44574275612831116,1.3254492282867432,-0.4207800030708313,0.3562289774417877,4.2541680335998535,3.975132942199707,5.621139049530029,4.872322082519531,4.788222312927246,0.27857765555381775,-1.5499237775802612,-6.75192928314209,-4.99079704284668,-6.092677116394043
9.15915915915916,9.15915915915916,9.15915915915916,9.15915915915916,9.15915915915916,-1.1904926300048828,-1.3680247068405151,-2.5565972328186035,-2.1439404487609863,-2.363736629486084,-2.7578296661376953,-2.6725707054138184,-1.5970011949539185,-2.0930330753326416,-1.8503416776657104,-2.2016570568084717,-0.893803060054779,-0.8326601386070251,0.40524616837501526,-0.26368847489356995,0.9090102910995483,0.43000155687332153,1.2572360038757324,-0.4704737961292267,0.2950217127799988,4.290548801422119,3.9688329696655273,5.493124008178711,4.902050495147705,4.762584209442139,0.164930522441864,-1.5952258110046387,-6.876883029937744,-4.937541961669922,-6.1360673904418945
9.16916916916917,9.16916916916917,9.16916916916917,9.16916916916917,9.16916916916917,-1.2123099565505981,-1.3760122060775757,-2.5662691593170166,-2.1393771171569824,-2.366246223449707,-2.7486228942871094,-2.6683411598205566,-1.584161400794983,-2.098173141479492,-1.8472486734390259,-2.158553123474121,-0.8541141152381897,-0.7782867550849915,0.45448243618011475,-0.21612119674682617,0.9100912809371948,0.4138122498989105,1.1878039836883545,-0.5196149945259094,0.2334020584821701,4.318569183349609,3.9613115787506104,5.37239408493042,4.93643045425415,4.742392063140869,0.050506431609392166,-1.63918936252594,-6.992958068847656,-4.8806471824646,-6.175087928771973
9.17917917917918,9.17917917917918,9.17917917917918,9.17917917917918,9.17917917917918,-1.233576774597168,-1.3836126327514648,-2.5753602981567383,-2.134345293045044,-2.3682303428649902,-2.7394497394561768,-2.6642820835113525,-1.5720871686935425,-2.103877544403076,-1.8447707891464233,-2.1152145862579346,-0.8144991993904114,-0.725082278251648,0.5040907263755798,-0.1687302142381668,0.9100223779678345,0.39719071984291077,1.117268681526184,-0.5681658387184143,0.17141300439834595,4.340554237365723,3.9540162086486816,5.259087085723877,4.976010322570801,4.727563381195068,-0.06408272683620453,-1.6815555095672607,-7.099584102630615,-4.818062782287598,-6.2098164558410645
9.18918918918919,9.18918918918919,9.18918918918919,9.18918918918919,9.18918918918919,-1.2542943954467773,-1.3908284902572632,-2.583876132965088,-2.128837823867798,-2.3696844577789307,-2.7303123474121094,-2.660399913787842,-1.5607599020004272,-2.110147714614868,-1.8429099321365356,-2.071660041809082,-0.7749556303024292,-0.6729797124862671,0.5541125535964966,-0.12145965546369553,0.9088120460510254,0.38015344738960266,1.0456900596618652,-0.6160476207733154,0.1090996265411377,4.361728668212891,3.946993827819824,5.152593612670898,5.019397258758545,4.718136787414551,-0.17758089303970337,-1.722300410270691,-7.201451778411865,-4.748410701751709,-6.2402238845825195
9.1991991991992,9.1991991991992,9.1991991991992,9.1991991991992,9.1991991991992,-1.2744674682617188,-1.3976597785949707,-2.5918195247650146,-2.122851610183716,-2.370609760284424,-2.721220016479492,-2.656698703765869,-1.5501803159713745,-2.116986036300659,-1.8416717052459717,-2.027897357940674,-0.7354808449745178,-0.6219078302383423,0.6045918464660645,-0.07425680011510849,0.9064710140228271,0.36271679401397705,0.9731141924858093,-0.6632142066955566,0.046501655131578445,4.382149696350098,3.94028377532959,5.052956581115723,5.067379474639893,4.714161396026611,-0.28994396328926086,-1.7614011764526367,-7.298651218414307,-4.675126075744629,-6.266289710998535
9.20920920920921,9.20920920920921,9.20920920920921,9.20920920920921,9.20920920920921,-1.2940984964370728,-1.4041082859039307,-2.599194288253784,-2.116379499435425,-2.3710033893585205,-2.7121829986572266,-2.653181552886963,-1.5403411388397217,-2.124394178390503,-1.8410593271255493,-1.9839341640472412,-0.6960717439651489,-0.5718043446540833,0.6555745601654053,-0.027066141366958618,0.9030137658119202,0.3448968827724457,0.899604082107544,-0.7096286416053772,-0.016334734857082367,4.401533126831055,3.9339303970336914,4.958892822265625,5.119938850402832,4.7156877517700195,-0.4001208245754242,-1.7988336086273193,-7.387653827667236,-4.598152160644531,-6.287988185882568
9.21921921921922,9.21921921921922,9.21921921921922,9.21921921921922,9.21921921921922,-1.3131881952285767,-1.4101762771606445,-2.6060051918029785,-2.1094202995300293,-2.370864152908325,-2.7032206058502197,-2.6498539447784424,-1.5312258005142212,-2.1323742866516113,-1.8410769701004028,-1.939784049987793,-0.6567240357398987,-0.5226100087165833,0.707106351852417,0.020167358219623566,0.8984684348106384,0.3267103135585785,0.8252337574958801,-0.7552542686462402,-0.07936626672744751,4.419898986816406,3.927973508834839,4.871826648712158,5.17705774307251,4.72274923324585,-0.5078305602073669,-1.8345749378204346,-7.470896244049072,-4.517422676086426,-6.305267810821533
9.22922922922923,9.22922922922923,9.22922922922923,9.22922922922923,9.22922922922923,-1.3317376375198364,-1.4158637523651123,-2.612257480621338,-2.1019551753997803,-2.3701887130737305,-2.6943447589874268,-2.6467182636260986,-1.522810935974121,-2.1408872604370117,-1.8417290449142456,-1.8954520225524902,-0.6174347996711731,-0.4742417633533478,0.7591862082481384,0.06749985367059708,0.8928513526916504,0.3081749379634857,0.7500624060630798,-0.8001066446304321,-0.14254812896251678,4.437736511230469,3.9224512577056885,4.793625354766846,5.228440761566162,4.735388278961182,-0.6142500638961792,-1.8686034679412842,-7.548047065734863,-4.445095539093018,-6.318077564239502
9.23923923923924,9.23923923923924,9.23923923923924,9.23923923923924,9.23923923923924,-1.3497512340545654,-1.42117178440094,-2.6179516315460205,-2.093958616256714,-2.3689756393432617,-2.685563087463379,-2.643779754638672,-1.5150848627090454,-2.149871587753296,-1.8430206775665283,-1.8509442806243896,-0.5781972408294678,-0.42662081122398376,0.8117879033088684,0.11498627066612244,0.8861757516860962,0.28930795192718506,0.6741417646408081,-0.8442332744598389,-0.2058352380990982,4.455103874206543,3.9173996448516846,4.7225847244262695,5.282388687133789,4.753641128540039,-0.7193408608436584,-1.9008948802947998,-7.620488166809082,-4.371198654174805,-6.326364517211914
9.24924924924925,9.24924924924925,9.24924924924925,9.24924924924925,9.24924924924925,-1.3672319650650024,-1.4261020421981812,-2.6230874061584473,-2.0854227542877197,-2.367220640182495,-2.6768836975097656,-2.6410412788391113,-1.5080482959747314,-2.15932035446167,-1.844957709312439,-1.8062641620635986,-0.5390084385871887,-0.37967342138290405,0.8649501204490662,0.16268892586231232,0.878455400466919,0.27012595534324646,0.5975189208984375,-0.8876041173934937,-0.2691803276538849,4.472057342529297,3.912855863571167,4.658763885498047,5.340202808380127,4.778529644012451,-0.8230672478675842,-1.931426763534546,-7.688293933868408,-4.293883800506592,-6.329462051391602
9.25925925925926,9.25925925925926,9.25925925925926,9.25925925925926,9.25925925925926,-1.3841829299926758,-1.4306551218032837,-2.6276650428771973,-2.0763394832611084,-2.364922285079956,-2.6683170795440674,-2.6385059356689453,-1.5017050504684448,-2.169226884841919,-1.84754478931427,-1.761417031288147,-0.49986204504966736,-0.33332958817481995,0.9187090396881104,0.21066421270370483,0.8697025775909424,0.2506476938724518,0.5202407836914062,-0.9301849603652954,-0.33251625299453735,4.4886579513549805,3.9088544845581055,4.602211952209473,5.401588439941406,4.805286407470703,-0.9253895878791809,-1.960178017616272,-7.751520156860352,-4.213420867919922,-6.315231800079346
9.26926926926927,9.26926926926927,9.26926926926927,9.26926926926927,9.26926926926927,-1.4006071090698242,-1.434830904006958,-2.631685733795166,-2.0667033195495605,-2.362137794494629,-2.6598687171936035,-2.636176586151123,-1.4960594177246094,-2.1795835494995117,-1.8507955074310303,-1.716404676437378,-0.4607528746128082,-0.2875070869922638,0.9730861783027649,0.25886863470077515,0.8599339127540588,0.2308901995420456,0.44235795736312866,-0.9719389081001282,-0.3954642713069916,4.504959583282471,3.905423641204834,4.555037021636963,5.455301761627197,4.82731294631958,-1.0262694358825684,-1.9871267080307007,-7.808943271636963,-4.125056266784668,-6.261706352233887
9.27927927927928,9.27927927927928,9.27927927927928,9.27927927927928,9.27927927927928,-1.4165089130401611,-1.4386307001113892,-2.6351516246795654,-2.05652117729187,-2.3588860034942627,-2.6515491008758545,-2.6340575218200684,-1.4911229610443115,-2.1903319358825684,-1.8547176122665405,-1.671230435371399,-0.4216751754283905,-0.24211476743221283,1.0277854204177856,0.3073255717754364,0.8491620421409607,0.21087200939655304,0.3639257252216339,-1.0126961469650269,-0.4578602612018585,4.5210161209106445,3.9025955200195312,4.515825271606445,5.474151611328125,4.855617046356201,-1.1256777048110962,-2.012251377105713,-7.861457347869873,-4.017893314361572,-6.204526424407959
9.28928928928929,9.28928928928929,9.28928928928929,9.28928928928929,9.28928928928929,-1.4318889379501343,-1.44205641746521,-2.638063907623291,-2.0457921028137207,-2.35516357421875,-2.6433653831481934,-2.632148504257202,-1.4869005680084229,-2.2014431953430176,-1.8593194484710693,-1.6258964538574219,-0.38262370228767395,-0.1970769762992859,1.0826821327209473,0.35609662532806396,0.8374030590057373,0.19061456620693207,0.28499042987823486,-1.0523661375045776,-0.5196644067764282,4.5368828773498535,3.900153398513794,4.484204292297363,5.4948930740356445,4.89020299911499,-1.2235785722732544,-2.0350406169891357,-7.909332752227783,-3.9080142974853516,-6.1436767578125
9.2992992992993,9.2992992992993,9.2992992992993,9.2992992992993,9.2992992992993,-1.446752667427063,-1.4451088905334473,-2.6404201984405518,-2.034510612487793,-2.3509633541107178,-2.6353256702423096,-2.6304502487182617,-1.4834007024765015,-2.212907314300537,-1.8646076917648315,-1.5804052352905273,-0.34359386563301086,-0.1523171365261078,1.137796401977539,0.4052462875843048,0.8246728181838989,0.17013806104660034,0.20559895038604736,-1.0909233093261719,-0.5808412432670593,4.552611351013184,3.8983166217803955,4.4602251052856445,5.517447471618652,4.931483268737793,-1.3199377059936523,-2.055854082107544,-7.952577590942383,-3.795443058013916,-6.079145908355713
9.30930930930931,9.30930930930931,9.30930930930931,9.30930930930931,9.30930930930931,-1.4611152410507202,-1.447789192199707,-2.6422152519226074,-2.0226705074310303,-2.346273422241211,-2.6274263858795166,-2.628964424133301,-1.4806305170059204,-2.2247118949890137,-1.8705710172653198,-1.5347801446914673,-0.3045790493488312,-0.1077597439289093,1.1931445598602295,0.454848051071167,0.811008870601654,0.14946332573890686,0.1257988065481186,-1.1283398866653442,-0.6413513422012329,4.560011863708496,3.897167205810547,4.443948745727539,5.5417280197143555,4.979986667633057,-1.406315565109253,-2.074753999710083,-7.991199970245361,-3.680197238922119,-6.0093889236450195
9.31931931931932,9.31931931931932,9.31931931931932,9.31931931931932,9.31931931931932,-1.4750374555587769,-1.4500973224639893,-2.64345121383667,-2.0102665424346924,-2.3410863876342773,-2.6196236610412598,-2.627695322036743,-1.4785988330841064,-2.2368478775024414,-1.8772149085998535,-1.4891281127929688,-0.26557230949401855,-0.06332559883594513,1.2487444877624512,0.5049591064453125,0.796535849571228,0.12860949337482452,0.04563530907034874,-1.1645902395248413,-0.7011058926582336,4.561532020568848,3.8966991901397705,4.435425758361816,5.567654609680176,5.03351354598999,-1.4851226806640625,-2.091625213623047,-8.025184631347656,-3.5622963905334473,-5.92916202545166
9.32932932932933,9.32932932932933,9.32932932932933,9.32932932932933,9.32932932932933,-1.4885303974151611,-1.4520323276519775,-2.6441221237182617,-1.997290849685669,-2.335397243499756,-2.6119186878204346,-2.6266465187072754,-1.4773166179656982,-2.249302387237549,-1.8845491409301758,-1.4434610605239868,-0.22656641900539398,-0.01893843710422516,1.3046115636825562,0.5556378364562988,0.7812833786010742,0.10759690403938293,-0.03484552726149559,-1.1996458768844604,-0.7600393295288086,4.562997817993164,3.896956443786621,4.434713363647461,5.595091342926025,5.093372344970703,-1.5622167587280273,-2.1065564155578613,-8.054516792297363,-3.441300392150879,-5.845270156860352
9.33933933933934,9.33933933933934,9.33933933933934,9.33933933933934,9.33933933933934,-1.501596212387085,-1.4535952806472778,-2.6442248821258545,-1.9837344884872437,-2.3291995525360107,-2.6043195724487305,-2.6258175373077393,-1.4767922163009644,-2.2620606422424316,-1.8925788402557373,-1.397778868675232,-0.18755464255809784,0.02548152767121792,1.360759973526001,0.6069473624229431,0.7652668952941895,0.08644355833530426,-0.11559706926345825,-1.233474612236023,-0.8181133270263672,4.564458847045898,3.8979578018188477,4.441867828369141,5.623979091644287,5.159608840942383,-1.6375672817230225,-2.119532823562622,-8.079156875610352,-3.317549467086792,-5.757597923278809
9.34934934934935,9.34934934934935,9.34934934934935,9.34934934934935,9.34934934934935,-1.5142381191253662,-1.4547855854034424,-2.6437549591064453,-1.9695911407470703,-2.3224847316741943,-2.5968329906463623,-2.6252124309539795,-1.477037787437439,-2.2751104831695557,-1.9013092517852783,-1.35208261013031,-0.148528590798378,0.07001680880784988,1.417205572128296,0.6589543223381042,0.7485060691833496,0.06517130136489868,-0.1965685486793518,-1.266052484512329,-0.8752884268760681,4.565965175628662,3.8997225761413574,4.458393096923828,5.654247760772705,5.232779026031494,-1.7111399173736572,-2.1305365562438965,-8.098368644714355,-3.1912379264831543,-5.665638446807861
9.35935935935936,9.35935935935936,9.35935935935936,9.35935935935936,9.35935935935936,-1.5264588594436646,-1.4556037187576294,-2.642704486846924,-1.9548567533493042,-2.315244197845459,-2.5894668102264404,-2.624831199645996,-1.4780683517456055,-2.2884411811828613,-1.9107431173324585,-1.3063702583312988,-0.10948142409324646,0.11476406455039978,1.4739598035812378,0.7117311358451843,0.7310165762901306,0.04379807412624359,-0.27770501375198364,-1.2973541021347046,-0.9315192699432373,4.567569255828857,3.902266025543213,4.483630657196045,5.685811519622803,5.313539028167725,-1.782898187637329,-2.139549970626831,-8.112399101257324,-3.0623788833618164,-5.568792343139648
9.36936936936937,9.36936936936937,9.36936936936937,9.36936936936937,9.36936936936937,-1.5382615327835083,-1.456049919128418,-2.6410675048828125,-1.9395263195037842,-2.3074722290039062,-2.5822267532348633,-2.6246752738952637,-1.4798935651779175,-2.3020386695861816,-1.9208849668502808,-1.2606412172317505,-0.07040461897850037,0.15980376303195953,1.5310190916061401,0.7653501033782959,0.7128195762634277,0.022345183417201042,-0.35895809531211853,-1.327345848083496,-0.9867586493492126,4.56931209564209,3.905601739883423,4.516948699951172,5.712554454803467,5.400985240936279,-1.8528159856796265,-2.1465554237365723,-8.121464729309082,-2.928980588912964,-5.467618465423584
9.37937937937938,9.37937937937938,9.37937937937938,9.37937937937938,9.37937937937938,-1.5496479272842407,-1.4561240673065186,-2.638843297958374,-1.9236185550689697,-2.2991602420806885,-2.5751209259033203,-2.6247448921203613,-1.482528805732727,-2.315887928009033,-1.9317377805709839,-1.2148947715759277,-0.0312904492020607,0.20521306991577148,1.5883173942565918,0.8198766112327576,0.6939306855201721,0.0008323417278006673,-0.4402540326118469,-1.3559800386428833,-1.0409640073776245,4.571236610412598,3.9097933769226074,4.55424690246582,5.73617696762085,5.4946136474609375,-1.920862078666687,-2.1514761447906494,-8.107447624206543,-2.7920031547546387,-5.362210750579834
9.38938938938939,9.38938938938939,9.38938938938939,9.38938938938939,9.38938938938939,-1.560620903968811,-1.4558273553848267,-2.636108160018921,-1.9071300029754639,-2.2903027534484863,-2.5681564807891846,-2.6250431537628174,-1.4859836101531982,-2.3299741744995117,-1.9433066844940186,-1.1691267490386963,0.007870099507272243,0.2509588599205017,1.6458568572998047,0.8753699660301208,0.6743707656860352,-0.02072018012404442,-0.5210462212562561,-1.3832355737686157,-1.0940922498703003,4.573390483856201,3.9148311614990234,4.587487697601318,5.760529041290283,5.594422340393066,-1.9870048761367798,-2.1543147563934326,-8.034767150878906,-2.653374433517456,-5.252414703369141
9.3993993993994,9.3993993993994,9.3993993993994,9.3993993993994,9.3993993993994,-1.5711822509765625,-1.4551585912704468,-2.632888078689575,-1.8900562524795532,-2.2808854579925537,-2.5613396167755127,-2.625568389892578,-1.4902751445770264,-2.344287395477295,-1.955564022064209,-1.1233363151550293,0.0470854714512825,0.2970823049545288,1.703642725944519,0.9318571090698242,0.6541585922241211,-0.04228875786066055,-0.6010960936546326,-1.4090936183929443,-1.1461416482925415,4.5758490562438965,3.92069673538208,4.629592418670654,5.785520076751709,5.68881893157959,-2.051109790802002,-2.1550886631011963,-7.9591383934021,-2.513113260269165,-5.151317596435547
9.40940940940941,9.40940940940941,9.40940940940941,9.40940940940941,9.40940940940941,-1.5813350677490234,-1.4541164636611938,-2.629173517227173,-1.872390627861023,-2.2708654403686523,-2.554677963256836,-2.6263177394866943,-1.4954100847244263,-2.3588149547576904,-1.9684034585952759,-1.077519178390503,0.08635768294334412,0.34367746114730835,1.761682391166687,0.989244282245636,0.63331538438797,-0.06386243551969528,-0.6803746223449707,-1.43354070186615,-1.197212815284729,4.578640937805176,3.9254190921783447,4.682422637939453,5.8110575675964355,5.76664400100708,-2.1131951808929443,-2.1560449600219727,-7.880510330200195,-2.371243476867676,-5.046510219573975
9.41941941941942,9.41941941941942,9.41941941941942,9.41941941941942,9.41941941941942,-1.591073751449585,-1.4526957273483276,-2.624948024749756,-1.8541278839111328,-2.2602508068084717,-2.548187017440796,-2.627271890640259,-1.5013771057128906,-2.3735463619232178,-1.9817414283752441,-1.0317069292068481,0.1256653219461441,0.3908512592315674,1.8199794292449951,1.0471386909484863,0.6118553876876831,-0.08544395118951797,-0.7588388919830322,-1.4565601348876953,-1.2470744848251343,4.568424701690674,3.927079677581787,4.744196891784668,5.837083339691162,5.801262855529785,-2.175145387649536,-2.1536757946014404,-7.793424606323242,-2.227747678756714,-4.915679454803467
9.42942942942943,9.42942942942943,9.42942942942943,9.42942942942943,9.42942942942943,-1.600376009941101,-1.4509129524230957,-2.6202008724212646,-1.8352614641189575,-2.2490394115448,-2.541919231414795,-2.6284360885620117,-1.5081974267959595,-2.388472557067871,-1.9955387115478516,-0.986091136932373,0.1649654656648636,0.4386797249317169,1.878538727760315,1.105391502380371,0.5897727608680725,-0.10695351660251617,-0.8363580703735352,-1.4781336784362793,-1.295612096786499,4.545982360839844,3.9254002571105957,4.813766956329346,5.863494396209717,5.8385186195373535,-2.2367937564849854,-2.1435699462890625,-7.695031642913818,-2.0826563835144043,-4.781955718994141
9.43943943943944,9.43943943943944,9.43943943943944,9.43943943943944,9.43943943943944,-1.609237551689148,-1.4487732648849487,-2.614924192428589,-1.8157871961593628,-2.2372219562530518,-2.5358877182006836,-2.6298139095306396,-1.5158909559249878,-2.4035651683807373,-2.009783983230591,-0.9406967163085938,0.20425288379192352,0.48725247383117676,1.937318205833435,1.1640310287475586,0.5670823454856873,-0.12835146486759186,-0.9128801822662354,-1.4982577562332153,-1.342797040939331,4.524231910705566,3.924541473388672,4.893077850341797,5.880760192871094,5.878310203552246,-2.296321153640747,-2.1315760612487793,-7.5933403968811035,-1.9379491806030273,-4.645336151123047
9.44944944944945,9.44944944944945,9.44944944944945,9.44944944944945,9.44944944944945,-1.617663025856018,-1.4462751150131226,-2.6090989112854004,-1.7957000732421875,-2.2247910499572754,-2.5300991535186768,-2.631402015686035,-1.5244687795639038,-2.418799877166748,-2.0244648456573486,-0.8955159187316895,0.24353526532649994,0.5366758108139038,1.9962701797485352,1.2230806350708008,0.5438087582588196,-0.14961965382099152,-0.9883564114570618,-1.5169260501861572,-1.3885993957519531,4.503245830535889,3.924497604370117,4.983346462249756,5.8981170654296875,5.9205427169799805,-2.3537025451660156,-2.1177008152008057,-7.486961364746094,-1.7916687726974487,-4.505812644958496
9.45945945945946,9.45945945945946,9.45945945945946,9.45945945945946,9.45945945945946,-1.625653624534607,-1.4434170722961426,-2.602717161178589,-1.77499520778656,-2.211738109588623,-2.52455997467041,-2.6332011222839355,-1.5339468717575073,-2.434162139892578,-2.0395689010620117,-0.8505407571792603,0.28282198309898376,0.5870475769042969,2.0553972721099854,1.2825651168823242,0.5199702978134155,-0.1707402914762497,-1.06275475025177,-1.5341213941574097,-1.432991623878479,4.483083724975586,3.925262212753296,5.082668781280518,5.915693759918213,5.965112686157227,-2.408912420272827,-2.1019554138183594,-7.377383708953857,-1.6437926292419434,-4.363373756408691
9.46946946946947,9.46946946946947,9.46946946946947,9.46946946946947,9.46946946946947,-1.6332124471664429,-1.440198540687561,-2.5957677364349365,-1.7536693811416626,-2.198054075241089,-2.5192747116088867,-2.635209083557129,-1.5443345308303833,-2.449639081954956,-2.055082082748413,-0.8057635426521301,0.32211995124816895,0.6384650468826294,2.114699363708496,1.3425065279006958,0.49559029936790466,-0.1916932314634323,-1.136034607887268,-1.5498285293579102,-1.4759405851364136,4.463812828063965,3.9268243312835693,5.192907333374023,5.933303356170654,6.011885166168213,-2.461925745010376,-2.084348201751709,-7.263810157775879,-1.4943897724151611,-4.217471599578857
9.47947947947948,9.47947947947948,9.47947947947948,9.47947947947948,9.47947947947948,-1.6403409242630005,-1.4366190433502197,-2.588244676589966,-1.731716275215149,-2.183725118637085,-2.5142502784729004,-2.6374239921569824,-1.555647850036621,-2.465219020843506,-2.07098388671875,-0.7611740827560425,0.36143752932548523,0.6910374164581299,2.1741783618927,1.4029266834259033,0.470691055059433,-0.21246221661567688,-1.2081598043441772,-1.5640331506729126,-1.5174119472503662,4.445491790771484,3.9291739463806152,5.312913417816162,5.950862884521484,6.060760021209717,-2.512716293334961,-2.0648880004882812,-7.146360397338867,-1.343482494354248,-4.068276882171631
9.48948948948949,9.48948948948949,9.48948948948949,9.48948948948949,9.48948948948949,-1.6470420360565186,-1.4326764345169067,-2.580139398574829,-1.7091323137283325,-2.168745279312134,-2.509490966796875,-2.6398448944091797,-1.5678969621658325,-2.4808878898620605,-2.0872597694396973,-0.7167633175849915,0.40078285336494446,0.7448563575744629,2.233832359313965,1.4638469219207764,0.4452938139438629,-0.23302611708641052,-1.2790896892547607,-1.576718807220459,-1.5573762655258179,4.428169250488281,3.9322991371154785,5.441955089569092,5.968299388885498,6.111660957336426,-2.5611977577209473,-2.0435829162597656,-7.025004863739014,-1.1910638809204102,-3.916193723678589
9.4994994994995,9.4994994994995,9.4994994994995,9.4994994994995,9.4994994994995,-1.6533143520355225,-1.4283696413040161,-2.5714426040649414,-1.6859122514724731,-2.153102159500122,-2.505006790161133,-2.6424689292907715,-1.5810937881469727,-2.4966342449188232,-2.103895902633667,-0.6725208163261414,0.44016292691230774,0.8000134229660034,2.2936599254608154,1.5252857208251953,0.41942548751831055,-0.25336697697639465,-1.3487827777862549,-1.5878726243972778,-1.5958027839660645,4.411871433258057,3.9361836910247803,5.580099105834961,5.985509395599365,6.164486408233643,-2.6072280406951904,-2.0204429626464844,-6.899445056915283,-1.0371816158294678,-3.761199951171875
9.50950950950951,9.50950950950951,9.50950950950951,9.50950950950951,9.50950950950951,-1.6591588258743286,-1.4236974716186523,-2.562147617340088,-1.6620510816574097,-2.136791229248047,-2.500802516937256,-2.645294666290283,-1.5952496528625488,-2.5124428272247314,-2.120877504348755,-0.6284362077713013,0.4795858860015869,0.8565987348556519,2.3536579608917236,1.5872520208358765,0.3931061923503876,-0.2734677791595459,-1.4171971082687378,-1.5974780321121216,-1.6326603889465332,4.396697044372559,3.940812110900879,5.727416038513184,6.002406120300293,6.213598728179932,-2.6509652137756348,-1.9954758882522583,-6.769349575042725,-0.8818628787994385,-3.601379156112671
9.51951951951952,9.51951951951952,9.51951951951952,9.51951951951952,9.51951951951952,-1.6645768880844116,-1.4186593294143677,-2.5522468090057373,-1.6375463008880615,-2.1198298931121826,-2.4968841075897217,-2.6483211517333984,-1.610376238822937,-2.52830171585083,-2.138187885284424,-0.5844974517822266,0.5190566182136536,0.9147047996520996,2.4138238430023193,1.6496601104736328,0.36636224389076233,-0.2933054566383362,-1.4842859506607056,-1.6055222749710083,-1.6678824424743652,4.382693290710449,3.9457321166992188,5.883995056152344,6.018898963928223,6.256433963775635,-2.692383289337158,-1.9676904678344727,-6.634354591369629,-0.7251327037811279,-3.435502529144287
9.52952952952953,9.52952952952953,9.52952952952953,9.52952952952953,9.52952952952953,-1.6695698499679565,-1.413254737854004,-2.5417287349700928,-1.612391471862793,-2.102214813232422,-2.4932541847229004,-2.651547908782959,-1.6264777183532715,-2.544196605682373,-2.155794143676758,-0.5406931638717651,0.5585794448852539,0.9743919372558594,2.4741523265838623,1.712507963180542,0.33921465277671814,-0.31285443902015686,-1.5499765872955322,-1.6119905710220337,-1.7014306783676147,4.369907855987549,3.951305866241455,6.026668071746826,6.034902095794678,6.301025867462158,-2.7314531803131104,-1.9379544258117676,-6.480189323425293,-0.5670167207717896,-3.2674167156219482
9.53953953953954,9.53953953953954,9.53953953953954,9.53953953953954,9.53953953953954,-1.6741390228271484,-1.4074815511703491,-2.5306084156036377,-1.5865838527679443,-2.083936929702759,-2.489917278289795,-2.654973030090332,-1.6434612274169922,-2.560114622116089,-2.1736838817596436,-0.4970099627971649,0.5981622338294983,1.0351572036743164,2.5346381664276123,1.7758073806762695,0.31168732047080994,-0.33209654688835144,-1.6138699054718018,-1.6168678998947144,-1.7332884073257446,4.358389377593994,3.9575653076171875,6.115378379821777,6.049762725830078,6.3467020988464355,-2.7681527137756348,-1.9064537286758423,-6.285280227661133,-0.4025712013244629,-3.0975911617279053
9.54954954954955,9.54954954954955,9.54954954954955,9.54954954954955,9.54954954954955,-1.6782853603363037,-1.4013389348983765,-2.518886089324951,-1.5602426528930664,-2.0649874210357666,-2.486876964569092,-2.6585934162139893,-1.661285638809204,-2.576005220413208,-2.1918437480926514,-0.45343533158302307,0.6378108263015747,1.0968348979949951,2.595182180404663,1.839569091796875,0.2838056683540344,-0.3510141968727112,-1.6757915019989014,-1.619683861732483,-1.7634371519088745,4.3481621742248535,3.9645516872406006,6.208994388580322,6.045668601989746,6.3933186531066895,-2.8024134635925293,-1.8731935024261475,-6.086249828338623,-0.15710262954235077,-2.9260413646698
9.55955955955956,9.55955955955956,9.55955955955956,9.55955955955956,9.55955955955956,-1.6820107698440552,-1.3948220014572144,-2.50653076171875,-1.5333805084228516,-2.045361042022705,-2.484133243560791,-2.6624021530151367,-1.6798791885375977,-2.591773271560669,-2.2102599143981934,-0.4099588990211487,0.6775334477424622,1.1593867540359497,2.655651330947876,1.9038015604019165,0.25559762120246887,-0.36959055066108704,-1.73580002784729,-1.6199870109558105,-1.7918604612350464,4.338859558105469,3.972370147705078,6.285130023956299,6.036135196685791,6.440782070159912,-2.833339214324951,-1.8381247520446777,-5.908518314361572,0.09638065099716187,-2.7527501583099365
9.56956956956957,9.56956956956957,9.56956956956957,9.56956956956957,9.56956956956957,-1.6853179931640625,-1.3879295587539673,-2.493483781814575,-1.5059651136398315,-2.025045871734619,-2.481687545776367,-2.666396141052246,-1.699083685874939,-2.607389211654663,-2.228909492492676,-0.3665696084499359,0.7173377871513367,1.2226661443710327,2.7160184383392334,1.9684867858886719,0.22709155082702637,-0.3878074586391449,-1.7940737009048462,-1.61775803565979,-1.8185443878173828,4.33087682723999,3.9807889461517334,6.359107971191406,6.025307655334473,6.4805803298950195,-2.861814498901367,-1.8012994527816772,-5.734351634979248,0.34885174036026,-2.5788800716400146
9.57957957957958,9.57957957957958,9.57957957957958,9.57957957957958,9.57957957957958,-1.6882085800170898,-1.3806588649749756,-2.4797325134277344,-1.477987289428711,-2.0040369033813477,-2.479546070098877,-2.670570135116577,-1.7188799381256104,-2.6228370666503906,-2.2477471828460693,-0.3232523500919342,0.7572290301322937,1.2867034673690796,2.776270627975464,2.0335326194763184,0.19831401109695435,-0.40564626455307007,-1.850588083267212,-1.613006830215454,-1.8434836864471436,4.324347496032715,3.9897892475128174,6.436530590057373,6.013117790222168,6.5160813331604,-2.887742280960083,-1.7627179622650146,-5.557122230529785,0.6002932786941528,-2.403895854949951
9.58958958958959,9.58958958958959,9.58958958958959,9.58958958958959,9.58958958958959,-1.690680980682373,-1.3730088472366333,-2.465264320373535,-1.4494436979293823,-1.982325792312622,-2.4777114391326904,-2.6749207973480225,-1.7392503023147583,-2.6380975246429443,-2.266754150390625,-0.27999311685562134,0.7972100973129272,1.3515344858169556,2.8363685607910156,2.098937511444092,0.1692889928817749,-0.4230891466140747,-1.9053139686584473,-1.605738639831543,-1.8666625022888184,4.3193135261535645,3.996063232421875,6.517271995544434,5.984498023986816,6.552365303039551,-2.9111087322235107,-1.721620798110962,-5.376190662384033,0.8536759614944458,-2.2269794940948486
9.5995995995996,9.5995995995996,9.5995995995996,9.5995995995996,9.5995995995996,-1.6927357912063599,-1.364984393119812,-2.450061798095703,-1.420364260673523,-1.959906816482544,-2.4761850833892822,-2.6794278621673584,-1.7601677179336548,-2.653130054473877,-2.285914659500122,-0.23677678406238556,0.8371677994728088,1.4171881675720215,2.8959670066833496,2.1647090911865234,0.14004290103912354,-0.4400930106639862,-1.9582041501998901,-1.595900297164917,-1.8880600929260254,4.315801620483398,3.987704277038574,6.601202011108398,5.92322301864624,6.589176177978516,-2.931892156600952,-1.675647497177124,-5.1910834312438965,1.1117271184921265,-2.048179864883423
9.60960960960961,9.60960960960961,9.60960960960961,9.60960960960961,9.60960960960961,-1.6943743228912354,-1.3565865755081177,-2.434110403060913,-1.3907546997070312,-1.9367729425430298,-2.4749696254730225,-2.684080123901367,-1.7816120386123657,-2.6679091453552246,-2.305213451385498,-0.1935875564813614,0.8770426511764526,1.4836972951889038,2.9549431800842285,2.2308506965637207,0.1106024831533432,-0.4566297233104706,-2.0092267990112305,-1.5834883451461792,-1.9076597690582275,4.313836097717285,3.9795215129852295,6.6882243156433105,5.860238075256348,6.6262993812561035,-2.950073480606079,-1.628183126449585,-5.002758979797363,1.3679934740066528,-1.8675349950790405
9.61961961961962,9.61961961961962,9.61961961961962,9.61961961961962,9.61961961961962,-1.6955950260162354,-1.3478145599365234,-2.417395830154419,-1.3606081008911133,-1.9129174947738647,-2.474064826965332,-2.6888723373413086,-1.8035657405853271,-2.6824183464050293,-2.3246359825134277,-0.1504104882478714,0.9168365597724915,1.5510921478271484,3.0132803916931152,2.297365665435791,0.08099238574504852,-0.47268399596214294,-2.0583457946777344,-1.5685195922851562,-1.9254409074783325,4.313441753387451,3.9714860916137695,6.7782464027404785,5.795504570007324,6.663630962371826,-2.965630292892456,-1.5792592763900757,-4.811094760894775,1.6225944757461548,-1.6850351095199585
9.62962962962963,9.62962962962963,9.62962962962963,9.62962962962963,9.62962962962963,-1.6963977813720703,-1.3386669158935547,-2.3999061584472656,-1.3299176692962646,-1.8883346319198608,-2.473473310470581,-2.693800449371338,-1.8260109424591064,-2.696643590927124,-2.344165325164795,-0.10722880810499191,0.956550657749176,1.6193935871124268,3.0709595680236816,2.3642547130584717,0.05124131217598915,-0.4882412254810333,-2.105525255203247,-1.5510187149047852,-1.9413859844207764,4.314797878265381,3.963569402694702,6.8646240234375,5.727101802825928,6.701091766357422,-2.9783754348754883,-1.5289112329483032,-4.613170146942139,1.8653684854507446,-1.500610113143921
9.63963963963964,9.63963963963964,9.63963963963964,9.63963963963964,9.63963963963964,-1.6967847347259521,-1.3291425704956055,-2.3816566467285156,-1.2986609935760498,-1.8630157709121704,-2.4731955528259277,-2.698859691619873,-1.848912239074707,-2.710815191268921,-2.363786458969116,-0.06402499973773956,0.9961856603622437,1.688491702079773,3.127880811691284,2.4315171241760254,0.021376414224505424,-0.5032873153686523,-2.150660991668701,-1.5314345359802246,-1.9554766416549683,4.317791938781738,3.9557366371154785,6.942587375640869,5.645848751068115,6.738549709320068,-2.9884140491485596,-1.4771558046340942,-4.404534816741943,2.047233819961548,-1.314310908317566
9.64964964964965,9.64964964964965,9.64964964964965,9.64964964964965,9.64964964964965,-1.6967536211013794,-1.3192399740219116,-2.3626363277435303,-1.266821265220642,-1.8369566202163696,-2.4732346534729004,-2.704044818878174,-1.8722084760665894,-2.725064277648926,-2.3834826946258545,-0.020782914012670517,1.035742163658142,1.7583872079849243,3.1839792728424072,2.4991564750671387,-0.008576054126024246,-0.5178081393241882,-2.1936957836151123,-1.5100407600402832,-1.9676917791366577,4.322423458099365,3.9479219913482666,7.0231499671936035,5.56265926361084,6.775895595550537,-2.9957447052001953,-1.4239362478256226,-4.193750858306885,2.2269442081451416,-1.1261119842529297
9.65965965965966,9.65965965965966,9.65965965965966,9.65965965965966,9.65965965965966,-1.696305274963379,-1.308958649635315,-2.342834711074829,-1.2343931198120117,-1.8101475238800049,-2.4735898971557617,-2.7093505859375,-1.8958840370178223,-2.739374876022339,-2.4032387733459473,0.02251330018043518,1.0752211809158325,1.8290979862213135,3.2392351627349854,2.5671675205230713,-0.03858792781829834,-0.5317897200584412,-2.234612226486206,-1.486857533454895,-1.978014588356018,4.328703880310059,3.940133810043335,7.105483055114746,5.476680278778076,6.813025951385498,-3.0003414154052734,-1.3694051504135132,-3.981332778930664,2.405886650085449,-0.9360222220420837
9.66966966966967,9.66966966966967,9.66966966966967,9.66966966966967,9.66966966966967,-1.6954381465911865,-1.298300862312317,-2.3222386837005615,-1.2013659477233887,-1.7825857400894165,-2.4742627143859863,-2.714773416519165,-1.9199244976043701,-2.7536847591400146,-2.423036813735962,0.06588080525398254,1.114611029624939,1.9006417989730835,3.2936010360717773,2.6355490684509277,-0.06863231211900711,-0.5452174544334412,-2.2733945846557617,-1.4618618488311768,-1.9864248037338257,4.336645126342773,3.9296152591705322,7.18945837020874,5.385481834411621,6.8498311042785645,-3.0021824836730957,-1.313281774520874,-3.7671995162963867,2.588181734085083,-0.7440374493598938
9.67967967967968,9.67967967967968,9.67967967967968,9.67967967967968,9.67967967967968,-1.694151520729065,-1.287278652191162,-2.300840139389038,-1.167733907699585,-1.754308819770813,-2.4752535820007324,-2.7203116416931152,-1.944303035736084,-2.767955780029297,-2.4428727626800537,0.10933652520179749,1.1538888216018677,1.9730091094970703,3.34704327583313,2.7043240070343018,-0.09868095815181732,-0.5580770373344421,-2.3100264072418213,-1.4350510835647583,-1.9925427436828613,4.346255779266357,3.9181554317474365,7.265213966369629,5.292151927947998,6.888988018035889,-3.001243829727173,-1.2559798955917358,-3.5518767833709717,2.7683966159820557,-0.46073949337005615
9.68968968968969,9.68968968968969,9.68968968968969,9.68968968968969,9.68968968968969,-1.6924464702606201,-1.2758901119232178,-2.278618812561035,-1.133489727973938,-1.7255125045776367,-2.476562976837158,-2.725961446762085,-1.9689435958862305,-2.7821719646453857,-2.4626777172088623,0.15289564430713654,1.193050742149353,2.046065092086792,3.3995397090911865,2.773350954055786,-0.12870505452156067,-0.5703576803207397,-2.344496488571167,-1.4064463376998901,-1.995672345161438,4.356419563293457,3.906557321548462,7.331982612609863,5.196657657623291,6.902750015258789,-2.995544672012329,-1.1976573467254639,-3.335200786590576,2.9464991092681885,-0.1648622751235962
9.6996996996997,9.6996996996997,9.6996996996997,9.6996996996997,9.6996996996997,-1.6903417110443115,-1.2641352415084839,-2.255567789077759,-1.0986272096633911,-1.6962521076202393,-2.478200912475586,-2.7317168712615967,-1.9938194751739502,-2.7963173389434814,-2.482391595840454,0.19652438163757324,1.2320958375930786,2.1197965145111084,3.4510700702667236,2.8425095081329346,-0.1585855484008789,-0.5820503830909729,-2.3767874240875244,-1.3760700225830078,-1.9958480596542358,4.361039638519287,3.8947911262512207,7.400046348571777,5.098972797393799,6.9152960777282715,-2.974287271499634,-1.138352870941162,-3.1164278984069824,3.122448205947876,0.12940439581871033
9.70970970970971,9.70970970970971,9.70970970970971,9.70970970970971,9.70970970970971,-1.6878522634506226,-1.252013087272644,-2.231675863265991,-1.0631407499313354,-1.666517734527588,-2.4801747798919678,-2.7375729084014893,-2.0189099311828613,-2.810375690460205,-2.5019938945770264,0.24020782113075256,1.271022081375122,2.1942176818847656,3.50161075592041,2.911787748336792,-0.18823963403701782,-0.5931442975997925,-2.406878709793091,-1.3439431190490723,-1.9930860996246338,4.367547512054443,3.882823944091797,7.469897270202637,4.999065399169922,6.926074504852295,-2.950347661972046,-1.0781043767929077,-2.895266056060791,3.296201229095459,0.42310285568237305
9.71971971971972,9.71971971971972,9.71971971971972,9.71971971971972,9.71971971971972,-1.684975266456604,-1.2395232915878296,-2.206934690475464,-1.0270252227783203,-1.6362107992172241,-2.4824836254119873,-2.743525266647339,-2.044196844100952,-2.8243327140808105,-2.5214145183563232,0.2839663624763489,1.309827208518982,2.269343137741089,3.5511415004730225,2.9811227321624756,-0.2176416516304016,-0.6036298274993896,-2.4347431659698486,-1.310089111328125,-1.987300992012024,4.375194072723389,3.870621681213379,7.5406813621521,4.89691162109375,6.927277565002441,-2.924582004547119,-1.0169512033462524,-2.6718766689300537,3.4677085876464844,0.7327578663825989
9.72972972972973,9.72972972972973,9.72972972972973,9.72972972972973,9.72972972972973,-1.6817007064819336,-1.2266660928726196,-2.1813342571258545,-0.9902741312980652,-1.6052478551864624,-2.4851019382476807,-2.749568223953247,-2.069659948348999,-2.8381712436676025,-2.5405941009521484,0.3277824819087982,1.3485090732574463,2.3451812267303467,3.5996382236480713,3.050462007522583,-0.24680332839488983,-0.6135001182556152,-2.4603593349456787,-1.2745294570922852,-1.9784212112426758,4.379964828491211,3.85815167427063,7.612279415130615,4.7924909591674805,6.926873207092285,-2.9015848636627197,-0.9549332857131958,-2.446178913116455,3.6369168758392334,1.041218876838684
9.73973973973974,9.73973973973974,9.73973973973974,9.73973973973974,9.73973973973974,-1.678022027015686,-1.2134400606155396,-2.1548643112182617,-0.9528841972351074,-1.5736184120178223,-2.4880127906799316,-2.7556965351104736,-2.095280885696411,-2.8518753051757812,-2.559509038925171,0.3716563582420349,1.3870642185211182,2.4217395782470703,3.64707612991333,3.1197893619537354,-0.27572184801101685,-0.6227444410324097,-2.483706474304199,-1.2372881174087524,-1.966459035873413,4.3863420486450195,3.845379590988159,7.684579372406006,4.683377265930176,6.9247822761535645,-2.87621808052063,-0.892090380191803,-2.2180705070495605,3.8047902584075928,1.3487297296524048
9.74974974974975,9.74974974974975,9.74974974974975,9.74974974974975,9.74974974974975,-1.6739368438720703,-1.1998447179794312,-2.1275155544281006,-0.9149771928787231,-1.5413398742675781,-2.491212844848633,-2.761904716491699,-2.1210408210754395,-2.86531400680542,-2.5781137943267822,0.41560083627700806,1.425490140914917,2.4990248680114746,3.6932621002197266,3.188842296600342,-0.3043748140335083,-0.6313564777374268,-2.5047552585601807,-1.198311448097229,-1.9513757228851318,4.3943891525268555,3.832270622253418,7.7574849128723145,4.544412612915039,6.866697788238525,-2.8483920097351074,-0.8284621834754944,-1.9873889684677124,3.9824349880218506,1.6656994819641113
9.75975975975976,9.75975975975976,9.75975975975976,9.75975975975976,9.75975975975976,-1.6694414615631104,-1.185880184173584,-2.0992770195007324,-0.876641571521759,-1.5084418058395386,-2.494701385498047,-2.7681872844696045,-2.146915912628174,-2.878383159637451,-2.59635853767395,0.4596345126628876,1.4637831449508667,2.5770421028137207,3.7380447387695312,3.25724720954895,-0.33273789286613464,-0.6393275260925293,-2.523484230041504,-1.1575700044631958,-1.933118462562561,4.404018402099609,3.818791627883911,7.830821514129639,4.402774810791016,6.800838470458984,-2.818190336227417,-0.764087975025177,-1.7541428804397583,4.157485008239746,1.9817935228347778
9.76976976976977,9.76976976976977,9.76976976976977,9.76976976976977,9.76976976976977,-1.664535641670227,-1.171545147895813,-2.0701396465301514,-0.8379300236701965,-1.4749035835266113,-2.4984748363494873,-2.7745392322540283,-2.17288875579834,-2.8911118507385254,-2.614356517791748,0.503773033618927,1.5019394159317017,2.6557958126068115,3.781283378601074,3.3249399662017822,-0.36078590154647827,-0.6466508507728577,-2.5398638248443604,-1.115110158920288,-1.9119415283203125,4.415188789367676,3.804919481277466,7.904460906982422,4.234750747680664,6.720849514007568,-2.7856431007385254,-0.698997437953949,-1.518249750137329,4.3252787590026855,2.231943368911743
9.77977977977978,9.77977977977978,9.77977977977978,9.77977977977978,9.77977977977978,-1.6592159271240234,-1.156836748123169,-2.0400936603546143,-0.7989126443862915,-1.4406949281692505,-2.502533435821533,-2.7809526920318604,-2.1989376544952393,-2.9035377502441406,-2.6324386596679688,0.5480269193649292,1.5399507284164429,2.7352864742279053,3.8228118419647217,3.391781806945801,-0.388489693403244,-0.6533164978027344,-2.5538699626922607,-1.070992350578308,-1.8884763717651367,4.427243709564209,3.7885448932647705,7.978272914886475,4.062386989593506,6.634095668792725,-2.7490599155426025,-0.6317351460456848,-1.2796235084533691,4.489140033721924,2.4560303688049316
9.78978978978979,9.78978978978979,9.78978978978979,9.78978978978979,9.78978978978979,-1.6534794569015503,-1.1417236328125,-2.009190082550049,-0.7595886588096619,-1.4058030843734741,-2.5068771839141846,-2.787397861480713,-2.2250587940216064,-2.9156389236450195,-2.6506052017211914,0.5924097895622253,1.5777733325958252,2.8155601024627686,3.8626017570495605,3.4577431678771973,-0.4158134460449219,-0.6592878103256226,-2.564972400665283,-1.0252519845962524,-1.862781047821045,4.440873622894287,3.7686076164245605,8.063124656677246,3.8873729705810547,6.544928550720215,-2.7099194526672363,-0.5613020658493042,-0.9120400547981262,4.649296283721924,2.6776819229125977
9.7997997997998,9.7997997997998,9.7997997997998,9.7997997997998,9.7997997997998,-1.6473209857940674,-1.1261955499649048,-1.9775675535202026,-0.7199576497077942,-1.37021803855896,-2.511495590209961,-2.7938637733459473,-2.251253366470337,-2.927379608154297,-2.6688380241394043,0.6369367837905884,1.6153942346572876,2.8966689109802246,3.900620222091675,3.5227999687194824,-0.4427332282066345,-0.6645514965057373,-2.572115659713745,-0.9779335260391235,-1.83487868309021,4.45624303817749,3.74816632270813,8.131928443908691,3.7046539783477783,6.4532976150512695,-2.668457269668579,-0.49023446440696716,-0.5201390981674194,4.801530838012695,2.8969149589538574
9.80980980980981,9.80980980980981,9.80980980980981,9.80980980980981,9.80980980980981,-1.6407358646392822,-1.110253095626831,-1.9453943967819214,-0.6800408959388733,-1.333930492401123,-2.5163843631744385,-2.800344705581665,-2.2773702144622803,-2.9384732246398926,-2.687119245529175,0.6816258430480957,1.6528080701828003,2.9782767295837402,3.9367072582244873,3.5869269371032715,-0.46922698616981506,-0.6691000461578369,-2.5754234790802,-0.9291867017745972,-1.804794192314148,4.473043918609619,3.727187156677246,8.173524856567383,3.505281686782837,6.359147071838379,-2.6246962547302246,-0.41858965158462524,-0.14118686318397522,4.937686920166016,3.1137354373931885
9.81981981981982,9.81981981981982,9.81981981981982,9.81981981981982,9.81981981981982,-1.633721947669983,-1.0938968658447266,-1.9126962423324585,-0.6398518681526184,-1.2969306707382202,-2.521538734436035,-2.8068344593048096,-2.3033533096313477,-2.9487860202789307,-2.7054312229156494,0.7264893651008606,1.6900091171264648,3.0602946281433105,3.970784902572632,3.650099277496338,-0.49527090787887573,-0.6729292869567871,-2.574950933456421,-0.8790948390960693,-1.7725512981414795,4.49125862121582,3.7056379318237305,8.213833808898926,3.3023874759674072,6.262442588806152,-2.5786211490631104,-0.3464149832725525,0.23541904985904694,5.070919990539551,3.3281521797180176
9.82982982982983,9.82982982982983,9.82982982982983,9.82982982982983,9.82982982982983,-1.626275897026062,-1.0771254301071167,-1.8794605731964111,-0.599400520324707,-1.259208083152771,-2.5269534587860107,-2.813326835632324,-2.3291759490966797,-2.958301305770874,-2.7237534523010254,0.7715435028076172,1.7269915342330933,3.1427087783813477,4.002804279327393,3.7122888565063477,-0.5208412408828735,-0.6760340332984924,-2.570718765258789,-0.8276755213737488,-1.738171935081482,4.510929584503174,3.683485746383667,8.25274658203125,3.0949134826660156,6.162060737609863,-2.5301756858825684,-0.2737595736980438,0.6098827719688416,5.2021074295043945,3.542010545730591
9.83983983983984,9.83983983983984,9.83983983983984,9.83983983983984,9.83983983983984,-1.618395209312439,-1.0599393844604492,-1.84567129611969,-0.5586844086647034,-1.2207502126693726,-2.532622814178467,-2.8198158740997314,-2.354807138442993,-2.966996669769287,-2.742003917694092,0.8168011903762817,1.763748288154602,3.225505828857422,4.032739162445068,3.773434638977051,-0.5459157228469849,-0.6784083843231201,-2.5627453327178955,-0.7749674320220947,-1.7016195058822632,4.532027244567871,3.6607003211975098,8.290154457092285,2.8863682746887207,6.054673671722412,-2.4793524742126465,-0.20066891610622406,0.9828321933746338,5.3285369873046875,3.7609927654266357
9.84984984984985,9.84984984984985,9.84984984984985,9.84984984984985,9.84984984984985,-1.6100759506225586,-1.0423394441604614,-1.8113183975219727,-0.5177084803581238,-1.181545376777649,-2.5385425090789795,-2.8262953758239746,-2.3802108764648438,-2.974865436553955,-2.760131597518921,0.8622767329216003,1.8002740144729614,3.308668375015259,4.060563564300537,3.8334908485412598,-0.5704693794250488,-0.6800495386123657,-2.55104660987854,-0.7210450172424316,-1.6628869771957397,4.554391860961914,3.637033462524414,8.32595157623291,2.6726901531219482,5.944465160369873,-2.4262356758117676,-0.12682032585144043,1.3542982339859009,5.444275379180908,3.9777753353118896
9.85985985985986,9.85985985985986,9.85985985985986,9.85985985985986,9.85985985985986,-1.601320505142212,-1.0243254899978638,-1.7763844728469849,-0.476485937833786,-1.1415841579437256,-2.5446908473968506,-2.83274245262146,-2.4053571224212646,-2.9818906784057617,-2.778115749359131,0.9078574180603027,1.8365509510040283,3.3921804428100586,4.086241722106934,3.892429828643799,-0.594445526599884,-0.6809378266334534,-2.5356359481811523,-0.6659956574440002,-1.621994137763977,4.552265644073486,3.6083357334136963,8.358264923095703,2.457779884338379,5.831395626068115,-2.3636474609375,-0.05058358982205391,1.7280563116073608,5.55401611328125,4.192334175109863
9.86986986986987,9.86986986986987,9.86986986986987,9.86986986986987,9.86986986986987,-1.5921332836151123,-1.0059356689453125,-1.74071204662323,-0.43501389026641846,-1.1008567810058594,-2.5510447025299072,-2.839115858078003,-2.43013858795166,-2.988032102584839,-2.7959365844726562,0.953413188457489,1.8724124431610107,3.475945234298706,4.10976505279541,3.9502222537994385,-0.6177815794944763,-0.6810612082481384,-2.516360282897949,-0.6098737120628357,-1.5789644718170166,4.549922466278076,3.5567915439605713,8.37821102142334,2.242105484008789,5.7154316902160645,-2.298841953277588,0.025897085666656494,2.1230080127716064,5.658529758453369,4.404635429382324
9.87987987987988,9.87987987987988,9.87987987987988,9.87987987987988,9.87987987987988,-1.5825119018554688,-0.9871975183486938,-1.704197645187378,-0.39332184195518494,-1.0593769550323486,-2.557596206665039,-2.8453927040100098,-2.454542398452759,-2.993300199508667,-2.813554286956787,0.9989474415779114,1.9077534675598145,3.559880018234253,4.131101608276367,4.006809711456299,-0.6404602527618408,-0.6804189682006836,-2.4932448863983154,-0.5527953505516052,-1.533811092376709,4.54817008972168,3.5044727325439453,8.386519432067871,2.020932912826538,5.580763816833496,-2.2320995330810547,0.10257364809513092,2.4664769172668457,5.744737148284912,4.620885372161865
9.88988988988989,9.88988988988989,9.88988988988989,9.88988988988989,9.88988988988989,-1.5724539756774902,-0.9681214094161987,-1.666833519935608,-0.35144269466400146,-1.0173628330230713,-2.564340353012085,-2.8515708446502686,-2.479010820388794,-2.9977099895477295,-2.830768585205078,1.0444669723510742,1.9425764083862305,3.643409013748169,4.150223255157471,4.061858177185059,-0.6624618172645569,-0.6789054870605469,-2.46710467338562,-0.49488675594329834,-1.4864349365234375,4.546964645385742,3.4535961151123047,8.299198150634766,1.799763798713684,5.417656898498535,-2.1634604930877686,0.20498859882354736,2.7566986083984375,5.8246846199035645,4.844821929931641
9.8998998998999,9.8998998998999,9.8998998998999,9.8998998998999,9.8998998998999,-1.5619555711746216,-0.9487370252609253,-1.6286492347717285,-0.3093763291835785,-0.9748613238334656,-2.571270704269409,-2.8576509952545166,-2.5035908222198486,-3.0012526512145996,-2.8475053310394287,1.0899770259857178,1.9768900871276855,3.7260138988494873,4.167132377624512,4.115255355834961,-0.683765709400177,-0.6763099431991577,-2.438066244125366,-0.4362078011035919,-1.4368270635604858,4.546262741088867,3.4024457931518555,8.205278396606445,1.5787115097045898,5.2489118576049805,-2.092961311340332,0.3135462701320648,3.0448269844055176,5.898723602294922,5.067975044250488
9.90990990990991,9.90990990990991,9.90990990990991,9.90990990990991,9.90990990990991,-1.5510154962539673,-0.929044783115387,-1.5896283388137817,-0.2671993374824524,-0.931912362575531,-2.5783791542053223,-2.8636274337768555,-2.52825927734375,-3.0040764808654785,-2.8637540340423584,1.1354821920394897,2.010688543319702,3.807663679122925,4.181837558746338,4.166861534118652,-0.7043545246124268,-0.6726309061050415,-2.406158208847046,-0.3769362270832062,-1.3849622011184692,4.54597282409668,3.35042142868042,8.1080961227417,1.359716534614563,5.054032325744629,-2.0204575061798096,0.4214295446872711,3.3303158283233643,5.941182613372803,5.292532920837402
9.91991991991992,9.91991991991992,9.91991991991992,9.91991991991992,9.91991991991992,-1.5396294593811035,-0.9090447425842285,-1.5497552156448364,-0.22499996423721313,-0.8886440992355347,-2.585659980773926,-2.869493007659912,-2.552992105484009,-3.0063748359680176,-2.8795931339263916,1.1809868812561035,2.043961763381958,3.8883235454559326,4.194353103637695,4.216372966766357,-0.7242076992988586,-0.6678757071495056,-2.3714044094085693,-0.3172893524169922,-1.330901861190796,4.546110153198242,3.2975118160247803,8.007570266723633,1.140777826309204,4.838225841522217,-1.9461115598678589,0.5285709500312805,3.6132872104644775,5.9756622314453125,5.508039474487305
9.92992992992993,9.92992992992993,9.92992992992993,9.92992992992993,9.92992992992993,-1.5277948379516602,-0.8887377381324768,-1.5090144872665405,-0.18278057873249054,-0.8450695276260376,-2.593104362487793,-2.8752427101135254,-2.5777649879455566,-3.008132219314575,-2.8950111865997314,1.2264944314956665,2.076700448989868,3.9679605960845947,4.204679012298584,4.263716220855713,-0.7433090209960938,-0.6620520949363708,-2.333829879760742,-0.2573302388191223,-1.2747135162353516,4.546598434448242,3.243703842163086,7.90363073348999,0.9223676323890686,4.621102333068848,-1.8700419664382935,0.6349061727523804,3.8938400745391846,6.0034050941467285,5.717872142791748
9.93993993993994,9.93993993993994,9.93993993993994,9.93993993993994,9.93993993993994,-1.5155112743377686,-0.8681243062019348,-1.4673906564712524,-0.14054131507873535,-0.8011762499809265,-2.600707530975342,-2.8808679580688477,-2.602555274963379,-3.0093348026275635,-2.909968137741089,1.272003412246704,2.108895778656006,4.046538829803467,4.212819576263428,4.308880805969238,-0.7616391777992249,-0.655168354511261,-2.293459177017212,-0.19712384045124054,-1.2164511680603027,4.545060157775879,3.189002275466919,7.796208381652832,0.7041030526161194,4.401033878326416,-1.7918018102645874,0.7403072118759155,4.172061443328857,6.025069713592529,5.920884609222412
9.94994994994995,9.94994994994995,9.94994994994995,9.94994994994995,9.94994994994995,-1.5027929544448853,-0.8472059369087219,-1.4248684644699097,-0.09828399121761322,-0.7569717764854431,-2.6084656715393066,-2.8863613605499268,-2.62733793258667,-3.0099949836730957,-2.9241628646850586,1.3174760341644287,2.1405396461486816,4.124024868011475,4.218766689300537,4.35170841217041,-0.7791737914085388,-0.6472346782684326,-2.250314235687256,-0.1367388367652893,-1.1562868356704712,4.540684700012207,3.1333911418914795,7.685242652893066,0.4842755198478699,4.156023979187012,-1.711575984954834,0.8447233438491821,4.448031902313232,6.039173126220703,6.099453449249268
9.95995995995996,9.95995995995996,9.95995995995996,9.95995995995996,9.95995995995996,-1.4896413087844849,-0.8259836435317993,-1.3814343214035034,-0.056009408086538315,-0.712456464767456,-2.616373062133789,-2.8917171955108643,-2.6520891189575195,-3.0101237297058105,-2.9373536109924316,1.3629059791564941,2.171621561050415,4.200377464294434,4.2225141525268555,4.392077922821045,-0.7958992719650269,-0.6382607817649841,-2.2044153213500977,-0.07624344527721405,-1.0943613052368164,4.536391258239746,3.076854705810547,7.565889835357666,0.2644957900047302,3.909794330596924,-1.6300668716430664,0.9481284618377686,4.725450038909912,6.047071933746338,6.272819519042969
9.96996996996997,9.96996996996997,9.96996996996997,9.96996996996997,9.96996996996997,-1.476053237915039,-0.804457426071167,-1.3371466398239136,-0.01371475588530302,-0.6676207184791565,-2.6244235038757324,-2.896928071975708,-2.6768009662628174,-3.0097217559814453,-2.949502468109131,1.4082928895950317,2.2021331787109375,4.27539587020874,4.224061965942383,4.429976940155029,-0.8118026852607727,-0.6282572150230408,-2.155658006668091,-0.015699611976742744,-1.0307283401489258,4.532131195068359,3.019383430480957,7.422896862030029,0.044882625341415405,3.662487030029297,-1.547318935394287,1.0504553318023682,5.015925407409668,6.048829555511475,6.440221786499023
9.97997997997998,9.97997997997998,9.97997997997998,9.97997997997998,9.97997997997998,-1.4620282649993896,-0.7826281189918518,-1.292022705078125,0.028602780774235725,-0.6224680542945862,-2.6326098442077637,-2.9020168781280518,-2.7014553546905518,-3.00878643989563,-2.960564136505127,1.4536370038986206,2.232056140899658,4.348972797393799,4.223413467407227,4.4653849601745605,-0.826871931552887,-0.6172835826873779,-2.1040101051330566,0.04483062028884888,-0.9654622077941895,4.527855396270752,2.957984685897827,7.277751922607422,-0.17455221712589264,3.4105894565582275,-1.4633746147155762,1.1356300115585327,5.303104877471924,6.044347763061523,6.59724760055542
9.98998998998999,9.98998998998999,9.98998998998999,9.98998998998999,9.98998998998999,-1.4475635290145874,-0.7604874968528748,-1.2460391521453857,0.07094533741474152,-0.5770139098167419,-2.640925645828247,-2.907087802886963,-2.7260000705718994,-3.0073161125183105,-2.9705400466918945,1.4989380836486816,2.2613444328308105,4.421072006225586,4.220568656921387,4.498247146606445,-0.8410947322845459,-0.6055459380149841,-2.0494778156280518,0.1052844226360321,-0.8986809849739075,4.523518085479736,2.8937478065490723,7.1255035400390625,-0.39370858669281006,3.1553049087524414,-1.378273367881775,1.20947265625,5.595516204833984,6.0337233543396,6.745167255401611
10.0,10.0,10.0,10.0,10.0,-1.4326584339141846,-0.7380370497703552,-1.1993353366851807,0.11328881978988647,-0.5312475562095642,-2.649362087249756,-2.9121456146240234,-2.750185012817383,-3.0052993297576904,-2.9794068336486816,1.5441948175430298,2.2899842262268066,4.491384983062744,4.215521335601807,4.528549671173096,-0.8544607162475586,-0.593074381351471,-1.991921067237854,0.1655503660440445,-0.8304467797279358,4.519063472747803,2.828566789627075,6.916459083557129,-0.6153062582015991,2.899158239364624,-1.2920596599578857,1.2821097373962402,5.905912399291992,6.004595756530762,6.887347221374512


==> fig/pendulum/pca.csv <==
t,x_0_0,x_0_1,x_0_2,x_0_3,x_0_4,x_0_5,x_1_0,x_1_1,x_1_2,x_1_3,x_1_4,x_1_5,x_0_dt_0,x_0_dt_1,x_0_dt_2,x_0_dt_3,x_0_dt_4,x_0_dt_5,x_1_dt_0,x_1_dt_1,x_1_dt_2,x_1_dt_3,x_1_dt_4,x_1_dt_5,x_0_ddt_0,x_0_ddt_1,x_0_ddt_2,x_0_ddt_3,x_0_ddt_4,x_0_ddt_5,x_1_ddt_0,x_1_ddt_1,x_1_ddt_2,x_1_ddt_3,x_1_ddt_4,x_1_ddt_5
0.0,0.23803074657917023,0.1583613008260727,0.20900629460811615,0.217280775308609,0.1873656064271927,0.15329021215438843,-2.975461006164551,-2.1063036918640137,-2.738868236541748,-2.987527847290039,-2.4666128158569336,-1.9754475355148315,1.1296275854110718,1.5774738788604736,1.8144702911376953,2.8001677989959717,1.7004308700561523,1.113735318183899,-0.0007259005797095597,0.028578834608197212,0.028306489810347557,0.061582792550325394,0.027973519638180733,0.013123759999871254,-0.6235880255699158,-0.4360189139842987,-0.5686118006706238,-0.6145215630531311,-0.5116276741027832,-0.41147640347480774,-0.023782070726156235,-0.017154032364487648,-0.02220865897834301,-0.024561556056141853,-0.020028214901685715,-0.015938369557261467
0.01001001001001001,0.23813897371292114,0.15846788883209229,0.2091357707977295,0.21745365858078003,0.1874847710132599,0.15337610244750977,-2.9757771492004395,-2.106888771057129,-2.7395191192626953,-2.988618850708008,-2.4672296047210693,-1.975826382637024,1.1233848333358765,1.5731085538864136,1.8087773323059082,2.7940151691436768,1.6953086853027344,1.1096159219741821,-0.0009639658383093774,0.028407113626599312,0.02808416076004505,0.061336904764175415,0.027773022651672363,0.012964208610355854,-0.6236985325813293,-0.4361734688282013,-0.5687896013259888,-0.6147959232330322,-0.5117942094802856,-0.4115854799747467,-0.02378198876976967,-0.017156828194856644,-0.022211425006389618,-0.024567585438489914,-0.020030949264764786,-0.01593964919447899
0.02002002002002002,0.23824694752693176,0.15857434272766113,0.20926503837108612,0.21762634813785553,0.18760374188423157,0.15346179902553558,-2.9760899543762207,-2.1074717044830322,-2.7401671409606934,-2.9897074699401855,-2.467844247817993,-1.9762030839920044,1.1171411275863647,1.5687416791915894,1.803083062171936,2.7878594398498535,1.6901848316192627,1.1054953336715698,-0.0012020232388749719,0.028235355392098427,0.0278618186712265,0.061090949922800064,0.027572499588131905,0.012804646044969559,-0.6238084435462952,-0.43632757663726807,-0.5689666867256165,-0.6150697469711304,-0.5119603276252747,-0.41169410943984985,-0.023781882598996162,-0.017159605398774147,-0.022214168682694435,-0.024573590606451035,-0.020033665001392365,-0.015940912067890167
0.03003003003003003,0.23835469782352448,0.15868061780929565,0.20939412713050842,0.21779879927635193,0.18772254884243011,0.15354737639427185,-2.976400136947632,-2.1080524921417236,-2.7408125400543213,-2.9907925128936768,-2.4684560298919678,-1.9765779972076416,1.110896110534668,1.5643730163574219,1.797386884689331,2.78170108795166,1.6850591897964478,1.1013739109039307,-0.0014400839572772384,0.028063567355275154,0.027639443054795265,0.06084492802619934,0.027371946722269058,0.012645076029002666,-0.6239177584648132,-0.4364812970161438,-0.5691433548927307,-0.615342915058136,-0.5121258497238159,-0.41180235147476196,-0.023781754076480865,-0.017162367701530457,-0.02221689186990261,-0.024579571560025215,-0.020036358386278152,-0.015942160040140152
0.04004004004004004,0.23846222460269928,0.15878675878047943,0.20952299237251282,0.2179710566997528,0.18784116208553314,0.15363278985023499,-2.976707696914673,-2.1086316108703613,-2.741455078125,-2.991874933242798,-2.4690656661987305,-1.976951003074646,1.1046501398086548,1.5600032806396484,1.7916889190673828,2.775540590286255,1.679931879043579,1.097251296043396,-0.0016781330341473222,0.027891764417290688,0.02741703949868679,0.06059886887669563,0.027171369642019272,0.012485488317906857,-0.624026358127594,-0.43663451075553894,-0.5693193674087524,-0.6156155467033386,-0.512290894985199,-0.41191020607948303,-0.02378159947693348,-0.017165111377835274,-0.022219592705368996,-0.024585530161857605,-0.020039033144712448,-0.015943393111228943
0.050050050050050046,0.2385694831609726,0.15889272093772888,0.2096516489982605,0.21814310550689697,0.18795959651470184,0.15371806919574738,-2.9770116806030273,-2.109208106994629,-2.7420952320098877,-2.9929544925689697,-2.469672918319702,-1.9773221015930176,1.0984032154083252,1.5556317567825317,1.7859891653060913,2.769376754760742,1.6748030185699463,1.0931272506713867,-0.0019161853706464171,0.027719926089048386,0.027194608002901077,0.060352738946676254,0.026970766484737396,0.012325878255069256,-0.6241344213485718,-0.43678733706474304,-0.5694948434829712,-0.6158875226974487,-0.5124555230140686,-0.4120176434516907,-0.023781422525644302,-0.017167838290333748,-0.02222227118909359,-0.024591462686657906,-0.0200416911393404,-0.01594461128115654
0.06006006006006006,0.2386765331029892,0.1589985489845276,0.20978011190891266,0.21831493079662323,0.18807782232761383,0.15380318462848663,-2.9773130416870117,-2.1097829341888428,-2.742732524871826,-2.9940311908721924,-2.4702775478363037,-1.9776910543441772,1.0921550989151,1.5512588024139404,1.7802873849868774,2.7632100582122803,1.6696724891662598,1.0890024900436401,-0.0021542373578995466,0.027548065409064293,0.02697214111685753,0.0601065419614315,0.026770133525133133,0.012166272848844528,-0.6242418885231018,-0.4369397759437561,-0.569669783115387,-0.6161589026451111,-0.5126194953918457,-0.4121246933937073,-0.023781223222613335,-0.017170552164316177,-0.022224927321076393,-0.024597370997071266,-0.020044326782226562,-0.015945812687277794
0.07007007007007007,0.2387833446264267,0.15910421311855316,0.2099083662033081,0.21848654747009277,0.18819591403007507,0.15388815104961395,-2.977611780166626,-2.1103556156158447,-2.7433671951293945,-2.9951047897338867,-2.4708800315856934,-1.9780582189559937,1.085905909538269,1.546884298324585,1.7745842933654785,2.7570412158966064,1.6645402908325195,1.0848766565322876,-0.00239228131249547,0.027376171201467514,0.026749661192297935,0.05986029654741287,0.02656947448849678,0.012006648816168308,-0.6243487596511841,-0.43709173798561096,-0.5698441863059998,-0.6164296865463257,-0.5127830505371094,-0.41223129630088806,-0.023780999705195427,-0.017173245549201965,-0.022227562963962555,-0.024603255093097687,-0.020046941936016083,-0.015946997329592705
0.08008008008008008,0.2388899177312851,0.1592097282409668,0.21003638207912445,0.2186579406261444,0.1883137822151184,0.15397296845912933,-2.977907180786133,-2.1109261512756348,-2.7439990043640137,-2.9961752891540527,-2.471479892730713,-1.9784233570098877,1.079655647277832,1.5425082445144653,1.7688792943954468,2.750869035720825,1.6594065427780151,1.0807496309280396,-0.002630336210131645,0.027204256504774094,0.026527149602770805,0.05961398407816887,0.026368791237473488,0.011847017332911491,-0.624454915523529,-0.4372432231903076,-0.5700179934501648,-0.6166998744010925,-0.5129461288452148,-0.4123375415802002,-0.02378075383603573,-0.01717592030763626,-0.022230176255106926,-0.024609116837382317,-0.02004953846335411,-0.01594816893339157
0.09009009009009009,0.2389962524175644,0.1593150794506073,0.21016423404216766,0.21882912516593933,0.18843147158622742,0.15405763685703278,-2.9781999588012695,-2.111494541168213,-2.7446281909942627,-2.9972431659698486,-2.4720773696899414,-1.9787867069244385,1.0734041929244995,1.5381306409835815,1.7631726264953613,2.744694709777832,1.6542713642120361,1.076621651649475,-0.0028683755081146955,0.027032310143113136,0.026304613798856735,0.05936761945486069,0.026168089359998703,0.011687368154525757,-0.6245605945587158,-0.4373943507671356,-0.5701912641525269,-0.6169694066047668,-0.5131086707115173,-0.4124433696269989,-0.02378048375248909,-0.017178582027554512,-0.022232767194509506,-0.024614952504634857,-0.020052116364240646,-0.015949321910738945
0.10010010010010009,0.23910236358642578,0.15942026674747467,0.21029186248779297,0.21900008618831635,0.1885489821434021,0.15414214134216309,-2.978489398956299,-2.112061023712158,-2.7452547550201416,-2.998307704925537,-2.472672462463379,-1.979148030281067,1.0671519041061401,1.5337516069412231,1.757464051246643,2.7385177612304688,1.6491341590881348,1.0724925994873047,-0.0031064182985574007,0.026860343292355537,0.026082048192620277,0.05912120267748833,0.025967346504330635,0.011527711525559425,-0.6246655583381653,-0.4375450313091278,-0.5703639388084412,-0.6172383427619934,-0.5132707357406616,-0.4125487804412842,-0.02378019131720066,-0.01718122512102127,-0.022235337644815445,-0.024620763957500458,-0.02005467377603054,-0.015950461849570274
0.11011011011011011,0.23920825123786926,0.1595252901315689,0.21041928231716156,0.21917083859443665,0.18866631388664246,0.15422651171684265,-2.978776454925537,-2.1126251220703125,-2.7458786964416504,-2.9993696212768555,-2.4732651710510254,-1.9795074462890625,1.0608984231948853,1.529370903968811,1.751753807067871,2.732337474822998,1.6439954042434692,1.0683623552322388,-0.0033444606233388186,0.026688339188694954,0.025859462097287178,0.0588747076690197,0.025766586884856224,0.011368037201464176,-0.6247699856758118,-0.43769529461860657,-0.5705360770225525,-0.617506742477417,-0.5134322047233582,-0.41265377402305603,-0.02377987653017044,-0.017183851450681686,-0.022237885743379593,-0.024626553058624268,-0.020057210698723793,-0.01595158316195011
0.12012012012012012,0.23931387066841125,0.1596301943063736,0.21054649353027344,0.21934138238430023,0.1887834370136261,0.15431071817874908,-2.979060173034668,-2.113187551498413,-2.74649977684021,-3.0004284381866455,-2.4738552570343018,-1.9798648357391357,1.054643988609314,1.5249890089035034,1.7460418939590454,2.7261548042297363,1.6388553380966187,1.0642311573028564,-0.003582495264708996,0.026516322046518326,0.02563684619963169,0.05862816423177719,0.02556580677628517,0.01120835542678833,-0.6248737573623657,-0.4378451108932495,-0.5707076191902161,-0.6177744269371033,-0.5135932564735413,-0.41275840997695923,-0.02377953566610813,-0.01718646101653576,-0.02224041149020195,-0.02463231422007084,-0.020059728994965553,-0.015952693298459053
0.13013013013013014,0.23941928148269653,0.15973491966724396,0.2106735110282898,0.2195117026567459,0.1889003962278366,0.15439479053020477,-2.9793410301208496,-2.1137475967407227,-2.7471179962158203,-3.0014843940734863,-2.474442958831787,-1.9802203178405762,1.0483884811401367,1.5206053256988525,1.7403281927108765,2.7199697494506836,1.6337134838104248,1.0600990056991577,-0.0038205254822969437,0.026344269514083862,0.025414207950234413,0.0583815723657608,0.02536499872803688,0.011048666201531887,-0.6249769330024719,-0.43799448013305664,-0.5708786249160767,-0.6180415749549866,-0.5137537717819214,-0.4128625988960266,-0.02377917245030403,-0.01718905381858349,-0.022242914885282516,-0.02463805489242077,-0.020062226802110672,-0.015953782945871353
0.14014014014014015,0.23952442407608032,0.15983946621418,0.21080033481121063,0.21968179941177368,0.1890171468257904,0.15447868406772614,-2.979618787765503,-2.1143057346343994,-2.7477340698242188,-3.002537250518799,-2.4750282764434814,-1.9805737733840942,1.0421319007873535,1.516220211982727,1.7346129417419434,2.7137818336486816,1.6285699605941772,1.055965781211853,-0.004058555234223604,0.02617219276726246,0.025191539898514748,0.05813491716980934,0.02516416274011135,0.010888970457017422,-0.6250793933868408,-0.43814343214035034,-0.5710490942001343,-0.6183081269264221,-0.5139138102531433,-0.41296640038490295,-0.02377878502011299,-0.017191629856824875,-0.02224539779126644,-0.02464376948773861,-0.0200647059828043,-0.01595485955476761
0.15015015015015015,0.2396293729543686,0.15994387865066528,0.21092690527439117,0.21985170245170593,0.18913373351097107,0.15456242859363556,-2.9798941612243652,-2.1148617267608643,-2.7483468055725098,-3.003587484359741,-2.4756112098693848,-1.9809253215789795,1.035874366760254,1.511833667755127,1.7288957834243774,2.7075910568237305,1.623425006866455,1.0518313646316528,-0.004296577535569668,0.026000093668699265,0.02496885508298874,0.057888198643922806,0.02496330253779888,0.010729252360761166,-0.6251813173294067,-0.438291996717453,-0.5712189674377441,-0.6185740828514099,-0.5140733122825623,-0.41306981444358826,-0.02377837523818016,-0.017194190993905067,-0.022247856482863426,-0.02464946173131466,-0.020067164674401283,-0.01595592126250267
0.16016016016016016,0.23973408341407776,0.16004814207553864,0.2110532969236374,0.22002136707305908,0.1892501413822174,0.15464605391025543,-2.98016619682312,-2.1154158115386963,-2.7489571571350098,-3.0046346187591553,-2.476191759109497,-1.9812750816345215,1.0296157598495483,1.5074456930160522,1.7231770753860474,2.7013978958129883,1.6182782649993896,1.0476961135864258,-0.004534598905593157,0.02582797035574913,0.024746140465140343,0.05764143541455269,0.024762414395809174,0.010569526813924313,-0.6252826452255249,-0.43844011425971985,-0.571388304233551,-0.6188393831253052,-0.5142322778701782,-0.41317278146743774,-0.02377794124186039,-0.017196733504533768,-0.02225029654800892,-0.02465512789785862,-0.020069602876901627,-0.01595696434378624
0.17017017017017017,0.23983854055404663,0.16015222668647766,0.2111794799566269,0.22019080817699432,0.18936634063720703,0.15472950041294098,-2.980435371398926,-2.1159675121307373,-2.7495648860931396,-3.005678653717041,-2.4767696857452393,-1.9816226959228516,1.0233561992645264,1.5030560493469238,1.717456579208374,2.695202112197876,1.6131298542022705,1.0435596704483032,-0.00477260909974575,0.02565581165254116,0.024523403495550156,0.0573946088552475,0.024561500176787376,0.010409794747829437,-0.6253833770751953,-0.4385877847671509,-0.5715571045875549,-0.6191041469573975,-0.5143908262252808,-0.4132753610610962,-0.023777486756443977,-0.017199257388710976,-0.02225271426141262,-0.02466077357530594,-0.020072024315595627,-0.015957994386553764
0.18018018018018017,0.2399427592754364,0.16025616228580475,0.21130545437335968,0.22036007046699524,0.18948237597942352,0.1548127830028534,-2.9807016849517822,-2.1165175437927246,-2.7501697540283203,-3.0067200660705566,-2.4773454666137695,-1.9819684028625488,1.0170955657958984,1.4986652135849,1.7117345333099365,2.6890037059783936,1.6079801321029663,1.0394221544265747,-0.005010622087866068,0.025483639910817146,0.024300644174218178,0.05714772641658783,0.024360572919249535,0.010250047780573368,-0.6254834532737732,-0.4387350082397461,-0.5717253088951111,-0.6193681955337524,-0.5145487785339355,-0.4133775532245636,-0.023777006193995476,-0.01720176637172699,-0.02225510962307453,-0.02466638945043087,-0.020074421539902687,-0.015959007665514946
0.19019019019019018,0.24004675447940826,0.1603599488735199,0.21143122017383575,0.22052907943725586,0.1895982027053833,0.15489596128463745,-2.9809651374816895,-2.117065191268921,-2.750771999359131,-3.0077579021453857,-2.4779183864593506,-1.9823123216629028,1.010833978652954,1.4942725896835327,1.7060106992721558,2.682802438735962,1.6028286218643188,1.0352838039398193,-0.005248627625405788,0.025311430916190147,0.02407785691320896,0.05690079182386398,0.024159613996744156,0.010090294294059277,-0.6255829334259033,-0.4388818144798279,-0.5718929171562195,-0.6196317076683044,-0.5147063136100769,-0.4134792983531952,-0.023776503279805183,-0.01720425672829151,-0.022257478907704353,-0.02467198483645916,-0.020076802000403404,-0.015960004180669785
0.20020020020020018,0.24015049636363983,0.1604635864496231,0.21155676245689392,0.22069789469242096,0.18971386551856995,0.15497896075248718,-2.9812254905700684,-2.1176106929779053,-2.7513716220855713,-3.008793354034424,-2.478489398956299,-1.982654333114624,1.0045714378356934,1.4898786544799805,1.7002851963043213,2.676598310470581,1.5976758003234863,1.0311442613601685,-0.005486621521413326,0.025139205157756805,0.023855047300457954,0.056653790175914764,0.023958638310432434,0.009930522181093693,-0.6256818175315857,-0.43902817368507385,-0.5720599889755249,-0.6198945641517639,-0.5148633122444153,-0.41358065605163574,-0.02377597615122795,-0.01720673218369484,-0.022259831428527832,-0.02467755414545536,-0.02007916383445263,-0.01596098765730858
0.21021021021021022,0.2402540147304535,0.160567045211792,0.21168212592601776,0.22086647152900696,0.18982931971549988,0.15506179630756378,-2.981482982635498,-2.118154287338257,-2.7519683837890625,-3.0098257064819336,-2.479057550430298,-1.9829941987991333,0.9983078837394714,1.4854832887649536,1.694557785987854,2.6703920364379883,1.592521071434021,1.0270037651062012,-0.005724626127630472,0.024966955184936523,0.023632202297449112,0.056406743824481964,0.023757627233862877,0.00977074634283781,-0.6257799863815308,-0.4391741454601288,-0.5722265243530273,-0.6201568841934204,-0.5150197744369507,-0.41368159651756287,-0.02377542480826378,-0.017209190875291824,-0.02226216159760952,-0.02468309924006462,-0.020081503316760063,-0.01596195250749588
0.22022022022022023,0.24035732448101044,0.16067035496234894,0.2118072807788849,0.22103486955165863,0.18994460999965668,0.15514449775218964,-2.9817378520965576,-2.1186957359313965,-2.7525625228881836,-3.010855197906494,-2.479623556137085,-1.9833321571350098,0.9920431971549988,1.4810863733291626,1.6888290643692017,2.6641831398010254,1.5873650312423706,1.0228623151779175,-0.005962619092315435,0.024794677272439003,0.023409351706504822,0.05615964159369469,0.023556603118777275,0.009610963985323906,-0.6258776187896729,-0.4393196403980255,-0.5723925232887268,-0.6204184889793396,-0.5151757597923279,-0.41378214955329895,-0.023774851113557816,-0.017211630940437317,-0.022264469414949417,-0.02468862012028694,-0.020083824172616005,-0.015962902456521988
0.23023023023023023,0.2404603511095047,0.16077350080013275,0.2119321972131729,0.2212030291557312,0.19005969166755676,0.15522703528404236,-2.9819891452789307,-2.1192352771759033,-2.7531540393829346,-3.0118815898895264,-2.480186939239502,-1.9836680889129639,0.9857778549194336,1.476688027381897,1.6830984354019165,2.6579713821411133,1.582207202911377,1.0187199115753174,-0.006200589705258608,0.024622377008199692,0.023186469450592995,0.055912479758262634,0.023355547338724136,0.009451174177229404,-0.6259746551513672,-0.4394647181034088,-0.5725578665733337,-0.6206796169281006,-0.5153312087059021,-0.4138822853565216,-0.02377425506711006,-0.017214054241776466,-0.022266754880547523,-0.02469411864876747,-0.020086124539375305,-0.015963837504386902
0.24024024024024024,0.24056316912174225,0.16087649762630463,0.2120569348335266,0.22137096524238586,0.19017457962036133,0.15530940890312195,-2.9822380542755127,-2.1197726726531982,-2.7537426948547363,-3.0129051208496094,-2.480747938156128,-1.9840021133422852,0.9795112609863281,1.4722884893417358,1.6773664951324463,2.651757001876831,1.5770480632781982,1.0145765542984009,-0.006438570562750101,0.024450059980154037,0.022963574156165123,0.055665258318185806,0.023154480382800102,0.009291374124586582,-0.626071035861969,-0.4396093487739563,-0.5727227926254272,-0.620940089225769,-0.5154861807823181,-0.4139820337295532,-0.023773636668920517,-0.017216460779309273,-0.02226901985704899,-0.02469959296286106,-0.020088406279683113,-0.015964757651090622
0.2502502502502503,0.2406657338142395,0.16097933053970337,0.2121814489364624,0.22153866291046143,0.19028933346271515,0.1553916484117508,-2.9824838638305664,-2.1203079223632812,-2.754328727722168,-3.013925313949585,-2.481306552886963,-1.9843342304229736,0.9732438325881958,1.467887043952942,1.6716325283050537,2.6455397605895996,1.5718871355056763,1.010432243347168,-0.006676547694951296,0.02427770011126995,0.022740643471479416,0.0554179809987545,0.022953376173973083,0.009131566621363163,-0.626166820526123,-0.43975359201431274,-0.5728870034217834,-0.621199905872345,-0.5156406760215759,-0.4140813648700714,-0.023772992193698883,-0.017218852415680885,-0.022271260619163513,-0.02470504119992256,-0.02009066753089428,-0.015965661033988
0.2602602602602603,0.24076807498931885,0.16108201444149017,0.21230573952198029,0.22170618176460266,0.19040384888648987,0.1554737240076065,-2.982726812362671,-2.1208410263061523,-2.7549118995666504,-3.0149428844451904,-2.481862783432007,-1.9846644401550293,0.9669753909111023,1.463484525680542,1.6658973693847656,2.6393203735351562,1.5667247772216797,1.00628662109375,-0.006914512719959021,0.024105330929160118,0.02251770719885826,0.05517066642642021,0.02275226265192032,0.008971740491688251,-0.6262620091438293,-0.4398973882198334,-0.5730506777763367,-0.6214591860771179,-0.5157946348190308,-0.41418030858039856,-0.02377232536673546,-0.017221225425601006,-0.022273479029536247,-0.02471046708524227,-0.020092910155653954,-0.01596655137836933
0.2702702702702703,0.2408701628446579,0.16118451952934265,0.21242986619472504,0.221873477101326,0.19051818549633026,0.15555565059185028,-2.982966423034668,-2.1213719844818115,-2.755492687225342,-3.0159573554992676,-2.4824163913726807,-1.9849926233291626,0.9607060551643372,1.4590802192687988,1.6601601839065552,2.6330983638763428,1.561561107635498,1.0021401643753052,-0.0071524628438055515,0.023932931944727898,0.02229473367333412,0.05492328479886055,0.022551124915480614,0.008811910636723042,-0.6263565421104431,-0.4400407373905182,-0.5732138752937317,-0.6217177510261536,-0.5159480571746826,-0.4142788052558899,-0.023771634325385094,-0.017223581671714783,-0.022275680676102638,-0.024715865030884743,-0.020095132291316986,-0.015967421233654022
0.2802802802802803,0.24097204208374023,0.16128689050674438,0.2125537395477295,0.2220405638217926,0.19063235819339752,0.1556374430656433,-2.983203887939453,-2.121901035308838,-2.756070375442505,-3.0169692039489746,-2.4829676151275635,-1.9853190183639526,0.9544357061386108,1.4546749591827393,1.6544215679168701,2.626873731613159,1.5563956499099731,0.9979926943778992,-0.007390419952571392,0.023760516196489334,0.022071747109293938,0.05467585101723671,0.02234996110200882,0.008652066811919212,-0.6264505386352539,-0.4401836693286896,-0.573376476764679,-0.6219757795333862,-0.5161010026931763,-0.4143769145011902,-0.023770922794938087,-0.017225921154022217,-0.02227785438299179,-0.024721240624785423,-0.020097333937883377,-0.015968279913067818
0.2902902902902903,0.24107368290424347,0.16138909757137299,0.21267743408679962,0.22220739722251892,0.19074632227420807,0.15571904182434082,-2.9834377765655518,-2.1224279403686523,-2.756645679473877,-3.017977714538574,-2.4835164546966553,-1.9856432676315308,0.9481645226478577,1.4502677917480469,1.6486812829971313,2.6206464767456055,1.551228642463684,0.9938443303108215,-0.007628357969224453,0.023588068783283234,0.021848728880286217,0.05442837253212929,0.022148773074150085,0.008492223918437958,-0.6265438199043274,-0.44032615423202515,-0.5735384225845337,-0.6222331523895264,-0.5162534713745117,-0.41447463631629944,-0.023770185187458992,-0.017228243872523308,-0.022280007600784302,-0.024726593866944313,-0.020099518820643425,-0.01596911996603012
0.3003003003003003,0.24117505550384521,0.16149112582206726,0.21280093491077423,0.22237402200698853,0.1908600926399231,0.15580052137374878,-2.983668804168701,-2.122952699661255,-2.757218360900879,-3.0189833641052246,-2.484062671661377,-1.985965609550476,0.9418922662734985,1.445859432220459,1.6429392099380493,2.6144165992736816,1.5460600852966309,0.9896948933601379,-0.007866298779845238,0.02341560088098049,0.021625690162181854,0.05418083071708679,0.02194756455719471,0.008332369849085808,-0.6266365647315979,-0.4404682219028473,-0.5736998915672302,-0.6224899291992188,-0.5164053440093994,-0.4145718812942505,-0.023769425228238106,-0.017230549827218056,-0.02228214032948017,-0.024731921032071114,-0.020101681351661682,-0.01596994511783123
0.3103103103103103,0.24127620458602905,0.1615930199623108,0.21292418241500854,0.2225404530763626,0.1909736841917038,0.1558818519115448,-2.9838969707489014,-2.1234755516052246,-2.7577879428863525,-3.019986391067505,-2.4846067428588867,-1.9862861633300781,0.9356192946434021,1.441449522972107,1.6371958255767822,2.6081840991973877,1.5408902168273926,0.9855445623397827,-0.008104221895337105,0.02324311062693596,0.021402645856142044,0.05393322929739952,0.02174633927643299,0.008172504603862762,-0.6267286539077759,-0.4406098425388336,-0.5738608241081238,-0.6227461099624634,-0.5165567398071289,-0.4146687984466553,-0.02376864291727543,-0.01723283901810646,-0.0222842525690794,-0.024737222120165825,-0.020103823393583298,-0.015970755368471146
0.3203203203203203,0.24137714505195618,0.1616947203874588,0.21304725110530853,0.2227066308259964,0.19108709692955017,0.1559630185365677,-2.9841225147247314,-2.1239960193634033,-2.758355140686035,-3.0209858417510986,-2.4851481914520264,-1.9866045713424683,0.9293452501296997,1.437038540840149,1.6314506530761719,2.6019492149353027,1.5357186794281006,0.9813932776451111,-0.008342143148183823,0.023070605471730232,0.0211795661598444,0.05368558689951897,0.021545087918639183,0.008012635633349419,-0.6268201470375061,-0.4407510459423065,-0.5740211606025696,-0.6230016946792603,-0.516707718372345,-0.41476529836654663,-0.023767836391925812,-0.017235109582543373,-0.022286340594291687,-0.024742504581809044,-0.02010594867169857,-0.015971548855304718
0.3303303303303303,0.2414778172969818,0.16179630160331726,0.21317008137702942,0.22287261486053467,0.19120031595230103,0.15604402124881744,-2.984344720840454,-2.124514579772949,-2.7589194774627686,-3.0219826698303223,-2.485687255859375,-1.9869210720062256,0.9230703115463257,1.4326258897781372,1.6257039308547974,2.5957114696502686,1.530545711517334,0.9772410988807678,-0.00858005415648222,0.02289806865155697,0.02095647342503071,0.05343788489699364,0.021343816071748734,0.007852756418287754,-0.6269109845161438,-0.440891832113266,-0.5741809010505676,-0.6232566833496094,-0.5168581008911133,-0.4148613512516022,-0.023767005652189255,-0.017237365245819092,-0.022288408130407333,-0.024747757241129875,-0.020108051598072052,-0.015972327440977097
0.34034034034034033,0.24157826602458954,0.1618977040052414,0.21329273283481598,0.22303839027881622,0.19131337106227875,0.15612488985061646,-2.9845643043518066,-2.125030994415283,-2.759481191635132,-3.0229766368865967,-2.4862241744995117,-1.9872357845306396,0.91679447889328,1.4282118082046509,1.6199554204940796,2.5894715785980225,1.5253711938858032,0.9730877876281738,-0.008817964233458042,0.022725513204932213,0.020733347162604332,0.05319013446569443,0.021142520010471344,0.0076928697526454926,-0.6270012259483337,-0.44103214144706726,-0.5743401646614075,-0.623511016368866,-0.5170079469680786,-0.4149570167064667,-0.023766152560710907,-0.017239602282643318,-0.02229045331478119,-0.024752989411354065,-0.020110134035348892,-0.015973089262843132
0.35035035035035034,0.24167847633361816,0.1619989573955536,0.21341514587402344,0.22320392727851868,0.19142620265483856,0.15620557963848114,-2.984780788421631,-2.1255455017089844,-2.760040044784546,-3.0239675045013428,-2.486758232116699,-1.9875482320785522,0.910517692565918,1.42379629611969,1.6142055988311768,2.5832290649414062,1.5201952457427979,0.9689334630966187,-0.009055858477950096,0.022552931681275368,0.020510219037532806,0.05294232815504074,0.02094121277332306,0.0075329686515033245,-0.6270908713340759,-0.4411720335483551,-0.5744987726211548,-0.62376469373703,-0.5171573758125305,-0.41505226492881775,-0.02376527711749077,-0.01724182441830635,-0.022292476147413254,-0.024758193641901016,-0.02011219970881939,-0.015973836183547974
0.36036036036036034,0.2417784333229065,0.16210006177425385,0.21353736519813538,0.22336925566196442,0.19153887033462524,0.15628613531589508,-2.9849941730499268,-2.1260578632354736,-2.76059627532959,-3.0249555110931396,-2.4872899055480957,-1.9878588914871216,0.9042400121688843,1.4193795919418335,1.6084539890289307,2.576983690261841,1.5150176286697388,0.9647783637046814,-0.009293741546571255,0.02238033153116703,0.020287051796913147,0.052694469690322876,0.020739875733852386,0.007373071741312742,-0.6271798610687256,-0.44131147861480713,-0.5746569037437439,-0.6240178346633911,-0.5173062682151794,-0.4151471257209778,-0.02376437559723854,-0.01724402792751789,-0.022294478490948677,-0.024763375520706177,-0.020114244893193245,-0.015974566340446472
0.37037037037037035,0.24187816679477692,0.16220098733901978,0.2136593759059906,0.22353434562683105,0.1916513293981552,0.1563665270805359,-2.9852049350738525,-2.126568078994751,-2.7611496448516846,-3.025940179824829,-2.487819194793701,-1.988167643547058,0.8979614973068237,1.4149614572525024,1.60270094871521,2.5707359313964844,1.509838581085205,0.9606223702430725,-0.009531624615192413,0.022207709029316902,0.02006388269364834,0.05244656279683113,0.020538516342639923,0.00721316784620285,-0.6272683143615723,-0.4414505064487457,-0.5748143792152405,-0.6242703199386597,-0.5174546241760254,-0.4152415692806244,-0.02376345358788967,-0.017246214672923088,-0.02229645662009716,-0.024768531322479248,-0.02011626772582531,-0.015975283458828926
0.38038038038038036,0.24197764694690704,0.16230174899101257,0.2137811928987503,0.22369922697544098,0.19176360964775085,0.15644678473472595,-2.98541259765625,-2.1270761489868164,-2.7617006301879883,-3.0269219875335693,-2.4883460998535156,-1.9884744882583618,0.8916820883750916,1.4105416536331177,1.5969462394714355,2.564485788345337,1.5046583414077759,0.9564651846885681,-0.009769488126039505,0.022035058587789536,0.019840681925415993,0.052198611199855804,0.020337151363492012,0.007053245324641466,-0.6273560523986816,-0.4415891170501709,-0.5749713182449341,-0.6245222091674805,-0.5176025032997131,-0.41533559560775757,-0.023762505501508713,-0.017248384654521942,-0.022298414260149002,-0.02477366477251053,-0.02011827379465103,-0.015975981950759888
0.39039039039039036,0.24207691848278046,0.16240236163139343,0.2139027714729309,0.2238638997077942,0.19187569618225098,0.15652687847614288,-2.9856173992156982,-2.12758207321167,-2.7622487545013428,-3.0279014110565186,-2.48887038230896,-1.9887791872024536,0.8854019045829773,1.4061205387115479,1.591189980506897,2.5582332611083984,1.4994763135910034,0.9523072242736816,-0.010007344186306,0.021862385794520378,0.019617464393377304,0.051950603723526,0.020135756582021713,0.006893323268741369,-0.6274431943893433,-0.44172728061676025,-0.5751276612281799,-0.6247735023498535,-0.5177499055862427,-0.4154292345046997,-0.023761535063385963,-0.017250539734959602,-0.022300347685813904,-0.02477877400815487,-0.02012025937438011,-0.015976667404174805
0.40040040040040037,0.24217592179775238,0.16250282526016235,0.21402417123317719,0.2240283340215683,0.19198760390281677,0.1566067934036255,-2.985819101333618,-2.1280860900878906,-2.762794017791748,-3.028877019882202,-2.4893925189971924,-1.9890820980072021,0.8791207075119019,1.4016982316970825,1.5854320526123047,2.5519778728485107,1.494292974472046,0.9481484293937683,-0.010245195589959621,0.021689701825380325,0.019394222646951675,0.05170253664255142,0.019934339448809624,0.006733397487550974,-0.6275297999382019,-0.4418650269508362,-0.5752834677696228,-0.625024139881134,-0.5178967118263245,-0.4155224561691284,-0.023760542273521423,-0.01725267432630062,-0.022302262485027313,-0.02478385716676712,-0.02012222446501255,-0.01597733423113823
0.41041041041041043,0.2422747015953064,0.16260311007499695,0.21414531767368317,0.2241925448179245,0.19209931790828705,0.15668658912181854,-2.986017942428589,-2.1285879611968994,-2.763336658477783,-3.0298500061035156,-2.4899120330810547,-1.9893831014633179,0.8728386759757996,1.3972744941711426,1.579672932624817,2.545720338821411,1.4891079664230347,0.943988561630249,-0.01048302836716175,0.02151699736714363,0.01917097717523575,0.05145443230867386,0.01973290555179119,0.006573457736521959,-0.627615749835968,-0.4420022964477539,-0.5754387974739075,-0.6252741813659668,-0.518043041229248,-0.4156152904033661,-0.023759525269269943,-0.017254794016480446,-0.022304154932498932,-0.02478891797363758,-0.020124170929193497,-0.01597798801958561
0.42042042042042044,0.2423732727766037,0.1627032458782196,0.21426628530025482,0.22435657680034637,0.1922108381986618,0.15676622092723846,-2.9862141609191895,-2.1290876865386963,-2.7638766765594482,-3.03082013130188,-2.490428924560547,-1.9896819591522217,0.8665558099746704,1.392849326133728,1.5739120244979858,2.5394599437713623,1.4839216470718384,0.9398276805877686,-0.010720860213041306,0.0213442575186491,0.018947703763842583,0.05120626837015152,0.019531456753611565,0.006413514260202646,-0.6277011036872864,-0.4421391189098358,-0.5755934715270996,-0.6255236268043518,-0.5181888937950134,-0.41570767760276794,-0.023758485913276672,-0.01725689508020878,-0.02230602502822876,-0.0247939545661211,-0.0201260969042778,-0.015978625044226646
0.43043043043043044,0.24247156083583832,0.16280321776866913,0.21438704431056976,0.22452035546302795,0.19232217967510223,0.15684568881988525,-2.9864072799682617,-2.1295855045318604,-2.7644143104553223,-3.031787395477295,-2.490943670272827,-1.9899790287017822,0.8602720499038696,1.388422966003418,1.5681493282318115,2.5331974029541016,1.4787338972091675,0.935666024684906,-0.010958680883049965,0.021171512082219124,0.01872440241277218,0.0509580560028553,0.01932998187839985,0.006253563798964024,-0.6277857422828674,-0.4422755837440491,-0.5757476091384888,-0.6257724165916443,-0.5183342099189758,-0.41579970717430115,-0.02375742234289646,-0.017258981242775917,-0.022307872772216797,-0.024798965081572533,-0.020128002390265465,-0.01597924716770649
0.44044044044044045,0.24256962537765503,0.16290302574634552,0.2145075649023056,0.22468392550945282,0.19243332743644714,0.1569250226020813,-2.9865972995758057,-2.1300809383392334,-2.7649483680725098,-3.0327515602111816,-2.4914557933807373,-1.9902740716934204,0.8539876341819763,1.3839951753616333,1.5623853206634521,2.5269317626953125,1.4735445976257324,0.9315033555030823,-0.011196475476026535,0.020998740568757057,0.018501095473766327,0.05070978403091431,0.01912849210202694,0.006093605887144804,-0.6278697848320007,-0.4424116015434265,-0.5759010910987854,-0.6260206699371338,-0.5184789896011353,-0.41589125990867615,-0.02375633455812931,-0.017261050641536713,-0.022309698164463043,-0.024803951382637024,-0.020129889249801636,-0.01597985252737999
0.45045045045045046,0.24266745150089264,0.16300269961357117,0.21462790668010712,0.22484725713729858,0.19254428148269653,0.15700417757034302,-2.9867842197418213,-2.1305744647979736,-2.7654802799224854,-3.03371262550354,-2.4919655323028564,-1.9905670881271362,0.8477022647857666,1.3795658349990845,1.5566198825836182,2.5206642150878906,1.4683539867401123,0.9273399114608765,-0.011434272862970829,0.02082594484090805,0.018277766183018684,0.05046147108078003,0.01892697997391224,0.005933648906648159,-0.6279533505439758,-0.44254711270332336,-0.5760541558265686,-0.6262682676315308,-0.5186233520507812,-0.4159824252128601,-0.023755226284265518,-0.017263101413846016,-0.022311503067612648,-0.024808915331959724,-0.020131755620241165,-0.015980441123247147
0.46046046046046046,0.24276503920555115,0.1631021797657013,0.21474802494049072,0.22501038014888763,0.1926550418138504,0.1570831835269928,-2.986968517303467,-2.131065845489502,-2.766009569168091,-3.03467059135437,-2.4924728870391846,-1.9908581972122192,0.8414158225059509,1.3751351833343506,1.5508527755737305,2.5143940448760986,1.4631617069244385,0.9231754541397095,-0.011672062799334526,0.020653128623962402,0.0180544164031744,0.05021311715245247,0.018725454807281494,0.005773680750280619,-0.6280362010002136,-0.44268226623535156,-0.5762065649032593,-0.6265152096748352,-0.5187671184539795,-0.416073203086853,-0.023754091933369637,-0.017265137284994125,-0.022313283756375313,-0.024813853204250336,-0.020133603364229202,-0.01598101668059826
0.47047047047047047,0.24286240339279175,0.16320152580738068,0.21486793458461761,0.22517326474189758,0.19276563823223114,0.15716207027435303,-2.987149953842163,-2.1315553188323975,-2.766535758972168,-3.035625696182251,-2.4929778575897217,-1.991147518157959,0.8351287841796875,1.3707032203674316,1.5450841188430786,2.5081212520599365,1.4579681158065796,0.9190099835395813,-0.011909841559827328,0.020480291917920113,0.017831051722168922,0.049964699894189835,0.01852390356361866,0.005613705143332481,-0.6281183958053589,-0.44281694293022156,-0.5763583779335022,-0.6267616152763367,-0.5189104080200195,-0.4161635637283325,-0.023752933368086815,-0.017267154529690742,-0.022315043956041336,-0.024818768724799156,-0.020135430619120598,-0.01598157361149788
0.4804804804804805,0.24295951426029205,0.16330069303512573,0.2149876207113266,0.225335955619812,0.19287602603435516,0.15724076330661774,-2.987328290939331,-2.132042407989502,-2.767059564590454,-3.0365779399871826,-2.4934799671173096,-1.9914348125457764,0.8288410305976868,1.3662700653076172,1.5393139123916626,2.5018463134765625,1.452773094177246,0.9148437976837158,-0.012147593311965466,0.02030744031071663,0.017607668414711952,0.04971623793244362,0.01832233928143978,0.00545372674241662,-0.6281999945640564,-0.4429512023925781,-0.5765097141265869,-0.6270073652267456,-0.5190531611442566,-0.41625353693962097,-0.02375175431370735,-0.017269155010581017,-0.022316783666610718,-0.024823656305670738,-0.020137237384915352,-0.015982117503881454
0.4904904904904905,0.24305638670921326,0.16339969635009766,0.21510711312294006,0.22549840807914734,0.19298623502254486,0.1573193222284317,-2.98750376701355,-2.1325273513793945,-2.767580509185791,-3.037527322769165,-2.4939799308776855,-1.9917199611663818,0.8225524425506592,1.3618353605270386,1.533542513847351,2.4955687522888184,1.4475767612457275,0.9106765985488892,-0.01238534040749073,0.020134566351771355,0.017384270206093788,0.04946772754192352,0.018120761960744858,0.005293740890920162,-0.6282809972763062,-0.4430850148200989,-0.5766604542732239,-0.6272525191307068,-0.5191954970359802,-0.4163430333137512,-0.02375055104494095,-0.017271138727664948,-0.02231849916279316,-0.02482852339744568,-0.020139025524258614,-0.015982644632458687
0.5005005005005005,0.24315302073955536,0.16349856555461884,0.21522638201713562,0.22566063702106476,0.19309623539447784,0.15739771723747253,-2.9876763820648193,-2.1330106258392334,-2.7680985927581787,-3.03847336769104,-2.4944775104522705,-1.992003321647644,0.8162627816200256,1.3573994636535645,1.5277692079544067,2.489288568496704,1.442379117012024,0.9065086245536804,-0.012623084709048271,0.01996167190372944,0.017160847783088684,0.04921916499733925,0.01791916787624359,0.0051337555050849915,-0.6283614635467529,-0.4432184100151062,-0.5768105983734131,-0.6274969577789307,-0.5193371772766113,-0.4164321720600128,-0.023749325424432755,-0.017273105680942535,-0.02232019416987896,-0.02483336254954338,-0.020140791311860085,-0.015983154997229576
0.5105105105105106,0.24324941635131836,0.1635972559452057,0.21534544229507446,0.22582265734672546,0.1932060867547989,0.15747594833374023,-2.9878458976745605,-2.1334915161132812,-2.7686142921447754,-3.039416551589966,-2.4949727058410645,-1.9922846555709839,0.8099724650382996,1.3529622554779053,1.5219948291778564,2.483006000518799,1.4371795654296875,0.9023395776748657,-0.012860804796218872,0.01978876255452633,0.01693742163479328,0.04897056519985199,0.01771754026412964,0.004973758943378925,-0.6284411549568176,-0.4433513283729553,-0.5769601464271545,-0.6277408599853516,-0.519478440284729,-0.41652095317840576,-0.02374807372689247,-0.01727505400776863,-0.02232186496257782,-0.024838179349899292,-0.020142540335655212,-0.01598365232348442
0.5205205205205206,0.24334557354450226,0.1636957824230194,0.2154642939567566,0.22598443925380707,0.19331571459770203,0.157554030418396,-2.9880125522613525,-2.133970260620117,-2.769127130508423,-3.0403566360473633,-2.4954652786254883,-1.9925639629364014,0.803681492805481,1.3485236167907715,1.5162185430526733,2.4767212867736816,1.4319789409637451,0.8981699347496033,-0.013098514638841152,0.01961582712829113,0.01671396940946579,0.04872191697359085,0.01751590520143509,0.004813766572624445,-0.6285203695297241,-0.4434838593006134,-0.5771092176437378,-0.6279841661453247,-0.5196192264556885,-0.4166092276573181,-0.023746801540255547,-0.017276989296078682,-0.02232351526618004,-0.024842970073223114,-0.0201442688703537,-0.015984131023287773
0.5305305305305306,0.24344150722026825,0.16379414498806,0.215582937002182,0.22614601254463196,0.19342514872550964,0.157631978392601,-2.9881763458251953,-2.1344470977783203,-2.769637107849121,-3.0412940979003906,-2.495955228805542,-1.9928414821624756,0.7973894476890564,1.3440837860107422,1.5104410648345947,2.4704339504241943,1.4267768859863281,0.8939991593360901,-0.01333621982485056,0.019442880526185036,0.016490506008267403,0.048473212867975235,0.017314257100224495,0.004653759766370058,-0.6285988688468933,-0.4436159133911133,-0.5772576332092285,-0.6282268762588501,-0.5197594165802002,-0.4166971445083618,-0.023745505139231682,-0.01727890409529209,-0.022325145080685616,-0.024847738444805145,-0.020145976915955544,-0.01598459668457508
0.5405405405405406,0.24353717267513275,0.16389237344264984,0.21570135653018951,0.22630737721920013,0.19353440403938293,0.1577097475528717,-2.9883368015289307,-2.1349217891693115,-2.77014422416687,-3.0422284603118896,-2.496443033218384,-1.9931169748306274,0.7910967469215393,1.3396424055099487,1.5046619176864624,2.464143991470337,1.4215734004974365,0.8898276090621948,-0.013573910109698772,0.019269904121756554,0.016267022117972374,0.04822445660829544,0.01711258292198181,0.0044937534257769585,-0.6286767721176147,-0.44374755024909973,-0.577405571937561,-0.6284688711166382,-0.5198991298675537,-0.4167846441268921,-0.023744184523820877,-0.017280802130699158,-0.022326752543449402,-0.024852480739355087,-0.020147666335105896,-0.015985043719410896
0.5505505505505506,0.24363262951374054,0.16399042308330536,0.2158195823431015,0.22646848857402802,0.1936434805393219,0.15778738260269165,-2.988494873046875,-2.135394334793091,-2.7706491947174072,-3.0431594848632812,-2.4969282150268555,-1.9933905601501465,0.7848034501075745,1.3351997137069702,1.4988813400268555,2.4578521251678467,1.4163683652877808,0.8856552243232727,-0.01381157711148262,0.01909691095352173,0.01604352332651615,0.04797566309571266,0.016910893842577934,0.004333739634603262,-0.6287540793418884,-0.44387879967689514,-0.577552855014801,-0.6287103295326233,-0.520038366317749,-0.4168717563152313,-0.02374284155666828,-0.01728268526494503,-0.022328337654471397,-0.02485720068216324,-0.020149335265159607,-0.015985477715730667
0.5605605605605606,0.24372781813144684,0.16408829391002655,0.21593758463859558,0.22662939131259918,0.19375233352184296,0.15786483883857727,-2.988649606704712,-2.135864734649658,-2.771151065826416,-3.0440876483917236,-2.497411012649536,-1.9936619997024536,0.7785089612007141,1.3307558298110962,1.4930994510650635,2.4515573978424072,1.411162257194519,0.8814818859100342,-0.014049247838556767,0.01892389915883541,0.015820013359189034,0.047726821154356,0.01670919731259346,0.004173722583800554,-0.6288307905197144,-0.4440095126628876,-0.5776996612548828,-0.6289511322975159,-0.5201770663261414,-0.41695842146873474,-0.023741476237773895,-0.01728454977273941,-0.022329900413751602,-0.0248618945479393,-0.020150983706116676,-0.015985894948244095
0.5705705705705706,0.24382276833057404,0.1641860157251358,0.21605537831783295,0.22679007053375244,0.19386102259159088,0.15794214606285095,-2.9888017177581787,-2.1363329887390137,-2.7716500759124756,-3.045013189315796,-2.497891426086426,-1.993931770324707,0.7722141742706299,1.326310634613037,1.4873155355453491,2.4452602863311768,1.4059545993804932,0.8773077726364136,-0.014286884106695652,0.018750876188278198,0.015596467070281506,0.047477927058935165,0.016507476568222046,0.004013705532997847,-0.628906786441803,-0.44413986802101135,-0.5778458714485168,-0.6291913390159607,-0.5203152298927307,-0.41704466938972473,-0.02374008484184742,-0.017286397516727448,-0.022331440821290016,-0.024866566061973572,-0.020152613520622253,-0.01598629541695118
0.5805805805805806,0.24391749501228333,0.16428358852863312,0.2161729633808136,0.226950541138649,0.1939695179462433,0.1580193191766739,-2.988950729370117,-2.1367993354797363,-2.772146701812744,-3.0459353923797607,-2.4983692169189453,-1.9941993951797485,0.7659184336662292,1.321864128112793,1.4815309047698975,2.4389610290527344,1.4007453918457031,0.873132586479187,-0.014524516649544239,0.018577823415398598,0.015372931957244873,0.047228991985321045,0.01630573533475399,0.003853678237646818,-0.6289822459220886,-0.4442697763442993,-0.5779914855957031,-0.629430890083313,-0.5204529166221619,-0.41713058948516846,-0.023738671094179153,-0.01728822849690914,-0.02233296073973179,-0.024871209636330605,-0.02015422284603119,-0.01598668470978737
0.5905905905905906,0.2440119981765747,0.1643809974193573,0.21629032492637634,0.22711077332496643,0.19407781958580017,0.1580963134765625,-2.9890968799591064,-2.137263536453247,-2.7726407051086426,-3.0468549728393555,-2.498844861984253,-1.9944651126861572,0.7596219182014465,1.3174164295196533,1.4757442474365234,2.4326589107513428,1.3955351114273071,0.8689566850662231,-0.01476213801652193,0.01840476505458355,0.015149365179240704,0.04697999730706215,0.016103988513350487,0.0036936472170054913,-0.6290571093559265,-0.4443992078304291,-0.5781365036964417,-0.6296698451042175,-0.5205900073051453,-0.4172160029411316,-0.023737234994769096,-0.017290042713284492,-0.02233445644378662,-0.024875828996300697,-0.020155811682343483,-0.015987053513526917
0.6006006006006006,0.2441062331199646,0.16447822749614716,0.21640747785568237,0.22727078199386597,0.19418592751026154,0.15817314386367798,-2.9892399311065674,-2.137725353240967,-2.7731313705444336,-3.0477709770202637,-2.4993176460266113,-1.994728684425354,0.7533246874809265,1.312967300415039,1.4699562788009644,2.4263551235198975,1.3903234004974365,0.8647800087928772,-0.014999736100435257,0.01823168247938156,0.014925790019333363,0.04673098400235176,0.01590222492814064,0.0035336201544851065,-0.6291313171386719,-0.4445282220840454,-0.578281044960022,-0.6299082040786743,-0.5207266807556152,-0.4173010587692261,-0.0237357746809721,-0.0172918401658535,-0.02233593352138996,-0.02488042786717415,-0.020157381892204285,-0.01598740741610527
0.6106106106106106,0.24420024454593658,0.16457532346248627,0.2165244072675705,0.2274305671453476,0.19429385662078857,0.1582498550415039,-2.989380359649658,-2.138185501098633,-2.7736198902130127,-3.048684597015381,-2.499788284301758,-1.994990587234497,0.7470267415046692,1.3085168600082397,1.4641672372817993,2.420048475265503,1.3851101398468018,0.8606022596359253,-0.015237323008477688,0.01805858127772808,0.014702208340168,0.046481903642416,0.015700437128543854,0.003373578656464815,-0.6292049288749695,-0.4446568191051483,-0.5784249901771545,-0.6301459074020386,-0.520862877368927,-0.41738569736480713,-0.02373429201543331,-0.017293618991971016,-0.02233738638460636,-0.02488499879837036,-0.020158933475613594,-0.01598774641752243
0.6206206206206206,0.24429400265216827,0.16467222571372986,0.2166411280632019,0.22759012877941132,0.1944015771150589,0.1583263874053955,-2.9895174503326416,-2.138643264770508,-2.7741050720214844,-3.0495948791503906,-2.500256061553955,-1.9952504634857178,0.7407280802726746,1.304065227508545,1.458376407623291,2.4137394428253174,1.379895567893982,0.8564238548278809,-0.015474887564778328,0.017885463312268257,0.014478601515293121,0.04623277485370636,0.015498636290431023,0.003213541116565466,-0.6292778849601746,-0.4447849690914154,-0.5785683393478394,-0.6303830146789551,-0.520998477935791,-0.41746988892555237,-0.023732785135507584,-0.017295382916927338,-0.02233881875872612,-0.024889547377824783,-0.020160462707281113,-0.015988068655133247
0.6306306306306306,0.24438753724098206,0.1647689938545227,0.2167576551437378,0.22774948179721832,0.1945091038942337,0.15840277075767517,-2.989651918411255,-2.13909912109375,-2.7745883464813232,-3.050502300262451,-2.5007216930389404,-1.9955083131790161,0.7344285249710083,1.2996124029159546,1.4525842666625977,2.407428026199341,1.374679684638977,0.85224449634552,-0.01571245864033699,0.01771232672035694,0.014254983514547348,0.045983608812093735,0.015296824276447296,0.0030534963589161634,-0.6293502449989319,-0.44491273164749146,-0.5787110924720764,-0.630619466304779,-0.521133542060852,-0.41755372285842896,-0.023731254041194916,-0.017297130078077316,-0.02234022505581379,-0.024894069880247116,-0.02016197331249714,-0.01598837785422802
0.6406406406406406,0.24448081851005554,0.16486559808254242,0.21687394380569458,0.22790861129760742,0.19461646676063538,0.1584789901971817,-2.98978328704834,-2.1395528316497803,-2.7750682830810547,-3.0514066219329834,-2.5011849403381348,-1.9957642555236816,0.7281284332275391,1.2951580286026,1.4467906951904297,2.4011144638061523,1.3694623708724976,0.8480643630027771,-0.015949996188282967,0.017539169639348984,0.014031351543962955,0.04573439806699753,0.015094990842044353,0.00289344834163785,-0.6294220089912415,-0.4450399577617645,-0.5788533091545105,-0.6308553814888,-0.5212681889533997,-0.4176371097564697,-0.023729702457785606,-0.017298858612775803,-0.022341614589095116,-0.024898570030927658,-0.020163465291261673,-0.0159886684268713
0.6506506506506506,0.24457384645938873,0.1649620234966278,0.21699006855487823,0.22806748747825623,0.19472362101078033,0.1585550606250763,-2.9899115562438965,-2.1400043964385986,-2.775545835494995,-3.0523080825805664,-2.501645565032959,-1.9960180521011353,0.721827507019043,1.2907027006149292,1.4409955739974976,2.394798517227173,1.3642438650131226,0.8438835144042969,-0.016187524423003197,0.01736600510776043,0.01380770094692707,0.04548513889312744,0.014893149957060814,0.0027334080077707767,-0.6294931173324585,-0.44516682624816895,-0.5789949297904968,-0.6310905814170837,-0.5214022994041443,-0.41772007942199707,-0.023728126659989357,-0.017300570383667946,-0.022342979907989502,-0.02490304410457611,-0.020164936780929565,-0.015988944098353386
0.6606606606606606,0.2446666657924652,0.16505829989910126,0.2171059250831604,0.2282261699438095,0.19483059644699097,0.15863098204135895,-2.990037441253662,-2.140453577041626,-2.7760202884674072,-3.053206443786621,-2.5021040439605713,-1.9962701797485352,0.7155261039733887,1.2862458229064941,1.4351989030838013,2.3884799480438232,1.359023928642273,0.8397017121315002,-0.016425028443336487,0.017192814499139786,0.013584036380052567,0.04523583501577377,0.014691287651658058,0.0025733569636940956,-0.6295636296272278,-0.44529321789741516,-0.579136073589325,-0.6313252449035645,-0.5215358734130859,-0.41780272126197815,-0.023726526647806168,-0.017302265390753746,-0.022344324737787247,-0.024907493963837624,-0.020166385918855667,-0.015989204868674278
0.6706706706706707,0.2447592169046402,0.16515441238880157,0.21722158789634705,0.2283846139907837,0.19493736326694489,0.15870672464370728,-2.9901599884033203,-2.1409010887145996,-2.7764923572540283,-3.0541017055511475,-2.5025596618652344,-1.9965201616287231,0.7092236876487732,1.2817878723144531,1.4294012784957886,2.382159471511841,1.3538028001785278,0.835519015789032,-0.01666252315044403,0.01701960898935795,0.013360368087887764,0.04498649388551712,0.014489421620965004,0.002413298701867461,-0.6296335458755493,-0.44541919231414795,-0.5792765617370605,-0.6315592527389526,-0.5216689109802246,-0.41788485646247864,-0.023724904283881187,-0.017303943634033203,-0.02234564535319805,-0.024911919608712196,-0.020167818292975426,-0.015989448875188828
0.6806806806806807,0.24485155940055847,0.16525034606456757,0.21733704209327698,0.22854283452033997,0.19504393637180328,0.15878233313560486,-2.9902796745300293,-2.1413462162017822,-2.7769615650177,-3.0549941062927246,-2.5030131340026855,-1.9967681169509888,0.7029207348823547,1.2773287296295166,1.4236021041870117,2.375836133956909,1.3485801219940186,0.8313356637954712,-0.01690000295639038,0.016846394166350365,0.013136685825884342,0.04473710060119629,0.014287533238530159,0.0022532481234520674,-0.6297027468681335,-0.4455447196960449,-0.5794164538383484,-0.6317926645278931,-0.5218014717102051,-0.4179666340351105,-0.023723257705569267,-0.017305605113506317,-0.022346943616867065,-0.02491632103919983,-0.020169228315353394,-0.015989679843187332
0.6906906906906907,0.24494363367557526,0.1653461456298828,0.2174523025751114,0.22870083153247833,0.19515034556388855,0.1588577926158905,-2.99039626121521,-2.141789674758911,-2.777428388595581,-3.0558834075927734,-2.5034639835357666,-1.9970144033432007,0.6966170072555542,1.272868037223816,1.4178013801574707,2.3695108890533447,1.3433561325073242,0.8271512985229492,-0.017137467861175537,0.016673153266310692,0.01291298121213913,0.04448767378926277,0.014085623435676098,0.002093186601996422,-0.6297714710235596,-0.4456698000431061,-0.5795558094978333,-0.6320253610610962,-0.5219335556030273,-0.4180479943752289,-0.023721588775515556,-0.017307249829173088,-0.022348221391439438,-0.024920696392655373,-0.02017062157392502,-0.015989892184734344
0.7007007007007007,0.24503548443317413,0.16544178128242493,0.2175673246383667,0.2288585901260376,0.1952565461397171,0.15893307328224182,-2.9905102252960205,-2.14223051071167,-2.7778921127319336,-3.056769609451294,-2.5039124488830566,-1.9972585439682007,0.6903125643730164,1.2684062719345093,1.411999225616455,2.363182783126831,1.338131070137024,0.8229662775993347,-0.0173749141395092,0.016499897465109825,0.012689266353845596,0.04423818364739418,0.013883714564144611,0.001933129271492362,-0.6298394203186035,-0.4457944333553314,-0.5796946883201599,-0.6322575807571411,-0.5220651030540466,-0.41812893748283386,-0.023719893768429756,-0.017308875918388367,-0.02234947867691517,-0.024925051257014275,-0.0201719943434,-0.015990089625120163
0.7107107107107107,0.24512708187103271,0.16553723812103271,0.2176821231842041,0.22901615500450134,0.19536255300045013,0.1590082049369812,-2.9906210899353027,-2.142669439315796,-2.778352975845337,-3.0576531887054443,-2.5043585300445557,-1.9975006580352783,0.6840075850486755,1.2639433145523071,1.406195878982544,2.3568527698516846,1.332904577255249,0.8187804222106934,-0.017612338066101074,0.01632663421332836,0.012465547770261765,0.0439886637032032,0.013681787066161633,0.001773064723238349,-0.6299068331718445,-0.4459186792373657,-0.579832911491394,-0.6324890851974487,-0.5221960544586182,-0.418209433555603,-0.023718178272247314,-0.01731048710644245,-0.02235071174800396,-0.02492937631905079,-0.020173344761133194,-0.01599027030169964
0.7207207207207207,0.2452184557914734,0.16563251614570618,0.21779672801494598,0.229173481464386,0.19546836614608765,0.15908318758010864,-2.9907290935516357,-2.14310622215271,-2.77881121635437,-3.0585336685180664,-2.5048017501831055,-1.9977407455444336,0.6777018904685974,1.2594789266586304,1.4003911018371582,2.350520610809326,1.32767653465271,0.8145937323570251,-0.0178497526794672,0.01615334488451481,0.012241807766258717,0.04373909905552864,0.013479837216436863,0.0016130042495205998,-0.6299736499786377,-0.4460424780845642,-0.5799705982208252,-0.6327199935913086,-0.5223265886306763,-0.41828957200050354,-0.023716438561677933,-0.017312079668045044,-0.02235192432999611,-0.02493368089199066,-0.020174676552414894,-0.01599043607711792
0.7307307307307307,0.24530956149101257,0.1657276600599289,0.21791109442710876,0.22933058440685272,0.19557401537895203,0.15915802121162415,-2.9908337593078613,-2.143541097640991,-2.779266834259033,-3.059410810470581,-2.5052430629730225,-1.9979791641235352,0.6713955998420715,1.2550134658813477,1.3945848941802979,2.3441860675811768,1.3224475383758545,0.8104061484336853,-0.01808713749051094,0.015980038791894913,0.012018061242997646,0.043489500880241394,0.013277888298034668,0.0014529329491779208,-0.6300398111343384,-0.4461657702922821,-0.5801076889038086,-0.6329502463340759,-0.5224565267562866,-0.4183692932128906,-0.02371467649936676,-0.017313655465841293,-0.022353114560246468,-0.024937957525253296,-0.020175987854599953,-0.015990588814020157
0.7407407407407407,0.24540042877197266,0.16582264006137848,0.21802525222301483,0.22948744893074036,0.1956794261932373,0.15923267602920532,-2.990935802459717,-2.1439738273620605,-2.779719829559326,-3.0602853298187256,-2.505681276321411,-1.9982154369354248,0.6650885343551636,1.2505466938018799,1.3887773752212524,2.3378489017486572,1.3172169923782349,0.8062179088592529,-0.018324514850974083,0.01580672524869442,0.01179430354386568,0.04323984682559967,0.013075921684503555,0.0012928693322464824,-0.6301053762435913,-0.44628867506980896,-0.580244243144989,-0.6331799030303955,-0.5225860476493835,-0.4184485673904419,-0.023712890222668648,-0.0173152144998312,-0.022354282438755035,-0.02494221366941929,-0.020177282392978668,-0.015990721061825752
0.7507507507507507,0.24549107253551483,0.16591745615005493,0.21813923120498657,0.22964411973953247,0.19578467309474945,0.15930719673633575,-2.991034984588623,-2.144404172897339,-2.78016996383667,-3.061156749725342,-2.506117582321167,-1.9984498023986816,0.6587807536125183,1.2460787296295166,1.3829684257507324,2.331509590148926,1.3119852542877197,0.8020288348197937,-0.01856188103556633,0.015633389353752136,0.011570527218282223,0.042990148067474365,0.01287393644452095,0.0011327986139804125,-0.6301703453063965,-0.4464111626148224,-0.5803802013397217,-0.6334089040756226,-0.5227150321006775,-0.4185274541378021,-0.023711081594228745,-0.017316756770014763,-0.022355427965521812,-0.024946441873908043,-0.020178556442260742,-0.015990840271115303
0.7607607607607607,0.2455814778804779,0.16601209342479706,0.2182529717683792,0.2298005223274231,0.19588972628116608,0.15938153862953186,-2.99113130569458,-2.1448328495025635,-2.7806172370910645,-3.0620248317718506,-2.5065512657165527,-1.9986820220947266,0.6524724960327148,1.2416095733642578,1.3771579265594482,2.3251678943634033,1.306752324104309,0.7978389859199524,-0.01879921555519104,0.015460043214261532,0.011346740648150444,0.042740412056446075,0.012671943753957748,0.0009727318538352847,-0.6302345991134644,-0.446533203125,-0.5805155634880066,-0.6336373686790466,-0.5228434205055237,-0.4186059236526489,-0.0237092487514019,-0.017318284139037132,-0.022356553003191948,-0.024950647726655006,-0.020179808139801025,-0.01599094457924366
0.7707707707707707,0.24567162990570068,0.16610658168792725,0.21836648881435394,0.229956716299057,0.19599458575248718,0.15945573151111603,-2.991224527359009,-2.145258903503418,-2.781061887741089,-3.06289005279541,-2.5069823265075684,-1.9989125728607178,0.6461635231971741,1.237139105796814,1.371346354484558,2.318824052810669,1.3015179634094238,0.793648362159729,-0.019036533311009407,0.015286674723029137,0.011122947558760643,0.0424906350672245,0.012469933368265629,0.000812661717645824,-0.630298376083374,-0.446654736995697,-0.5806503891944885,-0.6338651776313782,-0.5229714512825012,-0.4186839759349823,-0.023707393556833267,-0.01731978915631771,-0.022357653826475143,-0.02495482936501503,-0.020181043073534966,-0.015991030260920525
0.7807807807807807,0.24576154351234436,0.1662008911371231,0.21847981214523315,0.2301127016544342,0.19609923660755157,0.15952977538108826,-2.991314649581909,-2.1456830501556396,-2.781503915786743,-3.0637524127960205,-2.507411003112793,-1.9991408586502075,0.6398538947105408,1.2326675653457642,1.3655333518981934,2.3124780654907227,1.2962822914123535,0.7894569635391235,-0.01927383802831173,0.015113303437829018,0.010899138636887074,0.042240824550390244,0.01226791925728321,0.0006525918724946678,-0.6303613781929016,-0.446775883436203,-0.5807846188545227,-0.6340923309326172,-0.5230988264083862,-0.41876164078712463,-0.023705512285232544,-0.017321281135082245,-0.022358736023306847,-0.024958984926342964,-0.020182255655527115,-0.015991102904081345
0.7907907907907907,0.24585121870040894,0.16629505157470703,0.21859289705753326,0.2302684336900711,0.19620372354984283,0.15960365533828735,-2.9914021492004395,-2.1461052894592285,-2.7819430828094482,-3.0646119117736816,-2.5078372955322266,-1.9993674755096436,0.6335436105728149,1.2281945943832397,1.3597190380096436,2.3061296939849854,1.2910455465316772,0.785264790058136,-0.01951112411916256,0.014939902350306511,0.010675324127078056,0.041990961879491806,0.012065887451171875,0.0004925223183818161,-0.630423903465271,-0.44689661264419556,-0.5809183120727539,-0.6343188881874084,-0.523225724697113,-0.41883888840675354,-0.02370361238718033,-0.017322756350040436,-0.02235979214310646,-0.02496311627328396,-0.020183449611067772,-0.01599115878343582
0.8008008008008007,0.2459406554698944,0.16638906300067902,0.21870578825473785,0.2304239571094513,0.1963079869747162,0.15967737138271332,-2.9914865493774414,-2.1465253829956055,-2.7823798656463623,-3.0654680728912354,-2.508261203765869,-1.9995918273925781,0.6272326707839966,1.223720669746399,1.3539032936096191,2.299779176712036,1.2858076095581055,0.7810717225074768,-0.019748391583561897,0.014766497537493706,0.010451490990817547,0.04174106940627098,0.01186385191977024,0.00033244938822463155,-0.6304857730865479,-0.4470168948173523,-0.5810514092445374,-0.634544849395752,-0.5233521461486816,-0.4189157485961914,-0.023701686412096024,-0.017324212938547134,-0.022360829636454582,-0.024967225268483162,-0.020184623077511787,-0.015991199761629105
0.8108108108108109,0.2460298389196396,0.1664828658103943,0.21881845593452454,0.23057924211025238,0.1964120715856552,0.15975095331668854,-2.991568088531494,-2.1469430923461914,-2.782813310623169,-3.0663211345672607,-2.5086824893951416,-1.999814510345459,0.6209213137626648,1.219245433807373,1.3480864763259888,2.293426036834717,1.2805681228637695,0.7768780589103699,-0.01998562552034855,0.014593075029551983,0.010227661579847336,0.04149111732840538,0.01166179496794939,0.00017237672000192106,-0.6305469870567322,-0.44713670015335083,-0.5811839699745178,-0.6347700953483582,-0.5234780311584473,-0.41899213194847107,-0.02369973622262478,-0.01732565276324749,-0.022361844778060913,-0.024971306324005127,-0.02018577605485916,-0.015991223976016045
0.8208208208208209,0.24611879885196686,0.16657654941082,0.2189309000968933,0.23073430359363556,0.1965159773826599,0.15982435643672943,-2.9916467666625977,-2.1473588943481445,-2.7832443714141846,-3.067171573638916,-2.509101629257202,-2.000035047531128,0.6146091222763062,1.2147690057754517,1.3422681093215942,2.2870707511901855,1.275327205657959,0.7726835608482361,-0.02022285759449005,0.014419637620449066,0.010003815405070782,0.041241127997636795,0.011459723114967346,1.2304363735893276e-05,-0.630607545375824,-0.4472561478614807,-0.5813159346580505,-0.6349948048591614,-0.5236033797264099,-0.4190681576728821,-0.023697763681411743,-0.017327075824141502,-0.022362837567925453,-0.0249753650277853,-0.020186910405755043,-0.01599123515188694
0.8308308308308309,0.24620750546455383,0.1666700392961502,0.21904315054416656,0.23088915646076202,0.1966196596622467,0.15989762544631958,-2.991722345352173,-2.1477723121643066,-2.783672571182251,-3.068019151687622,-2.5095176696777344,-2.000253677368164,0.6082965731620789,1.2102912664413452,1.336448311805725,2.2807135581970215,1.2700855731964111,0.768488347530365,-0.020460058003664017,0.01424618624150753,0.00977995339781046,0.04099110886454582,0.011257652193307877,-0.00014776769967284054,-0.6306675672531128,-0.4473750591278076,-0.5814473032951355,-0.6352188587188721,-0.5237282514572144,-0.41914376616477966,-0.023695768788456917,-0.017328482121229172,-0.022363806143403053,-0.024979397654533386,-0.020188024267554283,-0.015991227701306343
0.8408408408408409,0.2462959736585617,0.16676339507102966,0.21915516257286072,0.2310437560081482,0.19672317802906036,0.1599707007408142,-2.991795063018799,-2.148184299468994,-2.7840981483459473,-3.0688631534576416,-2.509931802749634,-2.0004703998565674,0.6019831895828247,1.2058125734329224,1.33062744140625,2.2743539810180664,1.2648423910140991,0.7642923593521118,-0.020697249099612236,0.014072723686695099,0.009556088596582413,0.040741048753261566,0.011055566370487213,-0.0003078394802287221,-0.6307269334793091,-0.4474935829639435,-0.5815781354904175,-0.6354422569274902,-0.5238525867462158,-0.4192189574241638,-0.02369374968111515,-0.017329871654510498,-0.02236475609242916,-0.02498340606689453,-0.02018911950290203,-0.015991205349564552
0.8508508508508509,0.24638418853282928,0.1668565720319748,0.21926698088645935,0.23119816184043884,0.1968264877796173,0.1600436568260193,-2.9918646812438965,-2.1485936641693115,-2.7845211029052734,-3.069704294204712,-2.510343313217163,-2.000685214996338,0.5956694483757019,1.2013325691223145,1.3248051404953003,2.267991781234741,1.259597897529602,0.7600956559181213,-0.02093440666794777,0.01389924343675375,0.009332209825515747,0.04049094021320343,0.01085346657782793,-0.00046791095519438386,-0.6307857036590576,-0.44761165976524353,-0.5817083716392517,-0.6356651186943054,-0.5239764451980591,-0.41929370164871216,-0.023691708222031593,-0.01733124442398548,-0.02236568182706833,-0.024987392127513885,-0.020190194249153137,-0.01599116623401642
0.8608608608608609,0.24647216498851776,0.1669495850801468,0.21937856078147888,0.2313523143529892,0.19692960381507874,0.16011644899845123,-2.991931438446045,-2.149000883102417,-2.7849409580230713,-3.070542812347412,-2.5107522010803223,-2.0008978843688965,0.589354932308197,1.196851372718811,1.3189817667007446,2.261627674102783,1.254352331161499,0.7558980584144592,-0.02117154933512211,0.013725755736231804,0.009108331054449081,0.04024079814553261,0.010651355609297752,-0.0006279820809140801,-0.6308438181877136,-0.44772928953170776,-0.581838071346283,-0.6358872652053833,-0.5240997076034546,-0.41936805844306946,-0.023689642548561096,-0.017332598567008972,-0.022366587072610855,-0.024991350248456,-0.020191248506307602,-0.01599111407995224
0.8708708708708709,0.24655991792678833,0.16704243421554565,0.2194899469614029,0.23150622844696045,0.19703252613544464,0.16018907725811005,-2.9919955730438232,-2.1494061946868896,-2.785358428955078,-3.071377992630005,-2.5111587047576904,-2.0011086463928223,0.5830398797988892,1.192368984222412,1.3131568431854248,2.2552614212036133,1.2491055727005005,0.7516998052597046,-0.021408671513199806,0.013552245683968067,0.008884433656930923,0.0399906150996685,0.010449238121509552,-0.0007880566990934312,-0.6309012770652771,-0.44784650206565857,-0.5819671750068665,-0.6361088156700134,-0.5242225527763367,-0.4194420278072357,-0.02368755266070366,-0.01733393780887127,-0.02236746810376644,-0.024995287880301476,-0.020192284137010574,-0.01599104329943657
0.8808808808808809,0.2466474026441574,0.1671351045370102,0.219601109623909,0.23165994882583618,0.19713525474071503,0.16026154160499573,-2.992056131362915,-2.1498091220855713,-2.7857730388641357,-3.0722098350524902,-2.5115630626678467,-2.001317262649536,0.5767242908477783,1.1878854036331177,1.3073304891586304,2.2488927841186523,1.243857502937317,0.7475007176399231,-0.02164577692747116,0.01337872538715601,0.008660526014864445,0.03974039480090141,0.010247109457850456,-0.0009481273009441793,-0.6309581995010376,-0.44796323776245117,-0.582095742225647,-0.6363297700881958,-0.524344801902771,-0.41951557993888855,-0.02368544228374958,-0.017335256561636925,-0.022368330508470535,-0.02499919943511486,-0.020193299278616905,-0.015990959480404854
0.8908908908908909,0.24673466384410858,0.167227640748024,0.2197120487689972,0.23181341588497162,0.19723781943321228,0.16033384203910828,-2.992114305496216,-2.150210380554199,-2.786184787750244,-3.0730392932891846,-2.511964797973633,-2.0015242099761963,0.570408046245575,1.1834007501602173,1.3015034198760986,2.2425222396850586,1.2386080026626587,0.7433012127876282,-0.021882858127355576,0.013205190189182758,0.008436623029410839,0.03949013352394104,0.010044962167739868,-0.0011081901611760259,-0.6310144662857056,-0.44807952642440796,-0.582223653793335,-0.6365500688552856,-0.5244665741920471,-0.41958868503570557,-0.023683305829763412,-0.017336560413241386,-0.02236916683614254,-0.025003083050251007,-0.020194295793771744,-0.015990858897566795
0.9009009009009009,0.24682167172431946,0.16731999814510345,0.21982276439666748,0.23196668922901154,0.19734016060829163,0.16040600836277008,-2.9921693801879883,-2.150609254837036,-2.7865936756134033,-3.0738656520843506,-2.5123636722564697,-2.0017290115356445,0.5640913844108582,1.1789149045944214,1.2956745624542236,2.236149311065674,1.233357548713684,0.7391006946563721,-0.022119909524917603,0.013031644746661186,0.00821270514279604,0.039239831268787384,0.009842815808951855,-0.0012682601809501648,-0.631070077419281,-0.4481954574584961,-0.5823510885238647,-0.6367697715759277,-0.524587869644165,-0.41966140270233154,-0.023681148886680603,-0.017337849363684654,-0.022369984537363052,-0.02500694803893566,-0.02019526995718479,-0.015990741550922394
0.9109109109109109,0.24690845608711243,0.1674121916294098,0.21993330121040344,0.23211972415447235,0.19744230806827545,0.16047799587249756,-2.9922215938568115,-2.151005744934082,-2.7870006561279297,-3.074688673019409,-2.5127604007720947,-2.001932144165039,0.5577740669250488,1.1744277477264404,1.2898446321487427,2.229773998260498,1.2281057834625244,0.7348994016647339,-0.022356953471899033,0.01285808440297842,0.007988772355020046,0.038989488035440445,0.009640651755034924,-0.0014283298514783382,-0.6311250925064087,-0.44831085205078125,-0.5824779272079468,-0.6369888186454773,-0.5247085690498352,-0.4197337031364441,-0.023678965866565704,-0.01733911782503128,-0.022370779886841774,-0.025010783225297928,-0.020196225494146347,-0.0159906093031168
0.9209209209209209,0.2469949722290039,0.167504221200943,0.2200435847043991,0.23227249085903168,0.19754427671432495,0.1605498343706131,-2.9922707080841064,-2.151400566101074,-2.7874040603637695,-3.0755088329315186,-2.5131547451019287,-2.0021328926086426,0.5514561533927917,1.169939637184143,1.2840135097503662,2.2233963012695312,1.2228527069091797,0.7306975722312927,-0.022593971341848373,0.012684516608715057,0.0077648404985666275,0.03873910382390022,0.00943847931921482,-0.0015883918385952711,-0.6311795711517334,-0.44842588901519775,-0.582604169845581,-0.6372072100639343,-0.5248287916183472,-0.4198055863380432,-0.023676762357354164,-0.017340371385216713,-0.022371552884578705,-0.025014594197273254,-0.02019716054201126,-0.01599046029150486
0.9309309309309309,0.24708126485347748,0.16759607195854187,0.22015365958213806,0.23242506384849548,0.19764603674411774,0.1606215238571167,-2.992316961288452,-2.1517930030822754,-2.7878048419952393,-3.0763258934020996,-2.5135464668273926,-2.0023319721221924,0.5451377630233765,1.1654504537582397,1.2781810760498047,2.2170169353485107,1.2175986766815186,0.7264949679374695,-0.022830963134765625,0.012510934844613075,0.007540905382484198,0.03848868981003761,0.009236305020749569,-0.001748457201756537,-0.6312333345413208,-0.4485403895378113,-0.5827298164367676,-0.6374250650405884,-0.5249484777450562,-0.4198770821094513,-0.023674532771110535,-0.017341606318950653,-0.022372303530573845,-0.02501838468015194,-0.020198076963424683,-0.015990298241376877
0.9409409409409409,0.24716731905937195,0.1676877737045288,0.2202635407447815,0.23257741332054138,0.197747603058815,0.16069306433200836,-2.9923601150512695,-2.1521835327148438,-2.788203239440918,-3.0771400928497314,-2.5139358043670654,-2.0025289058685303,0.538818895816803,1.1609599590301514,1.272347092628479,2.210635185241699,1.2123433351516724,0.7222916483879089,-0.023067938163876534,0.012337339110672474,0.007316940929740667,0.03823824226856232,0.009034115821123123,-0.0019085186067968607,-0.6312865018844604,-0.44865453243255615,-0.5828549265861511,-0.6376422643661499,-0.5250676870346069,-0.41994816064834595,-0.023672282695770264,-0.0173428263515234,-0.022373031824827194,-0.025022149085998535,-0.020198972895741463,-0.01599011942744255
0.950950950950951,0.24725310504436493,0.16777931153774261,0.22037316858768463,0.23272950947284698,0.19784896075725555,0.1607644110918045,-2.992400646209717,-2.1525719165802,-2.7885985374450684,-3.077950954437256,-2.514322519302368,-2.0027239322662354,0.5324994921684265,1.1564682722091675,1.2665120363235474,2.204251289367676,1.2070869207382202,0.7180876135826111,-0.023304883390665054,0.01216372475028038,0.007092984393239021,0.03798775002360344,0.008831926621496677,-0.002068579662591219,-0.6313390731811523,-0.4487681984901428,-0.5829794406890869,-0.6378588080406189,-0.5251863598823547,-0.4200187921524048,-0.023670008406043053,-0.017344027757644653,-0.022373737767338753,-0.02502588741481304,-0.02019985020160675,-0.015989921987056732
0.960960960960961,0.24733866751194,0.1678706854581833,0.22048263251781464,0.23288139700889587,0.19795015454292297,0.1608356237411499,-2.9924380779266357,-2.1529581546783447,-2.7889914512634277,-3.078758955001831,-2.51470685005188,-2.0029170513153076,0.5261794924736023,1.1519756317138672,1.2606760263442993,2.1978654861450195,1.2018290758132935,0.7138828635215759,-0.023541806265711784,0.011990110389888287,0.006869028322398663,0.037737224251031876,0.008629716001451015,-0.002228636760264635,-0.6313909888267517,-0.4488814175128937,-0.5831034183502197,-0.6380747556686401,-0.5253045558929443,-0.4200890362262726,-0.0236677099019289,-0.017345212399959564,-0.02237442322075367,-0.025029601529240608,-0.020200707018375397,-0.01598971337080002
0.970970970970971,0.24742400646209717,0.16796188056468964,0.22059182822704315,0.23303303122520447,0.19805113971233368,0.16090667247772217,-2.9924724102020264,-2.1533420085906982,-2.7893810272216797,-3.079563856124878,-2.5150887966156006,-2.003108024597168,0.5198589563369751,1.1474816799163818,1.254838228225708,2.1914772987365723,1.1965702772140503,0.7096773386001587,-0.02377871423959732,0.0118164774030447,0.006645046640187502,0.037486664950847626,0.008427505381405354,-0.002388697350397706,-0.6314423084259033,-0.4489942491054535,-0.5832268595695496,-0.6382900476455688,-0.525422215461731,-0.42015886306762695,-0.02366538904607296,-0.01734638214111328,-0.022375086322426796,-0.025033291429281235,-0.0202015433460474,-0.015989486128091812
0.980980980980981,0.24750906229019165,0.16805292665958405,0.22070084512233734,0.23318445682525635,0.19815196096897125,0.1609775722026825,-2.992504119873047,-2.153724193572998,-2.7897684574127197,-3.0803661346435547,-2.5154683589935303,-2.0032973289489746,0.5135378837585449,1.1429866552352905,1.2489995956420898,2.185086965560913,1.191310167312622,0.7054712176322937,-0.02401559241116047,0.011642834171652794,0.006421069148927927,0.037236060947179794,0.008225279860198498,-0.0025487500242888927,-0.6314929723739624,-0.4491066038608551,-0.5833496451377869,-0.6385047435760498,-0.5255393385887146,-0.4202282428741455,-0.023663043975830078,-0.017347531393170357,-0.02237572707235813,-0.02503695711493492,-0.020202361047267914,-0.015989243984222412
0.990990990990991,0.24759389460086823,0.16814379394054413,0.22080963850021362,0.23333565890789032,0.19825254380702972,0.1610483080148697,-2.992532968521118,-2.154103994369507,-2.7901532649993896,-3.081165313720703,-2.51584529876709,-2.0034844875335693,0.5072165131568909,1.1384906768798828,1.2431597709655762,2.178694248199463,1.186048984527588,0.7012644410133362,-0.024252448230981827,0.011469184421002865,0.006197088398039341,0.03698541596531868,0.008023051545023918,-0.002708798972889781,-0.6315430402755737,-0.4492185115814209,-0.5834718346595764,-0.6387187838554382,-0.5256559252738953,-0.4202972948551178,-0.023660676553845406,-0.01734866574406624,-0.022376345470547676,-0.02504059672355652,-0.020203158259391785,-0.015988986939191818
1.001001001001001,0.2476784735918045,0.16823451220989227,0.2209181785583496,0.23348663747310638,0.19835294783115387,0.16111889481544495,-2.992558240890503,-2.154481887817383,-2.790534734725952,-3.081961154937744,-2.5162196159362793,-2.0036697387695312,0.5008945465087891,1.1339932680130005,1.237318515777588,2.172299861907959,1.1807864904403687,0.6970569491386414,-0.024489276111125946,0.011295512318611145,0.005973096936941147,0.036734748631715775,0.007820816710591316,-0.002868847455829382,-0.6315924525260925,-0.4493299722671509,-0.5835935473442078,-0.6389321684837341,-0.5257720351219177,-0.4203658699989319,-0.023658284917473793,-0.017349781468510628,-0.02237694337964058,-0.025044212117791176,-0.020203934982419014,-0.015988711267709732
1.011011011011011,0.24776281416416168,0.1683250516653061,0.22102652490139008,0.23363736271858215,0.1984531432390213,0.16118930280208588,-2.9925808906555176,-2.154857635498047,-2.7909135818481445,-3.082753896713257,-2.5165913105010986,-2.0038528442382812,0.4945720434188843,1.1294949054718018,1.2314761877059937,2.165902614593506,1.1755229234695435,0.6928486227989197,-0.024726081639528275,0.011121836490929127,0.005749105475842953,0.03648402541875839,0.007618570700287819,-0.0030288957059383392,-0.6316413283348083,-0.44944095611572266,-0.5837146639823914,-0.6391449570655823,-0.5258876085281372,-0.42043405771255493,-0.02365587092936039,-0.017350880429148674,-0.02237751893699169,-0.025047803297638893,-0.020204691216349602,-0.0159884225577116
1.021021021021021,0.24784690141677856,0.16841541230678558,0.22113466262817383,0.23378786444664001,0.1985531598329544,0.16125956177711487,-2.992600679397583,-2.155230760574341,-2.791289806365967,-3.0835437774658203,-2.516961097717285,-2.0040342807769775,0.4882490932941437,1.124995470046997,1.225632667541504,2.159503936767578,1.1702581644058228,0.6886398196220398,-0.024962861090898514,0.010948150418698788,0.005525103770196438,0.036233291029930115,0.0074163139797747135,-0.0031889360398054123,-0.6316894888877869,-0.4495515525341034,-0.5838351845741272,-0.6393571496009827,-0.5260027050971985,-0.42050182819366455,-0.023653432726860046,-0.017351962625980377,-0.022378070279955864,-0.02505137212574482,-0.020205430686473846,-0.015988118946552277
1.031031031031031,0.24793078005313873,0.16850563883781433,0.22124259173870087,0.23393812775611877,0.19865299761295319,0.16132964193820953,-2.992617607116699,-2.15560245513916,-2.791663646697998,-3.0843305587768555,-2.5173282623291016,-2.004213571548462,0.4819255471229553,1.1204949617385864,1.2197877168655396,2.1531028747558594,1.164992332458496,0.6844301819801331,-0.02519962564110756,0.010774449445307255,0.005301087629050016,0.03598250821232796,0.007214053999632597,-0.0033489763736724854,-0.6317371129989624,-0.4496617019176483,-0.5839551091194153,-0.6395686864852905,-0.526117205619812,-0.42056915163993835,-0.023650972172617912,-0.017353028059005737,-0.022378601133823395,-0.025054913014173508,-0.0202061478048563,-0.01598779670894146
1.0410410410410411,0.24801437556743622,0.16859568655490875,0.22135029733181,0.23408818244934082,0.19875261187553406,0.16139960289001465,-2.992631435394287,-2.1559717655181885,-2.792034387588501,-3.0851144790649414,-2.517692804336548,-2.0043907165527344,0.4756016731262207,1.1159932613372803,1.2139418125152588,2.1466996669769287,1.159725546836853,0.6802199482917786,-0.02543635666370392,0.010600741021335125,0.005077083129435778,0.035731688141822815,0.00701179401949048,-0.0035090125165879726,-0.6317840814590454,-0.44977137446403503,-0.5840744972229004,-0.6397796273231506,-0.5262312293052673,-0.4206360876560211,-0.023648489266633987,-0.017354076728224754,-0.022379109635949135,-0.025058433413505554,-0.020206844434142113,-0.015987461432814598
1.0510510510510511,0.2480977475643158,0.16868557035923004,0.22145776450634003,0.23423801362514496,0.1988520324230194,0.16146937012672424,-2.992642402648926,-2.156338930130005,-2.7924022674560547,-3.085895299911499,-2.518054962158203,-2.004566192626953,0.4692772328853607,1.1114904880523682,1.2080944776535034,2.1402945518493652,1.1544572114944458,0.6760090589523315,-0.025673072785139084,0.010427018627524376,0.004853060003370047,0.03548083081841469,0.006809516344219446,-0.003669044701382518,-0.6318304538726807,-0.4498806893825531,-0.5841932892799377,-0.6399899125099182,-0.5263447761535645,-0.42070260643959045,-0.023645982146263123,-0.01735510863363743,-0.022379597648978233,-0.025061925873160362,-0.020207522436976433,-0.015987107530236244
1.0610610610610611,0.24818086624145508,0.1687752902507782,0.22156502306461334,0.2343875914812088,0.19895127415657043,0.1615390181541443,-2.9926505088806152,-2.1567039489746094,-2.7927675247192383,-3.0866732597351074,-2.5184144973754883,-2.00473952293396,0.4629523456096649,1.10698664188385,1.2022463083267212,2.13388729095459,1.1491879224777222,0.6717974543571472,-0.025909753516316414,0.010253289714455605,0.004629045259207487,0.03522995114326477,0.0066072349436581135,-0.0038290766533464193,-0.6318761706352234,-0.44998952746391296,-0.5843115448951721,-0.6401994824409485,-0.5264577269554138,-0.42076873779296875,-0.023643452674150467,-0.01735612377524376,-0.02238006331026554,-0.02506539225578308,-0.02020817995071411,-0.015986740589141846
1.0710710710710711,0.24826376140117645,0.16886483132839203,0.22167207300662994,0.23453694581985474,0.19905029237270355,0.16160848736763,-2.9926557540893555,-2.157066822052002,-2.7931301593780518,-3.0874476432800293,-2.5187716484069824,-2.004910945892334,0.4566271901130676,1.102481722831726,1.1963965892791748,2.1274776458740234,1.143917441368103,0.6675852537155151,-0.026146413758397102,0.010079552419483662,0.004405011888593435,0.03497902676463127,0.006404942832887173,-0.00398910092189908,-0.6319212317466736,-0.4500978887081146,-0.5844292044639587,-0.6404085755348206,-0.526570200920105,-0.42083442211151123,-0.02364089898765087,-0.017357120290398598,-0.022380506619811058,-0.02506883628666401,-0.020208818838000298,-0.015986356884241104
1.0810810810810811,0.24834638833999634,0.16895422339439392,0.22177889943122864,0.23468607664108276,0.19914914667606354,0.1616777926683426,-2.9926576614379883,-2.1574275493621826,-2.793490171432495,-3.08821964263916,-2.5191264152526855,-2.005080461502075,0.4503013789653778,1.097975730895996,1.190545916557312,2.1210663318634033,1.1386460065841675,0.6633723974227905,-0.026383038610219955,0.0099058011546731,0.004180979449301958,0.03472807630896568,0.006202654913067818,-0.004149121232330799,-0.6319658160209656,-0.45020580291748047,-0.5845462679862976,-0.6406169533729553,-0.5266821980476379,-0.42089971899986267,-0.023638322949409485,-0.017358100041747093,-0.022380927577614784,-0.025072256103157997,-0.020209437236189842,-0.01598595827817917
1.0910910910910911,0.24842879176139832,0.1690434366464615,0.22188550233840942,0.2348349541425705,0.1992477923631668,0.16174694895744324,-2.992656946182251,-2.1577863693237305,-2.7938473224639893,-3.0889880657196045,-2.5194785594940186,-2.0052480697631836,0.4439750909805298,1.0934686660766602,1.1846940517425537,2.114652395248413,1.1333733797073364,0.6591589450836182,-0.026619652286171913,0.009732047095894814,0.003956947010010481,0.03447708114981651,0.006000356748700142,-0.004309137351810932,-0.6320096254348755,-0.4503132700920105,-0.5846627950668335,-0.6408247351646423,-0.5267935991287231,-0.4209645986557007,-0.02363572269678116,-0.017359063029289246,-0.02238132804632187,-0.025075649842619896,-0.020210035145282745,-0.01598554290831089
1.1011011011011012,0.2485109269618988,0.16913250088691711,0.22199192643165588,0.2349836379289627,0.19934624433517456,0.16181592643260956,-2.9926533699035645,-2.1581430435180664,-2.7942018508911133,-3.0897536277770996,-2.5198283195495605,-2.00541353225708,0.4376484751701355,1.0889604091644287,1.1788408756256104,2.108236789703369,1.1280995607376099,0.6549447178840637,-0.026856230571866035,0.009558274410665035,0.0037329040933400393,0.034226056188344955,0.005798047408461571,-0.0044691492803394794,-0.6320528984069824,-0.4504203498363495,-0.5847786664962769,-0.6410319209098816,-0.5269045233726501,-0.4210290312767029,-0.02363310009241104,-0.017360011115670204,-0.022381702437996864,-0.025079021230340004,-0.020210614427924156,-0.015985112637281418
1.1111111111111112,0.24859285354614258,0.16922137141227722,0.22209808230400085,0.23513206839561462,0.1994445025920868,0.16188475489616394,-2.9926469326019287,-2.1584973335266113,-2.79455304145813,-3.0905163288116455,-2.5201756954193115,-2.0055770874023438,0.43132129311561584,1.0844510793685913,1.1729867458343506,2.1018190383911133,1.1228246688842773,0.6507298350334167,-0.027092792093753815,0.009384490549564362,0.0035088651347905397,0.03397499769926071,0.005595734342932701,-0.004629161208868027,-0.6320955157279968,-0.45052698254585266,-0.584894061088562,-0.6412383913993835,-0.527014970779419,-0.42109307646751404,-0.023630453273653984,-0.01736094057559967,-0.022382058203220367,-0.025082364678382874,-0.020211173221468925,-0.015984665602445602
1.1211211211211212,0.24867449700832367,0.1693100929260254,0.2222040444612503,0.23528027534484863,0.1995425671339035,0.16195344924926758,-2.9926369190216064,-2.1588497161865234,-2.7949020862579346,-3.091276168823242,-2.5205204486846924,-2.0057387351989746,0.4249939024448395,1.0799407958984375,1.1671314239501953,2.0953993797302246,1.1175485849380493,0.6465142965316772,-0.02732931263744831,0.009210707619786263,0.003284815698862076,0.03372390940785408,0.005393418483436108,-0.0047891694121062756,-0.6321375370025635,-0.45063316822052,-0.5850088596343994,-0.6414442658424377,-0.5271248817443848,-0.42115670442581177,-0.023627784103155136,-0.017361853271722794,-0.02238239161670208,-0.025085685774683952,-0.020211713388562202,-0.015984203666448593
1.1311311311311312,0.24875593185424805,0.16939866542816162,0.22230976819992065,0.23542825877666473,0.1996404230594635,0.1620219498872757,-2.992624521255493,-2.1591999530792236,-2.795248031616211,-3.0920326709747314,-2.520862579345703,-2.0058982372283936,0.41866597533226013,1.0754295587539673,1.161274790763855,2.088977336883545,1.1122716665267944,0.6422983407974243,-0.027565820142626762,0.00903690978884697,0.0030607664957642555,0.033472780138254166,0.0051911030896008015,-0.004949165508151054,-0.6321788430213928,-0.4507388472557068,-0.5851230621337891,-0.6416495442390442,-0.5272342562675476,-0.42121994495391846,-0.023625090718269348,-0.017362747341394424,-0.022382702678442,-0.02508898451924324,-0.020212233066558838,-0.01598372682929039
1.1411411411411412,0.24883709847927094,0.16948702931404114,0.22241531312465668,0.23557598888874054,0.19973808526992798,0.16209030151367188,-2.9926090240478516,-2.159547805786133,-2.7955915927886963,-3.0927860736846924,-2.521202325820923,-2.0060558319091797,0.4123377203941345,1.0709171295166016,1.1554170846939087,2.0825533866882324,1.106993556022644,0.6380816102027893,-0.02780228666961193,0.008863109163939953,0.0028367103077471256,0.033221617341041565,0.0049887765198946,-0.005109158344566822,-0.6322196125984192,-0.4508441686630249,-0.5852367281913757,-0.6418541073799133,-0.5273430943489075,-0.42128273844718933,-0.02362237498164177,-0.01736362650990486,-0.022382991388440132,-0.02509225532412529,-0.020212732255458832,-0.015983233228325844
1.1511511511511512,0.24891801178455353,0.1695752739906311,0.2225206047296524,0.23572349548339844,0.19983556866645813,0.1621585190296173,-2.9925904273986816,-2.1598939895629883,-2.795931816101074,-3.093536376953125,-2.5215399265289307,-2.006211757659912,0.4060089588165283,1.0664035081863403,1.1495583057403564,2.076127529144287,1.1017142534255981,0.6338642239570618,-0.028038734570145607,0.008689289912581444,0.0026126583106815815,0.03297043591737747,0.004786442965269089,-0.005269150249660015,-0.6322597861289978,-0.45094895362854004,-0.5853497982025146,-0.6420581340789795,-0.5274514555931091,-0.4213451147079468,-0.0236196368932724,-0.017364485189318657,-0.02238326147198677,-0.02509550005197525,-0.020213210955262184,-0.015982722863554955
1.1611611611611612,0.2489987164735794,0.16966331005096436,0.22262568771839142,0.23587077856063843,0.19993284344673157,0.16222654283046722,-2.9925694465637207,-2.1602377891540527,-2.796269655227661,-3.0942838191986084,-2.5218746662139893,-2.0063652992248535,0.39967986941337585,1.0618891716003418,1.1436984539031982,2.06969952583313,1.0964339971542358,0.6296462416648865,-0.028275152668356895,0.008515470661222935,0.002388603053987026,0.032719217240810394,0.004584106151014566,-0.005429134704172611,-0.6322993040084839,-0.45105335116386414,-0.5854622721672058,-0.6422614455223083,-0.5275592803955078,-0.42140713334083557,-0.02361687459051609,-0.01736532896757126,-0.02238350547850132,-0.02509872242808342,-0.020213671028614044,-0.01598220132291317
1.1711711711711712,0.2490791380405426,0.16975121200084686,0.22273054718971252,0.23601782321929932,0.20002992451190948,0.1622944176197052,-2.9925448894500732,-2.1605796813964844,-2.796605110168457,-3.0950281620025635,-2.522207260131836,-2.006516933441162,0.39335036277770996,1.0573735237121582,1.1378374099731445,2.0632693767547607,1.091152548789978,0.6254276037216187,-0.028511540964245796,0.008341637440025806,0.002164537087082863,0.032467957586050034,0.0043817623518407345,-0.005589115433394909,-0.6323381662368774,-0.4511573314666748,-0.5855741500854492,-0.6424642205238342,-0.5276665687561035,-0.4214686453342438,-0.02361408807337284,-0.017366155982017517,-0.022383728995919228,-0.02510192058980465,-0.020214108750224113,-0.015981659293174744
1.1811811811811812,0.24915935099124908,0.16983893513679504,0.22283516824245453,0.2361646443605423,0.20012681186199188,0.16236214339733124,-2.9925177097320557,-2.160919189453125,-2.7969372272491455,-3.0957696437835693,-2.5225372314453125,-2.006666898727417,0.3870203197002411,1.0528568029403687,1.1319751739501953,2.056837320327759,1.0858700275421143,0.6212084293365479,-0.028747908771038055,0.008167793042957783,0.001940478920005262,0.032216671854257584,0.004179415293037891,-0.005749088246375322,-0.632376492023468,-0.45126086473464966,-0.5856854915618896,-0.6426662802696228,-0.527773380279541,-0.4215298295021057,-0.02361128106713295,-0.017366968095302582,-0.022383930161595345,-0.02510509453713894,-0.02021452970802784,-0.015981102362275124
1.1911911911911912,0.24923929572105408,0.1699264943599701,0.2229396104812622,0.23631122708320618,0.20022347569465637,0.16242970526218414,-2.992487668991089,-2.161256790161133,-2.797266960144043,-3.0965077877044678,-2.52286434173584,-2.00681471824646,0.38069021701812744,1.0483392477035522,1.1261119842529297,2.050403118133545,1.0805864334106445,0.616988480091095,-0.028984244912862778,0.007993948645889759,0.0017164174932986498,0.03196534886956215,0.003977068699896336,-0.0059090605936944485,-0.6324141621589661,-0.4513639211654663,-0.5857962965965271,-0.6428677439689636,-0.5278796553611755,-0.42159056663513184,-0.02360844798386097,-0.017367759719491005,-0.02238410897552967,-0.02510824240744114,-0.020214930176734924,-0.01598053053021431
1.2012012012012012,0.24931900203227997,0.17001387476921082,0.22304382920265198,0.23645757138729095,0.20031997561454773,0.16249710321426392,-2.9924545288085938,-2.1615920066833496,-2.797593832015991,-3.097243070602417,-2.5231895446777344,-2.006960391998291,0.3743594288825989,1.0438206195831299,1.120247483253479,2.0439672470092773,1.0753017663955688,0.6127681732177734,-0.02922055311501026,0.007820094004273415,0.0014923452399671078,0.03171400725841522,0.003774711163714528,-0.006069018039852381,-0.6324511766433716,-0.45146656036376953,-0.585906445980072,-0.6430686116218567,-0.5279853940010071,-0.42165085673332214,-0.0236055925488472,-0.017368536442518234,-0.022384267300367355,-0.0251113660633564,-0.020215310156345367,-0.015979941934347153
1.2112112112112112,0.24939846992492676,0.1701010912656784,0.22314782440662384,0.23660369217395782,0.20041626691818237,0.16256432235240936,-2.9924185276031494,-2.1619253158569336,-2.7979183197021484,-3.097975254058838,-2.5235118865966797,-2.0071041584014893,0.368028461933136,1.0393009185791016,1.1143821477890015,2.0375289916992188,1.0700161457061768,0.6085472106933594,-0.02945682778954506,0.0076462323777377605,0.0012682771775871515,0.03146262839436531,0.0035723578184843063,-0.006228971295058727,-0.6324875354766846,-0.45156872272491455,-0.586016058921814,-0.6432688236236572,-0.5280906558036804,-0.4217107892036438,-0.023602712899446487,-0.01736929453909397,-0.0223844014108181,-0.02511446550488472,-0.020215671509504318,-0.01597934029996395
1.2212212212212212,0.24947766959667206,0.17018815875053406,0.2232515662908554,0.2367495745420456,0.2005123645067215,0.16263142228126526,-2.992379665374756,-2.1622564792633057,-2.7982394695281982,-3.0987048149108887,-2.523831844329834,-2.0072460174560547,0.3616970479488373,1.0347800254821777,1.1085155010223389,2.0310888290405273,1.0647293329238892,0.6043254733085632,-0.029693076387047768,0.0074723563157022,0.0010442095808684826,0.031211212277412415,0.0033699937630444765,-0.006388928275555372,-0.6325233578681946,-0.45167043805122375,-0.5861251354217529,-0.6434683799743652,-0.528195321559906,-0.42177027463912964,-0.023599812760949135,-0.017370035871863365,-0.022384516894817352,-0.02511753886938095,-0.020216012373566628,-0.015978721901774406
1.2312312312312312,0.24955664575099945,0.1702750325202942,0.22335514426231384,0.23689523339271545,0.2006082683801651,0.16269834339618683,-2.992337465286255,-2.162585496902466,-2.798557996749878,-3.099430799484253,-2.5241496562957764,-2.0073862075805664,0.35536542534828186,1.0302584171295166,1.1026479005813599,2.024646759033203,1.0594416856765747,0.6001031994819641,-0.02992929518222809,0.007298480253666639,0.0008201386663131416,0.03095977194607258,0.0031676299404352903,-0.0065488736145198345,-0.6325585842132568,-0.45177170634269714,-0.5862335562705994,-0.6436672806739807,-0.5282995104789734,-0.42182934284210205,-0.023596888408064842,-0.017370758578181267,-0.022384606301784515,-0.025120588019490242,-0.020216330885887146,-0.01597808673977852
1.2412412412412412,0.24963536858558655,0.17036175727844238,0.2234584540128708,0.2370406687259674,0.20070397853851318,0.16276508569717407,-2.992292642593384,-2.162912368774414,-2.7988739013671875,-3.100153923034668,-2.5244648456573486,-2.007524013519287,0.3490331470966339,1.0257357358932495,1.0967791080474854,2.018202543258667,1.0541528463363647,0.5958804488182068,-0.03016548976302147,0.0071246009320020676,0.0005960718845017254,0.03070829063653946,0.0029652591329067945,-0.006708807311952114,-0.6325931549072266,-0.4518725574016571,-0.586341381072998,-0.6438656449317932,-0.5284031629562378,-0.4218880236148834,-0.02359394170343876,-0.017371466383337975,-0.022384675219655037,-0.025123612955212593,-0.020216630771756172,-0.015977436676621437
1.2512512512512513,0.24971385300159454,0.17044831812381744,0.22356155514717102,0.23718586564064026,0.20079948008060455,0.16283169388771057,-2.9922447204589844,-2.1632370948791504,-2.799186944961548,-3.1008739471435547,-2.5247771739959717,-2.007659912109375,0.3427008092403412,1.021211862564087,1.0909093618392944,2.011756658554077,1.0488630533218384,0.5916570425033569,-0.030401645228266716,0.006950703449547291,0.0003720054810401052,0.030456796288490295,0.002762892283499241,-0.006868737284094095,-0.632627010345459,-0.45197299122810364,-0.5864487886428833,-0.6440632939338684,-0.528506338596344,-0.421946257352829,-0.023590970784425735,-0.01737215742468834,-0.022384725511074066,-0.025126613676548004,-0.020216913893818855,-0.015976769849658012
1.2612612612612613,0.24979209899902344,0.17053471505641937,0.22366447746753693,0.23733080923557281,0.2008947879076004,0.16289813816547394,-2.992194175720215,-2.163559913635254,-2.799497365951538,-3.101591110229492,-2.525087356567383,-2.007794141769409,0.33636799454689026,1.0166871547698975,1.0850385427474976,2.0053083896636963,1.043572187423706,0.5874330997467041,-0.03063778020441532,0.006776802241802216,0.0001479283528169617,0.03020526096224785,0.0025605186820030212,-0.007028663530945778,-0.6326603293418884,-0.4520729184150696,-0.5865554809570312,-0.6442604064941406,-0.5286089777946472,-0.4220041334629059,-0.023587975651025772,-0.01737282983958721,-0.022384747862815857,-0.025129590183496475,-0.020217174664139748,-0.015976089984178543
1.2712712712712713,0.24987009167671204,0.17062091827392578,0.22376714646816254,0.23747552931308746,0.20098988711833954,0.16296441853046417,-2.992140531539917,-2.1638803482055664,-2.799805164337158,-3.1023049354553223,-2.525395154953003,-2.0079259872436523,0.330035001039505,1.012161374092102,1.0791665315628052,1.9988584518432617,1.0382803678512573,0.5832085013389587,-0.03087388165295124,0.006602897774428129,-7.614088826812804e-05,0.02995370142161846,0.0023581453133374453,-0.007188581395894289,-0.6326930522918701,-0.45217248797416687,-0.586661696434021,-0.6444567441940308,-0.5287110805511475,-0.4220615327358246,-0.023584958165884018,-0.01737348735332489,-0.022384753450751305,-0.025132538750767708,-0.020217416808009148,-0.01597539149224758
1.2812812812812813,0.24994783103466034,0.17070698738098145,0.22386957705020905,0.2376200258731842,0.20108480751514435,0.16303053498268127,-2.99208402633667,-2.164198637008667,-2.80010986328125,-3.103015661239624,-2.525700330734253,-2.008056163787842,0.32370153069496155,1.0076347589492798,1.0732934474945068,1.9924062490463257,1.0329874753952026,0.5789834260940552,-0.031109945848584175,0.006428990047425032,-0.0003002134326379746,0.02970210276544094,0.0021557684522122145,-0.0073484922759234905,-0.6327251195907593,-0.4522715210914612,-0.5867671966552734,-0.6446525454521179,-0.5288127064704895,-0.42211851477622986,-0.023581918329000473,-0.017374126240611076,-0.022384734824299812,-0.0251354668289423,-0.020217636600136757,-0.015974678099155426
1.2912912912912913,0.25002530217170715,0.1707928478717804,0.22397182881832123,0.23776426911354065,0.20117951929569244,0.16309648752212524,-2.9920244216918945,-2.1645150184631348,-2.800412178039551,-3.1037235260009766,-2.526002883911133,-2.0081839561462402,0.3173677921295166,1.003106951713562,1.0674192905426025,1.9859524965286255,1.0276933908462524,0.5747578144073486,-0.03134598955512047,0.006255067884922028,-0.0005242892657406628,0.029450491070747375,0.0019533848389983177,-0.007508391048759222,-0.6327565908432007,-0.45237016677856445,-0.5868722200393677,-0.6448476910591125,-0.5289137959480286,-0.4221751391887665,-0.023578856140375137,-0.01737474836409092,-0.02238469384610653,-0.0251383688300848,-0.020217839628458023,-0.015973949804902077
1.3013013013013013,0.25010257959365845,0.1708785593509674,0.22407381236553192,0.23790830373764038,0.20127403736114502,0.16316230595111847,-2.991961717605591,-2.1648290157318115,-2.800711154937744,-3.10442852973938,-2.5263030529022217,-2.008310317993164,0.31103378534317017,0.9985782504081726,1.0615442991256714,1.9794965982437134,1.0223984718322754,0.5705314874649048,-0.03158199414610863,0.006081149913370609,-0.0007483536028303206,0.029198840260505676,0.0017510050674900413,-0.007668286561965942,-0.6327874064445496,-0.4524683654308319,-0.5869767069816589,-0.6450422406196594,-0.5290143489837646,-0.4222313165664673,-0.023575767874717712,-0.01737535372376442,-0.022384632378816605,-0.025141244754195213,-0.0202180203050375,-0.015973204746842384
1.3113113113113113,0.25017958879470825,0.1709641069173813,0.22417563199996948,0.23805208504199982,0.20136834681034088,0.16322796046733856,-2.991896390914917,-2.1651411056518555,-2.8010079860687256,-3.105130195617676,-2.5266008377075195,-2.008434534072876,0.30469924211502075,0.994048535823822,1.0556682348251343,1.9730387926101685,1.017102599143982,0.566304624080658,-0.031817980110645294,0.005907217040657997,-0.0009724211995489895,0.028947167098522186,0.001548625761643052,-0.007828177884221077,-0.6328175663948059,-0.45256608724594116,-0.5870804786682129,-0.645236074924469,-0.5291143655776978,-0.42228707671165466,-0.023572659119963646,-0.017375942319631577,-0.02238454669713974,-0.025144096463918686,-0.02021818235516548,-0.015972444787621498
1.3213213213213213,0.25025632977485657,0.17104947566986084,0.22427719831466675,0.23819564282894135,0.20146247744560242,0.16329342126846313,-2.9918277263641357,-2.1654508113861084,-2.801302194595337,-3.1058290004730225,-2.5268959999084473,-2.008556604385376,0.2983647882938385,0.9895178079605103,1.049790859222412,1.9665788412094116,1.0118056535720825,0.5620772838592529,-0.03205391392111778,0.005733280908316374,-0.001196495839394629,0.028695449233055115,0.0013462394708767533,-0.007988057099282742,-0.6328471899032593,-0.452663391828537,-0.5871837735176086,-0.6454293131828308,-0.5292139053344727,-0.4223423898220062,-0.02356952615082264,-0.01737651228904724,-0.022384440526366234,-0.02514692395925522,-0.020218323916196823,-0.01597166806459427
1.3313313313313313,0.25033286213874817,0.17113469541072845,0.2243785560131073,0.23833896219730377,0.20155641436576843,0.16335873305797577,-2.9917566776275635,-2.1657586097717285,-2.801593065261841,-3.106524705886841,-2.527188777923584,-2.008676767349243,0.2920297086238861,0.9849861860275269,1.043912649154663,1.960116982460022,1.0065077543258667,0.5578493475914001,-0.032289840281009674,0.005559341516345739,-0.0014205626212060452,0.02844371274113655,0.0011438498040661216,-0.00814792886376381,-0.6328760981559753,-0.452760249376297,-0.5872865319252014,-0.6456218957901001,-0.5293129086494446,-0.42239734530448914,-0.023566368967294693,-0.017377067357301712,-0.022384313866496086,-0.02514972724020481,-0.020218446850776672,-0.015970878303050995
1.3413413413413413,0.25040915608406067,0.17121975123882294,0.22447969019412994,0.2384820431470871,0.20165011286735535,0.16342388093471527,-2.991682529449463,-2.1660642623901367,-2.8018815517425537,-3.107217311859131,-2.5274786949157715,-2.0087947845458984,0.28569453954696655,0.9804535508155823,1.0380334854125977,1.9536534547805786,1.001208782196045,0.5536209344863892,-0.032525718212127686,0.005385391414165497,-0.0016446252120658755,0.028191955760121346,0.0009414679952897131,-0.008307789452373981,-0.6329044699668884,-0.4528566300868988,-0.5873886346817017,-0.6458138823509216,-0.5294113755226135,-0.422451913356781,-0.023563191294670105,-0.01737760379910469,-0.02238416112959385,-0.025152504444122314,-0.02021854929625988,-0.015970071777701378
1.3513513513513513,0.2504851818084717,0.1713046133518219,0.22458061575889587,0.23862490057945251,0.20174366235733032,0.16348889470100403,-2.991605281829834,-2.166367769241333,-2.8021671772003174,-3.1079068183898926,-2.527766704559326,-2.0089111328125,0.2793589234352112,0.9759200215339661,1.0321531295776367,1.9471880197525024,0.9959090948104858,0.5493918657302856,-0.032761577516794205,0.005211437586694956,-0.0018686986295506358,0.027940168976783752,0.0007390827522613108,-0.008467650040984154,-0.632932186126709,-0.45295265316963196,-0.5874902009963989,-0.6460052132606506,-0.5295093655586243,-0.4225059747695923,-0.023559987545013428,-0.017378123477101326,-0.02238399162888527,-0.025155257433652878,-0.020218631252646446,-0.015969248488545418
1.3613613613613613,0.2505609393119812,0.17138932645320892,0.2246812880039215,0.23876753449440002,0.20183700323104858,0.16355374455451965,-2.9915249347686768,-2.1666691303253174,-2.802449941635132,-3.108593702316284,-2.5280520915985107,-2.0090255737304688,0.27302324771881104,0.9713854193687439,1.026271939277649,1.9407204389572144,0.9906080365180969,0.5451623201370239,-0.032997388392686844,0.005037480499595404,-0.0020927567966282368,0.027688341215252876,0.0005366867990233004,-0.00862749945372343,-0.632959246635437,-0.45304813981056213,-0.5875911116600037,-0.6461959481239319,-0.5296067595481873,-0.4225596785545349,-0.02355676144361496,-0.01737862639129162,-0.0223837960511446,-0.0251579862087965,-0.02021869458258152,-0.015968408435583115
1.3713713713713713,0.250636488199234,0.17147386074066162,0.22478176653385162,0.23890988528728485,0.20193013548851013,0.16361840069293976,-2.9914422035217285,-2.16696834564209,-2.8027303218841553,-3.10927677154541,-2.528334856033325,-2.0091378688812256,0.2666870653629303,0.9668499231338501,1.0203895568847656,1.934251308441162,0.9853060841560364,0.5409322381019592,-0.03323318436741829,0.004863516427576542,-0.002316818106919527,0.027436504140496254,0.00033429492032155395,-0.008787336759269238,-0.6329857110977173,-0.4531431794166565,-0.5876915454864502,-0.6463860273361206,-0.529703676700592,-0.4226129353046417,-0.0235535129904747,-0.01737911067903042,-0.02238357998430729,-0.025160690769553185,-0.020218735560774803,-0.015967555344104767
1.3813813813813813,0.2507117688655853,0.1715582311153412,0.22488202154636383,0.23905205726623535,0.20202305912971497,0.1636829376220703,-2.991356134414673,-2.1672656536102295,-2.8030076026916504,-3.109957456588745,-2.5286152362823486,-2.0092482566833496,0.2603507339954376,0.9623134136199951,1.014506220817566,1.9277799129486084,0.980003297328949,0.5367016792297363,-0.03346893936395645,0.004689549095928669,-0.0025408791843801737,0.027184629812836647,0.00013190714525990188,-0.008947170339524746,-0.6330115795135498,-0.4532378315925598,-0.587791383266449,-0.6465754508972168,-0.5298001170158386,-0.4226658046245575,-0.02355024218559265,-0.017379580065608025,-0.022383341565728188,-0.02516336925327778,-0.020218759775161743,-0.015966685488820076
1.3913913913913913,0.25078678131103516,0.17164243757724762,0.22498203814029694,0.23919396102428436,0.20211577415466309,0.16374726593494415,-2.991266965866089,-2.167560577392578,-2.8032820224761963,-3.1106345653533936,-2.528892993927002,-2.0093562602996826,0.25401434302330017,0.9577761888504028,1.0086220502853394,1.9213066101074219,0.9746995568275452,0.5324704051017761,-0.03370464965701103,0.004515578038990498,-0.0027649286203086376,0.0269327312707901,-7.048024417599663e-05,-0.009106988087296486,-0.6330367922782898,-0.45333200693130493,-0.5878905653953552,-0.6467642784118652,-0.5298959612846375,-0.42271825671195984,-0.023546945303678513,-0.01738003082573414,-0.022383080795407295,-0.025166023522615433,-0.020218761637806892,-0.01596580073237419
1.4014014014014013,0.25086158514022827,0.17172648012638092,0.22508184611797333,0.23933564126491547,0.20220834016799927,0.16381147503852844,-2.9911751747131348,-2.167853355407715,-2.8035542964935303,-3.1113088130950928,-2.5291686058044434,-2.009462833404541,0.2476774901151657,0.953237771987915,1.0027366876602173,1.9148316383361816,0.9693948030471802,0.5282387733459473,-0.03394034132361412,0.004341600462794304,-0.0029889887664467096,0.026680804789066315,-0.00027287102420814335,-0.009266803041100502,-0.6330614686012268,-0.4534257650375366,-0.5879892110824585,-0.6469523906707764,-0.5299913287162781,-0.42277029156684875,-0.023543627932667732,-0.01738046668469906,-0.022382797673344612,-0.025168651714920998,-0.0202187467366457,-0.015964899212121964
1.4114114114114114,0.2509361505508423,0.1718103289604187,0.2251814305782318,0.23947711288928986,0.20230066776275635,0.1638755053281784,-2.9910805225372314,-2.1681439876556396,-2.803823232650757,-3.1119801998138428,-2.5294413566589355,-2.0095672607421875,0.2413402795791626,0.9486984610557556,0.9968504309654236,1.908354640007019,0.9640891551971436,0.5240066647529602,-0.03417600318789482,0.004167619161307812,-0.003213033778592944,0.02642885223031044,-0.00047526138951070607,-0.009426605887711048,-0.6330853700637817,-0.4535190761089325,-0.5880873799324036,-0.6471399664878845,-0.5300862193107605,-0.42282190918922424,-0.023540286347270012,-0.017380883917212486,-0.022382495924830437,-0.02517126128077507,-0.020218709483742714,-0.015963980928063393
1.4214214214214214,0.2510104477405548,0.17189402878284454,0.2252807915210724,0.23961831629276276,0.2023928016424179,0.16393938660621643,-2.9909827709198,-2.1684327125549316,-2.8040895462036133,-3.1126484870910645,-2.5297117233276367,-2.009669542312622,0.23500299453735352,0.9441584348678589,0.9909632205963135,1.9018758535385132,0.9587825536727905,0.5197738409042358,-0.03441162407398224,0.00399363785982132,-0.00343708205036819,0.026176875457167625,-0.0006776476511731744,-0.009586405009031296,-0.6331087946891785,-0.4536118805408478,-0.5881848335266113,-0.6473268270492554,-0.5301805138587952,-0.4228731095790863,-0.0235369224101305,-0.01738128252327442,-0.02238216996192932,-0.025173841044306755,-0.020218651741743088,-0.015963049605488777
1.4314314314314314,0.25108447670936584,0.17197754979133606,0.22537994384765625,0.23975926637649536,0.20248475670814514,0.16400310397148132,-2.9908816814422607,-2.1687192916870117,-2.8043532371520996,-3.1133131980895996,-2.529979705810547,-2.009770154953003,0.22866547107696533,0.9396172165870667,0.9850748777389526,1.8953951597213745,0.9534750580787659,0.515540599822998,-0.03464720770716667,0.003819646080955863,-0.003661129856482148,0.025924870744347572,-0.0008800335926935077,-0.009746192023158073,-0.6331315040588379,-0.453704297542572,-0.5882817506790161,-0.6475131511688232,-0.5302743315696716,-0.42292389273643494,-0.02353353425860405,-0.017381666228175163,-0.022381819784641266,-0.0251763965934515,-0.02021857723593712,-0.01596210151910782
1.4414414414414414,0.25115832686424255,0.17206090688705444,0.225478857755661,0.23990002274513245,0.20257650315761566,0.1640666425228119,-2.9907784461975098,-2.169003486633301,-2.8046140670776367,-3.1139755249023438,-2.530245304107666,-2.009868621826172,0.22232776880264282,0.9350752234458923,0.9791858196258545,1.8889127969741821,0.9481663703918457,0.5113069415092468,-0.03488276153802872,0.0036456582602113485,-0.003885166021063924,0.025672847405076027,-0.001082430244423449,-0.009905964136123657,-0.6331536173820496,-0.45379623770713806,-0.5883780717849731,-0.6476987600326538,-0.5303676128387451,-0.42297425866127014,-0.023530123755335808,-0.017382033169269562,-0.02238144911825657,-0.025178926065564156,-0.02021848037838936,-0.015961136668920517
1.4514514514514514,0.2512318789958954,0.1721441149711609,0.22557757794857025,0.24004052579402924,0.20266804099082947,0.1641300469636917,-2.9906718730926514,-2.169285774230957,-2.8048722743988037,-3.1146342754364014,-2.530508041381836,-2.009965181350708,0.21598964929580688,0.9305322170257568,0.9732956886291504,1.8824281692504883,0.9428569674491882,0.5070726871490479,-0.03511828929185867,0.003471659729257226,-0.004109201952815056,0.025420786812901497,-0.0012848153710365295,-0.010065732523798943,-0.6331751346588135,-0.4538877606391907,-0.5884738564491272,-0.6478837728500366,-0.5304603576660156,-0.4230242073535919,-0.023526690900325775,-0.017382383346557617,-0.02238105796277523,-0.02518143318593502,-0.020218364894390106,-0.01596015691757202
1.4614614614614614,0.2513051927089691,0.17222711443901062,0.2256760448217392,0.24018080532550812,0.20275938510894775,0.1641932725906372,-2.9905624389648438,-2.1695659160614014,-2.8051276206970215,-3.115290641784668,-2.530768632888794,-2.0100595951080322,0.20965157449245453,0.9259884357452393,0.9674044847488403,1.8759419918060303,0.9375466108322144,0.5028380155563354,-0.03535377234220505,0.003297661431133747,-0.004333237186074257,0.025168709456920624,-0.0014872002648189664,-0.010225486010313034,-0.6331960558891296,-0.45397883653640747,-0.5885691046714783,-0.6480680108070374,-0.5305525660514832,-0.42307373881340027,-0.02352323569357395,-0.01738271489739418,-0.0223806444555521,-0.025183912366628647,-0.020218227058649063,-0.015959162265062332
1.4714714714714714,0.25137823820114136,0.1723099648952484,0.22577431797981262,0.2403208315372467,0.20285053551197052,0.16425633430480957,-2.990449905395508,-2.1698436737060547,-2.80538010597229,-3.115943670272827,-2.531026601791382,-2.0101521015167236,0.20331326127052307,0.921443521976471,0.9615125060081482,1.8694539070129395,0.9322352409362793,0.4986027479171753,-0.03558921813964844,0.0031236561480909586,-0.004557264968752861,0.02491660602390766,-0.001689584576524794,-0.010385235771536827,-0.6332162618637085,-0.45406946539878845,-0.5886636972427368,-0.6482518315315247,-0.5306442975997925,-0.4231228828430176,-0.02351975440979004,-0.0173830296844244,-0.022380206733942032,-0.02518637105822563,-0.020218070596456528,-0.0159581508487463
1.4814814814814814,0.2514510750770569,0.17239266633987427,0.22587233781814575,0.2404606193304062,0.20294147729873657,0.16431924700737,-2.9903345108032227,-2.1701197624206543,-2.8056299686431885,-3.1165931224823,-2.5312819480895996,-2.0102427005767822,0.19697453081607819,0.9168979525566101,0.9556194543838501,1.8629639148712158,0.9269230961799622,0.4943671226501465,-0.03582463786005974,0.002949654823169112,-0.004781288560479879,0.02466447651386261,-0.0018919649301096797,-0.010544969700276852,-0.6332359313964844,-0.45415961742401123,-0.5887577533721924,-0.6484348773956299,-0.5307354927062988,-0.4231715798377991,-0.023516252636909485,-0.017383327707648277,-0.02237974852323532,-0.025188801810145378,-0.0202178955078125,-0.015957124531269073
1.4914914914914914,0.2515236735343933,0.1724751591682434,0.22597017884254456,0.24060018360614777,0.2030322253704071,0.1643819957971573,-2.9902162551879883,-2.170393228530884,-2.805877208709717,-3.1172399520874023,-2.5315351486206055,-2.010331392288208,0.1906358003616333,0.9123512506484985,0.949725329875946,1.8564722537994385,0.9216099977493286,0.4901309013366699,-0.036060016602277756,0.002775646513327956,-0.005005315411835909,0.024412326514720917,-0.0020943449344486,-0.01070469617843628,-0.6332549452781677,-0.4542493224143982,-0.5888511538505554,-0.6486173272132874,-0.5308261513710022,-0.42321985960006714,-0.02351272664964199,-0.017383607104420662,-0.02237926982343197,-0.025191210210323334,-0.02021769993007183,-0.015956081449985504
1.5015015015015014,0.25159600377082825,0.1725575178861618,0.22606775164604187,0.24073950946331024,0.20312276482582092,0.16444458067417145,-2.9900951385498047,-2.1706650257110596,-2.806121349334717,-3.1178836822509766,-2.531785488128662,-2.010418176651001,0.18429681658744812,0.9078037142753601,0.9438305497169495,1.8499785661697388,0.9162959456443787,0.48589417338371277,-0.03629536181688309,0.0026016272604465485,-0.005229323171079159,0.024160150438547134,-0.002296720864251256,-0.010864411480724812,-0.6332733035087585,-0.4543386399745941,-0.5889440178871155,-0.6487991213798523,-0.5309162735939026,-0.42326775193214417,-0.023509174585342407,-0.017383873462677002,-0.022378765046596527,-0.0251935925334692,-0.02021748386323452,-0.01595502346754074
1.5115115115115114,0.2516680657863617,0.17263969779014587,0.22616513073444366,0.24087859690189362,0.20321312546730042,0.16450700163841248,-2.989971160888672,-2.1709342002868652,-2.806363105773926,-3.1185245513916016,-2.5320334434509277,-2.010502815246582,0.17795753479003906,0.9032554030418396,0.9379348754882812,1.8434832096099854,0.9109809994697571,0.4816569983959198,-0.03653067350387573,0.0024276156909763813,-0.005453330464661121,0.023907948285341263,-0.0024991000536829233,-0.011024118401110172,-0.6332910656929016,-0.45442748069763184,-0.5890363454818726,-0.6489802598953247,-0.5310059785842896,-0.423315167427063,-0.02350560389459133,-0.0173841193318367,-0.022378243505954742,-0.025195950642228127,-0.020217251032590866,-0.015953948721289635
1.5215215215215214,0.25173988938331604,0.17272169888019562,0.22626228630542755,0.24101746082305908,0.2033032774925232,0.16456925868988037,-2.9898436069488525,-2.171201467514038,-2.8066020011901855,-3.119162082672119,-2.5322790145874023,-2.010585308074951,0.17161825299263,0.8987062573432922,0.9320380687713623,1.8369861841201782,0.9056650996208191,0.477419376373291,-0.0367659367620945,0.0022536045871675014,-0.005677337758243084,0.023655729368329048,-0.0027014787774533033,-0.011183811351656914,-0.6333082318305969,-0.45451584458351135,-0.5891280770301819,-0.6491608023643494,-0.531095027923584,-0.42336225509643555,-0.023502008989453316,-0.017384348437190056,-0.022377697750926018,-0.025198282673954964,-0.020216993987560272,-0.015952860936522484
1.5315315315315314,0.25181150436401367,0.17280352115631104,0.22635920345783234,0.24115607142448425,0.20339322090148926,0.16463135182857513,-2.989713668823242,-2.171466588973999,-2.806837797164917,-3.1197967529296875,-2.532522201538086,-2.0106661319732666,0.16527865827083588,0.8941560387611389,0.9261404871940613,1.8304870128631592,0.9003485441207886,0.47318124771118164,-0.03700118139386177,0.002079586498439312,-0.0059013329446315765,0.023403480648994446,-0.0029038426000624895,-0.011343495920300484,-0.6333247423171997,-0.45460376143455505,-0.5892192125320435,-0.6493406891822815,-0.5311836004257202,-0.4234088659286499,-0.02349839173257351,-0.017384560778737068,-0.022377129644155502,-0.02520059235394001,-0.020216720178723335,-0.01595175452530384
1.5415415415415414,0.2518828213214874,0.17288517951965332,0.2264559119939804,0.24129444360733032,0.2034829556941986,0.16469331085681915,-2.9895808696746826,-2.171729803085327,-2.8070714473724365,-3.1204280853271484,-2.5327625274658203,-2.01074481010437,0.15893900394439697,0.8896051049232483,0.9202419519424438,1.8239861726760864,0.8950309157371521,0.4689428210258484,-0.03723638877272606,0.0019055648008361459,-0.006125328131020069,0.023151209577918053,-0.003106209449470043,-0.011503160931169987,-0.6333406567573547,-0.4546913206577301,-0.589309811592102,-0.6495199799537659,-0.5312716960906982,-0.42345505952835083,-0.023494748398661613,-0.017384758219122887,-0.022376539185643196,-0.025202875956892967,-0.020216424018144608,-0.015950635075569153
1.5515515515515514,0.2519538998603821,0.17296667397022247,0.22655238211154938,0.2414325773715973,0.20357252657413483,0.16475507616996765,-2.9894449710845947,-2.1719906330108643,-2.8073017597198486,-3.121056318283081,-2.533000946044922,-2.010821580886841,0.15259923040866852,0.8850530982017517,0.9143423438072205,1.8174835443496704,0.8897123336791992,0.464703768491745,-0.03747154399752617,0.0017315434524789453,-0.0063493154011666775,0.022898918017745018,-0.00330858351662755,-0.011662823148071766,-0.6333559155464172,-0.4547783434391022,-0.5893998146057129,-0.6496986150741577,-0.5313592553138733,-0.4235008656978607,-0.023491082713007927,-0.017384935170412064,-0.02237592823803425,-0.025205133482813835,-0.020216111093759537,-0.015949498862028122
1.5615615615615615,0.25202476978302,0.1730480045080185,0.22664865851402283,0.24157047271728516,0.20366185903549194,0.1648166924715042,-2.9893059730529785,-2.1722493171691895,-2.8075296878814697,-3.1216819286346436,-2.533236265182495,-2.0108964443206787,0.1462593674659729,0.880500316619873,0.9084421396255493,1.8109793663024902,0.8843930959701538,0.4604642987251282,-0.03770666942000389,0.001557515119202435,-0.006573294755071402,0.02264660783112049,-0.0035109384916722775,-0.011822473257780075,-0.633370578289032,-0.4548649489879608,-0.5894891619682312,-0.649876594543457,-0.5314462780952454,-0.4235462248325348,-0.0234873965382576,-0.017385097220540047,-0.02237529307603836,-0.025207368656992912,-0.020215775817632675,-0.015948345884680748
1.5715715715715715,0.2520953416824341,0.17312917113304138,0.22674469649791718,0.2417081743478775,0.20375101268291473,0.16487814486026764,-2.989163875579834,-2.172506093978882,-2.8077547550201416,-3.1223044395446777,-2.5334694385528564,-2.010969400405884,0.13991928100585938,0.8759467005729675,0.9025409817695618,1.8044731616973877,0.8790729641914368,0.45622438192367554,-0.03794175758957863,0.001383490744046867,-0.006797266658395529,0.022394267842173576,-0.0037132895085960627,-0.011982112191617489,-0.633384644985199,-0.45495110750198364,-0.5895780324935913,-0.650053858757019,-0.5315327644348145,-0.4235912263393402,-0.02348368614912033,-0.017385240644216537,-0.02237463742494583,-0.02520957589149475,-0.02021542191505432,-0.01594717986881733
1.5815815815815815,0.25216570496559143,0.17321014404296875,0.22684049606323242,0.24184557795524597,0.203839972615242,0.16493941843509674,-2.9890193939208984,-2.172760486602783,-2.807976722717285,-3.1229233741760254,-2.5337002277374268,-2.011040210723877,0.13357894122600555,0.8713922500610352,0.8966388702392578,1.797965168952942,0.8737517595291138,0.4519839882850647,-0.03817681223154068,0.0012094667181372643,-0.007021226454526186,0.02214190736413002,-0.003915651235729456,-0.012141736224293709,-0.6333980560302734,-0.45503678917884827,-0.5896663069725037,-0.6502305865287781,-0.5316187143325806,-0.4236357808113098,-0.023479951545596123,-0.017385367304086685,-0.02237396128475666,-0.0252117607742548,-0.020215047523379326,-0.015945997089147568
1.5915915915915915,0.2522358000278473,0.17329096794128418,0.22693608701229095,0.24198275804519653,0.20392870903015137,0.1650005429983139,-2.9888718128204346,-2.1730129718780518,-2.808196544647217,-3.123539447784424,-2.533928155899048,-2.011108875274658,0.12723854184150696,0.8668369054794312,0.890735924243927,1.7914555072784424,0.868429958820343,0.44774311780929565,-0.038411837071180344,0.0010354355908930302,-0.007245186250656843,0.02188953198492527,-0.004117997828871012,-0.012301351875066757,-0.6334108710289001,-0.45512205362319946,-0.5897539854049683,-0.6504067182540894,-0.5317041873931885,-0.423679918050766,-0.023476196452975273,-0.01738547720015049,-0.02237326093018055,-0.025213923305273056,-0.02021465264260769,-0.015944797545671463
1.6016016016016015,0.25230565667152405,0.1733715981245041,0.22703143954277039,0.2421197146177292,0.2040172666311264,0.16506153345108032,-2.9887208938598633,-2.1732630729675293,-2.808413028717041,-3.124152421951294,-2.534153938293457,-2.0111758708953857,0.12089806795120239,0.8622806072235107,0.8848319053649902,1.7849440574645996,0.8631070852279663,0.44350191950798035,-0.03864680603146553,0.0008614048128947616,-0.007469141855835915,0.021637126803398132,-0.004320347681641579,-0.012460948899388313,-0.6334230303764343,-0.45520687103271484,-0.5898410677909851,-0.6505821347236633,-0.5317891836166382,-0.42372363805770874,-0.023472415283322334,-0.01738557033240795,-0.022372538223862648,-0.025216057896614075,-0.02021423913538456,-0.015943583101034164
1.6116116116116117,0.2523752748966217,0.17345207929611206,0.2271266132593155,0.24225644767284393,0.20410561561584473,0.16512233018875122,-2.988567590713501,-2.173511028289795,-2.808627128601074,-3.124762535095215,-2.534377098083496,-2.0112409591674805,0.1145574077963829,0.8577236533164978,0.8789272308349609,1.778430700302124,0.8577833771705627,0.4392600953578949,-0.038881752640008926,0.000687378051225096,-0.007693089544773102,0.021384695544838905,-0.004522693809121847,-0.012620542198419571,-0.6334345936775208,-0.4552912712097168,-0.5899275541305542,-0.6507568955421448,-0.5318735837936401,-0.4237669110298157,-0.023468613624572754,-0.01738564856350422,-0.022371795028448105,-0.025218168273568153,-0.020213807001709938,-0.015942351892590523
1.6216216216216217,0.25244462490081787,0.1735323816537857,0.2272215336561203,0.2423929125070572,0.20419377088546753,0.165182963013649,-2.9884109497070312,-2.1737570762634277,-2.808838367462158,-3.1253693103790283,-2.534597635269165,-2.011303663253784,0.10821674019098282,0.8531656861305237,0.8730215430259705,1.7719157934188843,0.8524588942527771,0.43501800298690796,-0.039116647094488144,0.000513344188220799,-0.007917029783129692,0.02113225869834423,-0.004725031554698944,-0.012780120596289635,-0.6334454417228699,-0.45537519454956055,-0.5900135040283203,-0.6509310007095337,-0.5319574475288391,-0.42380979657173157,-0.023464785888791084,-0.017385706305503845,-0.02237102948129177,-0.025220250710844994,-0.020213352516293526,-0.015941105782985687
1.6316316316316317,0.25251373648643494,0.17361250519752502,0.2273162454366684,0.24252915382385254,0.20428170263767242,0.16524344682693481,-2.9882516860961914,-2.1740009784698486,-2.809047222137451,-3.1259732246398926,-2.534815788269043,-2.011364698410034,0.10187582671642303,0.8486069440841675,0.8671150803565979,1.7653992176055908,0.8471336364746094,0.4307754635810852,-0.039351511746644974,0.000339314341545105,-0.00814096163958311,0.02087979204952717,-0.004927361849695444,-0.012939684092998505,-0.6334558129310608,-0.4554586708545685,-0.5900988578796387,-0.6511045694351196,-0.5320408344268799,-0.4238522946834564,-0.023460937663912773,-0.01738574728369713,-0.022370241582393646,-0.025222312659025192,-0.02021287940442562,-0.015939844772219658
1.6416416416416417,0.2525825798511505,0.1736924797296524,0.2274107038974762,0.24266517162322998,0.2043694704771042,0.1653037667274475,-2.9880893230438232,-2.1742427349090576,-2.8092527389526367,-3.1265742778778076,-2.535031795501709,-2.0114238262176514,0.09553490579128265,0.8440473675727844,0.8612077832221985,1.7588807344436646,0.8418074250221252,0.4265325367450714,-0.03958633914589882,0.000165281118825078,-0.008364882320165634,0.020627304911613464,-0.005129695404320955,-0.013099231757223606,-0.6334655284881592,-0.4555417001247406,-0.590183675289154,-0.651277482509613,-0.5321236848831177,-0.42389434576034546,-0.02345706708729267,-0.017385773360729218,-0.02236943133175373,-0.02522435039281845,-0.020212385803461075,-0.015938566997647285
1.6516516516516517,0.25265124440193176,0.17377229034900665,0.22750496864318848,0.24280090630054474,0.20445701479911804,0.16536390781402588,-2.987924337387085,-2.1744823455810547,-2.809455633163452,-3.127171754837036,-2.5352447032928467,-2.0114805698394775,0.08919385075569153,0.8394869565963745,0.8552995324134827,1.7523607015609741,0.8364804983139038,0.4222891628742218,-0.03982112556695938,-8.751791938266251e-06,-0.008588798344135284,0.020374801009893417,-0.005332017783075571,-0.01325877197086811,-0.6334745287895203,-0.4556242823600769,-0.5902678966522217,-0.6514496207237244,-0.5322059988975525,-0.42393597960472107,-0.02345317043364048,-0.017385780811309814,-0.022368600592017174,-0.02522636018693447,-0.020211873576045036,-0.01593727432191372
1.6616616616616617,0.25271958112716675,0.17385190725326538,0.22759898006916046,0.24293644726276398,0.20454436540603638,0.1654239147901535,-2.9877560138702393,-2.1747195720672607,-2.8096556663513184,-3.1277666091918945,-2.5354557037353516,-2.01153564453125,0.08285273611545563,0.8349257111549377,0.8493905067443848,1.7458387613296509,0.831152617931366,0.41804537177085876,-0.04005587473511696,-0.0001827880769269541,-0.00881270319223404,0.02012227289378643,-0.005534339230507612,-0.013418293558061123,-0.6334829926490784,-0.4557063579559326,-0.5903514623641968,-0.6516212224960327,-0.5322877764701843,-0.4239771366119385,-0.023449253290891647,-0.01738576963543892,-0.022367747500538826,-0.02522834576666355,-0.020211338996887207,-0.01593596488237381
1.6716716716716717,0.252787709236145,0.17393136024475098,0.22769279778003693,0.24307172000408173,0.2046314924955368,0.1654837280511856,-2.9875848293304443,-2.174954891204834,-2.8098533153533936,-3.1283581256866455,-2.5356638431549072,-2.0115888118743896,0.07651148736476898,0.8303636908531189,0.8434808254241943,1.739315152168274,0.825823962688446,0.4138011336326599,-0.040290579199790955,-0.00035681662848219275,-0.009036596864461899,0.0198697280138731,-0.005736649502068758,-0.013577806763350964,-0.633490800857544,-0.4557880759239197,-0.5904344916343689,-0.6517922878265381,-0.5323690176010132,-0.4240179657936096,-0.023445311933755875,-0.01738574355840683,-0.022366870194673538,-0.02523031085729599,-0.020210785791277885,-0.015934640541672707
1.6816816816816818,0.2528555691242218,0.17401063442230225,0.2277863770723343,0.24320676922798157,0.2047184407711029,0.16554340720176697,-2.9874107837677,-2.1751880645751953,-2.8100478649139404,-3.128946542739868,-2.535869598388672,-2.0116400718688965,0.07017023116350174,0.8258007764816284,0.8375700116157532,1.7327899932861328,0.820494532585144,0.4095565378665924,-0.040525250136852264,-0.0005308485124260187,-0.009260489605367184,0.019617164507508278,-0.0059389593079686165,-0.01373730506747961,-0.6334980130195618,-0.45586931705474854,-0.5905169248580933,-0.6519625186920166,-0.5324498414993286,-0.42405837774276733,-0.02344134822487831,-0.017385700717568398,-0.02236597239971161,-0.02523224614560604,-0.02021021395921707,-0.01593330129981041
1.6916916916916918,0.2529231905937195,0.17408974468708038,0.22787971794605255,0.2433415949344635,0.2048051804304123,0.1656029224395752,-2.9872336387634277,-2.1754190921783447,-2.810239791870117,-3.1295320987701416,-2.5360727310180664,-2.0116891860961914,0.06382884085178375,0.8212372064590454,0.8316587209701538,1.7262626886367798,0.8151643872261047,0.4053114652633667,-0.04075987637042999,-0.000704880163539201,-0.009484359994530678,0.019364574924111366,-0.00614125793799758,-0.013896792195737362,-0.6335045695304871,-0.4559501111507416,-0.5905988216400146,-0.6521322131156921,-0.5325300693511963,-0.42409834265708923,-0.023437360301613808,-0.017385639250278473,-0.022365054115653038,-0.0252341590821743,-0.020209621638059616,-0.01593194529414177
1.7017017017017018,0.25299057364463806,0.1741686761379242,0.2279728651046753,0.24347616732120514,0.20489174127578735,0.1656622588634491,-2.987053871154785,-2.1756479740142822,-2.8104288578033447,-3.1301143169403076,-2.536273717880249,-2.0117361545562744,0.05748743936419487,0.8166728019714355,0.8257463574409485,1.7197341918945312,0.8098333477973938,0.40106603503227234,-0.040994469076395035,-0.0008789040148258209,-0.00970823410898447,0.01911197416484356,-0.006343556102365255,-0.014056268148124218,-0.6335105299949646,-0.4560304582118988,-0.5906801223754883,-0.6523012518882751,-0.532609760761261,-0.4241378903388977,-0.023433351889252663,-0.017385562881827354,-0.022364113479852676,-0.025236045941710472,-0.02020900882780552,-0.015930574387311935
1.7117117117117118,0.25305771827697754,0.17424744367599487,0.22806577384471893,0.24361048638820648,0.20497804880142212,0.16572144627571106,-2.986870765686035,-2.175874710083008,-2.8106155395507812,-3.1306936740875244,-2.5364718437194824,-2.0117814540863037,0.05114591494202614,0.8121076226234436,0.8198331594467163,1.7132036685943604,0.8045015335083008,0.3968200981616974,-0.041229017078876495,-0.0010529313003644347,-0.009932096116244793,0.01885935105383396,-0.006545842159539461,-0.01421572919934988,-0.6335158348083496,-0.4561103284358978,-0.5907608270645142,-0.6524696350097656,-0.5326889157295227,-0.42417702078819275,-0.02342931553721428,-0.017385467886924744,-0.022363148629665375,-0.025237908586859703,-0.02020837552845478,-0.015929188579320908
1.7217217217217218,0.25312456488609314,0.17432604730129242,0.22815847396850586,0.24374456703662872,0.20506420731544495,0.1657804548740387,-2.986685276031494,-2.1760993003845215,-2.8107991218566895,-3.131269931793213,-2.5366673469543457,-2.011824607849121,0.044804491102695465,0.8075414896011353,0.8139193058013916,1.7066718339920044,0.7991689443588257,0.3925739824771881,-0.041463520377874374,-0.0012269619619473815,-0.010155942291021347,0.01860671490430832,-0.006748121231794357,-0.014375166967511177,-0.6335205435752869,-0.4561897814273834,-0.5908409953117371,-0.6526373624801636,-0.5327675938606262,-0.42421573400497437,-0.023425260558724403,-0.01738535612821579,-0.02236216329038143,-0.025239745154976845,-0.0202077254652977,-0.015927786007523537
1.7317317317317318,0.253191202878952,0.17440448701381683,0.22825093567371368,0.24387843906879425,0.20515014231204987,0.1658393144607544,-2.9864964485168457,-2.1763217449188232,-2.8109800815582275,-3.131843328475952,-2.536860942840576,-2.0118658542633057,0.03846282139420509,0.8029745817184448,0.8080045580863953,1.7001378536224365,0.7938354015350342,0.3883274495601654,-0.04169798642396927,-0.0014009922742843628,-0.010379785671830177,0.01835404708981514,-0.006950406823307276,-0.014534599147737026,-0.6335246562957764,-0.4562687873840332,-0.5909205079078674,-0.6528044939041138,-0.5328457951545715,-0.42425405979156494,-0.023421181365847588,-0.017385225743055344,-0.022361155599355698,-0.025241559371352196,-0.020207053050398827,-0.015926368534564972
1.7417417417417418,0.2532575726509094,0.17448273301124573,0.2283431887626648,0.2440120428800583,0.20523588359355927,0.16589799523353577,-2.986304759979248,-2.176542043685913,-2.8111584186553955,-3.132413148880005,-2.5370516777038574,-2.0119049549102783,0.03212131932377815,0.7984069585800171,0.8020890355110168,1.6936025619506836,0.7885012030601501,0.3840804100036621,-0.04193241149187088,-0.0015750147867947817,-0.010603616945445538,0.01810137741267681,-0.007152677513659,-0.014694012701511383,-0.6335281133651733,-0.45634734630584717,-0.5909995436668396,-0.6529709100723267,-0.5329233407974243,-0.4242919385433197,-0.02341707982122898,-0.017385080456733704,-0.022360127419233322,-0.025243345648050308,-0.020206360146403313,-0.015924932435154915
1.7517517517517518,0.2533237040042877,0.1745608150959015,0.22843517363071442,0.24414542317390442,0.20532141625881195,0.1659565269947052,-2.986109972000122,-2.176760196685791,-2.811333656311035,-3.1329801082611084,-2.5372400283813477,-2.0119423866271973,0.025779683142900467,0.7938384413719177,0.7961727976799011,1.6870653629302979,0.7831664681434631,0.37983307242393494,-0.04216679185628891,-0.0017490407917648554,-0.01082743238657713,0.017848679795861244,-0.007354932837188244,-0.014853416942059994,-0.6335309147834778,-0.45642542839050293,-0.5910778641700745,-0.6531367897987366,-0.5330004692077637,-0.4243294298648834,-0.023412954062223434,-0.01738491840660572,-0.022359075024724007,-0.02524510957300663,-0.020205650478601456,-0.015923485159873962
1.7617617617617618,0.2533895969390869,0.17463871836662292,0.22852696478366852,0.24427855014801025,0.20540674030780792,0.1660148948431015,-2.985912561416626,-2.176976442337036,-2.8115060329437256,-3.1335442066192627,-2.5374255180358887,-2.0119776725769043,0.01943797618150711,0.7892693281173706,0.790255606174469,1.6805267333984375,0.7778305411338806,0.3755853474140167,-0.042401138693094254,-0.0019230627221986651,-0.011051244102418423,0.017595967277884483,-0.0075571914203464985,-0.015012803487479687,-0.6335331797599792,-0.45650309324264526,-0.5911557674407959,-0.653302013874054,-0.5330770015716553,-0.42436644434928894,-0.023408805951476097,-0.017384737730026245,-0.0223580040037632,-0.02524684928357601,-0.020204918459057808,-0.015922019258141518
1.7717717717717718,0.2534552216529846,0.17471645772457123,0.2286185473203659,0.244411438703537,0.20549187064170837,0.16607309877872467,-2.9857122898101807,-2.1771903038024902,-2.811676025390625,-3.1341049671173096,-2.5376088619232178,-2.0120108127593994,0.01309631485491991,0.7846993207931519,0.7843377590179443,1.6739864349365234,0.7724941372871399,0.37133726477622986,-0.04263544827699661,-0.0020970844198018312,-0.01127504464238882,0.017343241721391678,-0.007759435102343559,-0.015172175131738186,-0.6335347890853882,-0.4565803110599518,-0.59123295545578,-0.6534664630889893,-0.5331530570983887,-0.4244031012058258,-0.02340463548898697,-0.017384540289640427,-0.022356906905770302,-0.025248561054468155,-0.020204167813062668,-0.01592053845524788
1.7817817817817818,0.25352057814598083,0.1747940331697464,0.2287098914384842,0.2445441037416458,0.2055768072605133,0.1661311388015747,-2.985508441925049,-2.1774022579193115,-2.811843156814575,-3.1346628665924072,-2.537790060043335,-2.012042284011841,0.006754644680768251,0.7801285982131958,0.7784191370010376,1.6674442291259766,0.7671568989753723,0.36708876490592957,-0.042869698256254196,-0.002271098317578435,-0.011498833075165749,0.017090484499931335,-0.007961678318679333,-0.015331531874835491,-0.6335357427597046,-0.4566570520401001,-0.5913096070289612,-0.6536304354667664,-0.5332286357879639,-0.42443931102752686,-0.0234004408121109,-0.017384326085448265,-0.022355789318680763,-0.025250252336263657,-0.020203396677970886,-0.015919042751193047
1.7917917917917918,0.25358572602272034,0.17487142980098724,0.22880101203918457,0.24467651546001434,0.20566153526306152,0.1661890149116516,-2.985302448272705,-2.177611827850342,-2.8120076656341553,-3.1352174282073975,-2.537968397140503,-2.0120716094970703,0.0004129538428969681,0.7755570411682129,0.7724997997283936,1.660900592803955,0.7618189454078674,0.36284002661705017,-0.04310391843318939,-0.0024451192002743483,-0.011722606606781483,0.016837721690535545,-0.008163905702531338,-0.015490873716771603,-0.6335361003875732,-0.4567333459854126,-0.5913857221603394,-0.6537936329841614,-0.5333035588264465,-0.4244751036167145,-0.023396223783493042,-0.01738409511744976,-0.022354651242494583,-0.02525191381573677,-0.020202605053782463,-0.01591753028333187
1.8018018018018018,0.25365060567855835,0.17494866251945496,0.22889189422130585,0.24480867385864258,0.20574605464935303,0.16624672710895538,-2.985092878341675,-2.17781925201416,-2.812168836593628,-3.1357688903808594,-2.5381438732147217,-2.012099027633667,-0.00592880230396986,0.7709847092628479,0.7665796875953674,1.6543552875518799,0.7564801573753357,0.35859084129333496,-0.04333809018135071,-0.002619132399559021,-0.011946368962526321,0.016584942117333412,-0.008366134017705917,-0.015650199726223946,-0.6335358619689941,-0.45680922269821167,-0.591461181640625,-0.6539562344551086,-0.5333780646324158,-0.42451047897338867,-0.023391984403133392,-0.017383845522999763,-0.022353490814566612,-0.025253554806113243,-0.0202017929404974,-0.0159160029143095
1.8118118118118118,0.25371524691581726,0.17502571642398834,0.2289825826883316,0.2449406236410141,0.205830380320549,0.16630427539348602,-2.9848809242248535,-2.1780245304107666,-2.8123281002044678,-3.136317491531372,-2.5383172035217285,-2.012124538421631,-0.012270400300621986,0.7664116024971008,0.7606586813926697,1.647808313369751,0.7511407136917114,0.3543412685394287,-0.04357222095131874,-0.00279314536601305,-0.012170122936367989,0.016332145780324936,-0.008568345569074154,-0.015809515491127968,-0.6335349082946777,-0.4568846523761749,-0.5915361046791077,-0.6541182994842529,-0.533452033996582,-0.4245454668998718,-0.023387720808386803,-0.017383581027388573,-0.02235230803489685,-0.025255171582102776,-0.02020096220076084,-0.01591445878148079
1.8218218218218218,0.25377964973449707,0.1751025766134262,0.22907300293445587,0.24507230520248413,0.20591451227664948,0.16636167466640472,-2.984665632247925,-2.1782279014587402,-2.812483787536621,-3.1368627548217773,-2.5384881496429443,-2.012147903442383,-0.018612125888466835,0.761837899684906,0.7547370791435242,1.641260027885437,0.7458003759384155,0.3500913679599762,-0.04380631446838379,-0.0029671506490558386,-0.012393862009048462,0.016079343855381012,-0.008770561777055264,-0.015968812629580498,-0.6335334181785583,-0.45695960521698,-0.5916104316711426,-0.6542796492576599,-0.5335254669189453,-0.42458003759384155,-0.023383434861898422,-0.01738329976797104,-0.022351102903485298,-0.02525676041841507,-0.020200112834572792,-0.015912901610136032
1.8318318318318318,0.2538437843322754,0.17517930269241333,0.22916322946548462,0.24520376324653625,0.20599842071533203,0.1664188951253891,-2.984447717666626,-2.178428888320923,-2.8126373291015625,-3.1374053955078125,-2.53865647315979,-2.012169361114502,-0.024953925982117653,0.7572633028030396,0.748814582824707,1.6347098350524902,0.7404595017433167,0.34584110975265503,-0.044040367007255554,-0.0031411591917276382,-0.012617597356438637,0.01582651399075985,-0.008972754701972008,-0.016128094866871834,-0.6335312724113464,-0.4570341110229492,-0.5916841626167297,-0.6544402837753296,-0.5335983633995056,-0.42461422085762024,-0.023379124701023102,-0.017382999882102013,-0.022349875420331955,-0.025258325040340424,-0.020199241116642952,-0.015911327674984932
1.8418418418418419,0.2539076805114746,0.17525583505630493,0.22925321757793427,0.24533498287200928,0.20608213543891907,0.16647595167160034,-2.984226703643799,-2.1786277294158936,-2.8127877712249756,-3.137944459915161,-2.5388224124908447,-2.0121889114379883,-0.031295448541641235,0.7526880502700806,0.7428915500640869,1.6281579732894897,0.7351177930831909,0.34159064292907715,-0.04427436366677284,-0.0033151600509881973,-0.012841309420764446,0.015573667362332344,-0.009174943901598454,-0.01628735475242138,-0.633528470993042,-0.45710813999176025,-0.5917573571205139,-0.6546003818511963,-0.5336707234382629,-0.42464786767959595,-0.02337479218840599,-0.017382681369781494,-0.02234862744808197,-0.025259867310523987,-0.02019835077226162,-0.01590973511338234
1.8518518518518519,0.25397130846977234,0.1753322184085846,0.2293429672718048,0.2454659640789032,0.2061656415462494,0.16653284430503845,-2.9840025901794434,-2.1788246631622314,-2.8129355907440186,-3.1384809017181396,-2.53898549079895,-2.0122063159942627,-0.037637099623680115,0.7481119632720947,0.7369676232337952,1.6216044425964355,0.7297754287719727,0.33733972907066345,-0.044508326798677444,-0.003489160444587469,-0.013065013103187084,0.015320800244808197,-0.00937712099403143,-0.01644660159945488,-0.6335251331329346,-0.45718178153038025,-0.5918299555778503,-0.6547597646713257,-0.5337425470352173,-0.424681156873703,-0.023370439186692238,-0.017382347956299782,-0.022347357124090195,-0.02526138164103031,-0.020197441801428795,-0.015908129513263702
1.8618618618618619,0.25403472781181335,0.17540839314460754,0.22943252325057983,0.24559667706489563,0.20624896883964539,0.16658957302570343,-2.983776330947876,-2.1790194511413574,-2.8130805492401123,-3.1390140056610107,-2.539146900177002,-2.0122218132019043,-0.04397870972752571,0.7435353398323059,0.7310431003570557,1.6150496006011963,0.7244323492050171,0.3330884873867035,-0.044742245227098465,-0.0036631531547755003,-0.013288702815771103,0.01506793312728405,-0.009579298086464405,-0.016605835407972336,-0.6335211396217346,-0.45725497603416443,-0.591901957988739,-0.6549184918403625,-0.5338139533996582,-0.424714058637619,-0.023366060107946396,-0.017381997779011726,-0.02234606444835663,-0.025262869894504547,-0.02019651234149933,-0.01590650901198387
1.8718718718718719,0.2540978491306305,0.17548440396785736,0.22952187061309814,0.24572716653347015,0.20633207261562347,0.16664615273475647,-2.983546257019043,-2.1792118549346924,-2.813222885131836,-3.1395442485809326,-2.5393052101135254,-2.012235403060913,-0.050320155918598175,0.7389578223228455,0.7251177430152893,1.6084932088851929,0.7190883755683899,0.32883694767951965,-0.044976115226745605,-0.0038371419068425894,-0.01351238414645195,0.014815044589340687,-0.009781464003026485,-0.01676505245268345,-0.6335164904594421,-0.457327663898468,-0.5919734239578247,-0.6550766825675964,-0.5338847041130066,-0.4247465431690216,-0.023361658677458763,-0.01738162897527218,-0.02234474942088127,-0.02526433765888214,-0.02019556239247322,-0.015904873609542847
1.8818818818818819,0.25416073203086853,0.17556025087833405,0.22961093485355377,0.24585740268230438,0.20641498267650604,0.16670256853103638,-2.9833133220672607,-2.1794023513793945,-2.8133621215820312,-3.140070915222168,-2.539461135864258,-2.012247085571289,-0.05666167661547661,0.7343795895576477,0.7191917896270752,1.6019349098205566,0.713744044303894,0.32458505034446716,-0.045209940522909164,-0.004011134151369333,-0.013736042194068432,0.014562134630978107,-0.009983607567846775,-0.016924254596233368,-0.6335112452507019,-0.4573999345302582,-0.5920442342758179,-0.655234158039093,-0.5339550375938416,-0.42477864027023315,-0.02335723675787449,-0.017381245270371437,-0.022343412041664124,-0.025265779346227646,-0.02019459381699562,-0.01590322144329548
1.8918918918918919,0.25422340631484985,0.1756359338760376,0.22969980537891388,0.2459874153137207,0.2064976990222931,0.16675879061222076,-2.9830777645111084,-2.1795904636383057,-2.8134987354278564,-3.140594482421875,-2.53961443901062,-2.012256622314453,-0.06300309300422668,0.7298007011413574,0.713265061378479,1.595375418663025,0.7083985805511475,0.3203328251838684,-0.04544373229146004,-0.004185114987194538,-0.01395969744771719,0.014309224672615528,-0.010185761377215385,-0.017083434388041496,-0.6335054039955139,-0.4574717581272125,-0.5921144485473633,-0.6553909182548523,-0.5340247750282288,-0.4248102307319641,-0.023352788761258125,-0.017380842939019203,-0.022342052310705185,-0.025267193093895912,-0.02019360475242138,-0.015901552513241768
1.901901901901902,0.2542857825756073,0.17571142315864563,0.22978843748569489,0.24611715972423553,0.20658019185066223,0.1668148785829544,-2.982839345932007,-2.179776430130005,-2.8136327266693115,-3.141115427017212,-2.5397653579711914,-2.0122642517089844,-0.06934452801942825,0.7252210378646851,0.7073375582695007,1.5888140201568604,0.7030527591705322,0.3160803020000458,-0.04567747190594673,-0.004359095357358456,-0.01418333686888218,0.014056284911930561,-0.010387888178229332,-0.01724260300397873,-0.6334988474845886,-0.45754316449165344,-0.5921841859817505,-0.6555471420288086,-0.534093976020813,-0.4248414933681488,-0.02334831841289997,-0.017380423843860626,-0.022340673953294754,-0.025268586352467537,-0.020192595198750496,-0.015899868682026863
1.911911911911912,0.25434792041778564,0.17578677833080292,0.22987686097621918,0.24624671041965485,0.20666247606277466,0.16687080264091492,-2.982597589492798,-2.1799607276916504,-2.8137640953063965,-3.1416335105895996,-2.5399138927459717,-2.012269973754883,-0.07568579912185669,0.7206406593322754,0.7014095187187195,1.5822513103485107,0.6977061033248901,0.31182757019996643,-0.045911166816949844,-0.004533075261861086,-0.014406953006982803,0.013803347013890743,-0.010590012185275555,-0.01740175113081932,-0.6334917545318604,-0.45761406421661377,-0.5922532677650452,-0.6557027101516724,-0.534162700176239,-0.4248722493648529,-0.023343825712800026,-0.017379987984895706,-0.022339271381497383,-0.025269953534007072,-0.02019156515598297,-0.015898169949650764
1.921921921921922,0.2544098198413849,0.1758619248867035,0.22996506094932556,0.24637596309185028,0.20674459636211395,0.1669265329837799,-2.9823532104492188,-2.180142402648926,-2.8138926029205322,-3.1421477794647217,-2.5400595664978027,-2.0122735500335693,-0.08202697336673737,0.7160596251487732,0.6954805850982666,1.575687050819397,0.692358672618866,0.30757442116737366,-0.04614480957388878,-0.004707043990492821,-0.014630569145083427,0.013550393283367157,-0.010792127810418606,-0.01756088063120842,-0.6334840059280396,-0.4576845169067383,-0.5923217535018921,-0.6558575630187988,-0.5342308878898621,-0.42490261793136597,-0.02333931066095829,-0.017379533499479294,-0.02233784645795822,-0.02527129277586937,-0.020190516486763954,-0.015896452590823174
1.931931931931932,0.25447145104408264,0.17593690752983093,0.23005300760269165,0.246505007147789,0.20682649314403534,0.16698212921619415,-2.9821059703826904,-2.1803221702575684,-2.8140182495117188,-3.1426594257354736,-2.540203094482422,-2.012275218963623,-0.08836816251277924,0.7114778161048889,0.6895512938499451,1.569121241569519,0.6870108246803284,0.3033210039138794,-0.04637841880321503,-0.004881012253463268,-0.014854159206151962,0.01329741906374693,-0.010994227603077888,-0.017719997093081474,-0.6334757208824158,-0.45775458216667175,-0.592389702796936,-0.6560117602348328,-0.5342985391616821,-0.424932599067688,-0.023334775120019913,-0.017379064112901688,-0.022336401045322418,-0.025272609665989876,-0.020189447328448296,-0.015894724056124687
1.941941941941942,0.2545328438282013,0.17601174116134644,0.23014076054096222,0.24663379788398743,0.20690816640853882,0.16703753173351288,-2.981855869293213,-2.180499792098999,-2.814141035079956,-3.143167734146118,-2.540343999862671,-2.012274980545044,-0.0947091355919838,0.7068952322006226,0.6836210489273071,1.5625536441802979,0.6816621422767639,0.2990672290325165,-0.0466119721531868,-0.0050549800507724285,-0.015077740885317326,0.013044429942965508,-0.01119631715118885,-0.017879094928503036,-0.6334667205810547,-0.45782411098480225,-0.5924570560455322,-0.6561654210090637,-0.534365713596344,-0.4249621629714966,-0.023330213502049446,-0.01737857609987259,-0.022334931418299675,-0.025273902341723442,-0.020188359543681145,-0.015892978757619858
1.951951951951952,0.25459399819374084,0.17608636617660522,0.2302282601594925,0.24676236510276794,0.20698966085910797,0.16709281504154205,-2.981602430343628,-2.1806750297546387,-2.8142611980438232,-3.1436731815338135,-2.54048228263855,-2.012272596359253,-0.10105017572641373,0.7023121118545532,0.6776900887489319,1.5559844970703125,0.6763128042221069,0.29481321573257446,-0.04684549197554588,-0.005228932946920395,-0.015301316045224667,0.012791425921022892,-0.01139839831739664,-0.018038176000118256,-0.6334571242332458,-0.4578932225704193,-0.5925238728523254,-0.6563184261322021,-0.5344322919845581,-0.42499130964279175,-0.02332562953233719,-0.017378071323037148,-0.02233344316482544,-0.02527517080307007,-0.020187251269817352,-0.015891216695308685
1.961961961961962,0.2546548843383789,0.17616084218025208,0.23031555116176605,0.24689067900180817,0.20707093179225922,0.1671479046344757,-2.9813461303710938,-2.1808483600616455,-2.8143787384033203,-3.1441755294799805,-2.5406181812286377,-2.012268543243408,-0.1073908880352974,0.6977283358573914,0.6717585325241089,1.5494141578674316,0.6709628701210022,0.2905588746070862,-0.047078948467969894,-0.005402877926826477,-0.015524866990745068,0.012538415379822254,-0.011600463651120663,-0.018197238445281982,-0.6334469318389893,-0.45796191692352295,-0.5925900936126709,-0.6564707159996033,-0.5344983339309692,-0.4250199794769287,-0.02332102134823799,-0.017377549782395363,-0.022331930696964264,-0.025276411324739456,-0.02018612250685692,-0.01588943786919117
1.971971971971972,0.25471553206443787,0.1762351244688034,0.2304026186466217,0.2470187544822693,0.20715203881263733,0.16720283031463623,-2.9810872077941895,-2.1810193061828613,-2.814493179321289,-3.144674777984619,-2.5407519340515137,-2.0122623443603516,-0.11373178660869598,0.6931437253952026,0.6658264398574829,1.542842149734497,0.6656121015548706,0.2863042652606964,-0.04731237515807152,-0.005576830357313156,-0.015748396515846252,0.012285398319363594,-0.01180252619087696,-0.018356285989284515,-0.6334360241889954,-0.4580301344394684,-0.5926556587219238,-0.6566223502159119,-0.5345639586448669,-0.4250483214855194,-0.023316390812397003,-0.017377011477947235,-0.022330395877361298,-0.025277629494667053,-0.020184975117444992,-0.01588764600455761
1.981981981981982,0.25477591156959534,0.1763092577457428,0.23048943281173706,0.24714656174182892,0.20723289251327515,0.16725759208202362,-2.980825185775757,-2.1811883449554443,-2.8146049976348877,-3.1451709270477295,-2.5408825874328613,-2.012253999710083,-0.12007235735654831,0.6885585784912109,0.6598937511444092,1.5362682342529297,0.6602607369422913,0.2820494771003723,-0.04754574969410896,-0.0057507711462676525,-0.01597191020846367,0.01203235238790512,-0.012004576623439789,-0.01851530745625496,-0.6334245800971985,-0.458097904920578,-0.5927206873893738,-0.6567734479904175,-0.5346289873123169,-0.4250761568546295,-0.023311737924814224,-0.017376454547047615,-0.02232884056866169,-0.02527882345020771,-0.020183807238936424,-0.015885835513472557
1.991991991991992,0.2548360526561737,0.17638319730758667,0.2305760532617569,0.24727414548397064,0.20731356739997864,0.16731218993663788,-2.980560302734375,-2.1813552379608154,-2.814713954925537,-3.1456637382507324,-2.541011333465576,-2.0122439861297607,-0.12641294300556183,0.6839725375175476,0.6539603471755981,1.5296934843063354,0.6549088358879089,0.2777942419052124,-0.04777907580137253,-0.005924707744270563,-0.01619541645050049,0.011779320426285267,-0.012206603772938251,-0.018674319609999657,-0.6334124803543091,-0.4581652581691742,-0.5927851796150208,-0.6569238305091858,-0.5346934795379639,-0.42510363459587097,-0.023307062685489655,-0.0173758827149868,-0.02232726290822029,-0.02527998946607113,-0.020182618871331215,-0.01588401198387146
2.002002002002002,0.254895955324173,0.1764569729566574,0.23066242039203644,0.24740149080753326,0.2073940485715866,0.1673666536808014,-2.980292558670044,-2.1815199851989746,-2.8148205280303955,-3.146153688430786,-2.541137218475342,-2.0122320652008057,-0.13275331258773804,0.6793860793113708,0.648026168346405,1.523116946220398,0.6495562195777893,0.27353882789611816,-0.04801235720515251,-0.006098633166402578,-0.016418905928730965,0.011526260524988174,-0.012408631853759289,-0.018833307549357414,-0.6333997845649719,-0.4582321047782898,-0.5928490161895752,-0.6570735573768616,-0.5347574949264526,-0.425130695104599,-0.023302363231778145,-0.017375294119119644,-0.022325662896037102,-0.025281134992837906,-0.020181411877274513,-0.01588217355310917
2.012012012012012,0.25495558977127075,0.17653056979179382,0.23074856400489807,0.2475285828113556,0.20747429132461548,0.1674209088087082,-2.9800217151641846,-2.181682586669922,-2.8149237632751465,-3.1466405391693115,-2.5412604808807373,-2.0122177600860596,-0.1390935778617859,0.6747987270355225,0.6420915126800537,1.5165387392044067,0.6442030072212219,0.2692832052707672,-0.04824558645486832,-0.006272561848163605,-0.0166423749178648,0.011273185722529888,-0.01261063665151596,-0.01899227686226368,-0.6333864331245422,-0.4582985043525696,-0.5929123163223267,-0.6572226881980896,-0.5348209142684937,-0.4251573085784912,-0.023297641426324844,-0.017374685034155846,-0.02232404053211212,-0.025282252579927444,-0.02018018625676632,-0.015880318358540535
2.022022022022022,0.25501498579978943,0.1766040027141571,0.23083451390266418,0.24765545129776,0.20755437016487122,0.16747501492500305,-2.979748010635376,-2.181842803955078,-2.8150248527526855,-3.1471245288848877,-2.541381597518921,-2.0122015476226807,-0.1454336792230606,0.6702109575271606,0.6361560225486755,1.50995934009552,0.6388491988182068,0.26502716541290283,-0.04847877472639084,-0.00644647516310215,-0.016865834593772888,0.011020103469491005,-0.012812633067369461,-0.01915123127400875,-0.6333724856376648,-0.4583645164966583,-0.5929750204086304,-0.6573711633682251,-0.5348837971687317,-0.42518350481987,-0.023292897269129753,-0.017374062910676003,-0.0223223976790905,-0.025283345952630043,-0.020178936421871185,-0.015878446400165558
2.032032032032032,0.2550741136074066,0.17667725682258606,0.23092021048069,0.24778206646442413,0.20763422548770905,0.16752895712852478,-2.979471445083618,-2.1820011138916016,-2.8151228427886963,-3.1476051807403564,-2.5415000915527344,-2.012183666229248,-0.15177375078201294,0.665622353553772,0.6302201151847839,1.5033782720565796,0.6334945559501648,0.2607709765434265,-0.04871191829442978,-0.006620388478040695,-0.017089271917939186,0.010767015628516674,-0.013014622963964939,-0.01931016705930233,-0.6333578824996948,-0.45843005180358887,-0.5930371284484863,-0.6575189828872681,-0.5349462628364563,-0.4252093434333801,-0.023288128897547722,-0.017373422160744667,-0.022320732474327087,-0.0252844151109457,-0.020177671685814857,-0.015876561403274536
2.042042042042042,0.2551330327987671,0.1767503321170807,0.2310056835412979,0.24790844321250916,0.20771388709545135,0.16758273541927338,-2.979192018508911,-2.182157278060913,-2.815217971801758,-3.148082733154297,-2.5416159629821777,-2.0121636390686035,-0.1581135392189026,0.6610330939292908,0.6242833733558655,1.4967957735061646,0.6281393766403198,0.2565144896507263,-0.04894500598311424,-0.006794293876737356,-0.01731269806623459,0.010513904504477978,-0.01321659330278635,-0.01946908049285412,-0.6333426237106323,-0.4584951102733612,-0.5930986404418945,-0.6576660871505737,-0.5350081324577332,-0.42523467540740967,-0.0232833381742239,-0.01737276464700699,-0.022319044917821884,-0.02528545819222927,-0.02017638273537159,-0.015874657779932022
2.052052052052052,0.2551916539669037,0.17682324349880219,0.23109091818332672,0.2480345368385315,0.20779332518577576,0.16763636469841003,-2.978909492492676,-2.1823112964630127,-2.815310478210449,-3.14855694770813,-2.54172945022583,-2.012141466140747,-0.16445323824882507,0.6564432382583618,0.6183462738990784,1.490211844444275,0.6227836608886719,0.2522577941417694,-0.049178045243024826,-0.006968195550143719,-0.017536098137497902,0.010260802693665028,-0.013418551534414291,-0.019627975299954414,-0.6333268880844116,-0.4585597515106201,-0.5931596159934998,-0.6578126549720764,-0.5350695252418518,-0.42525964975357056,-0.023278526961803436,-0.017372088506817818,-0.02231733500957489,-0.02528647892177105,-0.02017507702112198,-0.015872741118073463
2.062062062062062,0.2552500367164612,0.17689597606658936,0.23117595911026,0.24816042184829712,0.20787258446216583,0.16768981516361237,-2.978623867034912,-2.1824631690979004,-2.8154001235961914,-3.1490283012390137,-2.5418405532836914,-2.012117624282837,-0.17079277336597443,0.6518527269363403,0.6124083995819092,1.4836262464523315,0.617427408695221,0.24800078570842743,-0.04941103979945183,-0.0071420855820178986,-0.01775948330760002,0.010007670149207115,-0.013620495796203613,-0.019786853343248367,-0.6333103775978088,-0.4586239457130432,-0.5932199358940125,-0.657958447933197,-0.5351303815841675,-0.42528417706489563,-0.023273689672350883,-0.017371397465467453,-0.022315602749586105,-0.02528747171163559,-0.020173752680420876,-0.01587080769240856
2.0720720720720722,0.2553081810474396,0.1769685447216034,0.231260746717453,0.24828606843948364,0.2079516351222992,0.16774310171604156,-2.9783356189727783,-2.182612657546997,-2.8154873847961426,-3.149496555328369,-2.5419492721557617,-2.0120913982391357,-0.17713209986686707,0.6472615599632263,0.606469988822937,1.4770393371582031,0.6120703816413879,0.24374358355998993,-0.04964398220181465,-0.007315971422940493,-0.017982855439186096,0.009754539467394352,-0.013822431676089764,-0.01994570903480053,-0.6332933902740479,-0.4586876630783081,-0.5932797193527222,-0.6581037044525146,-0.5351907014846802,-0.4253082871437073,-0.02326883189380169,-0.017370687797665596,-0.02231385000050068,-0.02528844214975834,-0.02017240598797798,-0.015868857502937317
2.0820820820820822,0.2553660571575165,0.1770409345626831,0.23134532570838928,0.24841146171092987,0.20803044736385345,0.16779620945453644,-2.978044271469116,-2.182760238647461,-2.8155715465545654,-3.1499617099761963,-2.542055130004883,-2.012063503265381,-0.18347126245498657,0.6426697969436646,0.6005308628082275,1.4704509973526,0.6067129373550415,0.23948612809181213,-0.04987688362598419,-0.007489846087992191,-0.018206212669610977,0.009501393884420395,-0.014024344272911549,-0.02010454796254635,-0.6332756876945496,-0.4587509334087372,-0.5933389663696289,-0.6582483053207397,-0.5352504849433899,-0.4253319799900055,-0.023263949900865555,-0.017369961366057396,-0.022312074899673462,-0.02528938464820385,-0.020171040669083595,-0.015866892412304878
2.0920920920920922,0.2554236948490143,0.1771131455898285,0.23142965137958527,0.2485366016626358,0.2081090807914734,0.16784916818141937,-2.977750062942505,-2.182905912399292,-2.81565260887146,-3.150424003601074,-2.542158365249634,-2.012033700942993,-0.18981032073497772,0.6380773782730103,0.5945912599563599,1.4638612270355225,0.6013545989990234,0.23522835969924927,-0.05010972544550896,-0.007663716562092304,-0.018429547548294067,0.009248248301446438,-0.01422625407576561,-0.020263370126485825,-0.6332573890686035,-0.45881375670433044,-0.5933976173400879,-0.6583921909332275,-0.5353096723556519,-0.42535528540611267,-0.02325904555618763,-0.017369218170642853,-0.022310279309749603,-0.02529030479490757,-0.020169652998447418,-0.015864912420511246
2.1021021021021022,0.255481094121933,0.17718517780303955,0.23151375353336334,0.24866151809692383,0.2081875056028366,0.16790196299552917,-2.9774529933929443,-2.183048963546753,-2.8157312870025635,-3.1508829593658447,-2.5422592163085938,-2.0120017528533936,-0.19614911079406738,0.6334843635559082,0.5886511206626892,1.4572700262069702,0.5959959626197815,0.23097050189971924,-0.05034253001213074,-0.007837575860321522,-0.018652863800525665,0.008995088748633862,-0.014428144320845604,-0.020422164350748062,-0.6332384347915649,-0.4588761031627655,-0.5934556126594543,-0.6585355401039124,-0.5353684425354004,-0.42537814378738403,-0.023254118859767914,-0.017368458211421967,-0.022308459505438805,-0.02529120072722435,-0.020168248564004898,-0.01586291752755642
2.1121121121121122,0.2555382251739502,0.17725704610347748,0.2315976619720459,0.24878616631031036,0.2082657516002655,0.16795459389686584,-2.9771528244018555,-2.183190107345581,-2.815807580947876,-3.151338815689087,-2.542358160018921,-2.011967897415161,-0.20248781144618988,0.6288906335830688,0.5827102661132812,1.4506772756576538,0.5906365513801575,0.22671234607696533,-0.05057527869939804,-0.008011434227228165,-0.01887616515159607,0.008741915225982666,-0.014630027115345001,-0.020580945536494255,-0.6332188844680786,-0.45893800258636475,-0.5935130715370178,-0.6586781740188599,-0.5354266166687012,-0.42540058493614197,-0.023249167948961258,-0.017367679625749588,-0.022306619212031364,-0.02529207058250904,-0.020166823640465736,-0.01586090587079525
2.1221221221221223,0.2555951178073883,0.17732873558998108,0.23168130218982697,0.24891060590744019,0.2083437591791153,0.16800706088542938,-2.9768500328063965,-2.1833291053771973,-2.815880537033081,-3.15179181098938,-2.5424540042877197,-2.011932134628296,-0.2088262289762497,0.6242963671684265,0.5767688751220703,1.444083333015442,0.5852766036987305,0.22245392203330994,-0.050807978957891464,-0.008185277692973614,-0.01909944787621498,0.00848874170333147,-0.014831890352070332,-0.02073969878256321,-0.6331986784934998,-0.45899951457977295,-0.5935699343681335,-0.6588201522827148,-0.5354843139648438,-0.4254226088523865,-0.02324419468641281,-0.017366886138916016,-0.022304756566882133,-0.025292914360761642,-0.020165378227829933,-0.015858879312872887
2.1321321321321323,0.2556517422199249,0.17740026116371155,0.23176473379135132,0.24903476238250732,0.20842155814170837,0.1680593639612198,-2.9765443801879883,-2.1834659576416016,-2.815950870513916,-3.1522412300109863,-2.5425472259521484,-2.0118942260742188,-0.2151644378900528,0.6197013854980469,0.5708270072937012,1.4374876022338867,0.5799161791801453,0.2181953638792038,-0.05104062706232071,-0.008359121158719063,-0.019322706386446953,0.008235546760261059,-0.01503373496234417,-0.02089843712747097,-0.6331778764724731,-0.45906051993370056,-0.5936262607574463,-0.6589614748954773,-0.5355414748191833,-0.42544421553611755,-0.023239199072122574,-0.01736607402563095,-0.022302871569991112,-0.025293735787272453,-0.020163914188742638,-0.01585683599114418
2.1421421421421423,0.25570812821388245,0.1774715930223465,0.23184792697429657,0.24915871024131775,0.20849919319152832,0.16811148822307587,-2.9762356281280518,-2.183600664138794,-2.816018581390381,-3.1526880264282227,-2.5426385402679443,-2.011854410171509,-0.22150248289108276,0.6151059865951538,0.5648844838142395,1.4308907985687256,0.5745550990104675,0.21393653750419617,-0.05127323046326637,-0.008532949723303318,-0.019545946270227432,0.007982359267771244,-0.01523557212203741,-0.02105715498328209,-0.6331564784049988,-0.45912104845046997,-0.5936819314956665,-0.659102201461792,-0.5355980396270752,-0.4254654049873352,-0.023234179243445396,-0.017365245148539543,-0.0223009642213583,-0.025294531136751175,-0.020162425935268402,-0.01585477776825428
2.1521521521521523,0.25576427578926086,0.1775427609682083,0.2319309115409851,0.2492823749780655,0.20857658982276917,0.1681634485721588,-2.975923776626587,-2.1837332248687744,-2.8160834312438965,-3.1531317234039307,-2.542726993560791,-2.011812686920166,-0.22784020006656647,0.6105098724365234,0.5589414238929749,1.4242924451828003,0.5691936016082764,0.2096775323152542,-0.05150577425956726,-0.008706769905984402,-0.019769174978137016,0.0077291508205235004,-0.015437382273375988,-0.02121584676206112,-0.6331344246864319,-0.4591812193393707,-0.5937371253967285,-0.6592422127723694,-0.5356541872024536,-0.4254862070083618,-0.023229138925671577,-0.017364399507641792,-0.022299036383628845,-0.025295302271842957,-0.020160922780632973,-0.015852704644203186
2.1621621621621623,0.2558201551437378,0.177613765001297,0.23201364278793335,0.24940583109855652,0.2086537927389145,0.16821525990962982,-2.975609064102173,-2.183863639831543,-2.816145420074463,-3.1535720825195312,-2.5428130626678467,-2.0117690563201904,-0.234177827835083,0.6059131622314453,0.5529979467391968,1.4176926612854004,0.5638313293457031,0.20541831851005554,-0.051738277077674866,-0.008880586363375187,-0.019992370158433914,0.007475942373275757,-0.01563918963074684,-0.021374527364969254,-0.6331117749214172,-0.4592408537864685,-0.5937916040420532,-0.6593816876411438,-0.5357097387313843,-0.425506591796875,-0.023224076256155968,-0.0173635371029377,-0.0222970861941576,-0.025296049192547798,-0.020159399136900902,-0.015850616618990898
2.1721721721721723,0.25587576627731323,0.17768457531929016,0.23209618031978607,0.24952903389930725,0.2087307870388031,0.1682668924331665,-2.9752914905548096,-2.1839919090270996,-2.81620454788208,-3.1540095806121826,-2.542896270751953,-2.011723279953003,-0.24051517248153687,0.6013158559799194,0.5470537543296814,1.4110915660858154,0.5584686398506165,0.20115891098976135,-0.051970724016427994,-0.009054391644895077,-0.020215561613440514,0.007222719490528107,-0.01584097370505333,-0.02153317630290985,-0.6330884695053101,-0.45930007100105286,-0.593845546245575,-0.6595203876495361,-0.5357648134231567,-0.42552649974823,-0.02321898750960827,-0.01736265793442726,-0.022295113652944565,-0.0252967681735754,-0.02015785500407219,-0.015848509967327118
2.1821821821821823,0.25593113899230957,0.1777552217245102,0.2321784496307373,0.2496519684791565,0.208807572722435,0.16831837594509125,-2.974971055984497,-2.1841180324554443,-2.8162612915039062,-3.1544435024261475,-2.5429773330688477,-2.0116755962371826,-0.24685218930244446,0.5967180132865906,0.5411090850830078,1.4044891595840454,0.5531052947044373,0.19689935445785522,-0.052203115075826645,-0.009228184819221497,-0.020438719540834427,0.006969504524022341,-0.01604274846613407,-0.021691812202334404,-0.6330646276473999,-0.459358811378479,-0.5938989520072937,-0.6596584916114807,-0.5358193516731262,-0.4255460500717163,-0.023213878273963928,-0.017361760139465332,-0.022293120622634888,-0.025297464802861214,-0.020156292244791985,-0.015846392139792442
2.1921921921921923,0.2559862732887268,0.1778257042169571,0.23226052522659302,0.24977464973926544,0.20888417959213257,0.16836966574192047,-2.9746475219726562,-2.184242010116577,-2.816315174102783,-3.154874563217163,-2.5430562496185303,-2.0116257667541504,-0.2531890571117401,0.5921194553375244,0.5351638793945312,1.3978853225708008,0.5477414131164551,0.19263944029808044,-0.052435461431741714,-0.009401974268257618,-0.020661864429712296,0.006716275122016668,-0.01624451018869877,-0.021850425750017166,-0.6330400705337524,-0.4594171941280365,-0.5939517021179199,-0.6597959399223328,-0.5358733534812927,-0.4255651533603668,-0.023208746686577797,-0.01736084744334221,-0.02229110151529312,-0.025298135355114937,-0.02015470713376999,-0.015844255685806274
2.2022022022022023,0.25604116916656494,0.17789597809314728,0.23234234750270844,0.24989712238311768,0.20896053314208984,0.16842080652713776,-2.9743213653564453,-2.184363603591919,-2.816365957260132,-3.1553027629852295,-2.5431318283081055,-2.0115742683410645,-0.25952574610710144,0.5875203609466553,0.5292181968688965,1.3912800550460815,0.5423771739006042,0.18837954103946686,-0.0526677630841732,-0.009575752541422844,-0.020884986966848373,0.006463031284511089,-0.016446245834231377,-0.02200901135802269,-0.6330149173736572,-0.459475040435791,-0.5940039753913879,-0.6599327921867371,-0.5359268188476562,-0.4255838394165039,-0.023203589022159576,-0.017359916120767593,-0.022289065644145012,-0.02529878355562687,-0.02015310525894165,-0.015842104330658913
2.2122122122122123,0.2560957670211792,0.17796610295772552,0.23242396116256714,0.2500193417072296,0.209036722779274,0.16847176849842072,-2.973991870880127,-2.184483289718628,-2.8164143562316895,-3.1557273864746094,-2.543205499649048,-2.0115203857421875,-0.26586201786994934,0.5829207897186279,0.523271918296814,1.3846734762191772,0.5370121598243713,0.18411928415298462,-0.05289999768137932,-0.009749514982104301,-0.02110809087753296,0.0062097953632473946,-0.01664797216653824,-0.02216758020222187,-0.6329891085624695,-0.4595324397087097,-0.5940555334091187,-0.660068929195404,-0.5359797477722168,-0.42560210824012756,-0.023198410868644714,-0.017358968034386635,-0.022287005558609962,-0.025299403816461563,-0.02015148103237152,-0.015839938074350357
2.2222222222222223,0.25615015625953674,0.17803604900836945,0.23250533640384674,0.25014132261276245,0.20911268889904022,0.16852258145809174,-2.9736599922180176,-2.184600830078125,-2.816459894180298,-3.1561496257781982,-2.54327654838562,-2.011465072631836,-0.2721981704235077,0.5783206224441528,0.5173251032829285,1.378065586090088,0.5316467881202698,0.17985889315605164,-0.05313219130039215,-0.009923274628818035,-0.02133117988705635,0.005956538021564484,-0.016849679872393608,-0.02232613041996956,-0.632962703704834,-0.4595893919467926,-0.5941066145896912,-0.6602044701576233,-0.5360321998596191,-0.4256199598312378,-0.02319321036338806,-0.017358003184199333,-0.022284923121333122,-0.025300001725554466,-0.0201498381793499,-0.01583775505423546
2.2322322322322323,0.2562042772769928,0.17810583114624023,0.23258648812770844,0.2502630352973938,0.20918847620487213,0.16857324540615082,-2.9733245372772217,-2.1847164630889893,-2.816502332687378,-3.1565682888031006,-2.5433452129364014,-2.0114073753356934,-0.27853402495384216,0.5737197995185852,0.5113778710365295,1.3714561462402344,0.5262808799743652,0.1755983978509903,-0.05336432904005051,-0.010097024962306023,-0.021554235368967056,0.00570328813046217,-0.017051372677087784,-0.02248465269804001,-0.6329357624053955,-0.4596458971500397,-0.5941570997238159,-0.66033935546875,-0.5360841155052185,-0.4256373643875122,-0.023187989369034767,-0.01735702157020569,-0.02228282019495964,-0.02530057355761528,-0.020148174837231636,-0.015835555270314217
2.2422422422422423,0.25625813007354736,0.1781754195690155,0.23266743123531342,0.25038450956344604,0.20926402509212494,0.16862371563911438,-2.9729866981506348,-2.1848294734954834,-2.816542625427246,-3.1569840908050537,-2.5434112548828125,-2.011347770690918,-0.284869521856308,0.5691184997558594,0.5054301619529724,1.3648452758789062,0.5209143757820129,0.17133760452270508,-0.053596410900354385,-0.010270761325955391,-0.021777283400297165,0.0054500168189406395,-0.017253046855330467,-0.022643158212304115,-0.6329081058502197,-0.4597019851207733,-0.5942069888114929,-0.6604735255241394,-0.5361354351043701,-0.42565444111824036,-0.023182740435004234,-0.0173560231924057,-0.022280694916844368,-0.025301119312644005,-0.02014649100601673,-0.01583334244787693
2.2522522522522523,0.2563117742538452,0.17824485898017883,0.2327480912208557,0.2505057454109192,0.20933938026428223,0.1686740219593048,-2.9726457595825195,-2.184940814971924,-2.816579580307007,-3.1573965549468994,-2.5434746742248535,-2.0112862586975098,-0.29120486974716187,0.564516544342041,0.49948200583457947,1.3582334518432617,0.5155474543571472,0.16707678139209747,-0.05382844805717468,-0.010444496758282185,-0.02200029231607914,0.005196752957999706,-0.01745470240712166,-0.022801637649536133,-0.6328798532485962,-0.45975756645202637,-0.5942562222480774,-0.6606071591377258,-0.5361862778663635,-0.4256710112094879,-0.02317747101187706,-0.01735500618815422,-0.022278547286987305,-0.02530164271593094,-0.020144790410995483,-0.0158311128616333
2.2622622622622623,0.2563651204109192,0.17831408977508545,0.23282857239246368,0.25062671303749084,0.2094145268201828,0.1687241643667221,-2.972301959991455,-2.1850497722625732,-2.8166141510009766,-3.157806158065796,-2.5435357093811035,-2.0112226009368896,-0.29753977060317993,0.5599140524864197,0.4935331344604492,1.351620078086853,0.510179877281189,0.16281570494174957,-0.0540604330599308,-0.010618213564157486,-0.022223293781280518,0.004943482577800751,-0.017656348645687103,-0.02296009473502636,-0.6328509449958801,-0.4598127603530884,-0.5943049192428589,-0.6607400178909302,-0.5362366437911987,-0.4256872236728668,-0.023172179237008095,-0.017353974282741547,-0.02227637730538845,-0.025302140042185783,-0.020143067464232445,-0.015828870236873627
2.2722722722722724,0.25641822814941406,0.17838317155838013,0.23290881514549255,0.2507474422454834,0.20948947966098785,0.16877417266368866,-2.9719550609588623,-2.1851563453674316,-2.816645860671997,-3.158212184906006,-2.5435943603515625,-2.011157274246216,-0.3038744628429413,0.5553111433982849,0.48758381605148315,1.3450052738189697,0.5048119425773621,0.15855447947978973,-0.05429235100746155,-0.010791919194161892,-0.022446278482675552,0.004690205212682486,-0.01785796880722046,-0.023118533194065094,-0.6328215003013611,-0.4598674178123474,-0.5943530797958374,-0.6608722805976868,-0.5362863540649414,-0.4257029592990875,-0.02316686511039734,-0.01735292188823223,-0.022274186834692955,-0.02530261129140854,-0.020141324028372765,-0.01582660898566246
2.2822822822822824,0.25647109746932983,0.17845207452774048,0.23298880457878113,0.25086793303489685,0.209564208984375,0.1688239723443985,-2.9716055393218994,-2.1852612495422363,-2.8166747093200684,-3.1586153507232666,-2.5436503887176514,-2.011090040206909,-0.31020888686180115,0.5507075190544128,0.4816341996192932,1.338389277458191,0.4994434714317322,0.15429306030273438,-0.05452423170208931,-0.010965621098876,-0.022669224068522453,0.004436920862644911,-0.01805957593023777,-0.023276949301362038,-0.6327913403511047,-0.4599217176437378,-0.5944006443023682,-0.6610039472579956,-0.5363356471061707,-0.4257183074951172,-0.023161526769399643,-0.01735185645520687,-0.02227197401225567,-0.025303060188889503,-0.02013956382870674,-0.0158243328332901
2.2922922922922924,0.2565236985683441,0.17852076888084412,0.233068585395813,0.2509881854057312,0.20963874459266663,0.1688736230134964,-2.971252679824829,-2.185363531112671,-2.8167006969451904,-3.159015655517578,-2.543704032897949,-2.0110204219818115,-0.31654298305511475,0.5461034774780273,0.4756839871406555,1.3317722082138062,0.49407443404197693,0.15003162622451782,-0.0547560453414917,-0.01113930344581604,-0.02289215289056301,0.004183643963187933,-0.018261166289448738,-0.023435333743691444,-0.6327605843544006,-0.4599754810333252,-0.5944475531578064,-0.6611349582672119,-0.5363843441009521,-0.4257332384586334,-0.023156166076660156,-0.01735077053308487,-0.02226973883807659,-0.02530348300933838,-0.020137781277298927,-0.015822041779756546
2.3023023023023024,0.2565760910511017,0.178589329123497,0.23314814269542694,0.25110819935798645,0.20971307158470154,0.16892309486865997,-2.970897674560547,-2.1854639053344727,-2.8167240619659424,-3.1594126224517822,-2.543755054473877,-2.010948896408081,-0.32287681102752686,0.5414989590644836,0.4697333574295044,1.3251537084579468,0.48870500922203064,0.14576992392539978,-0.054987821727991104,-0.011312978342175484,-0.023115068674087524,0.003930353093892336,-0.018462738022208214,-0.023593701422214508,-0.6327292323112488,-0.46002882719039917,-0.5944939255714417,-0.6612651944160461,-0.5364325642585754,-0.42574775218963623,-0.02315078303217888,-0.017349669709801674,-0.022267481312155724,-0.025303879752755165,-0.02013598009943962,-0.015819735825061798
2.3123123123123124,0.2566281855106354,0.17865771055221558,0.2332274615764618,0.2512279450893402,0.20978718996047974,0.1689724326133728,-2.970538854598999,-2.1855623722076416,-2.816744565963745,-3.159806489944458,-2.5438036918640137,-2.010875701904297,-0.32921019196510315,0.5368936061859131,0.4637821316719055,1.3185336589813232,0.48333507776260376,0.14150813221931458,-0.05521952733397484,-0.011486648581922054,-0.02333795465528965,0.003677055472508073,-0.01866428554058075,-0.02375204674899578,-0.6326972246170044,-0.46008172631263733,-0.5945397615432739,-0.6613948941230774,-0.5364802479743958,-0.4257618188858032,-0.02314537577331066,-0.017348552122712135,-0.022265203297138214,-0.02530425414443016,-0.020134160295128822,-0.015817413106560707
2.3223223223223224,0.25668007135391235,0.17872589826583862,0.23330655694007874,0.25134745240211487,0.20986109972000122,0.1690215915441513,-2.97017765045166,-2.1856582164764404,-2.8167624473571777,-3.1601977348327637,-2.543849468231201,-2.010800361633301,-0.3355434834957123,0.5322879552841187,0.4578305780887604,1.3119125366210938,0.47796469926834106,0.13724610209465027,-0.05545119568705559,-0.011660301126539707,-0.023560816422104836,0.0034237580839544535,-0.01886582002043724,-0.023910369724035263,-0.632664680480957,-0.4601341784000397,-0.5945850014686584,-0.6615239381790161,-0.5365273952484131,-0.42577552795410156,-0.02313994988799095,-0.017347415909171104,-0.022262904793024063,-0.025304602459073067,-0.020132318139076233,-0.015815075486898422
2.3323323323323324,0.25673165917396545,0.17879390716552734,0.23338541388511658,0.25146669149398804,0.20993481576442719,0.16907057166099548,-2.969813346862793,-2.1857521533966064,-2.816777467727661,-3.1605851650238037,-2.5438930988311768,-2.0107228755950928,-0.34187617897987366,0.5276818871498108,0.4518786072731018,1.3052899837493896,0.4725937247276306,0.13298408687114716,-0.055682793259620667,-0.011833937838673592,-0.023783652111887932,0.0031704611610621214,-0.019067339599132538,-0.024068666622042656,-0.6326313614845276,-0.4601861834526062,-0.5946295261383057,-0.6616522669792175,-0.5365740656852722,-0.4257887899875641,-0.023134496062994003,-0.01734626479446888,-0.022260580211877823,-0.025304924696683884,-0.0201304592192173,-0.015812721103429794
2.3423423423423424,0.25678297877311707,0.17886176705360413,0.2334640622138977,0.2515857219696045,0.21000830829143524,0.16911938786506653,-2.9694461822509766,-2.1858439445495605,-2.8167898654937744,-3.1609697341918945,-2.5439341068267822,-2.010643720626831,-0.34820863604545593,0.5230750441551208,0.44592607021331787,1.298666000366211,0.4672224819660187,0.12872187793254852,-0.05591433867812157,-0.012007574550807476,-0.024006476625800133,0.0029171500355005264,-0.019268831238150597,-0.02422693930566311,-0.6325975060462952,-0.4602377414703369,-0.5946736335754395,-0.661780059337616,-0.5366201400756836,-0.4258016049861908,-0.023129021748900414,-0.017345095053315163,-0.02225823886692524,-0.02530522458255291,-0.020128577947616577,-0.015810351818799973
2.3523523523523524,0.25683408975601196,0.1789294332265854,0.23354242742061615,0.25170448422431946,0.21008159220218658,0.16916804015636444,-2.969075918197632,-2.1859335899353027,-2.8167991638183594,-3.161351203918457,-2.5439727306365967,-2.0105624198913574,-0.35454076528549194,0.5184678435325623,0.43997323513031006,1.2920410633087158,0.46185073256492615,0.12445953488349915,-0.05614583566784859,-0.012181191705167294,-0.02422926016151905,0.002663846593350172,-0.01947030797600746,-0.02438518777489662,-0.632563054561615,-0.4602888226509094,-0.5947170853614807,-0.6619071364402771,-0.5366657376289368,-0.4258140027523041,-0.023123525083065033,-0.017343908548355103,-0.022255871444940567,-0.025305498391389847,-0.02012667804956436,-0.015807967633008957
2.3623623623623624,0.25688493251800537,0.17899692058563232,0.23362061381340027,0.2518230080604553,0.2101546972990036,0.16921652853488922,-2.968703031539917,-2.186021089553833,-2.8168060779571533,-3.1617298126220703,-2.54400897026062,-2.010479211807251,-0.3608725666999817,0.5138601064682007,0.43401995301246643,1.2854148149490356,0.45647844672203064,0.12019704282283783,-0.05637727677822113,-0.012354797683656216,-0.02445203624665737,0.002410543616861105,-0.019671769812703133,-0.024543417617678642,-0.6325280070304871,-0.46033942699432373,-0.594760000705719,-0.6620335578918457,-0.536710798740387,-0.4258260130882263,-0.02311800792813301,-0.01734270341694355,-0.022253483533859253,-0.025305747985839844,-0.020124757662415504,-0.015805566683411598
2.3723723723723724,0.2569355368614197,0.17906422913074493,0.2336985468864441,0.2519412636756897,0.2102275788784027,0.16926485300064087,-2.968327283859253,-2.1861064434051514,-2.816809892654419,-3.162105083465576,-2.5440423488616943,-2.0103940963745117,-0.36720409989356995,0.5092518329620361,0.4280661344528198,1.2787871360778809,0.4511057436466217,0.11593446880578995,-0.0566086582839489,-0.012528388760983944,-0.024674776941537857,0.002157218987122178,-0.019873205572366714,-0.024701619520783424,-0.6324923038482666,-0.4603896141052246,-0.59480220079422,-0.6621593236923218,-0.5367552638053894,-0.42583760619163513,-0.0231124646961689,-0.017341483384370804,-0.022251073271036148,-0.02530597150325775,-0.020122816786170006,-0.015803152695298195
2.3823823823823824,0.2569858729839325,0.1791313737630844,0.2337763011455536,0.25205931067466736,0.2103002518415451,0.1693129986524582,-2.9679481983184814,-2.186189651489258,-2.8168113231658936,-3.1624772548675537,-2.5440733432769775,-2.0103068351745605,-0.37353500723838806,0.5046430826187134,0.4221119284629822,1.2721583843231201,0.4457325339317322,0.1116718128323555,-0.05683998391032219,-0.012701972387731075,-0.024897504597902298,0.0019039096077904105,-0.020074626430869102,-0.024859793484210968,-0.6324559450149536,-0.4604393541812897,-0.5948439240455627,-0.6622844934463501,-0.5367992520332336,-0.4258487820625305,-0.023106899112462997,-0.017340246587991714,-0.0222486425191164,-0.02530617080628872,-0.020120857283473015,-0.01580072194337845
2.3923923923923924,0.2570359706878662,0.17919833958148956,0.2338537722826004,0.25217705965042114,0.2103727161884308,0.16936099529266357,-2.96756649017334,-2.1862707138061523,-2.816810131072998,-3.162846565246582,-2.544102191925049,-2.0102176666259766,-0.379865825176239,0.5000338554382324,0.41615721583366394,1.2655282020568848,0.44035905599594116,0.10740901529788971,-0.0570712611079216,-0.012875540181994438,-0.025120200589299202,0.0016505933599546552,-0.020276028662919998,-0.02501794695854187,-0.6324189901351929,-0.4604886472225189,-0.5948850512504578,-0.6624089479446411,-0.5368427634239197,-0.4258595108985901,-0.023101313039660454,-0.017338991165161133,-0.022246187552809715,-0.025306344032287598,-0.02011887915432453,-0.01579827442765236
2.4024024024024024,0.25708580017089844,0.1792651265859604,0.2339310199022293,0.2522946000099182,0.21044498682022095,0.16940881311893463,-2.967181921005249,-2.186349391937256,-2.816805362701416,-3.163212537765503,-2.544128179550171,-2.0101263523101807,-0.3861961364746094,0.49542415142059326,0.41020235419273376,1.2588967084884644,0.43498504161834717,0.10314607620239258,-0.057302478700876236,-0.01304909773170948,-0.025342870503664017,0.0013972701271995902,-0.020477406680583954,-0.025176074355840683,-0.6323813796043396,-0.46053746342658997,-0.594925582408905,-0.6625327467918396,-0.536885678768158,-0.4258698523044586,-0.02309570088982582,-0.017337718978524208,-0.022243712097406387,-0.025306494906544685,-0.020116878673434258,-0.015795812010765076
2.4124124124124124,0.2571353614330292,0.1793317347764969,0.2340080440044403,0.2524118721485138,0.2105170488357544,0.16945648193359375,-2.966794013977051,-2.1864264011383057,-2.816798448562622,-3.1635751724243164,-2.544151544570923,-2.010033369064331,-0.3925260603427887,0.49081388115882874,0.40424683690071106,1.252264380455017,0.4296106696128845,0.09888310730457306,-0.0575336292386055,-0.013222645968198776,-0.02556551806628704,0.0011439621448516846,-0.02067876234650612,-0.025334179401397705,-0.6323432326316833,-0.4605858325958252,-0.5949655175209045,-0.6626559495925903,-0.5369280576705933,-0.4258797764778137,-0.023090070113539696,-0.01733643002808094,-0.02224121429026127,-0.025306617841124535,-0.02011486142873764,-0.0157933346927166
2.4224224224224224,0.2571847140789032,0.17939817905426025,0.2340848445892334,0.2525289058685303,0.21058888733386993,0.16950397193431854,-2.9664037227630615,-2.1865007877349854,-2.8167884349823,-3.1639349460601807,-2.544172763824463,-2.0099382400512695,-0.39885571599006653,0.48620322346687317,0.39829114079475403,1.2456303834915161,0.4242357015609741,0.0946200042963028,-0.05776473879814148,-0.013396172784268856,-0.025788139551877975,0.0008906324510462582,-0.020880108699202538,-0.025492258369922638,-0.6323044300079346,-0.460633784532547,-0.5950049161911011,-0.6627784371376038,-0.5369700193405151,-0.425889253616333,-0.02308441326022148,-0.01733512617647648,-0.022238697856664658,-0.025306718423962593,-0.02011282369494438,-0.015790842473506927
2.4324324324324325,0.25723379850387573,0.1794644445180893,0.23416142165660858,0.25264570116996765,0.21066054701805115,0.169551283121109,-2.966010332107544,-2.1865735054016113,-2.8167760372161865,-3.1642916202545166,-2.544191360473633,-2.009841203689575,-0.405184805393219,0.48159196972846985,0.39233484864234924,1.2389955520629883,0.4188603162765503,0.09035681188106537,-0.057995785027742386,-0.013569694943726063,-0.026010742411017418,0.0006373254582285881,-0.021081430837512016,-0.02565031126141548,-0.6322649717330933,-0.4606812298297882,-0.5950436592102051,-0.6629002690315247,-0.5370113253593445,-0.42589831352233887,-0.023078735917806625,-0.017333803698420525,-0.022236155346035957,-0.025306792929768562,-0.020110763609409332,-0.015788333490490913
2.4424424424424425,0.2572826147079468,0.17953051626682281,0.23423774540424347,0.25276222825050354,0.21073196828365326,0.16959844529628754,-2.965613842010498,-2.1866438388824463,-2.816760540008545,-3.1646454334259033,-2.5442073345184326,-2.009742021560669,-0.4115135967731476,0.4769802689552307,0.38637831807136536,1.2323590517044067,0.41348469257354736,0.08609353005886078,-0.05822677165269852,-0.013743198476731777,-0.026233306154608727,0.000383989216061309,-0.021282726898789406,-0.025808339938521385,-0.6322249174118042,-0.460728257894516,-0.5950819253921509,-0.6630215644836426,-0.5370521545410156,-0.4259069859981537,-0.02307303436100483,-0.01733246259391308,-0.022233594208955765,-0.02530684322118759,-0.02010868489742279,-0.015785809606313705
2.4524524524524525,0.2573311924934387,0.1795964241027832,0.23431386053562164,0.2528785169124603,0.21080321073532104,0.16964544355869293,-2.965214729309082,-2.1867117881774902,-2.816742420196533,-3.1649959087371826,-2.5442211627960205,-2.009641170501709,-0.41784197092056274,0.47236812114715576,0.3804212510585785,1.2257217168807983,0.40810856223106384,0.08183011412620544,-0.05845770984888077,-0.013916690833866596,-0.02645586058497429,0.00013066831161268055,-0.021484002470970154,-0.02596634440124035,-0.6321842074394226,-0.46077480912208557,-0.5951194763183594,-0.6631421446800232,-0.5370924472808838,-0.4259152114391327,-0.023067312315106392,-0.01733110472559929,-0.022231008857488632,-0.02530686929821968,-0.020106587558984756,-0.015783268958330154
2.4624624624624625,0.25737953186035156,0.17966215312480927,0.23438973724842072,0.252994567155838,0.21087422966957092,0.169692263007164,-2.9648122787475586,-2.1867778301239014,-2.8167216777801514,-3.1653430461883545,-2.544232130050659,-2.009538173675537,-0.4241698682308197,0.46775561571121216,0.3744640052318573,1.2190830707550049,0.40273216366767883,0.07756660878658295,-0.058688580989837646,-0.014090164564549923,-0.02667837217450142,-0.00012265212717466056,-0.02168525755405426,-0.026124322786927223,-0.6321429014205933,-0.4608209431171417,-0.5951565504074097,-0.6632620096206665,-0.537132203578949,-0.42592301964759827,-0.023061564192175865,-0.017329733818769455,-0.022228403016924858,-0.02530686743557453,-0.02010446973145008,-0.01578071340918541
2.4724724724724725,0.2574275732040405,0.1797277182340622,0.23446539044380188,0.2531103491783142,0.2109450399875641,0.16973893344402313,-2.964407444000244,-2.1868417263031006,-2.816697835922241,-3.165687322616577,-2.544240713119507,-2.0094332695007324,-0.43049749732017517,0.4631425440311432,0.3685062527656555,1.2124431133270264,0.39735522866249084,0.07330314069986343,-0.05891939997673035,-0.014263629913330078,-0.026900872588157654,-0.00037597204209305346,-0.021886495873332024,-0.026282276958227158,-0.6321009993553162,-0.4608665704727173,-0.5951929688453674,-0.6633812785148621,-0.537171483039856,-0.4259304106235504,-0.023055795580148697,-0.01732834056019783,-0.022225774824619293,-0.02530684508383274,-0.020102333277463913,-0.01577814295887947
2.4824824824824825,0.2574753761291504,0.1797931045293808,0.23454079031944275,0.2532258927822113,0.21101565659046173,0.16978542506694794,-2.9639995098114014,-2.186903476715088,-2.81667160987854,-3.1660287380218506,-2.5442469120025635,-2.009326457977295,-0.43682461977005005,0.458528995513916,0.36254817247390747,1.2058022022247314,0.3919779062271118,0.06903946399688721,-0.05915015563368797,-0.014437084086239338,-0.027123335748910904,-0.0006292915786616504,-0.022087713703513145,-0.026440205052495003,-0.6320583820343018,-0.4609118103981018,-0.5952288508415222,-0.6634999513626099,-0.53721022605896,-0.4259374141693115,-0.02305000275373459,-0.01732693426311016,-0.022223124280571938,-0.02530679479241371,-0.020100176334381104,-0.015775557607412338
2.4924924924924925,0.25752294063568115,0.17985829710960388,0.2346159666776657,0.2533411979675293,0.21108603477478027,0.16983172297477722,-2.9635884761810303,-2.186962842941284,-2.8166420459747314,-3.1663665771484375,-2.544250249862671,-2.0092172622680664,-0.4431512951850891,0.4539150893688202,0.3565899133682251,1.1991599798202515,0.3866002559661865,0.06477582454681396,-0.05938085913658142,-0.014610515907406807,-0.027345772832632065,-0.0008826180128380656,-0.022288896143436432,-0.02659810148179531,-0.6320152878761292,-0.4609565734863281,-0.5952640771865845,-0.6636179089546204,-0.537248432636261,-0.4259439706802368,-0.02304418943822384,-0.017325509339571,-0.02222045324742794,-0.025306720286607742,-0.020098000764846802,-0.015772955492138863
2.5025025025025025,0.2575702667236328,0.17992332577705383,0.23469093441963196,0.2534562349319458,0.2111562341451645,0.16987788677215576,-2.96317458152771,-2.1870205402374268,-2.816610336303711,-3.166701316833496,-2.5442514419555664,-2.009106397628784,-0.44947755336761475,0.4493006765842438,0.3506310284137726,1.192516565322876,0.3812222480773926,0.060512103140354156,-0.059611499309539795,-0.014783939346671104,-0.027568185701966286,-0.0011359365889802575,-0.02249007113277912,-0.02675597369670868,-0.6319714784622192,-0.46100085973739624,-0.5952987670898438,-0.6637352108955383,-0.5372860431671143,-0.4259501099586487,-0.023038353770971298,-0.017324067652225494,-0.022217757999897003,-0.025306621566414833,-0.02009580470621586,-0.015770338475704193
2.5125125125125125,0.25761735439300537,0.17998817563056946,0.2347656637430191,0.2535710036754608,0.21122623980045319,0.16992388665676117,-2.9627583026885986,-2.187075614929199,-2.816575765609741,-3.1670331954956055,-2.544250249862671,-2.008993625640869,-0.45580342411994934,0.44468578696250916,0.3446718752384186,1.1858718395233154,0.37584367394447327,0.05624835193157196,-0.05984209105372429,-0.014957347884774208,-0.027790581807494164,-0.0013892545830458403,-0.02269122377038002,-0.026913823559880257,-0.6319271326065063,-0.4610447585582733,-0.5953329205513,-0.6638518571853638,-0.5373231768608093,-0.4259558320045471,-0.023032495751976967,-0.017322609201073647,-0.022215044125914574,-0.025306496769189835,-0.020093586295843124,-0.01576770655810833
2.5225225225225225,0.25766414403915405,0.18005286157131195,0.23484013974666595,0.2536855638027191,0.21129600703716278,0.16996970772743225,-2.96233868598938,-2.187129020690918,-2.816537857055664,-3.1673619747161865,-2.544246196746826,-2.008878707885742,-0.4621288478374481,0.44007056951522827,0.3387124240398407,1.179226040840149,0.3704649806022644,0.051984455436468124,-0.06007261574268341,-0.01513073779642582,-0.02801293134689331,-0.0016425722278654575,-0.02289234660565853,-0.027071645483374596,-0.6318820714950562,-0.4610881209373474,-0.5953664183616638,-0.6639679074287415,-0.5373597741127014,-0.4259611666202545,-0.023026613518595695,-0.017321132123470306,-0.022212306037545204,-0.025306349620223045,-0.020091349259018898,-0.015765057876706123
2.5325325325325325,0.25771066546440125,0.18011733889579773,0.23491442203521729,0.2537998557090759,0.21136558055877686,0.1700153648853302,-2.9619157314300537,-2.1871798038482666,-2.816497564315796,-3.16768741607666,-2.5442395210266113,-2.0087618827819824,-0.46845364570617676,0.43545475602149963,0.33275264501571655,1.172579288482666,0.36508578062057495,0.0477205365896225,-0.06030308082699776,-0.015304116532206535,-0.028235267847776413,-0.0018958894070237875,-0.02309345081448555,-0.027229443192481995,-0.6318364143371582,-0.4611310660839081,-0.5953993797302246,-0.6640833020210266,-0.5373958945274353,-0.4259660243988037,-0.023020708933472633,-0.017319640144705772,-0.022209549322724342,-0.025306176394224167,-0.02008909545838833,-0.015762394294142723
2.5425425425425425,0.2577570080757141,0.18018165230751038,0.23498846590518951,0.25391390919685364,0.21143494546413422,0.17006085813045502,-2.9614903926849365,-2.1872286796569824,-2.8164548873901367,-3.1680099964141846,-2.5442306995391846,-2.00864315032959,-0.4747781455516815,0.4308387339115143,0.32679253816604614,1.1659313440322876,0.35970625281333923,0.04345664381980896,-0.060533493757247925,-0.015477475710213184,-0.02845756895840168,-0.0021491986699402332,-0.02329453080892563,-0.027387205511331558,-0.6317901611328125,-0.46117356419563293,-0.5954317450523376,-0.6641979813575745,-0.5374314188957214,-0.42597052454948425,-0.02301478199660778,-0.017318131402134895,-0.02220676653087139,-0.0253059770911932,-0.02008681930601597,-0.01575971581041813
2.5525525525525525,0.2578030228614807,0.1802458018064499,0.23506225645542145,0.25402772426605225,0.21150410175323486,0.1701061725616455,-2.96106219291687,-2.1872754096984863,-2.81640887260437,-3.1683294773101807,-2.544219493865967,-2.0085222721099854,-0.4811021387577057,0.42622217535972595,0.32083213329315186,1.1592820882797241,0.35432642698287964,0.039192669093608856,-0.06076384335756302,-0.01565081998705864,-0.028679843991994858,-0.0024025149177759886,-0.023495590314269066,-0.02754494734108448,-0.6317432522773743,-0.461215615272522,-0.5954634547233582,-0.6643120050430298,-0.5374664068222046,-0.425974577665329,-0.023008830845355988,-0.017316604033112526,-0.0222039632499218,-0.02530575357377529,-0.020084524527192116,-0.015757020562887192
2.5625625625625625,0.2578488290309906,0.18030975759029388,0.23513580858707428,0.25414127111434937,0.2115730494260788,0.17015135288238525,-2.9606308937072754,-2.1873199939727783,-2.8163602352142334,-3.1686456203460693,-2.5442054271698,-2.008399724960327,-0.48742565512657166,0.42160508036613464,0.3148714005947113,1.1526317596435547,0.348946213722229,0.03492860868573189,-0.06099412962794304,-0.015824157744646072,-0.028902091085910797,-0.0026558157987892628,-0.023696621879935265,-0.027702663093805313,-0.6316957473754883,-0.4612571895122528,-0.5954946279525757,-0.6644254326820374,-0.5375009179115295,-0.4259782135486603,-0.023002859205007553,-0.017315059900283813,-0.022201139479875565,-0.025305505841970444,-0.02008221112191677,-0.01575431227684021
2.5725725725725725,0.257894366979599,0.18037354946136475,0.2352091670036316,0.254254549741745,0.21164178848266602,0.1701963245868683,-2.9601967334747314,-2.1873624324798584,-2.8163089752197266,-3.1689586639404297,-2.544188976287842,-2.008275032043457,-0.4937487244606018,0.4169877767562866,0.3089102804660797,1.1459803581237793,0.3435656726360321,0.03066452033817768,-0.06122436001896858,-0.015997471287846565,-0.029124317690730095,-0.0029091236647218466,-0.023897631093859673,-0.027860352769494057,-0.6316476464271545,-0.4612983167171478,-0.5955252051353455,-0.6645381450653076,-0.5375348925590515,-0.42598140239715576,-0.02299686335027218,-0.01731349714100361,-0.02219829149544239,-0.025305232033133507,-0.020079875364899635,-0.015751585364341736
2.5825825825825826,0.2579396367073059,0.18043717741966248,0.2352822870016098,0.2543676197528839,0.21171030402183533,0.17024114727973938,-2.9597597122192383,-2.1874024868011475,-2.8162550926208496,-3.1692686080932617,-2.5441701412200928,-2.008148431777954,-0.5000712871551514,0.412369966506958,0.3029489815235138,1.1393277645111084,0.33818483352661133,0.02640046365559101,-0.06145452335476875,-0.016170773655176163,-0.02934650331735611,-0.003162431064993143,-0.02409861795604229,-0.028018010780215263,-0.6315988898277283,-0.4613390266895294,-0.5955552458763123,-0.6646502614021301,-0.5375683307647705,-0.4259842038154602,-0.022990847006440163,-0.01731192134320736,-0.022195424884557724,-0.02530493587255478,-0.020077520981431007,-0.015748843550682068
2.5925925925925926,0.2579846978187561,0.1805005967617035,0.23535515367984772,0.25448042154312134,0.2117786407470703,0.17028580605983734,-2.959319591522217,-2.1874406337738037,-2.8161981105804443,-3.1695754528045654,-2.5441486835479736,-2.0080196857452393,-0.506393313407898,0.4077517092227936,0.2969873249530792,1.132673978805542,0.33280354738235474,0.022136321291327477,-0.061684634536504745,-0.016344057396054268,-0.029568661004304886,-0.0034157305490225554,-0.024299586191773415,-0.02817564271390438,-0.6315494775772095,-0.4613792300224304,-0.5955846905708313,-0.6647617220878601,-0.5376012921333313,-0.4259865880012512,-0.022984804585576057,-0.01731032505631447,-0.022192535921931267,-0.025304613634943962,-0.020075147971510887,-0.015746086835861206
2.6026026026026026,0.25802943110466003,0.18056385219097137,0.23542779684066772,0.2545929551124573,0.2118467539548874,0.17033028602600098,-2.958876609802246,-2.187476634979248,-2.816138505935669,-3.16987943649292,-2.5441248416900635,-2.0078890323638916,-0.5127148628234863,0.4031331539154053,0.2910253703594208,1.1260191202163696,0.3274219334125519,0.017872150987386703,-0.061914682388305664,-0.01651732251048088,-0.02979079633951187,-0.0036690295673906803,-0.024500524625182152,-0.02833324857056141,-0.6314995288848877,-0.4614189863204956,-0.5956135392189026,-0.6648725271224976,-0.5376336574554443,-0.4259885549545288,-0.02297874353826046,-0.017308712005615234,-0.02218962460756302,-0.025304265320301056,-0.020072754472494125,-0.0157433170825243
2.6126126126126126,0.25807398557662964,0.18062694370746613,0.23550021648406982,0.2547052800655365,0.21191465854644775,0.17037461698055267,-2.9584312438964844,-2.1875104904174805,-2.8160760402679443,-3.170180320739746,-2.5440986156463623,-2.0077567100524902,-0.5190359950065613,0.398514062166214,0.28506311774253845,1.1193631887435913,0.3220401108264923,0.013608011417090893,-0.06214467063546181,-0.016690580174326897,-0.03001289814710617,-0.003922328352928162,-0.02470143884420395,-0.028490828350186348,-0.6314488649368286,-0.461458295583725,-0.5956417322158813,-0.6649826169013977,-0.5376654863357544,-0.42599010467529297,-0.022972656413912773,-0.017307084053754807,-0.02218668907880783,-0.02530389279127121,-0.020070340484380722,-0.0157405287027359
2.6226226226226226,0.25811824202537537,0.18068982660770416,0.23557241261005402,0.25481730699539185,0.2119823694229126,0.17041876912117004,-2.957982301712036,-2.187541961669922,-2.8160109519958496,-3.170477867126465,-2.544069528579712,-2.007622003555298,-0.5253564119338989,0.39389467239379883,0.2791005074977875,1.1127060651779175,0.3166579306125641,0.009343843907117844,-0.06237459555268288,-0.01686381921172142,-0.030234981328248978,-0.004175618756562471,-0.024902332574129105,-0.02864837273955345,-0.6313977241516113,-0.4614971876144409,-0.5956694483757019,-0.6650921106338501,-0.5376968383789062,-0.4259912371635437,-0.022966550663113594,-0.017305439338088036,-0.02218373492360115,-0.025303496047854424,-0.020067907869815826,-0.01573772542178631
2.6326326326326326,0.2581622898578644,0.18075254559516907,0.23564434051513672,0.2549291253089905,0.21204987168312073,0.17046275734901428,-2.9575307369232178,-2.1875715255737305,-2.8159427642822266,-3.1707723140716553,-2.5440382957458496,-2.0074856281280518,-0.5316765308380127,0.3892749547958374,0.27313780784606934,1.1060478687286377,0.31127530336380005,0.005079650320112705,-0.06260445713996887,-0.017037030309438705,-0.030457016080617905,-0.004428901709616184,-0.02510320581495762,-0.028805896639823914,-0.631345808506012,-0.46153563261032104,-0.5956965684890747,-0.6652010083198547,-0.5377275943756104,-0.425991952419281,-0.022960418835282326,-0.017303775995969772,-0.02218075841665268,-0.025303075090050697,-0.02006545290350914,-0.01573490910232067
2.6426426426426426,0.25820600986480713,0.18081510066986084,0.2357161045074463,0.2550406754016876,0.21211715042591095,0.1705065816640854,-2.957076072692871,-2.187598943710327,-2.8158724308013916,-3.1710636615753174,-2.544004440307617,-2.0073471069335938,-0.5379959940910339,0.384654700756073,0.26717472076416016,1.099388837814331,0.3058924674987793,0.0008154269307851791,-0.0628342553973198,-0.017210235819220543,-0.030679039657115936,-0.00468218419700861,-0.025304049253463745,-0.028963394463062286,-0.6312933564186096,-0.4615735709667206,-0.595723032951355,-0.6653091311454773,-0.537757933139801,-0.4259922504425049,-0.022954266518354416,-0.017302095890045166,-0.022177759557962418,-0.025302626192569733,-0.02006298117339611,-0.01573207415640354
2.6526526526526526,0.25824955105781555,0.1808774769306183,0.23578757047653198,0.2551519572734833,0.21218423545360565,0.17055022716522217,-2.9566190242767334,-2.187624216079712,-2.815798759460449,-3.171351671218872,-2.5439679622650146,-2.007206678390503,-0.5443151593208313,0.3800341486930847,0.26121142506599426,1.0927284955978394,0.3005094826221466,-0.0034487664233893156,-0.06306400895118713,-0.017383424565196037,-0.030901018530130386,-0.004935458768159151,-0.025504864752292633,-0.029120855033397675,-0.6312402486801147,-0.4616110920906067,-0.5957489609718323,-0.6654167175292969,-0.537787675857544,-0.42599210143089294,-0.022948089987039566,-0.017300399020314217,-0.022174738347530365,-0.025302156805992126,-0.02006049081683159,-0.015729226171970367
2.6626626626626626,0.2582927942276001,0.1809396594762802,0.23585882782936096,0.2552630305290222,0.21225111186504364,0.17059370875358582,-2.956158399581909,-2.1876473426818848,-2.815722703933716,-3.1716368198394775,-2.543929100036621,-2.0070641040802,-0.550633430480957,0.37541326880455017,0.25524792075157166,1.0860671997070312,0.29512614011764526,-0.007712870370596647,-0.06329368054866791,-0.01755659095942974,-0.031122969463467598,-0.005188732407987118,-0.02570565603673458,-0.029278287664055824,-0.6311865448951721,-0.4616481363773346,-0.5957742929458618,-0.6655234694480896,-0.5378168821334839,-0.42599156498908997,-0.022941892966628075,-0.017298685386776924,-0.02217169478535652,-0.025301657617092133,-0.020057976245880127,-0.01572636142373085
2.6726726726726726,0.25833582878112793,0.1810016632080078,0.23592986166477203,0.25537383556365967,0.21231776475906372,0.17063701152801514,-2.955695390701294,-2.1876680850982666,-2.815643787384033,-3.1719188690185547,-2.5438878536224365,-2.0069198608398438,-0.5569514632225037,0.37079206109046936,0.24928408861160278,1.079404592514038,0.2897423803806305,-0.011977060697972775,-0.0635233074426651,-0.017729738727211952,-0.03134489431977272,-0.0054420060478150845,-0.02590642310678959,-0.029435694217681885,-0.6311322450637817,-0.4616847336292267,-0.5957990288734436,-0.6656298041343689,-0.5378455519676208,-0.42599058151245117,-0.022935671731829643,-0.01729695498943329,-0.022168630734086037,-0.025301137939095497,-0.02005544677376747,-0.01572347991168499
2.6826826826826826,0.2583785355091095,0.18106351792812347,0.2360006421804428,0.25548437237739563,0.2123842090368271,0.17068016529083252,-2.9552290439605713,-2.1876869201660156,-2.8155620098114014,-3.1721978187561035,-2.5438437461853027,-2.0067732334136963,-0.5632687211036682,0.36617034673690796,0.2433200180530548,1.0727410316467285,0.2843584418296814,-0.016241220757365227,-0.06375285238027573,-0.017902875319123268,-0.03156678378582001,-0.005695271771401167,-0.02610716223716736,-0.029593072831630707,-0.6310772895812988,-0.46172088384628296,-0.5958232283592224,-0.6657353043556213,-0.5378736853599548,-0.42598921060562134,-0.02292942814528942,-0.01729520596563816,-0.02216554619371891,-0.025300590321421623,-0.020052893087267876,-0.015720585361123085
2.6926926926926926,0.25842106342315674,0.18112516403198242,0.23607119917869568,0.2555946707725525,0.21245044469833374,0.17072314023971558,-2.9547600746154785,-2.1877033710479736,-2.8154773712158203,-3.172473669052124,-2.543797492980957,-2.006625175476074,-0.5695856213569641,0.36154836416244507,0.23735564947128296,1.0660765171051025,0.27897417545318604,-0.020505409687757492,-0.06398235261440277,-0.018075989559292793,-0.031788650900125504,-0.005948529578745365,-0.026307882741093636,-0.02975042350590229,-0.6310216784477234,-0.4617565870285034,-0.5958467721939087,-0.6658402681350708,-0.5379013419151306,-0.4259873926639557,-0.022923162207007408,-0.01729344204068184,-0.022162439301609993,-0.02530002035200596,-0.020050322636961937,-0.015717674046754837
2.7027027027027026,0.2584632933139801,0.18118664622306824,0.23614153265953064,0.25570470094680786,0.21251647174358368,0.1707659661769867,-2.9542882442474365,-2.187717914581299,-2.815390110015869,-3.172746181488037,-2.543748378753662,-2.006474733352661,-0.5759018659591675,0.35692599415779114,0.2313910871744156,1.0594110488891602,0.2735896408557892,-0.024769512936472893,-0.06421177834272385,-0.018249088898301125,-0.032010480761528015,-0.006201772019267082,-0.026508571580052376,-0.029907740652561188,-0.630965530872345,-0.4617918133735657,-0.595869779586792,-0.6659444570541382,-0.5379284024238586,-0.425985187292099,-0.022916875779628754,-0.017291659489274025,-0.022159308195114136,-0.025299422442913055,-0.020047731697559357,-0.015714747831225395
2.7127127127127126,0.25850528478622437,0.18124794960021973,0.2362116575241089,0.2558145225048065,0.2125823199748993,0.1708086133003235,-2.953813314437866,-2.187730312347412,-2.815300226211548,-3.173015832901001,-2.5436971187591553,-2.0063223838806152,-0.5822174549102783,0.35230323672294617,0.22542622685432434,1.0527443885803223,0.26820480823516846,-0.029033582657575607,-0.06444114446640015,-0.018422173336148262,-0.03223228082060814,-0.0064550177194178104,-0.026709239929914474,-0.030065031722187996,-0.6309087872505188,-0.4618266224861145,-0.5958921909332275,-0.6660481095314026,-0.5379550457000732,-0.4259825646877289,-0.02291056700050831,-0.017289860174059868,-0.022156156599521637,-0.02529880404472351,-0.020045122131705284,-0.01571180671453476
2.7227227227227226,0.25854697823524475,0.1813090741634369,0.23628151416778564,0.2559240460395813,0.2126479297876358,0.17085108160972595,-2.9533352851867676,-2.1877405643463135,-2.8152072429656982,-3.1732823848724365,-2.5436432361602783,-2.0061681270599365,-0.588532567024231,0.3476802408695221,0.21946130692958832,1.0460768938064575,0.26281964778900146,-0.03329768404364586,-0.06467044353485107,-0.01859523355960846,-0.032454051077365875,-0.0067082480527460575,-0.026909884065389633,-0.030222291126847267,-0.6308513283729553,-0.4618609547615051,-0.5959140062332153,-0.6661510467529297,-0.5379810333251953,-0.42597946524620056,-0.022904232144355774,-0.017288044095039368,-0.022152984514832497,-0.025298157706856728,-0.02004249207675457,-0.01570884883403778
2.7327327327327327,0.2585884928703308,0.18137001991271973,0.2363511621952057,0.256033331155777,0.2127133309841156,0.17089338600635529,-2.952855110168457,-2.187748670578003,-2.8151118755340576,-3.1735455989837646,-2.5435867309570312,-2.006011962890625,-0.5948471426963806,0.3430567979812622,0.213496133685112,1.0394082069396973,0.2574344277381897,-0.03756169602274895,-0.06489968299865723,-0.018768278881907463,-0.03267578035593033,-0.006961482111364603,-0.027110490947961807,-0.030379518866539,-0.6307932734489441,-0.46189484000205994,-0.5959352254867554,-0.6662533283233643,-0.5380065441131592,-0.4259760081768036,-0.022897876799106598,-0.017286213114857674,-0.022149790078401566,-0.025297487154603004,-0.020039841532707214,-0.015705876052379608
2.7427427427427427,0.258629709482193,0.18143077194690704,0.23642055690288544,0.25614237785339355,0.21277853846549988,0.17093554139137268,-2.952371597290039,-2.1877541542053223,-2.8150134086608887,-3.1738059520721436,-2.5435280799865723,-2.0058536529541016,-0.6011611223220825,0.3384331166744232,0.20753072202205658,1.032738447189331,0.2520488202571869,-0.04182567819952965,-0.0651288628578186,-0.018941303715109825,-0.03289748728275299,-0.007214707788079977,-0.02731107920408249,-0.030536720529198647,-0.6307345628738403,-0.46192827820777893,-0.5959559082984924,-0.6663550138473511,-0.5380316376686096,-0.4259721338748932,-0.02289149910211563,-0.017284363508224487,-0.022146573290228844,-0.025296790525317192,-0.020037174224853516,-0.01570288836956024
2.7527527527527527,0.2586706876754761,0.18149137496948242,0.23648972809314728,0.25625118613243103,0.21284350752830505,0.17097750306129456,-2.9518849849700928,-2.187757968902588,-2.8149123191833496,-3.174062967300415,-2.543466567993164,-2.0056936740875244,-0.6074743866920471,0.3338090181350708,0.20156507194042206,1.0260677337646484,0.24666301906108856,-0.046089693903923035,-0.06535797566175461,-0.019114309921860695,-0.03311915323138237,-0.007467925548553467,-0.027511633932590485,-0.030693892389535904,-0.6306753158569336,-0.46196120977401733,-0.5959759950637817,-0.6664559841156006,-0.5380560755729675,-0.42596784234046936,-0.022885099053382874,-0.01728249527513981,-0.02214333601295948,-0.02529607154428959,-0.020034484565258026,-0.01569988578557968
2.7627627627627627,0.25871139764785767,0.18155178427696228,0.2365586757659912,0.256359726190567,0.2129083126783371,0.1710193157196045,-2.9513955116271973,-2.1877593994140625,-2.8148086071014404,-3.174316883087158,-2.543402671813965,-2.0055313110351562,-0.6137871742248535,0.3291845917701721,0.19559922814369202,1.0193958282470703,0.24127691984176636,-0.05035356059670448,-0.06558702141046524,-0.01928729936480522,-0.03334079682826996,-0.0077211433090269566,-0.027712170034646988,-0.030851032584905624,-0.6306154131889343,-0.4619937241077423,-0.5959954261779785,-0.6665562987327576,-0.5380799770355225,-0.42596304416656494,-0.022878674790263176,-0.017280612140893936,-0.022140074521303177,-0.025295326486229897,-0.020031774416565895,-0.01569686457514763
2.7727727727727727,0.25875186920166016,0.181612029671669,0.23662739992141724,0.2564679980278015,0.21297286450862885,0.1710609346628189,-2.9509036540985107,-2.1877589225769043,-2.814702033996582,-3.174567699432373,-2.5433363914489746,-2.0053672790527344,-0.6200993657112122,0.32455992698669434,0.18963319063186646,1.0127232074737549,0.23589064180850983,-0.054617512971162796,-0.0658160001039505,-0.019460266456007957,-0.03356240689754486,-0.007974337786436081,-0.027912670746445656,-0.031008144840598106,-0.6305549144744873,-0.46202582120895386,-0.5960143804550171,-0.6666560173034668,-0.5381034016609192,-0.42595794796943665,-0.022872230038046837,-0.01727871224284172,-0.02213679440319538,-0.025294557213783264,-0.02002904750406742,-0.01569383218884468
2.7827827827827827,0.25879210233688354,0.1816720813512802,0.23669585585594177,0.2565760314464569,0.21303722262382507,0.17110241949558258,-2.950408458709717,-2.187756299972534,-2.8145923614501953,-3.1748154163360596,-2.5432674884796143,-2.0052011013031006,-0.626410961151123,0.3199349045753479,0.18366697430610657,1.006049394607544,0.230504110455513,-0.05888126417994499,-0.06604492664337158,-0.01963321678340435,-0.03378397226333618,-0.008227535523474216,-0.028113150969147682,-0.031165223568677902,-0.6304937601089478,-0.4620574414730072,-0.5960326790809631,-0.666754961013794,-0.5381262898445129,-0.42595234513282776,-0.022865762934088707,-0.017276793718338013,-0.022133490070700645,-0.025293760001659393,-0.020026298239827156,-0.01569078303873539
2.7927927927927927,0.25883206725120544,0.1817319691181183,0.2367640882730484,0.2566837966442108,0.2131013721227646,0.17114372551441193,-2.9499106407165527,-2.187751531600952,-2.8144800662994385,-3.1750600337982178,-2.543196201324463,-2.005033254623413,-0.6327219605445862,0.31530946493148804,0.17770063877105713,0.9993748068809509,0.22511738538742065,-0.06314504146575928,-0.0662737786769867,-0.01980615220963955,-0.03400551155209541,-0.00848071463406086,-0.028313595801591873,-0.03132227435708046,-0.6304319500923157,-0.46208861470222473,-0.5960503816604614,-0.6668533682823181,-0.5381486415863037,-0.42594635486602783,-0.022859269753098488,-0.01727486029267311,-0.022130165249109268,-0.02529294230043888,-0.0200235303491354,-0.015687717124819756
2.8028028028028027,0.25887176394462585,0.18179164826869965,0.23683211207389832,0.2567913234233856,0.21316534280776978,0.17118485271930695,-2.9494094848632812,-2.187744379043579,-2.8143656253814697,-3.1753013134002686,-2.5431222915649414,-2.0048632621765137,-0.639032244682312,0.31068381667137146,0.1717340499162674,0.992699146270752,0.219730406999588,-0.06740879267454147,-0.06650257110595703,-0.019979063421487808,-0.034227024763822556,-0.008733897469937801,-0.028514018282294273,-0.03147929534316063,-0.6303696036338806,-0.46211934089660645,-0.596067488193512,-0.6669511198997498,-0.5381704568862915,-0.42593997716903687,-0.022852757945656776,-0.017272908240556717,-0.02212681621313095,-0.02529209665954113,-0.02002074383199215,-0.015684638172388077
2.8128128128128127,0.2589111924171448,0.18185116350650787,0.23689988255500793,0.2568986415863037,0.21322907507419586,0.17122581601142883,-2.9489057064056396,-2.187735080718994,-2.8142476081848145,-3.175539970397949,-2.543045997619629,-2.0046911239624023,-0.6453418731689453,0.3060579001903534,0.16576732695102692,0.9860223531723022,0.2143431305885315,-0.07167240232229233,-0.066731296479702,-0.020151950418949127,-0.034448496997356415,-0.008987070992588997,-0.028714416548609734,-0.031636279076337814,-0.630306601524353,-0.46214956045150757,-0.5960840582847595,-0.6670482158660889,-0.5381917357444763,-0.4259331226348877,-0.022846223786473274,-0.01727093942463398,-0.02212345041334629,-0.02529122866690159,-0.02001793682575226,-0.015681540593504906
2.8228228228228227,0.258950412273407,0.18191051483154297,0.23696741461753845,0.2570056617259979,0.21329259872436523,0.1712666153907776,-2.948399305343628,-2.1877238750457764,-2.814127206802368,-3.1757750511169434,-2.5429673194885254,-2.0045173168182373,-0.6516509652137756,0.3014315664768219,0.1598004847764969,0.9793447256088257,0.20895566046237946,-0.07593586295843124,-0.06695995479822159,-0.0203248281031847,-0.03466993197798729,-0.009240230545401573,-0.028914783149957657,-0.03179323300719261,-0.6302430033683777,-0.46217936277389526,-0.5961000919342041,-0.6671445369720459,-0.5382125377655029,-0.42592594027519226,-0.022839665412902832,-0.0172689538449049,-0.02212006039917469,-0.02529033273458481,-0.020015109330415726,-0.01567842997610569
2.8328328328328327,0.2589893341064453,0.18196967244148254,0.23703475296497345,0.25711241364479065,0.2133558988571167,0.1713072508573532,-2.947889804840088,-2.1877105236053467,-2.8140039443969727,-3.1760072708129883,-2.5428857803344727,-2.0043413639068604,-0.6579594612121582,0.2968050539493561,0.15383338928222656,0.9726660251617432,0.20356813073158264,-0.08019941300153732,-0.0671885535120964,-0.020497679710388184,-0.034891337156295776,-0.009493389166891575,-0.029115118086338043,-0.03195016086101532,-0.6301787495613098,-0.46220871806144714,-0.5961154103279114,-0.6672403216362,-0.5382327437400818,-0.42591825127601624,-0.0228330846875906,-0.017266953364014626,-0.02211664617061615,-0.025289414450526237,-0.0200122632086277,-0.01567530259490013
2.8428428428428427,0.25902801752090454,0.1820286512374878,0.23710182309150696,0.2572189271450043,0.21341902017593384,0.1713477224111557,-2.9473772048950195,-2.187694787979126,-2.813878059387207,-3.176236152648926,-2.542801856994629,-2.0041635036468506,-0.6642671823501587,0.2921781837940216,0.14786623418331146,0.9659865498542786,0.19818028807640076,-0.08446281403303146,-0.06741707026958466,-0.020670512691140175,-0.03511270880699158,-0.009746529161930084,-0.02931543067097664,-0.03210705891251564,-0.6301138401031494,-0.46223756670951843,-0.5961302518844604,-0.6673353910446167,-0.5382524132728577,-0.42591017484664917,-0.022826481610536575,-0.01726493239402771,-0.022113213315606117,-0.025288470089435577,-0.020009396597743034,-0.01567216031253338
2.8528528528528527,0.2590664327144623,0.1820874661207199,0.23716865479946136,0.2573252022266388,0.21348190307617188,0.17138798534870148,-2.946861505508423,-2.1876771450042725,-2.813749313354492,-3.176462173461914,-2.542715549468994,-2.003983497619629,-0.6705742478370667,0.28755098581314087,0.14189888536930084,0.9593060612678528,0.19279231131076813,-0.08872607350349426,-0.06764552742242813,-0.020843325182795525,-0.03533404320478439,-0.009999660775065422,-0.02951570600271225,-0.03226391598582268,-0.6300484538078308,-0.4622659981250763,-0.596144437789917,-0.6674298644065857,-0.5382716059684753,-0.4259016811847687,-0.02281985804438591,-0.0172628965228796,-0.022109758108854294,-0.025287503376603127,-0.020006511360406876,-0.015669003129005432
2.8628628628628627,0.2591046690940857,0.1821461021900177,0.23723529279232025,0.2574312090873718,0.2135445922613144,0.1714281439781189,-2.946343421936035,-2.187657117843628,-2.8136179447174072,-3.176685094833374,-2.5426266193389893,-2.0038018226623535,-0.6768807768821716,0.2829236388206482,0.1359313428401947,0.9526246786117554,0.18740414083003998,-0.09298942238092422,-0.06787393242120743,-0.021016111597418785,-0.03555535152554512,-0.01025278028100729,-0.029715953394770622,-0.03242075443267822,-0.6299822926521301,-0.46229398250579834,-0.5961580276489258,-0.6675236225128174,-0.53829026222229,-0.42589277029037476,-0.022813210263848305,-0.01726084202528,-0.02210627868771553,-0.025286508724093437,-0.020003605633974075,-0.015665831044316292
2.8728728728728727,0.25914257764816284,0.18220452964305878,0.23730166256427765,0.25753697752952576,0.2136070877313614,0.1714680939912796,-2.945822238922119,-2.1876351833343506,-2.813483476638794,-3.1769044399261475,-2.5425353050231934,-2.003618001937866,-0.6831865906715393,0.27829593420028687,0.1299637407064438,0.945942223072052,0.18201571702957153,-0.0972525104880333,-0.06810225546360016,-0.021188883110880852,-0.03577661141753197,-0.010505888611078262,-0.029916180297732353,-0.032577551901340485,-0.6299155950546265,-0.46232154965400696,-0.5961711406707764,-0.6676167249679565,-0.5383083820343018,-0.425883412361145,-0.02280654013156891,-0.017258772626519203,-0.022102782502770424,-0.025285489857196808,-0.020000679418444633,-0.01566264219582081
2.8828828828828827,0.2591802179813385,0.18226279318332672,0.23736780881881714,0.2576424777507782,0.21366934478282928,0.17150788009166718,-2.945297956466675,-2.1876108646392822,-2.8133466243743896,-3.17712140083313,-2.5424416065216064,-2.003432273864746,-0.6894915699958801,0.27366793155670166,0.1239960640668869,0.939258873462677,0.17662711441516876,-0.10151557624340057,-0.06833050400018692,-0.021361634135246277,-0.035997845232486725,-0.010759000666439533,-0.030116375535726547,-0.03273431584239006,-0.6298482418060303,-0.462348610162735,-0.5961835980415344,-0.667709231376648,-0.5383259654045105,-0.42587369680404663,-0.022799845784902573,-0.017256686463952065,-0.022099262103438377,-0.025284448638558388,-0.0199977345764637,-0.01565943844616413
2.8928928928928928,0.25921764969825745,0.18232087790966034,0.23743371665477753,0.2577477693557739,0.21373139321804047,0.17154750227928162,-2.9447710514068604,-2.187584400177002,-2.813206672668457,-3.177334785461426,-2.5423450469970703,-2.003244638442993,-0.6957960724830627,0.26903969049453735,0.1180282011628151,0.9325748085975647,0.1712384819984436,-0.10577848553657532,-0.0685587078332901,-0.02153436280786991,-0.0362190417945385,-0.011012082919478416,-0.030316529795527458,-0.03289104998111725,-0.6297802925109863,-0.4623752236366272,-0.5961954593658447,-0.6678010821342468,-0.5383430123329163,-0.42586350440979004,-0.022793132811784744,-0.017254581674933434,-0.02209571935236454,-0.02528337948024273,-0.019994771108031273,-0.01565621979534626
2.9029029029029028,0.2592548131942749,0.18237878382205963,0.2374994158744812,0.2578527629375458,0.21379323303699493,0.17158693075180054,-2.944241523742676,-2.1875557899475098,-2.8130640983581543,-3.1775450706481934,-2.5422463417053223,-2.0030548572540283,-0.7020999193191528,0.26441121101379395,0.11206020414829254,0.9258894920349121,0.16584956645965576,-0.11004137247800827,-0.06878683716058731,-0.021707067266106606,-0.036440201103687286,-0.011265170760452747,-0.030516665428876877,-0.03304775431752205,-0.6297117471694946,-0.462401419878006,-0.596206784248352,-0.6678921580314636,-0.5383595824241638,-0.4258529245853424,-0.022786395624279976,-0.01725246012210846,-0.02209215611219406,-0.02528228610754013,-0.019991787150502205,-0.015652984380722046
2.9129129129129128,0.25929170846939087,0.18243654072284698,0.2375648468732834,0.25795748829841614,0.21385487914085388,0.1716262251138687,-2.9437084197998047,-2.187525510787964,-2.8129186630249023,-3.1777520179748535,-2.542145013809204,-2.0028631687164307,-0.7084029912948608,0.2597824037075043,0.10609214007854462,0.9192034006118774,0.1604604423046112,-0.11430411785840988,-0.06901489198207855,-0.021879756823182106,-0.03666132315993309,-0.01151824090629816,-0.030716773122549057,-0.03320442512631416,-0.6296426057815552,-0.4624271094799042,-0.5962174534797668,-0.6679826974868774,-0.5383755564689636,-0.42584189772605896,-0.022779637947678566,-0.017250321805477142,-0.02208857052028179,-0.02528117038309574,-0.019988784566521645,-0.015649734064936638
2.9229229229229228,0.25932836532592773,0.18249408900737762,0.23763006925582886,0.2580620050430298,0.21391631662845612,0.17166534066200256,-2.9431729316711426,-2.187492609024048,-2.8127708435058594,-3.1779561042785645,-2.542041301727295,-2.0026695728302,-0.7147052884101868,0.2551533281803131,0.10012394189834595,0.9125165343284607,0.15507124364376068,-0.11856672167778015,-0.06924287974834442,-0.022052424028515816,-0.036882415413856506,-0.011771295219659805,-0.030916843563318253,-0.03336106613278389,-0.6295726895332336,-0.46245238184928894,-0.5962275266647339,-0.668072521686554,-0.5383910536766052,-0.42583051323890686,-0.022772854194045067,-0.017248166725039482,-0.022084960713982582,-0.025280026718974113,-0.019985759630799294,-0.015646470710635185
2.932932932932933,0.2593647241592407,0.18255144357681274,0.23769506812095642,0.25816622376441956,0.21397753059864044,0.1717042773962021,-2.942634105682373,-2.18745756149292,-2.812619924545288,-3.178157091140747,-2.5419349670410156,-2.002473831176758,-0.7210069894790649,0.25052404403686523,0.09415555745363235,0.905828595161438,0.14968185126781464,-0.12282917648553848,-0.06947079300880432,-0.022225065156817436,-0.037103474140167236,-0.012024348601698875,-0.03111688420176506,-0.03351766616106033,-0.6295022964477539,-0.4624771773815155,-0.5962370038032532,-0.6681617498397827,-0.5384060144424438,-0.42581865191459656,-0.022766049951314926,-0.01724599488079548,-0.02208133041858673,-0.025278860703110695,-0.0199827179312706,-0.01564319059252739
2.942942942942943,0.259400874376297,0.18260866403579712,0.2377598136663437,0.2582702338695526,0.21403855085372925,0.17174306511878967,-2.9420928955078125,-2.187420606613159,-2.812466621398926,-3.1783549785614014,-2.541826009750366,-2.0022764205932617,-0.727307915687561,0.24589458107948303,0.08818721771240234,0.8991398811340332,0.14429233968257904,-0.12709154188632965,-0.06969864666461945,-0.022397689521312714,-0.037324484437704086,-0.012277384288609028,-0.03131689503788948,-0.03367424011230469,-0.6294312477111816,-0.46250149607658386,-0.596246063709259,-0.668250322341919,-0.5384203791618347,-0.4258064031600952,-0.022759223356842995,-0.017243806272745132,-0.022077681496739388,-0.025277668610215187,-0.019979653880000114,-0.01563989371061325
2.952952952952953,0.2594367563724518,0.18266567587852478,0.23782430589199066,0.2583739757537842,0.21409933269023895,0.17178167402744293,-2.9415485858917236,-2.1873812675476074,-2.812309980392456,-3.1785495281219482,-2.541714906692505,-2.0020768642425537,-0.7336082458496094,0.24126480519771576,0.08221875131130219,0.892450213432312,0.13890273869037628,-0.13135385513305664,-0.0699264332652092,-0.022570287808775902,-0.03754546493291855,-0.012530410662293434,-0.03151687607169151,-0.03383077681064606,-0.6293596029281616,-0.4625253975391388,-0.5962543487548828,-0.6683381795883179,-0.5384343266487122,-0.42579373717308044,-0.02275237627327442,-0.017241600900888443,-0.022074008360505104,-0.02527645230293274,-0.019976573064923286,-0.015636581927537918
2.962962962962963,0.25947242975234985,0.18272249400615692,0.23788860440254211,0.25847744941711426,0.21415992081165314,0.17182011902332306,-2.9410016536712646,-2.1873397827148438,-2.812150716781616,-3.178741216659546,-2.5416011810302734,-2.001875400543213,-0.7399077415466309,0.23663479089736938,0.07625020295381546,0.8857595920562744,0.13351289927959442,-0.13561606407165527,-0.07015416026115417,-0.02274286560714245,-0.03776640444993973,-0.012783419340848923,-0.03171682730317116,-0.03398728743195534,-0.6292873620986938,-0.4625488817691803,-0.5962621569633484,-0.6684253215789795,-0.5384476780891418,-0.42578062415122986,-0.022745506837964058,-0.01723937876522541,-0.02207031473517418,-0.025275208055973053,-0.019973471760749817,-0.01563325524330139
2.972972972972973,0.25950777530670166,0.18277916312217712,0.23795264959335327,0.25858068466186523,0.21422028541564941,0.17185837030410767,-2.940451145172119,-2.1872963905334473,-2.8119890689849854,-3.178929567337036,-2.5414845943450928,-2.00167179107666,-0.7462065815925598,0.2320045530796051,0.07028158754110336,0.8790683746337891,0.12812304496765137,-0.13987798988819122,-0.07038180530071259,-0.022915421053767204,-0.03798731043934822,-0.013036411255598068,-0.03191674128174782,-0.034143753349781036,-0.6292144656181335,-0.4625718593597412,-0.5962693095207214,-0.6685119867324829,-0.5384604930877686,-0.42576712369918823,-0.022738611325621605,-0.017237139865756035,-0.022066596895456314,-0.025273943319916725,-0.019970349967479706,-0.01562991365790367
2.982982982982983,0.25954291224479675,0.1828356385231018,0.23801645636558533,0.2586836516857147,0.21428045630455017,0.17189648747444153,-2.939898729324341,-2.187250852584839,-2.811824321746826,-3.1791152954101562,-2.5413658618927,-2.0014665126800537,-0.7525046467781067,0.2273740917444229,0.06431295722723007,0.8723761439323425,0.12273292988538742,-0.14413988590240479,-0.07060939073562622,-0.02308795414865017,-0.03820817545056343,-0.01328940037637949,-0.03211663290858269,-0.034300196915864944,-0.6291409134864807,-0.4625943899154663,-0.5962759256362915,-0.6685978174209595,-0.5384727716445923,-0.4257531762123108,-0.02273169532418251,-0.017234882339835167,-0.022062862291932106,-0.02527265064418316,-0.019967207685112953,-0.015626557171344757
2.992992992992993,0.25957775115966797,0.18289193511009216,0.23808005452156067,0.2587863802909851,0.2143404185771942,0.17193441092967987,-2.939342498779297,-2.1872029304504395,-2.811656951904297,-3.1792972087860107,-2.5412445068359375,-2.0012590885162354,-0.7588018774986267,0.222743421792984,0.058344025164842606,0.8656830787658691,0.11734279990196228,-0.14840158820152283,-0.07083688676357269,-0.023260466754436493,-0.03842901811003685,-0.013542373664677143,-0.03231648728251457,-0.03445659950375557,-0.6290668249130249,-0.4626164734363556,-0.5962819457054138,-0.6686831116676331,-0.5384846329689026,-0.4257388114929199,-0.022724756971001625,-0.017232608050107956,-0.022059103474020958,-0.025271335616707802,-0.019964048638939857,-0.015623182989656925
3.003003003003003,0.2596123516559601,0.1829480528831482,0.23814338445663452,0.258888840675354,0.21440015733242035,0.17197220027446747,-2.938783645629883,-2.1871531009674072,-2.8114867210388184,-3.179476022720337,-2.541120767593384,-2.001049757003784,-0.765098512172699,0.21811243891716003,0.05237530916929245,0.8589891195297241,0.11195248365402222,-0.1526631861925125,-0.07106432318687439,-0.023432953283190727,-0.038649797439575195,-0.01379532739520073,-0.03251631185412407,-0.03461297228932381,-0.6289920806884766,-0.46263808012008667,-0.5962873697280884,-0.6687677502632141,-0.5384958386421204,-0.425724059343338,-0.02271779626607895,-0.01723031885921955,-0.02205532044172287,-0.025269994512200356,-0.01996086910367012,-0.015619796700775623
3.013013013013013,0.2596467435359955,0.1830039918422699,0.23820649087429047,0.2589910328388214,0.21445971727371216,0.17200978100299835,-2.9382221698760986,-2.187100887298584,-2.8113138675689697,-3.179651975631714,-2.540994644165039,-2.0008385181427,-0.7713944315910339,0.2134813666343689,0.04640646278858185,0.8522944450378418,0.10656202584505081,-0.15692465007305145,-0.07129170745611191,-0.02360541746020317,-0.03887055814266205,-0.014048273675143719,-0.03271611034870148,-0.03476931154727936,-0.6289166808128357,-0.46265923976898193,-0.5962921977043152,-0.6688516139984131,-0.5385065674781799,-0.4257088899612427,-0.022710813209414482,-0.017228011041879654,-0.02205151878297329,-0.02526862919330597,-0.01995767094194889,-0.015616393648087978
3.023023023023023,0.259680837392807,0.1830597221851349,0.2382693737745285,0.2590930461883545,0.21451902389526367,0.1720472127199173,-2.9376578330993652,-2.1870462894439697,-2.8111379146575928,-3.1798253059387207,-2.540865898132324,-2.0006251335144043,-0.777689516544342,0.20885011553764343,0.0404374860227108,0.8455986380577087,0.10117149353027344,-0.1611858606338501,-0.07151900976896286,-0.023777849972248077,-0.03909127786755562,-0.014301219955086708,-0.0329158678650856,-0.034925609827041626,-0.6288407444953918,-0.46267998218536377,-0.5962964296340942,-0.6689349412918091,-0.5385167598724365,-0.4256932735443115,-0.022703809663653374,-0.017225688323378563,-0.02204769290983677,-0.025267237797379494,-0.01995445042848587,-0.01561297383159399
3.033033033033033,0.25971466302871704,0.18311531841754913,0.23833204805850983,0.2591947317123413,0.21457813680171967,0.17208446562290192,-2.9370901584625244,-2.1869900226593018,-2.810959815979004,-3.179994821548462,-2.5407345294952393,-2.0004100799560547,-0.7839837074279785,0.20421849191188812,0.03446854650974274,0.8389022350311279,0.09578100591897964,-0.16544698178768158,-0.07174623012542725,-0.023950273171067238,-0.03931195288896561,-0.014554135501384735,-0.03311559185385704,-0.035081882029771805,-0.6287640929222107,-0.462700217962265,-0.5963001847267151,-0.6690175533294678,-0.5385263562202454,-0.42567726969718933,-0.022696781903505325,-0.01722334511578083,-0.022043850272893906,-0.025265822187066078,-0.01995120942592621,-0.015609540045261383
3.043043043043043,0.259748250246048,0.18317070603370667,0.23839443922042847,0.259296178817749,0.21463704109191895,0.1721215546131134,-2.9365198612213135,-2.1869313716888428,-2.8107786178588867,-3.180161476135254,-2.5406007766723633,-2.000192642211914,-0.7902773022651672,0.19958679378032684,0.028499597683548927,0.8322048187255859,0.09039021283388138,-0.16970796883106232,-0.07197339087724686,-0.02412266656756401,-0.03953259438276291,-0.014807043597102165,-0.03331529349088669,-0.035238116979599,-0.6286869049072266,-0.46272003650665283,-0.5963032841682434,-0.6690995097160339,-0.538535475730896,-0.4256608188152313,-0.022689733654260635,-0.017220988869667053,-0.022039983421564102,-0.025264382362365723,-0.019947949796915054,-0.015606091357767582
3.053053053053053,0.2597815990447998,0.18322591483592987,0.2384566217660904,0.25939735770225525,0.2146957516670227,0.17215847969055176,-2.9359471797943115,-2.186870574951172,-2.8105945587158203,-3.1803250312805176,-2.5404646396636963,-1.9999735355377197,-0.7965701818466187,0.19495488703250885,0.022530572488904,0.8255068063735962,0.0849994570016861,-0.17396876215934753,-0.07220049202442169,-0.024295037612318993,-0.03975319489836693,-0.015059925615787506,-0.03351495414972305,-0.03539431840181351,-0.6286090612411499,-0.46273937821388245,-0.596305787563324,-0.6691808104515076,-0.5385441780090332,-0.4256439805030823,-0.022682661190629005,-0.017218612134456635,-0.022036094218492508,-0.025262916460633278,-0.019944675266742706,-0.015602626837790012
3.063063063063063,0.25981470942497253,0.18328097462654114,0.23851855099201202,0.25949826836586,0.21475420892238617,0.1721952259540558,-2.935370683670044,-2.186807870864868,-2.810407876968384,-3.1804850101470947,-2.540325403213501,-1.999752402305603,-0.8028621077537537,0.19032274186611176,0.016561534255743027,0.8188078999519348,0.07960856705904007,-0.17822933197021484,-0.07242750376462936,-0.024467384442687035,-0.039973754435777664,-0.015312799252569675,-0.03371458128094673,-0.03555047884583473,-0.6285306215286255,-0.46275830268859863,-0.5963076949119568,-0.6692615151405334,-0.5385521650314331,-0.4256266951560974,-0.022675566375255585,-0.017216220498085022,-0.022032182663679123,-0.025261428207159042,-0.01994137465953827,-0.015599146485328674
3.073073073073073,0.2598475217819214,0.1833358258008957,0.23858025670051575,0.259598970413208,0.2148124873638153,0.17223180830478668,-2.9347918033599854,-2.1867427825927734,-2.810218334197998,-3.1806423664093018,-2.540184259414673,-1.999529242515564,-0.8091532588005066,0.18569038808345795,0.010592480190098286,0.8121082186698914,0.07421765476465225,-0.18248975276947021,-0.07265444844961166,-0.024639707058668137,-0.04019428417086601,-0.015565653331577778,-0.03391417860984802,-0.03570660948753357,-0.6284515261650085,-0.46277672052383423,-0.5963090062141418,-0.669341504573822,-0.5385597944259644,-0.4256089925765991,-0.022668449208140373,-0.017213812097907066,-0.022028250619769096,-0.02525991201400757,-0.019938059151172638,-0.015595651231706142
3.083083083083083,0.25988009572029114,0.18339049816131592,0.23864173889160156,0.25969943404197693,0.21487055718898773,0.17226821184158325,-2.9342100620269775,-2.186675786972046,-2.810025930404663,-3.1807966232299805,-2.5400407314300537,-1.9993040561676025,-0.8154436945915222,0.1810579150915146,0.004623408894985914,0.8054075837135315,0.06882654875516891,-0.18675000965595245,-0.07288132607936859,-0.0248120054602623,-0.04041476175189018,-0.015818508341908455,-0.034113746136426926,-0.03586270287632942,-0.6283717751502991,-0.4627947211265564,-0.5963097214698792,-0.6694208383560181,-0.5385667681694031,-0.4255908727645874,-0.02266130968928337,-0.017211386933922768,-0.02202429436147213,-0.025258373469114304,-0.019934723153710365,-0.015592141076922417
3.093093093093093,0.2599124014377594,0.18344499170780182,0.23870298266410828,0.259799599647522,0.21492838859558105,0.17230446636676788,-2.9336252212524414,-2.1866061687469482,-2.809831142425537,-3.1809475421905518,-2.5398943424224854,-1.9990772008895874,-0.821733295917511,0.1764252930879593,-0.001345677301287651,0.7987063527107239,0.06343554705381393,-0.19101011753082275,-0.07310812920331955,-0.024984275922179222,-0.040635205805301666,-0.01607133261859417,-0.03431326895952225,-0.03601876646280289,-0.6282914876937866,-0.46281227469444275,-0.5963099002838135,-0.6694995760917664,-0.5385732650756836,-0.42557233572006226,-0.022654149681329727,-0.017208945006132126,-0.02202031947672367,-0.0252568107098341,-0.01993136666715145,-0.015588614158332348
3.103103103103103,0.25994446873664856,0.1834993064403534,0.2387639880180359,0.2598995268344879,0.21498602628707886,0.172340527176857,-2.933037757873535,-2.186534881591797,-2.809633255004883,-3.1810953617095947,-2.539745569229126,-1.9988480806350708,-0.8280220627784729,0.17179252207279205,-0.007314721588045359,0.7920042872428894,0.05804440379142761,-0.19527000188827515,-0.07333485782146454,-0.025156524032354355,-0.040855612605810165,-0.016324147582054138,-0.03451276570558548,-0.03617478907108307,-0.6282106041908264,-0.4628293514251709,-0.5963094830513,-0.6695775985717773,-0.5385792255401611,-0.42555341124534607,-0.022646967321634293,-0.017206484451889992,-0.02201632224023342,-0.025255221873521805,-0.019927989691495895,-0.015585074201226234
3.113113113113113,0.25997626781463623,0.18355344235897064,0.2388247549533844,0.25999918580055237,0.21504347026348114,0.17237643897533417,-2.9324474334716797,-2.1864612102508545,-2.8094327449798584,-3.1812400817871094,-2.5395946502685547,-1.9986172914505005,-0.8343101143836975,0.16715945303440094,-0.013283840380609035,0.7853015065193176,0.052653130143880844,-0.1995297074317932,-0.07356151938438416,-0.025328751653432846,-0.04107597842812538,-0.016576942056417465,-0.034712232649326324,-0.03633078187704086,-0.6281290650367737,-0.46284595131874084,-0.5963084697723389,-0.669654905796051,-0.5385846495628357,-0.42553406953811646,-0.022639760747551918,-0.017204008996486664,-0.02201230265200138,-0.02525360696017742,-0.019924594089388847,-0.015581517480313778
3.123123123123123,0.2600078284740448,0.18360741436481476,0.2388852834701538,0.2600986063480377,0.21510066092014313,0.17241217195987701,-2.931853771209717,-2.1863856315612793,-2.8092291355133057,-3.1813817024230957,-2.539440631866455,-1.9983842372894287,-0.8405972719192505,0.16252629458904266,-0.019252799451351166,0.7785977721214294,0.04726189747452736,-0.20378918945789337,-0.0737880989909172,-0.025500953197479248,-0.04129628837108612,-0.016829727217555046,-0.034911658614873886,-0.036486729979515076,-0.6280468702316284,-0.46286213397979736,-0.5963069200515747,-0.669731616973877,-0.538589596748352,-0.42551422119140625,-0.022632531821727753,-0.017201514914631844,-0.022008264437317848,-0.0252519678324461,-0.019921179860830307,-0.015577944926917553
3.133133133133133,0.2600391209125519,0.18366119265556335,0.2389455884695053,0.2601977586746216,0.2151576578617096,0.17244774103164673,-2.931257963180542,-2.186307668685913,-2.809023141860962,-3.181520462036133,-2.5392842292785645,-1.9981493949890137,-0.8468837141990662,0.15789294242858887,-0.025221778079867363,0.7718934416770935,0.041870586574077606,-0.20804846286773682,-0.07401462644338608,-0.02567312680184841,-0.04151657223701477,-0.01708248257637024,-0.03511105105280876,-0.0366426520049572,-0.6279641389846802,-0.4628778398036957,-0.5963046550750732,-0.6698076725006104,-0.5385938882827759,-0.42549407482147217,-0.022625284269452095,-0.01719900406897068,-0.022004200145602226,-0.025250304490327835,-0.019917743280529976,-0.015574358403682709
3.143143143143143,0.26007014513015747,0.18371479213237762,0.2390056550502777,0.26029664278030396,0.21521447598934174,0.17248313128948212,-2.9306588172912598,-2.186227798461914,-2.808814525604248,-3.1816556453704834,-2.539125919342041,-1.9979124069213867,-0.8531691431999207,0.15325941145420074,-0.031190887093544006,0.7651881575584412,0.03647919371724129,-0.21230754256248474,-0.07424107193946838,-0.025845281779766083,-0.041736818850040436,-0.017335234209895134,-0.03531041368842125,-0.03679852932691574,-0.6278807520866394,-0.4628930985927582,-0.5963019728660583,-0.669883131980896,-0.5385977625846863,-0.4254734516143799,-0.022618012502789497,-0.017196476459503174,-0.02200011909008026,-0.025248616933822632,-0.0199142899364233,-0.015570756047964096
3.153153153153153,0.26010093092918396,0.18376819789409637,0.239065483212471,0.2603953182697296,0.21527105569839478,0.17251835763454437,-2.9300568103790283,-2.186145544052124,-2.808602809906006,-3.181788206100464,-2.5389647483825684,-1.9976736307144165,-0.8594537973403931,0.14862577617168427,-0.03715972229838371,0.7584823966026306,0.03108784183859825,-0.21656648814678192,-0.07446743547916412,-0.026017405092716217,-0.04195701330900192,-0.017587967216968536,-0.03550973907113075,-0.0369543731212616,-0.6277967095375061,-0.46290794014930725,-0.5962986350059509,-0.6699578762054443,-0.5386010408401489,-0.4254523813724518,-0.02261071652173996,-0.017193933948874474,-0.021996011957526207,-0.02524690516293049,-0.019910816103219986,-0.015567137859761715
3.163163163163163,0.26013147830963135,0.18382145464420319,0.2391250729560852,0.2604936957359314,0.2153274267911911,0.1725534200668335,-2.9294519424438477,-2.186061143875122,-2.8083887100219727,-3.181917190551758,-2.5388009548187256,-1.997433066368103,-0.8657376170158386,0.14399196207523346,-0.04312874749302864,0.7517756819725037,0.025696413591504097,-0.22082513570785522,-0.07469373941421509,-0.02618950419127941,-0.04217718541622162,-0.017840679734945297,-0.03570903092622757,-0.037110183387994766,-0.6277121305465698,-0.46292227506637573,-0.596294641494751,-0.6700318455696106,-0.5386038422584534,-0.42543092370033264,-0.02260340005159378,-0.01719137281179428,-0.02199188619852066,-0.025245163589715958,-0.01990732178092003,-0.01556350477039814
3.173173173173173,0.26016172766685486,0.18387450277805328,0.2391844540834427,0.2605918049812317,0.2153835892677307,0.1725883036851883,-2.9288439750671387,-2.185974597930908,-2.8081717491149902,-3.1820430755615234,-2.538634777069092,-1.997190237045288,-0.8720206022262573,0.13935811817646027,-0.04909761995077133,0.7450683116912842,0.02030496671795845,-0.2250836193561554,-0.07491996139287949,-0.02636157162487507,-0.04239730164408684,-0.018093373626470566,-0.0359082855284214,-0.03726596012711525,-0.627626895904541,-0.4629361629486084,-0.596290111541748,-0.6701053380966187,-0.5386061072349548,-0.42540907859802246,-0.02259606122970581,-0.017188794910907745,-0.021987738087773323,-0.025243403390049934,-0.01990380883216858,-0.015559856779873371
3.183183183183183,0.26019173860549927,0.18392737209796906,0.23924358189105988,0.2606896758079529,0.2154395431280136,0.17262302339076996,-2.9282333850860596,-2.1858859062194824,-2.8079516887664795,-3.1821658611297607,-2.538466215133667,-1.9969456195831299,-0.8783026337623596,0.13472406566143036,-0.05506644770503044,0.7383601665496826,0.014913498423993587,-0.22934189438819885,-0.07514610141515732,-0.026533620432019234,-0.042617373168468475,-0.01834605261683464,-0.03610750660300255,-0.03742169588804245,-0.6275410056114197,-0.46294960379600525,-0.5962849855422974,-0.6701780557632446,-0.5386078357696533,-0.42538678646087646,-0.02258870005607605,-0.017186200246214867,-0.021983567625284195,-0.025241615250706673,-0.019900277256965637,-0.015556193888187408
3.193193193193193,0.2602215111255646,0.1839800626039505,0.23930247128009796,0.26078730821609497,0.2154952734708786,0.1726575642824173,-2.9276201725006104,-2.185795307159424,-2.8077292442321777,-3.182285785675049,-2.538295030593872,-1.9966988563537598,-0.8845840096473694,0.13008977472782135,-0.06103523075580597,0.7316513657569885,0.009522010572254658,-0.23359987139701843,-0.07537218928337097,-0.02670564316213131,-0.04283741116523743,-0.018598712980747223,-0.03630669042468071,-0.037577394396066666,-0.6274545192718506,-0.4629625976085663,-0.5962793231010437,-0.6702502369880676,-0.5386090874671936,-0.42536407709121704,-0.0225813165307045,-0.017183588817715645,-0.021979374811053276,-0.02523980475962162,-0.019896725192666054,-0.015552514232695103
3.203203203203203,0.2602510452270508,0.18403257429599762,0.23936115205287933,0.26088467240333557,0.21555078029632568,0.1726919710636139,-2.9270036220550537,-2.185702323913574,-2.8075039386749268,-3.1824023723602295,-2.538120985031128,-1.9964503049850464,-0.890864372253418,0.12545545399188995,-0.06700403988361359,0.7249416708946228,0.00413062097504735,-0.2378576397895813,-0.07559818774461746,-0.026877636089920998,-0.0430574044585228,-0.01885135844349861,-0.03650583326816559,-0.0377330556511879,-0.6273674368858337,-0.4629751145839691,-0.5962730646133423,-0.6703216433525085,-0.5386097431182861,-0.4253409206867218,-0.022573910653591156,-0.01718096062541008,-0.021975163370370865,-0.02523796632885933,-0.019893154501914978,-0.015548819676041603
3.2132132132132134,0.2602802813053131,0.1840849220752716,0.23941954970359802,0.2609817683696747,0.21560610830783844,0.17272616922855377,-2.926384687423706,-2.1856071949005127,-2.8072757720947266,-3.1825156211853027,-2.537945032119751,-1.9961997270584106,-0.8971439599990845,0.12082105875015259,-0.0729726254940033,0.7182314395904541,-0.0012609653640538454,-0.24211516976356506,-0.07582411915063858,-0.027049606665968895,-0.043277349323034286,-0.019103972241282463,-0.03670495003461838,-0.03788867965340614,-0.6272797584533691,-0.4629872441291809,-0.5962661504745483,-0.6703924536705017,-0.5386098623275757,-0.4253174364566803,-0.022566484287381172,-0.017178315669298172,-0.021970925852656364,-0.025236105546355247,-0.01988956145942211,-0.015545112080872059
3.2232232232232234,0.26030927896499634,0.18413706123828888,0.23947773873806,0.2610785961151123,0.2156612128019333,0.17276020348072052,-2.92576265335083,-2.1855099201202393,-2.807044744491577,-3.1826257705688477,-2.537766456604004,-1.9959471225738525,-0.9034225940704346,0.1161864623427391,-0.0789412334561348,0.7115204334259033,-0.0066524529829621315,-0.24637244641780853,-0.07604996860027313,-0.027221549302339554,-0.04349725693464279,-0.01935657672584057,-0.036904025822877884,-0.038044266402721405,-0.627191424369812,-0.4629988670349121,-0.5962586998939514,-0.6704625487327576,-0.5386094450950623,-0.4252934455871582,-0.02255903370678425,-0.01717565394937992,-0.02196666970849037,-0.025234216824173927,-0.019885951653122902,-0.015541386790573597
3.2332332332332334,0.2603380084037781,0.18418903648853302,0.23953568935394287,0.2611752152442932,0.21571610867977142,0.17279407382011414,-2.925137519836426,-2.185410737991333,-2.8068113327026367,-3.1827332973480225,-2.5375852584838867,-1.995692491531372,-0.9097002744674683,0.11155184358358383,-0.08490974456071854,0.70480877161026,-0.012043904513120651,-0.2506295144557953,-0.07627574354410172,-0.027393460273742676,-0.043717123568058014,-0.01960916817188263,-0.037103068083524704,-0.03819981589913368,-0.6271024942398071,-0.4630100131034851,-0.5962507128715515,-0.6705320477485657,-0.5386084914207458,-0.4252690374851227,-0.022551562637090683,-0.017172973603010178,-0.021962393075227737,-0.025232307612895966,-0.0198823194950819,-0.015537645667791367
3.2432432432432434,0.2603664696216583,0.18424081802368164,0.23959341645240784,0.26127156615257263,0.21577076613903046,0.17282776534557343,-2.9245095252990723,-2.1853091716766357,-2.806574821472168,-3.18283748626709,-2.5374016761779785,-1.9954360723495483,-0.9159771800041199,0.10691703110933304,-0.0908782109618187,0.6980963945388794,-0.01743537373840809,-0.2548863887786865,-0.07650145143270493,-0.027565348893404007,-0.04393694922327995,-0.0198617335408926,-0.03730207309126854,-0.03835533186793327,-0.6270129680633545,-0.4630207121372223,-0.5962420701980591,-0.6706008315086365,-0.538607120513916,-0.4252442717552185,-0.022544071078300476,-0.01717027835547924,-0.021958092227578163,-0.025230370461940765,-0.019878672435879707,-0.015533891506493092
3.2532532532532534,0.26039475202560425,0.18429242074489594,0.2396508902311325,0.2613676190376282,0.21582521498203278,0.17286130785942078,-2.923879384994507,-2.1852054595947266,-2.806335687637329,-3.18293833732605,-2.537215232849121,-1.9951777458190918,-0.9222531914710999,0.10228212922811508,-0.09684652090072632,0.691383421421051,-0.022826747968792915,-0.25914299488067627,-0.07672708481550217,-0.0277372095733881,-0.04415673017501831,-0.020114270970225334,-0.037501029670238495,-0.03851080685853958,-0.6269227266311646,-0.46303102374076843,-0.5962328314781189,-0.6706690192222595,-0.5386051535606384,-0.4252190589904785,-0.02253655157983303,-0.01716756634414196,-0.021953770890831947,-0.025228409096598625,-0.019875003024935722,-0.015530121512711048
3.2632632632632634,0.2604226768016815,0.1843438297510147,0.23970812559127808,0.2614634335041046,0.21587948501110077,0.1728947013616562,-2.923245429992676,-2.1850993633270264,-2.806093692779541,-3.1830360889434814,-2.537026882171631,-1.9949175119400024,-0.9285281300544739,0.09764721244573593,-0.10281473398208618,0.6846696734428406,-0.028218260034918785,-0.26339930295944214,-0.07695262879133224,-0.027909036725759506,-0.04437645897269249,-0.02036679908633232,-0.03769996762275696,-0.0386662483215332,-0.6268320083618164,-0.4630407989025116,-0.5962230563163757,-0.6707364916801453,-0.5386026501655579,-0.4251933991909027,-0.022529015317559242,-0.017164837568998337,-0.02194942906498909,-0.025226423516869545,-0.019871314987540245,-0.015526335686445236
3.2732732732732734,0.2604503929615021,0.18439510464668274,0.23976516723632812,0.26155903935432434,0.21593351662158966,0.1729278862476349,-2.9226088523864746,-2.1849918365478516,-2.805849075317383,-3.183131217956543,-2.5368359088897705,-1.9946551322937012,-0.9348021745681763,0.09301197528839111,-0.10878302156925201,0.677955150604248,-0.033609677106142044,-0.2676554024219513,-0.07717810571193695,-0.028080854564905167,-0.04459616169333458,-0.020619310438632965,-0.03789886087179184,-0.03882164880633354,-0.626740574836731,-0.46305015683174133,-0.59621262550354,-0.6708033084869385,-0.5385996103286743,-0.42516741156578064,-0.022521454840898514,-0.01716209016740322,-0.021945063024759293,-0.025224411860108376,-0.019867606461048126,-0.015522535890340805
3.2832832832832834,0.26047787070274353,0.18444618582725525,0.2398219257593155,0.2616543471813202,0.21598735451698303,0.17296089231967926,-2.921969413757324,-2.1848816871643066,-2.8056018352508545,-3.183222770690918,-2.536642074584961,-1.994390845298767,-0.9410754442214966,0.08837683498859406,-0.11475104093551636,0.671239972114563,-0.03900105506181717,-0.2719111442565918,-0.07740350812673569,-0.028252633288502693,-0.044815804809331894,-0.020871799439191818,-0.03809771686792374,-0.0389770083129406,-0.6266486048698425,-0.46305903792381287,-0.5962016582489014,-0.6708695292472839,-0.5385960340499878,-0.4251408874988556,-0.022513872012495995,-0.017159326002001762,-0.021940678358078003,-0.025222377851605415,-0.019863877445459366,-0.015518718399107456
3.2932932932932935,0.2605050802230835,0.18449707329273224,0.23987844586372375,0.26174938678741455,0.2160409837961197,0.1729937493801117,-2.921327590942383,-2.18476939201355,-2.805351495742798,-3.1833112239837646,-2.5364460945129395,-1.9941246509552002,-0.9473478198051453,0.08374155312776566,-0.12071889638900757,0.6645244359970093,-0.04439228028059006,-0.2761666774749756,-0.07762884348630905,-0.028424382209777832,-0.04503540322184563,-0.021124262362718582,-0.03829653561115265,-0.03913233429193497,-0.6265559792518616,-0.46306750178337097,-0.5961901545524597,-0.6709350347518921,-0.5385919213294983,-0.4251140356063843,-0.022506266832351685,-0.01715654693543911,-0.02193627320230007,-0.025220317766070366,-0.019860129803419113,-0.015514887869358063
3.3033033033033035,0.260532021522522,0.18454775214195251,0.2399347722530365,0.2618441879749298,0.21609437465667725,0.1730264276266098,-2.920682191848755,-2.184654951095581,-2.80509877204895,-3.183396577835083,-2.536247491836548,-1.9938563108444214,-0.953619122505188,0.07910630851984024,-0.12668666243553162,0.6578079462051392,-0.04978358745574951,-0.2804219424724579,-0.07785408198833466,-0.028596099466085434,-0.045254964381456375,-0.021376710385084152,-0.03849531710147858,-0.039287615567445755,-0.6264626979827881,-0.4630754590034485,-0.5961779952049255,-0.6709999442100525,-0.5385873317718506,-0.42508673667907715,-0.022498639300465584,-0.017153749242424965,-0.02193184196949005,-0.025218233466148376,-0.019856363534927368,-0.015511040575802326
3.3133133133133135,0.26055872440338135,0.18459829688072205,0.23999083042144775,0.2619387209415436,0.21614757180213928,0.17305895686149597,-2.920034408569336,-2.1845386028289795,-2.804842948913574,-3.183478832244873,-2.536046266555786,-1.9935861825942993,-0.9598895311355591,0.07447086274623871,-0.13265438377857208,0.6510909795761108,-0.05517490953207016,-0.2846769094467163,-0.07807925343513489,-0.028767798095941544,-0.04547448083758354,-0.021629134193062782,-0.03869406133890152,-0.03944286331534386,-0.6263688206672668,-0.46308302879333496,-0.5961652994155884,-0.6710641384124756,-0.5385821461677551,-0.4250589907169342,-0.02249099127948284,-0.017150936648249626,-0.02192739211022854,-0.025216124951839447,-0.01985257863998413,-0.015507177449762821
3.3233233233233235,0.26058515906333923,0.18464861810207367,0.2400466799736023,0.26203301548957825,0.2162005454301834,0.17309127748012543,-2.9193837642669678,-2.184419631958008,-2.8045847415924072,-3.1835579872131348,-2.5358426570892334,-1.9933140277862549,-0.9661591053009033,0.06983534246683121,-0.1386219561100006,0.6443731784820557,-0.06056613847613335,-0.28893163800239563,-0.07830435782670975,-0.028939463198184967,-0.04569395259022713,-0.02188153751194477,-0.03889276459813118,-0.039598070085048676,-0.6262743473052979,-0.46309009194374084,-0.5961520075798035,-0.6711276769638062,-0.5385764837265015,-0.4250308573246002,-0.02248332090675831,-0.017148105427622795,-0.021922919899225235,-0.02521399036049843,-0.019848771393299103,-0.015503301285207272
3.3333333333333335,0.260611355304718,0.18469879031181335,0.24010227620601654,0.2621270418167114,0.21625331044197083,0.17312344908714294,-2.9187300205230713,-2.1842989921569824,-2.804323434829712,-3.183633804321289,-2.5356369018554688,-1.993039846420288,-0.9724276065826416,0.06519967317581177,-0.144589364528656,0.6376549005508423,-0.06595715880393982,-0.2931860089302063,-0.07852938026189804,-0.02911110781133175,-0.04591338336467743,-0.022133920341730118,-0.039091430604457855,-0.03975323587656021,-0.6261792182922363,-0.4630967080593109,-0.596138060092926,-0.6711905598640442,-0.5385702848434448,-0.4250022768974304,-0.022475626319646835,-0.01714525744318962,-0.02191842533648014,-0.02521183155477047,-0.01984494738280773,-0.015499408356845379
3.3433433433433435,0.2606372833251953,0.18474876880645752,0.24015763401985168,0.2622207999229431,0.21630586683750153,0.17315545678138733,-2.9180734157562256,-2.184175968170166,-2.8040595054626465,-3.183706760406494,-2.535428285598755,-1.992763876914978,-0.9786951541900635,0.06056409701704979,-0.15055668354034424,0.6309359669685364,-0.07134831696748734,-0.29744014143943787,-0.07875432074069977,-0.029282711446285248,-0.04613276198506355,-0.022386277094483376,-0.039290063083171844,-0.03990836441516876,-0.6260836124420166,-0.46310290694236755,-0.5961236357688904,-0.6712527871131897,-0.5385635495185852,-0.42497333884239197,-0.02246791310608387,-0.017142394557595253,-0.021913912147283554,-0.025209646672010422,-0.01984110102057457,-0.015495501458644867
3.3533533533533535,0.2606629431247711,0.18479855358600616,0.24021276831626892,0.2623143196105957,0.2163582146167755,0.1731872856616974,-2.9174139499664307,-2.1840507984161377,-2.803792953491211,-3.183776378631592,-2.53521728515625,-1.9924860000610352,-0.9849618077278137,0.05592838674783707,-0.15652379393577576,0.6242164373397827,-0.07673925906419754,-0.30169400572776794,-0.07897918671369553,-0.029454294592142105,-0.04635210335254669,-0.022638613358139992,-0.03948865458369255,-0.04006345942616463,-0.6259872913360596,-0.4631085693836212,-0.5961085557937622,-0.6713143587112427,-0.5385562777519226,-0.4249439537525177,-0.022460177540779114,-0.017139511182904243,-0.021909374743700027,-0.025207439437508583,-0.019837236031889915,-0.015491578727960587
3.3633633633633635,0.2606883645057678,0.18484817445278168,0.24026764929294586,0.2624075710773468,0.21641035377979279,0.1732189655303955,-2.9167518615722656,-2.1839234828948975,-2.803523302078247,-3.183842897415161,-2.535003900527954,-1.99220609664917,-0.9912275075912476,0.051292646676301956,-0.16249074041843414,0.6174963712692261,-0.08213023096323013,-0.30594760179519653,-0.07920397818088531,-0.029625846073031425,-0.04657139256596565,-0.022890925407409668,-0.03968720883131027,-0.04021851345896721,-0.62589031457901,-0.4631138741970062,-0.5960928797721863,-0.6713752150535583,-0.538548469543457,-0.4249141216278076,-0.02245241589844227,-0.01713661476969719,-0.02190481685101986,-0.025205204263329506,-0.019833354279398918,-0.015487640164792538
3.3733733733733735,0.26071351766586304,0.18489761650562286,0.2403222918510437,0.2625005543231964,0.21646226942539215,0.1732504516839981,-2.9160866737365723,-2.1837940216064453,-2.803251028060913,-3.183906316757202,-2.53478741645813,-1.9919241666793823,-0.9974921941757202,0.04665694385766983,-0.1684575229883194,0.6107754707336426,-0.08752098679542542,-0.31020084023475647,-0.07942868769168854,-0.029797367751598358,-0.04679063335061073,-0.023143220692873,-0.039885714650154114,-0.04037352278828621,-0.6257927417755127,-0.46311867237091064,-0.5960766673088074,-0.6714354753494263,-0.5385401844978333,-0.4248839020729065,-0.02244463562965393,-0.017133699730038643,-0.02190023846924305,-0.025202946737408638,-0.01982945017516613,-0.01548368763178587
3.3833833833833835,0.26073840260505676,0.18494686484336853,0.24037671089172363,0.2625933289527893,0.2165139764547348,0.17328177392482758,-2.9154186248779297,-2.1836626529693604,-2.802976131439209,-3.183966875076294,-2.534569263458252,-1.9916402101516724,-1.0037559270858765,0.04202103987336159,-0.1744242161512375,0.6040541529655457,-0.09291176497936249,-0.31445372104644775,-0.07965332269668579,-0.02996886521577835,-0.04700983315706253,-0.023395491763949394,-0.04008419066667557,-0.040528491139411926,-0.6256946325302124,-0.46312299370765686,-0.5960598587989807,-0.6714950203895569,-0.5385313034057617,-0.42485329508781433,-0.022436833009123802,-0.017130766063928604,-0.02189563773572445,-0.02520066313445568,-0.01982552744448185,-0.015479720197618008
3.3933933933933935,0.2607630491256714,0.18499593436717987,0.24043090641498566,0.26268577575683594,0.21656544506549835,0.1733129322528839,-2.914747476577759,-2.1835289001464844,-2.8026986122131348,-3.1840240955352783,-2.534348249435425,-1.9913544654846191,-1.0100184679031372,0.03738516941666603,-0.18039070069789886,0.5973321199417114,-0.09830239415168762,-0.31870636343955994,-0.07987786829471588,-0.03014032542705536,-0.047228988260030746,-0.023647742345929146,-0.04028262197971344,-0.040683429688215256,-0.6255958080291748,-0.46312692761421204,-0.5960424542427063,-0.6715539693832397,-0.5385220050811768,-0.42482224106788635,-0.022429008036851883,-0.01712781935930252,-0.021891014650464058,-0.025198355317115784,-0.019821587949991226,-0.015475735999643803
3.4034034034034035,0.2607874274253845,0.18504482507705688,0.2404848337173462,0.26277801394462585,0.21661674976348877,0.17334392666816711,-2.914074182510376,-2.1833932399749756,-2.8024179935455322,-3.1840779781341553,-2.5341248512268066,-1.9910666942596436,-1.0162802934646606,0.03274921700358391,-0.18635697662830353,0.5906095504760742,-0.10369298607110977,-0.32295873761177063,-0.0801023468375206,-0.030311765149235725,-0.047448087483644485,-0.023899968713521957,-0.040481019765138626,-0.040838319808244705,-0.6254963874816895,-0.4631303548812866,-0.5960244536399841,-0.6716123223304749,-0.5385119915008545,-0.42479076981544495,-0.022421158850193024,-0.017124854028224945,-0.021886371076107025,-0.025196025148034096,-0.019817624241113663,-0.015471737831830978
3.4134134134134135,0.26081159710884094,0.18509353697299957,0.2405385673046112,0.2628699839115143,0.2166678011417389,0.1733747273683548,-2.9133975505828857,-2.183255195617676,-2.8021349906921387,-3.184128999710083,-2.5338988304138184,-1.9907768964767456,-1.0225410461425781,0.02811329998075962,-0.19232314825057983,0.5838865041732788,-0.10908336192369461,-0.3272106945514679,-0.08032675087451935,-0.030483169481158257,-0.04766715690493584,-0.02415216714143753,-0.04067937284708023,-0.04099317267537117,-0.6253964304924011,-0.4631333351135254,-0.5960058569908142,-0.6716698408126831,-0.5385015606880188,-0.42475882172584534,-0.022413291037082672,-0.017121871933341026,-0.021881703287363052,-0.02519366703927517,-0.019813643768429756,-0.015467721968889236
3.4234234234234235,0.2608354389667511,0.18514204025268555,0.24059203267097473,0.2629616856575012,0.2167186588048935,0.17340536415576935,-2.9127180576324463,-2.183115005493164,-2.801849126815796,-3.1841769218444824,-2.53367018699646,-1.9904851913452148,-1.0288007259368896,0.023477299138903618,-0.19828911125659943,0.5771628022193909,-0.11447376757860184,-0.33146241307258606,-0.08055105805397034,-0.03065454214811325,-0.047886162996292114,-0.024404343217611313,-0.04087768495082855,-0.04114798456430435,-0.6252957582473755,-0.46313586831092834,-0.5959867238998413,-0.6717268228530884,-0.5384905934333801,-0.42472654581069946,-0.02240539900958538,-0.017118873074650764,-0.021877018734812737,-0.025191284716129303,-0.019809642806649208,-0.015463693998754025
3.4334334334334335,0.26085910201072693,0.18519039452075958,0.24064525961875916,0.26305311918258667,0.21676932275295258,0.17343583703041077,-2.9120359420776367,-2.1829726696014404,-2.801560163497925,-3.1842217445373535,-2.5334393978118896,-1.9901916980743408,-1.0350594520568848,0.0188413318246603,-0.20425474643707275,0.5704385042190552,-0.11986401677131653,-0.3357137143611908,-0.08077529817819595,-0.030825885012745857,-0.04810512438416481,-0.024656495079398155,-0.04107596352696419,-0.04130275547504425,-0.6251945495605469,-0.4631379246711731,-0.5959669351577759,-0.6717831492424011,-0.5384791493415833,-0.4246938228607178,-0.022397486492991447,-0.01711585745215416,-0.02187230810523033,-0.025188880041241646,-0.019805623218417168,-0.015459650196135044
3.4434434434434436,0.2608824372291565,0.1852385699748993,0.24069826304912567,0.263144314289093,0.21681971848011017,0.17346614599227905,-2.911350727081299,-2.182828426361084,-2.8012688159942627,-3.1842634677886963,-2.53320574760437,-1.9898960590362549,-1.0413172245025635,0.01420522015541792,-0.2102203369140625,0.5637136101722717,-0.12525410950183868,-0.3399648070335388,-0.0809994637966156,-0.030997205525636673,-0.04832404851913452,-0.024908628314733505,-0.04127419367432594,-0.041457489132881165,-0.6250927448272705,-0.4631395637989044,-0.5959466695785522,-0.6718387603759766,-0.5384671092033386,-0.42466065287590027,-0.022389551624655724,-0.01711282506585121,-0.021867580711841583,-0.0251864492893219,-0.019801583141088486,-0.01545558962970972
3.4534534534534536,0.26090559363365173,0.18528655171394348,0.24075104296207428,0.2632352411746979,0.21686996519565582,0.17349626123905182,-2.9106626510620117,-2.1826817989349365,-2.8009746074676514,-3.1843018531799316,-2.5329701900482178,-1.9895985126495361,-1.0475739240646362,0.009569202549755573,-0.21618567407131195,0.5569881796836853,-0.13064412772655487,-0.3442154824733734,-0.08122354000806808,-0.031168492510914803,-0.048542916774749756,-0.025160735473036766,-0.04147239401936531,-0.0416121743619442,-0.6249902248382568,-0.46314072608947754,-0.5959256887435913,-0.6718937754631042,-0.5384545922279358,-0.4246271252632141,-0.02238159440457821,-0.01710977591574192,-0.021862827241420746,-0.025183992460370064,-0.01979752629995346,-0.015451515093445778
3.4634634634634636,0.2609284222126007,0.18533435463905334,0.2408035695552826,0.26332592964172363,0.2169199436903,0.17352622747421265,-2.9099717140197754,-2.1825332641601562,-2.800677537918091,-3.1843371391296387,-2.532731294631958,-1.989298939704895,-1.0538294315338135,0.004933217540383339,-0.2221507877111435,0.5502622127532959,-0.13603398203849792,-0.34846577048301697,-0.0814475417137146,-0.03133974224328995,-0.04876174032688141,-0.02541281282901764,-0.0416705422103405,-0.041766826063394547,-0.624887228012085,-0.46314147114753723,-0.5959042310714722,-0.6719480752944946,-0.5384414792060852,-0.42459312081336975,-0.022373614832758904,-0.017106710001826286,-0.021858055144548416,-0.025181511417031288,-0.019793447107076645,-0.015447424724698067
3.4734734734734736,0.2609510123729706,0.1853819489479065,0.2408558428287506,0.2634163200855255,0.21696974337100983,0.17355602979660034,-2.90927791595459,-2.182382106781006,-2.80037784576416,-3.1843693256378174,-2.5324904918670654,-1.9889975786209106,-1.0600841045379639,0.0002972091024275869,-0.22811567783355713,0.5435357093811035,-0.14142373204231262,-0.3527158200740814,-0.08167145401239395,-0.031510960310697556,-0.04898051545023918,-0.025664862245321274,-0.041868656873703,-0.04192143306136131,-0.6247835159301758,-0.46314170956611633,-0.5958821177482605,-0.6720017194747925,-0.5384278893470764,-0.42455872893333435,-0.022365612909197807,-0.01710362732410431,-0.021853258833289146,-0.025179006159305573,-0.019789349287748337,-0.015443320386111736
3.4834834834834836,0.26097333431243896,0.1854293942451477,0.24090790748596191,0.2635065019130707,0.21701930463314056,0.17358562350273132,-2.908581256866455,-2.1822292804718018,-2.8000757694244385,-3.1843984127044678,-2.5322470664978027,-1.9886939525604248,-1.0663375854492188,-0.004338945262134075,-0.23408031463623047,0.5368087887763977,-0.1468132883310318,-0.35696542263031006,-0.08189529180526733,-0.03168215602636337,-0.049199242144823074,-0.025916894897818565,-0.042066723108291626,-0.0420759953558445,-0.6246792078018188,-0.46314147114753723,-0.5958594679832458,-0.6720547080039978,-0.5384137630462646,-0.4245239198207855,-0.02235759049654007,-0.01710052601993084,-0.021848443895578384,-0.025176474824547768,-0.019785230979323387,-0.015439200215041637
3.4934934934934936,0.26099544763565063,0.1854766607284546,0.24095973372459412,0.2635963559150696,0.21706867218017578,0.17361509799957275,-2.9078822135925293,-2.1820743083953857,-2.7997703552246094,-3.1844241619110107,-2.532001256942749,-1.9883887767791748,-1.0725902318954468,-0.00897506345063448,-0.24004480242729187,0.5300813913345337,-0.1522027999162674,-0.361214816570282,-0.08211906254291534,-0.0318533219397068,-0.049417924135923386,-0.02616889216005802,-0.04226475581526756,-0.042230527848005295,-0.6245742440223694,-0.4631408452987671,-0.5958362221717834,-0.6721070408821106,-0.5383990406990051,-0.42448872327804565,-0.02234954573214054,-0.017097409814596176,-0.02184360846877098,-0.025173921138048172,-0.019781095907092094,-0.015435065142810345
3.5035035035035036,0.2610172629356384,0.18552370369434357,0.24101130664348602,0.26368600130081177,0.21711783111095428,0.17364436388015747,-2.907179594039917,-2.1819167137145996,-2.799462080001831,-3.1844470500946045,-2.531752824783325,-1.988081455230713,-1.0788415670394897,-0.013611032627522945,-0.2460089474916458,0.5233533978462219,-0.15759211778640747,-0.3654637336730957,-0.082342728972435,-0.03202444687485695,-0.04963655024766922,-0.026420867070555687,-0.04246274381875992,-0.04238501191139221,-0.6244687438011169,-0.46313974261283875,-0.5958123803138733,-0.6721587181091309,-0.5383839011192322,-0.42445307970046997,-0.022341478615999222,-0.01709427870810032,-0.021838748827576637,-0.025171341374516487,-0.01977693848311901,-0.015430915169417858
3.5135135135135136,0.2610388398170471,0.1855705976486206,0.24106267094612122,0.26377537846565247,0.21716678142547607,0.17367348074913025,-2.9064745903015137,-2.1817572116851807,-2.799151659011841,-3.184466600418091,-2.5315022468566895,-1.9877723455429077,-1.0850920677185059,-0.0182469692081213,-0.2519729435443878,0.5166247487068176,-0.16298127174377441,-0.36971235275268555,-0.08256634324789047,-0.03219553828239441,-0.04985513538122177,-0.02667282707989216,-0.04266069456934929,-0.042539454996585846,-0.624362587928772,-0.4631381630897522,-0.5957879424095154,-0.6722096800804138,-0.5383681654930115,-0.42441698908805847,-0.022333387285470963,-0.01709112711250782,-0.021833868697285652,-0.025168737396597862,-0.019772764295339584,-0.015426748432219028
3.5235235235235236,0.2610601484775543,0.18561729788780212,0.24111376702785492,0.26386451721191406,0.21721552312374115,0.1737024039030075,-2.905766725540161,-2.181595802307129,-2.7988381385803223,-3.184483528137207,-2.5312490463256836,-1.9874608516693115,-1.0913413763046265,-0.022882992401719093,-0.25793662667274475,0.5098956227302551,-0.16837027668952942,-0.37396058440208435,-0.08278986066579819,-0.03236660733819008,-0.050073664635419846,-0.026924751698970795,-0.04285860061645508,-0.0426938571035862,-0.6242558360099792,-0.46313613653182983,-0.5957629084587097,-0.672260046005249,-0.5383518934249878,-0.4243805408477783,-0.02232527919113636,-0.017087960615754128,-0.021828966215252876,-0.025166107341647148,-0.019768569618463516,-0.015422568656504154
3.5335335335335336,0.26108118891716003,0.1856638342142105,0.2411646544933319,0.26395338773727417,0.21726402640342712,0.17373117804527283,-2.905055522918701,-2.1814322471618652,-2.7985219955444336,-3.1844968795776367,-2.5309929847717285,-1.9871476888656616,-1.0975896120071411,-0.027519041672348976,-0.26390013098716736,0.5031659603118896,-0.17375913262367249,-0.3782084286212921,-0.08301328867673874,-0.03253764659166336,-0.05029214918613434,-0.027176659554243088,-0.043056465685367584,-0.04284821078181267,-0.624148428440094,-0.46313372254371643,-0.5957373380661011,-0.6723097562789917,-0.5383351445198059,-0.42434364557266235,-0.02231714501976967,-0.017084777355194092,-0.02182404324412346,-0.025163454934954643,-0.019764354452490807,-0.015418373048305511
3.5435435435435436,0.26110199093818665,0.18571017682552338,0.2412152737379074,0.2640419900417328,0.21731232106685638,0.17375977337360382,-2.90434193611145,-2.1812663078308105,-2.7982029914855957,-3.184507131576538,-2.5307345390319824,-1.986832618713379,-1.1038367748260498,-0.03215493634343147,-0.2698633372783661,0.49643608927726746,-0.17914772033691406,-0.3824559152126312,-0.08323664218187332,-0.03270864486694336,-0.05051058530807495,-0.02742852084338665,-0.04325427860021591,-0.04300253093242645,-0.6240404844284058,-0.46313074231147766,-0.5957111716270447,-0.6723588109016418,-0.5383177995681763,-0.42430633306503296,-0.022308990359306335,-0.017081575468182564,-0.02181909792125225,-0.02516077645123005,-0.019760120660066605,-0.0154141616076231
3.5535535535535536,0.26112258434295654,0.1857563555240631,0.241265669465065,0.2641303241252899,0.21736040711402893,0.1737881898880005,-2.903625249862671,-2.181098461151123,-2.7978813648223877,-3.1845145225524902,-2.5304741859436035,-1.9865154027938843,-1.110082983970642,-0.03679098188877106,-0.27582624554634094,0.48970547318458557,-0.18453621864318848,-0.3867030143737793,-0.08345991373062134,-0.032879624515771866,-0.050728973001241684,-0.02768036723136902,-0.04345206171274185,-0.04315679892897606,-0.623931884765625,-0.46312737464904785,-0.5956844091415405,-0.6724072098731995,-0.5382999777793884,-0.42426857352256775,-0.02230081334710121,-0.017078358680009842,-0.0218141321092844,-0.025158073753118515,-0.01975586824119091,-0.01540993433445692
3.5635635635635636,0.26114287972450256,0.18580229580402374,0.2413158416748047,0.26421838998794556,0.21740826964378357,0.17381645739078522,-2.9029061794281006,-2.1809279918670654,-2.7975568771362305,-3.184518337249756,-2.5302107334136963,-1.986196517944336,-1.1163280010223389,-0.041426755487918854,-0.28178897500038147,0.48297443985939026,-0.18992450833320618,-0.3909497857093811,-0.08368311077356339,-0.033050552010536194,-0.05094730108976364,-0.027932183817029,-0.04364979639649391,-0.04331103712320328,-0.6238226294517517,-0.46312353014945984,-0.5956570506095886,-0.6724548935890198,-0.5382816195487976,-0.4242304265499115,-0.022292613983154297,-0.017075125128030777,-0.02180914580821991,-0.02515534497797489,-0.019751597195863724,-0.015405693091452122
3.5735735735735736,0.2611628770828247,0.18584808707237244,0.24136574566364288,0.2643062174320221,0.2174559086561203,0.17384453117847443,-2.9021835327148438,-2.180755853652954,-2.797229528427124,-3.1845192909240723,-2.529944896697998,-1.9858756065368652,-1.1225718259811401,-0.04606267437338829,-0.28775128722190857,0.4762428402900696,-0.19531257450580597,-0.3951961398124695,-0.08390621095895767,-0.03322146087884903,-0.05116558447480202,-0.02818397805094719,-0.04384748265147209,-0.043465226888656616,-0.6237128376960754,-0.463119238615036,-0.595629096031189,-0.6725019216537476,-0.5382627248764038,-0.4241918623447418,-0.02228439413011074,-0.01707187294960022,-0.02180413529276848,-0.02515259198844433,-0.019747305661439896,-0.015401436947286129
3.5835835835835836,0.26118266582489014,0.1858936995267868,0.24141544103622437,0.26439377665519714,0.2175033688545227,0.1738724708557129,-2.901458501815796,-2.180581569671631,-2.7968997955322266,-3.1845171451568604,-2.529676914215088,-1.9855526685714722,-1.128814697265625,-0.05069844797253609,-0.29371342062950134,0.46951091289520264,-0.20070050656795502,-0.3994421660900116,-0.08412924408912659,-0.03339233621954918,-0.05138382315635681,-0.02843574620783329,-0.04404513165354729,-0.04361937567591667,-0.6236024498939514,-0.463114470243454,-0.5956006050109863,-0.6725482940673828,-0.538243293762207,-0.4241529405117035,-0.022276151925325394,-0.01706860587000847,-0.021799108013510704,-0.025149814784526825,-0.019742993637919426,-0.015397165901958942
3.5935935935935936,0.2612021565437317,0.18593913316726685,0.24146488308906555,0.2644810974597931,0.217550590634346,0.17390020191669464,-2.9007303714752197,-2.1804051399230957,-2.796566963195801,-3.184511661529541,-2.5294058322906494,-1.9852278232574463,-1.1350563764572144,-0.0553341880440712,-0.29967519640922546,0.46277838945388794,-0.20608817040920258,-0.4036877155303955,-0.08435217291116714,-0.03356317803263664,-0.05160200223326683,-0.028687478974461555,-0.0442427359521389,-0.043773479759693146,-0.6234913468360901,-0.4631093144416809,-0.5955715179443359,-0.6725940704345703,-0.538223385810852,-0.42411351203918457,-0.022267887368798256,-0.017065323889255524,-0.02179405651986599,-0.02514701336622238,-0.019738662987947464,-0.015392879024147987
3.6036036036036037,0.26122140884399414,0.18598438799381256,0.24151410162448883,0.26456812024116516,0.2175976186990738,0.17392778396606445,-2.8999993801116943,-2.1802265644073486,-2.796231746673584,-3.1845033168792725,-2.529132843017578,-1.984900951385498,-1.1412969827651978,-0.0599699541926384,-0.30563679337501526,0.456045538187027,-0.21147574484348297,-0.4079328775405884,-0.08457504212856293,-0.03373399004340172,-0.05182013660669327,-0.02893918752670288,-0.04444029927253723,-0.04392754286527634,-0.6233797073364258,-0.46310365200042725,-0.595541775226593,-0.6726390719413757,-0.5382028222084045,-0.4240736961364746,-0.022259602323174477,-0.017062021419405937,-0.021788982674479485,-0.02514418587088585,-0.01973431184887886,-0.015388576313853264
3.6136136136136137,0.2612404525279999,0.18602944910526276,0.241563081741333,0.26465490460395813,0.21764440834522247,0.17395515739917755,-2.899266004562378,-2.1800456047058105,-2.795893430709839,-3.1844916343688965,-2.5288569927215576,-1.9845720529556274,-1.1475365161895752,-0.06460551172494888,-0.3115980327129364,0.4493121802806854,-0.21686305105686188,-0.4121776223182678,-0.08479782193899155,-0.03390475735068321,-0.052038222551345825,-0.02919086441397667,-0.04463781788945198,-0.04408155381679535,-0.6232674717903137,-0.46309754252433777,-0.5955114960670471,-0.6726835370063782,-0.5381818413734436,-0.4240334928035736,-0.022251293063163757,-0.017058704048395157,-0.021783888339996338,-0.025141334161162376,-0.019729942083358765,-0.015384260565042496
3.6236236236236237,0.26125919818878174,0.18607434630393982,0.24161183834075928,0.264741450548172,0.21769100427627563,0.1739824116230011,-2.898529529571533,-2.1798627376556396,-2.7955527305603027,-3.1844770908355713,-2.528578996658325,-1.9842413663864136,-1.1537747383117676,-0.06924115866422653,-0.31755903363227844,0.44257840514183044,-0.22225014865398407,-0.416422039270401,-0.085020512342453,-0.034075502306222916,-0.0522562600672245,-0.029442522674798965,-0.04483529552817345,-0.044235534965991974,-0.6231545805931091,-0.4630909860134125,-0.5954806804656982,-0.6727272868156433,-0.5381603240966797,-0.4239928424358368,-0.022242963314056396,-0.017055369913578033,-0.02177877351641655,-0.025138458237051964,-0.019725553691387177,-0.015379928052425385
3.6336336336336337,0.2612776756286621,0.18611903488636017,0.24166034162044525,0.264827698469162,0.2177373766899109,0.17400945723056793,-2.8977904319763184,-2.179677724838257,-2.7952091693878174,-3.1844592094421387,-2.5282981395721436,-1.983908772468567,-1.160012125968933,-0.07387671619653702,-0.32351961731910706,0.4358442425727844,-0.22763697803020477,-0.42066600918769836,-0.08524312824010849,-0.03424621373414993,-0.052474237978458405,-0.02969413623213768,-0.04503272473812103,-0.04438946396112442,-0.6230410933494568,-0.46308398246765137,-0.5954492092132568,-0.6727703213691711,-0.538138210773468,-0.42395174503326416,-0.022234611213207245,-0.017052019014954567,-0.02177363447844982,-0.02513555809855461,-0.019721144810318947,-0.015375579707324505
3.6436436436436437,0.2612959146499634,0.1861635446548462,0.24170859158039093,0.2649137079715729,0.21778352558612823,0.17403635382652283,-2.897047996520996,-2.179490327835083,-2.7948625087738037,-3.1844382286071777,-2.528014898300171,-1.9835741519927979,-1.166248083114624,-0.07851218432188034,-0.329479843378067,0.42910948395729065,-0.23302365839481354,-0.4249095916748047,-0.08546564728021622,-0.03441688418388367,-0.05269216001033783,-0.029945729300379753,-0.04523010924458504,-0.04454335197806358,-0.6229269504547119,-0.4630764424800873,-0.5954172015190125,-0.6728127598762512,-0.5381156206130981,-0.4239102900028229,-0.02222623862326145,-0.017048649489879608,-0.0217684768140316,-0.02513263188302517,-0.019716717302799225,-0.01537121832370758
3.6536536536536537,0.26131391525268555,0.1862078607082367,0.2417566329240799,0.26499947905540466,0.21782948076725006,0.1740630716085434,-2.8963027000427246,-2.1793007850646973,-2.794513702392578,-3.1844143867492676,-2.5277295112609863,-1.983237624168396,-1.1724830865859985,-0.08314744383096695,-0.33543986082077026,0.4223743975162506,-0.2384101301431656,-0.4291526973247528,-0.08568809181451797,-0.034587521106004715,-0.05291004478931427,-0.030197301879525185,-0.04542745649814606,-0.044697195291519165,-0.6228122115135193,-0.46306854486465454,-0.5953845381736755,-0.6728545427322388,-0.5380925536155701,-0.4238683879375458,-0.02221784181892872,-0.017045265063643456,-0.02176329493522644,-0.025129683315753937,-0.01971227303147316,-0.015366840176284313
3.6636636636636637,0.26133161783218384,0.18625201284885406,0.24180440604686737,0.2650849223136902,0.21787521243095398,0.17408961057662964,-2.895555019378662,-2.1791093349456787,-2.794161319732666,-3.184386968612671,-2.5274412631988525,-1.9828990697860718,-1.178716778755188,-0.08778267353773117,-0.3413994312286377,0.41563892364501953,-0.24379628896713257,-0.4333954155445099,-0.08591045439243317,-0.034758128225803375,-0.05312786251306534,-0.030448827892541885,-0.0456247478723526,-0.044850997626781464,-0.6226969361305237,-0.4630601704120636,-0.5953513979911804,-0.6728956699371338,-0.5380688309669495,-0.42382606863975525,-0.022209426388144493,-0.01704186387360096,-0.021758096292614937,-0.025126708671450615,-0.019707804545760155,-0.015362448059022427
3.6736736736736737,0.261349081993103,0.1862960010766983,0.24185195565223694,0.265170156955719,0.21792073547840118,0.17411598563194275,-2.8948042392730713,-2.1789157390594482,-2.793806552886963,-3.184356451034546,-2.5271506309509277,-1.9825584888458252,-1.184949517250061,-0.09241799265146255,-0.34735873341560364,0.4089031219482422,-0.24918222427368164,-0.4376376271247864,-0.0861327275633812,-0.03492870554327965,-0.053345631808042526,-0.030700327828526497,-0.04582200571894646,-0.045004747807979584,-0.6225810050964355,-0.46305131912231445,-0.5953176021575928,-0.6729360818862915,-0.5380446910858154,-0.4237833619117737,-0.022200988605618477,-0.01703844591975212,-0.021752873435616493,-0.025123707950115204,-0.019703319296240807,-0.015358040109276772
3.6836836836836837,0.2613663077354431,0.18633978068828583,0.2418992519378662,0.2652551233768463,0.21796604990959167,0.17414219677448273,-2.894050359725952,-2.1787197589874268,-2.7934491634368896,-3.1843230724334717,-2.526857852935791,-1.982216238975525,-1.1911808252334595,-0.09705298393964767,-0.3533177077770233,0.4021667242050171,-0.25456804037094116,-0.44187960028648376,-0.08635491132736206,-0.03509923815727234,-0.053563352674245834,-0.030951805412769318,-0.04601921886205673,-0.04515846446156502,-0.6224644184112549,-0.4630420207977295,-0.5952832102775574,-0.6729758977890015,-0.5380199551582336,-0.4237402081489563,-0.02219252660870552,-0.01703501120209694,-0.02174762822687626,-0.025120684877038002,-0.019698813557624817,-0.015353618189692497
3.6936936936936937,0.2613832652568817,0.18638338148593903,0.24194633960723877,0.26533982157707214,0.21801114082336426,0.17416822910308838,-2.893294334411621,-2.1785218715667725,-2.7930893898010254,-3.184286594390869,-2.526561975479126,-1.9818719625473022,-1.1974111795425415,-0.10168800503015518,-0.35927629470825195,0.3954301178455353,-0.25995343923568726,-0.4461210072040558,-0.08657702058553696,-0.03526974469423294,-0.053781021386384964,-0.031203249469399452,-0.04621637612581253,-0.04531213641166687,-0.6223472356796265,-0.4630322754383087,-0.595248281955719,-0.6730149984359741,-0.5379946827888489,-0.4236966669559479,-0.022184044122695923,-0.017031557857990265,-0.021742362529039383,-0.02511763572692871,-0.019694289192557335,-0.015349180437624454
3.7037037037037037,0.2613999545574188,0.1864268034696579,0.24199318885803223,0.26542428135871887,0.21805603802204132,0.1741940826177597,-2.8925352096557617,-2.178321599960327,-2.7927262783050537,-3.184246778488159,-2.526264190673828,-1.9815255403518677,-1.203640341758728,-0.10632287710905075,-0.3652345538139343,0.38869303464889526,-0.2653387188911438,-0.450361967086792,-0.08679904043674469,-0.03544021025300026,-0.05399863421916962,-0.0314546599984169,-0.04641349986195564,-0.045465752482414246,-0.6222295165061951,-0.4630220830440521,-0.5952126979827881,-0.673053503036499,-0.5379689931869507,-0.423652708530426,-0.022175539284944534,-0.017028089612722397,-0.021737076342105865,-0.02511456236243248,-0.01968974620103836,-0.015344727784395218
3.7137137137137137,0.26141640543937683,0.18647003173828125,0.2420397847890854,0.2655084729194641,0.2181006819009781,0.1742197871208191,-2.891772985458374,-2.178119421005249,-2.792360782623291,-3.1842041015625,-2.525963544845581,-1.9811773300170898,-1.209868311882019,-0.11095771938562393,-0.3711925148963928,0.38195547461509705,-0.27072352170944214,-0.45460253953933716,-0.08702097833156586,-0.03561064600944519,-0.05421620234847069,-0.03170604631304741,-0.04661056026816368,-0.045619335025548935,-0.6221110820770264,-0.46301138401031494,-0.5951765775680542,-0.6730912923812866,-0.53794264793396,-0.42360830307006836,-0.022167013958096504,-0.017024604603648186,-0.021731767803430557,-0.02511146478354931,-0.019685182720422745,-0.015340260230004787
3.7237237237237237,0.26143261790275574,0.18651308119297028,0.24208615720272064,0.2655923664569855,0.21814513206481934,0.17424531280994415,-2.891008138656616,-2.177915096282959,-2.791992425918579,-3.1841580867767334,-2.525660753250122,-1.9808272123336792,-1.2160950899124146,-0.11559242010116577,-0.3771499991416931,0.3752177357673645,-0.2761082649230957,-0.4588426649570465,-0.08724283427000046,-0.03578104078769684,-0.05443370342254639,-0.03195739537477493,-0.04680759087204933,-0.04577287286520004,-0.6219921112060547,-0.4630002975463867,-0.5951398611068726,-0.6731284260749817,-0.5379157662391663,-0.42356351017951965,-0.022158466279506683,-0.01702110283076763,-0.021726438775658607,-0.02510834112763405,-0.019680600613355637,-0.015335776843130589
3.7337337337337337,0.26144853234291077,0.18655593693256378,0.2421322911977768,0.26567602157592773,0.21818935871124268,0.1742706447839737,-2.890240430831909,-2.177708625793457,-2.791621446609497,-3.1841087341308594,-2.525355100631714,-1.9804749488830566,-1.222320556640625,-0.12022697180509567,-0.38310718536376953,0.36847952008247375,-0.281492680311203,-0.46308228373527527,-0.0874645859003067,-0.0359514057636261,-0.054651159793138504,-0.03220870718359947,-0.047004569321870804,-0.045926354825496674,-0.6218724846839905,-0.4629887640476227,-0.5951026082038879,-0.6731649041175842,-0.5378884673118591,-0.42351827025413513,-0.02214989624917507,-0.017017586156725883,-0.021721087396144867,-0.025105193257331848,-0.019675998017191887,-0.015331278555095196
3.7437437437437437,0.2614641785621643,0.18659862875938416,0.24217815697193146,0.2657594382762909,0.2182333916425705,0.1742958277463913,-2.889469623565674,-2.177499771118164,-2.7912473678588867,-3.1840567588806152,-2.5250470638275146,-1.9801208972930908,-1.22854483127594,-0.12486143410205841,-0.3890639841556549,0.36174091696739197,-0.28687676787376404,-0.4673214852809906,-0.08768627047538757,-0.036121733486652374,-0.054868560284376144,-0.03246000036597252,-0.047201503068208694,-0.04607980325818062,-0.6217522621154785,-0.46297672390937805,-0.5950647592544556,-0.6732007265090942,-0.5378605723381042,-0.42347264289855957,-0.02214130386710167,-0.017014048993587494,-0.021715717390179634,-0.025102021172642708,-0.019671378657221794,-0.015326767228543758
3.7537537537537538,0.26147961616516113,0.1866411417722702,0.2422238439321518,0.26584258675575256,0.2182772010564804,0.17432083189487457,-2.8886961936950684,-2.1772892475128174,-2.7908711433410645,-3.1840014457702637,-2.5247366428375244,-1.9797649383544922,-1.234768033027649,-0.12949581444263458,-0.3950204849243164,0.3550020158290863,-0.29226064682006836,-0.4715602397918701,-0.08790785819292068,-0.036292027682065964,-0.0550859160721302,-0.03271125257015228,-0.047398388385772705,-0.046233199536800385,-0.6216314435005188,-0.4629642367362976,-0.5950262546539307,-0.6732358932495117,-0.5378322005271912,-0.4234265685081482,-0.022132690995931625,-0.01701049692928791,-0.02171032316982746,-0.025098824873566628,-0.01966673880815506,-0.015322237275540829
3.7637637637637638,0.26149478554725647,0.18668346107006073,0.24226921796798706,0.26592543721199036,0.2183207869529724,0.17434567213058472,-2.8879199028015137,-2.1770763397216797,-2.7904913425445557,-3.1839427947998047,-2.524423599243164,-1.9794068336486816,-1.2409899234771729,-0.13412998616695404,-0.40097635984420776,0.348262757062912,-0.29764416813850403,-0.47579848766326904,-0.08812937140464783,-0.03646228462457657,-0.05530320107936859,-0.03296247869729996,-0.047595228999853134,-0.04638655111193657,-0.6215100288391113,-0.46295133233070374,-0.5949872136116028,-0.6732703447341919,-0.5378032922744751,-0.4233801066875458,-0.02212405577301979,-0.017006929963827133,-0.021704906597733498,-0.025095602497458458,-0.019662080332636833,-0.015317695215344429
3.7737737737737738,0.26150962710380554,0.18672560155391693,0.2423144280910492,0.26600804924964905,0.2183641493320465,0.17437033355236053,-2.8871405124664307,-2.176861524581909,-2.790109634399414,-3.1838815212249756,-2.524108409881592,-1.9790469408035278,-1.2472106218338013,-0.1387641876935959,-0.4069320857524872,0.34152305126190186,-0.3030274510383606,-0.48003625869750977,-0.08835078030824661,-0.036632511764764786,-0.055520445108413696,-0.033213671296834946,-0.04779202491044998,-0.04653985798358917,-0.6213879585266113,-0.4629379212856293,-0.5949475765228271,-0.6733042001724243,-0.5377737283706665,-0.42333322763442993,-0.022115400061011314,-0.017003342509269714,-0.02169947139918804,-0.025092357769608498,-0.019657397642731667,-0.015313136391341686
3.7837837837837838,0.2615242898464203,0.18676751852035522,0.24235934019088745,0.26609042286872864,0.21840734779834747,0.17439484596252441,-2.8863584995269775,-2.1766438484191895,-2.789724826812744,-3.18381667137146,-2.5237905979156494,-1.9786852598190308,-1.2534301280975342,-0.14339806139469147,-0.4128872752189636,0.33478307723999023,-0.30841049551963806,-0.48427361249923706,-0.08857210725545883,-0.03680269047617912,-0.055737629532814026,-0.033464837819337845,-0.047988779842853546,-0.04669312387704849,-0.6212652921676636,-0.462924063205719,-0.5949073433876038,-0.6733373999595642,-0.5377438068389893,-0.42328590154647827,-0.022106721997261047,-0.0169997401535511,-0.021694013848900795,-0.025089086964726448,-0.019652700051665306,-0.01530856266617775
3.793793793793794,0.26153868436813354,0.18680930137634277,0.242404043674469,0.26617252826690674,0.21845029294490814,0.17441916465759277,-2.8855738639831543,-2.176424503326416,-2.789337158203125,-3.183748722076416,-2.523470401763916,-1.9783214330673218,-1.2596484422683716,-0.14803184568881989,-0.4188421070575714,0.3280428946018219,-0.3137931227684021,-0.48851048946380615,-0.08879336714744568,-0.03697284311056137,-0.05595475807785988,-0.033715955913066864,-0.048185475170612335,-0.046846337616443634,-0.6211420297622681,-0.4629097580909729,-0.5948665738105774,-0.6733698844909668,-0.5377132296562195,-0.42323818802833557,-0.02209802158176899,-0.016996122896671295,-0.021688535809516907,-0.02508579194545746,-0.019647983834147453,-0.015303974971175194
3.803803803803804,0.2615528106689453,0.1868508756160736,0.24244852364063263,0.26625433564186096,0.2184929996728897,0.1744432896375656,-2.884786367416382,-2.1762030124664307,-2.788947105407715,-3.1836776733398438,-2.5231473445892334,-1.9779554605484009,-1.2658653259277344,-0.15266549587249756,-0.42479655146598816,0.32130223512649536,-0.31917545199394226,-0.49274682998657227,-0.08901451528072357,-0.03714295104146004,-0.05617183819413185,-0.033967047929763794,-0.04838212952017784,-0.046999502927064896,-0.62101811170578,-0.462895005941391,-0.5948252081871033,-0.6734017133712769,-0.5376822352409363,-0.42319005727767944,-0.02208929881453514,-0.016992485150694847,-0.021683035418391228,-0.02508247084915638,-0.01964324712753296,-0.01529937144368887
3.813813813813814,0.26156672835350037,0.1868923008441925,0.24249272048473358,0.26633593440055847,0.21853552758693695,0.1744672805070877,-2.883995771408081,-2.1759798526763916,-2.7885537147521973,-3.1836037635803223,-2.522822141647339,-1.9775879383087158,-1.2720812559127808,-0.15729905664920807,-0.4307504892349243,0.3145613968372345,-0.3245575428009033,-0.49698272347450256,-0.08923559635877609,-0.03731303662061691,-0.05638885498046875,-0.034218110144138336,-0.04857873171567917,-0.04715263471007347,-0.620893657207489,-0.46287986636161804,-0.5947832465171814,-0.6734328866004944,-0.5376506447792053,-0.4231415390968323,-0.0220805574208498,-0.016988836228847504,-0.021677514538168907,-0.02507912740111351,-0.019638491794466972,-0.015294753946363926
3.823823823823824,0.26158031821250916,0.1869335174560547,0.24253670871257782,0.2664172053337097,0.21857784688472748,0.17449109256267548,-2.88320255279541,-2.1757538318634033,-2.7881581783294678,-3.1835262775421143,-2.522494316101074,-1.9772183895111084,-1.278295636177063,-0.1619323492050171,-0.436704158782959,0.3078201413154602,-0.3299392759799957,-0.5012181401252747,-0.08945657312870026,-0.03748307004570961,-0.05660581961274147,-0.034469131380319595,-0.04877529293298721,-0.04730571061372757,-0.6207685470581055,-0.4628641903400421,-0.5947406888008118,-0.6734634637832642,-0.5376185178756714,-0.4230925738811493,-0.02207178995013237,-0.01698516681790352,-0.021671971306204796,-0.02507575787603855,-0.019633715972304344,-0.015290120616555214
3.833833833833834,0.26159366965293884,0.18697455525398254,0.24258047342300415,0.26649826765060425,0.2186199426651001,0.17451472580432892,-2.882406234741211,-2.1755259037017822,-2.78775954246521,-3.183445930480957,-2.5221641063690186,-1.9768465757369995,-1.2845089435577393,-0.16656561195850372,-0.4426572620868683,0.30107858777046204,-0.33532071113586426,-0.5054530501365662,-0.08967746049165726,-0.03765307739377022,-0.05682273209095001,-0.034720126539468765,-0.04897180572152138,-0.04745873808860779,-0.620642900466919,-0.462848037481308,-0.5946975350379944,-0.6734933257102966,-0.5375859141349792,-0.4230431914329529,-0.022063005715608597,-0.01698148064315319,-0.021666407585144043,-0.025072364136576653,-0.019628921523690224,-0.015285472385585308
3.843843843843844,0.26160678267478943,0.18701539933681488,0.242623969912529,0.2665790319442749,0.21866180002689362,0.17453819513320923,-2.8816072940826416,-2.1752960681915283,-2.787358283996582,-3.1833624839782715,-2.5218310356140137,-1.976473093032837,-1.2907209396362305,-0.17119862139225006,-0.44860994815826416,0.29433682560920715,-0.34070172905921936,-0.5096874237060547,-0.08989827334880829,-0.03782304376363754,-0.05703958123922348,-0.03497108072042465,-0.049168262630701065,-0.047611720860004425,-0.6205165386199951,-0.4628314971923828,-0.594653844833374,-0.6735225319862366,-0.5375527739524841,-0.42299336194992065,-0.022054197266697884,-0.01697777770459652,-0.02166082337498665,-0.025068946182727814,-0.01962410658597946,-0.015280808322131634
3.853853853853854,0.2616196274757385,0.1870560646057129,0.24266724288463593,0.26665958762168884,0.2187034636735916,0.1745615005493164,-2.880805492401123,-2.1750638484954834,-2.786954402923584,-3.1832759380340576,-2.521496057510376,-1.9760977029800415,-1.2969317436218262,-0.17583142220973969,-0.4545622169971466,0.28759467601776123,-0.346082478761673,-0.5139214396476746,-0.09011898934841156,-0.03799297288060188,-0.05725637823343277,-0.03522200882434845,-0.04936467111110687,-0.04776466265320778,-0.6203896403312683,-0.46281448006629944,-0.5946095585823059,-0.6735510230064392,-0.537519097328186,-0.42294320464134216,-0.02204536646604538,-0.016974059864878654,-0.021655218675732613,-0.025065502151846886,-0.019619274884462357,-0.01527613028883934
3.863863863863864,0.26163220405578613,0.18709655106067657,0.24271027743816376,0.2667398452758789,0.2187449038028717,0.17458462715148926,-2.8800008296966553,-2.1748294830322266,-2.7865476608276367,-3.1831862926483154,-2.521158456802368,-1.9757205247879028,-1.3031412363052368,-0.18046407401561737,-0.46051403880119324,0.28085237741470337,-0.35146284103393555,-0.5181548595428467,-0.09033961594104767,-0.03816286101937294,-0.05747312307357788,-0.03547288849949837,-0.0495610386133194,-0.04791755974292755,-0.6202620267868042,-0.46279698610305786,-0.5945646166801453,-0.6735789179801941,-0.537484884262085,-0.42289257049560547,-0.022036513313651085,-0.016970323398709297,-0.021649587899446487,-0.02506203204393387,-0.01961442269384861,-0.015271437354385853
3.873873873873874,0.26164451241493225,0.18713685870170593,0.2427530735731125,0.2668198347091675,0.21878615021705627,0.17460757493972778,-2.8791933059692383,-2.174593210220337,-2.7861382961273193,-3.183093309402466,-2.5208182334899902,-1.9753409624099731,-1.3093492984771729,-0.18509671092033386,-0.46646541357040405,0.2741096019744873,-0.35684293508529663,-0.5223877429962158,-0.09056015312671661,-0.03833271935582161,-0.05768980458378792,-0.035723745822906494,-0.04975735396146774,-0.04807039722800255,-0.6201338768005371,-0.46277907490730286,-0.5945191979408264,-0.6736061573028564,-0.5374501347541809,-0.42284148931503296,-0.022027641534805298,-0.016966572031378746,-0.02164394035935402,-0.02505854144692421,-0.019609550014138222,-0.015266727656126022
3.883883883883884,0.26165661215782166,0.18717697262763977,0.24279561638832092,0.26689955592155457,0.21882714331150055,0.17463034391403198,-2.878383159637451,-2.1743545532226562,-2.7857260704040527,-3.182997226715088,-2.520475387573242,-1.9749596118927002,-1.315556287765503,-0.1897290199995041,-0.47241631150245667,0.2673667073249817,-0.3622226119041443,-0.526620090007782,-0.09078060835599899,-0.0385025329887867,-0.05790643393993378,-0.035974569618701935,-0.04995362088084221,-0.048223190009593964,-0.620005190372467,-0.46276068687438965,-0.594473123550415,-0.6736326813697815,-0.5374148488044739,-0.4227900803089142,-0.02201874554157257,-0.016962802037596703,-0.02163827046751976,-0.025055022910237312,-0.01960465870797634,-0.015262005850672722
3.893893893893894,0.2616684138774872,0.1872168928384781,0.24283795058727264,0.26697906851768494,0.2188679426908493,0.17465294897556305,-2.8775699138641357,-2.1741139888763428,-2.785311222076416,-3.1828982830047607,-2.5201303958892822,-1.974576473236084,-1.3217618465423584,-0.19436109066009521,-0.47836682200431824,0.2606235444545746,-0.3676019608974457,-0.5308519601821899,-0.09100097417831421,-0.0386723130941391,-0.05812300741672516,-0.036225344985723495,-0.050149839371442795,-0.0483759380877018,-0.6198757886886597,-0.4627418518066406,-0.5944264531135559,-0.6736586093902588,-0.5373790264129639,-0.4227381944656372,-0.022009829059243202,-0.016959017142653465,-0.02163257822394371,-0.025051483884453773,-0.01959974877536297,-0.015257267281413078
3.903903903903904,0.2616799771785736,0.18725664913654327,0.24288001656532288,0.26705828309059143,0.21890854835510254,0.17467539012432098,-2.8767542839050293,-2.1738710403442383,-2.78489351272583,-3.182796001434326,-2.519782781600952,-1.974191427230835,-1.3279662132263184,-0.19899307191371918,-0.48431676626205444,0.2538800537586212,-0.37298092246055603,-0.5350833535194397,-0.09122125059366226,-0.03884205222129822,-0.05833951756358147,-0.036476098001003265,-0.0503460094332695,-0.04852864146232605,-0.6197458505630493,-0.4627225399017334,-0.5943792462348938,-0.6736838817596436,-0.5373427271842957,-0.4226858913898468,-0.022000892087817192,-0.016955215483903885,-0.02162686549127102,-0.025047916918992996,-0.019594820216298103,-0.015252512879669666
3.913913913913914,0.26169130206108093,0.18729622662067413,0.242921844124794,0.26713719964027405,0.21894890069961548,0.1746976673603058,-2.8759353160858154,-2.173626184463501,-2.784472942352295,-3.1826906204223633,-2.519432783126831,-1.973804235458374,-1.3341692686080933,-0.20362488925457,-0.49026623368263245,0.24713638424873352,-0.37835952639579773,-0.5393141508102417,-0.09144143760204315,-0.03901175782084465,-0.058555968105793,-0.036726806312799454,-0.05054212734103203,-0.04868129640817642,-0.6196152567863464,-0.46270281076431274,-0.5943314433097839,-0.673708438873291,-0.5373058915138245,-0.42263320088386536,-0.021991930902004242,-0.01695139706134796,-0.021621132269501686,-0.02504432573914528,-0.019589871168136597,-0.01524774543941021
3.923923923923924,0.2617023289203644,0.18733559548854828,0.24296344816684723,0.26721587777137756,0.2189890593290329,0.17471975088119507,-2.8751139640808105,-2.1733789443969727,-2.7840497493743896,-3.182582139968872,-2.519080400466919,-1.9734151363372803,-1.340371012687683,-0.20825636386871338,-0.4962153136730194,0.24039237201213837,-0.38373780250549316,-0.5435444116592407,-0.09166153520345688,-0.0391814187169075,-0.05877237021923065,-0.03697748854756355,-0.05073819309473038,-0.048833899199962616,-0.6194840669631958,-0.4626826047897339,-0.5942830443382263,-0.673732340335846,-0.5372684597969055,-0.42258012294769287,-0.02198294922709465,-0.016947561874985695,-0.021615374833345413,-0.02504071220755577,-0.019584903493523598,-0.01524296309798956
3.933933933933934,0.2617131471633911,0.1873747855424881,0.24300479888916016,0.267294317483902,0.2190290242433548,0.1747416853904724,-2.8742895126342773,-2.1731297969818115,-2.7836239337921143,-3.1824703216552734,-2.5187253952026367,-1.9730243682861328,-1.3465713262557983,-0.21288776397705078,-0.5021637678146362,0.23364827036857605,-0.38911572098731995,-0.5477742552757263,-0.09188153594732285,-0.039351046085357666,-0.05898870900273323,-0.037228114902973175,-0.05093422159552574,-0.048986464738845825,-0.6193522810935974,-0.4626619219779968,-0.5942341089248657,-0.6737555861473083,-0.5372306108474731,-0.42252659797668457,-0.021973947063088417,-0.016943708062171936,-0.021609600633382797,-0.025037070736289024,-0.019579915329813957,-0.01523816492408514
3.943943943943944,0.26172366738319397,0.1874137967824936,0.24304594099521637,0.2673724889755249,0.2190687507390976,0.17476341128349304,-2.873462200164795,-2.1728782653808594,-2.783195734024048,-3.1823558807373047,-2.5183677673339844,-1.9726313352584839,-1.3527703285217285,-0.2175188660621643,-0.5081118941307068,0.22690382599830627,-0.3944931924343109,-0.5520033836364746,-0.09210144728422165,-0.03952063247561455,-0.05920500308275223,-0.0374787263572216,-0.05113018676638603,-0.04913897067308426,-0.6192198395729065,-0.46264079213142395,-0.5941845178604126,-0.6737781763076782,-0.537192165851593,-0.42247259616851807,-0.021964922547340393,-0.016939839348196983,-0.02160380221903324,-0.025033406913280487,-0.019574908539652824,-0.015233349986374378
3.953953953953954,0.2617339491844177,0.18745261430740356,0.2430868297815323,0.26745039224624634,0.21910826861858368,0.17478498816490173,-2.8726322650909424,-2.1726248264312744,-2.782764434814453,-3.1822381019592285,-2.518007755279541,-1.9722363948822021,-1.3589681386947632,-0.2221498042345047,-0.5140594244003296,0.2201591581106186,-0.3998703062534332,-0.5562320351600647,-0.09232126921415329,-0.039690181612968445,-0.059421222656965256,-0.03772929310798645,-0.05132611468434334,-0.04929143190383911,-0.6190868020057678,-0.46261921525001526,-0.5941343903541565,-0.6738001108169556,-0.5371531844139099,-0.4224182367324829,-0.02195587381720543,-0.016935953870415688,-0.021597983315587044,-0.02502971701323986,-0.01956988498568535,-0.015228522010147572
3.963963963963964,0.2617439329624176,0.1874912828207016,0.2431274801492691,0.2675279974937439,0.21914754807949066,0.1748064160346985,-2.8717992305755615,-2.1723692417144775,-2.782330274581909,-3.1821165084838867,-2.5176453590393066,-1.9718396663665771,-1.3651645183563232,-0.22678056359291077,-0.520006537437439,0.21341441571712494,-0.4052469730377197,-0.5604602694511414,-0.09254100173711777,-0.03985969349741936,-0.059637390077114105,-0.037979815155267715,-0.05152197927236557,-0.049443844705820084,-0.6189532279968262,-0.46259722113609314,-0.5940836668014526,-0.6738213896751404,-0.5371136665344238,-0.4223634898662567,-0.021946808323264122,-0.01693205162882805,-0.021592143923044205,-0.025026004761457443,-0.019564837217330933,-0.015223679132759571
3.973973973973974,0.26175373792648315,0.18752972781658173,0.24316786229610443,0.26760542392730713,0.21918663382530212,0.17482765018939972,-2.8709638118743896,-2.1721112728118896,-2.781893253326416,-3.181993007659912,-2.517280340194702,-1.9714411497116089,-1.3713595867156982,-0.23141103982925415,-0.5259529948234558,0.20666919648647308,-0.41062331199645996,-0.5646879076957703,-0.09276065230369568,-0.04002916067838669,-0.05985349416732788,-0.03823031857609749,-0.05171780288219452,-0.04959621652960777,-0.6188189387321472,-0.4625747501850128,-0.594032347202301,-0.6738419532775879,-0.5370736718177795,-0.4223082661628723,-0.021937718614935875,-0.016928132623434067,-0.021586282178759575,-0.025022264569997787,-0.019559774547815323,-0.015218820422887802
3.983983983983984,0.26176324486732483,0.18756800889968872,0.24320805072784424,0.2676825225353241,0.21922551095485687,0.17484870553016663,-2.8701252937316895,-2.171851634979248,-2.781454086303711,-3.1818652153015137,-2.5169131755828857,-1.9710402488708496,-1.3775532245635986,-0.23604126274585724,-0.5318989753723145,0.19992408156394958,-0.41599929332733154,-0.5689148306846619,-0.09298019856214523,-0.04019859433174133,-0.06006954610347748,-0.038480766117572784,-0.05191357061266899,-0.04974852502346039,-0.6186841726303101,-0.4625518321990967,-0.5939804911613464,-0.6738619804382324,-0.5370331406593323,-0.42225268483161926,-0.021928608417510986,-0.01692419871687889,-0.021580399945378304,-0.02501850388944149,-0.01955469138920307,-0.015213948674499989
3.993993993993994,0.261772483587265,0.1876061111688614,0.24324797093868256,0.26775938272476196,0.21926413476467133,0.1748696118593216,-2.86928391456604,-2.1715896129608154,-2.7810115814208984,-3.1817352771759033,-2.51654314994812,-1.9706377983093262,-1.3837456703186035,-0.2406713217496872,-0.5378444194793701,0.19317851960659027,-0.421374648809433,-0.57314133644104,-0.09319965541362762,-0.040367987006902695,-0.0602855309844017,-0.038731180131435394,-0.05210927501320839,-0.04990079626441002,-0.6185486912727356,-0.46252843737602234,-0.5939280390739441,-0.6738812327384949,-0.5369920134544373,-0.4221966862678528,-0.021919475868344307,-0.016920246183872223,-0.02157449722290039,-0.025014715269207954,-0.019549589604139328,-0.015209061093628407
4.004004004004004,0.2617814540863037,0.18764401972293854,0.24328765273094177,0.26783594489097595,0.21930257976055145,0.17489030957221985,-2.8684394359588623,-2.171325206756592,-2.780566453933716,-3.1816015243530273,-2.5161707401275635,-1.9702330827713013,-1.3899365663528442,-0.24530111253261566,-0.5437893867492676,0.18643292784690857,-0.4267498552799225,-0.5773672461509705,-0.09341902285814285,-0.040537334978580475,-0.06050146743655205,-0.03898156061768532,-0.0523049496114254,-0.050053007900714874,-0.6184126138687134,-0.4625045955181122,-0.5938749313354492,-0.6738998889923096,-0.536950409412384,-0.4221402108669281,-0.021910320967435837,-0.01691627874970436,-0.021568572148680687,-0.025010904297232628,-0.019544465467333794,-0.015204157680273056
4.014014014014014,0.2617902159690857,0.18768173456192017,0.24332711100578308,0.26791226863861084,0.21934080123901367,0.17491087317466736,-2.8675928115844727,-2.1710588932037354,-2.780118942260742,-3.181464910507202,-2.515795946121216,-1.9698268175125122,-1.3961262702941895,-0.24993063509464264,-0.5497338771820068,0.1796869933605194,-0.43212443590164185,-0.5815926194190979,-0.09363830834627151,-0.04070664569735527,-0.06071734055876732,-0.03923190385103226,-0.052500560879707336,-0.050205182284116745,-0.6182759404182434,-0.4624802768230438,-0.5938212871551514,-0.673917829990387,-0.5369082689285278,-0.4220833480358124,-0.021901145577430725,-0.016912292689085007,-0.021562626585364342,-0.025007067248225212,-0.019539326429367065,-0.015199238434433937
4.024024024024024,0.2617986798286438,0.18771928548812866,0.2433663308620453,0.2679883539676666,0.21937881410121918,0.17493125796318054,-2.8667430877685547,-2.170790672302246,-2.7796683311462402,-3.1813251972198486,-2.5154190063476562,-1.9694185256958008,-1.40231454372406,-0.2545599937438965,-0.5556777119636536,0.17294104397296906,-0.4374987781047821,-0.5858173966407776,-0.09385748952627182,-0.04087592661380768,-0.060933154076337814,-0.03948220610618591,-0.05269613116979599,-0.05035730451345444,-0.6181387305259705,-0.4624555706977844,-0.5937671065330505,-0.6739351153373718,-0.5368656516075134,-0.4220260977745056,-0.021891949698328972,-0.01690829172730446,-0.021556658670306206,-0.025003207847476006,-0.019534166902303696,-0.015194307081401348
4.034034034034034,0.2618069052696228,0.18775662779808044,0.2434053272008896,0.26806414127349854,0.21941660344600677,0.1749514490365982,-2.8658905029296875,-2.170520067214966,-2.7792153358459473,-3.181182384490967,-2.5150392055511475,-1.9690080881118774,-1.4085015058517456,-0.25918900966644287,-0.5616211295127869,0.16619481146335602,-0.4428724944591522,-0.5900415778160095,-0.09407658129930496,-0.04104515537619591,-0.061148904263973236,-0.039732471108436584,-0.05289163440465927,-0.05050937086343765,-0.6180008053779602,-0.46243035793304443,-0.5937122702598572,-0.6739517450332642,-0.536822497844696,-0.4219684600830078,-0.02188272960484028,-0.016904272139072418,-0.021550670266151428,-0.02499932050704956,-0.019528986886143684,-0.01518935989588499
4.044044044044044,0.26181483268737793,0.1877938061952591,0.2434440553188324,0.26813969016075134,0.21945416927337646,0.17497149109840393,-2.865034580230713,-2.1702473163604736,-2.778759241104126,-3.1810364723205566,-2.5146567821502686,-1.9685958623886108,-1.4146867990493774,-0.2638178765773773,-0.5675638914108276,0.159448504447937,-0.44824591279029846,-0.5942652225494385,-0.09429557621479034,-0.04121434688568115,-0.06136459857225418,-0.03998269513249397,-0.05308709293603897,-0.050661392509937286,-0.617862343788147,-0.462404727935791,-0.5936568975448608,-0.673967719078064,-0.5367787480354309,-0.4219103455543518,-0.021873490884900093,-0.016900237649679184,-0.02154466137290001,-0.024995412677526474,-0.01952378824353218,-0.01518439594656229
4.054054054054054,0.26182255148887634,0.18783079087734222,0.2434825301170349,0.2682149410247803,0.21949154138565063,0.17499135434627533,-2.8641767501831055,-2.1699726581573486,-2.7783007621765137,-3.180887460708618,-2.5142722129821777,-1.9681817293167114,-1.4208710193634033,-0.2684464454650879,-0.5735060572624207,0.15270201861858368,-0.4536188840866089,-0.5984882116317749,-0.09451448917388916,-0.04138350114226341,-0.06158022582530975,-0.04023287445306778,-0.05328251048922539,-0.05081336945295334,-0.617723286151886,-0.4623786211013794,-0.593600869178772,-0.6739830374717712,-0.5367345213890076,-0.4218518137931824,-0.021864229813218117,-0.016896186396479607,-0.0215386301279068,-0.02499147690832615,-0.019518570974469185,-0.015179418958723545
4.064064064064064,0.26183003187179565,0.18786758184432983,0.2435208112001419,0.2682899534702301,0.2195286899805069,0.1750110387802124,-2.8633158206939697,-2.1696953773498535,-2.7778396606445312,-3.180734872817993,-2.513885259628296,-1.9677654504776,-1.4270538091659546,-0.2730746567249298,-0.5794478058815002,0.1459554135799408,-0.4589913785457611,-0.6027106642723083,-0.09473330527544022,-0.041552603244781494,-0.061795804649591446,-0.0404830202460289,-0.05347786098718643,-0.05096528306603432,-0.6175835728645325,-0.4623520076274872,-0.5935443639755249,-0.6739976406097412,-0.5366896986961365,-0.4217929244041443,-0.02185494638979435,-0.016892116516828537,-0.021532578393816948,-0.024987516924738884,-0.019513333216309547,-0.015174427069723606
4.074074074074074,0.2618372142314911,0.18790419399738312,0.2435588240623474,0.26836469769477844,0.21956561505794525,0.17503055930137634,-2.8624520301818848,-2.1694164276123047,-2.7773752212524414,-3.180579662322998,-2.513495445251465,-1.967347502708435,-1.4332350492477417,-0.277702659368515,-0.5853888988494873,0.13920855522155762,-0.4643634259700775,-0.606932520866394,-0.09495202451944351,-0.04172167554497719,-0.06201131269335747,-0.04073312506079674,-0.0536731593310833,-0.05111715570092201,-0.617443323135376,-0.46232500672340393,-0.5934872627258301,-0.6740117073059082,-0.5366443991661072,-0.4217335879802704,-0.02184564247727394,-0.016888033598661423,-0.021526506170630455,-0.024983534589409828,-0.019508076831698418,-0.015169419348239899
4.084084084084084,0.26184412837028503,0.18794065713882446,0.24359659850597382,0.2684391736984253,0.2196023166179657,0.17504991590976715,-2.8615853786468506,-2.169135332107544,-2.7769083976745605,-3.1804211139678955,-2.513103485107422,-1.9669276475906372,-1.4394149780273438,-0.2823304831981659,-0.5913293957710266,0.1324615776538849,-0.4697350263595581,-0.611153781414032,-0.09517065435647964,-0.0418907105922699,-0.06222676485776901,-0.04098319262266159,-0.05386841297149658,-0.05126897990703583,-0.6173023581504822,-0.4622975289821625,-0.5934295654296875,-0.6740249991416931,-0.5365986824035645,-0.42167383432388306,-0.02183631621301174,-0.016883932054042816,-0.02152041345834732,-0.024979524314403534,-0.019502803683280945,-0.015164396725594997
4.094094094094094,0.2618508040904999,0.1879768818616867,0.24363413453102112,0.26851341128349304,0.21963882446289062,0.17506907880306244,-2.860715627670288,-2.168851852416992,-2.7764389514923096,-3.1802594661712646,-2.512708902359009,-1.9665056467056274,-1.4455933570861816,-0.28695791959762573,-0.5972692966461182,0.12571460008621216,-0.4751061201095581,-0.6153744459152222,-0.09538917988538742,-0.04205969348549843,-0.062442146241664886,-0.041233211755752563,-0.05406361073255539,-0.051420748233795166,-0.6171608567237854,-0.4622696042060852,-0.5933712124824524,-0.6740376949310303,-0.5365523099899292,-0.4216136634349823,-0.0218269694596529,-0.016879813745617867,-0.021514296531677246,-0.024975493550300598,-0.01949751004576683,-0.015159360133111477
4.104104104104104,0.2618572413921356,0.18801294267177582,0.24367143213748932,0.2685873508453369,0.21967510879039764,0.1750880926847458,-2.8598432540893555,-2.1685662269592285,-2.7759668827056885,-3.1800947189331055,-2.5123119354248047,-1.9660818576812744,-1.451770544052124,-0.2915850877761841,-0.6032087206840515,0.11896749585866928,-0.4804767966270447,-0.6195945143699646,-0.09560762345790863,-0.042228639125823975,-0.06265748292207718,-0.04148319736123085,-0.05425875261425972,-0.051572468131780624,-0.6170187592506409,-0.4622412323951721,-0.5933122634887695,-0.6740496754646301,-0.536505401134491,-0.4215530753135681,-0.02181760035455227,-0.016875678673386574,-0.02150815911591053,-0.024971434846520424,-0.019492195919156075,-0.015154307708144188
4.114114114114114,0.2618634104728699,0.1880488395690918,0.2437085062265396,0.2686610519886017,0.21971115469932556,0.1751069277524948,-2.8589682579040527,-2.168278932571411,-2.775491714477539,-3.179927110671997,-2.5119123458862305,-1.96565580368042,-1.4579461812973022,-0.29621195793151855,-0.6091474890708923,0.11222003400325775,-0.48584693670272827,-0.6238139271736145,-0.09582597762346268,-0.04239754378795624,-0.0628727450966835,-0.04173314943909645,-0.05445384234189987,-0.0517241396009922,-0.6168760061264038,-0.4622124433517456,-0.5932528972625732,-0.6740609407424927,-0.5364580154418945,-0.4214920997619629,-0.021808210760354996,-0.016871528699994087,-0.021502003073692322,-0.02496735192835331,-0.019486863166093826,-0.01514924131333828
4.124124124124124,0.26186931133270264,0.18808451294898987,0.2437453269958496,0.2687344551086426,0.21974700689315796,0.17512556910514832,-2.858090400695801,-2.1679890155792236,-2.7750139236450195,-3.179755926132202,-2.5115103721618652,-1.9652281999588013,-1.4641203880310059,-0.3008385896682739,-0.6150856018066406,0.10547268390655518,-0.49121665954589844,-0.6280328035354614,-0.09604422003030777,-0.04256640747189522,-0.06308794766664505,-0.041983041912317276,-0.05464887619018555,-0.051875755190849304,-0.616732656955719,-0.4621831476688385,-0.5931928157806396,-0.6740716695785522,-0.5364101529121399,-0.42143070697784424,-0.02179879881441593,-0.016867361962795258,-0.021495824679732323,-0.024963246658444405,-0.019481511786580086,-0.015144160017371178
4.134134134134134,0.2618749439716339,0.1881200224161148,0.2437819093465805,0.26880761981010437,0.21978265047073364,0.17514406144618988,-2.8572099208831787,-2.1676971912384033,-2.774533748626709,-3.179581880569458,-2.511106014251709,-1.9647985696792603,-1.4702931642532349,-0.3054649233818054,-0.6210232377052307,0.0987250879406929,-0.4965859651565552,-0.632250964641571,-0.09626239538192749,-0.042735230177640915,-0.06330309063196182,-0.04223291203379631,-0.05484386906027794,-0.052027322351932526,-0.6165887713432312,-0.4621533751487732,-0.5931321382522583,-0.6740817427635193,-0.5363616943359375,-0.42136889696121216,-0.021789366379380226,-0.016863176599144936,-0.021489623934030533,-0.02495911717414856,-0.019476141780614853,-0.015139062888920307
4.1441441441441444,0.2618803381919861,0.18815535306930542,0.2438182532787323,0.26888054609298706,0.21981805562973022,0.17516237497329712,-2.856326103210449,-2.167403221130371,-2.77405047416687,-3.1794047355651855,-2.5106992721557617,-1.9643670320510864,-1.4764645099639893,-0.31009089946746826,-0.6269601583480835,0.09197748452425003,-0.5019546747207642,-0.6364685893058777,-0.09648045152425766,-0.04290401190519333,-0.06351817399263382,-0.042482733726501465,-0.05503879487514496,-0.05217884108424187,-0.6164441704750061,-0.46212321519851685,-0.593070924282074,-0.674091100692749,-0.5363126993179321,-0.42130666971206665,-0.02177991159260273,-0.01685897633433342,-0.0214834026992321,-0.024954961612820625,-0.01947075128555298,-0.015133951790630817
4.1541541541541545,0.26188549399375916,0.1881905049085617,0.243854358792305,0.2689531445503235,0.2198532521724701,0.17518052458763123,-2.8554399013519287,-2.167107105255127,-2.773564577102661,-3.1792242527008057,-2.5102896690368652,-1.9639334678649902,-1.482634425163269,-0.314716637134552,-0.6328964829444885,0.08522993326187134,-0.5073229074478149,-0.6406855583190918,-0.09669842571020126,-0.04307275265455246,-0.06373319029808044,-0.04273250699043274,-0.0552336648106575,-0.05233030393719673,-0.616299033164978,-0.4620925486087799,-0.5930091738700867,-0.6740997433662415,-0.5362631678581238,-0.4212440252304077,-0.021770434454083443,-0.01685475930571556,-0.021477162837982178,-0.02495078183710575,-0.019465342164039612,-0.015128826722502708
4.1641641641641645,0.26189035177230835,0.18822546303272247,0.2438901960849762,0.2690255641937256,0.21988824009895325,0.175198495388031,-2.854551076889038,-2.16680908203125,-2.773076057434082,-3.1790409088134766,-2.509878158569336,-1.9634981155395508,-1.4888027906417847,-0.3193420171737671,-0.6388322114944458,0.07848207652568817,-0.5126906037330627,-0.6449019312858582,-0.09691629558801651,-0.04324144870042801,-0.0639481469988823,-0.04298224300146103,-0.05542849004268646,-0.052481722086668015,-0.6161532998085022,-0.46206143498420715,-0.5929468274116516,-0.6741077899932861,-0.5362130999565125,-0.42118093371391296,-0.021760938689112663,-0.01685052365064621,-0.021470900624990463,-0.024946575984358788,-0.019459912553429604,-0.015123683959245682
4.1741741741741745,0.26189497113227844,0.18826021254062653,0.24392583966255188,0.26909762620925903,0.2199230194091797,0.17521627247333527,-2.853659152984619,-2.166508197784424,-2.7725846767425537,-3.17885422706604,-2.5094640254974365,-1.9630606174468994,-1.4949697256088257,-0.3239670693874359,-0.6447672843933105,0.07173427939414978,-0.5180579423904419,-0.6491175293922424,-0.0971340760588646,-0.04341009259223938,-0.06416303664445877,-0.043231938034296036,-0.05562325567007065,-0.05263308063149452,-0.6160069108009338,-0.46202990412712097,-0.592883825302124,-0.6741151213645935,-0.5361625552177429,-0.4211174547672272,-0.021751420572400093,-0.016846274957060814,-0.02146461419761181,-0.024942347779870033,-0.019454466179013252,-0.015118527226150036
4.1841841841841845,0.26189932227134705,0.18829478323459625,0.24396121501922607,0.26916947960853577,0.21995757520198822,0.17523391544818878,-2.852764129638672,-2.166205644607544,-2.772090435028076,-3.178664445877075,-2.509047031402588,-1.9626213312149048,-1.501135230064392,-0.32859179377555847,-0.6507017016410828,0.06498623639345169,-0.5234246850013733,-0.6533326506614685,-0.09735175967216492,-0.043578702956438065,-0.06437786668539047,-0.04348159208893776,-0.055817972868680954,-0.05278439074754715,-0.6158599853515625,-0.4619978964328766,-0.5928202867507935,-0.6741218566894531,-0.5361114740371704,-0.42105355858802795,-0.021741880103945732,-0.016842007637023926,-0.021458309143781662,-0.02493809349834919,-0.01944900117814541,-0.01511335652321577
4.1941941941941945,0.26190346479415894,0.18832921981811523,0.24399635195732117,0.269241064786911,0.21999190747737885,0.17525136470794678,-2.8518669605255127,-2.1659014225006104,-2.7715938091278076,-3.178471803665161,-2.5086278915405273,-1.9621801376342773,-1.5072993040084839,-0.3332163393497467,-0.6566355228424072,0.05823841691017151,-0.5287908911705017,-0.6575470566749573,-0.09756935387849808,-0.043747276067733765,-0.0645926296710968,-0.0437311977148056,-0.05601262301206589,-0.0529356524348259,-0.6157124042510986,-0.4619654417037964,-0.5927561521530151,-0.6741278767585754,-0.5360597968101501,-0.4209893047809601,-0.02173231914639473,-0.016837725415825844,-0.021451983600854874,-0.024933815002441406,-0.019443513825535774,-0.015108171850442886
4.2042042042042045,0.26190727949142456,0.18836341798305511,0.24403125047683716,0.26931238174438477,0.22002603113651276,0.17526865005493164,-2.850966215133667,-2.1655945777893066,-2.7710940837860107,-3.1782758235931396,-2.5082061290740967,-1.9617371559143066,-1.5134618282318115,-0.33784040808677673,-0.6625686883926392,0.05149029567837715,-0.5341565608978271,-0.6617609262466431,-0.09778683632612228,-0.043915797024965286,-0.06480733305215836,-0.043980762362480164,-0.05620722472667694,-0.053086861968040466,-0.615564227104187,-0.461932510137558,-0.5926914811134338,-0.67413330078125,-0.5360077023506165,-0.420924574136734,-0.021722737699747086,-0.01683342456817627,-0.021445637568831444,-0.024929514154791832,-0.019438009709119797,-0.015102970413863659
4.2142142142142145,0.26191088557243347,0.18839745223522186,0.24406592547893524,0.26938340067863464,0.22005991637706757,0.17528577148914337,-2.8500633239746094,-2.165285587310791,-2.7705917358398438,-3.17807674407959,-2.507781982421875,-1.9612921476364136,-1.5196229219436646,-0.3424642086029053,-0.6685011982917786,0.04474211111664772,-0.5395217537879944,-0.6659740209579468,-0.09800423681735992,-0.044084277004003525,-0.06502196937799454,-0.04423028975725174,-0.056401774287223816,-0.05323801562190056,-0.6154154539108276,-0.4618991017341614,-0.59262615442276,-0.6741380095481873,-0.5359550714492798,-0.4208594262599945,-0.02171313390135765,-0.016829106956720352,-0.021439267322421074,-0.02492518536746502,-0.019432486966252327,-0.015097755007445812
4.2242242242242245,0.2619142234325409,0.1884312927722931,0.24410034716129303,0.2694542109966278,0.22009362280368805,0.17530269920825958,-2.8491575717926025,-2.1649744510650635,-2.7700870037078857,-3.1778743267059326,-2.5073554515838623,-1.9608449935913086,-1.5257824659347534,-0.347087562084198,-0.6744331121444702,0.03799397125840187,-0.5448863506317139,-0.6701865196228027,-0.0982215404510498,-0.04425271600484848,-0.06523654609918594,-0.044479772448539734,-0.05659626051783562,-0.05338911712169647,-0.6152660846710205,-0.46186530590057373,-0.5925602912902832,-0.674142062664032,-0.5359019041061401,-0.42079389095306396,-0.021703509613871574,-0.01682477444410324,-0.02143287844955921,-0.024920836091041565,-0.019426945596933365,-0.015092524699866772
4.2342342342342345,0.26191726326942444,0.1884649693965912,0.2441345602273941,0.2695247232913971,0.22012709081172943,0.17531947791576385,-2.8482484817504883,-2.1646616458892822,-2.7695794105529785,-3.1776692867279053,-2.5069265365600586,-1.96039617061615,-1.5319405794143677,-0.3517107367515564,-0.6803643703460693,0.03124576434493065,-0.5502504706382751,-0.6743983626365662,-0.09843873977661133,-0.044421110302209854,-0.06545106321573257,-0.04472920671105385,-0.05679070204496384,-0.05354016646742821,-0.6151161193847656,-0.46183106303215027,-0.5924937725067139,-0.6741454005241394,-0.5358481407165527,-0.4207279682159424,-0.021693861111998558,-0.016820425167679787,-0.02142646722495556,-0.024916458874940872,-0.019421381875872612,-0.015087281353771687
4.2442442442442445,0.26192009449005127,0.18849843740463257,0.2441685050725937,0.2695949673652649,0.2201603651046753,0.1753360778093338,-2.847337007522583,-2.164346218109131,-2.769068956375122,-3.1774606704711914,-2.5064947605133057,-1.9599453210830688,-1.5380970239639282,-0.35633352398872375,-0.6862947940826416,0.024497663602232933,-0.5556140542030334,-0.6786094903945923,-0.09865584969520569,-0.044589459896087646,-0.06566550582647324,-0.04497859254479408,-0.05698508024215698,-0.053691163659095764,-0.6149654984474182,-0.46179628372192383,-0.5924267768859863,-0.6741482019424438,-0.5357939004898071,-0.420661598443985,-0.02168419398367405,-0.01681605912744999,-0.021420035511255264,-0.02491205930709839,-0.019415801391005516,-0.015082021243870258
4.2542542542542545,0.2619226574897766,0.18853171169757843,0.24420219659805298,0.2696649730205536,0.22019338607788086,0.17535249888896942,-2.8464229106903076,-2.1640286445617676,-2.7685558795928955,-3.177248954772949,-2.506060838699341,-1.959492564201355,-1.5442521572113037,-0.3609558641910553,-0.6922247409820557,0.017749324440956116,-0.5609771013259888,-0.6828199625015259,-0.09887286275625229,-0.04475776478648186,-0.06587988883256912,-0.04522794485092163,-0.05717940628528595,-0.05384211242198944,-0.6148143410682678,-0.46176114678382874,-0.592359185218811,-0.6741502285003662,-0.5357391238212585,-0.4205947816371918,-0.0216745063662529,-0.01681167632341385,-0.021413585171103477,-0.024907633662223816,-0.01941020041704178,-0.015076745301485062
4.2642642642642645,0.26192498207092285,0.18856483697891235,0.24423566460609436,0.2697347104549408,0.2202262133359909,0.17536871135234833,-2.845505714416504,-2.1637094020843506,-2.768040180206299,-3.177034616470337,-2.505624532699585,-1.9590376615524292,-1.550405740737915,-0.36557796597480774,-0.6981539130210876,0.011001027189195156,-0.5663396120071411,-0.6870297193527222,-0.09908977895975113,-0.044926032423973083,-0.06609420478343964,-0.0454772524535656,-0.05737367644906044,-0.053992997854948044,-0.6146625280380249,-0.46172547340393066,-0.5922909379005432,-0.6741516590118408,-0.5356838703155518,-0.4205276370048523,-0.02166479453444481,-0.016807276755571365,-0.02140711061656475,-0.024903185665607452,-0.019404582679271698,-0.015071457251906395
4.2742742742742745,0.2619270086288452,0.18859773874282837,0.24426890909671783,0.2698041498661041,0.22025881707668304,0.17538480460643768,-2.84458589553833,-2.1633875370025635,-2.767521619796753,-3.176816701889038,-2.50518536567688,-1.9585813283920288,-1.5565576553344727,-0.37019962072372437,-0.7040823698043823,0.004252781625837088,-0.5717014670372009,-0.6912389397621155,-0.09930659085512161,-0.04509424790740013,-0.06630846112966537,-0.045726507902145386,-0.05756788328289986,-0.054143842309713364,-0.6145101189613342,-0.46168938279151917,-0.5922221541404724,-0.6741524338722229,-0.5356280207633972,-0.4204600155353546,-0.021655062213540077,-0.01680286042392254,-0.021400615572929382,-0.024898711591959,-0.019398944452404976,-0.01506615336984396
4.2842842842842845,0.2619287967681885,0.18863049149513245,0.244301900267601,0.26987335085868835,0.22029121220111847,0.17540068924427032,-2.843662977218628,-2.1630637645721436,-2.767000198364258,-3.17659592628479,-2.504744052886963,-1.9581224918365479,-1.5627081394195557,-0.3748210072517395,-0.7100102305412292,-0.002495473250746727,-0.5770628452301025,-0.6954473853111267,-0.09952330589294434,-0.045262422412633896,-0.06652265042066574,-0.04597571864724159,-0.057762037962675095,-0.05429461970925331,-0.6143571138381958,-0.46165284514427185,-0.5921528339385986,-0.6741524934768677,-0.5355716943740845,-0.4203919768333435,-0.021645309403538704,-0.01679842919111252,-0.02139410190284252,-0.024894211441278458,-0.01939328759908676,-0.015060832723975182
4.2942942942942945,0.26193034648895264,0.1886630356311798,0.2443346381187439,0.2699422836303711,0.22032339870929718,0.17541643977165222,-2.8427376747131348,-2.1627378463745117,-2.7664761543273926,-3.1763715744018555,-2.504300355911255,-1.9576622247695923,-1.568857192993164,-0.37944188714027405,-0.7159372568130493,-0.009243736974895,-0.5824236869812012,-0.6996551752090454,-0.0997399315237999,-0.04543055221438408,-0.06673677265644073,-0.046224888414144516,-0.05795614421367645,-0.054445356130599976,-0.6142035126686096,-0.46161583065986633,-0.5920828580856323,-0.6741519570350647,-0.5355148315429688,-0.42032358050346375,-0.02163553610444069,-0.016793981194496155,-0.02138756401836872,-0.024889692664146423,-0.019387612119317055,-0.015055499970912933
4.3043043043043046,0.2619315981864929,0.18869540095329285,0.24436713755130768,0.27001097798347473,0.22035536170005798,0.175432026386261,-2.8418095111846924,-2.162410020828247,-2.7659494876861572,-3.17614483833313,-2.5038540363311768,-1.9571999311447144,-1.5750045776367188,-0.3840625584125519,-0.7218636870384216,-0.01599196158349514,-0.587783932685852,-0.7038623094558716,-0.0999564528465271,-0.04559864103794098,-0.06695082783699036,-0.04647401347756386,-0.05815018713474274,-0.05459603667259216,-0.6140493154525757,-0.461578369140625,-0.592012345790863,-0.6741506457328796,-0.5354573726654053,-0.42025473713874817,-0.021625740453600883,-0.0167895145714283,-0.021381007507443428,-0.024885142222046852,-0.019381916150450706,-0.015050151385366917
4.314314314314315,0.2619326412677765,0.18872758746147156,0.24439942836761475,0.2700793445110321,0.22038708627223969,0.17544738948345184,-2.8408782482147217,-2.1620798110961914,-2.7654201984405518,-3.1759142875671387,-2.5034053325653076,-1.956735372543335,-1.5811504125595093,-0.3886827528476715,-0.7277894020080566,-0.022740188986063004,-0.5931434631347656,-0.7080686688423157,-0.10017287731170654,-0.045766681432724,-0.0671648234128952,-0.04672309383749962,-0.05834415927529335,-0.05474665388464928,-0.613894522190094,-0.46154049038887024,-0.591941237449646,-0.6741487383842468,-0.5353994369506836,-0.4201854169368744,-0.021615924313664436,-0.01678503304719925,-0.021374426782131195,-0.02488057129085064,-0.019376199692487717,-0.015044786036014557
4.324324324324325,0.26193341612815857,0.18875956535339355,0.24443145096302032,0.27014750242233276,0.22041863203048706,0.17546260356903076,-2.83994460105896,-2.161747455596924,-2.764888048171997,-3.1756811141967773,-2.5029542446136475,-1.9562692642211914,-1.5872948169708252,-0.3933025896549225,-0.7337144017219543,-0.029488489031791687,-0.5985026359558105,-0.712274432182312,-0.10038921236991882,-0.04593467712402344,-0.06737874448299408,-0.0469721257686615,-0.05853809788823128,-0.054897233843803406,-0.613739013671875,-0.4615021347999573,-0.5918695330619812,-0.6741462349891663,-0.5353410243988037,-0.42011579871177673,-0.0216060858219862,-0.016780536621809006,-0.02136782929301262,-0.024875976145267487,-0.019370468333363533,-0.015039408579468727
4.334334334334335,0.2619338929653168,0.18879136443138123,0.2444632351398468,0.27021536231040955,0.22044993937015533,0.17547765374183655,-2.839007616043091,-2.1614129543304443,-2.7643532752990723,-3.1754443645477295,-2.502500534057617,-1.9558011293411255,-1.5934375524520874,-0.39792197942733765,-0.73963862657547,-0.036236681044101715,-0.6038610935211182,-0.7164794206619263,-0.10060542821884155,-0.046102624386548996,-0.06759259849786758,-0.0472211055457592,-0.058731961995363235,-0.05504775047302246,-0.6135830283164978,-0.4614633023738861,-0.5917972922325134,-0.6741429567337036,-0.5352820158004761,-0.4200457036495209,-0.02159622684121132,-0.01677602156996727,-0.021361207589507103,-0.024871354922652245,-0.019364716485142708,-0.015034016221761703
4.344344344344345,0.26193416118621826,0.18882301449775696,0.24449478089809418,0.27028295397758484,0.2204810380935669,0.1754925400018692,-2.8380682468414307,-2.161076545715332,-2.7638156414031982,-3.1752045154571533,-2.502044439315796,-1.9553312063217163,-1.5995787382125854,-0.4025411009788513,-0.7455621957778931,-0.04298470914363861,-0.609218955039978,-0.7206838130950928,-0.10082156956195831,-0.04627053067088127,-0.06780640035867691,-0.04747004061937332,-0.058925777673721313,-0.055198218673467636,-0.6134263873100281,-0.4614240527153015,-0.5917243957519531,-0.674139142036438,-0.5352225303649902,-0.419975221157074,-0.02158634550869465,-0.01677148975431919,-0.021354565396904945,-0.024866711348295212,-0.01935894414782524,-0.015028608962893486
4.354354354354355,0.26193416118621826,0.18885445594787598,0.24452607333660126,0.27035030722618103,0.22051189839839935,0.17550723254680634,-2.8371262550354004,-2.160737991333008,-2.763275384902954,-3.174962043762207,-2.5015859603881836,-1.9548591375350952,-1.6057183742523193,-0.4071597456932068,-0.7514849305152893,-0.04973287135362625,-0.6145762205123901,-0.7248873710632324,-0.10103759914636612,-0.046438395977020264,-0.06802011281251907,-0.04771893471479416,-0.05911953002214432,-0.05534862354397774,-0.6132691502571106,-0.4613843262195587,-0.5916509628295898,-0.6741345524787903,-0.5351625084877014,-0.41990429162979126,-0.021576443687081337,-0.016766943037509918,-0.021347904577851295,-0.02486204355955124,-0.019353153184056282,-0.015023184940218925
4.364364364364365,0.2619338929653168,0.18888568878173828,0.24455715715885162,0.27041739225387573,0.2205425500869751,0.17552174627780914,-2.836181163787842,-2.1603972911834717,-2.76273250579834,-3.1747162342071533,-2.501124620437622,-1.9543852806091309,-1.6118563413619995,-0.4117780029773712,-0.7574070692062378,-0.05648104101419449,-0.6199328303337097,-0.7290902137756348,-0.10125352442264557,-0.04660620912909508,-0.06823378056287766,-0.04796778783202171,-0.059313226491212845,-0.05549897998571396,-0.6131113767623901,-0.4613441526889801,-0.5915769338607788,-0.6741293668746948,-0.5351019501686096,-0.4198329448699951,-0.021566523239016533,-0.016762377694249153,-0.021341219544410706,-0.024857347831130028,-0.01934734545648098,-0.01501774787902832
4.374374374374375,0.2619333565235138,0.18891677260398865,0.2445879876613617,0.27048420906066895,0.22057299315929413,0.17553609609603882,-2.835233449935913,-2.1600544452667236,-2.7621867656707764,-3.1744673252105713,-2.5006611347198486,-1.9539092779159546,-1.617992877960205,-0.416395902633667,-0.7633283734321594,-0.06322898715734482,-0.6252889037132263,-0.7332923412322998,-0.10146936029195786,-0.04677397757768631,-0.06844737380743027,-0.04821658506989479,-0.0595068596303463,-0.055649276822805405,-0.6129529476165771,-0.46130356192588806,-0.5915023684501648,-0.6741234660148621,-0.5350408554077148,-0.4197612404823303,-0.02155657857656479,-0.016757799312472343,-0.021334515884518623,-0.024852629750967026,-0.019341515377163887,-0.015012295916676521
4.384384384384385,0.2619325816631317,0.1889476329088211,0.24461856484413147,0.2705507278442383,0.22060322761535645,0.17555029690265656,-2.834282636642456,-2.1597094535827637,-2.7616381645202637,-3.174215078353882,-2.5001955032348633,-1.9534316062927246,-1.6241276264190674,-0.42101332545280457,-0.769248902797699,-0.06997700780630112,-0.6306444406509399,-0.7374938130378723,-0.10168508440256119,-0.04694170132279396,-0.06866089999675751,-0.04846533387899399,-0.05970044434070587,-0.05579952523112297,-0.6127939224243164,-0.4612624943256378,-0.5914272665977478,-0.6741169095039368,-0.5349792838096619,-0.4196891188621521,-0.021546613425016403,-0.01675320230424404,-0.0213277917355299,-0.024847887456417084,-0.01933566853404045,-0.015006829984486103
4.394394394394395,0.26193156838417053,0.18897832930088043,0.24464891850948334,0.2706170082092285,0.22063323855400085,0.17556430399417877,-2.833329439163208,-2.1593620777130127,-2.761086940765381,-3.1739602088928223,-2.4997270107269287,-1.9529521465301514,-1.6302610635757446,-0.4256303310394287,-0.7751686573028564,-0.07672492414712906,-0.6359992027282715,-0.7416946291923523,-0.10190071910619736,-0.047109369188547134,-0.06887435168027878,-0.0487140491604805,-0.05989396199584007,-0.05594972148537636,-0.6126342415809631,-0.46122094988822937,-0.5913514494895935,-0.6741097569465637,-0.5349171161651611,-0.41961655020713806,-0.021536627784371376,-0.016748588532209396,-0.021321045234799385,-0.0248431209474802,-0.019329803064465523,-0.015001348219811916
4.404404404404405,0.2619302570819855,0.18900884687900543,0.2446790188550949,0.27068302035331726,0.22066302597522736,0.17557813227176666,-2.8323733806610107,-2.159013032913208,-2.760533094406128,-3.173701524734497,-2.499255895614624,-1.9524704217910767,-1.636392593383789,-0.4302469491958618,-0.7810877561569214,-0.08347261697053909,-0.6413534283638,-0.7458946108818054,-0.10211624950170517,-0.04727700352668762,-0.06908774375915527,-0.04896269738674164,-0.0600874237716198,-0.05609985440969467,-0.6124740242958069,-0.4611789584159851,-0.5912750959396362,-0.6741018295288086,-0.5348544716835022,-0.419543594121933,-0.021526619791984558,-0.016743957996368408,-0.02131427638232708,-0.02483832836151123,-0.019323917105793953,-0.01499585248529911
4.414414414414415,0.2619286775588989,0.1890391707420349,0.24470889568328857,0.2707487642765045,0.22069261968135834,0.17559181153774261,-2.8314144611358643,-2.1586616039276123,-2.759976863861084,-3.1734399795532227,-2.4987828731536865,-1.9519870281219482,-1.6425228118896484,-0.4348631799221039,-0.7870060205459595,-0.0902203768491745,-0.6467070579528809,-0.7500938773155212,-0.10233168303966522,-0.04744458943605423,-0.0693010687828064,-0.049211300909519196,-0.06028083339333534,-0.05624993517994881,-0.6123132109642029,-0.46113651990890503,-0.591198205947876,-0.6740934252738953,-0.5347912907600403,-0.4194701910018921,-0.0215165913105011,-0.016739312559366226,-0.021307488903403282,-0.024833515286445618,-0.01931801252067089,-0.01499034184962511
4.424424424424425,0.26192688941955566,0.18906931579113007,0.24473851919174194,0.2708142399787903,0.2207219898700714,0.17560529708862305,-2.8304526805877686,-2.158308267593384,-2.7594175338745117,-3.17317533493042,-2.498307228088379,-1.951501488685608,-1.6486512422561646,-0.43947896361351013,-0.7929235696792603,-0.09696798026561737,-0.6520600318908691,-0.754292368888855,-0.10254701226949692,-0.047612130641937256,-0.06951432675123215,-0.04945985972881317,-0.06047417223453522,-0.056399960070848465,-0.6121518015861511,-0.4610936641693115,-0.591120719909668,-0.6740841865539551,-0.5347275733947754,-0.41939640045166016,-0.021506542339920998,-0.0167346503585577,-0.021300680935382843,-0.024828674271702766,-0.019312089309096336,-0.014984815381467342
4.434434434434435,0.26192477345466614,0.1890992671251297,0.2447679042816162,0.27087947726249695,0.22075113654136658,0.17561861872673035,-2.8294880390167236,-2.1579527854919434,-2.7588555812835693,-3.172907829284668,-2.4978291988372803,-1.9510141611099243,-1.6547778844833374,-0.4440942704677582,-0.7988402843475342,-0.10371559858322144,-0.6574123501777649,-0.7584902048110962,-0.10276223719120026,-0.047779615968465805,-0.06972751021385193,-0.049708377569913864,-0.060667455196380615,-0.056549929082393646,-0.6119896769523621,-0.4610503017902374,-0.5910426378250122,-0.6740742921829224,-0.5346633791923523,-0.4193221926689148,-0.021496471017599106,-0.016729969531297684,-0.021293848752975464,-0.024823809042572975,-0.01930614933371544,-0.014979274943470955
4.444444444444445,0.2619225084781647,0.189129039645195,0.24479703605175018,0.27094441652297974,0.22078004479408264,0.17563174664974213,-2.8285210132598877,-2.157594919204712,-2.758291006088257,-3.1726369857788086,-2.4973483085632324,-1.9505246877670288,-1.6609032154083252,-0.4487091600894928,-0.804756224155426,-0.11046299338340759,-0.6627639532089233,-0.7626871466636658,-0.10297737270593643,-0.04794706031680107,-0.06994062662124634,-0.04995683208107948,-0.06086067855358124,-0.05669984221458435,-0.6118270754814148,-0.4610064923763275,-0.5909639596939087,-0.6740638017654419,-0.5345986485481262,-0.4192475378513336,-0.021486379206180573,-0.016725273802876472,-0.021286997944116592,-0.024818919599056244,-0.0193001888692379,-0.014973718672990799
4.454454454454455,0.26191988587379456,0.1891586184501648,0.24482594430446625,0.27100905776023865,0.220808744430542,0.17564474046230316,-2.8275508880615234,-2.1572349071502686,-2.757723331451416,-3.172362804412842,-2.4968650341033936,-1.9500337839126587,-1.6670267581939697,-0.4533235728740692,-0.8106713891029358,-0.11721022427082062,-0.668114960193634,-0.7668835520744324,-0.10319240391254425,-0.04811445623636246,-0.07015366852283478,-0.05020524561405182,-0.06105384603142738,-0.056849703192710876,-0.611663818359375,-0.4609622657299042,-0.5908846855163574,-0.6740527153015137,-0.5345333218574524,-0.4191725552082062,-0.02147626504302025,-0.016720563173294067,-0.02128012664616108,-0.02481400966644287,-0.01929420605301857,-0.014968150295317173
4.464464464464465,0.2619170546531677,0.18918800354003906,0.2448546141386032,0.27107349038124084,0.22083726525306702,0.17565754055976868,-2.82657790184021,-2.1568729877471924,-2.7571535110473633,-3.172086000442505,-2.4963796138763428,-1.9495407342910767,-1.67314875125885,-0.457937628030777,-0.8165858387947083,-0.12395752966403961,-0.673465371131897,-0.7710790634155273,-0.10340732336044312,-0.04828180745244026,-0.07036665827035904,-0.05045361444354057,-0.061246950179338455,-0.056999508291482925,-0.6115000247955322,-0.46091756224632263,-0.590804934501648,-0.6740408539772034,-0.5344675183296204,-0.4190971255302429,-0.021466132253408432,-0.01671583391726017,-0.021273234859108925,-0.02480907179415226,-0.019288208335638046,-0.014962566085159779
4.474474474474475,0.2619139552116394,0.189217209815979,0.24488303065299988,0.27113765478134155,0.22086553275585175,0.17567017674446106,-2.8256022930145264,-2.1565089225769043,-2.756580352783203,-3.1718060970306396,-2.495891809463501,-1.9490457773208618,-1.6792689561843872,-0.46255117654800415,-0.8224992752075195,-0.1307046115398407,-0.6788150668144226,-0.775273859500885,-0.10362214595079422,-0.04844910651445389,-0.07057956606149673,-0.05070192366838455,-0.06143999844789505,-0.0571492537856102,-0.6113355755805969,-0.4608724117279053,-0.590724527835846,-0.6740283370018005,-0.5344012379646301,-0.41902124881744385,-0.021455977112054825,-0.01671108976006508,-0.02126632258296013,-0.02480410970747471,-0.01928219012916088,-0.014956966042518616
4.484484484484485,0.261910617351532,0.18924623727798462,0.24491122364997864,0.2712015211582184,0.22089359164237976,0.17568261921405792,-2.8246240615844727,-2.1561427116394043,-2.756005048751831,-3.171522617340088,-2.49540114402771,-1.948548674583435,-1.6853876113891602,-0.4671642780303955,-0.8284121155738831,-0.13745160400867462,-0.6841640472412109,-0.7794678211212158,-0.10383687168359756,-0.04861636087298393,-0.07079240679740906,-0.05095018818974495,-0.06163298338651657,-0.057298947125673294,-0.6111705303192139,-0.4608268141746521,-0.590643584728241,-0.6740151643753052,-0.5343343615531921,-0.4189450144767761,-0.021445801481604576,-0.016706328839063644,-0.021259387955069542,-0.024799123406410217,-0.019276153296232224,-0.014951353892683983
4.494494494494495,0.2619069814682007,0.18927507102489471,0.2449391782283783,0.2712651491165161,0.22092142701148987,0.17569489777088165,-2.8236429691314697,-2.1557743549346924,-2.7554268836975098,-3.171236276626587,-2.494908094406128,-1.9480496644973755,-1.6915045976638794,-0.47177693247795105,-0.834324061870575,-0.14419841766357422,-0.6895124316215515,-0.7836610674858093,-0.10405149310827255,-0.0487835668027401,-0.07100518047809601,-0.05119840428233147,-0.06182590872049332,-0.05744857341051102,-0.6110048890113831,-0.4607807397842407,-0.5905619859695435,-0.6740013957023621,-0.5342669486999512,-0.4188683032989502,-0.021435605362057686,-0.016701551154255867,-0.021252432838082314,-0.024794112890958786,-0.019270097836852074,-0.014945724047720432
4.504504504504505,0.2619031071662903,0.18930374085903168,0.24496687948703766,0.27132850885391235,0.22094903886318207,0.17570702731609344,-2.8226587772369385,-2.1554040908813477,-2.7548458576202393,-3.1709468364715576,-2.494412899017334,-1.9475492238998413,-1.697619915008545,-0.4763891100883484,-0.84023517370224,-0.15094514191150665,-0.69486004114151,-0.7878535985946655,-0.10426601022481918,-0.04895072430372238,-0.07121787965297699,-0.051446571946144104,-0.06201876699924469,-0.057598162442445755,-0.6108386516571045,-0.46073421835899353,-0.590479850769043,-0.6739869117736816,-0.534199059009552,-0.4187912344932556,-0.021425386890769005,-0.016696756705641747,-0.021245455369353294,-0.024789078161120415,-0.019264021888375282,-0.014940081164240837
4.514514514514515,0.26189902424812317,0.18933220207691193,0.24499434232711792,0.2713915705680847,0.22097647190093994,0.17571896314620972,-2.8216726779937744,-2.155031681060791,-2.7542622089385986,-3.170654058456421,-2.49391508102417,-1.9470465183258057,-1.7037336826324463,-0.4810008704662323,-0.8461454510688782,-0.1576915830373764,-0.7002071142196655,-0.7920453548431396,-0.10448043793439865,-0.049117837101221085,-0.0714305117726326,-0.051694680005311966,-0.062211569398641586,-0.05774768069386482,-0.6106718182563782,-0.4606872797012329,-0.5903971195220947,-0.6739717721939087,-0.5341306328773499,-0.4187137186527252,-0.021415146067738533,-0.016691947355866432,-0.021238457411527634,-0.024784017354249954,-0.019257931038737297,-0.014934422448277473
4.524524524524525,0.2618946135044098,0.18936049938201904,0.24502156674861908,0.271454393863678,0.2210036665201187,0.17573073506355286,-2.8206827640533447,-2.1546571254730225,-2.753675937652588,-3.170358419418335,-2.493414878845215,-1.9465419054031372,-1.7098456621170044,-0.4856121242046356,-0.8520548939704895,-0.16443809866905212,-0.705553412437439,-0.7962362766265869,-0.10469474643468857,-0.049284905195236206,-0.07164307683706284,-0.051942743360996246,-0.062404315918684006,-0.05789714679121971,-0.6105043888092041,-0.4606398642063141,-0.5903138518333435,-0.6739559769630432,-0.5340616703033447,-0.4186358153820038,-0.02140488661825657,-0.016687119379639626,-0.02123144082725048,-0.024778936058282852,-0.019251815974712372,-0.014928750693798065
4.534534534534535,0.2618899941444397,0.18938857316970825,0.24504853785037994,0.27151697874069214,0.22103063762187958,0.17574231326580048,-2.819690704345703,-2.154280185699463,-2.753086805343628,-3.1700596809387207,-2.4929120540618896,-1.9460355043411255,-1.7159559726715088,-0.49022287130355835,-0.8579635620117188,-0.17118427157402039,-0.7108989953994751,-0.8004264235496521,-0.10490895807743073,-0.04945191368460655,-0.0718555673956871,-0.052190762013196945,-0.06259699165821075,-0.058046553283929825,-0.6103363037109375,-0.46059200167655945,-0.5902299284934998,-0.6739394664764404,-0.5339921712875366,-0.4185575246810913,-0.021394604817032814,-0.016682276502251625,-0.021224401891231537,-0.024773824959993362,-0.019245684146881104,-0.014923063106834888
4.544544544544545,0.2618850767612457,0.18941649794578552,0.2450752854347229,0.27157923579216003,0.22105738520622253,0.17575375735759735,-2.818695545196533,-2.1539015769958496,-2.752495050430298,-3.169757604598999,-2.4924068450927734,-1.945527195930481,-1.7220646142959595,-0.49483320116996765,-0.8638713359832764,-0.1779302954673767,-0.7162439227104187,-0.80461585521698,-0.10512306541204453,-0.049618884921073914,-0.0720679834485054,-0.05243871361017227,-0.06278961151838303,-0.05819591134786606,-0.6101676225662231,-0.4605437219142914,-0.590145468711853,-0.6739224195480347,-0.5339221954345703,-0.418478786945343,-0.02138430066406727,-0.01667741872370243,-0.021217340603470802,-0.02476869523525238,-0.019239535555243492,-0.014917361550033092
4.554554554554555,0.26187995076179504,0.18944421410560608,0.24510179460048676,0.27164125442504883,0.22108393907546997,0.1757649928331375,-2.8176982402801514,-2.153520107269287,-2.7519009113311768,-3.169452667236328,-2.491899251937866,-1.945016860961914,-1.7281715869903564,-0.499442994594574,-0.8697783350944519,-0.18467627465724945,-0.721588134765625,-0.8088043928146362,-0.10533707588911057,-0.0497858002781868,-0.07228033989667892,-0.052686627954244614,-0.06298217922449112,-0.05834520235657692,-0.6099984645843506,-0.4604949355125427,-0.5900604724884033,-0.6739045977592468,-0.5338516235351562,-0.4183996319770813,-0.02137397974729538,-0.016672542318701744,-0.021210260689258575,-0.02476353757083416,-0.01923336461186409,-0.014911645092070103
4.564564564564565,0.2618744969367981,0.18947173655033112,0.24512803554534912,0.27170297503471375,0.2211102396249771,0.17577606439590454,-2.816697359085083,-2.15313720703125,-2.7513036727905273,-3.16914439201355,-2.491389274597168,-1.9445046186447144,-1.7342766523361206,-0.5040522813796997,-0.875684380531311,-0.19142185151576996,-0.726931631565094,-0.8129921555519104,-0.10555097460746765,-0.049952663481235504,-0.07249261438846588,-0.05293448269367218,-0.06317465752363205,-0.058494437485933304,-0.6098285913467407,-0.46044570207595825,-0.5899748206138611,-0.6738861203193665,-0.5337806344032288,-0.4183201193809509,-0.02136363461613655,-0.016667649149894714,-0.021203158423304558,-0.024758355692029,-0.019227178767323494,-0.014905914664268494
4.574574574574575,0.26186883449554443,0.1894991099834442,0.24515405297279358,0.27176448702812195,0.22113634645938873,0.17578697204589844,-2.8156938552856445,-2.152752161026001,-2.750703811645508,-3.168833017349243,-2.4908766746520996,-1.9439903497695923,-1.7403801679611206,-0.5086610913276672,-0.8815895915031433,-0.19816738367080688,-0.7322744131088257,-0.8171791434288025,-0.10576476901769638,-0.050119489431381226,-0.07270482182502747,-0.05318228900432587,-0.06336709856987,-0.05864361673593521,-0.6096581816673279,-0.4603959918022156,-0.5898886322975159,-0.6738670468330383,-0.5337089896202087,-0.41824012994766235,-0.02135326899588108,-0.01666273921728134,-0.021196037530899048,-0.024753151461482048,-0.019220970571041107,-0.014900167472660542
4.584584584584585,0.26186293363571167,0.1895262748003006,0.24517983198165894,0.2718257009983063,0.22116225957870483,0.175797700881958,-2.814688205718994,-2.152364730834961,-2.750101327896118,-3.1685187816619873,-2.4903616905212402,-1.943474531173706,-1.746482253074646,-0.5132694244384766,-0.8874939680099487,-0.2049127072095871,-0.7376165390014648,-0.8213653564453125,-0.10597847402095795,-0.05028625577688217,-0.07291696965694427,-0.053430039435625076,-0.06355947256088257,-0.05879274010658264,-0.6094871163368225,-0.46034589409828186,-0.5898018479347229,-0.6738471984863281,-0.5336369276046753,-0.41815975308418274,-0.02134288288652897,-0.016657814383506775,-0.021188894286751747,-0.024747921153903008,-0.019214743748307228,-0.01489440817385912
4.594594594594595,0.2618567645549774,0.18955323100090027,0.2452053725719452,0.2718866765499115,0.22118793427944183,0.17580826580524445,-2.8136792182922363,-2.151975154876709,-2.7494959831237793,-3.168201208114624,-2.489844560623169,-1.942956566810608,-1.752582311630249,-0.5178772211074829,-0.8933973908424377,-0.2116578072309494,-0.7429578900337219,-0.8255507349967957,-0.10619205981492996,-0.05045297369360924,-0.07312902808189392,-0.053677745163440704,-0.06375177949666977,-0.058941807597875595,-0.6093154549598694,-0.46029534935951233,-0.5897144675254822,-0.6738268733024597,-0.5335642695426941,-0.4180789887905121,-0.021332474425435066,-0.016652874648571014,-0.021181730553507805,-0.024742668494582176,-0.019208498299121857,-0.014888633042573929
4.604604604604605,0.2618502974510193,0.1895800232887268,0.24523067474365234,0.27194732427597046,0.22121337056159973,0.17581865191459656,-2.8126676082611084,-2.151583433151245,-2.7488880157470703,-3.1678807735443115,-2.4893243312835693,-1.942436695098877,-1.7586807012557983,-0.522484540939331,-0.8993000388145447,-0.21840275824069977,-0.7482984066009521,-0.829735279083252,-0.10640554875135422,-0.050619643181562424,-0.0733410194516182,-0.05392539128661156,-0.0639440193772316,-0.059090808033943176,-0.6091432571411133,-0.4602442681789398,-0.5896265506744385,-0.6738057136535645,-0.5334911346435547,-0.4179977774620056,-0.02132204733788967,-0.01664791628718376,-0.02117454633116722,-0.024737389758229256,-0.019202236086130142,-0.01488284207880497
4.614614614614615,0.26184359192848206,0.18960663676261902,0.245255708694458,0.2720077335834503,0.2212386131286621,0.17582887411117554,-2.8116533756256104,-2.1511898040771484,-2.748277425765991,-3.1675567626953125,-2.488802194595337,-1.9419149160385132,-1.7647773027420044,-0.5270913243293762,-0.9052017331123352,-0.22514742612838745,-0.7536383271217346,-0.833919107913971,-0.10661892592906952,-0.05078626796603203,-0.0735529437661171,-0.05417298153042793,-0.06413620710372925,-0.05923976004123688,-0.6089704036712646,-0.46019279956817627,-0.589538037776947,-0.6737840175628662,-0.5334174633026123,-0.4179161787033081,-0.021311597898602486,-0.016642941161990166,-0.021167341619729996,-0.024732088670134544,-0.019195953384041786,-0.01487703900784254
4.624624624624625,0.2618366479873657,0.1896330565214157,0.24528053402900696,0.2720679044723511,0.22126364707946777,0.1758389174938202,-2.810636043548584,-2.15079402923584,-2.747664213180542,-3.1672301292419434,-2.4882776737213135,-1.9413914680480957,-1.7708722352981567,-0.5316975712776184,-0.9111025929450989,-0.23189188539981842,-0.7589775323867798,-0.8381019830703735,-0.10683219879865646,-0.05095283314585686,-0.07376478612422943,-0.05442052707076073,-0.06432832777500153,-0.0593886524438858,-0.608797013759613,-0.4601408839225769,-0.5894489884376526,-0.6737615466117859,-0.5333433151245117,-0.41783416271209717,-0.02130112797021866,-0.016637951135635376,-0.02116011455655098,-0.024726761505007744,-0.019189652055501938,-0.014871220104396343
4.634634634634635,0.2618294358253479,0.18965929746627808,0.2453051209449768,0.27212774753570557,0.22128842771053314,0.17584876716136932,-2.8096163272857666,-2.1503961086273193,-2.7470481395721436,-3.1668999195098877,-2.487750291824341,-1.9408656358718872,-1.7769654989242554,-0.5363033413887024,-0.9170024991035461,-0.23863616585731506,-0.7643158435821533,-0.842284083366394,-0.10704537481069565,-0.0511193610727787,-0.07397657632827759,-0.054668016731739044,-0.06452038139104843,-0.05953747779130936,-0.6086229681968689,-0.46008846163749695,-0.5893593430519104,-0.6737384796142578,-0.5332685708999634,-0.4177517592906952,-0.02129063755273819,-0.016632944345474243,-0.02115286886692047,-0.024721410125494003,-0.019183330237865448,-0.014865387231111526
4.644644644644645,0.2618219554424286,0.18968532979488373,0.24532942473888397,0.27218741178512573,0.22131302952766418,0.17585846781730652,-2.80859375,-2.149996280670166,-2.746429204940796,-3.166567087173462,-2.4872210025787354,-1.9403382539749146,-1.7830568552017212,-0.5409085750579834,-0.9229015111923218,-0.2453802525997162,-0.7696535587310791,-0.8464653491973877,-0.10725844651460648,-0.05128582566976547,-0.07418826967477798,-0.05491545423865318,-0.06471238285303116,-0.05968625470995903,-0.608448326587677,-0.46003565192222595,-0.5892689824104309,-0.6737147569656372,-0.5331932902336121,-0.417668879032135,-0.02128012478351593,-0.016627920791506767,-0.021145598962903023,-0.024716034531593323,-0.019176991656422615,-0.014859537594020367
4.654654654654655,0.2618142366409302,0.18971119821071625,0.24535353481769562,0.27224674820899963,0.22133739292621613,0.1758679896593094,-2.807568311691284,-2.1495940685272217,-2.7458078861236572,-3.166231155395508,-2.4866886138916016,-1.939808964729309,-1.7891465425491333,-0.5455132722854614,-0.9287996888160706,-0.2521239221096039,-0.774990439414978,-0.850645899772644,-0.10747139900922775,-0.05145224556326866,-0.0743999034166336,-0.055162835866212845,-0.06490430980920792,-0.05983497202396393,-0.6082730889320374,-0.45998236536979675,-0.589178204536438,-0.6736903190612793,-0.5331175327301025,-0.4175856411457062,-0.02126959152519703,-0.016622882336378098,-0.02113831229507923,-0.02471063658595085,-0.01917063444852829,-0.014853674918413162
4.664664664664665,0.2618062496185303,0.18973687291145325,0.24537739157676697,0.27230581641197205,0.22136154770851135,0.17587734758853912,-2.8065402507781982,-2.1491897106170654,-2.7451837062835693,-3.1658918857574463,-2.486154317855835,-1.9392776489257812,-1.7952346801757812,-0.5501174330711365,-0.9346969127655029,-0.258867472410202,-0.7803265452384949,-0.854825496673584,-0.10768426209688187,-0.05161862075328827,-0.07461146265268326,-0.05541015788912773,-0.0650961771607399,-0.05998362973332405,-0.6080973148345947,-0.45992857217788696,-0.5890867710113525,-0.6736652851104736,-0.53304123878479,-0.4175020158290863,-0.021259039640426636,-0.016617825254797935,-0.0211310014128685,-0.02470521256327629,-0.019164258614182472,-0.014847799204289913
4.674674674674675,0.26179802417755127,0.18976235389709473,0.24540100991725922,0.27236461639404297,0.22138546407222748,0.17588652670383453,-2.805509090423584,-2.1487836837768555,-2.7445571422576904,-3.1655492782592773,-2.485617160797119,-1.9387444257736206,-1.8013205528259277,-0.5547210574150085,-0.9405932426452637,-0.2656107246875763,-0.7856618762016296,-0.8590042591094971,-0.10789700597524643,-0.0517849363386631,-0.07482294738292694,-0.05565743148326874,-0.06528797745704651,-0.0601322241127491,-0.6079208850860596,-0.4598744213581085,-0.5889948010444641,-0.6736395359039307,-0.5329644083976746,-0.4174179136753082,-0.021248463541269302,-0.01661275513470173,-0.021123671904206276,-0.02469976432621479,-0.019157862290740013,-0.014841905795037746
4.684684684684685,0.2617895007133484,0.18978767096996307,0.24542436003684998,0.2724231779575348,0.2214091718196869,0.17589551210403442,-2.8044753074645996,-2.1483750343322754,-2.743927240371704,-3.165203809738159,-2.4850776195526123,-1.9382091760635376,-1.8074049949645996,-0.5593242049217224,-0.9464885592460632,-0.2723536789417267,-0.7909964323043823,-0.8631820678710938,-0.10810964554548264,-0.05195121094584465,-0.07503435760736465,-0.05590464547276497,-0.06547971069812775,-0.06028075888752937,-0.6077438592910767,-0.4598197638988495,-0.5889022946357727,-0.6736131310462952,-0.5328871011734009,-0.4173334836959839,-0.021237866953015327,-0.01660766452550888,-0.02111632190644741,-0.0246942900121212,-0.01915144734084606,-0.01483600027859211
4.694694694694695,0.2617807686328888,0.1898127794265747,0.24544750154018402,0.2724814713001251,0.22143268585205078,0.17590434849262238,-2.8034393787384033,-2.1479644775390625,-2.743295192718506,-3.1648552417755127,-2.4845359325408936,-1.9376722574234009,-1.8134877681732178,-0.563926637172699,-0.9523830413818359,-0.27909645438194275,-0.7963303327560425,-0.8673592209815979,-0.10832219570875168,-0.052117425948381424,-0.075245700776577,-0.05615180730819702,-0.0656713917851448,-0.06042923778295517,-0.6075662970542908,-0.45976465940475464,-0.5888091325759888,-0.6735860705375671,-0.5328092575073242,-0.41724857687950134,-0.02122725360095501,-0.016602560877799988,-0.021108949556946754,-0.02468879520893097,-0.019145015627145767,-0.014830079860985279
4.704704704704705,0.2617717683315277,0.18983769416809082,0.24547037482261658,0.2725394666194916,0.22145596146583557,0.1759130209684372,-2.8024003505706787,-2.1475517749786377,-2.7426602840423584,-3.164503335952759,-2.483991861343384,-1.9371333122253418,-1.8195686340332031,-0.5685285925865173,-0.9582765698432922,-0.28583893179893494,-0.801663339138031,-0.8715354204177856,-0.10853462666273117,-0.05228358879685402,-0.07545696198940277,-0.056398916989564896,-0.0658629983663559,-0.06057765707373619,-0.6073880195617676,-0.45970913767814636,-0.5887154340744019,-0.6735583543777466,-0.5327308177947998,-0.41716325283050537,-0.021216614171862602,-0.016597440466284752,-0.021101558580994606,-0.02468327432870865,-0.019138561561703682,-0.01482414361089468
4.714714714714715,0.26176249980926514,0.1898624449968338,0.24549303948879242,0.27259719371795654,0.22147902846336365,0.1759215146303177,-2.801358222961426,-2.147136926651001,-2.742022752761841,-3.1641485691070557,-2.483444929122925,-1.9365928173065186,-1.8256477117538452,-0.5731300115585327,-0.9641692042350769,-0.29258108139038086,-0.8069956302642822,-0.8757109045982361,-0.1087469533085823,-0.052449703216552734,-0.07566814869642258,-0.056645967066287994,-0.06605453789234161,-0.060726020485162735,-0.607209324836731,-0.4596531093120575,-0.5886210799217224,-0.6735299825668335,-0.532651960849762,-0.41707757115364075,-0.021205957978963852,-0.016592301428318024,-0.021094145253300667,-0.02467772737145424,-0.019132092595100403,-0.014818193390965462
4.724724724724725,0.2617529630661011,0.18988700211048126,0.24551543593406677,0.2726546823978424,0.22150187194347382,0.17592981457710266,-2.8003132343292236,-2.1467199325561523,-2.741382122039795,-3.163790702819824,-2.482896089553833,-1.9360499382019043,-1.8317248821258545,-0.5777308940887451,-0.9700607657432556,-0.2993229627609253,-0.8123270869255066,-0.8798853754997253,-0.10895916074514389,-0.05261576548218727,-0.07587926089763641,-0.056892961263656616,-0.06624602526426315,-0.06087431684136391,-0.6070298552513123,-0.4595966935157776,-0.58852618932724,-0.6735009551048279,-0.5325725674629211,-0.4169914722442627,-0.02119527757167816,-0.01658714935183525,-0.021086711436510086,-0.024672159925103188,-0.019125603139400482,-0.014812229201197624
4.734734734734735,0.2617431879043579,0.1899113655090332,0.24553756415843964,0.2727119028568268,0.22152450680732727,0.1759379655122757,-2.7992658615112305,-2.146301031112671,-2.740739345550537,-3.1634297370910645,-2.482344150543213,-1.9355055093765259,-1.83780038356781,-0.582331120967865,-0.9759514331817627,-0.306064635515213,-0.8176577091217041,-0.8840590119361877,-0.10917127877473831,-0.05278177931904793,-0.07609029859304428,-0.05713990703225136,-0.06643743813037872,-0.0610225573182106,-0.6068498492240906,-0.4595397710800171,-0.5884307622909546,-0.6734712719917297,-0.5324925780296326,-0.41690492630004883,-0.02118457853794098,-0.016581978648900986,-0.021079257130622864,-0.024666566401720047,-0.01911909505724907,-0.014806249178946018
4.744744744744745,0.26173314452171326,0.189935564994812,0.24555951356887817,0.2727688252925873,0.221546933054924,0.1759459227323532,-2.7982161045074463,-2.1458799839019775,-2.74009370803833,-3.163065195083618,-2.481790542602539,-1.9349589347839355,-1.8438740968704224,-0.5869308710098267,-0.9818412065505981,-0.3128058612346649,-0.8229876160621643,-0.8882318139076233,-0.10938328504562378,-0.052947741001844406,-0.07630126923322678,-0.057386789470911026,-0.06662879139184952,-0.06117074191570282,-0.6066693067550659,-0.45948243141174316,-0.5883347392082214,-0.6734409332275391,-0.5324121117591858,-0.4168180227279663,-0.021173859015107155,-0.016576793044805527,-0.021071782335639,-0.024660948663949966,-0.019112568348646164,-0.014800256118178368
4.754754754754755,0.2617228627204895,0.1899595707654953,0.24558119475841522,0.2728255093097687,0.22156910598278046,0.1759537160396576,-2.7971630096435547,-2.1454570293426514,-2.739445447921753,-3.16269850730896,-2.481233835220337,-1.9344103336334229,-1.8499459028244019,-0.5915300250053406,-0.9877299070358276,-0.31954696774482727,-0.8283166289329529,-0.8924037218093872,-0.10959517955780029,-0.053113650530576706,-0.0765121579170227,-0.057633619755506516,-0.06682007014751434,-0.061318859457969666,-0.6064881086349487,-0.45942461490631104,-0.5882381200790405,-0.6734099388122559,-0.532331109046936,-0.4167306423187256,-0.02116311900317669,-0.016571590676903725,-0.021064287051558495,-0.024655308574438095,-0.019106021150946617,-0.014794247224926949
4.764764764764765,0.26171228289604187,0.18998336791992188,0.24560263752937317,0.2728818655014038,0.2215910702943802,0.17596134543418884,-2.796107292175293,-2.145031452178955,-2.7387943267822266,-3.162327766418457,-2.4806747436523438,-1.9338600635528564,-1.856015920639038,-0.5961285829544067,-0.9936177134513855,-0.3262875974178314,-0.8336448073387146,-0.8965747952461243,-0.10980696976184845,-0.05327950417995453,-0.07672297954559326,-0.05788038671016693,-0.0670112892985344,-0.061466921120882034,-0.6063063144683838,-0.4593663513660431,-0.5881409049034119,-0.6733782291412354,-0.5322495698928833,-0.4166429340839386,-0.021152354776859283,-0.01656637154519558,-0.0210567694157362,-0.024649640545248985,-0.019099457189440727,-0.014788225293159485
4.774774774774775,0.2617015242576599,0.19000700116157532,0.24562382698059082,0.2729380130767822,0.2216128706932068,0.17596878111362457,-2.7950491905212402,-2.144603967666626,-2.738140344619751,-3.161954402923584,-2.480113983154297,-1.9333081245422363,-1.862084150314331,-0.6007265448570251,-0.9995045065879822,-0.3330279290676117,-0.838972270488739,-0.9007449746131897,-0.11001865565776825,-0.05344530940055847,-0.07693371921777725,-0.05812710151076317,-0.06720244884490967,-0.06161492317914963,-0.6061239242553711,-0.45930764079093933,-0.5880431532859802,-0.6733458638191223,-0.5321675539016724,-0.4165547490119934,-0.021141571924090385,-0.01656113751232624,-0.02104923315346241,-0.024643950164318085,-0.019092872738838196,-0.014782187528908253
4.784784784784785,0.2616904377937317,0.19003044068813324,0.24564479291439056,0.27299389243125916,0.2216343879699707,0.17597608268260956,-2.79398775100708,-2.144174575805664,-2.7374842166900635,-3.1615777015686035,-2.4795496463775635,-1.9327540397644043,-1.8681505918502808,-0.6053239703178406,-1.0053902864456177,-0.3397679328918457,-0.844298779964447,-0.904914140701294,-0.1102302297949791,-0.05361105874180794,-0.07714439183473587,-0.05837376043200493,-0.06739352643489838,-0.06176286190748215,-0.6059409379959106,-0.45924845337867737,-0.5879448056221008,-0.6733129024505615,-0.5320849418640137,-0.4164661765098572,-0.021130768582224846,-0.01655588485300541,-0.02104167453944683,-0.024638237431645393,-0.019086269661784172,-0.014776134863495827
4.794794794794795,0.261679083108902,0.19005367159843445,0.24566549062728882,0.2730495035648346,0.2216557264328003,0.17598319053649902,-2.79292368888855,-2.143742561340332,-2.7368249893188477,-3.161198377609253,-2.4789838790893555,-1.9321980476379395,-1.8742151260375977,-0.6099206805229187,-1.0112751722335815,-0.346507728099823,-0.8496246337890625,-0.9090826511383057,-0.11044169217348099,-0.05377675220370293,-0.07735497504472733,-0.05862036719918251,-0.0675845518708229,-0.06191074475646019,-0.6057574152946472,-0.45918887853622437,-0.5878459215164185,-0.6732792258262634,-0.5320018529891968,-0.4163771867752075,-0.021119946613907814,-0.016550617292523384,-0.02103409729897976,-0.024632496759295464,-0.019079649820923805,-0.014770068228244781
4.804804804804805,0.26166749000549316,0.19007675349712372,0.24568597972393036,0.27310481667518616,0.22167682647705078,0.17599010467529297,-2.7918572425842285,-2.1433091163635254,-2.7361629009246826,-3.160815477371216,-2.4784152507781982,-1.9316400289535522,-1.8802777528762817,-0.6145169138908386,-1.0171589851379395,-0.3532470166683197,-0.8549495339393616,-0.9132501482963562,-0.11065304279327393,-0.053942400962114334,-0.07756548374891281,-0.05886690318584442,-0.06777550280094147,-0.06205855682492256,-0.6055732369422913,-0.45912879705429077,-0.5877464413642883,-0.6732448935508728,-0.5319182872772217,-0.4162878394126892,-0.021109100431203842,-0.016545332968235016,-0.021026499569416046,-0.024626733735203743,-0.019073011353611946,-0.014763989485800266
4.814814814814815,0.26165568828582764,0.19009962677955627,0.2457062155008316,0.2731598913669586,0.22169770300388336,0.17599686980247498,-2.790787935256958,-2.1428730487823486,-2.7354986667633057,-3.1604294776916504,-2.477843999862671,-1.9310802221298218,-1.886338710784912,-0.619112491607666,-1.023041844367981,-0.3599860370159149,-0.8602735996246338,-0.9174166917800903,-0.1108642965555191,-0.054107993841171265,-0.07777592539787292,-0.05911339446902275,-0.06796638667583466,-0.062206316739320755,-0.6053884625434875,-0.45906829833984375,-0.5876463651657104,-0.6732099652290344,-0.5318341255187988,-0.4161980152130127,-0.021098235622048378,-0.016540033742785454,-0.021018877625465393,-0.02462094835937023,-0.019066352397203445,-0.014757893048226833
4.824824824824825,0.26164355874061584,0.1901223063468933,0.24572621285915375,0.2732146978378296,0.22171837091445923,0.17600345611572266,-2.789715528488159,-2.142435073852539,-2.7348315715789795,-3.1600406169891357,-2.4772703647613525,-1.9305185079574585,-1.8923977613449097,-0.6237074732780457,-1.0289236307144165,-0.3667246699333191,-0.8655968904495239,-0.9215824007987976,-0.11107543110847473,-0.05427353456616402,-0.07798628509044647,-0.05935981869697571,-0.06815721094608307,-0.062354009598493576,-0.6052030920982361,-0.4590073525905609,-0.5875456929206848,-0.673174262046814,-0.5317494869232178,-0.41610783338546753,-0.021087348461151123,-0.01653471775352955,-0.021011237055063248,-0.02461513690650463,-0.019059674814343452,-0.014751783572137356
4.834834834834835,0.26163122057914734,0.1901448369026184,0.2457459419965744,0.2732692062854767,0.22173883020877838,0.1760098785161972,-2.7886409759521484,-2.1419951915740967,-2.734161376953125,-3.1596484184265137,-2.4766945838928223,-1.9299553632736206,-1.8984549045562744,-0.6283017992973328,-1.0348044633865356,-0.3734630346298218,-0.8709192872047424,-0.9257472157478333,-0.1112864688038826,-0.05443902313709259,-0.07819657027721405,-0.05960618704557419,-0.06834796816110611,-0.06250164657831192,-0.6050171256065369,-0.4589459002017975,-0.5874444246292114,-0.6731379628181458,-0.531664252281189,-0.41601720452308655,-0.021076440811157227,-0.0165293850004673,-0.02100357599556446,-0.02460929937660694,-0.019052978605031967,-0.014745659194886684
4.844844844844845,0.26161864399909973,0.1901671290397644,0.24576547741889954,0.2733234465122223,0.22175908088684082,0.17601610720157623,-2.7875635623931885,-2.1415529251098633,-2.7334890365600586,-3.1592533588409424,-2.476116180419922,-1.9293895959854126,-1.904510259628296,-0.6328955292701721,-1.0406843423843384,-0.38020095229148865,-0.8762407898902893,-0.9299110770225525,-0.11149738729000092,-0.05460444837808609,-0.07840678095817566,-0.05985249578952789,-0.06853865087032318,-0.06264922022819519,-0.6048306226730347,-0.458884060382843,-0.5873426795005798,-0.673101007938385,-0.5315786004066467,-0.41592615842819214,-0.02106551267206669,-0.01652403734624386,-0.02099589630961418,-0.02460344135761261,-0.01904626563191414,-0.01473951991647482
4.854854854854855,0.26160576939582825,0.19018927216529846,0.24578474462032318,0.2733774483203888,0.22177907824516296,0.17602218687534332,-2.7864830493927,-2.141108751296997,-2.732813835144043,-3.1588551998138428,-2.4755353927612305,-1.92882239818573,-1.9105637073516846,-0.6374886631965637,-1.0465631484985352,-0.38693851232528687,-0.8815614581108093,-0.9340740442276001,-0.11170819401741028,-0.05476983264088631,-0.0786169096827507,-0.06009874865412712,-0.06872927397489548,-0.06279673427343369,-0.6046434640884399,-0.45882174372673035,-0.5872402787208557,-0.673063337802887,-0.5314923524856567,-0.4158347249031067,-0.02105456404387951,-0.016518671065568924,-0.020988192409276962,-0.02459755726158619,-0.01903953216969967,-0.014733366668224335
4.864864864864865,0.2615925967693329,0.190211221575737,0.24580377340316772,0.2734311521053314,0.2217988669872284,0.1760280579328537,-2.7853996753692627,-2.140662431716919,-2.7321360111236572,-3.1584537029266357,-2.474951982498169,-1.9282528162002563,-1.9166151285171509,-0.6420812010765076,-1.052440881729126,-0.39367565512657166,-0.8868812322616577,-0.9382360577583313,-0.11191888898611069,-0.05493515729904175,-0.07882696390151978,-0.060344938188791275,-0.0689198225736618,-0.06294418126344681,-0.604455828666687,-0.4587589502334595,-0.5871372818946838,-0.6730250716209412,-0.5314055681228638,-0.4157429039478302,-0.021043596789240837,-0.016513289883732796,-0.02098046988248825,-0.02459164895117283,-0.019032778218388557,-0.014727198518812656
4.874874874874875,0.2615792453289032,0.19023294746875763,0.24582253396511078,0.27348461747169495,0.2218184769153595,0.17603379487991333,-2.784313917160034,-2.14021372795105,-2.731455087661743,-3.1580488681793213,-2.4743666648864746,-1.927681803703308,-1.922664761543274,-0.6466729640960693,-1.0583176612854004,-0.4004124701023102,-0.892200231552124,-0.9423972964286804,-0.11212948709726334,-0.055100422352552414,-0.07903693616390228,-0.06059107184410095,-0.06911031156778336,-0.06309157609939575,-0.6042674779891968,-0.45869573950767517,-0.587033748626709,-0.6729861497879028,-0.5313183665275574,-0.4156506657600403,-0.021032605320215225,-0.016507891938090324,-0.02097272500395775,-0.024585718289017677,-0.0190260112285614,-0.014721017330884933
4.884884884884885,0.261565625667572,0.19025453925132751,0.2458411157131195,0.273537814617157,0.2218378186225891,0.17603935301303864,-2.7832257747650146,-2.139763355255127,-2.7307722568511963,-3.157641649246216,-2.473778486251831,-1.9271087646484375,-1.9287126064300537,-0.6512642502784729,-1.0641933679580688,-0.40714889764785767,-0.8975182771682739,-0.9465574026107788,-0.11233996599912643,-0.0552656427025795,-0.07924684137105942,-0.060837142169475555,-0.06930072605609894,-0.06323889642953873,-0.6040785312652588,-0.45863208174705505,-0.5869296193122864,-0.6729465126991272,-0.5312305092811584,-0.41555801033973694,-0.02102159522473812,-0.01650247909128666,-0.020964961498975754,-0.024579759687185287,-0.019019218161702156,-0.014714820310473442
4.894894894894895,0.26155170798301697,0.1902759075164795,0.24585938453674316,0.27359074354171753,0.2218569815158844,0.17604471743106842,-2.7821342945098877,-2.139310359954834,-2.730085611343384,-3.157231092453003,-2.4731879234313965,-1.926533818244934,-1.9347585439682007,-0.6558548212051392,-1.0700678825378418,-0.4138849675655365,-0.902835488319397,-0.9507166743278503,-0.11255034059286118,-0.05543080344796181,-0.07945664972066879,-0.06108316406607628,-0.06949108093976974,-0.06338616460561752,-0.603888988494873,-0.4585679769515991,-0.5868249535560608,-0.6729062795639038,-0.5311422348022461,-0.41546493768692017,-0.021010562777519226,-0.01649704948067665,-0.020957177504897118,-0.024573780596256256,-0.019012412056326866,-0.014708608388900757
4.904904904904905,0.2615375518798828,0.19029712677001953,0.2458774745464325,0.2736434042453766,0.2218758910894394,0.17604991793632507,-2.7810401916503906,-2.1388556957244873,-2.7293972969055176,-3.1568171977996826,-2.472594976425171,-1.9259569644927979,-1.9408025741577148,-0.6604448556900024,-1.0759416818618774,-0.42062050104141235,-0.9081516861915588,-0.9548749327659607,-0.11276060342788696,-0.055595919489860535,-0.07966640591621399,-0.06132911518216133,-0.06968135386705399,-0.06353335827589035,-0.6036989092826843,-0.4585034251213074,-0.5867196917533875,-0.6728653311729431,-0.5310534834861755,-0.41537144780158997,-0.02099951170384884,-0.01649160496890545,-0.02094937302172184,-0.024567777290940285,-0.019005587324500084,-0.014702382497489452
4.914914914914915,0.26152315735816956,0.19031813740730286,0.24589529633522034,0.27369576692581177,0.22189463675022125,0.1760549545288086,-2.7799434661865234,-2.1383988857269287,-2.728705883026123,-3.156400203704834,-2.4719998836517334,-1.925378441810608,-1.946844458580017,-0.6650341153144836,-1.081814169883728,-0.42735564708709717,-0.9134672284126282,-0.9590324759483337,-0.1129707470536232,-0.05576097220182419,-0.07987606525421143,-0.06157500296831131,-0.06987157464027405,-0.0636805072426796,-0.6035082340240479,-0.45843836665153503,-0.5866138339042664,-0.6728237271308899,-0.5309641361236572,-0.4152776002883911,-0.02098844014108181,-0.016486139968037605,-0.02094154618680477,-0.024561747908592224,-0.01899874210357666,-0.014696143567562103
4.924924924924925,0.2615084946155548,0.19033895432949066,0.24591286480426788,0.27374786138534546,0.22191311419010162,0.1760597974061966,-2.778844118118286,-2.137939929962158,-2.7280118465423584,-3.155980348587036,-2.4714019298553467,-1.9247974157333374,-1.9528847932815552,-0.6696227192878723,-1.0876855850219727,-0.43409037590026855,-0.9187816977500916,-0.9631888270378113,-0.11318079382181168,-0.055925969034433365,-0.0800856500864029,-0.06182083860039711,-0.07006171345710754,-0.06382758170366287,-0.6033169627189636,-0.45837295055389404,-0.5865074396133423,-0.6727814674377441,-0.5308742523193359,-0.41518330574035645,-0.02097734622657299,-0.016480663791298866,-0.02093370072543621,-0.024555694311857224,-0.018991878256201744,-0.014689888805150986
4.934934934934935,0.26149359345436096,0.19035957753658295,0.24593020975589752,0.27379968762397766,0.2219313681125641,0.17606449127197266,-2.7777419090270996,-2.137478828430176,-2.7273151874542236,-3.1555569171905518,-2.47080135345459,-1.9242150783538818,-1.9589229822158813,-0.6742106676101685,-1.0935560464859009,-0.4408247470855713,-0.9240952134132385,-0.9673444032669067,-0.1133907213807106,-0.056090909987688065,-0.08029516041278839,-0.062066614627838135,-0.07025178521871567,-0.06397459656000137,-0.6031250357627869,-0.45830702781677246,-0.5864004492759705,-0.6727385520935059,-0.5307837724685669,-0.41508862376213074,-0.02096623182296753,-0.016475168988108635,-0.02092583291232586,-0.024549618363380432,-0.018984993919730186,-0.014683620072901249
4.944944944944945,0.26147839426994324,0.1903800368309021,0.24594730138778687,0.27385127544403076,0.22194942831993103,0.1760690063238144,-2.776636838912964,-2.1370158195495605,-2.7266159057617188,-3.1551311016082764,-2.470198631286621,-1.923630952835083,-1.9649592638015747,-0.6787980794906616,-1.0994253158569336,-0.4475586712360382,-0.9294079542160034,-0.9714990258216858,-0.11360053718090057,-0.05625580623745918,-0.08050458878278732,-0.06231232360005379,-0.07044178992509842,-0.0641215518116951,-0.6029325723648071,-0.45824065804481506,-0.5862929224967957,-0.672694981098175,-0.5306928753852844,-0.4149934947490692,-0.020955098792910576,-0.01646965742111206,-0.020917946472764015,-0.02454351633787155,-0.018978092819452286,-0.014677336439490318
4.954954954954955,0.2614629566669464,0.19040028750896454,0.2459641546010971,0.27390256524086,0.22196727991104126,0.1760733425617218,-2.775529146194458,-2.1365504264831543,-2.7259137630462646,-3.1547017097473145,-2.4695940017700195,-1.9230444431304932,-1.9709935188293457,-0.6833847165107727,-1.10529363155365,-0.45429208874702454,-0.9347197413444519,-0.9756525754928589,-0.113810233771801,-0.05642063170671463,-0.08071393519639969,-0.06255797296762466,-0.0706317275762558,-0.06426843255758286,-0.6027395129203796,-0.45817384123802185,-0.5861847400665283,-0.6726506948471069,-0.5306015014648438,-0.41489794850349426,-0.02094394341111183,-0.016464130952954292,-0.02091003954410553,-0.02453739009797573,-0.018971173092722893,-0.014671037904918194
4.964964964964965,0.2614472806453705,0.19042037427425385,0.24598075449466705,0.2739536166191101,0.22198490798473358,0.17607749998569489,-2.774419069290161,-2.1360831260681152,-2.7252089977264404,-3.1542694568634033,-2.4689865112304688,-1.92245614528656,-1.9770262241363525,-0.6879706978797913,-1.1111607551574707,-0.4610251188278198,-0.9400306344032288,-0.9798052310943604,-0.11401984095573425,-0.056585416197776794,-0.08092319965362549,-0.06280356645584106,-0.0708215981721878,-0.06441526114940643,-0.6025458574295044,-0.4581065773963928,-0.586076021194458,-0.6726058125495911,-0.5305094718933105,-0.41480204463005066,-0.020932767540216446,-0.01645858772099018,-0.020902108401060104,-0.02453124150633812,-0.018964234739542007,-0.014664726331830025
4.974974974974975,0.26143133640289307,0.19044026732444763,0.2459971308708191,0.27400436997413635,0.2220022976398468,0.17608149349689484,-2.773305654525757,-2.135613441467285,-2.724501609802246,-3.1538338661193848,-2.468376398086548,-1.9218661785125732,-1.983056664466858,-0.6925560235977173,-1.1170268058776855,-0.4677576422691345,-0.9453405737876892,-0.9839568734169006,-0.11422931402921677,-0.056750133633613586,-0.08113239705562592,-0.06304909288883209,-0.07101139426231384,-0.06456202268600464,-0.6023516058921814,-0.458038866519928,-0.5859667062759399,-0.6725602746009827,-0.5304170250892639,-0.414705753326416,-0.02092157118022442,-0.016453029587864876,-0.020894160494208336,-0.024525068700313568,-0.01895727775990963,-0.014658399857580662
4.984984984984985,0.26141512393951416,0.1904599666595459,0.24601326882839203,0.2740548551082611,0.2220194786787033,0.17608532309532166,-2.7721898555755615,-2.1351418495178223,-2.7237915992736816,-3.153395175933838,-2.467763900756836,-1.9212743043899536,-1.9890851974487305,-0.697140634059906,-1.122891902923584,-0.47448980808258057,-0.9506494998931885,-0.9881076216697693,-0.11443868279457092,-0.0569148026406765,-0.08134150505065918,-0.06329455226659775,-0.07120111584663391,-0.06470872461795807,-0.6021568179130554,-0.4579707086086273,-0.5858567953109741,-0.672514021396637,-0.5303240418434143,-0.41460898518562317,-0.0209103561937809,-0.016447454690933228,-0.020886190235614777,-0.024518871679902077,-0.01895030215382576,-0.014652058482170105
4.994994994994995,0.26139864325523376,0.19047947227954865,0.24602916836738586,0.27410510182380676,0.2220364511013031,0.17608895897865295,-2.771071434020996,-2.1346683502197266,-2.723078966140747,-3.152953624725342,-2.467149257659912,-1.9206804037094116,-1.9951118230819702,-0.7017245888710022,-1.128755807876587,-0.48122137784957886,-0.9559576511383057,-0.9922573566436768,-0.11464793980121613,-0.057079415768384933,-0.08155053853988647,-0.06353995949029922,-0.0713907778263092,-0.06485535204410553,-0.6019613742828369,-0.45790204405784607,-0.5857464075088501,-0.6724671721458435,-0.5302305221557617,-0.41451185941696167,-0.02089911885559559,-0.016441861167550087,-0.020878199487924576,-0.024512650445103645,-0.018943307921290398,-0.014645703136920929
5.005005005005005,0.26138192415237427,0.19049879908561707,0.2460447996854782,0.27415505051612854,0.22205320000648499,0.17609243094921112,-2.7699501514434814,-2.13419246673584,-2.7223634719848633,-3.1525087356567383,-2.4665322303771973,-1.920084834098816,-2.001136541366577,-0.7063078284263611,-1.1346184015274048,-0.4879526197910309,-0.9612648487091064,-0.9964061975479126,-0.11485707759857178,-0.05724396929144859,-0.0817594826221466,-0.06378530710935593,-0.07158036530017853,-0.06500193476676941,-0.6017653346061707,-0.4578329920768738,-0.5856354236602783,-0.6724196076393127,-0.5301364064216614,-0.41441431641578674,-0.020887861028313637,-0.016436252743005753,-0.020870190113782883,-0.024506404995918274,-0.018936293199658394,-0.014639333821833134
5.015015015015015,0.26136496663093567,0.19051794707775116,0.24606019258499146,0.27420473098754883,0.22206974029541016,0.17609572410583496,-2.7688260078430176,-2.1337146759033203,-2.7216451168060303,-3.1520607471466064,-2.4659125804901123,-1.9194868803024292,-2.0071589946746826,-0.7108903527259827,-1.1404801607131958,-0.4946832060813904,-0.966571033000946,-1.0005539655685425,-0.11506611108779907,-0.057408466935157776,-0.08196835964918137,-0.06403057277202606,-0.07176988571882248,-0.06514843553304672,-0.6015686988830566,-0.4577634930610657,-0.585523784160614,-0.6723713874816895,-0.5300419330596924,-0.414316326379776,-0.020876582711935043,-0.016430631279945374,-0.0208621583878994,-0.024500135332345963,-0.018929263576865196,-0.014632949605584145
5.025025025025025,0.2613477110862732,0.19053688645362854,0.2460753619670868,0.2742541432380676,0.22208602726459503,0.17609883844852448,-2.7676992416381836,-2.133234739303589,-2.7209243774414062,-3.1516096591949463,-2.4652905464172363,-1.9188876152038574,-2.0131797790527344,-0.7154722809791565,-1.1463406085968018,-0.5014134645462036,-0.9718762040138245,-1.004700779914856,-0.11527502536773682,-0.05757290869951248,-0.08217714726924896,-0.06427578628063202,-0.07195932418107986,-0.06529487669467926,-0.6013715267181396,-0.45769354701042175,-0.5854116082191467,-0.6723225712776184,-0.5299468040466309,-0.4142180383205414,-0.02086528390645981,-0.016424991190433502,-0.020854108035564423,-0.02449384145438671,-0.018922211602330208,-0.014626552350819111
5.035035035035035,0.2613302767276764,0.1905556470155716,0.24609026312828064,0.2743033170700073,0.2221021205186844,0.17610183358192444,-2.7665703296661377,-2.1327524185180664,-2.720201015472412,-3.151155948638916,-2.4646658897399902,-1.9182862043380737,-2.0191986560821533,-0.7200534343719482,-1.1521999835968018,-0.5081432461738586,-0.9771804809570312,-1.008846640586853,-0.1154838427901268,-0.05773729458451271,-0.08238585293292999,-0.0645209476351738,-0.07214870303869247,-0.06544126570224762,-0.6011736989021301,-0.45762309432029724,-0.5852988958358765,-0.6722730398178101,-0.5298511981964111,-0.41411927342414856,-0.020853964611887932,-0.016419334337115288,-0.020846037194132805,-0.02448752522468567,-0.018915144726634026,-0.014620140194892883
5.045045045045045,0.2613125145435333,0.19057424366474152,0.24610498547554016,0.27435219287872314,0.22211800515651703,0.1761046051979065,-2.7654380798339844,-2.1322684288024902,-2.719475030899048,-3.150698661804199,-2.4640390872955322,-1.9176831245422363,-2.0252153873443604,-0.7246339321136475,-1.1580584049224854,-0.5148724317550659,-0.9824838638305664,-1.0129914283752441,-0.11569253355264664,-0.05790162831544876,-0.08259448409080505,-0.0647660344839096,-0.07233801484107971,-0.06558757275342941,-0.6009753346443176,-0.4575522541999817,-0.5851855874061584,-0.672222912311554,-0.5297550559043884,-0.4140200614929199,-0.020842624828219414,-0.01641366258263588,-0.020837944000959396,-0.024481182917952538,-0.018908055499196053,-0.014613711275160313
5.055055055055055,0.26129451394081116,0.19059263169765472,0.24611937999725342,0.2744008004665375,0.22213366627693176,0.17610721290111542,-2.764302968978882,-2.131782293319702,-2.7187459468841553,-3.150238275527954,-2.463409900665283,-1.917077898979187,-2.0312302112579346,-0.7292135953903198,-1.1639153957366943,-0.5216010808944702,-0.9877862334251404,-1.0171353816986084,-0.11590110510587692,-0.05806589499115944,-0.08280303329229355,-0.06501105427742004,-0.07252724468708038,-0.06573382765054703,-0.6007763743400574,-0.45748093724250793,-0.5850716233253479,-0.6721720695495605,-0.5296584367752075,-0.41392046213150024,-0.020831266418099403,-0.01640797220170498,-0.020829830318689346,-0.024474818259477615,-0.018900951370596886,-0.014607269316911697
5.065065065065065,0.2612762451171875,0.1906108409166336,0.24613359570503235,0.2744491398334503,0.2221491038799286,0.17610964179039001,-2.763165235519409,-2.131294012069702,-2.718014717102051,-3.1497750282287598,-2.462778091430664,-1.9164706468582153,-2.037242889404297,-0.7337926626205444,-1.169771432876587,-0.5283292531967163,-0.993087649345398,-1.0212781429290771,-0.11610956490039825,-0.05823011323809624,-0.08301150053739548,-0.0652560219168663,-0.07271640002727509,-0.06588000804185867,-0.6005768179893494,-0.45740917325019836,-0.5849571824073792,-0.6721205115318298,-0.5295612812042236,-0.4138205051422119,-0.020819885656237602,-0.016402268782258034,-0.020821696147322655,-0.024468425661325455,-0.018893826752901077,-0.014600815251469612
5.075075075075075,0.26125773787498474,0.19062885642051697,0.2461475431919098,0.27449721097946167,0.2221643328666687,0.17611192166805267,-2.7620251178741455,-2.1308035850524902,-2.717280387878418,-3.149308919906616,-2.462143898010254,-1.915861964225769,-2.0432536602020264,-0.738370954990387,-1.1756263971328735,-0.5350569486618042,-0.9983879923820496,-1.0254199504852295,-0.11631792038679123,-0.05839427188038826,-0.08321987837553024,-0.06550091505050659,-0.07290549576282501,-0.06602613627910614,-0.6003766655921936,-0.4573369324207306,-0.5848421454429626,-0.6720683574676514,-0.5294635891914368,-0.41372010111808777,-0.02080848626792431,-0.016396546736359596,-0.02081354334950447,-0.024462014436721802,-0.018886683508753777,-0.014594344422221184
5.085085085085085,0.2612389624118805,0.1906466782093048,0.24616125226020813,0.27454501390457153,0.2221793234348297,0.17611399292945862,-2.7608821392059326,-2.1303110122680664,-2.716543674468994,-3.148838996887207,-2.4615073204040527,-1.9152511358261108,-2.049262523651123,-0.742948591709137,-1.181480050086975,-0.5417841076850891,-1.0036875009536743,-1.0295608043670654,-0.11652615666389465,-0.05855837091803551,-0.08342818170785904,-0.0657457485795021,-0.07309451699256897,-0.06617219001054764,-0.6001758575439453,-0.4572643041610718,-0.5847264528274536,-0.6720155477523804,-0.5293653607368469,-0.4136193096637726,-0.020797062665224075,-0.016390811651945114,-0.020805366337299347,-0.02445557527244091,-0.018879521638154984,-0.014587859623134136
5.095095095095095,0.26121991872787476,0.19066430628299713,0.24617473781108856,0.2745925486087799,0.222194105386734,0.17611591517925262,-2.7597365379333496,-2.1298160552978516,-2.7158043384552,-3.148366689682007,-2.4608681201934814,-1.9146385192871094,-2.055269241333008,-0.7475253343582153,-1.1873326301574707,-0.548510730266571,-1.008985996246338,-1.033700704574585,-0.11673427373170853,-0.05872241407632828,-0.08363640308380127,-0.06599052250385284,-0.07328346371650696,-0.06631818413734436,-0.5999745726585388,-0.45719119906425476,-0.5846102833747864,-0.6719620823860168,-0.5292666554450989,-0.41351810097694397,-0.0207856222987175,-0.01638505980372429,-0.02079717256128788,-0.024449113756418228,-0.018872341141104698,-0.01458136085420847
5.105105105105105,0.2612006366252899,0.19068177044391632,0.2461879551410675,0.2746397852897644,0.2222086787223816,0.1761176735162735,-2.7585880756378174,-2.129319667816162,-2.715062141418457,-3.147890567779541,-2.4602272510528564,-1.9140241146087646,-2.0612740516662598,-0.7521015405654907,-1.1931838989257812,-0.55523681640625,-1.0142834186553955,-1.0378395318984985,-0.11694228649139404,-0.05888640135526657,-0.08384454250335693,-0.06623522192239761,-0.07347234338521957,-0.06646411865949631,-0.5997726321220398,-0.45711761713027954,-0.5844935178756714,-0.671907901763916,-0.5291674137115479,-0.41341647505760193,-0.02077415958046913,-0.01637928932905197,-0.02078895829617977,-0.024442628026008606,-0.01886514388024807,-0.014574847184121609
5.115115115115115,0.261181116104126,0.19069904088974,0.24620096385478973,0.2746868133544922,0.22222304344177246,0.17611923813819885,-2.757436990737915,-2.1288208961486816,-2.714317560195923,-3.147412061691284,-2.459583282470703,-1.9134074449539185,-2.0672767162323,-0.756676971912384,-1.1990342140197754,-0.561962366104126,-1.0195798873901367,-1.0419772863388062,-0.11715018004179001,-0.05905033275485039,-0.08405260741710663,-0.06647986173629761,-0.07366114854812622,-0.06660997867584229,-0.5995701551437378,-0.4570436179637909,-0.5843761563301086,-0.6718531847000122,-0.5290676355361938,-0.41331449151039124,-0.020762676373124123,-0.01637350581586361,-0.020780721679329872,-0.024436118081212044,-0.0188579261302948,-0.014568320475518703
5.125125125125125,0.26116132736206055,0.19071611762046814,0.24621367454528809,0.2747335135936737,0.22223715484142303,0.17612062394618988,-2.7562832832336426,-2.1283199787139893,-2.7135698795318604,-3.14693021774292,-2.458936929702759,-1.9127891063690186,-2.073277473449707,-0.7612515687942505,-1.204883098602295,-0.5686873197555542,-1.0248754024505615,-1.0461139678955078,-0.11735796183347702,-0.05921419709920883,-0.08426057547330856,-0.06672443449497223,-0.0738498792052269,-0.06675577163696289,-0.5993670225143433,-0.45696917176246643,-0.5842582583427429,-0.6717976927757263,-0.5289673805236816,-0.4132120609283447,-0.020751172676682472,-0.016367703676223755,-0.02077246643602848,-0.02442958392202854,-0.018850689753890038,-0.014561778865754604
5.135135135135135,0.26114127039909363,0.19073303043842316,0.2462262213230133,0.2747800052165985,0.2222510576248169,0.17612186074256897,-2.755126953125,-2.127817153930664,-2.712820053100586,-3.1464452743530273,-2.4582884311676025,-1.912169098854065,-2.0792760848999023,-0.7658255100250244,-1.210731029510498,-0.5754117965698242,-1.0301697254180908,-1.050249695777893,-0.11756562441587448,-0.059378013014793396,-0.08446847647428513,-0.06696894764900208,-0.0740385353565216,-0.06690149754285812,-0.599163293838501,-0.45689427852630615,-0.5841398239135742,-0.6717416048049927,-0.5288665890693665,-0.4131091833114624,-0.02073965035378933,-0.016361886635422707,-0.020764190703630447,-0.02442302741110325,-0.018843436613678932,-0.014555222354829311
5.145145145145145,0.2611209452152252,0.19074971973896027,0.24623849987983704,0.27482616901397705,0.22226476669311523,0.17612291872501373,-2.75396728515625,-2.127311944961548,-2.7120673656463623,-3.1459572315216064,-2.457637310028076,-1.911547064781189,-2.085272789001465,-0.7703985571861267,-1.2165777683258057,-0.5821356773376465,-1.0354632139205933,-1.054384469985962,-0.11777316778898239,-0.05954176187515259,-0.08467628061771393,-0.06721338629722595,-0.07422712445259094,-0.06704716384410858,-0.5989590883255005,-0.45681890845298767,-0.584020733833313,-0.6716848015785217,-0.5287652611732483,-0.4130059778690338,-0.020728107541799545,-0.016356052830815315,-0.020755892619490623,-0.024416444823145866,-0.018836164847016335,-0.0145486518740654
5.155155155155155,0.2611003816127777,0.19076624512672424,0.2462504804134369,0.2748720645904541,0.22227825224399567,0.17612378299236298,-2.752805233001709,-2.126804828643799,-2.7113115787506104,-3.1454660892486572,-2.456983804702759,-1.9109230041503906,-2.0912673473358154,-0.7749710083007812,-1.2224230766296387,-0.5888589024543762,-1.0407557487487793,-1.0585181713104248,-0.11798059195280075,-0.0597054585814476,-0.08488400280475616,-0.06745776534080505,-0.07441563904285431,-0.06719276309013367,-0.5987542271614075,-0.45674312114715576,-0.5839011073112488,-0.6716273427009583,-0.5286633968353271,-0.4129023551940918,-0.02071654237806797,-0.01635020412504673,-0.020747577771544456,-0.024409839883446693,-0.018828872591257095,-0.014542067423462868
5.165165165165165,0.2610795795917511,0.1907825917005539,0.24626226723194122,0.27491772174835205,0.2222914844751358,0.17612449824810028,-2.751640796661377,-2.126295804977417,-2.7105534076690674,-3.1449716091156006,-2.4563279151916504,-1.9102972745895386,-2.097259759902954,-0.7795426249504089,-1.2282673120498657,-0.5955815315246582,-1.0460470914840698,-1.0626507997512817,-0.11818791180849075,-0.059869103133678436,-0.08509163558483124,-0.06770206242799759,-0.07460407167673111,-0.06733830273151398,-0.5985487103462219,-0.45666685700416565,-0.5837808847427368,-0.6715692281723022,-0.5285610556602478,-0.41279828548431396,-0.020704958587884903,-0.016344338655471802,-0.02073923870921135,-0.02440320886671543,-0.018821563571691513,-0.014535469003021717
5.175175175175175,0.2610584795475006,0.19079872965812683,0.24627380073070526,0.27496305108070374,0.2223045527935028,0.17612504959106445,-2.7504732608795166,-2.125784158706665,-2.7097926139831543,-3.1444740295410156,-2.455669641494751,-1.9096696376800537,-2.10325026512146,-0.7841134667396545,-1.2341104745864868,-0.6023036241531372,-1.0513375997543335,-1.0667824745178223,-0.11839510500431061,-0.0600326731801033,-0.08529919385910034,-0.06794629991054535,-0.07479244470596313,-0.06748377531766891,-0.5983426570892334,-0.4565901458263397,-0.5836601257324219,-0.6715105175971985,-0.5284581780433655,-0.4126938283443451,-0.020693352445960045,-0.01633845642209053,-0.02073088102042675,-0.024396555498242378,-0.01881423592567444,-0.014528854750096798
5.185185185185185,0.261037141084671,0.19081467390060425,0.2462851107120514,0.2750082015991211,0.22231736779212952,0.1761253923177719,-2.7493033409118652,-2.1252708435058594,-2.70902943611145,-3.1439738273620605,-2.4550089836120605,-1.909039855003357,-2.109238624572754,-0.7886834740638733,-1.2399523258209229,-0.609025239944458,-1.0566269159317017,-1.0709128379821777,-0.1186021938920021,-0.06019619107246399,-0.08550667762756348,-0.06819048523902893,-0.0749807357788086,-0.06762915849685669,-0.5981360673904419,-0.456512987613678,-0.5835387706756592,-0.6714510321617126,-0.5283547639846802,-0.41258901357650757,-0.020681729540228844,-0.016332559287548065,-0.02072250284254551,-0.024389876052737236,-0.01880688965320587,-0.014522228389978409
5.195195195195195,0.26101556420326233,0.19083043932914734,0.24629616737365723,0.2750530540943146,0.22232995927333832,0.17612558603286743,-2.7481305599212646,-2.124755382537842,-2.7082631587982178,-3.143470525741577,-2.454345703125,-1.9084084033966064,-2.115225076675415,-0.7932528257369995,-1.2457928657531738,-0.6157462000846863,-1.0619151592254639,-1.0750423669815063,-0.11880916357040405,-0.0603596456348896,-0.08571407198905945,-0.06843459606170654,-0.07516895979642868,-0.06777450442314148,-0.5979288220405579,-0.4564353823661804,-0.5834168791770935,-0.6713910102844238,-0.5282508134841919,-0.41248369216918945,-0.020670082420110703,-0.016326647251844406,-0.020714106038212776,-0.024383176118135452,-0.018799522891640663,-0.014515585266053677
5.205205205205205,0.26099371910095215,0.1908460259437561,0.24630698561668396,0.2750976085662842,0.2223423570394516,0.17612560093402863,-2.746954917907715,-2.1242377758026123,-2.7074947357177734,-3.1429638862609863,-2.4536802768707275,-1.9077752828598022,-2.121209144592285,-0.7978214025497437,-1.2516323328018188,-0.6224665641784668,-1.0672025680541992,-1.0791709423065186,-0.11901600658893585,-0.06052304804325104,-0.08592138439416885,-0.06867864727973938,-0.0753571093082428,-0.0679197758436203,-0.5977210402488708,-0.45635735988616943,-0.5832943320274353,-0.6713302731513977,-0.5281463861465454,-0.4123780429363251,-0.02065841667354107,-0.016320718452334404,-0.020705685019493103,-0.02437645010650158,-0.01879213936626911,-0.014508930034935474
5.215215215215215,0.2609716057777405,0.19086141884326935,0.2463175356388092,0.2751418948173523,0.22235451638698578,0.1761254370212555,-2.745776891708374,-2.123717784881592,-2.7067229747772217,-3.142454147338867,-2.453012466430664,-1.9071398973464966,-2.1271913051605225,-0.8023890852928162,-1.2574704885482788,-0.62918621301651,-1.0724886655807495,-1.0832982063293457,-0.1192227452993393,-0.0606863871216774,-0.0861285924911499,-0.06892260909080505,-0.07554518431425095,-0.06806497275829315,-0.5975126624107361,-0.45627889037132263,-0.5831712484359741,-0.671268880367279,-0.528041422367096,-0.41227197647094727,-0.020646732300519943,-0.01631477288901806,-0.020697245374321938,-0.024369701743125916,-0.018784737214446068,-0.014502258971333504
5.225225225225225,0.2609492242336273,0.19087664783000946,0.24632787704467773,0.2751859128475189,0.22236646711826324,0.17612510919570923,-2.744596004486084,-2.1231963634490967,-2.705949068069458,-3.1419413089752197,-2.4523420333862305,-1.9065029621124268,-2.133171319961548,-0.8069561123847961,-1.2633074522018433,-0.6359053254127502,-1.0777738094329834,-1.087424635887146,-0.11942934989929199,-0.06084967404603958,-0.08633573353290558,-0.06916652619838715,-0.07573317736387253,-0.06821010261774063,-0.5973036885261536,-0.45619991421699524,-0.58304762840271,-0.6712067723274231,-0.5279359817504883,-0.41216549277305603,-0.020635023713111877,-0.01630880869925022,-0.02068878710269928,-0.024362927302718163,-0.01877731643617153,-0.014495574869215488
5.235235235235235,0.26092663407325745,0.19089165329933167,0.24633796513080597,0.27522966265678406,0.222378209233284,0.17612461745738983,-2.743412494659424,-2.1226723194122314,-2.705172538757324,-3.141425609588623,-2.451669454574585,-1.9058640003204346,-2.1391494274139404,-0.8115222454071045,-1.2691431045532227,-0.642623782157898,-1.0830579996109009,-1.0915497541427612,-0.11963585764169693,-0.06101289391517639,-0.08654278516769409,-0.06941036134958267,-0.07592111080884933,-0.06835517287254333,-0.5970941185951233,-0.4561205506324768,-0.5829233527183533,-0.6711440682411194,-0.5278300046920776,-0.41205862164497375,-0.02062329836189747,-0.01630283333361149,-0.020680304616689682,-0.02435612864792347,-0.018769878894090652,-0.01448887586593628
5.245245245245245,0.2609037458896637,0.19090647995471954,0.24634778499603271,0.2752731442451477,0.22238968312740326,0.17612393200397491,-2.7422266006469727,-2.1221463680267334,-2.704392671585083,-3.140906572341919,-2.4509942531585693,-1.9052232503890991,-2.145125150680542,-0.8160876035690308,-1.2749775648117065,-0.6493415832519531,-1.0883409976959229,-1.09567391872406,-0.11984223127365112,-0.061176054179668427,-0.08674975484609604,-0.06965412944555283,-0.07610894739627838,-0.06850017607212067,-0.59688401222229,-0.45604071021080017,-0.5827986001968384,-0.6710807681083679,-0.527723491191864,-0.41195136308670044,-0.020611552521586418,-0.016296839341521263,-0.02067180722951889,-0.024349309504032135,-0.01876242272555828,-0.0144821647554636
5.255255255255255,0.26088061928749084,0.1909211277961731,0.24635739624500275,0.27531635761260986,0.22240100800991058,0.17612308263778687,-2.741037368774414,-2.1216185092926025,-2.70361065864563,-3.1403846740722656,-2.4503166675567627,-1.9045804738998413,-2.1510989665985107,-0.820652186870575,-1.2808107137680054,-0.6560588479042053,-1.0936230421066284,-1.099797010421753,-0.12004849314689636,-0.061339154839515686,-0.08695662766695023,-0.06989783048629761,-0.07629672437906265,-0.06864510476589203,-0.5966732501983643,-0.45596039295196533,-0.5826732516288757,-0.6710166931152344,-0.5276164412498474,-0.4118436872959137,-0.020599784329533577,-0.016290828585624695,-0.02066328562796116,-0.02434246428310871,-0.018754946067929268,-0.014475437812507153
5.265265265265265,0.2608572244644165,0.19093559682369232,0.24636675417423248,0.27535927295684814,0.2224120795726776,0.1761220544576645,-2.7398457527160645,-2.1210885047912598,-2.7028260231018066,-3.139859437942505,-2.449636697769165,-1.9039359092712402,-2.1570706367492676,-0.8252159953117371,-1.2866425514221191,-0.6627753376960754,-1.0989038944244385,-1.1039190292358398,-0.12025463581085205,-0.06150220334529877,-0.08716343343257904,-0.07014146447181702,-0.07648442685604095,-0.06878996640443802,-0.5964619517326355,-0.45587968826293945,-0.5825472474098206,-0.6709519624710083,-0.5275088548660278,-0.41173553466796875,-0.020587999373674393,-0.016284804791212082,-0.020654743537306786,-0.024335592985153198,-0.018747450783848763,-0.014468695037066936
5.275275275275275,0.26083359122276306,0.19094987213611603,0.24637584388256073,0.2754019796848297,0.22242292761802673,0.1761208474636078,-2.738651752471924,-2.120556354522705,-2.702038526535034,-3.139331102371216,-2.4489543437957764,-1.9032894372940063,-2.1630401611328125,-0.8297789096832275,-1.2924731969833374,-0.6694912910461426,-1.1041837930679321,-1.1080399751663208,-0.12046067416667938,-0.06166518107056618,-0.0873701348900795,-0.07038502395153046,-0.07667204737663269,-0.06893476843833923,-0.5962499976158142,-0.45579850673675537,-0.5824207663536072,-0.6708866357803345,-0.5274008512496948,-0.4116270840167999,-0.02057619020342827,-0.016278762370347977,-0.02064618282020092,-0.024328701198101044,-0.018739938735961914,-0.01446194015443325
5.285285285285285,0.2608097195625305,0.1909639537334442,0.24638475477695465,0.2754443883895874,0.22243356704711914,0.17611950635910034,-2.737454414367676,-2.1200220584869385,-2.7012486457824707,-3.1387999057769775,-2.4482693672180176,-1.9026414155960083,-2.1690075397491455,-0.8343411087989807,-1.2983027696609497,-0.676206648349762,-1.1094624996185303,-1.1121598482131958,-0.12066657841205597,-0.06182810664176941,-0.08757676184177399,-0.07062853127717972,-0.07685960084199905,-0.06907949596643448,-0.5960375070571899,-0.4557168781757355,-0.5822937488555908,-0.6708205938339233,-0.5272922515869141,-0.4115181565284729,-0.020564362406730652,-0.016272705048322678,-0.020637603476643562,-0.0243217833340168,-0.018732408061623573,-0.01445517037063837
5.295295295295295,0.2607855498790741,0.19097782671451569,0.2463933527469635,0.2754864990711212,0.22244398295879364,0.176117941737175,-2.7362546920776367,-2.11948561668396,-2.700455665588379,-3.138265609741211,-2.447582483291626,-1.9019911289215088,-2.1749727725982666,-0.8389023542404175,-1.3041307926177979,-0.6829212307929993,-1.1147401332855225,-1.1162786483764648,-0.120872363448143,-0.06199095770716667,-0.08778329938650131,-0.07087196409702301,-0.07704707235097885,-0.06922415643930435,-0.5958244204521179,-0.45563480257987976,-0.5821660161018372,-0.6707539558410645,-0.5271831750869751,-0.4114088714122772,-0.020552515983581543,-0.016266632825136185,-0.020628999918699265,-0.024314843118190765,-0.01872485876083374,-0.014448386617004871
5.305305305305305,0.2607611119747162,0.19099153578281403,0.24640177190303802,0.2755283713340759,0.22245419025421143,0.1761162281036377,-2.7350523471832275,-2.1189470291137695,-2.699660539627075,-3.137728214263916,-2.446892738342285,-1.901339054107666,-2.180936098098755,-0.8434628248214722,-1.3099576234817505,-0.6896350979804993,-1.1200166940689087,-1.1203962564468384,-0.12107803672552109,-0.062153756618499756,-0.08798976242542267,-0.07111531496047974,-0.07723447680473328,-0.06936875730752945,-0.5956107378005981,-0.45555227994918823,-0.5820378065109253,-0.670686662197113,-0.5270735025405884,-0.41129910945892334,-0.020540645346045494,-0.0162605419754982,-0.020620377734303474,-0.02430788055062294,-0.018717290833592415,-0.014441587030887604
5.315315315315315,0.26073646545410156,0.19100506603717804,0.24640993773937225,0.27556997537612915,0.2224641740322113,0.17611435055732727,-2.7338473796844482,-2.1184067726135254,-2.6988627910614014,-3.1371874809265137,-2.4462008476257324,-1.90068519115448,-2.186897039413452,-0.8480225801467896,-1.3157832622528076,-0.6963483095169067,-1.125292181968689,-1.1245129108428955,-0.12128359079360962,-0.062316495925188065,-0.08819612860679626,-0.07135859876871109,-0.07742179930210114,-0.06951328366994858,-0.5953965783119202,-0.4554692804813385,-0.5819090008735657,-0.6706186532974243,-0.5269634127616882,-0.4111889898777008,-0.02052875980734825,-0.01625443622469902,-0.020611736923456192,-0.024300890043377876,-0.018709704279899597,-0.014434774406254292
5.325325325325325,0.26071155071258545,0.19101840257644653,0.246417835354805,0.2756112813949585,0.22247391939163208,0.17611227929592133,-2.7326395511627197,-2.1178641319274902,-2.698061943054199,-3.136644124984741,-2.4455060958862305,-1.9000294208526611,-2.1928558349609375,-0.8525814414024353,-1.3216074705123901,-0.7030608654022217,-1.1305664777755737,-1.1286282539367676,-0.1214890256524086,-0.0624791719019413,-0.0884024053812027,-0.07160181552171707,-0.07760903984308243,-0.06965774297714233,-0.5951816439628601,-0.45538589358329773,-0.5817796587944031,-0.6705500483512878,-0.5268527269363403,-0.4110785126686096,-0.02051685005426407,-0.016248315572738647,-0.020603075623512268,-0.02429387904703617,-0.018702100962400436,-0.01442794967442751
5.335335335335335,0.26068636775016785,0.1910315304994583,0.24642549455165863,0.27565231919288635,0.22248347103595734,0.17611004412174225,-2.7314293384552,-2.1173195838928223,-2.697258710861206,-3.1360971927642822,-2.4448094367980957,-1.899371862411499,-2.198812484741211,-0.8571393489837646,-1.3274304866790771,-0.7097727060317993,-1.1358397006988525,-1.1327426433563232,-0.12169434130191803,-0.06264178454875946,-0.08860860019922256,-0.07184496521949768,-0.07779620587825775,-0.06980212777853012,-0.5949662327766418,-0.45530202984809875,-0.5816497206687927,-0.6704807281494141,-0.5267415642738342,-0.41096755862236023,-0.020504921674728394,-0.01624217815697193,-0.020594391971826553,-0.024286841973662376,-0.018694477155804634,-0.01442110724747181
5.345345345345345,0.26066091656684875,0.19104447960853577,0.24643293023109436,0.2756930887699127,0.22249279916286469,0.17610765993595123,-2.7302157878875732,-2.1167726516723633,-2.6964528560638428,-3.135547637939453,-2.44411039352417,-1.8987122774124146,-2.2047669887542725,-0.8616964817047119,-1.333252191543579,-0.7164839506149292,-1.141111969947815,-1.1368558406829834,-0.12189953029155731,-0.06280434131622314,-0.08881470561027527,-0.07208804041147232,-0.0779833048582077,-0.06994645297527313,-0.5947502255439758,-0.45521771907806396,-0.5815191864967346,-0.6704107522964478,-0.5266298651695251,-0.4108562469482422,-0.020492972806096077,-0.016236023977398872,-0.020585687831044197,-0.024279780685901642,-0.01868683658540249,-0.014414253644645214
5.355355355355355,0.26063525676727295,0.19105729460716248,0.2464400976896286,0.27573361992836,0.22250190377235413,0.1761050671339035,-2.7290005683898926,-2.1162240505218506,-2.6956443786621094,-3.1349949836730957,-2.443408727645874,-1.8980509042739868,-2.210719347000122,-0.8662528991699219,-1.3390724658966064,-0.723194420337677,-1.1463829278945923,-1.1409679651260376,-0.12210461497306824,-0.06296683847904205,-0.08902072161436081,-0.07233104854822159,-0.07817032933235168,-0.07009070366621017,-0.5945337414741516,-0.45513296127319336,-0.5813881158828735,-0.6703401207923889,-0.5265176892280579,-0.4107445180416107,-0.020481005311012268,-0.01622985489666462,-0.02057696506381035,-0.024272697046399117,-0.018679175525903702,-0.01440738420933485
5.365365365365365,0.2606092691421509,0.1910698413848877,0.24644705653190613,0.275773823261261,0.22251081466674805,0.17610231041908264,-2.7277817726135254,-2.1156728267669678,-2.694833278656006,-3.1344385147094727,-2.442704916000366,-1.8973878622055054,-2.2166695594787598,-0.8708083033561707,-1.3448915481567383,-0.7299039959907532,-1.1516528129577637,-1.1450790166854858,-0.12230956554412842,-0.06312926113605499,-0.08922666311264038,-0.07257396727800369,-0.0783572643995285,-0.07023488730192184,-0.5943164825439453,-0.45504775643348694,-0.5812564492225647,-0.6702688932418823,-0.5264049768447876,-0.4106323719024658,-0.02046901360154152,-0.016223670914769173,-0.02056822180747986,-0.02426558919250965,-0.01867149956524372,-0.014400500804185867
5.375375375375375,0.2605830729007721,0.19108225405216217,0.24645376205444336,0.2758138179779053,0.22251947224140167,0.17609938979148865,-2.726560592651367,-2.1151201725006104,-2.6940195560455322,-3.1338798999786377,-2.4419984817504883,-1.8967227935791016,-2.2226173877716064,-0.8753629326820374,-1.350709319114685,-0.7366131544113159,-1.1569215059280396,-1.1491888761520386,-0.12251438945531845,-0.06329163163900375,-0.0894325003027916,-0.07281684130430222,-0.07854413241147995,-0.07037899643182755,-0.5940987467765808,-0.4549621045589447,-0.5811242461204529,-0.6701968908309937,-0.5262917280197144,-0.4105198383331299,-0.020457006990909576,-0.016217468306422234,-0.020559459924697876,-0.024258457124233246,-0.0186638031154871,-0.014393603429198265
5.385385385385385,0.2605566382408142,0.19109444320201874,0.2464602142572403,0.2758534848690033,0.22252792119979858,0.17609627544879913,-2.725336790084839,-2.1145646572113037,-2.6932027339935303,-3.133317708969116,-2.4412894248962402,-1.8960556983947754,-2.2285633087158203,-0.8799166083335876,-1.3565256595611572,-0.743321418762207,-1.1621891260147095,-1.1532975435256958,-0.12271910905838013,-0.06345393508672714,-0.08963826298713684,-0.07305963337421417,-0.07873091101646423,-0.07052304595708847,-0.5938804149627686,-0.45487600564956665,-0.5809914469718933,-0.670124351978302,-0.5261779427528381,-0.4104069173336029,-0.020444978028535843,-0.01621125265955925,-0.020550675690174103,-0.02425130270421505,-0.018656088039278984,-0.014386693015694618
5.395395395395395,0.26052990555763245,0.19110648334026337,0.24646641314029694,0.2758929431438446,0.2225361466407776,0.17609301209449768,-2.7241101264953613,-2.1140079498291016,-2.6923835277557373,-3.1327528953552246,-2.4405784606933594,-1.895386815071106,-2.234506845474243,-0.8844695687294006,-1.3623406887054443,-0.7500291466712952,-1.1674556732177734,-1.1574052572250366,-0.12292370200157166,-0.06361618638038635,-0.08984392881393433,-0.07330235838890076,-0.07891761511564255,-0.07066702097654343,-0.5936615467071533,-0.4547894597053528,-0.580858051776886,-0.6700510382652283,-0.5260636806488037,-0.4102935492992401,-0.020432928577065468,-0.016205018386244774,-0.02054186910390854,-0.024244122207164764,-0.018648354336619377,-0.014379765838384628
5.405405405405405,0.2605029344558716,0.1911182999610901,0.24647238850593567,0.27593207359313965,0.22254417836666107,0.1760895848274231,-2.7228808403015137,-2.1134486198425293,-2.6915619373321533,-3.1321842670440674,-2.4398648738861084,-1.8947162628173828,-2.240448474884033,-0.8890215158462524,-1.368154525756836,-0.7567359209060669,-1.172721028327942,-1.161511778831482,-0.12312817573547363,-0.0637783631682396,-0.09004951268434525,-0.07354500144720078,-0.07910425215959549,-0.07081093639135361,-0.5934420228004456,-0.4547024667263031,-0.5807241201400757,-0.6699771881103516,-0.5259488821029663,-0.41017982363700867,-0.02042085863649845,-0.016198771074414253,-0.020533045753836632,-0.02423691935837269,-0.018640603870153427,-0.014372826553881168
5.415415415415415,0.2604757249355316,0.19112995266914368,0.2464781105518341,0.2759709358215332,0.22255195677280426,0.176085963845253,-2.721649408340454,-2.112887382507324,-2.69073748588562,-3.13161301612854,-2.4391486644744873,-1.8940439224243164,-2.2463879585266113,-0.8935726284980774,-1.3739668130874634,-0.7634420394897461,-1.1779850721359253,-1.1656171083450317,-0.12333253026008606,-0.06394048035144806,-0.09025499224662781,-0.07378757745027542,-0.07929079979658127,-0.07095476984977722,-0.59322190284729,-0.4546150267124176,-0.5805896520614624,-0.6699026226997375,-0.5258335471153259,-0.4100656509399414,-0.020408770069479942,-0.01619250513613224,-0.020524201914668083,-0.02422969415783882,-0.018632832914590836,-0.01436587329953909
5.425425425425425,0.2604482173919678,0.19114139676094055,0.24648359417915344,0.27600955963134766,0.22255955636501312,0.17608217895030975,-2.720414638519287,-2.1123239994049072,-2.689910411834717,-3.1310386657714844,-2.4384305477142334,-1.8933693170547485,-2.2523248195648193,-0.8981229662895203,-1.3797777891159058,-0.7701473832130432,-1.1832481622695923,-1.169721245765686,-0.12353676557540894,-0.06410253793001175,-0.090460404753685,-0.0740300789475441,-0.07947728782892227,-0.07109853625297546,-0.5930012464523315,-0.4545271396636963,-0.5804545879364014,-0.6698273420333862,-0.5257177948951721,-0.4099510908126831,-0.020396661013364792,-0.016186224296689034,-0.020515337586402893,-0.024222442880272865,-0.01862504705786705,-0.014358904212713242
5.435435435435435,0.2604205012321472,0.1911526769399643,0.24648886919021606,0.27604788541793823,0.2225668877363205,0.176078200340271,-2.719177484512329,-2.1117587089538574,-2.6890807151794434,-3.1304609775543213,-2.4377095699310303,-1.892693042755127,-2.2582597732543945,-0.9026723504066467,-1.3855875730514526,-0.7768519520759583,-1.1885099411010742,-1.1738243103027344,-0.12374087423086166,-0.06426452845335007,-0.09066572040319443,-0.0742725059390068,-0.07966367900371552,-0.07124223560094833,-0.5927799940109253,-0.45443880558013916,-0.5803189277648926,-0.6697515249252319,-0.5256014466285706,-0.40983614325523376,-0.020384531468153,-0.016179928556084633,-0.02050645463168621,-0.02421516925096512,-0.018617240712046623,-0.014351923018693924
5.445445445445445,0.2603924870491028,0.19116376340389252,0.246493861079216,0.2760859727859497,0.22257404029369354,0.1760740876197815,-2.717937469482422,-2.1111912727355957,-2.6882483959198,-3.129880666732788,-2.4369864463806152,-1.892014980316162,-2.2641923427581787,-0.9072208404541016,-1.391395926475525,-0.7835558652877808,-1.1937706470489502,-1.1779261827468872,-0.12394485622644424,-0.06442645937204361,-0.0908709466457367,-0.07451486587524414,-0.07984999567270279,-0.07138586044311523,-0.5925582051277161,-0.4543500542640686,-0.5801827311515808,-0.6696749329566956,-0.5254846215248108,-0.4097208082675934,-0.020372383296489716,-0.01617361605167389,-0.020497549325227737,-0.024207869544625282,-0.018609415739774704,-0.014344927854835987
5.455455455455455,0.260364294052124,0.19117464125156403,0.24649859964847565,0.2761237621307373,0.22258096933364868,0.17606978118419647,-2.7166953086853027,-2.110621452331543,-2.687412977218628,-3.1292970180511475,-2.436260938644409,-1.8913352489471436,-2.270122766494751,-0.9117684364318848,-1.397202730178833,-0.7902588248252869,-1.1990301609039307,-1.182026982307434,-0.12414873391389847,-0.06458832323551178,-0.0910760685801506,-0.0747571513056755,-0.0800362378358841,-0.07152941823005676,-0.5923357605934143,-0.45426079630851746,-0.5800459384918213,-0.6695977449417114,-0.5253672003746033,-0.4096050560474396,-0.02036021277308464,-0.016167286783456802,-0.020488625392317772,-0.024200549349188805,-0.01860157400369644,-0.014337916858494282
5.465465465465465,0.260335773229599,0.19118532538414001,0.24650314450263977,0.2761613130569458,0.22258765995502472,0.17606528103351593,-2.715449810028076,-2.1100497245788574,-2.6865758895874023,-3.1287102699279785,-2.435532808303833,-1.8906532526016235,-2.2760510444641113,-0.9163150787353516,-1.4030083417892456,-0.7969611287117004,-1.2042884826660156,-1.1861263513565063,-0.12435247749090195,-0.06475012004375458,-0.09128113090991974,-0.0749993622303009,-0.08022240549325943,-0.07167290151119232,-0.5921127200126648,-0.45417115092277527,-0.579908549785614,-0.66951984167099,-0.5252493023872375,-0.40948888659477234,-0.020348023623228073,-0.01616094261407852,-0.020479679107666016,-0.02419320121407509,-0.018593711778521538,-0.014330892823636532
5.475475475475475,0.2603069841861725,0.19119587540626526,0.2465074211359024,0.27619853615760803,0.22259417176246643,0.17606064677238464,-2.7142021656036377,-2.109476089477539,-2.6857352256774902,-3.1281204223632812,-2.434802770614624,-1.8899697065353394,-2.2819769382476807,-0.9208609461784363,-1.4088125228881836,-0.8036625981330872,-1.2095457315444946,-1.1902248859405518,-0.12455609440803528,-0.0649118646979332,-0.09148608148097992,-0.07524149864912033,-0.0804084911942482,-0.0718163251876831,-0.5918891429901123,-0.45408105850219727,-0.5797706842422485,-0.6694414019584656,-0.5251309275627136,-0.40937232971191406,-0.020335813984274864,-0.016154583543539047,-0.020470716059207916,-0.02418583258986473,-0.01858583278954029,-0.014323853887617588
5.485485485485485,0.26027798652648926,0.1912061870098114,0.24651144444942474,0.27623555064201355,0.22260041534900665,0.17605580389499664,-2.71295166015625,-2.108900308609009,-2.684892416000366,-3.127527952194214,-2.434069871902466,-1.8892838954925537,-2.287900686264038,-0.9254058599472046,-1.414615511894226,-0.8103633522987366,-1.2148016691207886,-1.1943219900131226,-0.12475960701704025,-0.06507354229688644,-0.09169095009565353,-0.07548356801271439,-0.0805944874882698,-0.07195966690778732,-0.5916650295257568,-0.45399045944213867,-0.5796321630477905,-0.6693621873855591,-0.5250120162963867,-0.40925535559654236,-0.020323583856225014,-0.01614820584654808,-0.020461730659008026,-0.024178439751267433,-0.0185779370367527,-0.014316802844405174
5.495495495495495,0.26024872064590454,0.1912163347005844,0.24651525914669037,0.2762722373008728,0.22260648012161255,0.1760507971048355,-2.711698293685913,-2.1083223819732666,-2.684046983718872,-3.12693190574646,-2.433335065841675,-1.8885966539382935,-2.2938220500946045,-0.9299498200416565,-1.4204168319702148,-0.8170632123947144,-1.2200565338134766,-1.198418140411377,-0.12496297806501389,-0.06523515284061432,-0.09189572185277939,-0.07572554796934128,-0.08078041672706604,-0.07210294157266617,-0.5914402604103088,-0.45389944314956665,-0.5794931054115295,-0.6692823767662048,-0.5248925685882568,-0.4091379940509796,-0.02031133510172367,-0.01614181511104107,-0.020452724769711494,-0.024171022698283195,-0.01857001893222332,-0.014309735968708992
5.505505505505505,0.26021918654441833,0.1912262886762619,0.2465187907218933,0.27630865573883057,0.22261232137680054,0.17604562640190125,-2.710442304611206,-2.1077425479888916,-2.6831986904144287,-3.1263327598571777,-2.4325973987579346,-1.8879075050354004,-2.299741268157959,-0.9344928860664368,-1.4262168407440186,-0.8237623572349548,-1.2253100872039795,-1.2025130987167358,-0.12516622245311737,-0.06539670377969742,-0.09210041165351868,-0.0759674608707428,-0.08096626400947571,-0.07224614918231964,-0.5912148952484131,-0.4538079798221588,-0.5793534517288208,-0.6692019104957581,-0.524772584438324,-0.40902018547058105,-0.020299065858125687,-0.016135407611727715,-0.02044370025396347,-0.024163583293557167,-0.018562085926532745,-0.014302654191851616
5.515515515515515,0.260189414024353,0.19123604893684387,0.24652209877967834,0.2763448655605316,0.22261789441108704,0.17604026198387146,-2.709183931350708,-2.1071603298187256,-2.6823480129241943,-3.1257307529449463,-2.4318573474884033,-1.8872159719467163,-2.3056581020355225,-0.9390350580215454,-1.4320155382156372,-0.830460786819458,-1.2305623292922974,-1.2066066265106201,-0.1253693550825119,-0.06555818766355515,-0.0923050045967102,-0.07620930671691895,-0.08115202933549881,-0.07238928228616714,-0.5909890532493591,-0.45371609926223755,-0.5792132616043091,-0.6691207885742188,-0.5246521234512329,-0.40890204906463623,-0.02028677798807621,-0.016128983348608017,-0.020434653386473656,-0.02415611781179905,-0.01855413429439068,-0.01429556030780077
5.525525525525525,0.26015934348106384,0.19124563038349152,0.24652518332004547,0.2763807475566864,0.2226233184337616,0.17603474855422974,-2.7079224586486816,-2.106576442718506,-2.68149471282959,-3.1251256465911865,-2.43111515045166,-1.8865233659744263,-2.311572790145874,-0.9435762763023376,-1.4378128051757812,-0.8371581435203552,-1.2358136177062988,-1.210699200630188,-0.12557236850261688,-0.0657196044921875,-0.09250951558351517,-0.07645107060670853,-0.08133772015571594,-0.07253234088420868,-0.5907625555992126,-0.45362377166748047,-0.5790724754333496,-0.6690389513969421,-0.5245311856269836,-0.4087834656238556,-0.020274467766284943,-0.016122544184327126,-0.02042558789253235,-0.02414862997829914,-0.01854616403579712,-0.01428845152258873
5.535535535535535,0.26012906432151794,0.19125503301620483,0.2465279996395111,0.2764163911342621,0.22262848913669586,0.1760290563106537,-2.706658363342285,-2.105990171432495,-2.680638551712036,-3.1245176792144775,-2.430370569229126,-1.8858283758163452,-2.3174850940704346,-0.948116660118103,-1.4436085224151611,-0.8438548445701599,-1.2410635948181152,-1.2147905826568604,-0.12577524781227112,-0.06588096171617508,-0.09271392971277237,-0.07669275999069214,-0.08152332901954651,-0.07267533987760544,-0.5905355215072632,-0.4535309672355652,-0.5789311528205872,-0.6689565181732178,-0.5244097113609314,-0.4086644947528839,-0.020262138918042183,-0.01611609011888504,-0.0204165019094944,-0.024141116067767143,-0.018538177013397217,-0.01428132876753807
5.545545545545545,0.26009851694107056,0.19126421213150024,0.24653056263923645,0.2764517366886139,0.22263343632221222,0.1760232150554657,-2.705392360687256,-2.1054019927978516,-2.679779529571533,-3.123906373977661,-2.4296231269836426,-1.885132074356079,-2.323395252227783,-0.9526559710502625,-1.449402928352356,-0.8505507111549377,-1.2463122606277466,-1.2188807725906372,-0.125978022813797,-0.06604224443435669,-0.09291824698448181,-0.07693438231945038,-0.08170884847640991,-0.07281826436519623,-0.590307891368866,-0.4534377455711365,-0.578789234161377,-0.6688733696937561,-0.5242876410484314,-0.4085451364517212,-0.02024979144334793,-0.016109619289636612,-0.02040739730000496,-0.024133579805493355,-0.018530167639255524,-0.014274192973971367
5.555555555555555,0.26006773114204407,0.19127324223518372,0.24653291702270508,0.2764868140220642,0.22263815999031067,0.176017165184021,-2.7041232585906982,-2.104811668395996,-2.6789183616638184,-3.1232919692993164,-2.4288737773895264,-1.884433388710022,-2.32930326461792,-0.957194447517395,-1.4551959037780762,-0.857245683670044,-1.2515597343444824,-1.222969651222229,-0.12618066370487213,-0.06620347499847412,-0.09312248975038528,-0.07717591524124146,-0.08189429342746735,-0.07296110689640045,-0.590079665184021,-0.45334404706954956,-0.578646719455719,-0.6687895655632019,-0.524165153503418,-0.40842536091804504,-0.020237423479557037,-0.01610313169658184,-0.020398270338773727,-0.024126021191477776,-0.018522143363952637,-0.014267041347920895
5.565565565565565,0.2600366473197937,0.19128207862377167,0.24653500318527222,0.27652162313461304,0.2226426899433136,0.17601095139980316,-2.7028510570526123,-2.104219436645508,-2.6780543327331543,-3.1226744651794434,-2.428122043609619,-1.8837330341339111,-2.3352086544036865,-0.9617319703102112,-1.4609873294830322,-0.8639398813247681,-1.2568060159683228,-1.2270574569702148,-0.12638317048549652,-0.06636463850736618,-0.0933266282081604,-0.07741738110780716,-0.08207966387271881,-0.0731038823723793,-0.5898508429527283,-0.4532499313354492,-0.5785037279129028,-0.6687051653862,-0.5240421295166016,-0.40830516815185547,-0.020225033164024353,-0.016096629202365875,-0.020389126613736153,-0.024118438363075256,-0.018514100462198257,-0.014259876683354378
5.575575575575575,0.2600053548812866,0.1912906914949417,0.24653689563274384,0.27655619382858276,0.22264696657657623,0.1760045737028122,-2.7015767097473145,-2.1036248207092285,-2.677187919616699,-3.1220543384552,-2.427367687225342,-1.8830307722091675,-2.341111898422241,-0.9662684798240662,-1.4667775630950928,-0.8706332445144653,-1.2620511054992676,-1.2311439514160156,-0.12658555805683136,-0.06652572751045227,-0.09353067725896835,-0.0776587724685669,-0.08226494491100311,-0.07324659079313278,-0.5896214842796326,-0.45315536856651306,-0.5783601403236389,-0.6686201095581055,-0.5239185690879822,-0.40818455815315247,-0.020212624222040176,-0.016090109944343567,-0.020379960536956787,-0.024110833182930946,-0.018506038933992386,-0.014252697117626667
5.585585585585585,0.25997376441955566,0.19129915535449982,0.24653850495815277,0.2765904366970062,0.22265107929706573,0.1759980171918869,-2.7002995014190674,-2.1030285358428955,-2.676318407058716,-3.1214306354522705,-2.4266111850738525,-1.8823267221450806,-2.347012996673584,-0.9708040952682495,-1.4725662469863892,-0.8773255944252014,-1.267295002937317,-1.235229253768921,-0.12678782641887665,-0.06668675690889359,-0.09373463690280914,-0.07790008187294006,-0.08245015889406204,-0.07338922470808029,-0.5893914699554443,-0.4530603289604187,-0.5782158970832825,-0.6685343384742737,-0.5237944722175598,-0.4080636203289032,-0.020200196653604507,-0.016083575785160065,-0.02037077397108078,-0.024103201925754547,-0.018497958779335022,-0.014245505444705486
5.595595595595595,0.2599419355392456,0.1913074254989624,0.2465398758649826,0.2766244411468506,0.22265493869781494,0.17599128186702728,-2.69901967048645,-2.1024298667907715,-2.6754469871520996,-3.1208040714263916,-2.4258522987365723,-1.8816208839416504,-2.3529117107391357,-0.9753387570381165,-1.478353500366211,-0.884017288684845,-1.2725374698638916,-1.2393133640289307,-0.1269899606704712,-0.06684771925210953,-0.09393849968910217,-0.07814131677150726,-0.08263528347015381,-0.07353178411722183,-0.5891609787940979,-0.4529648721218109,-0.5780711770057678,-0.6684479713439941,-0.5236698985099792,-0.4079422354698181,-0.020187746733427048,-0.01607702672481537,-0.02036156877875328,-0.024095548316836357,-0.018489861860871315,-0.014238298870623112
5.605605605605605,0.25990986824035645,0.19131548702716827,0.24654099345207214,0.27665817737579346,0.22265857458114624,0.17598439753055573,-2.697737216949463,-2.1018292903900146,-2.674572229385376,-3.1201744079589844,-2.425091028213501,-1.8809131383895874,-2.3588078022003174,-0.979872465133667,-1.484139323234558,-0.8907080292701721,-1.2777788639068604,-1.243396282196045,-0.12719197571277618,-0.0670086219906807,-0.09414227306842804,-0.0783824697136879,-0.08282032608985901,-0.073674276471138,-0.5889298915863037,-0.4528689682483673,-0.5779258608818054,-0.6683609485626221,-0.5235447883605957,-0.4078204333782196,-0.020175280049443245,-0.01607045903801918,-0.02035234309732914,-0.024087870493531227,-0.018481746315956116,-0.014231078326702118
5.615615615615615,0.2598775327205658,0.1913233995437622,0.24654190242290497,0.27669164538383484,0.22266200184822083,0.17597730457782745,-2.6964526176452637,-2.101226806640625,-2.6736950874328613,-3.119541883468628,-2.4243271350860596,-1.8802034854888916,-2.364701986312866,-0.9844052791595459,-1.4899235963821411,-0.8973979353904724,-1.283018946647644,-1.2474778890609741,-0.12739388644695282,-0.06716945767402649,-0.09434595704078674,-0.07862355560064316,-0.08300527930259705,-0.0738166943192482,-0.588698148727417,-0.4527726173400879,-0.5777800679206848,-0.6682732105255127,-0.523419201374054,-0.40769824385643005,-0.0201627928763628,-0.016063878312706947,-0.020343098789453506,-0.024080168455839157,-0.018473612144589424,-0.01422384288161993
5.625625625625625,0.25984495878219604,0.19133110344409943,0.2465425282716751,0.27672481536865234,0.2226652204990387,0.17597009241580963,-2.695164918899536,-2.1006219387054443,-2.6728153228759766,-3.118906259536743,-2.4235610961914062,-1.8794922828674316,-2.370593786239624,-0.9889370799064636,-1.49570631980896,-0.9040869474411011,-1.2882577180862427,-1.2515584230422974,-0.12759564816951752,-0.06733021885156631,-0.09454954415559769,-0.07886456698179245,-0.08319016546010971,-0.07395904511213303,-0.5884658694267273,-0.45267581939697266,-0.5776335597038269,-0.6681848168373108,-0.5232930779457092,-0.40757569670677185,-0.020150283351540565,-0.01605728082358837,-0.020333832129836082,-0.024072442203760147,-0.01846546120941639,-0.014216594398021698
5.635635635635635,0.2598121166229248,0.19133861362934113,0.24654294550418854,0.27675771713256836,0.22266818583011627,0.1759626716375351,-2.6938743591308594,-2.100015163421631,-2.6719329357147217,-3.118267059326172,-2.422792434692383,-1.8787789344787598,-2.376483201980591,-0.9934678077697754,-1.5014877319335938,-0.9107749462127686,-1.2934951782226562,-1.2556376457214355,-0.12779729068279266,-0.06749092042446136,-0.09475304186344147,-0.07910548150539398,-0.08337496221065521,-0.07410131394863129,-0.5882329940795898,-0.4525785446166992,-0.577486515045166,-0.6680957674980164,-0.5231664180755615,-0.40745270252227783,-0.020137757062911987,-0.016050666570663452,-0.020324546843767166,-0.024064693599939346,-0.018457289785146713,-0.014209332875907421
5.645645645645645,0.2597789764404297,0.1913459300994873,0.24654310941696167,0.2767903506755829,0.22267095744609833,0.17595504224300385,-2.6925809383392334,-2.0994062423706055,-2.671048164367676,-3.1176252365112305,-2.4220216274261475,-1.8780635595321655,-2.3823702335357666,-0.9979976415634155,-1.507267713546753,-0.917462170124054,-1.2987315654754639,-1.2597155570983887,-0.12799879908561707,-0.06765155494213104,-0.09495644271373749,-0.07934633642435074,-0.08355967700481415,-0.07424350827932358,-0.5879995822906494,-0.45248088240623474,-0.5773389339447021,-0.6680061221122742,-0.5230392813682556,-0.4073293209075928,-0.020125210285186768,-0.01604403927922249,-0.02031524106860161,-0.024056922644376755,-0.018449101597070694,-0.014202055521309376
5.655655655655655,0.25974562764167786,0.19135303795337677,0.2465430200099945,0.2768227159976959,0.22267350554466248,0.17594729363918304,-2.6912856101989746,-2.098795175552368,-2.6701602935791016,-3.1169803142547607,-2.421248197555542,-1.8773467540740967,-2.3882548809051514,-1.0025264024734497,-1.513046145439148,-0.9241485595703125,-1.3039664030075073,-1.2637923955917358,-0.1282002031803131,-0.06781211495399475,-0.09515975415706635,-0.07958710938692093,-0.08374430984258652,-0.0743856430053711,-0.587765634059906,-0.45238274335861206,-0.5771907567977905,-0.6679158210754395,-0.5229116082191467,-0.4072055518627167,-0.020112643018364906,-0.016037393361330032,-0.02030591480433941,-0.024049125611782074,-0.018440894782543182,-0.014194765128195286
5.665665665665665,0.2597120404243469,0.1913599967956543,0.24654269218444824,0.27685484290122986,0.2226758450269699,0.17593936622142792,-2.6899874210357666,-2.098182439804077,-2.6692700386047363,-3.1163322925567627,-2.4204726219177246,-1.8766279220581055,-2.394137144088745,-1.007054328918457,-1.5188230276107788,-0.9308338165283203,-1.3092001676559448,-1.267867922782898,-0.12840145826339722,-0.06797262281179428,-0.09536296129226685,-0.07982779294252396,-0.08392887562513351,-0.07452768832445145,-0.5875310301780701,-0.45228421688079834,-0.5770421028137207,-0.6678248643875122,-0.5227834582328796,-0.40708139538764954,-0.020100057125091553,-0.01603073440492153,-0.020296571776270866,-0.02404130809009075,-0.018432671204209328,-0.014187461696565151
5.675675675675675,0.2596781551837921,0.1913667768239975,0.24654212594032288,0.27688664197921753,0.22267796099185944,0.17593124508857727,-2.6886866092681885,-2.097567319869995,-2.668377161026001,-3.1156811714172363,-2.419694662094116,-1.8759074211120605,-2.400017261505127,-1.011581301689148,-1.524598479270935,-0.937518298625946,-1.3144326210021973,-1.271942138671875,-0.12860260903835297,-0.06813305616378784,-0.09556607902050018,-0.08006840944290161,-0.08411333709955215,-0.07466967403888702,-0.5872958302497864,-0.45218518376350403,-0.5768927335739136,-0.6677331328392029,-0.5226547718048096,-0.40695682168006897,-0.020087450742721558,-0.01602405682206154,-0.020287204533815384,-0.02403346262872219,-0.01842442713677883,-0.014180143363773823
5.685685685685685,0.2596440315246582,0.1913733333349228,0.2465413361787796,0.2769182026386261,0.22267985343933105,0.1759229451417923,-2.687382698059082,-2.0969502925872803,-2.6674816608428955,-3.1150271892547607,-2.418914318084717,-1.8751845359802246,-2.4058949947357178,-1.0161070823669434,-1.5303723812103271,-0.9442018270492554,-1.3196637630462646,-1.2760151624679565,-0.12880361080169678,-0.06829342246055603,-0.09576911479234695,-0.0803089439868927,-0.08429772406816483,-0.07481157034635544,-0.5870601534843445,-0.4520857036113739,-0.576742947101593,-0.6676409244537354,-0.5225255489349365,-0.4068318009376526,-0.02007482573390007,-0.0160173662006855,-0.02027782052755356,-0.024025598540902138,-0.018416166305541992,-0.0141728101298213
5.6956956956956954,0.2596096694469452,0.19137972593307495,0.24654026329517365,0.2769494950771332,0.22268152236938477,0.17591449618339539,-2.6860764026641846,-2.0963311195373535,-2.666583299636841,-3.1143698692321777,-2.4181315898895264,-1.8744603395462036,-2.4117701053619385,-1.020632028579712,-1.5361448526382446,-0.9508845806121826,-1.324893593788147,-1.280086874961853,-0.12900449335575104,-0.06845372170209885,-0.09597204625606537,-0.08054941147565842,-0.08448202162981033,-0.07495340704917908,-0.5868238210678101,-0.45198580622673035,-0.5765925049781799,-0.6675479412078857,-0.5223957896232605,-0.40670645236968994,-0.020062178373336792,-0.01601065695285797,-0.020268414169549942,-0.024017706513404846,-0.01840788684785366,-0.014165464788675308
5.7057057057057055,0.2595750093460083,0.1913859248161316,0.24653898179531097,0.2769804894924164,0.22268296778202057,0.17590585350990295,-2.684767484664917,-2.095709800720215,-2.665682792663574,-3.1137096881866455,-2.417346239089966,-1.8737339973449707,-2.4176430702209473,-1.0251559019088745,-1.5419158935546875,-0.9575662016868591,-1.3301219940185547,-1.284157395362854,-0.12920525670051575,-0.06861396133899689,-0.09617488831281662,-0.08078978955745697,-0.08466624468564987,-0.07509516924619675,-0.5865868926048279,-0.451885461807251,-0.5764415264129639,-0.6674543023109436,-0.522265613079071,-0.4065806567668915,-0.02004951238632202,-0.016003934666514397,-0.020258989185094833,-0.024009793996810913,-0.018399592489004135,-0.014158104546368122
5.7157157157157155,0.2595401406288147,0.1913919299840927,0.2465374767780304,0.2770112156867981,0.22268421947956085,0.17589709162712097,-2.6834559440612793,-2.0950863361358643,-2.6647796630859375,-3.113046169281006,-2.4165587425231934,-1.8730063438415527,-2.423513650894165,-1.0296787023544312,-1.5476852655410767,-0.964246928691864,-1.3353493213653564,-1.2882267236709595,-0.1294058859348297,-0.06877411901950836,-0.09637763351202011,-0.08103008568286896,-0.08485039323568344,-0.07523685693740845,-0.5863494277000427,-0.4517846703529358,-0.5762899518013,-0.6673600077629089,-0.5221348404884338,-0.4064544439315796,-0.02003682777285576,-0.01599719561636448,-0.020249543711543083,-0.02400185540318489,-0.01839127577841282,-0.014150730334222317
5.7257257257257255,0.2595050036907196,0.1913977414369583,0.24653565883636475,0.2770416736602783,0.22268523275852203,0.1758880913257599,-2.6821420192718506,-2.09446120262146,-2.6638734340667725,-3.112380027770996,-2.415769100189209,-1.8722760677337646,-2.429381847381592,-1.034200668334961,-1.5534530878067017,-0.9709267616271973,-1.3405752182006836,-1.2922946214675903,-0.12960639595985413,-0.06893422454595566,-0.09658028185367584,-0.08127029985189438,-0.08503444492816925,-0.07537846267223358,-0.5861114263534546,-0.4516834318637848,-0.5761378407478333,-0.6672651171684265,-0.5220035910606384,-0.40632790327072144,-0.020024122670292854,-0.01599043980240822,-0.02024007961153984,-0.023993894457817078,-0.01838294230401516,-0.014143343083560467
5.7357357357357355,0.259469598531723,0.19140338897705078,0.24653366208076477,0.27707186341285706,0.2226860523223877,0.17587894201278687,-2.6808252334594727,-2.0938339233398438,-2.6629650592803955,-3.111710548400879,-2.4149765968322754,-1.871544599533081,-2.4352476596832275,-1.0387214422225952,-1.5592195987701416,-0.9776055216789246,-1.3457998037338257,-1.2963613271713257,-0.1298067718744278,-0.06909425556659698,-0.09678284078836441,-0.08151043951511383,-0.0852184146642685,-0.07552000135183334,-0.5858727693557739,-0.451581746339798,-0.5759851932525635,-0.6671695113182068,-0.52187180519104,-0.4062008857727051,-0.02001139707863331,-0.015983669087290764,-0.020230593159794807,-0.023985909298062325,-0.018374592065811157,-0.014135940000414848
5.7457457457457455,0.25943395495414734,0.19140882790088654,0.2465313971042633,0.2771017849445343,0.22268661856651306,0.1758696287870407,-2.6795058250427246,-2.0932042598724365,-2.6620538234710693,-3.1110382080078125,-2.414182186126709,-1.870810866355896,-2.4411110877990723,-1.043241262435913,-1.5649844408035278,-0.984283447265625,-1.3510230779647827,-1.3004268407821655,-0.13000701367855072,-0.06925421953201294,-0.09698529541492462,-0.08175049722194672,-0.08540230244398117,-0.07566146552562714,-0.5856335759162903,-0.4514796733856201,-0.575831949710846,-0.6670733094215393,-0.5217395424842834,-0.40607351064682007,-0.01999865286052227,-0.015976885333657265,-0.02022108994424343,-0.02397790178656578,-0.018366223201155663,-0.014128523878753185
5.7557557557557555,0.25939804315567017,0.19141408801078796,0.24652892351150513,0.27713146805763245,0.2226870059967041,0.17586013674736023,-2.6781835556030273,-2.0925729274749756,-2.661140203475952,-3.1103627681732178,-2.4133851528167725,-1.8700757026672363,-2.446971893310547,-1.0477601289749146,-1.57074773311615,-0.9909604787826538,-1.3562451601028442,-1.3044909238815308,-0.1302071362733841,-0.06941411644220352,-0.09718767553567886,-0.08199048787355423,-0.08558611571788788,-0.07580285519361496,-0.5853937864303589,-0.4513770639896393,-0.5756781697273254,-0.6669764518737793,-0.5216067433357239,-0.4059457778930664,-0.01998588815331459,-0.015970082953572273,-0.020211566239595413,-0.023969870060682297,-0.018357835710048676,-0.014121095649898052
5.7657657657657655,0.2593618929386139,0.19141916930675507,0.24652615189552307,0.2771608233451843,0.22268711030483246,0.17585048079490662,-2.676859140396118,-2.0919392108917236,-2.6602234840393066,-3.1096839904785156,-2.412585496902466,-1.8693383932113647,-2.4528307914733887,-1.05227792263031,-1.5765093564987183,-0.9976364374160767,-1.3614656925201416,-1.3085538148880005,-0.13040713965892792,-0.06957393884658813,-0.09738992899656296,-0.08223038166761398,-0.08576982468366623,-0.07594417780637741,-0.5851535201072693,-0.4512740671634674,-0.5755237936973572,-0.666878879070282,-0.5214734077453613,-0.40581759810447693,-0.019973106682300568,-0.01596326380968094,-0.020202022045850754,-0.023961814120411873,-0.018349429592490196,-0.014113652519881725
5.7757757757757755,0.25932547450065613,0.19142402708530426,0.2465232014656067,0.2771899104118347,0.22268706560134888,0.17584064602851868,-2.6755318641662598,-2.091303586959839,-2.6593048572540283,-3.109002113342285,-2.4117839336395264,-1.8685994148254395,-2.4586868286132812,-1.05679452419281,-1.5822697877883911,-1.0043113231658936,-1.366684913635254,-1.3126153945922852,-0.130607008934021,-0.06973369419574738,-0.09759211540222168,-0.08247019350528717,-0.08595346659421921,-0.0760854184627533,-0.5849125385284424,-0.45117056369781494,-0.5753688216209412,-0.6667806506156921,-0.5213395953178406,-0.40568897128105164,-0.019960302859544754,-0.01595642976462841,-0.020192457363009453,-0.023953735828399658,-0.018341006711125374,-0.01410619355738163
5.7857857857857855,0.2592887878417969,0.19142873585224152,0.24651993811130524,0.277218759059906,0.2226867526769638,0.17583061754703522,-2.6742019653320312,-2.090665817260742,-2.6583828926086426,-3.1083173751831055,-2.410979747772217,-1.8678584098815918,-2.464540481567383,-1.0613102912902832,-1.5880283117294312,-1.0109853744506836,-1.3719029426574707,-1.3166756629943848,-0.13080674409866333,-0.06989338248968124,-0.09779418259859085,-0.08270993083715439,-0.08613701164722443,-0.07622657716274261,-0.5846710801124573,-0.4510667324066162,-0.5752133131027222,-0.6666818261146545,-0.5212053060531616,-0.40556004643440247,-0.019947480410337448,-0.015949582681059837,-0.02018287405371666,-0.023945633322000504,-0.01833256520330906,-0.01409872341901064
5.7957957957957955,0.2592518925666809,0.19143325090408325,0.24651651084423065,0.2772473394870758,0.2226862609386444,0.17582044005393982,-2.6728696823120117,-2.090026378631592,-2.657459020614624,-3.1076300144195557,-2.410173177719116,-1.8671157360076904,-2.4703919887542725,-1.0658249855041504,-1.5937856435775757,-1.0176583528518677,-1.377119541168213,-1.3207347393035889,-0.1310063600540161,-0.07005300372838974,-0.09799617528915405,-0.08294959366321564,-0.08632048219442368,-0.07636766880750656,-0.5844290256500244,-0.4509623944759369,-0.5750572681427002,-0.6665823459625244,-0.5210704207420349,-0.4054306447505951,-0.0199346374720335,-0.01594271883368492,-0.020173270255327225,-0.023937508463859558,-0.0183241069316864,-0.014091238379478455
5.8058058058058055,0.25921469926834106,0.19143754243850708,0.2465127557516098,0.27727559208869934,0.22268551588058472,0.1758100837469101,-2.6715340614318848,-2.0893843173980713,-2.656531810760498,-3.1069393157958984,-2.4093642234802246,-1.8663712739944458,-2.476240634918213,-1.0703386068344116,-1.5995409488677979,-1.0243302583694458,-1.38233482837677,-1.324792504310608,-0.13120584189891815,-0.07021255791187286,-0.0981980562210083,-0.08318916708230972,-0.08650386333465576,-0.07650868594646454,-0.5841863751411438,-0.45085757970809937,-0.5749006271362305,-0.666482150554657,-0.5209351181983948,-0.40530091524124146,-0.01992177590727806,-0.015935838222503662,-0.020163647830486298,-0.023929359391331673,-0.01831563003361225,-0.014083740301430225
5.8158158158158155,0.2591772675514221,0.19144168496131897,0.24650880694389343,0.2773036062717438,0.2226845771074295,0.17579956352710724,-2.670196294784546,-2.088740825653076,-2.65560245513916,-3.106245279312134,-2.408553123474121,-1.865625023841858,-2.4820873737335205,-1.074851155281067,-1.6052950620651245,-1.0310012102127075,-1.387548565864563,-1.328848958015442,-0.13140518963336945,-0.07037204504013062,-0.09839985519647598,-0.08342865109443665,-0.08668716251850128,-0.07664962857961655,-0.5839431881904602,-0.4507523775100708,-0.574743390083313,-0.6663813591003418,-0.5207991600036621,-0.4051707088947296,-0.01990889571607113,-0.01592894271016121,-0.02015400305390358,-0.023921186104416847,-0.01830713264644146,-0.014076225459575653
5.8258258258258255,0.2591395974159241,0.19144563376903534,0.24650463461875916,0.2773313522338867,0.22268341481685638,0.17578884959220886,-2.668855905532837,-2.08809494972229,-2.654670476913452,-3.10554838180542,-2.4077394008636475,-1.8648765087127686,-2.487931489944458,-1.0793626308441162,-1.6110475063323975,-1.0376712083816528,-1.39276123046875,-1.3329039812088013,-0.1316044181585312,-0.0705314576625824,-0.09860154986381531,-0.0836680680513382,-0.08687037229537964,-0.07679048925638199,-0.5836994051933289,-0.45064669847488403,-0.5745856165885925,-0.6662798523902893,-0.520662784576416,-0.4050401449203491,-0.019895995035767555,-0.015922030434012413,-0.02014433965086937,-0.023912988603115082,-0.018298618495464325,-0.014068699441850185
5.8358358358358355,0.25910162925720215,0.191449373960495,0.2465001940727234,0.2773588001728058,0.22268202900886536,0.17577798664569855,-2.667512893676758,-2.087446689605713,-2.653735876083374,-3.1048483848571777,-2.406923532485962,-1.8641265630722046,-2.4937729835510254,-1.0838730335235596,-1.6167982816696167,-1.0443402528762817,-1.3979723453521729,-1.3369578123092651,-0.1318035125732422,-0.07069079577922821,-0.09880314022302628,-0.08390738815069199,-0.08705350011587143,-0.07693128287792206,-0.5834550261497498,-0.45054060220718384,-0.5744273066520691,-0.6661777496337891,-0.5205259919166565,-0.4049092233181,-0.01988307200372219,-0.015915103256702423,-0.020134657621383667,-0.023904770612716675,-0.018290089443325996,-0.014061160385608673
5.8458458458458455,0.2590634226799011,0.19145295023918152,0.24649550020694733,0.27738600969314575,0.22268041968345642,0.1757669299840927,-2.6661670207977295,-2.086796998977661,-2.6527984142303467,-3.1041452884674072,-2.4061052799224854,-1.8633748292922974,-2.4996120929718018,-1.0883824825286865,-1.6225473880767822,-1.0510081052780151,-1.403182029724121,-1.341010332107544,-0.13200247287750244,-0.07085008174180984,-0.09900463372468948,-0.08414663374423981,-0.08723653852939606,-0.07707200199365616,-0.5832101106643677,-0.45043402910232544,-0.5742683410644531,-0.6660749316215515,-0.5203885436058044,-0.4047778248786926,-0.019870132207870483,-0.01590816117823124,-0.020124951377511024,-0.02389652468264103,-0.018281539902091026,-0.014053605496883392
5.8558558558558556,0.259024977684021,0.19145633280277252,0.24649058282375336,0.27741295099258423,0.22267858684062958,0.17575572431087494,-2.66481876373291,-2.0861449241638184,-2.651858329772949,-3.1034395694732666,-2.4052846431732178,-1.8626210689544678,-2.505449056625366,-1.0928908586502075,-1.6282950639724731,-1.0576751232147217,-1.4083905220031738,-1.3450614213943481,-0.13220131397247314,-0.07100928574800491,-0.09920604526996613,-0.08438580483198166,-0.08741950243711472,-0.07721263915300369,-0.5829645991325378,-0.4503270387649536,-0.5741089582443237,-0.6659715175628662,-0.520250678062439,-0.4046461284160614,-0.019857173785567284,-0.015901202335953712,-0.020115232095122337,-0.02388826012611389,-0.018272973597049713,-0.014046039432287216
5.865865865865866,0.25898629426956177,0.1914595067501068,0.24648542702198029,0.2774396240711212,0.22267654538154602,0.17574431002140045,-2.663468360900879,-2.0854909420013428,-2.650916337966919,-3.1027305126190186,-2.4044618606567383,-1.8618652820587158,-2.5112831592559814,-1.097398042678833,-1.6340411901474,-1.0643410682678223,-1.413597583770752,-1.3491111993789673,-0.1324000209569931,-0.07116842269897461,-0.09940735250711441,-0.08462488651275635,-0.08760236948728561,-0.07735319435596466,-0.5827184915542603,-0.45021960139274597,-0.5739489197731018,-0.6658674478530884,-0.5201122164726257,-0.404513955116272,-0.019844194874167442,-0.015894228592514992,-0.02010548859834671,-0.023879969492554665,-0.018264388665556908,-0.014038456603884697
5.875875875875876,0.25894731283187866,0.19146250188350677,0.24648001790046692,0.27746596932411194,0.22267431020736694,0.17573276162147522,-2.6621148586273193,-2.084834575653076,-2.6499710083007812,-3.102017879486084,-2.4036364555358887,-1.8611080646514893,-2.5171148777008057,-1.1019041538238525,-1.6397855281829834,-1.0710057020187378,-1.4188032150268555,-1.3531599044799805,-0.13259859383106232,-0.07132748514413834,-0.09960855543613434,-0.08486387878656387,-0.08778515458106995,-0.07749368995428085,-0.5824718475341797,-0.4501117169857025,-0.5737884044647217,-0.6657626628875732,-0.5199732780456543,-0.4043813943862915,-0.01983119547367096,-0.015887238085269928,-0.02009572833776474,-0.023871654644608498,-0.01825578510761261,-0.014030860736966133
5.885885885885886,0.25890809297561646,0.19146530330181122,0.24647438526153564,0.27749207615852356,0.22267180681228638,0.17572101950645447,-2.6607584953308105,-2.084176540374756,-2.6490232944488525,-3.1013031005859375,-2.402808427810669,-1.8603488206863403,-2.522944211959839,-1.1064091920852661,-1.6455284357070923,-1.077669620513916,-1.4240072965621948,-1.3572070598602295,-0.1327970325946808,-0.07148648053407669,-0.0998096615076065,-0.08510278910398483,-0.08796784281730652,-0.07763409614562988,-0.5822246670722961,-0.45000338554382324,-0.5736271739006042,-0.6656572818756104,-0.5198338627815247,-0.40424844622612,-0.019818179309368134,-0.01588023267686367,-0.02008594386279583,-0.02386331930756569,-0.01824716478586197,-0.014023251831531525
5.895895895895896,0.25886863470077515,0.19146795570850372,0.2464684545993805,0.2775179147720337,0.2226691097021103,0.1757090985774994,-2.65939998626709,-2.0835163593292236,-2.6480727195739746,-3.1005847454071045,-2.401978015899658,-1.8595877885818481,-2.528771162033081,-1.1109132766723633,-1.651269555091858,-1.0843323469161987,-1.4292101860046387,-1.3612529039382935,-0.1329953521490097,-0.07164540886878967,-0.10001067072153091,-0.08534162491559982,-0.08815045654773712,-0.07777443528175354,-0.5819768309593201,-0.44989463686943054,-0.5734654664993286,-0.6655512452125549,-0.5196938514709473,-0.40411511063575745,-0.019805140793323517,-0.01587321236729622,-0.020076144486665726,-0.02385495789349079,-0.018238523975014687,-0.014015628956258297
5.905905905905906,0.25882890820503235,0.19147039949893951,0.2464623600244522,0.27754348516464233,0.2226661890745163,0.17569702863693237,-2.658038377761841,-2.0828540325164795,-2.6471199989318848,-3.0998635292053223,-2.4011456966400146,-1.8588249683380127,-2.534595251083374,-1.115416169166565,-1.657009243965149,-1.0909940004348755,-1.434411644935608,-1.3652974367141724,-0.13319353759288788,-0.07180426269769669,-0.10021159797906876,-0.08558037132024765,-0.08833298087120056,-0.07791469246149063,-0.581728458404541,-0.449785441160202,-0.5733031630516052,-0.665444552898407,-0.5195534229278564,-0.40398138761520386,-0.019792083650827408,-0.015866175293922424,-0.02006632275879383,-0.023846574127674103,-0.01822986826300621,-0.01400799211114645
5.915915915915916,0.25878894329071045,0.1914726197719574,0.24645595252513885,0.2775687575340271,0.22266307473182678,0.17568476498126984,-2.65667462348938,-2.0821895599365234,-2.6461644172668457,-3.0991392135620117,-2.40031099319458,-1.858060359954834,-2.540417194366455,-1.119917869567871,-1.6627471446990967,-1.0976544618606567,-1.439611792564392,-1.3693406581878662,-0.1333915889263153,-0.07196304947137833,-0.10041240602731705,-0.08581902831792831,-0.08851542323827744,-0.07805487513542175,-0.581479549407959,-0.4496757984161377,-0.5731403827667236,-0.6653372049331665,-0.5194124579429626,-0.40384721755981445,-0.019779007881879807,-0.015859123319387436,-0.020056482404470444,-0.023838166147470474,-0.018221193924546242,-0.014000341296195984
5.925925925925926,0.25874871015548706,0.19147469103336334,0.24644935131072998,0.27759379148483276,0.22265970706939697,0.17567233741283417,-2.6553080081939697,-2.0815231800079346,-2.6452064514160156,-3.098411798477173,-2.3994736671447754,-1.857293963432312,-2.546236515045166,-1.1244186162948608,-1.6684833765029907,-1.1043139696121216,-1.4448102712631226,-1.3733824491500854,-0.133589506149292,-0.072121761739254,-0.10061311721801758,-0.08605761080980301,-0.08869777619838715,-0.0781949833035469,-0.5812299847602844,-0.44956570863723755,-0.5729770064353943,-0.6652292013168335,-0.5192709565162659,-0.4037126898765564,-0.019765911623835564,-0.015852056443691254,-0.020046621561050415,-0.023829735815525055,-0.01821250095963478,-0.013992676511406898
5.935935935935936,0.2587082087993622,0.19147656857967377,0.246442511677742,0.27761855721473694,0.22265614569187164,0.17565974593162537,-2.6539387702941895,-2.080854892730713,-2.6442458629608154,-3.0976812839508057,-2.398634195327759,-1.8565254211425781,-2.552053451538086,-1.1289182901382446,-1.6742181777954102,-1.110972285270691,-1.4500075578689575,-1.3774229288101196,-0.13378730416297913,-0.0722804069519043,-0.10081374645233154,-0.08629610389471054,-0.0888800397515297,-0.07833500951528549,-0.5809799432754517,-0.4494551718235016,-0.5728129744529724,-0.665120542049408,-0.5191289782524109,-0.4035777747631073,-0.01975279673933983,-0.01584497280418873,-0.020036740228533745,-0.023821281269192696,-0.018203791230916977,-0.013985000550746918
5.945945945945946,0.2586674690246582,0.19147823750972748,0.24643541872501373,0.27764299511909485,0.22265233099460602,0.17564697563648224,-2.652566909790039,-2.0801842212677,-2.643282890319824,-3.09694766998291,-2.397792339324951,-1.8557554483413696,-2.5578677654266357,-1.133416771888733,-1.6799511909484863,-1.1176295280456543,-1.4552032947540283,-1.3814620971679688,-0.13398495316505432,-0.07243897765874863,-0.10101425647735596,-0.08653450012207031,-0.08906221389770508,-0.07847496122121811,-0.5807293057441711,-0.4493441879749298,-0.5726484656333923,-0.6650112271308899,-0.5189864039421082,-0.4034424126148224,-0.019739661365747452,-0.01583787426352501,-0.020026840269565582,-0.023812804371118546,-0.01819506101310253,-0.01397730689495802
5.955955955955956,0.25862646102905273,0.19147974252700806,0.24642805755138397,0.27766722440719604,0.22264833748340607,0.17563402652740479,-2.6511926651000977,-2.079512119293213,-2.6423165798187256,-3.0962114334106445,-2.3969483375549316,-1.8549834489822388,-2.5636796951293945,-1.1379141807556152,-1.6856826543807983,-1.1242859363555908,-1.460397720336914,-1.3854999542236328,-0.13418248295783997,-0.07259748131036758,-0.10121467709541321,-0.08677283674478531,-0.0892443060874939,-0.07861483842134476,-0.5804780721664429,-0.449232816696167,-0.5724833607673645,-0.6649012565612793,-0.5188434720039368,-0.4033067226409912,-0.019726507365703583,-0.015830760821700096,-0.020016919821500778,-0.023804303258657455,-0.01818631775677204,-0.0139696029946208
5.965965965965966,0.25858521461486816,0.19148105382919312,0.2464204877614975,0.277691125869751,0.22264410555362701,0.1756209135055542,-2.649815559387207,-2.0788373947143555,-2.641348123550415,-3.0954718589782715,-2.396101713180542,-1.8542096614837646,-2.569489002227783,-1.142410397529602,-1.691412329673767,-1.1309409141540527,-1.4655905961990356,-1.3895362615585327,-0.13437987864017487,-0.07275591790676117,-0.1014149934053421,-0.08701107650995255,-0.08942630887031555,-0.07875463366508484,-0.5802263021469116,-0.4491209089756012,-0.5723177194595337,-0.6647906303405762,-0.5186999440193176,-0.4031705856323242,-0.01971333473920822,-0.01582363061606884,-0.02000698260962963,-0.023795779794454575,-0.01817755214869976,-0.013961883261799812
5.975975975975976,0.2585437595844269,0.19148218631744385,0.24641264975070953,0.2777148187160492,0.22263966500759125,0.1756076216697693,-2.6484363079071045,-2.0781610012054443,-2.6403770446777344,-3.094729423522949,-2.3952524662017822,-1.8534339666366577,-2.575295925140381,-1.1469056606292725,-1.6971403360366821,-1.1375950574874878,-1.4707820415496826,-1.3935712575912476,-0.13457715511322021,-0.07291427254676819,-0.10161522030830383,-0.08724923431873322,-0.08960821479558945,-0.07889434695243835,-0.5799739360809326,-0.44900867342948914,-0.5721515417098999,-0.6646793484687805,-0.5185558795928955,-0.4030340909957886,-0.01970014162361622,-0.01581648550927639,-0.019997023046016693,-0.023787232115864754,-0.018168771639466286,-0.01395415049046278
5.985985985985986,0.2585020065307617,0.19148311018943787,0.24640454351902008,0.27773815393447876,0.22263500094413757,0.17559415102005005,-2.6470537185668945,-2.0774824619293213,-2.6394033432006836,-3.0939836502075195,-2.3944013118743896,-1.8526564836502075,-2.5811002254486084,-1.1513996124267578,-1.7028666734695435,-1.1442477703094482,-1.475972056388855,-1.397605061531067,-0.13477428257465363,-0.07307256013154984,-0.10181532800197601,-0.08748728781938553,-0.08979004621505737,-0.0790339931845665,-0.5797210335731506,-0.4488959312438965,-0.5719847679138184,-0.6645673513412476,-0.5184113383293152,-0.4028971493244171,-0.019686929881572723,-0.015809325501322746,-0.019987046718597412,-0.023778658360242844,-0.01815997064113617,-0.013946402817964554
5.995995995995996,0.2584599554538727,0.19148384034633636,0.2463962584733963,0.2777612805366516,0.2226300984621048,0.17558051645755768,-2.6456689834594727,-2.0768015384674072,-2.6384270191192627,-3.0932350158691406,-2.393547534942627,-1.8518770933151245,-2.586901903152466,-1.1558924913406372,-1.7085915803909302,-1.1508996486663818,-1.4811606407165527,-1.401637315750122,-0.1349712759256363,-0.07323077321052551,-0.10201535373926163,-0.08772528171539307,-0.08997177332639694,-0.07917355746030807,-0.5794674754142761,-0.44878271222114563,-0.5718173980712891,-0.6644548177719116,-0.5182663202285767,-0.4027598798274994,-0.019673697650432587,-0.01580214686691761,-0.01997704617679119,-0.023770064115524292,-0.01815115287899971,-0.013938643038272858
6.006006006006006,0.25841769576072693,0.19148439168930054,0.24638773500919342,0.277784138917923,0.2226250171661377,0.17556670308113098,-2.6442816257476807,-2.0761189460754395,-2.63744854927063,-3.0924835205078125,-2.3926918506622314,-1.8510961532592773,-2.592700958251953,-1.160384178161621,-1.714314579963684,-1.15755033493042,-1.4863477945327759,-1.4056682586669922,-0.1351681500673294,-0.07338891923427582,-0.10221528261899948,-0.08796317130327225,-0.09015343338251114,-0.07931303977966309,-0.5792134404182434,-0.44866910576820374,-0.5716494917869568,-0.6643416285514832,-0.5181207656860352,-0.40262213349342346,-0.019660446792840958,-0.01579495519399643,-0.019967028871178627,-0.02376144751906395,-0.018142318353056908,-0.013930868357419968
6.016016016016016,0.2583751976490021,0.19148477911949158,0.24637892842292786,0.27780669927597046,0.2226196676492691,0.17555272579193115,-2.6428918838500977,-2.0754339694976807,-2.6364667415618896,-3.091728687286377,-2.3918330669403076,-1.8503131866455078,-2.5984976291656494,-1.164874792098999,-1.7200360298156738,-1.1641998291015625,-1.4915333986282349,-1.4096978902816772,-0.13536489009857178,-0.07354699075222015,-0.10241509974002838,-0.08820097893476486,-0.09033498167991638,-0.07945244759321213,-0.5789588093757629,-0.448555052280426,-0.5714810490608215,-0.6642277240753174,-0.5179746747016907,-0.40248405933380127,-0.019647177308797836,-0.015787748619914055,-0.01995699107646942,-0.023752806708216667,-0.018133465200662613,-0.013923081569373608
6.026026026026026,0.25833243131637573,0.1914849430322647,0.24636989831924438,0.27782896161079407,0.2226141393184662,0.1755385845899582,-2.6414990425109863,-2.074747323989868,-2.6354827880859375,-3.090970516204834,-2.39097261428833,-1.8495285511016846,-2.6042919158935547,-1.169364333152771,-1.7257556915283203,-1.17084801197052,-1.4967176914215088,-1.4137260913848877,-0.1355614960193634,-0.07370498776435852,-0.10261482000350952,-0.08843869715929031,-0.09051646292209625,-0.0795917809009552,-0.5787035822868347,-0.4484405517578125,-0.5713120102882385,-0.6641131639480591,-0.5178280472755432,-0.40234553813934326,-0.019633887335658073,-0.015780525282025337,-0.019946934655308723,-0.023744141682982445,-0.018124591559171677,-0.013915279880166054
6.036036036036036,0.2582893967628479,0.1914849579334259,0.24636059999465942,0.2778509855270386,0.22260838747024536,0.1755242496728897,-2.640103816986084,-2.0740585327148438,-2.634495973587036,-3.0902099609375,-2.3901095390319824,-1.8487420082092285,-2.61008358001709,-1.173852562904358,-1.731473684310913,-1.1774952411651611,-1.501900315284729,-1.417752742767334,-0.1357579529285431,-0.07386291772127151,-0.1028144359588623,-0.0886763408780098,-0.09069784730672836,-0.0797310322523117,-0.5784478187561035,-0.44832560420036316,-0.5711424350738525,-0.6639979481697083,-0.5176810026168823,-0.4022066593170166,-0.019620580598711967,-0.015773287042975426,-0.019936857745051384,-0.02373545430600643,-0.018115704879164696,-0.013907465152442455
6.046046046046046,0.2582460939884186,0.19148476421833038,0.24635109305381775,0.2778727412223816,0.22260241210460663,0.1755097657442093,-2.6387057304382324,-2.0733678340911865,-2.633507013320923,-3.0894460678100586,-2.3892440795898438,-1.8479535579681396,-2.615872383117676,-1.1783398389816284,-1.7371898889541626,-1.1841413974761963,-1.5070816278457642,-1.4217782020568848,-0.13595429062843323,-0.07402077317237854,-0.10301395505666733,-0.08891388773918152,-0.09087913483381271,-0.07987020909786224,-0.5781914591789246,-0.4482102394104004,-0.5709722638130188,-0.6638821363449097,-0.5175334215164185,-0.4020673930644989,-0.01960724964737892,-0.01576603390276432,-0.019926760345697403,-0.02372674271464348,-0.018106797710061073,-0.013899636454880238
6.056056056056056,0.25820261240005493,0.19148437678813934,0.24634131789207458,0.27789419889450073,0.22259621322155,0.17549508810043335,-2.637305974960327,-2.0726749897003174,-2.6325149536132812,-3.088679075241089,-2.388376235961914,-1.847163438796997,-2.6216588020324707,-1.1828258037567139,-1.742904543876648,-1.1907862424850464,-1.5122613906860352,-1.425802230834961,-0.13615049421787262,-0.0741785541176796,-0.1032133623957634,-0.08915134519338608,-0.0910603404045105,-0.08000931143760681,-0.5779345631599426,-0.4480944573879242,-0.5708016157150269,-0.6637656688690186,-0.5173853039741516,-0.4019277095794678,-0.01959390379488468,-0.01575876586139202,-0.01991664618253708,-0.023718010634183884,-0.01809787191450596,-0.0138917937874794
6.066066066066066,0.2581588327884674,0.19148379564285278,0.24633130431175232,0.2779153883457184,0.22258980572223663,0.17548024654388428,-2.6359028816223145,-2.0719799995422363,-2.6315207481384277,-3.087909460067749,-2.3875062465667725,-1.8463715314865112,-2.6274428367614746,-1.1873106956481934,-1.74861741065979,-1.1974300146102905,-1.517439603805542,-1.429824709892273,-0.13634657859802246,-0.07433626055717468,-0.1034126877784729,-0.08938872069120407,-0.09124146401882172,-0.08014832437038422,-0.5776770710945129,-0.447978138923645,-0.5706303119659424,-0.6636485457420349,-0.5172366499900818,-0.401787668466568,-0.0195805374532938,-0.01575147919356823,-0.019906509667634964,-0.0237092524766922,-0.01808893121778965,-0.013883939012885094
6.076076076076076,0.258114755153656,0.1914830356836319,0.24632108211517334,0.27793633937835693,0.22258318960666656,0.17546522617340088,-2.6344974040985107,-2.0712828636169434,-2.630523681640625,-3.087136745452881,-2.38663387298584,-1.8455778360366821,-2.63322377204895,-1.1917943954467773,-1.7543284893035889,-1.2040724754333496,-1.5226165056228638,-1.433846116065979,-0.13654249906539917,-0.0744938999414444,-0.10361189395189285,-0.0896260142326355,-0.09142248332500458,-0.08028726279735565,-0.5774190425872803,-0.4478614926338196,-0.5704584717750549,-0.663530707359314,-0.5170875787734985,-0.4016471803188324,-0.019567152485251427,-0.015744179487228394,-0.019896354526281357,-0.023700470104813576,-0.01807997189462185,-0.013876068405807018
6.086086086086086,0.2580704987049103,0.1914820820093155,0.24631059169769287,0.2779569923877716,0.222576305270195,0.17545005679130554,-2.633089542388916,-2.0705840587615967,-2.6295242309570312,-3.0863606929779053,-2.385758876800537,-1.8447822332382202,-2.639002561569214,-1.1962767839431763,-1.760037899017334,-1.2107138633728027,-1.5277917385101318,-1.4378658533096313,-0.13673830032348633,-0.07465145736932755,-0.10381100326776505,-0.08986320346593857,-0.09160342067480087,-0.08042612671852112,-0.5771604180335999,-0.44774430990219116,-0.5702860951423645,-0.6634122729301453,-0.5169379115104675,-0.40150630474090576,-0.01955374702811241,-0.015736863017082214,-0.019886180758476257,-0.02369166724383831,-0.018070993945002556,-0.013868184760212898
6.096096096096096,0.2580259144306183,0.19148096442222595,0.2462998479604721,0.2779773473739624,0.22256924211978912,0.1754346787929535,-2.631678342819214,-2.069883108139038,-2.6285221576690674,-3.0855815410614014,-2.3848817348480225,-1.8439847230911255,-2.6447787284851074,-1.2007582187652588,-1.7657456398010254,-1.2173539400100708,-1.5329655408859253,-1.4418840408325195,-0.13693396747112274,-0.07480895519256592,-0.10401001572608948,-0.09010031819343567,-0.09178426861763,-0.08056490123271942,-0.5769012570381165,-0.4476267397403717,-0.5701131820678711,-0.663293182849884,-0.5167877674102783,-0.4013650715351105,-0.019540322944521904,-0.01572953164577484,-0.019875988364219666,-0.023682838305830956,-0.01806199736893177,-0.013860289007425308
6.106106106106106,0.25798118114471436,0.1914796382188797,0.24628891050815582,0.2779974937438965,0.22256195545196533,0.1754191666841507,-2.630265474319458,-2.0691802501678467,-2.6275174617767334,-3.0847997665405273,-2.384002447128296,-1.843185544013977,-2.650552272796631,-1.2052383422851562,-1.771451711654663,-1.2239930629730225,-1.5381379127502441,-1.4459011554718018,-0.1371295005083084,-0.07496637105941772,-0.10420893132686615,-0.09033733606338501,-0.09196502715349197,-0.08070360869169235,-0.5766414999961853,-0.44750872254371643,-0.5699396729469299,-0.6631733775138855,-0.5166371464729309,-0.40122342109680176,-0.019526880234479904,-0.015722185373306274,-0.019865773618221283,-0.02367398701608181,-0.01805298402905464,-0.013852378353476524
6.116116116116116,0.2579360902309418,0.19147813320159912,0.24627766013145447,0.2780173122882843,0.22255444526672363,0.1754034459590912,-2.628849506378174,-2.0684750080108643,-2.62650990486145,-3.084014654159546,-2.383120536804199,-1.8423845767974854,-2.656323194503784,-1.2097173929214478,-1.777155876159668,-1.2306307554244995,-1.5433087348937988,-1.4499166011810303,-0.13732489943504333,-0.07512371242046356,-0.10440772771835327,-0.09057426452636719,-0.09214568883180618,-0.08084222674369812,-0.5763812065124512,-0.44739028811454773,-0.5697656273841858,-0.663053035736084,-0.5164859890937805,-0.401081383228302,-0.019513417035341263,-0.015714824199676514,-0.019855542108416557,-0.023665115237236023,-0.01804395392537117,-0.013844454661011696
6.126126126126126,0.2578907608985901,0.19147641956806183,0.24626624584197998,0.27803686261177063,0.22254671156406403,0.17538759112358093,-2.6274309158325195,-2.067767858505249,-2.625500202178955,-3.083226442337036,-2.3822362422943115,-1.8415818214416504,-2.6620912551879883,-1.2141951322555542,-1.7828583717346191,-1.237267255783081,-1.5484778881072998,-1.4539308547973633,-0.13752014935016632,-0.07528097927570343,-0.10460643470287323,-0.0908111184835434,-0.09232625365257263,-0.08098077774047852,-0.5761203169822693,-0.4472713768482208,-0.5695909857749939,-0.6629319787025452,-0.5163342952728271,-0.40093889832496643,-0.01949993520975113,-0.01570744626224041,-0.01984528824687004,-0.023656219244003296,-0.018034903332591057,-0.013836516067385674
6.136136136136136,0.2578452527523041,0.1914745420217514,0.24625450372695923,0.27805614471435547,0.2225387543439865,0.17537152767181396,-2.626009941101074,-2.067058801651001,-2.6244874000549316,-3.082435131072998,-2.381349563598633,-1.8407771587371826,-2.6678571701049805,-1.2186716794967651,-1.788559079170227,-1.2439026832580566,-1.5536456108093262,-1.4579435586929321,-0.13771529495716095,-0.07543817162513733,-0.10480502992868423,-0.09104786068201065,-0.09250673651695251,-0.08111923933029175,-0.5758588910102844,-0.4471520483493805,-0.569415807723999,-0.6628102660179138,-0.5161821842193604,-0.4007960855960846,-0.019486434757709503,-0.015700051560997963,-0.01983501762151718,-0.02364729717373848,-0.0180258397012949,-0.013828564435243607
6.146146146146146,0.2577993869781494,0.19147245585918427,0.24624256789684296,0.2780751585960388,0.22253061830997467,0.17535531520843506,-2.6245861053466797,-2.066347599029541,-2.6234724521636963,-3.0816409587860107,-2.3804612159729004,-1.8399707078933716,-2.6736199855804443,-1.2231471538543701,-1.7942579984664917,-1.2505367994308472,-1.558811902999878,-1.4619547128677368,-0.13791027665138245,-0.07559529691934586,-0.10500352829694748,-0.09128452837467194,-0.09268713742494583,-0.08125761896371841,-0.5755968689918518,-0.44703227281570435,-0.5692400336265564,-0.6626878976821899,-0.5160295367240906,-0.40065285563468933,-0.019472915679216385,-0.01569264382123947,-0.019824722781777382,-0.023638352751731873,-0.0180167555809021,-0.013820599764585495
6.156156156156156,0.2577533423900604,0.1914701908826828,0.24623040854930878,0.2780938744544983,0.22252222895622253,0.17533890902996063,-2.6231601238250732,-2.0656344890594482,-2.62245512008667,-3.080843925476074,-2.3795697689056396,-1.8391623497009277,-2.6793806552886963,-1.22762131690979,-1.7999552488327026,-1.2571696043014526,-1.563976526260376,-1.4659645557403564,-0.1381051391363144,-0.07575234025716782,-0.10520192235708237,-0.09152110666036606,-0.09286743402481079,-0.08139592409133911,-0.575334370136261,-0.44691202044487,-0.5690637826919556,-0.6625649333000183,-0.5158763527870178,-0.4005092680454254,-0.019459377974271774,-0.015685219317674637,-0.019814414903521538,-0.023629387840628624,-0.018007652834057808,-0.013812622986733913
6.166166166166166,0.25770702958106995,0.19146773219108582,0.2462179958820343,0.27811238169670105,0.2225136011838913,0.17532235383987427,-2.6217312812805176,-2.0649189949035645,-2.6214351654052734,-3.0800437927246094,-2.378676176071167,-1.8383522033691406,-2.68513822555542,-1.2320942878723145,-1.8056507110595703,-1.2638014554977417,-1.5691397190093994,-1.469972848892212,-0.1382998526096344,-0.07590930908918381,-0.1054002195596695,-0.09175759553909302,-0.09304764866828918,-0.08153414726257324,-0.5750711560249329,-0.446791410446167,-0.5688868761062622,-0.6624412536621094,-0.5157226324081421,-0.40036526322364807,-0.019445817917585373,-0.015677781775593758,-0.019804082810878754,-0.023620396852493286,-0.017998533323407173,-0.013804630376398563
6.176176176176176,0.25766047835350037,0.1914651095867157,0.24620532989501953,0.27813056111335754,0.22250479459762573,0.17530561983585358,-2.620300054550171,-2.064202070236206,-2.6204121112823486,-3.0792407989501953,-2.3777804374694824,-1.8375405073165894,-2.6908934116363525,-1.2365660667419434,-1.8113443851470947,-1.2704318761825562,-1.5743013620376587,-1.4739798307418823,-0.13849444687366486,-0.07606621086597443,-0.10559840500354767,-0.09199399501085281,-0.09322776645421982,-0.0816722959280014,-0.5748074650764465,-0.4466702938079834,-0.5687094926834106,-0.6623169183731079,-0.5155684351921082,-0.4002208411693573,-0.01943224109709263,-0.015670325607061386,-0.019793733954429626,-0.02361138164997101,-0.017989395186305046,-0.013796624727547169
6.186186186186186,0.2576136589050293,0.19146227836608887,0.24619239568710327,0.27814850211143494,0.22249577939510345,0.17528873682022095,-2.618865966796875,-2.0634827613830566,-2.619386672973633,-3.078434467315674,-2.376882314682007,-1.8367269039154053,-2.696645975112915,-1.2410366535186768,-1.8170362710952759,-1.2770609855651855,-1.5794614553451538,-1.4779853820800781,-0.13868887722492218,-0.07622303813695908,-0.10579648613929749,-0.09223029017448425,-0.09340780228376389,-0.081810362637043,-0.5745432376861572,-0.44654878973960876,-0.5685315132141113,-0.6621919274330139,-0.515413761138916,-0.4000760316848755,-0.01941864565014839,-0.01566285640001297,-0.019783364608883858,-0.02360234595835209,-0.017980242148041725,-0.013788605108857155
6.196196196196196,0.25756654143333435,0.1914592683315277,0.2461792528629303,0.27816617488861084,0.2224864959716797,0.1752716302871704,-2.617429494857788,-2.062761068344116,-2.618358850479126,-3.077625274658203,-2.375981569290161,-1.8359113931655884,-2.7023959159851074,-1.245505928993225,-1.8227263689041138,-1.2836889028549194,-1.5846199989318848,-1.4819893836975098,-0.13888320326805115,-0.07637977600097656,-0.10599447041749954,-0.09246651083230972,-0.09358774125576019,-0.08194833993911743,-0.5742783546447754,-0.4464268088340759,-0.568352997303009,-0.6620664000511169,-0.5152586102485657,-0.399930864572525,-0.019405029714107513,-0.01565537042915821,-0.019772976636886597,-0.02359328791499138,-0.017971070483326912,-0.013780573382973671
6.206206206206206,0.2575192451477051,0.19145606458187103,0.24616587162017822,0.2781834900379181,0.2224770486354828,0.17525438964366913,-2.615990400314331,-2.062037944793701,-2.61732816696167,-3.076812744140625,-2.3750789165496826,-1.8350942134857178,-2.7081429958343506,-1.2499741315841675,-1.8284146785736084,-1.2903155088424683,-1.589776873588562,-1.4859919548034668,-0.13907738029956818,-0.07653645426034927,-0.10619233548641205,-0.09270262718200684,-0.09376758337020874,-0.08208625018596649,-0.5740129947662354,-0.44630441069602966,-0.568173885345459,-0.6619400978088379,-0.5151028633117676,-0.39978525042533875,-0.019391395151615143,-0.015647871419787407,-0.019762568175792694,-0.02358420379459858,-0.017961880192160606,-0.013772525824606419
6.216216216216216,0.25747162103652954,0.19145265221595764,0.24615226686000824,0.2782006561756134,0.2224673628807068,0.17523697018623352,-2.614548921585083,-2.061312437057495,-2.616295337677002,-3.075997829437256,-2.374173879623413,-1.8342750072479248,-2.7138874530792236,-1.2544410228729248,-1.8341012001037598,-1.2969409227371216,-1.5949323177337646,-1.4899930953979492,-0.13927140831947327,-0.07669305056333542,-0.10639011859893799,-0.09293866157531738,-0.09394733607769012,-0.08222407102584839,-0.5737470388412476,-0.4461815655231476,-0.567994236946106,-0.6618131399154663,-0.5149466395378113,-0.3996392786502838,-0.01937774196267128,-0.01564035378396511,-0.0197521410882473,-0.02357509732246399,-0.017952673137187958,-0.013764467090368271
6.226226226226226,0.2574237883090973,0.19144906103610992,0.24613837897777557,0.2782174348831177,0.22245745360851288,0.1752193570137024,-2.6131045818328857,-2.0605850219726562,-2.6152596473693848,-3.075179100036621,-2.3732662200927734,-1.8334540128707886,-2.7196295261383057,-1.2589067220687866,-1.8397860527038574,-1.3035650253295898,-1.6000862121582031,-1.4939926862716675,-0.1394653171300888,-0.0768495723605156,-0.10658777505159378,-0.09317460656166077,-0.09412699937820435,-0.08236180990934372,-0.573480486869812,-0.4460582733154297,-0.56781405210495,-0.6616856455802917,-0.5147899389266968,-0.39949291944503784,-0.019364070147275925,-0.01563282310962677,-0.019741693511605263,-0.02356596849858761,-0.017943447455763817,-0.01375639345496893
6.236236236236236,0.25737571716308594,0.19144530594348907,0.246124267578125,0.27823400497436523,0.22244730591773987,0.17520159482955933,-2.6116578578948975,-2.0598556995391846,-2.6142213344573975,-3.0743579864501953,-2.372356414794922,-1.8326314687728882,-2.7253687381744385,-1.2633709907531738,-1.8454688787460327,-1.3101879358291626,-1.605238437652588,-1.4979908466339111,-0.1396590918302536,-0.0770060196518898,-0.10678534209728241,-0.09341046214103699,-0.0943065658211708,-0.08249946683645248,-0.5732133984565735,-0.44593459367752075,-0.5676332116127014,-0.6615574359893799,-0.5146327018737793,-0.39934614300727844,-0.019350377842783928,-0.015625277534127235,-0.019731227308511734,-0.023556817322969437,-0.017934203147888184,-0.013748306781053543
6.246246246246246,0.2573273777961731,0.1914413571357727,0.24610991775989532,0.2782503068447113,0.22243697941303253,0.17518365383148193,-2.610208511352539,-2.05912446975708,-2.6131808757781982,-3.073533535003662,-2.3714444637298584,-1.831807017326355,-2.731105327606201,-1.2678343057632446,-1.8511500358581543,-1.3168095350265503,-1.6103891134262085,-1.5019876956939697,-0.13985271751880646,-0.07716239243745804,-0.10698280483484268,-0.09364621341228485,-0.0944860428571701,-0.08263705670833588,-0.572945773601532,-0.44581037759780884,-0.5674518942832947,-0.6614285111427307,-0.5144749879837036,-0.3991990089416504,-0.01933666691184044,-0.015617713332176208,-0.019720742478966713,-0.023547640070319176,-0.017924943938851357,-0.013740207068622112
6.256256256256256,0.25727877020835876,0.19143721461296082,0.24609529972076416,0.2782663106918335,0.2224263995885849,0.1751655489206314,-2.6087565422058105,-2.0583908557891846,-2.6121373176574707,-3.0727062225341797,-2.3705296516418457,-1.830980658531189,-2.7368390560150146,-1.2722961902618408,-1.856829285621643,-1.3234297037124634,-1.615538239479065,-1.5059828758239746,-0.14004620909690857,-0.07731868326663971,-0.107180155813694,-0.09388187527656555,-0.09466541558504105,-0.08277454972267151,-0.5726775527000427,-0.44568583369255066,-0.5672699809074402,-0.6612989902496338,-0.514316737651825,-0.3990514576435089,-0.019322939217090607,-0.015610137023031712,-0.0197102352976799,-0.023538440465927124,-0.017915664240717888,-0.013732093386352062
6.266266266266266,0.25722989439964294,0.1914328783750534,0.24608047306537628,0.2782820463180542,0.22241561114788055,0.17514725029468536,-2.607301950454712,-2.0576555728912354,-2.6110918521881104,-3.07187557220459,-2.3696129322052,-1.8301523923873901,-2.742570161819458,-1.2767568826675415,-1.8625067472457886,-1.3300485610961914,-1.6206858158111572,-1.5099766254425049,-0.14023955166339874,-0.07747490704059601,-0.10737739503383636,-0.09411745518445969,-0.09484471380710602,-0.08291196078062057,-0.5724087953567505,-0.4455607533454895,-0.5670875906944275,-0.6611689329147339,-0.5141579508781433,-0.3989035189151764,-0.019309189170598984,-0.015602543018758297,-0.019699713215231895,-0.02352922223508358,-0.017906367778778076,-0.013723966665565968
6.276276276276276,0.2571808397769928,0.19142834842205048,0.2460653930902481,0.278297483921051,0.2224046140909195,0.1751287877559662,-2.6058452129364014,-2.056917905807495,-2.610043525695801,-3.07104229927063,-2.3686938285827637,-1.8293228149414062,-2.7482986450195312,-1.2812163829803467,-1.8681825399398804,-1.336666226387024,-1.6258317232131958,-1.513968825340271,-0.14043277502059937,-0.07763104885816574,-0.10757455229759216,-0.09435293078422546,-0.09502390772104263,-0.08304930478334427,-0.5721394419670105,-0.4454352855682373,-0.566904604434967,-0.6610381007194519,-0.5139987468719482,-0.39875519275665283,-0.019295422360301018,-0.015594935044646263,-0.0196891687810421,-0.023519976064562798,-0.01789705641567707,-0.013715825043618679
6.286286286286286,0.2571314871311188,0.19142365455627441,0.24605007469654083,0.27831271290779114,0.22239336371421814,0.17511017620563507,-2.6043856143951416,-2.056178569793701,-2.608992338180542,-3.0702061653137207,-2.367772102355957,-1.8284912109375,-2.7540242671966553,-1.2856745719909668,-1.8738561868667603,-1.343282699584961,-1.6309759616851807,-1.5179598331451416,-0.14062584936618805,-0.0777871236205101,-0.10777158290147781,-0.09458832442760468,-0.09520300477743149,-0.0831865593791008,-0.5718695521354675,-0.4453094005584717,-0.5667210817337036,-0.6609066128730774,-0.5138390064239502,-0.39860644936561584,-0.01928163692355156,-0.015587312169373035,-0.01967860572040081,-0.023510707542300224,-0.017887724563479424,-0.013707670383155346
6.296296296296296,0.25708189606666565,0.19141875207424164,0.24603448808193207,0.278327614068985,0.22238194942474365,0.17509137094020844,-2.6029233932495117,-2.055436849594116,-2.607938528060913,-3.069366455078125,-2.3668484687805176,-1.8276575803756714,-2.7597475051879883,-1.2901314496994019,-1.8795281648635864,-1.3498977422714233,-1.636118769645691,-1.5219491720199585,-0.140818789601326,-0.0779431089758873,-0.10796850174665451,-0.09482361376285553,-0.09538201242685318,-0.08332373946905136,-0.5715991258621216,-0.44518303871154785,-0.5665369629859924,-0.6607745289802551,-0.5136787295341492,-0.3984573781490326,-0.01926783099770546,-0.01557967346161604,-0.01966802403330803,-0.02350141666829586,-0.017878375947475433,-0.013699503615498543
6.306306306306306,0.25703200697898865,0.19141365587711334,0.24601870775222778,0.27834224700927734,0.22237026691436768,0.17507240176200867,-2.6014585494995117,-2.0546932220458984,-2.6068825721740723,-3.068524122238159,-2.365921974182129,-1.8268224000930786,-2.765467643737793,-1.2945871353149414,-1.8851983547210693,-1.3565113544464111,-1.641259789466858,-1.5259368419647217,-0.14101159572601318,-0.07809901982545853,-0.10816533118486404,-0.09505882114171982,-0.09556093066930771,-0.08346082270145416,-0.5713280439376831,-0.4450562298297882,-0.5663522481918335,-0.6606417894363403,-0.5135179758071899,-0.3983078896999359,-0.019254006445407867,-0.0155720179900527,-0.019657421857118607,-0.023492103442549706,-0.0178690105676651,-0.013691323809325695
6.316316316316316,0.25698190927505493,0.19140839576721191,0.24600264430046082,0.2783566117286682,0.22235840559005737,0.17505325376987457,-2.5999913215637207,-2.053947687149048,-2.6058237552642822,-3.067678451538086,-2.3649938106536865,-1.8259851932525635,-2.7711853981018066,-1.299041509628296,-1.8908663988113403,-1.3631236553192139,-1.6463993787765503,-1.5299232006072998,-0.14120425283908844,-0.07825486361980438,-0.10836204141378403,-0.09529393166303635,-0.09573975205421448,-0.083597831428051,-0.5710564851760864,-0.44492900371551514,-0.5661670565605164,-0.660508394241333,-0.5133566856384277,-0.3981579542160034,-0.019240163266658783,-0.015564348548650742,-0.01964680105447769,-0.02348276600241661,-0.017859626561403275,-0.013683128170669079
6.326326326326326,0.2569315433502197,0.19140294194221497,0.24598634243011475,0.2783707082271576,0.22234632074832916,0.17503392696380615,-2.5985217094421387,-2.0532000064849854,-2.604762554168701,-3.0668299198150635,-2.364063024520874,-1.825146198272705,-2.77690052986145,-1.3034945726394653,-1.8965330123901367,-1.3697346448898315,-1.651537299156189,-1.5339080095291138,-0.14139677584171295,-0.07841061800718307,-0.10855866223573685,-0.09552893787622452,-0.09591848403215408,-0.08373475819826126,-0.570784330368042,-0.44480136036872864,-0.5659812688827515,-0.6603743433952332,-0.5131949186325073,-0.39800769090652466,-0.019226301461458206,-0.015556665137410164,-0.019636159762740135,-0.023473406210541725,-0.017850225791335106,-0.013674920424818993
6.336336336336336,0.2568809390068054,0.1913972795009613,0.24596983194351196,0.2783845365047455,0.22233401238918304,0.1750144362449646,-2.5970492362976074,-2.05245041847229,-2.603698968887329,-3.065978765487671,-2.3631298542022705,-1.824305772781372,-2.7826123237609863,-1.3079464435577393,-1.9021974802017212,-1.3763444423675537,-1.656673550605774,-1.5378912687301636,-0.14158916473388672,-0.0785663053393364,-0.10875517129898071,-0.09576386958360672,-0.09609711915254593,-0.08387160301208496,-0.5705116391181946,-0.4446732699871063,-0.5657949447631836,-0.6602396368980408,-0.5130326747894287,-0.3978569805622101,-0.019212419167160988,-0.015548964962363243,-0.019625499844551086,-0.02346402406692505,-0.017840806394815445,-0.013666698709130287
6.346346346346346,0.2568300664424896,0.1913914531469345,0.24595306813716888,0.2783981263637543,0.22232148051261902,0.17499478161334991,-2.595574378967285,-2.051698684692383,-2.602632522583008,-3.065124273300171,-2.362194538116455,-1.8234634399414062,-2.7883219718933105,-1.3123970031738281,-1.907860279083252,-1.3829528093338013,-1.6618081331253052,-1.5418732166290283,-0.14178141951560974,-0.07872191071510315,-0.10895156115293503,-0.09599869698286057,-0.09627565741539001,-0.08400837332010269,-0.5702384114265442,-0.4445447325706482,-0.565608024597168,-0.6601042747497559,-0.5128699541091919,-0.39770591259002686,-0.019198520109057426,-0.015541248954832554,-0.019614821299910545,-0.023454615846276283,-0.01783137209713459,-0.013658463954925537
6.356356356356356,0.2567789554595947,0.1913854330778122,0.24593603610992432,0.2784113585948944,0.22230872511863708,0.1749749481678009,-2.5940968990325928,-2.050945520401001,-2.6015636920928955,-3.0642664432525635,-2.3612570762634277,-1.8226189613342285,-2.7940285205841064,-1.316846251487732,-1.9135209321975708,-1.3895596265792847,-1.6669412851333618,-1.5458534955978394,-0.14197352528572083,-0.07887744158506393,-0.10914785414934158,-0.09623342007398605,-0.09645410627126694,-0.08414505422115326,-0.569964587688446,-0.44441577792167664,-0.5654206275939941,-0.6599682569503784,-0.5127066373825073,-0.3975544571876526,-0.019184602424502373,-0.015533518977463245,-0.019604124128818512,-0.023445187136530876,-0.017821917310357094,-0.013650216162204742
6.366366366366366,0.25672757625579834,0.19137921929359436,0.24591879546642303,0.27842438220977783,0.22229574620723724,0.17495495080947876,-2.5926170349121094,-2.050189733505249,-2.600492238998413,-3.063406229019165,-2.360316753387451,-1.8217730522155762,-2.7997326850891113,-1.3212941884994507,-1.9191800355911255,-1.396165370941162,-1.6720725297927856,-1.5498321056365967,-0.14216549694538116,-0.07903289049863815,-0.10934404283761978,-0.09646806865930557,-0.0966324433684349,-0.08428163826465607,-0.5696902275085449,-0.44428637623786926,-0.5652325749397278,-0.6598316431045532,-0.5125428438186646,-0.3974026143550873,-0.019170666113495827,-0.015525773167610168,-0.019593406468629837,-0.02343573421239853,-0.017812447622418404,-0.013641954399645329
6.376376376376376,0.25667592883110046,0.1913728266954422,0.24590128660202026,0.2784371078014374,0.2222825586795807,0.1749347597360611,-2.5911343097686768,-2.049431800842285,-2.5994181632995605,-3.062542200088501,-2.3593742847442627,-1.8209251165390015,-2.805433988571167,-1.3257408142089844,-1.9248368740081787,-1.4027695655822754,-1.6772023439407349,-1.553809404373169,-0.14235730469226837,-0.0791882649064064,-0.10954011231660843,-0.09670260548591614,-0.0968107059597969,-0.0844181552529335,-0.569415271282196,-0.4441565275192261,-0.5650440454483032,-0.6596943140029907,-0.5123785138130188,-0.39725038409233093,-0.01915670931339264,-0.015518012456595898,-0.01958267018198967,-0.02342625893652439,-0.017802957445383072,-0.01363367959856987
6.386386386386386,0.25662410259246826,0.19136622548103333,0.2458835393190384,0.27844956517219543,0.22226916253566742,0.1749144345521927,-2.5896496772766113,-2.0486724376678467,-2.598341464996338,-3.061676025390625,-2.3584299087524414,-1.8200757503509521,-2.8111324310302734,-1.330186128616333,-1.9304920434951782,-1.4093724489212036,-1.6823303699493408,-1.5577852725982666,-0.14254900813102722,-0.07934356480836868,-0.10973607748746872,-0.09693706780672073,-0.09698887169361115,-0.08455459773540497,-0.5691397786140442,-0.44402626156806946,-0.5648549795150757,-0.6595564484596252,-0.5122137665748596,-0.39709776639938354,-0.01914273388683796,-0.015510236844420433,-0.01957191526889801,-0.023416763171553612,-0.017793452367186546,-0.013625391758978367
6.396396396396396,0.2565719485282898,0.19135946035385132,0.2458655834197998,0.2784617245197296,0.22225551307201385,0.17489390075206757,-2.5881619453430176,-2.047910690307617,-2.597262382507324,-3.0608062744140625,-2.357482671737671,-1.8192241191864014,-2.8168282508850098,-1.3346302509307861,-1.936145305633545,-1.4159739017486572,-1.6874568462371826,-1.561759352684021,-0.14274056255817413,-0.0794987827539444,-0.10993193835020065,-0.09717141091823578,-0.09716692566871643,-0.08469094336032867,-0.5688636898994446,-0.443895548582077,-0.5646652579307556,-0.6594178080558777,-0.5120484828948975,-0.39694473147392273,-0.019128739833831787,-0.0155024453997612,-0.01956113986670971,-0.023407239466905594,-0.01778392866253853,-0.013617089949548244
6.406406406406406,0.2565195858478546,0.1913524866104126,0.24584734439849854,0.2784736454486847,0.22224168479442596,0.1748732030391693,-2.586671829223633,-2.047146797180176,-2.5961806774139404,-3.05993390083313,-2.3565332889556885,-1.8183708190917969,-2.8225209712982178,-1.3390729427337646,-1.9417966604232788,-1.4225740432739258,-1.6925816535949707,-1.5657320022583008,-0.1429319530725479,-0.07965391874313354,-0.11012769490480423,-0.09740568697452545,-0.09734490513801575,-0.08482720702886581,-0.568587064743042,-0.44376441836357117,-0.5644750595092773,-0.6592785716056824,-0.5118826627731323,-0.39679133892059326,-0.019114727154374123,-0.015494638122618198,-0.019550345838069916,-0.023397697135806084,-0.017774386331439018,-0.013608774170279503
6.416416416416417,0.25646695494651794,0.19134534895420074,0.24582888185977936,0.2784852981567383,0.22222761809825897,0.1748523712158203,-2.585179090499878,-2.0463812351226807,-2.5950963497161865,-3.059058427810669,-2.355581521987915,-1.8175164461135864,-2.8282110691070557,-1.3435144424438477,-1.9474461078643799,-1.4291726350784302,-1.6977046728134155,-1.5697031021118164,-0.14312322437763214,-0.07980898767709732,-0.11032333970069885,-0.09763983637094498,-0.09752277284860611,-0.08496339619159698,-0.5683098435401917,-0.4436327815055847,-0.5642843246459961,-0.6591387391090393,-0.511716365814209,-0.39663752913475037,-0.019100693985819817,-0.015486815012991428,-0.01953953318297863,-0.023388128727674484,-0.017764827236533165,-0.013600445352494717
6.426426426426427,0.2564140558242798,0.19133800268173218,0.24581021070480347,0.278496652841568,0.22221335768699646,0.1748313158750534,-2.583683490753174,-2.0456132888793945,-2.5940098762512207,-3.0581796169281006,-2.354627847671509,-1.8166592121124268,-2.8338987827301025,-1.347954511642456,-1.9530937671661377,-1.4357699155807495,-1.7028261423110962,-1.5736726522445679,-0.14331436157226562,-0.07996396720409393,-0.11051888018846512,-0.09787390381097794,-0.09770055115222931,-0.0850994884967804,-0.5680321455001831,-0.4435007572174072,-0.5640929937362671,-0.6589981913566589,-0.5115495324134827,-0.3964833617210388,-0.019086645916104317,-0.015478978864848614,-0.019528700038790703,-0.023378537967801094,-0.01775525137782097,-0.01359210442751646
6.436436436436437,0.2563609182834625,0.19133047759532928,0.2457912415266037,0.2785077393054962,0.22219884395599365,0.17481009662151337,-2.582185983657837,-2.044843912124634,-2.5929205417633057,-3.057297945022583,-2.3536713123321533,-1.8158009052276611,-2.839583396911621,-1.3523932695388794,-1.9587392807006836,-1.4423658847808838,-1.7079459428787231,-1.5776406526565552,-0.14350534975528717,-0.08011887222528458,-0.11071430891752243,-0.09810787439346313,-0.09787823259830475,-0.08523549884557724,-0.5677538514137268,-0.4433683454990387,-0.5639010667800903,-0.658856987953186,-0.5113822817802429,-0.39632877707481384,-0.019072575494647026,-0.01547112688422203,-0.019517846405506134,-0.023368924856185913,-0.01774565875530243,-0.01358374860137701
6.446446446446447,0.25630757212638855,0.19132275879383087,0.24577204883098602,0.27851858735084534,0.22218413650989532,0.17478874325752258,-2.580685615539551,-2.044071912765503,-2.5918285846710205,-3.0564138889312744,-2.352712869644165,-1.8149408102035522,-2.8452651500701904,-1.3568307161331177,-1.9643830060958862,-1.448960304260254,-1.7130640745162964,-1.5816072225570679,-0.14369620382785797,-0.08027370274066925,-0.11090963333845139,-0.09834175556898117,-0.09805582463741302,-0.08537143468856812,-0.5674750208854675,-0.44323545694351196,-0.5637086033821106,-0.6587151885032654,-0.5112144947052002,-0.3961738049983978,-0.019058488309383392,-0.015463260002434254,-0.019506976008415222,-0.02335928939282894,-0.017736049368977547,-0.01357538066804409
6.456456456456457,0.2562539279460907,0.19131486117839813,0.24575260281562805,0.2785291075706482,0.2221692055463791,0.17476718127727509,-2.5791826248168945,-2.0432982444763184,-2.5907340049743652,-3.0555262565612793,-2.3517520427703857,-1.814078450202942,-2.8509440422058105,-1.361266851425171,-1.9700247049331665,-1.4555532932281494,-1.718180537223816,-1.5855721235275269,-0.14388689398765564,-0.08042844384908676,-0.11110483855009079,-0.09857553243637085,-0.09823331236839294,-0.08550728112459183,-0.5671956539154053,-0.443102091550827,-0.5635156631469727,-0.6585727334022522,-0.5110461711883545,-0.39601844549179077,-0.019044384360313416,-0.015455375425517559,-0.019496086984872818,-0.02334963157773018,-0.017726419493556023,-0.013566997833549976
6.466466466466467,0.25620004534721375,0.19130678474903107,0.24573296308517456,0.27853935956954956,0.22215405106544495,0.17474547028541565,-2.5776774883270264,-2.042522430419922,-2.589637041091919,-3.0546352863311768,-2.3507885932922363,-1.8132147789001465,-2.8566203117370605,-1.365701675415039,-1.975664734840393,-1.4621448516845703,-1.7232952117919922,-1.5895354747772217,-0.14407746493816376,-0.0805831179022789,-0.11129993945360184,-0.09880921244621277,-0.0984107032418251,-0.08564304560422897,-0.5669156312942505,-0.44296836853027344,-0.563322126865387,-0.6584296226501465,-0.5108773708343506,-0.3958626985549927,-0.019030258059501648,-0.015447478741407394,-0.019485177472233772,-0.023339947685599327,-0.017716774716973305,-0.013558603823184967
6.476476476476477,0.2561458945274353,0.1912984848022461,0.2457130402326584,0.2785493731498718,0.2221386879682541,0.1747235655784607,-2.576169490814209,-2.0417447090148926,-2.5885374546051025,-3.053741931915283,-2.349823236465454,-1.8123489618301392,-2.8622937202453613,-1.3701350688934326,-1.9813024997711182,-1.4687350988388062,-1.7284083366394043,-1.5934972763061523,-0.14426788687705994,-0.08073770999908447,-0.11149492859840393,-0.09904280304908752,-0.0985880047082901,-0.08577872067689896,-0.5666351318359375,-0.44283416867256165,-0.5631280541419983,-0.6582857966423035,-0.5107080340385437,-0.39570656418800354,-0.019016114994883537,-0.015439566224813461,-0.019474249333143234,-0.023330243304371834,-0.017707111313939095,-0.013550194911658764
6.486486486486487,0.25609150528907776,0.1912900060415268,0.2456929087638855,0.2785591185092926,0.22212308645248413,0.174701526761055,-2.5746591091156006,-2.0409648418426514,-2.587435722351074,-3.0528454780578613,-2.348855495452881,-1.8114817142486572,-2.867964267730713,-1.3745671510696411,-1.9869384765625,-1.4753239154815674,-1.7335196733474731,-1.5974576473236084,-0.14445817470550537,-0.08089221268892288,-0.11168981343507767,-0.09927628934383392,-0.09876520186662674,-0.08591432869434357,-0.5663540363311768,-0.4426995515823364,-0.5629333853721619,-0.6581414341926575,-0.5105382204055786,-0.39555007219314575,-0.019001951441168785,-0.015431638807058334,-0.019463300704956055,-0.02332051657140255,-0.01769743114709854,-0.01354177389293909
6.496496496496497,0.2560368478298187,0.19128136336803436,0.24567250907421112,0.2785685658454895,0.22210729122161865,0.17467927932739258,-2.573146343231201,-2.0401833057403564,-2.5863311290740967,-3.051945686340332,-2.3478856086730957,-1.810612440109253,-2.8736321926116943,-1.378998041152954,-1.99257230758667,-1.481911063194275,-1.7386292219161987,-1.6014162302017212,-0.14464831352233887,-0.08104664832353592,-0.11188457906246185,-0.09950967878103256,-0.09894230961799622,-0.08604983240365982,-0.566072404384613,-0.442564457654953,-0.5627381801605225,-0.657996416091919,-0.5103678703308105,-0.39539316296577454,-0.01898777112364769,-0.015423694625496864,-0.019452335312962532,-0.023310765624046326,-0.017687732353806496,-0.013533338904380798
6.506506506506507,0.2559819519519806,0.1912725269794464,0.24565185606479645,0.2785777151584625,0.22209124267101288,0.17465686798095703,-2.5716304779052734,-2.0393996238708496,-2.58522367477417,-3.0510430335998535,-2.3469126224517822,-1.8097416162490845,-2.8792970180511475,-1.383427381515503,-1.9982043504714966,-1.4884968996047974,-1.7437372207641602,-1.6053732633590698,-0.14483830332756042,-0.08120100200176239,-0.11207924038171768,-0.09974297136068344,-0.09911930561065674,-0.0861852616071701,-0.5657902359962463,-0.44242897629737854,-0.5625424385070801,-0.6578506231307983,-0.5101970434188843,-0.3952358365058899,-0.018973570317029953,-0.015415736474096775,-0.01944134756922722,-0.02330099046230316,-0.017678016796708107,-0.013524889014661312
6.516516516516517,0.25592678785324097,0.19126348197460175,0.24563097953796387,0.27858659625053406,0.22207501530647278,0.17463427782058716,-2.5701122283935547,-2.0386135578155518,-2.5841140747070312,-3.050137519836426,-2.345938205718994,-1.808868646621704,-2.8849592208862305,-1.3878554105758667,-2.0038344860076904,-1.4950811862945557,-1.7488434314727783,-1.6093288660049438,-0.14502814412117004,-0.0813552662730217,-0.11227380484342575,-0.09997615963220596,-0.0992962196469307,-0.08632060140371323,-0.5655075311660767,-0.4422930181026459,-0.5623461008071899,-0.6577043533325195,-0.5100257992744446,-0.395078182220459,-0.018959354609251022,-0.015407761558890343,-0.019430343061685562,-0.023291194811463356,-0.017668284475803375,-0.013516428880393505
6.526526526526527,0.25587141513824463,0.19125427305698395,0.245609849691391,0.2785952687263489,0.22205857932567596,0.17461153864860535,-2.568591833114624,-2.0378258228302,-2.5830018520355225,-3.049229145050049,-2.344961166381836,-1.8079942464828491,-2.8906188011169434,-1.3922821283340454,-2.009462594985962,-1.501664161682129,-1.7539479732513428,-1.6132827997207642,-0.1452178657054901,-0.08150946348905563,-0.11246825009584427,-0.10020925849676132,-0.0994730293750763,-0.08645585924386978,-0.5652241706848145,-0.4421566426753998,-0.5621492266654968,-0.6575573086738586,-0.5098539590835571,-0.39492011070251465,-0.01894511468708515,-0.015399773605167866,-0.019419319927692413,-0.02328137494623661,-0.0176585353910923,-0.013507953844964504
6.536536536536537,0.2558157742023468,0.19124487042427063,0.2455884963274002,0.27860358357429504,0.22204187512397766,0.1745886206626892,-2.5670690536499023,-2.037036180496216,-2.5818872451782227,-3.0483171939849854,-2.3439817428588867,-1.8071178197860718,-2.896275281906128,-1.3967074155807495,-2.0150887966156006,-1.508245587348938,-1.7590506076812744,-1.6172351837158203,-0.14540745317935944,-0.0816635712981224,-0.11266257613897324,-0.10044224560260773,-0.09964974224567413,-0.08659102767705917,-0.564940333366394,-0.44201985001564026,-0.5619518756866455,-0.6574096083641052,-0.5096816420555115,-0.3947616517543793,-0.018930859863758087,-0.01539176981896162,-0.019408278167247772,-0.023271530866622925,-0.017648767679929733,-0.013499464839696884
6.546546546546547,0.2557598352432251,0.1912352740764618,0.24556691944599152,0.2786116898059845,0.22202499210834503,0.17456550896167755,-2.5655434131622314,-2.0362443923950195,-2.5807700157165527,-3.04740309715271,-2.3430004119873047,-1.8062397241592407,-2.901928663253784,-1.4011313915252686,-2.0207128524780273,-1.5148255825042725,-1.7641518115997314,-1.6211858987808228,-0.14559686183929443,-0.0818176120519638,-0.11285679787397385,-0.10067515820264816,-0.09982636570930481,-0.086726114153862,-0.5646559000015259,-0.4418826103210449,-0.5617538690567017,-0.6572613716125488,-0.5095088481903076,-0.39460277557373047,-0.01891658455133438,-0.015383750200271606,-0.01939721405506134,-0.023261666297912598,-0.017638983204960823,-0.013490963727235794
6.556556556556557,0.25570371747016907,0.19122548401355743,0.24554507434368134,0.2786194980144501,0.2220078855752945,0.17454227805137634,-2.5640151500701904,-2.0354504585266113,-2.5796501636505127,-3.046485662460327,-2.3420162200927734,-1.8053600788116455,-2.9075794219970703,-1.4055538177490234,-2.0263352394104004,-1.5214039087295532,-1.7692509889602661,-1.6251351833343506,-0.14578615128993988,-0.08197155594825745,-0.1130509153008461,-0.10090795904397964,-0.10000286996364594,-0.08686112612485886,-0.5643709301948547,-0.44174495339393616,-0.5615553855895996,-0.6571124792098999,-0.509335458278656,-0.394443541765213,-0.018902292475104332,-0.015375716611742973,-0.019386133179068565,-0.02325178124010563,-0.01762918010354042,-0.013482448644936085
6.566566566566567,0.25564730167388916,0.19121553003787994,0.24552299082279205,0.2786270081996918,0.22199055552482605,0.17451880872249603,-2.5624847412109375,-2.0346548557281494,-2.5785279273986816,-3.045564651489258,-2.3410301208496094,-1.8044782876968384,-2.9132273197174072,-1.4099751710891724,-2.0319552421569824,-1.527980923652649,-1.7743487358093262,-1.6290826797485352,-0.1459752917289734,-0.08212543278932571,-0.1132449135184288,-0.10114064812660217,-0.1001792922616005,-0.08699603378772736,-0.5640854239463806,-0.4416068196296692,-0.5613563060760498,-0.6569628715515137,-0.509161651134491,-0.3942839205265045,-0.01888798177242279,-0.015367666259407997,-0.019375033676624298,-0.023241868242621422,-0.017619362100958824,-0.01347392052412033
6.576576576576577,0.25559064745903015,0.19120536744594574,0.24550068378448486,0.278634250164032,0.2219730019569397,0.17449520528316498,-2.5609514713287354,-2.0338571071624756,-2.5774030685424805,-3.0446412563323975,-2.340041399002075,-1.803594708442688,-2.918872594833374,-1.4143948554992676,-2.0375735759735107,-1.534556269645691,-1.7794444561004639,-1.633028507232666,-0.14616428315639496,-0.08227922022342682,-0.11343880742788315,-0.10137324780225754,-0.1003556102514267,-0.08713085949420929,-0.5637993812561035,-0.4414682984352112,-0.5611567497253418,-0.6568126678466797,-0.5089873671531677,-0.394123911857605,-0.018873652443289757,-0.015359603799879551,-0.01936391554772854,-0.023231936618685722,-0.017609525471925735,-0.013465380296111107
6.586586586586587,0.25553378462791443,0.1911950260400772,0.24547810852527618,0.2786412537097931,0.22195522487163544,0.1744714230298996,-2.559415817260742,-2.033057451248169,-2.576275587081909,-3.043714761734009,-2.339050531387329,-1.8027094602584839,-2.9245147705078125,-1.4188133478164673,-2.043189525604248,-1.5411303043365479,-1.7845385074615479,-1.6369730234146118,-0.14635314047336578,-0.08243293315172195,-0.11363256722688675,-0.10160575807094574,-0.10053183138370514,-0.08726561069488525,-0.5635127425193787,-0.44132930040359497,-0.5609565377235413,-0.6566617488861084,-0.5088125467300415,-0.3939635157585144,-0.01885930262506008,-0.015351522713899612,-0.019352776929736137,-0.023221978917717934,-0.017599672079086304,-0.013456825166940689
6.596596596596597,0.25547662377357483,0.19118450582027435,0.2454552948474884,0.2786479890346527,0.22193722426891327,0.17444747686386108,-2.557877779006958,-2.0322556495666504,-2.5751454830169678,-3.04278564453125,-2.338057518005371,-1.8018226623535156,-2.9301540851593018,-1.4232302904129028,-2.0488038063049316,-1.5477027893066406,-1.7896308898925781,-1.6409157514572144,-0.14654184877872467,-0.08258655667304993,-0.11382623761892319,-0.10183816403150558,-0.10070795565843582,-0.08740027248859406,-0.563225507736206,-0.4411899149417877,-0.5607557892799377,-0.6565102934837341,-0.5086372494697571,-0.3938027322292328,-0.018844936043024063,-0.015343429520726204,-0.019341619685292244,-0.023212000727653503,-0.01758980192244053,-0.013448257930576801
6.606606606606607,0.25541916489601135,0.1911737620830536,0.2454322725534439,0.27865439653396606,0.22191904485225677,0.17442336678504944,-2.5563366413116455,-2.031451940536499,-2.5740132331848145,-3.0418527126312256,-2.337062358856201,-1.800934076309204,-2.935790538787842,-1.4276459217071533,-2.0544159412384033,-1.5542736053466797,-1.7947216033935547,-1.6448570489883423,-0.1467304229736328,-0.08274010568857193,-0.11401979625225067,-0.10207045823335648,-0.10088399052619934,-0.08753485232591629,-0.5629377961158752,-0.44105005264282227,-0.560554563999176,-0.6563581228256226,-0.5084614157676697,-0.39364153146743774,-0.018830550834536552,-0.015335318632423878,-0.019330443814396858,-0.023201998323202133,-0.017579911276698112,-0.013439676724374294
6.616616616616617,0.25536152720451355,0.1911628693342209,0.24540895223617554,0.2786605656147003,0.22190062701702118,0.17439906299114227,-2.5547935962677,-2.0306458473205566,-2.572878122329712,-3.04091739654541,-2.336064577102661,-1.8000432252883911,-2.9414241313934326,-1.4320600032806396,-2.060026168823242,-1.5608429908752441,-1.7998104095458984,-1.648796558380127,-0.14691883325576782,-0.08289356529712677,-0.1142132431268692,-0.1023026630282402,-0.1010599136352539,-0.08766933530569077,-0.5626495480537415,-0.44090980291366577,-0.5603526830673218,-0.6562053561210632,-0.5082851052284241,-0.39347997307777405,-0.01881614699959755,-0.015327194705605507,-0.01931924745440483,-0.023191973567008972,-0.017570005729794502,-0.013431082479655743
6.626626626626627,0.25530365109443665,0.19115176796913147,0.24538542330265045,0.27866649627685547,0.22188198566436768,0.17437459528446198,-2.5532479286193848,-2.0298385620117188,-2.5717403888702393,-3.0399789810180664,-2.33506441116333,-1.7991511821746826,-2.947054862976074,-1.4364728927612305,-2.065634250640869,-1.567410945892334,-1.804897427558899,-1.652734398841858,-0.1471071094274521,-0.08304695039987564,-0.11440656334161758,-0.10253476351499557,-0.10123573988676071,-0.08780373632907867,-0.5623607039451599,-0.44076910614967346,-0.5601503252983093,-0.6560518741607666,-0.5081082582473755,-0.3933180272579193,-0.018801726400852203,-0.015319055877625942,-0.01930803246796131,-0.02318192459642887,-0.01756008341908455,-0.013422475196421146
6.636636636636637,0.25524547696113586,0.19114047288894653,0.24536168575286865,0.27867206931114197,0.22186313569545746,0.17434994876384735,-2.5516998767852783,-2.0290284156799316,-2.570600748062134,-3.0390374660491943,-2.334062099456787,-1.7982569932937622,-2.9526824951171875,-1.4408842325210571,-2.0712404251098633,-1.5739772319793701,-1.8099827766418457,-1.6566706895828247,-0.1472952514886856,-0.08320025354623795,-0.1145997941493988,-0.10276675969362259,-0.10141146928071976,-0.08793804794549942,-0.5620713233947754,-0.44062793254852295,-0.5599474310874939,-0.6558977365493774,-0.5079309940338135,-0.39315569400787354,-0.018787285313010216,-0.015310900285840034,-0.01929680071771145,-0.02317185513675213,-0.017550144344568253,-0.013413854874670506
6.646646646646647,0.2551870346069336,0.19112899899482727,0.24533765017986298,0.27867746353149414,0.22184404730796814,0.17432516813278198,-2.5501489639282227,-2.02821683883667,-2.5694580078125,-3.038093090057373,-2.333057403564453,-1.7973614931106567,-2.9583075046539307,-1.4452942609786987,-2.0768442153930664,-1.5805420875549316,-1.8150662183761597,-1.6606054306030273,-0.1474832445383072,-0.08335347473621368,-0.11479289084672928,-0.10299867391586304,-0.10158709436655045,-0.0880722850561142,-0.5617813467979431,-0.4404864013195038,-0.5597439408302307,-0.6557430028915405,-0.5077531337738037,-0.3929930031299591,-0.018772825598716736,-0.015302731655538082,-0.019285548478364944,-0.023161761462688446,-0.017540186643600464,-0.01340522151440382
6.656656656656657,0.2551283836364746,0.19111734628677368,0.24531342089176178,0.27868252992630005,0.2218247354030609,0.1743001937866211,-2.548595905303955,-2.027402877807617,-2.5683131217956543,-3.0371458530426025,-2.332050323486328,-1.796463966369629,-2.9639294147491455,-1.4497028589248657,-2.082446336746216,-1.5871052742004395,-1.8201478719711304,-1.6645383834838867,-0.14767108857631683,-0.08350661396980286,-0.1149858832359314,-0.10323047637939453,-0.10176261514425278,-0.08820642530918121,-0.5614908337593079,-0.44034436345100403,-0.5595399141311646,-0.6555876731872559,-0.5075748562812805,-0.39282989501953125,-0.018758345395326614,-0.015294546261429787,-0.019274277612566948,-0.023151645436882973,-0.017530212178826332,-0.01339657511562109
6.666666666666667,0.25506946444511414,0.19110551476478577,0.2452889382839203,0.27868732810020447,0.22180522978305817,0.17427502572536469,-2.5470399856567383,-2.02658748626709,-2.5671656131744385,-3.0361952781677246,-2.3310415744781494,-1.7955644130706787,-2.969548463821411,-1.454110026359558,-2.0880463123321533,-1.5936667919158936,-1.8252278566360474,-1.6684699058532715,-0.14785878360271454,-0.08365967869758606,-0.11517875641584396,-0.10346216708421707,-0.10193804651498795,-0.08834048360586166,-0.5611998438835144,-0.4402019679546356,-0.5593353509902954,-0.6554316282272339,-0.5073960423469543,-0.39266639947891235,-0.01874385215342045,-0.015286346897482872,-0.01926298812031746,-0.02314150705933571,-0.017520220950245857,-0.01338791474699974
6.676676676676677,0.25501033663749695,0.19109347462654114,0.2452641725540161,0.278691828250885,0.2217855155467987,0.17424972355365753,-2.5454821586608887,-2.0257699489593506,-2.5660152435302734,-3.0352423191070557,-2.3300299644470215,-1.794663429260254,-2.9751646518707275,-1.4585156440734863,-2.093644380569458,-1.6002269983291626,-1.830306053161621,-1.6723995208740234,-0.1480463296175003,-0.0838126540184021,-0.11537152528762817,-0.10369376093149185,-0.10211337357759476,-0.08847445249557495,-0.5609081983566284,-0.4400590658187866,-0.5591302514076233,-0.6552749872207642,-0.50721675157547,-0.3925025463104248,-0.01872933655977249,-0.015278131701052189,-0.01925167813897133,-0.023131346330046654,-0.01751021109521389,-0.013379242271184921
6.686686686686687,0.2549509108066559,0.19108125567436218,0.24523921310901642,0.27869608998298645,0.22176556289196014,0.17422422766685486,-2.5439212322235107,-2.0249502658843994,-2.5648624897003174,-3.034285545349121,-2.3290159702301025,-1.7937605381011963,-2.9807779788970947,-1.462920069694519,-2.0992400646209717,-1.606785535812378,-1.835382342338562,-1.6763278245925903,-0.14823374152183533,-0.08396554738283157,-0.11556418240070343,-0.10392525047063828,-0.10228860378265381,-0.08860833942890167,-0.5606160759925842,-0.43991580605506897,-0.5589246153831482,-0.6551176905632019,-0.5070368647575378,-0.39233827590942383,-0.018714802339673042,-0.015269902534782887,-0.019240353256464005,-0.02312116138637066,-0.01750018261373043,-0.013370555825531483
6.696696696696697,0.2548912465572357,0.1910688430070877,0.24521401524543762,0.278700053691864,0.22174540162086487,0.17419856786727905,-2.542357921600342,-2.0241284370422363,-2.5637075901031494,-3.0333261489868164,-2.32800030708313,-1.7928558588027954,-2.9863882064819336,-1.467322826385498,-2.1048340797424316,-1.6133424043655396,-1.8404568433761597,-1.680254340171814,-0.14842098951339722,-0.08411835879087448,-0.11575672775506973,-0.10415664315223694,-0.1024637296795845,-0.08874212950468063,-0.5603234171867371,-0.4397720694541931,-0.5587183833122253,-0.6549597382545471,-0.5068565607070923,-0.3921735882759094,-0.0187002532184124,-0.015261657536029816,-0.01922900415956974,-0.023110955953598022,-0.017490139231085777,-0.013361855410039425
6.706706706706707,0.25483131408691406,0.1910562366247177,0.24518854916095734,0.2787037491798401,0.22172501683235168,0.17417272925376892,-2.5407919883728027,-2.0233047008514404,-2.5625498294830322,-3.0323638916015625,-2.326981782913208,-1.7919496297836304,-2.991995334625244,-1.471724271774292,-2.1104257106781006,-1.619897723197937,-1.845529556274414,-1.6841790676116943,-0.14860811829566956,-0.08427108079195023,-0.11594915390014648,-0.10438793897628784,-0.10263875126838684,-0.08887583762407303,-0.5600301623344421,-0.43962788581848145,-0.5585116147994995,-0.6548011302947998,-0.5066758394241333,-0.39200857281684875,-0.018685683608055115,-0.015253397636115551,-0.019217638298869133,-0.023100726306438446,-0.01748008094727993,-0.013353143818676472
6.716716716716717,0.2547711730003357,0.19104346632957458,0.24516282975673676,0.27870720624923706,0.2217044234275818,0.17414671182632446,-2.539224147796631,-2.0224790573120117,-2.561389207839966,-3.0313987731933594,-2.325961112976074,-1.791041374206543,-2.9975998401641846,-1.4761242866516113,-2.1160154342651367,-1.6264514923095703,-1.8506004810333252,-1.688102126121521,-0.14879509806632996,-0.08442372828722,-0.11614144593477249,-0.10461913049221039,-0.10281368345022202,-0.08900945633649826,-0.5597363114356995,-0.43948328495025635,-0.5583043098449707,-0.65464186668396,-0.5064945220947266,-0.39184319972991943,-0.01867109350860119,-0.015245122835040092,-0.019206253811717033,-0.02309047244489193,-0.01747000403702259,-0.013344419188797474
6.726726726726727,0.25471073389053345,0.19103050231933594,0.24513693153858185,0.27871036529541016,0.2216835916042328,0.17412056028842926,-2.5376532077789307,-2.02165150642395,-2.5602269172668457,-3.030430555343628,-2.3249382972717285,-1.79013192653656,-3.003201484680176,-1.4805227518081665,-2.121603012084961,-1.633003830909729,-1.855669617652893,-1.692023754119873,-0.14898191392421722,-0.08457629382610321,-0.11633366346359253,-0.10485021770000458,-0.10298850387334824,-0.08914300054311752,-0.5594419836997986,-0.43933823704719543,-0.5580964684486389,-0.6544820070266724,-0.5063126683235168,-0.3916774094104767,-0.01865648850798607,-0.01523683313280344,-0.01919485256075859,-0.02308019995689392,-0.01745990850031376,-0.013335680589079857
6.736736736736737,0.2546501159667969,0.19101731479167938,0.24511075019836426,0.2787132263183594,0.22166256606578827,0.17409421503543854,-2.5360801219940186,-2.0208218097686768,-2.5590620040893555,-3.029459238052368,-2.323913097381592,-1.7892200946807861,-3.0088002681732178,-1.484919786453247,-2.1271884441375732,-1.6395543813705444,-1.8607369661331177,-1.6959437131881714,-0.14916859567165375,-0.08472876995801926,-0.11652573943138123,-0.10508118569850922,-0.1031632274389267,-0.08927644044160843,-0.55914705991745,-0.4391928017139435,-0.5578880310058594,-0.6543214917182922,-0.5061303973197937,-0.3915111720561981,-0.018641863018274307,-0.015228528529405594,-0.019183428958058357,-0.023069901391863823,-0.017449796199798584,-0.013326927088201046
6.746746746746747,0.25458917021751404,0.1910039782524109,0.24508431553840637,0.2787158489227295,0.22164131700992584,0.1740676760673523,-2.5345044136047363,-2.0199902057647705,-2.557893753051758,-3.028485059738159,-2.322885751724243,-1.7883065938949585,-3.0143954753875732,-1.4893152713775635,-2.1327717304229736,-1.6461032629013062,-1.8658024072647095,-1.699861764907837,-0.14935512840747833,-0.08488116413354874,-0.11671770364046097,-0.10531207174062729,-0.1033378466963768,-0.08940979838371277,-0.5588515996932983,-0.4390469193458557,-0.5576789975166321,-0.6541603207588196,-0.5059476494789124,-0.3913446068763733,-0.018627218902111053,-0.015220209024846554,-0.01917198672890663,-0.023059582337737083,-0.017439667135477066,-0.01331816241145134
6.756756756756757,0.2545280456542969,0.19099046289920807,0.24505765736103058,0.27871817350387573,0.2216198593378067,0.1740410029888153,-2.532926321029663,-2.0191566944122314,-2.5567235946655273,-3.027507781982422,-2.3218560218811035,-1.7873914241790771,-3.0199882984161377,-1.4937095642089844,-2.138353109359741,-1.6526505947113037,-1.8708659410476685,-1.7037783861160278,-0.14954151213169098,-0.08503348380327225,-0.11690955609083176,-0.10554284602403641,-0.10351236909627914,-0.08954307436943054,-0.5585556626319885,-0.43890058994293213,-0.5574695467948914,-0.6539984941482544,-0.505764365196228,-0.3911776840686798,-0.018612559884786606,-0.015211873687803745,-0.019160527735948563,-0.023049239069223404,-0.017429521307349205,-0.013309385627508163
6.766766766766767,0.25446659326553345,0.19097672402858734,0.24503077566623688,0.2787202298641205,0.22159814834594727,0.1740141361951828,-2.5313453674316406,-2.0183210372924805,-2.5555508136749268,-3.0265276432037354,-2.3208236694335938,-1.786474585533142,-3.0255777835845947,-1.498102068901062,-2.143932342529297,-1.6591962575912476,-1.8759276866912842,-1.707693338394165,-0.1497277468442917,-0.085185706615448,-0.11710129678249359,-0.10577350854873657,-0.10368677973747253,-0.08967625349760056,-0.558259129524231,-0.43875381350517273,-0.5572595000267029,-0.6538360714912415,-0.5055805444717407,-0.3910103738307953,-0.018597878515720367,-0.015203524380922318,-0.019149048253893852,-0.023038875311613083,-0.01741935685276985,-0.013300595805048943
6.776776776776777,0.2544049322605133,0.19096282124519348,0.24500364065170288,0.27872198820114136,0.2215762436389923,0.17398710548877716,-2.5297622680664062,-2.0174834728240967,-2.554375648498535,-3.0255441665649414,-2.319789409637451,-1.7855558395385742,-3.0311646461486816,-1.5024933815002441,-2.1495096683502197,-1.6657403707504272,-1.8809876441955566,-1.7116063833236694,-0.14991383254528046,-0.08533785492181778,-0.11729293316602707,-0.10600408166646957,-0.10386110842227936,-0.089809350669384,-0.5579620003700256,-0.4386066496372223,-0.5570488572120667,-0.653672993183136,-0.50539630651474,-0.39084261655807495,-0.018583180382847786,-0.015195160172879696,-0.0191375520080328,-0.023028485476970673,-0.017409177497029305,-0.013291791081428528
6.786786786786787,0.25434306263923645,0.1909487247467041,0.2449762374162674,0.27872350811958313,0.22155411541461945,0.1739599108695984,-2.528176784515381,-2.016643762588501,-2.5531976222991943,-3.0245583057403564,-2.3187530040740967,-1.7846356630325317,-3.0367484092712402,-1.5068830251693726,-2.1550846099853516,-1.6722829341888428,-1.8860458135604858,-1.7155179977416992,-0.15009978413581848,-0.0854899138212204,-0.1174844279885292,-0.10623454302549362,-0.10403531789779663,-0.08994235843420029,-0.5576643943786621,-0.43845903873443604,-0.5568377375602722,-0.6535091996192932,-0.5052114725112915,-0.39067453145980835,-0.01856846548616886,-0.01518678106367588,-0.019126037135720253,-0.02301807329058647,-0.017398979514837265,-0.013282974250614643
6.796796796796797,0.2542808949947357,0.1909344345331192,0.2449486255645752,0.2787247598171234,0.22153177857398987,0.17393255233764648,-2.5265886783599854,-2.0158023834228516,-2.5520176887512207,-3.023569345474243,-2.317713737487793,-1.783713459968567,-3.0423290729522705,-1.511271357536316,-2.1606574058532715,-1.678823709487915,-1.8911019563674927,-1.7194277048110962,-0.15028558671474457,-0.08564189076423645,-0.11767583340406418,-0.10646490752696991,-0.10420943051576614,-0.09007527679204941,-0.5573661923408508,-0.43831101059913635,-0.5566261410713196,-0.6533448100090027,-0.5050261616706848,-0.3905060589313507,-0.018553731963038445,-0.015178387984633446,-0.019114501774311066,-0.02300764061510563,-0.017388762906193733,-0.013274144381284714
6.806806806806807,0.2542184591293335,0.19091995060443878,0.2449207454919815,0.2787257134914398,0.22150921821594238,0.17390500009059906,-2.5249979496002197,-2.014958620071411,-2.5508344173431396,-3.0225772857666016,-2.3166730403900146,-1.7827894687652588,-3.0479066371917725,-1.5156580209732056,-2.1662282943725586,-1.6853628158569336,-1.8961565494537354,-1.7233359813690186,-0.15047122538089752,-0.08579378575086594,-0.11786710470914841,-0.10669515281915665,-0.1043834462761879,-0.09020811319351196,-0.5570674538612366,-0.43816250562667847,-0.5564138293266296,-0.6531798243522644,-0.5048404335975647,-0.39033713936805725,-0.018538977950811386,-0.015169977210462093,-0.019102947786450386,-0.022997185587882996,-0.017378531396389008,-0.01326529961079359
6.816816816816817,0.25415581464767456,0.19090530276298523,0.2448926419019699,0.2787264287471771,0.22148644924163818,0.1738772690296173,-2.523405075073242,-2.014113426208496,-2.549649238586426,-3.0215823650360107,-2.315629482269287,-1.7818636894226074,-3.0534818172454834,-1.5200432538986206,-2.1717967987060547,-1.6919004917144775,-1.9012089967727661,-1.7272422313690186,-0.15065674483776093,-0.08594559878110886,-0.11805827170610428,-0.10692530870437622,-0.1045573502779007,-0.09034084528684616,-0.5567681789398193,-0.43801361322402954,-0.5562010407447815,-0.6530141234397888,-0.5046541690826416,-0.39016789197921753,-0.018524209037423134,-0.015161553397774696,-0.019091375172138214,-0.022986706346273422,-0.017368284985423088,-0.013256444595754147
6.826826826826827,0.25409287214279175,0.19089044630527496,0.2448643147945404,0.27872684597969055,0.22146345674991608,0.17384940385818481,-2.5218093395233154,-2.013265609741211,-2.548461437225342,-3.0205843448638916,-2.3145840167999268,-1.7809364795684814,-3.059053421020508,-1.524427056312561,-2.177363395690918,-1.6984362602233887,-1.9062596559524536,-1.7311471700668335,-0.15084208548069,-0.08609732240438461,-0.1182493194937706,-0.10715535283088684,-0.10473115742206573,-0.09047350287437439,-0.5564683675765991,-0.4378642737865448,-0.5559877157211304,-0.6528478860855103,-0.5044674277305603,-0.3899982273578644,-0.01850941963493824,-0.015153114683926105,-0.01907978393137455,-0.022976206615567207,-0.017358018085360527,-0.013247574679553509
6.836836836836837,0.2540297210216522,0.19087542593479156,0.2448357194662094,0.2787269651889801,0.22144022583961487,0.1738213449716568,-2.5202112197875977,-2.0124166011810303,-2.5472710132598877,-3.019583225250244,-2.3135359287261963,-1.780007243156433,-3.064622402191162,-1.5288094282150269,-2.1829278469085693,-1.704970359802246,-1.9113085269927979,-1.735050082206726,-0.15102729201316833,-0.0862489640712738,-0.11844024807214737,-0.10738528519868851,-0.10490486025810242,-0.09060606360435486,-0.5561679601669312,-0.43771451711654663,-0.5557738542556763,-0.6526809334754944,-0.504280149936676,-0.38982823491096497,-0.018494611606001854,-0.01514466106891632,-0.019068174064159393,-0.022965682670474052,-0.017347734421491623,-0.013238691724836826
6.846846846846847,0.2539663016796112,0.19086019694805145,0.2448069155216217,0.27872684597969055,0.22141681611537933,0.17379312217235565,-2.518610715866089,-2.0115649700164795,-2.5460784435272217,-3.0185794830322266,-2.312485694885254,-1.7790762186050415,-3.07018780708313,-1.533190131187439,-2.1884899139404297,-1.7115029096603394,-1.9163553714752197,-1.7389514446258545,-0.15121234953403473,-0.08640052378177643,-0.11863105744123459,-0.10761512815952301,-0.10507845878601074,-0.09073854237794876,-0.5558670163154602,-0.43756431341171265,-0.5555594563484192,-0.6525133848190308,-0.5040923953056335,-0.3896578252315521,-0.018479786813259125,-0.015136192552745342,-0.019056545570492744,-0.022955138236284256,-0.017337433993816376,-0.013229797594249249
6.856856856856857,0.2539026439189911,0.19084477424621582,0.2447778433561325,0.2787264585494995,0.2213931679725647,0.17376473546028137,-2.51700758934021,-2.010711431503296,-2.5448830127716064,-3.0175724029541016,-2.3114333152770996,-1.7781436443328857,-3.0757508277893066,-1.537569284439087,-2.1940500736236572,-1.7180336713790894,-1.9214003086090088,-1.7428511381149292,-0.15139725804328918,-0.08655198663473129,-0.11882176250219345,-0.10784485191106796,-0.10525195300579071,-0.0908709317445755,-0.5555655360221863,-0.43741366267204285,-0.5553444623947144,-0.6523451805114746,-0.5039041638374329,-0.38948702812194824,-0.018464941531419754,-0.015127708204090595,-0.019044898450374603,-0.02294456958770752,-0.017327118664979935,-0.013220888562500477
6.866866866866867,0.25383874773979187,0.19082918763160706,0.2447485476732254,0.2787257730960846,0.22136931121349335,0.17373615503311157,-2.515402317047119,-2.0098564624786377,-2.5436851978302,-3.0165627002716064,-2.310378313064575,-1.7772091627120972,-3.081310272216797,-1.5419472455978394,-2.199608087539673,-1.7245628833770752,-1.9264435768127441,-1.7467490434646606,-0.1515820175409317,-0.08670338243246078,-0.11901234090328217,-0.10807447135448456,-0.10542535036802292,-0.09100322425365448,-0.5552635192871094,-0.437262624502182,-0.5551289319992065,-0.6521762609481812,-0.5037153959274292,-0.3893158733844757,-0.01845007948577404,-0.015119209885597229,-0.01903323270380497,-0.022933976724743843,-0.017316782847046852,-0.01321196835488081
6.876876876876877,0.25377461314201355,0.19081337749958038,0.244718998670578,0.2787248194217682,0.2213452309370041,0.17370741069316864,-2.5137946605682373,-2.0089986324310303,-2.542484760284424,-3.015549898147583,-2.309321403503418,-1.7762730121612549,-3.086867094039917,-1.546323299407959,-2.2051637172698975,-1.7310901880264282,-1.9314846992492676,-1.7506451606750488,-0.15176662802696228,-0.08685466647148132,-0.11920280009508133,-0.1083039864897728,-0.10559863597154617,-0.0911354273557663,-0.5549610257148743,-0.43711113929748535,-0.554912805557251,-0.6520067453384399,-0.5035262107849121,-0.38914433121681213,-0.018435202538967133,-0.015110695734620094,-0.019021546468138695,-0.022923363372683525,-0.017306432127952576,-0.013203034177422523
6.886886886886887,0.25371018052101135,0.19079743325710297,0.2446891963481903,0.2787235677242279,0.22132092714309692,0.17367850244045258,-2.512183904647827,-2.0081396102905273,-2.5412821769714355,-3.014533758163452,-2.3082618713378906,-1.7753349542617798,-3.0924205780029297,-1.550698161125183,-2.2107174396514893,-1.737615942955017,-1.9365240335464478,-1.7545394897460938,-0.15195108950138092,-0.08700589090585709,-0.11939315497875214,-0.10853339731693268,-0.10577181726694107,-0.09126754850149155,-0.5546579360961914,-0.43695923686027527,-0.554696261882782,-0.651836633682251,-0.5033364295959473,-0.3889724016189575,-0.018420303240418434,-0.01510216947644949,-0.019009843468666077,-0.022912727668881416,-0.017296064645051956,-0.013194087892770767
6.896896896896897,0.25364553928375244,0.19078126549720764,0.2446591854095459,0.2787220776081085,0.22129639983177185,0.17364943027496338,-2.510571241378784,-2.0072782039642334,-2.540076732635498,-3.0135152339935303,-2.3072004318237305,-1.7743953466415405,-3.097971200942993,-1.5550713539123535,-2.21626877784729,-1.7441400289535522,-1.9415615797042847,-1.7584322690963745,-0.15213540196418762,-0.08715701848268509,-0.1195833832025528,-0.1087627038359642,-0.10594490170478821,-0.09139957278966904,-0.5543543100357056,-0.43680688738822937,-0.5544791221618652,-0.6516658067703247,-0.503146231174469,-0.3888000547885895,-0.018405389040708542,-0.015093626454472542,-0.018998121842741966,-0.022902067750692368,-0.017285680398344994,-0.013185126706957817
6.906906906906907,0.25358062982559204,0.190764918923378,0.24462890625,0.27872028946876526,0.22127167880535126,0.17362019419670105,-2.508955955505371,-2.0064151287078857,-2.5388689041137695,-3.01249361038208,-2.3061366081237793,-1.773454189300537,-3.1035187244415283,-1.5594429969787598,-2.221818208694458,-1.7506622076034546,-1.9465972185134888,-1.7623233795166016,-0.15231956541538239,-0.08730806410312653,-0.1197734996676445,-0.10899189859628677,-0.10611788928508759,-0.09153151512145996,-0.554050087928772,-0.43665412068367004,-0.5542614459991455,-0.6514943838119507,-0.5029554963111877,-0.38862738013267517,-0.018390454351902008,-0.015085067600011826,-0.018986381590366364,-0.022891387343406677,-0.017275279387831688,-0.013176153413951397
6.916916916916917,0.25351545214653015,0.190748393535614,0.2445984184741974,0.2787182629108429,0.22124671936035156,0.1735907644033432,-2.507338047027588,-2.005549669265747,-2.537658929824829,-3.0114691257476807,-2.305070400238037,-1.7725110054016113,-3.1090633869171143,-1.5638130903244019,-2.227365255355835,-1.7571828365325928,-1.951630711555481,-1.7662125825881958,-0.1525035798549652,-0.0874590277671814,-0.11996349692344666,-0.10922099649906158,-0.10629075020551682,-0.09166336059570312,-0.5537453293800354,-0.4365009069442749,-0.554043173789978,-0.6513223648071289,-0.5027642846107483,-0.3884543180465698,-0.01837550289928913,-0.01507649477571249,-0.01897462084889412,-0.022880684584379196,-0.01726485975086689,-0.013167168013751507
6.926926926926927,0.25345003604888916,0.19073167443275452,0.2445676624774933,0.27871596813201904,0.22122156620025635,0.17356117069721222,-2.5057175159454346,-2.0046825408935547,-2.5364456176757812,-3.010441541671753,-2.304002285003662,-1.7715660333633423,-3.1146047115325928,-1.5681817531585693,-2.232909917831421,-1.7637019157409668,-1.9566624164581299,-1.7701002359390259,-0.1526874452829361,-0.08760989457368851,-0.12015336751937866,-0.10944997519254684,-0.10646352916955948,-0.09179511666297913,-0.5534400343894958,-0.4363473057746887,-0.5538243651390076,-0.6511496305465698,-0.5025725960731506,-0.38828083872795105,-0.018360530957579613,-0.015067907981574535,-0.018962841480970383,-0.022869957610964775,-0.01725442335009575,-0.013158168643712997
6.936936936936937,0.25338441133499146,0.1907147616147995,0.24453666806221008,0.2787133455276489,0.22119615972042084,0.1735314130783081,-2.5040950775146484,-2.0038135051727295,-2.535230875015259,-3.009410858154297,-2.302931308746338,-1.770619511604309,-3.120143175125122,-1.5725488662719727,-2.238452672958374,-1.7702189683914185,-1.961692214012146,-1.7739861011505127,-0.15287116169929504,-0.08776068687438965,-0.12034312635660172,-0.10967884957790375,-0.10663618892431259,-0.09192679077386856,-0.5531342625617981,-0.43619322776794434,-0.5536050796508789,-0.650976300239563,-0.5023804306983948,-0.3881070017814636,-0.0183455441147089,-0.015059306286275387,-0.018951047211885452,-0.022859210148453712,-0.017243970185518265,-0.013149158097803593
6.946946946946947,0.2533184885978699,0.19069766998291016,0.24450546503067017,0.2787104845046997,0.2211705893278122,0.17350149154663086,-2.502470016479492,-2.0029423236846924,-2.534012794494629,-3.0083773136138916,-2.30185866355896,-1.769671082496643,-3.125678300857544,-1.5769144296646118,-2.2439932823181152,-1.776734471321106,-1.9667201042175293,-1.7778702974319458,-0.15305472910404205,-0.08791138976812363,-0.12053277343511581,-0.1099076122045517,-0.10680875182151794,-0.09205836802721024,-0.5528278350830078,-0.4360387623310089,-0.5533851981163025,-0.6508023142814636,-0.5021877288818359,-0.38793274760246277,-0.018330536782741547,-0.015050689689815044,-0.01893923059105873,-0.02284843847155571,-0.017233502119779587,-0.01314013171941042
6.956956956956957,0.25325238704681396,0.1906803846359253,0.24447397887706757,0.278707355260849,0.22114475071430206,0.1734713912010193,-2.500842571258545,-2.0020692348480225,-2.532792568206787,-3.007340908050537,-2.300783395767212,-1.7687209844589233,-3.1312108039855957,-1.5812783241271973,-2.2495312690734863,-1.7832480669021606,-1.9717459678649902,-1.781752586364746,-0.15323813259601593,-0.08806200325489044,-0.12072228640317917,-0.11013627797365189,-0.10698120296001434,-0.09218985587358475,-0.5525209307670593,-0.43588384985923767,-0.5531647801399231,-0.6506276726722717,-0.5019944906234741,-0.38775813579559326,-0.018315514549613,-0.015042057260870934,-0.018927397206425667,-0.022837644442915916,-0.017223013564944267,-0.01313109416514635
6.966966966966967,0.2531859576702118,0.1906629055738449,0.24444229900836945,0.2787039279937744,0.2211187183856964,0.1734410971403122,-2.4992122650146484,-2.0011942386627197,-2.5315699577331543,-3.006301164627075,-2.299705982208252,-1.76776921749115,-3.13673996925354,-1.585640788078308,-2.2550675868988037,-1.7897599935531616,-1.976770043373108,-1.7856330871582031,-0.15342140197753906,-0.0882125273346901,-0.12091169506311417,-0.11036482453346252,-0.10715355724096298,-0.0923212543129921,-0.5522134900093079,-0.435728520154953,-0.5529438257217407,-0.6504524350166321,-0.5018008351325989,-0.3875831663608551,-0.01830047182738781,-0.015033411793410778,-0.01891554333269596,-0.02282682992517948,-0.017212510108947754,-0.013122043572366238
6.976976976976977,0.2531193196773529,0.1906452476978302,0.24441033601760864,0.27870023250579834,0.22109244763851166,0.17341065406799316,-2.497579574584961,-2.000317096710205,-2.5303447246551514,-3.0052590370178223,-2.298626184463501,-1.7668156623840332,-3.142266035079956,-1.5900017023086548,-2.26060152053833,-1.7962701320648193,-1.9817920923233032,-1.7895119190216064,-0.15360450744628906,-0.08836296945810318,-0.12110097706317902,-0.1105932667851448,-0.10732579976320267,-0.09245255589485168,-0.5519055128097534,-0.43557268381118774,-0.5527223348617554,-0.6502765417098999,-0.5016066431999207,-0.3874078094959259,-0.018285410478711128,-0.015024748630821705,-0.018903672695159912,-0.022815991193056107,-0.017201989889144897,-0.013112980872392654
6.986986986986987,0.25305241346359253,0.19062739610671997,0.24437816441059113,0.2786962687969208,0.22106599807739258,0.1733800619840622,-2.4959447383880615,-1.9994380474090576,-2.5291171073913574,-3.004213809967041,-2.297544240951538,-1.7658604383468628,-3.147789239883423,-1.5943609476089478,-2.2661330699920654,-1.8027784824371338,-1.9868122339248657,-1.793389081954956,-0.15378747880458832,-0.0885133221745491,-0.12129014730453491,-0.11082160472869873,-0.107497937977314,-0.09258377552032471,-0.5515969395637512,-0.4354165196418762,-0.552500307559967,-0.6500999927520752,-0.5014119744300842,-0.3872320353984833,-0.018270332366228104,-0.015016073361039162,-0.01889178529381752,-0.02280513010919094,-0.01719145104289055,-0.013103903271257877
6.996996996996997,0.25298529863357544,0.1906093806028366,0.2443457394838333,0.2786920666694641,0.2210392951965332,0.1733492761850357,-2.494307279586792,-1.9985573291778564,-2.5278868675231934,-3.0031654834747314,-2.2964601516723633,-1.7649033069610596,-3.1533091068267822,-1.5987186431884766,-2.271662473678589,-1.8092851638793945,-1.9918303489685059,-1.7972643375396729,-0.15397028625011444,-0.08866359293460846,-0.12147919833660126,-0.1110498309135437,-0.10766997188329697,-0.09271489828824997,-0.5512878894805908,-0.4352599084377289,-0.5522777438163757,-0.649922788143158,-0.5012168288230896,-0.3870559334754944,-0.018255237489938736,-0.015007383190095425,-0.018879877403378487,-0.022794246673583984,-0.017180897295475006,-0.013094814494252205
7.007007007007007,0.2529178857803345,0.19059114158153534,0.2443130612373352,0.2786875367164612,0.2210123986005783,0.17331832647323608,-2.4926671981811523,-1.9976742267608643,-2.5266542434692383,-3.0021142959594727,-2.2953739166259766,-1.7639446258544922,-3.1588261127471924,-1.6030747890472412,-2.2771897315979004,-1.8157899379730225,-1.9968465566635132,-1.8011378049850464,-0.15415294468402863,-0.08881377428770065,-0.12166812270879745,-0.11127793788909912,-0.10784190148115158,-0.09284593164920807,-0.5509782433509827,-0.4351028501987457,-0.5520545244216919,-0.649744987487793,-0.501021146774292,-0.38687941431999207,-0.018240122124552727,-0.01499867718666792,-0.01886794902384281,-0.022783340886235237,-0.01717032678425312,-0.013085712678730488
7.017017017017017,0.2528502345085144,0.19057275354862213,0.24428017437458038,0.27868279814720154,0.2209852933883667,0.17328719794750214,-2.491024971008301,-1.9967894554138184,-2.525419235229492,-3.0010604858398438,-2.2942850589752197,-1.762984275817871,-3.164339780807495,-1.6074295043945312,-2.282714605331421,-1.8222931623458862,-2.0018608570098877,-1.8050096035003662,-0.15433545410633087,-0.08896386623382568,-0.1218569353222847,-0.11150595545768738,-0.10801372677087784,-0.09297686815261841,-0.5506681203842163,-0.43494537472724915,-0.5518308877944946,-0.6495665311813354,-0.5008249878883362,-0.3867025673389435,-0.018224991858005524,-0.014989957213401794,-0.018856003880500793,-0.02277241460978985,-0.017159737646579742,-0.0130765987560153
7.027027027027027,0.25278234481811523,0.19055414199829102,0.24424701929092407,0.27867767214775085,0.2209579199552536,0.17325589060783386,-2.4893798828125,-1.995902419090271,-2.524181365966797,-3.000002861022949,-2.293194055557251,-1.7620216608047485,-3.1698503494262695,-1.611782431602478,-2.2882373332977295,-1.8287943601608276,-2.00687313079834,-1.8088797330856323,-0.15451779961585999,-0.08911386877298355,-0.1220456212759018,-0.11173384636640549,-0.10818544030189514,-0.09310772269964218,-0.5503574013710022,-0.43478748202323914,-0.5516066551208496,-0.6493874788284302,-0.5006284117698669,-0.38652530312538147,-0.01820984110236168,-0.014981222338974476,-0.018844040110707283,-0.02276146225631237,-0.01714913360774517,-0.013067470863461494
7.037037037037037,0.2527141869068146,0.19053536653518677,0.24421362578868866,0.27867236733436584,0.22093039751052856,0.17322444915771484,-2.4877328872680664,-1.99501371383667,-2.5229413509368896,-2.9989430904388428,-2.2921011447906494,-1.76105797290802,-3.1753578186035156,-1.6161339282989502,-2.293757915496826,-1.8352938890457153,-2.011883497238159,-1.812747836112976,-0.15470001101493835,-0.08926378935575485,-0.12223419547080994,-0.11196163296699524,-0.10835704952478409,-0.0932384803891182,-0.5500462055206299,-0.4346291422843933,-0.5513819456100464,-0.6492077708244324,-0.5004312992095947,-0.38634762167930603,-0.01819467544555664,-0.014972472563385963,-0.01883205957710743,-0.0227504912763834,-0.017138512805104256,-0.013058329001069069
7.047047047047047,0.2526458501815796,0.1905164122581482,0.24417999386787415,0.27866676449775696,0.22090259194374084,0.1731927990913391,-2.4860832691192627,-1.994123101234436,-2.521698474884033,-2.99787974357605,-2.2910053730010986,-1.7600921392440796,-3.1808621883392334,-1.6204837560653687,-2.2992758750915527,-1.8417915105819702,-2.0168917179107666,-1.8166143894195557,-0.1548820585012436,-0.08941362053155899,-0.12242263555526733,-0.11218930780887604,-0.10852854698896408,-0.09336915612220764,-0.5497344136238098,-0.43447038531303406,-0.5511566400527954,-0.6490273475646973,-0.5002336502075195,-0.3861696422100067,-0.01817948929965496,-0.014963707886636257,-0.018820056691765785,-0.02273949421942234,-0.01712787337601185,-0.013049177825450897
7.057057057057057,0.2525772154331207,0.1904972642660141,0.24414612352848053,0.2786608934402466,0.22087462246418,0.17316101491451263,-2.484431266784668,-1.9932304620742798,-2.5204532146453857,-2.996814012527466,-2.289907932281494,-1.759124755859375,-3.186363697052002,-1.6248319149017334,-2.3047919273376465,-1.8482873439788818,-2.021898031234741,-1.820479154586792,-0.15506397187709808,-0.08956336230039597,-0.12261096388101578,-0.11241688579320908,-0.10869994759559631,-0.09349973499774933,-0.5494220852851868,-0.434311181306839,-0.5509308576583862,-0.6488463878631592,-0.5000355243682861,-0.3859912157058716,-0.018164286389946938,-0.014954928308725357,-0.018808038905262947,-0.02272847853600979,-0.017117219045758247,-0.013040010817348957
7.067067067067067,0.252508282661438,0.1904779076576233,0.2441120147705078,0.27865469455718994,0.22084641456604004,0.17312905192375183,-2.482776641845703,-1.9923356771469116,-2.5192062854766846,-2.9957447052001953,-2.2888078689575195,-1.7581559419631958,-3.191861629486084,-1.629178762435913,-2.310305595397949,-1.8547812700271606,-2.026902437210083,-1.824341893196106,-0.15524572134017944,-0.08971302211284637,-0.12279917299747467,-0.11264432966709137,-0.10887123644351959,-0.09363021701574326,-0.549109160900116,-0.4341515898704529,-0.5507044196128845,-0.6486647129058838,-0.4998369514942169,-0.3858124017715454,-0.018149062991142273,-0.014946135692298412,-0.018796000629663467,-0.022717438638210297,-0.017106546089053154,-0.013030830770730972
7.077077077077077,0.2524391710758209,0.19045838713645935,0.244077667593956,0.278648316860199,0.22081798315048218,0.17309688031673431,-2.4811196327209473,-1.9914391040802002,-2.517955780029297,-2.994673252105713,-2.287705659866333,-1.7571847438812256,-3.197356700897217,-1.63352370262146,-2.31581711769104,-1.8612735271453857,-2.031904697418213,-1.8282029628753662,-0.15542732179164886,-0.08986258506774902,-0.12298726290464401,-0.1128716841340065,-0.10904241353273392,-0.09376060217618942,-0.548795759677887,-0.43399152159690857,-0.5504775047302246,-0.6484824419021606,-0.4996379017829895,-0.385633260011673,-0.018133824691176414,-0.014937326312065125,-0.018783943727612495,-0.022706378251314163,-0.017095858231186867,-0.013021640479564667
7.087087087087087,0.25236982107162476,0.1904386430978775,0.24404311180114746,0.27864164113998413,0.2207893580198288,0.17306457459926605,-2.4794602394104004,-1.9905403852462769,-2.5167036056518555,-2.993598461151123,-2.2866010665893555,-1.7562122344970703,-3.2028486728668213,-1.6378670930862427,-2.32132625579834,-1.8677639961242676,-2.036905288696289,-1.8320623636245728,-0.15560877323150635,-0.09001205861568451,-0.1231752261519432,-0.11309891939163208,-0.10921350121498108,-0.09389090538024902,-0.548481822013855,-0.4338310658931732,-0.5502500534057617,-0.648299515247345,-0.4994382858276367,-0.3854537010192871,-0.018118567764759064,-0.014928502961993217,-0.01877186819911003,-0.02269529365003109,-0.017085151746869087,-0.013012434355914593
7.097097097097097,0.2523001730442047,0.1904187649488449,0.24400825798511505,0.278634637594223,0.2207604944705963,0.17303207516670227,-2.4777984619140625,-1.9896399974822998,-2.5154483318328857,-2.992520809173584,-2.285494565963745,-1.7552378177642822,-3.2083373069763184,-1.6422090530395508,-2.3268330097198486,-1.8742525577545166,-2.0419037342071533,-1.8359196186065674,-0.1557900458574295,-0.09016145765781403,-0.12336307764053345,-0.1133260428905487,-0.10938446968793869,-0.09402111172676086,-0.5481674075126648,-0.43367016315460205,-0.5500220656394958,-0.6481159925460815,-0.49923819303512573,-0.3852737843990326,-0.01810329593718052,-0.014919665642082691,-0.018759775906801224,-0.022684186697006226,-0.017074428498744965,-0.013003217987716198
7.107107107107107,0.25223031640052795,0.1903986781835556,0.24397321045398712,0.2786273956298828,0.22073142230510712,0.17299942672252655,-2.4761343002319336,-1.9887373447418213,-2.514191150665283,-2.9914400577545166,-2.2843854427337646,-1.7542617321014404,-3.213822841644287,-1.6465492248535156,-2.3323376178741455,-1.8807393312454224,-2.0469000339508057,-1.8397754430770874,-0.15597118437290192,-0.09031075239181519,-0.12355080246925354,-0.11355305463075638,-0.10955532640218735,-0.09415122866630554,-0.5478523969650269,-0.43350887298583984,-0.549793541431427,-0.6479317545890808,-0.49903759360313416,-0.3850935101509094,-0.018088001757860184,-0.014910814352333546,-0.018747664988040924,-0.02267305739223957,-0.0170636884868145,-0.012993987649679184
7.117117117117117,0.2521601915359497,0.19037841260433197,0.2439379245042801,0.2786199152469635,0.2207021266222,0.1729666143655777,-2.4744675159454346,-1.9878329038619995,-2.5129315853118896,-2.990356683731079,-2.2832744121551514,-1.753284215927124,-3.2193052768707275,-1.6508879661560059,-2.3378398418426514,-1.8872243165969849,-2.051894426345825,-1.8436293601989746,-0.1561521738767624,-0.09045997262001038,-0.12373840063810349,-0.11377996951341629,-0.10972608625888824,-0.09428125619888306,-0.5475368499755859,-0.43334707617759705,-0.5495644211769104,-0.6477469205856323,-0.49883654713630676,-0.3849128186702728,-0.018072692677378654,-0.014901945367455482,-0.018735535442829132,-0.022661905735731125,-0.01705293171107769,-0.012984744273126125
7.127127127127127,0.25208982825279236,0.19035793840885162,0.24390235543251038,0.27861207723617554,0.220672607421875,0.17293360829353333,-2.4727981090545654,-1.986926555633545,-2.5116686820983887,-2.989269733428955,-2.282160997390747,-1.7523043155670166,-3.2247848510742188,-1.6552249193191528,-2.3433399200439453,-1.8937071561813354,-2.056886672973633,-1.847481369972229,-0.15633299946784973,-0.0906090959906578,-0.12392587959766388,-0.11400674283504486,-0.10989672690629959,-0.09441117942333221,-0.5472207069396973,-0.4331849217414856,-0.5493347644805908,-0.6475615501403809,-0.49863502383232117,-0.3847317695617676,-0.018057363107800484,-0.01489306427538395,-0.0187233854085207,-0.022650733590126038,-0.017042160034179688,-0.012975489720702171
7.137137137137137,0.2520191967487335,0.19033727049827576,0.24386659264564514,0.27860403060913086,0.22064289450645447,0.1729004681110382,-2.4711265563964844,-1.9860180616378784,-2.510404109954834,-2.98818039894104,-2.2810451984405518,-1.7513234615325928,-3.2302606105804443,-1.659560203552246,-2.3488376140594482,-1.9001883268356323,-2.0618770122528076,-1.8513318300247192,-0.15651367604732513,-0.09075812995433807,-0.12411324679851532,-0.11423342674970627,-0.11006726324558258,-0.0945410281419754,-0.5469041466712952,-0.43302232027053833,-0.5491046905517578,-0.6473754048347473,-0.498432993888855,-0.3845503628253937,-0.01804202049970627,-0.014884167350828648,-0.01871122047305107,-0.02263953723013401,-0.017031369730830193,-0.012966222129762173
7.147147147147147,0.25194835662841797,0.19031645357608795,0.24383054673671722,0.2785956859588623,0.22061297297477722,0.17286713421344757,-2.4694528579711914,-1.9851078987121582,-2.50913667678833,-2.987088203430176,-2.2799274921417236,-1.7503405809402466,-3.2357335090637207,-1.6638940572738647,-2.3543331623077393,-1.906667709350586,-2.0668654441833496,-1.8551801443099976,-0.1566942036151886,-0.09090707451105118,-0.12430048733949661,-0.11445999145507812,-0.11023770272731781,-0.09467077255249023,-0.5465869307518005,-0.43285930156707764,-0.5488739609718323,-0.647188663482666,-0.4982304871082306,-0.38436853885650635,-0.018026655539870262,-0.014875256456434727,-0.018699035048484802,-0.02262832038104534,-0.017020564526319504,-0.012956940568983555
7.157157157157157,0.25187721848487854,0.19029541313648224,0.2437942922115326,0.27858707308769226,0.22058279812335968,0.1728336215019226,-2.46777606010437,-1.9841954708099365,-2.507866859436035,-2.985992908477783,-2.2788071632385254,-1.7493559122085571,-3.2412033081054688,-1.6682260036468506,-2.35982608795166,-1.9131451845169067,-2.0718517303466797,-1.8590266704559326,-0.15687458217144012,-0.09105592966079712,-0.12448760122060776,-0.11468645185232162,-0.11040802299976349,-0.0948004201054573,-0.5462692379951477,-0.4326958954334259,-0.5486427545547485,-0.647001326084137,-0.4980274438858032,-0.38418635725975037,-0.018011273816227913,-0.014866332523524761,-0.01868683099746704,-0.022617081180214882,-0.017009740695357323,-0.012947645969688892
7.167167167167167,0.2518058717250824,0.1902742087841034,0.24375778436660767,0.2785781919956207,0.22055242955684662,0.1727999448776245,-2.466097354888916,-1.9832814931869507,-2.5065948963165283,-2.9848945140838623,-2.2776849269866943,-1.7483694553375244,-3.2466700077056885,-1.6725566387176514,-2.3653171062469482,-1.9196206331253052,-2.076835870742798,-1.862871527671814,-0.15705478191375732,-0.0912046954035759,-0.12467459589242935,-0.11491278558969498,-0.11057823896408081,-0.09492997825145721,-0.5459509491920471,-0.43253201246261597,-0.5484108924865723,-0.6468132734298706,-0.4978240132331848,-0.38400378823280334,-0.01799587532877922,-0.014857391826808453,-0.018674608319997787,-0.022605817764997482,-0.016998901963233948,-0.01293833926320076
7.177177177177177,0.25173425674438477,0.19025279581546783,0.24372103810310364,0.2785690128803253,0.22052183747291565,0.17276610434055328,-2.464416027069092,-1.9823651313781738,-2.5053200721740723,-2.983793258666992,-2.2765603065490723,-1.7473814487457275,-3.252133369445801,-1.6768853664398193,-2.370805263519287,-1.9260942935943604,-2.081818103790283,-1.866714596748352,-0.15723484754562378,-0.09135337173938751,-0.1248614639043808,-0.11513900756835938,-0.11074834316968918,-0.09505944699048996,-0.5456321835517883,-0.4323677122592926,-0.5481786131858826,-0.6466246843338013,-0.49761998653411865,-0.3838208317756653,-0.017980458214879036,-0.014848437160253525,-0.01866237074136734,-0.02259453386068344,-0.01698804460465908,-0.012929019518196583
7.187187187187187,0.25166240334510803,0.19023121893405914,0.2436840683221817,0.2785595953464508,0.22049103677272797,0.17273208498954773,-2.4627323150634766,-1.9814471006393433,-2.504042863845825,-2.982689380645752,-2.2754335403442383,-1.7463915348052979,-3.2575933933258057,-1.6812125444412231,-2.376291275024414,-1.9325661659240723,-2.0867981910705566,-1.8705557584762573,-0.1574147492647171,-0.09150196611881256,-0.1250482201576233,-0.11536514014005661,-0.11091833561658859,-0.09518881887197495,-0.5453129410743713,-0.4322030246257782,-0.5479457974433899,-0.6464353799819946,-0.4974154829978943,-0.38363754749298096,-0.017965026199817657,-0.014839468523859978,-0.018650110810995102,-0.02258322760462761,-0.01697717234492302,-0.01291968859732151
7.197197197197197,0.2515903115272522,0.19020946323871613,0.24364684522151947,0.27854984998703003,0.22046001255512238,0.17269793152809143,-2.461045980453491,-1.9805272817611694,-2.502763032913208,-2.9815821647644043,-2.2743043899536133,-1.7454001903533936,-3.2630503177642822,-1.6855381727218628,-2.381775140762329,-1.9390358924865723,-2.0917763710021973,-1.8743950128555298,-0.1575945019721985,-0.09165046364068985,-0.12523484230041504,-0.1155911237001419,-0.11108822375535965,-0.09531810879707336,-0.5449930429458618,-0.4320378303527832,-0.5477123856544495,-0.6462454795837402,-0.4972105920314789,-0.3834538161754608,-0.017949573695659637,-0.014830483123660088,-0.01863783411681652,-0.022571897134184837,-0.016966283321380615,-0.012910342775285244
7.207207207207207,0.2515179514884949,0.1901874989271164,0.24360941350460052,0.27853989601135254,0.22042876482009888,0.17266356945037842,-2.459357738494873,-1.9796053171157837,-2.501481294631958,-2.9804723262786865,-2.2731730937957764,-1.7444069385528564,-3.2685043811798096,-1.6898620128631592,-2.387256622314453,-1.9455039501190186,-2.096752405166626,-1.878232479095459,-0.15777410566806793,-0.09179887175559998,-0.12542134523391724,-0.11581701785326004,-0.11125799268484116,-0.09544728696346283,-0.5446727275848389,-0.43187227845191956,-0.5474784970283508,-0.6460549235343933,-0.4970051050186157,-0.3832697570323944,-0.017934106290340424,-0.014821484684944153,-0.018625540658831596,-0.022560548037290573,-0.01695537567138672,-0.012900986708700657
7.217217217217217,0.25144538283348083,0.19016534090042114,0.2435716688632965,0.27852964401245117,0.22039730846881866,0.17262904345989227,-2.4576666355133057,-1.9786810874938965,-2.5001964569091797,-2.9793591499328613,-2.2720396518707275,-1.743411898612976,-3.2739548683166504,-1.6941841840744019,-2.392735481262207,-1.951969861984253,-2.1017262935638428,-1.8820680379867554,-0.15795356035232544,-0.09194718301296234,-0.1256077140569687,-0.11604278534650803,-0.1114276722073555,-0.09557637572288513,-0.5443518161773682,-0.4317063093185425,-0.5472440123558044,-0.6458637714385986,-0.49679920077323914,-0.38308531045913696,-0.017918618395924568,-0.014812472276389599,-0.01861322671175003,-0.02254917472600937,-0.016944454982876778,-0.01289161667227745
7.227227227227227,0.2513725161552429,0.19014301896095276,0.24353377521038055,0.2785191237926483,0.22036564350128174,0.1725943684577942,-2.4559733867645264,-1.9777553081512451,-2.4989097118377686,-2.978243350982666,-2.2709035873413086,-1.7424153089523315,-3.279402256011963,-1.6985046863555908,-2.398212432861328,-1.9584342241287231,-2.1066982746124268,-1.8859018087387085,-0.15813283622264862,-0.09209541231393814,-0.12579397857189178,-0.11626845598220825,-0.1115972250699997,-0.09570538252592087,-0.5440302491188049,-0.4315398931503296,-0.5470089912414551,-0.6456719636917114,-0.4965927302837372,-0.3829004466533661,-0.01790311187505722,-0.014803444966673851,-0.018600894138216972,-0.022537779062986374,-0.016933513805270195,-0.012882232666015625
7.237237237237237,0.2512994408607483,0.19012048840522766,0.24349558353424072,0.2785083055496216,0.2203337401151657,0.17255949974060059,-2.454277515411377,-1.976827621459961,-2.497620105743408,-2.9771246910095215,-2.269765615463257,-1.7414169311523438,-3.284846305847168,-1.702823519706726,-2.403687000274658,-1.964896321296692,-2.111668109893799,-1.8897337913513184,-0.15831197798252106,-0.09224355220794678,-0.12598012387752533,-0.11649399250745773,-0.11176667362451553,-0.09583428502082825,-0.543708324432373,-0.43137305974960327,-0.5467734336853027,-0.6454795598983765,-0.4963858425617218,-0.38271525502204895,-0.017887592315673828,-0.014794403687119484,-0.01858854480087757,-0.022526362910866737,-0.01692255772650242,-0.012872837483882904
7.247247247247247,0.2512260973453522,0.19009777903556824,0.24345716834068298,0.27849721908569336,0.22030162811279297,0.17252445220947266,-2.4525792598724365,-1.9758977890014648,-2.496328353881836,-2.9760026931762695,-2.268625259399414,-1.7404168844223022,-3.2902872562408447,-1.7071409225463867,-2.409158945083618,-1.9713566303253174,-2.116636037826538,-1.8935636281967163,-0.15849095582962036,-0.09239160269498825,-0.12616613507270813,-0.11671942472457886,-0.11193601042032242,-0.09596309065818787,-0.5433858036994934,-0.43120577931404114,-0.5465373992919922,-0.6452864408493042,-0.49617841839790344,-0.38252967596054077,-0.017872050404548645,-0.014785345643758774,-0.018576176837086678,-0.02251492254436016,-0.0169115848839283,-0.012863429263234138
7.257257257257257,0.25115254521369934,0.1900748908519745,0.24341851472854614,0.27848589420318604,0.2202693074941635,0.17248927056789398,-2.450878620147705,-1.974966049194336,-2.4950339794158936,-2.9748785495758057,-2.2674827575683594,-1.7394150495529175,-3.295724868774414,-1.711456298828125,-2.414628505706787,-1.97781503200531,-2.1216015815734863,-1.89739191532135,-0.15866976976394653,-0.09253955632448196,-0.12635201215744019,-0.11694475263357162,-0.11210524290800095,-0.09609180688858032,-0.5430627465248108,-0.4310380518436432,-0.5463007688522339,-0.6450926661491394,-0.4959704875946045,-0.38234373927116394,-0.017856493592262268,-0.014776274561882019,-0.01856379024684429,-0.022503459826111794,-0.016900593414902687,-0.012854009866714478
7.267267267267267,0.25107869505882263,0.19005180895328522,0.2433796375989914,0.27847427129745483,0.22023677825927734,0.17245391011238098,-2.4491755962371826,-1.9740322828292847,-2.49373722076416,-2.973750591278076,-2.266338348388672,-1.7384116649627686,-3.301159620285034,-1.7157702445983887,-2.420095920562744,-1.9842714071273804,-2.1265652179718018,-1.9012181758880615,-0.15884843468666077,-0.09268742054700851,-0.1265377700328827,-0.11716994643211365,-0.11227436363697052,-0.09622042626142502,-0.5427391529083252,-0.4308699667453766,-0.5460636019706726,-0.6448983550071716,-0.4957621395587921,-0.38215741515159607,-0.0178409181535244,-0.01476718857884407,-0.018551385030150414,-0.022491976618766785,-0.01688958890736103,-0.012844576500356197
7.277277277277277,0.2510046362876892,0.19002854824066162,0.24334049224853516,0.27846238017082214,0.22020402550697327,0.17241835594177246,-2.447470188140869,-1.9730968475341797,-2.4924380779266357,-2.9726202487945557,-2.2651913166046143,-1.7374064922332764,-3.3065905570983887,-1.720082402229309,-2.425560712814331,-1.9907258749008179,-2.1315269470214844,-1.9050426483154297,-0.15902695059776306,-0.0928351953625679,-0.12672340869903564,-0.11739503592252731,-0.11244337260723114,-0.09634895622730255,-0.5424150228500366,-0.43070143461227417,-0.5458259582519531,-0.6447033882141113,-0.49555328488349915,-0.38197070360183716,-0.017825327813625336,-0.014758088625967503,-0.018538963049650192,-0.022480471059679985,-0.016878565773367882,-0.012835130095481873
7.287287287287287,0.2509303092956543,0.1900050789117813,0.24330110847949982,0.27845022082328796,0.22017104923725128,0.1723826378583908,-2.4457623958587646,-1.9721592664718628,-2.491136312484741,-2.971487283706665,-2.2640421390533447,-1.7363994121551514,-3.312018632888794,-1.7243928909301758,-2.431023120880127,-1.9971784353256226,-2.136486291885376,-1.9088653326034546,-0.15920530259609222,-0.09298287332057953,-0.12690892815589905,-0.11762001365423203,-0.1126122772693634,-0.09647738188505173,-0.5420904159545898,-0.4305324852466583,-0.5455877184867859,-0.6445077657699585,-0.4953439235687256,-0.3817836344242096,-0.01780971698462963,-0.014748974703252316,-0.01852652244269848,-0.022468943148851395,-0.01686752773821354,-0.012825672514736652
7.297297297297297,0.2508557438850403,0.18998147547245026,0.24326150119304657,0.2784377634525299,0.22013786435127258,0.1723467856645584,-2.4440524578094482,-1.9712200164794922,-2.4898321628570557,-2.970350503921509,-2.2628908157348633,-1.7353909015655518,-3.317443370819092,-1.7287018299102783,-2.436483383178711,-2.003628969192505,-2.1414434909820557,-1.9126859903335571,-0.15938349068164825,-0.09313047677278519,-0.1270943135023117,-0.11784486472606659,-0.11278106272220612,-0.09660572558641434,-0.5417652130126953,-0.43036308884620667,-0.5453490018844604,-0.6443114876747131,-0.4951340854167938,-0.381596177816391,-0.017794091254472733,-0.01473984494805336,-0.018514063209295273,-0.022457392886281013,-0.016856471076607704,-0.012816200964152813
7.307307307307307,0.25078094005584717,0.1899576187133789,0.24322165548801422,0.278425008058548,0.22010447084903717,0.1723107397556305,-2.4423396587371826,-1.9702783823013306,-2.488525390625,-2.9692111015319824,-2.26173734664917,-1.7343804836273193,-3.3228647708892822,-1.7330087423324585,-2.441941022872925,-2.010077476501465,-2.1463987827301025,-1.916504979133606,-0.15956154465675354,-0.09327796846628189,-0.12727956473827362,-0.1180695965886116,-0.11294973641633987,-0.09673397243022919,-0.5414394736289978,-0.4301932752132416,-0.5451096296310425,-0.6441146731376648,-0.49492374062538147,-0.38140833377838135,-0.017778445035219193,-0.014730701223015785,-0.018501585349440575,-0.02244582213461399,-0.016845397651195526,-0.012806717306375504
7.317317317317317,0.25070586800575256,0.1899336278438568,0.24318158626556396,0.2784120738506317,0.22007083892822266,0.17227451503276825,-2.440624713897705,-1.9693353176116943,-2.4872167110443115,-2.968069314956665,-2.2605814933776855,-1.7333686351776123,-3.3282828330993652,-1.7373141050338745,-2.4473965167999268,-2.016524076461792,-2.1513519287109375,-1.9203218221664429,-0.1597394198179245,-0.09342537820339203,-0.12746472656726837,-0.11829423159360886,-0.11311829835176468,-0.09686211496591568,-0.5411132574081421,-0.43002307415008545,-0.5448698401451111,-0.6439171433448792,-0.4947129487991333,-0.38122016191482544,-0.01776278391480446,-0.014721543528139591,-0.018489088863134384,-0.022434227168560028,-0.016834309324622154,-0.012797221541404724
7.327327327327327,0.25063055753707886,0.1899094134569168,0.24314124882221222,0.2783987820148468,0.22003701329231262,0.17223812639713287,-2.4389071464538574,-1.968389868736267,-2.4859049320220947,-2.9669241905212402,-2.25942325592041,-1.7323546409606934,-3.33369779586792,-1.7416177988052368,-2.4528493881225586,-2.0229687690734863,-2.1563029289245605,-1.9241368770599365,-0.15991714596748352,-0.0935726910829544,-0.12764972448349,-0.11851873993873596,-0.11328677088022232,-0.09699016809463501,-0.5407864451408386,-0.4298524260520935,-0.5446294546127319,-0.6437190175056458,-0.49450165033340454,-0.3810315728187561,-0.017747104167938232,-0.014712370932102203,-0.01847657561302185,-0.022422611713409424,-0.01682320423424244,-0.0127877127379179
7.337337337337337,0.25055500864982605,0.18988502025604248,0.24310068786144257,0.2783852517604828,0.22000296413898468,0.17220155894756317,-2.437187671661377,-1.9674426317214966,-2.484591007232666,-2.9657764434814453,-2.258263349533081,-1.7313392162322998,-3.339109420776367,-1.7459198236465454,-2.4582998752593994,-2.029411554336548,-2.161252021789551,-1.927950143814087,-0.1600947231054306,-0.09371992200613022,-0.12783461809158325,-0.11874313652515411,-0.11345510929822922,-0.09711812436580658,-0.540459156036377,-0.4296813905239105,-0.5443885326385498,-0.6435202360153198,-0.4942898750305176,-0.3808425962924957,-0.017731405794620514,-0.014703184366226196,-0.018464043736457825,-0.02241097390651703,-0.01681208238005638,-0.012778190895915031
7.347347347347347,0.25047919154167175,0.18986046314239502,0.24305987358093262,0.2783714234828949,0.21996870636940002,0.17216487228870392,-2.435465097427368,-1.9664934873580933,-2.4832746982574463,-2.964625358581543,-2.257100820541382,-1.730322241783142,-3.344517946243286,-1.7502199411392212,-2.4637482166290283,-2.0358519554138184,-2.16619873046875,-1.931761384010315,-0.16027213633060455,-0.09386704862117767,-0.12801937758922577,-0.11896741390228271,-0.11362334340810776,-0.09724599123001099,-0.5401313304901123,-0.42950987815856934,-0.5441471338272095,-0.6433207988739014,-0.4940776228904724,-0.3806532919406891,-0.0177156925201416,-0.014693982899188995,-0.018451495096087456,-0.022399313747882843,-0.01680094376206398,-0.012768657878041267
7.357357357357357,0.25040316581726074,0.18983569741249084,0.24301882088184357,0.2783573567867279,0.21993419528007507,0.17212797701358795,-2.4337406158447266,-1.9655423164367676,-2.4819560050964355,-2.9634714126586914,-2.2559361457824707,-1.7293035984039307,-3.3499228954315186,-1.7545186281204224,-2.469193935394287,-2.042290687561035,-2.1711432933807373,-1.9355708360671997,-0.16044938564300537,-0.09401409327983856,-0.12820401787757874,-0.11919156461954117,-0.11379146575927734,-0.09737376123666763,-0.5398029088973999,-0.4293379485607147,-0.5439051389694214,-0.6431207656860352,-0.49386486411094666,-0.3804636001586914,-0.017699958756566048,-0.0146847665309906,-0.018438925966620445,-0.022387631237506866,-0.016789788380265236,-0.012759110890328884
7.367367367367367,0.25032684206962585,0.18981076776981354,0.2429775893688202,0.2783430218696594,0.2198995053768158,0.17209091782569885,-2.432013511657715,-1.9645897150039673,-2.480634927749634,-2.962315082550049,-2.2547690868377686,-1.7282829284667969,-3.3553247451782227,-1.7588154077529907,-2.474637031555176,-2.04872727394104,-2.176085948944092,-1.939378261566162,-0.16062648594379425,-0.09416104108095169,-0.12838853895664215,-0.11941561102867126,-0.11395946890115738,-0.09750142693519592,-0.5394740104675293,-0.42916563153266907,-0.5436627268791199,-0.6429200768470764,-0.4936515986919403,-0.3802735507488251,-0.01768421195447445,-0.014675537124276161,-0.01842634007334709,-0.0223759263753891,-0.01677861623466015,-0.012749552726745605
7.377377377377377,0.25025030970573425,0.18978561460971832,0.24293604493141174,0.2783283591270447,0.2198645919561386,0.17205369472503662,-2.430284261703491,-1.963634729385376,-2.479311227798462,-2.9611551761627197,-2.2535998821258545,-1.727260708808899,-3.3607232570648193,-1.7631105184555054,-2.4800779819488525,-2.055161952972412,-2.1810262203216553,-1.9431838989257812,-0.16080342233181,-0.09430789947509766,-0.12857291102409363,-0.11963953077793121,-0.11412736773490906,-0.09762900322675705,-0.5391446352005005,-0.42899289727211,-0.543419599533081,-0.6427188515663147,-0.49343785643577576,-0.3800830841064453,-0.01766844466328621,-0.014666292816400528,-0.018413733690977097,-0.02236420288681984,-0.016767427325248718,-0.012739980593323708
7.387387387387387,0.25017353892326355,0.18976031243801117,0.2428942769765854,0.2783134877681732,0.21982945501804352,0.17201629281044006,-2.4285523891448975,-1.9626778364181519,-2.477985143661499,-2.9599931240081787,-2.2524285316467285,-1.7262368202209473,-3.3661184310913086,-1.7674038410186768,-2.485516309738159,-2.0615944862365723,-2.185964584350586,-1.946987509727478,-0.1609802097082138,-0.09445466846227646,-0.12875716388225555,-0.1198633462190628,-0.11429516226053238,-0.09775648266077042,-0.5388146638870239,-0.4288196861743927,-0.5431760549545288,-0.6425168514251709,-0.4932236969470978,-0.3798922598361969,-0.017652660608291626,-0.0146570336073637,-0.018401112407445908,-0.02235245332121849,-0.016756225377321243,-0.01273039635270834
7.397397397397397,0.25009649991989136,0.1897348016500473,0.24285227060317993,0.2782982885837555,0.2197941243648529,0.17197872698307037,-2.426818370819092,-1.961719036102295,-2.476656436920166,-2.958827495574951,-2.2512552738189697,-1.7252111434936523,-3.3715100288391113,-1.7716954946517944,-2.490952253341675,-2.0680251121520996,-2.1909008026123047,-1.950789213180542,-0.16115683317184448,-0.0946013331413269,-0.12894129753112793,-0.12008702754974365,-0.11446283757686615,-0.09788386523723602,-0.5384841561317444,-0.4286460876464844,-0.5429319739341736,-0.6423143148422241,-0.4930090010166168,-0.37970104813575745,-0.0176368597894907,-0.01464775949716568,-0.018388472497463226,-0.0223406832665205,-0.016745002940297127,-0.012720800004899502
7.407407407407407,0.25001922249794006,0.1897091120481491,0.24281004071235657,0.2782828211784363,0.2197585552930832,0.17194099724292755,-2.425081491470337,-1.9607583284378052,-2.475325584411621,-2.9576590061187744,-2.25007963180542,-1.7241841554641724,-3.376898765563965,-1.7759853601455688,-2.4963860511779785,-2.074453592300415,-2.1958346366882324,-1.9545892477035522,-0.16133329272270203,-0.09474790841341019,-0.12912531197071075,-0.12031059712171555,-0.11463040113449097,-0.09801115840673447,-0.5381531715393066,-0.4284720718860626,-0.5426872968673706,-0.6421111226081848,-0.49279382824897766,-0.3795095384120941,-0.01762104034423828,-0.01463847141712904,-0.018375813961029053,-0.022328892722725868,-0.016733767464756966,-0.012711192481219769
7.4174174174174174,0.24994169175624847,0.18968325853347778,0.2427676022052765,0.27826711535453796,0.21972276270389557,0.1719030886888504,-2.4233429431915283,-1.9597958326339722,-2.473992347717285,-2.9564878940582275,-2.2489013671875,-1.7231550216674805,-3.382283926010132,-1.7802734375,-2.501817226409912,-2.0808801651000977,-2.2007663249969482,-1.9583872556686401,-0.16150960326194763,-0.0948943942785263,-0.12930919229984283,-0.12053404748439789,-0.11479783803224564,-0.09813834726810455,-0.5378215909004211,-0.42829763889312744,-0.5424421429634094,-0.641907274723053,-0.4925781488418579,-0.37931758165359497,-0.01760520413517952,-0.01462916936725378,-0.018363136798143387,-0.022317077964544296,-0.016722513362765312,-0.012701570987701416
7.4274274274274275,0.24986396729946136,0.18965718150138855,0.24272485077381134,0.27825111150741577,0.21968679130077362,0.17186501622200012,-2.4216017723083496,-1.9588313102722168,-2.472656488418579,-2.9553139209747314,-2.2477211952209473,-1.7221245765686035,-3.3876659870147705,-1.7845598459243774,-2.5072455406188965,-2.0873048305511475,-2.2056961059570312,-1.9621832370758057,-0.1616857647895813,-0.09504078328609467,-0.12949293851852417,-0.12075738608837128,-0.11496518552303314,-0.09826544672250748,-0.5374895334243774,-0.42812275886535645,-0.5421964526176453,-0.6417028307914734,-0.49236202239990234,-0.3791252374649048,-0.017589353024959564,-0.014619852416217327,-0.018350442871451378,-0.022305242717266083,-0.016711242496967316,-0.012691935524344444
7.4374374374374375,0.24978594481945038,0.189630925655365,0.24268189072608948,0.2782348394393921,0.21965056657791138,0.1718267798423767,-2.41985821723938,-1.957864761352539,-2.471318006515503,-2.954136848449707,-2.2465388774871826,-1.7210919857025146,-3.3930447101593018,-1.7888444662094116,-2.512671947479248,-2.093726873397827,-2.2106235027313232,-1.9659771919250488,-0.16186174750328064,-0.09518708288669586,-0.12967656552791595,-0.12098060548305511,-0.1151324063539505,-0.09839244186878204,-0.537156879901886,-0.4279474914073944,-0.5419501662254333,-0.641497790813446,-0.4921454191207886,-0.37893256545066833,-0.017573479562997818,-0.014610521495342255,-0.018337728455662727,-0.022293386980891228,-0.016699956730008125,-0.012682289816439152
7.4474474474474475,0.24970769882202148,0.1896045058965683,0.2426387071609497,0.2782182991504669,0.2196141481399536,0.17178836464881897,-2.418111801147461,-1.9568965435028076,-2.469977378845215,-2.9529569149017334,-2.245354413986206,-1.7200579643249512,-3.3984198570251465,-1.793127417564392,-2.5180954933166504,-2.1001474857330322,-2.2155489921569824,-1.9697694778442383,-0.16203758120536804,-0.0953332930803299,-0.129860058426857,-0.1212036982178688,-0.1152995228767395,-0.09851934015750885,-0.5368237495422363,-0.42777177691459656,-0.5417034029960632,-0.6412919759750366,-0.4919282793998718,-0.37873953580856323,-0.017557593062520027,-0.014601175673305988,-0.018324999138712883,-0.022281503304839134,-0.016688652336597443,-0.012672631070017815
7.4574574574574575,0.2496291697025299,0.1895778626203537,0.24259528517723083,0.27820146083831787,0.21957750618457794,0.1717497557401657,-2.41636323928833,-1.9559260606765747,-2.4686343669891357,-2.9517738819122314,-2.2441675662994385,-1.7190219163894653,-3.403791904449463,-1.7974084615707397,-2.5235166549682617,-2.1065657138824463,-2.2204718589782715,-1.9735596179962158,-0.16221323609352112,-0.09547939896583557,-0.13004343211650848,-0.12142668664455414,-0.11546651273965836,-0.0986461415886879,-0.5364901423454285,-0.4275956451892853,-0.5414561629295349,-0.6410857439041138,-0.49171069264411926,-0.3785461187362671,-0.017541689798235893,-0.014591815881431103,-0.018312251195311546,-0.022269604727625847,-0.016677333042025566,-0.012662960216403008
7.4674674674674675,0.2495504468679428,0.18955108523368835,0.24255163967609406,0.2781843841075897,0.21954064071178436,0.1717110276222229,-2.4146127700805664,-1.9549540281295776,-2.4672889709472656,-2.9505882263183594,-2.24297833442688,-1.7179847955703735,-3.4091603755950928,-1.8016878366470337,-2.528935432434082,-2.1129820346832275,-2.2253928184509277,-1.9773478507995605,-0.16238875687122345,-0.09562542289495468,-0.13022667169570923,-0.12164954096078873,-0.11563339084386826,-0.09877284616231918,-0.5361559391021729,-0.42741915583610535,-0.5412083268165588,-0.6408786773681641,-0.4914925694465637,-0.3783522844314575,-0.017525766044855118,-0.014582443982362747,-0.018299482762813568,-0.02225768007338047,-0.016665996983647346,-0.012653275392949581
7.4774774774774775,0.24947147071361542,0.1895240843296051,0.2425077259540558,0.2781670391559601,0.21950358152389526,0.17167212069034576,-2.4128594398498535,-1.953979730606079,-2.4659411907196045,-2.949399948120117,-2.2417874336242676,-1.7169456481933594,-3.4145255088806152,-1.8059654235839844,-2.5343518257141113,-2.119396209716797,-2.230311632156372,-1.9811341762542725,-0.16256411373615265,-0.09577134251594543,-0.13040979206562042,-0.12187228351831436,-0.1158001646399498,-0.0988994613289833,-0.535821259021759,-0.4272421598434448,-0.5409599542617798,-0.6406711339950562,-0.4912740886211395,-0.3781581521034241,-0.01750982739031315,-0.014573054388165474,-0.018286699429154396,-0.0222457367926836,-0.016654646024107933,-0.012643580324947834
7.4874874874874875,0.24939221143722534,0.18949688971042633,0.2424635887145996,0.27814939618110657,0.21946629881858826,0.1716330349445343,-2.4111039638519287,-1.9530035257339478,-2.4645907878875732,-2.9482080936431885,-2.2405941486358643,-1.7159048318862915,-3.4198875427246094,-1.8102413415908813,-2.5397653579711914,-2.1258082389831543,-2.2352283000946045,-1.9849185943603516,-0.16273930668830872,-0.09591717272996902,-0.13059277832508087,-0.12209490686655045,-0.11596682667732239,-0.09902597218751907,-0.5354859828948975,-0.42706477642059326,-0.5407111048698425,-0.6404628753662109,-0.4910549819469452,-0.3779636025428772,-0.017493870109319687,-0.014563651755452156,-0.01827389746904373,-0.022233769297599792,-0.016643276438117027,-0.012633871287107468
7.4974974974974975,0.24931272864341736,0.18946951627731323,0.24241918325424194,0.27813151478767395,0.21942877769470215,0.1715937703847885,-2.409345865249634,-1.9520256519317627,-2.463237762451172,-2.9470138549804688,-2.23939847946167,-1.7148622274398804,-3.425246238708496,-1.814515233039856,-2.5451767444610596,-2.132218360900879,-2.240142345428467,-1.9887009859085083,-0.16291433572769165,-0.09606289863586426,-0.13077563047409058,-0.12231740355491638,-0.11613335460424423,-0.09915238618850708,-0.5351502299308777,-0.42688700556755066,-0.5404615998268127,-0.640254020690918,-0.4908354878425598,-0.3777686655521393,-0.01747789792716503,-0.014554235152900219,-0.018261075019836426,-0.022221779450774193,-0.016631891950964928,-0.012624150142073631
7.5075075075075075,0.24923300743103027,0.189441978931427,0.24237458407878876,0.27811330556869507,0.2193910777568817,0.1715543568134308,-2.407585620880127,-1.9510458707809448,-2.4618825912475586,-2.9458162784576416,-2.2382006645202637,-1.7138181924819946,-3.4306013584136963,-1.8187874555587769,-2.5505857467651367,-2.1386260986328125,-2.2450547218322754,-1.9924814701080322,-0.16308921575546265,-0.09620855003595352,-0.13095836341381073,-0.12253978103399277,-0.11629979312419891,-0.09927871078252792,-0.5348139405250549,-0.42670878767967224,-0.5402117371559143,-0.6400445103645325,-0.49061548709869385,-0.3775734305381775,-0.017461905255913734,-0.014544804580509663,-0.018248239532113075,-0.02220976911485195,-0.016620490700006485,-0.0126144178211689
7.5175175175175175,0.2491530328989029,0.18941423296928406,0.24232971668243408,0.2780948877334595,0.21935312449932098,0.17151476442813873,-2.405822992324829,-1.950063943862915,-2.4605250358581543,-2.9446163177490234,-2.2370007038116455,-1.7127723693847656,-3.435953140258789,-1.823058009147644,-2.5559916496276855,-2.1450319290161133,-2.249964714050293,-1.9962600469589233,-0.1632639318704605,-0.09635409712791443,-0.13114096224308014,-0.1227620467543602,-0.11646610498428345,-0.09940493106842041,-0.5344771146774292,-0.426530122756958,-0.5399612188339233,-0.6398344039916992,-0.4903950095176697,-0.3773777484893799,-0.017445897683501244,-0.014535358175635338,-0.018235381692647934,-0.02219773642718792,-0.0166090726852417,-0.012604672461748123
7.5275275275275275,0.2490728497505188,0.1893862932920456,0.2422846406698227,0.2780761420726776,0.21931497752666473,0.17147500813007355,-2.4040584564208984,-1.9490801095962524,-2.459165096282959,-2.943413257598877,-2.2357983589172363,-1.7117247581481934,-3.4413013458251953,-1.8273266553878784,-2.5613954067230225,-2.151435613632202,-2.2548725605010986,-2.0000367164611816,-0.16343848407268524,-0.09649953991174698,-0.1313234269618988,-0.12298417836427689,-0.11663230508565903,-0.09953106194734573,-0.5341397523880005,-0.42635107040405273,-0.5397101640701294,-0.6396236419677734,-0.4901740252971649,-0.3771817088127136,-0.01742987148463726,-0.014525898732244968,-0.01822250708937645,-0.022185683250427246,-0.01659763976931572,-0.012594913132488728
7.5375375375375375,0.24899236857891083,0.1893582046031952,0.24223928153514862,0.27805712819099426,0.21927659213542938,0.17143508791923523,-2.4022908210754395,-1.9480946063995361,-2.4578022956848145,-2.9422073364257812,-2.2345938682556152,-1.7106754779815674,-3.4466466903686523,-1.831593632698059,-2.5667967796325684,-2.157837152481079,-2.2597780227661133,-2.0038113594055176,-0.16361288726329803,-0.09664490818977356,-0.13150577247142792,-0.12320619821548462,-0.11679839342832565,-0.0996570810675621,-0.5338019728660583,-0.42617157101631165,-0.539458692073822,-0.6394122838973999,-0.48995259404182434,-0.3769853115081787,-0.017413830384612083,-0.014516424387693405,-0.018209615722298622,-0.022173607721924782,-0.016586190089583397,-0.012585142627358437
7.5475475475475475,0.24891167879104614,0.18932990729808807,0.24219372868537903,0.2780378758907318,0.2192380428314209,0.1713949739933014,-2.4005212783813477,-1.9471070766448975,-2.456437587738037,-2.9409985542297363,-2.2333877086639404,-1.7096245288848877,-3.451988458633423,-1.8358585834503174,-2.572195529937744,-2.1642367839813232,-2.264681339263916,-2.0075838565826416,-0.1637871116399765,-0.09679016470909119,-0.1316879838705063,-0.1234281063079834,-0.11696437001228333,-0.09978301078081131,-0.5334635376930237,-0.4259917140007019,-0.5392065644264221,-0.6392002701759338,-0.4897305965423584,-0.37678858637809753,-0.017397770658135414,-0.014506936073303223,-0.018196705728769302,-0.022161509841680527,-0.016574721783399582,-0.012575360015034676
7.5575575575575575,0.24883070588111877,0.18930144608020782,0.24214790761470795,0.2780182957649231,0.21919922530651093,0.1713547259569168,-2.3987491130828857,-1.9461175203323364,-2.4550704956054688,-2.939786672592163,-2.2321786880493164,-1.7085720300674438,-3.457326650619507,-1.840122103691101,-2.57759165763855,-2.1706340312957764,-2.2695822715759277,-2.011354446411133,-0.16396118700504303,-0.09693533927202225,-0.1318700760602951,-0.12364987283945084,-0.11713021993637085,-0.09990884363651276,-0.5331246256828308,-0.42581138014793396,-0.5389539003372192,-0.63898766040802,-0.4895082414150238,-0.37659144401550293,-0.0173816941678524,-0.014497433789074421,-0.01818377710878849,-0.02214938960969448,-0.016563240438699722,-0.012565565295517445
7.5675675675675675,0.2487495243549347,0.18927276134490967,0.24210187792778015,0.2779984772205353,0.21916022896766663,0.1713142991065979,-2.396974802017212,-1.9451262950897217,-2.453700542449951,-2.9385716915130615,-2.2309677600860596,-1.7075178623199463,-3.4626615047454834,-1.8443834781646729,-2.5829854011535645,-2.1770291328430176,-2.2744812965393066,-2.0151233673095703,-0.16413508355617523,-0.09708040952682495,-0.13205203413963318,-0.12387152016162872,-0.11729595810174942,-0.10003457963466644,-0.532785177230835,-0.425630658864975,-0.5387008786201477,-0.6387743949890137,-0.48928529024124146,-0.3763939440250397,-0.017365600913763046,-0.014487916603684425,-0.018170833587646484,-0.022137248888611794,-0.01655174046754837,-0.012555758468806744
7.5775775775775776,0.24866808950901031,0.18924391269683838,0.24205559492111206,0.27797842025756836,0.21912099421024323,0.17127369344234467,-2.395197868347168,-1.9441328048706055,-2.45232892036438,-2.937354564666748,-2.229754686355591,-1.7064619064331055,-3.4679927825927734,-1.8486430644989014,-2.588376522064209,-2.183422327041626,-2.2793779373168945,-2.018889904022217,-0.1643088310956955,-0.0972253829240799,-0.1322338581085205,-0.12409306317567825,-0.11746158450841904,-0.10016021132469177,-0.5324451923370361,-0.42544952034950256,-0.5384471416473389,-0.6385604739189148,-0.48906195163726807,-0.3761960566043854,-0.0173494890332222,-0.014478386379778385,-0.018157867714762688,-0.022125085815787315,-0.016540225595235825,-0.012545937672257423
7.587587587587588,0.24858641624450684,0.18921487033367157,0.24200907349586487,0.2779580354690552,0.2190815508365631,0.1712329238653183,-2.393418788909912,-1.943137764930725,-2.450953960418701,-2.936133861541748,-2.228539228439331,-1.705404281616211,-3.473320960998535,-1.8529008626937866,-2.5937652587890625,-2.1898131370544434,-2.2842721939086914,-2.0226547718048096,-0.16448242962360382,-0.09737025946378708,-0.1324155479669571,-0.12431447952985764,-0.1176270991563797,-0.10028574615716934,-0.5321047306060791,-0.42526793479919434,-0.5381929874420166,-0.6383459568023682,-0.4888381361961365,-0.37599778175354004,-0.017333362251520157,-0.014468840323388577,-0.018144886940717697,-0.022112898528575897,-0.016528695821762085,-0.012536104768514633
7.597597597597598,0.24850447475910187,0.18918566405773163,0.24196229875087738,0.2779373824596405,0.2190418839454651,0.1711919754743576,-2.3916373252868652,-1.9421405792236328,-2.4495773315429688,-2.934910774230957,-2.2273216247558594,-1.7043448686599731,-3.4786455631256104,-1.8571569919586182,-2.599151134490967,-2.196202039718628,-2.2891645431518555,-2.0264174938201904,-0.16465584933757782,-0.0975150540471077,-0.13259711861610413,-0.12453576177358627,-0.11779248714447021,-0.10041118413209915,-0.5317637920379639,-0.42508596181869507,-0.5379382371902466,-0.6381308436393738,-0.4886137545108795,-0.37579917907714844,-0.017317218706011772,-0.014459281228482723,-0.018131887540221214,-0.022100692614912987,-0.016517147421836853,-0.012526260688900948
7.607607607607608,0.248422309756279,0.18915621936321259,0.24191531538963318,0.27791649103164673,0.21900202333927155,0.17115086317062378,-2.3898532390594482,-1.9411414861679077,-2.448197841644287,-2.933684825897217,-2.226101875305176,-1.7032837867736816,-3.483966827392578,-1.861411213874817,-2.60453462600708,-2.2025885581970215,-2.2940542697906494,-2.0301780700683594,-0.16482912003993988,-0.09765973687171936,-0.13277855515480042,-0.12475693225860596,-0.11795776337385178,-0.1005365177989006,-0.5314221978187561,-0.4249035716056824,-0.5376830697059631,-0.6379150748252869,-0.4883889853954315,-0.3756001889705658,-0.017301056534051895,-0.01444970816373825,-0.01811887137591839,-0.022088466212153435,-0.016505584120750427,-0.012516403570771217
7.617617617617618,0.24833987653255463,0.1891266107559204,0.2418680638074875,0.2778953015804291,0.2189619243144989,0.17110960185527802,-2.3880672454833984,-1.9401404857635498,-2.4468159675598145,-2.932455539703369,-2.2248802185058594,-1.7022212743759155,-3.4892847537994385,-1.8656635284423828,-2.6099154949188232,-2.208972930908203,-2.2989418506622314,-2.0339369773864746,-0.1650022268295288,-0.09780432283878326,-0.13295984268188477,-0.1249779760837555,-0.11812292784452438,-0.1006617546081543,-0.5310801863670349,-0.42472073435783386,-0.5374272465705872,-0.6376986503601074,-0.48816365003585815,-0.3754008412361145,-0.017284877598285675,-0.014440120197832584,-0.01810583658516407,-0.022076215595006943,-0.01649400219321251,-0.012506534345448017
7.627627627627628,0.24825724959373474,0.1890968680381775,0.2418205887079239,0.27787384390830994,0.21892163157463074,0.17106816172599792,-2.3862788677215576,-1.9391378164291382,-2.445431709289551,-2.9312236309051514,-2.223655939102173,-1.7011569738388062,-3.4945991039276123,-1.869913935661316,-2.6152937412261963,-2.215355396270752,-2.3038275241851807,-2.037693738937378,-0.1651751548051834,-0.0979488268494606,-0.13314102590084076,-0.12519890069961548,-0.11828798055648804,-0.10078690201044083,-0.5307376384735107,-0.4245375096797943,-0.537170946598053,-0.637481689453125,-0.487937867641449,-0.37520116567611694,-0.017268681898713112,-0.014430518262088299,-0.01809278316795826,-0.02206394635140896,-0.016482407227158546,-0.012496654875576496
7.637637637637638,0.24817433953285217,0.18906688690185547,0.24177293479442596,0.2778520882129669,0.21888110041618347,0.1710265427827835,-2.384488105773926,-1.9381330013275146,-2.4440457820892334,-2.9299886226654053,-2.2224297523498535,-1.700091004371643,-3.499910354614258,-1.8741627931594849,-2.6206698417663574,-2.2217354774475098,-2.3087105751037598,-2.0414483547210693,-0.16534794867038727,-0.09809323400259018,-0.133322075009346,-0.12541969120502472,-0.11845291405916214,-0.100911945104599,-0.5303944945335388,-0.42435383796691895,-0.536914050579071,-0.6372640132904053,-0.487711638212204,-0.37500104308128357,-0.017252469435334206,-0.01442090142518282,-0.018079711124300957,-0.022051651030778885,-0.01647079363465309,-0.012486760504543781
7.647647647647648,0.2480911910533905,0.18903672695159912,0.24172493815422058,0.2778300940990448,0.21884039044380188,0.17098475992679596,-2.3826942443847656,-1.9371262788772583,-2.4426562786102295,-2.928751230239868,-2.221201181411743,-1.6990232467651367,-3.5052175521850586,-1.8784096240997314,-2.6260428428649902,-2.2281134128570557,-2.313591480255127,-2.045201301574707,-0.1655205488204956,-0.0982375293970108,-0.13350297510623932,-0.1256403625011444,-0.1186177209019661,-0.10103688389062881,-0.5300509333610535,-0.42416977882385254,-0.5366567373275757,-0.6370457410812378,-0.4874849319458008,-0.37480059266090393,-0.017236240208148956,-0.014411271549761295,-0.01806662417948246,-0.02203933708369732,-0.016459167003631592,-0.012476854026317596
7.657657657657658,0.24800781905651093,0.18900638818740845,0.24167676270008087,0.2778078317642212,0.21879942715168,0.17094282805919647,-2.38089919090271,-1.9361177682876587,-2.441265106201172,-2.9275107383728027,-2.219970464706421,-1.6979540586471558,-3.510521650314331,-1.8826545476913452,-2.631413459777832,-2.2344892024993896,-2.318470001220703,-2.048952102661133,-0.165692999958992,-0.09838174283504486,-0.13368375599384308,-0.12586092948913574,-0.1187824159860611,-0.10116173326969147,-0.5297067761421204,-0.4239853024482727,-0.5363988876342773,-0.6368268132209778,-0.487257719039917,-0.37459978461265564,-0.017219994217157364,-0.014401626773178577,-0.01805351860821247,-0.022026998922228813,-0.0164475217461586,-0.012466936372220516
7.667667667667668,0.24792416393756866,0.18897585570812225,0.24162836372852325,0.2777852714061737,0.2187582552433014,0.17090073227882385,-2.379101276397705,-1.9351073503494263,-2.4398715496063232,-2.92626690864563,-2.2187376022338867,-1.696883201599121,-3.515822172164917,-1.8868978023529053,-2.636781692504883,-2.2408626079559326,-2.3233463764190674,-2.0527007579803467,-0.16586530208587646,-0.09852585941553116,-0.1338644176721573,-0.12608134746551514,-0.11894699931144714,-0.10128647834062576,-0.529362142086029,-0.42380040884017944,-0.5361404418945312,-0.6366073489189148,-0.487030029296875,-0.3743986189365387,-0.01720372959971428,-0.014391968958079815,-0.01804039441049099,-0.022014642134308815,-0.016435859724879265,-0.012457006610929966
7.677677677677678,0.2478402853012085,0.18894515931606293,0.24157971143722534,0.2777624726295471,0.21871688961982727,0.1708584576845169,-2.37730073928833,-1.934095025062561,-2.4384751319885254,-2.925020694732666,-2.2175025939941406,-1.6958105564117432,-3.5211195945739746,-1.891139030456543,-2.6421473026275635,-2.2472341060638428,-2.3282203674316406,-2.0564475059509277,-0.1660374253988266,-0.0986698642373085,-0.13404494524002075,-0.12630166113376617,-0.11911147087812424,-0.1014111191034317,-0.52901691198349,-0.42361509799957275,-0.535881519317627,-0.6363872289657593,-0.4868018627166748,-0.37419700622558594,-0.01718744821846485,-0.014382296241819859,-0.018027253448963165,-0.022002262994647026,-0.016424182802438736,-0.012447062879800797
7.687687687687688,0.24775616824626923,0.18891426920890808,0.24153079092502594,0.27773937582969666,0.21867530047893524,0.17081598937511444,-2.3754982948303223,-1.9330809116363525,-2.4370768070220947,-2.923771619796753,-2.2162654399871826,-1.6947362422943115,-3.5264132022857666,-1.895378589630127,-2.647510051727295,-2.253603219985962,-2.333091974258423,-2.060192108154297,-0.1662093847990036,-0.09881378710269928,-0.13422532379627228,-0.12652184069156647,-0.11927580833435059,-0.10153567045927048,-0.5286712646484375,-0.42342936992645264,-0.5356220006942749,-0.6361664533615112,-0.486573189496994,-0.3739950954914093,-0.01717115193605423,-0.014372609555721283,-0.01801409386098385,-0.021989861503243446,-0.016412489116191864,-0.012437107972800732
7.697697697697698,0.24767181277275085,0.18888317048549652,0.24148167669773102,0.2777159810066223,0.2186334878206253,0.17077338695526123,-2.3736934661865234,-1.9320647716522217,-2.435675859451294,-2.9225194454193115,-2.2150261402130127,-1.6936601400375366,-3.531703472137451,-1.8996162414550781,-2.6528701782226562,-2.259970188140869,-2.3379616737365723,-2.063934803009033,-0.16638119518756866,-0.0989576056599617,-0.13440556824207306,-0.1267419010400772,-0.11944004148244858,-0.1016601100564003,-0.5283250212669373,-0.4232432246208191,-0.5353620052337646,-0.6359450221061707,-0.4863440692424774,-0.3737927973270416,-0.017154837027192116,-0.014362908899784088,-0.01800091750919819,-0.021977439522743225,-0.016400780528783798,-0.012427141889929771
7.707707707707708,0.24758723378181458,0.18885190784931183,0.2414322793483734,0.27769237756729126,0.21859146654605865,0.1707305908203125,-2.3718864917755127,-1.9310466051101685,-2.434272527694702,-2.9212646484375,-2.213784694671631,-1.6925824880599976,-3.5369904041290283,-1.9038519859313965,-2.6582279205322266,-2.2663347721099854,-2.3428287506103516,-2.0676755905151367,-0.1665528267621994,-0.09910133481025696,-0.1345856934785843,-0.1269618272781372,-0.11960415542125702,-0.10178446024656296,-0.5279783010482788,-0.42305663228034973,-0.5351014733314514,-0.6357229351997375,-0.4861144721508026,-0.3735901117324829,-0.017138507217168808,-0.014353192411363125,-0.017987722530961037,-0.021964991465210915,-0.01638905331492424,-0.012417161837220192
7.717717717717718,0.2475023865699768,0.1888204663991928,0.24138270318508148,0.27766844630241394,0.2185492366552353,0.17068764567375183,-2.370077133178711,-1.930026888847351,-2.4328670501708984,-2.92000675201416,-2.212541103363037,-1.6915029287338257,-3.54227352142334,-1.908085823059082,-2.6635830402374268,-2.2726972103118896,-2.34769344329834,-2.0714142322540283,-0.1667243093252182,-0.09924495965242386,-0.13476568460464478,-0.12718163430690765,-0.1197681576013565,-0.10190870612859726,-0.5276310443878174,-0.4228696823120117,-0.53484046459198,-0.6355003118515015,-0.4858843982219696,-0.3733871281147003,-0.017122158780694008,-0.014343464747071266,-0.01797451078891754,-0.02195252664387226,-0.016377313062548637,-0.012407170608639717
7.727727727727728,0.24741727113723755,0.18878883123397827,0.24133284389972687,0.27764424681663513,0.21850678324699402,0.17064452171325684,-2.36826491355896,-1.9290049076080322,-2.4314587116241455,-2.918745994567871,-2.2112951278686523,-1.6904220581054688,-3.547553539276123,-1.9123178720474243,-2.668935537338257,-2.279057502746582,-2.352555990219116,-2.075150728225708,-0.16689561307430267,-0.0993884950876236,-0.13494554162025452,-0.12740132212638855,-0.11993203312158585,-0.1020328477025032,-0.527283251285553,-0.4226822555065155,-0.5345789790153503,-0.6352770924568176,-0.485653817653656,-0.3731837570667267,-0.017105793580412865,-0.014333720318973064,-0.017961282283067703,-0.021940039470791817,-0.016365554183721542,-0.012397168204188347
7.737737737737738,0.24733193218708038,0.18875698745250702,0.24128277599811554,0.2776198387145996,0.21846412122249603,0.1706012338399887,-2.366450548171997,-1.9279811382293701,-2.4300482273101807,-2.917482614517212,-2.2100472450256348,-1.6893393993377686,-3.5528299808502197,-1.9165478944778442,-2.6742851734161377,-2.2854156494140625,-2.3574161529541016,-2.078885316848755,-0.1670667678117752,-0.09953191876411438,-0.1351252794265747,-0.1276208758354187,-0.12009578943252563,-0.10215689986944199,-0.5269349813461304,-0.42249444127082825,-0.5343168377876282,-0.6350531578063965,-0.48542284965515137,-0.3729799687862396,-0.017089413478970528,-0.014323962852358818,-0.017948033288121223,-0.02192752994596958,-0.016353782266378403,-0.012387151829898357
7.747747747747748,0.2472463697195053,0.18872499465942383,0.2412324696779251,0.27759507298469543,0.21842122077941895,0.17055776715278625,-2.3646342754364014,-1.9269556999206543,-2.428635597229004,-2.9162161350250244,-2.208796977996826,-1.6882550716400146,-3.55810284614563,-1.920776128768921,-2.6796324253082275,-2.291771173477173,-2.362274169921875,-2.08261775970459,-0.1672377586364746,-0.0996752604842186,-0.13530486822128296,-0.1278402954339981,-0.12025943398475647,-0.10228084027767181,-0.5265861749649048,-0.42230620980262756,-0.5340542197227478,-0.6348286271095276,-0.485191285610199,-0.3727758228778839,-0.0170730147510767,-0.014314191415905952,-0.01793476939201355,-0.021914999932050705,-0.01634199172258377,-0.012377123348414898
7.757757757757758,0.24716053903102875,0.18869279325008392,0.24118191003799438,0.27757006883621216,0.21837815642356873,0.17051415145397186,-2.3628153800964355,-1.9259281158447266,-2.427220344543457,-2.914947032928467,-2.2075445652008057,-1.687169075012207,-3.5633721351623535,-1.9250025749206543,-2.6849772930145264,-2.2981250286102295,-2.3671298027038574,-2.086348295211792,-0.16740857064723969,-0.09981849789619446,-0.13548433780670166,-0.12805961072444916,-0.12042295932769775,-0.10240468382835388,-0.5262368321418762,-0.42211759090423584,-0.5337911248207092,-0.6346035003662109,-0.48495930433273315,-0.37257134914398193,-0.017056599259376526,-0.014304406940937042,-0.017921486869454384,-0.021902447566390038,-0.016330186277627945,-0.012367083691060543
7.767767767767768,0.24707446992397308,0.1886604130268097,0.24113111197948456,0.277544766664505,0.2183348536491394,0.17047035694122314,-2.3609938621520996,-1.924898624420166,-2.425802707672119,-2.9136745929718018,-2.2062900066375732,-1.6860816478729248,-3.5686380863189697,-1.9292268753051758,-2.690319061279297,-2.304476022720337,-2.371983051300049,-2.0900766849517822,-0.16757921874523163,-0.09996163100004196,-0.13566365838050842,-0.12827879190444946,-0.12058636546134949,-0.10252842307090759,-0.5258870124816895,-0.4219284951686859,-0.5335273742675781,-0.6343777775764465,-0.4847268760204315,-0.3723664879798889,-0.01704016700387001,-0.014294606633484364,-0.017908185720443726,-0.02188987471163273,-0.016318364068865776,-0.012357031926512718
7.777777777777778,0.2469881772994995,0.18862785398960114,0.24108006060123444,0.27751925587654114,0.2182912975549698,0.1704263985157013,-2.359170913696289,-1.9238673448562622,-2.424382448196411,-2.9123997688293457,-2.205033302307129,-1.6849921941757202,-3.5739004611968994,-1.9334495067596436,-2.6956582069396973,-2.3108251094818115,-2.3768341541290283,-2.0938029289245605,-0.16774970293045044,-0.1001046746969223,-0.13584285974502563,-0.12849785387516022,-0.12074965983629227,-0.10265207290649414,-0.5255366563796997,-0.42173904180526733,-0.5332632660865784,-0.6341513395309448,-0.4844939410686493,-0.37216126918792725,-0.0170237198472023,-0.01428479328751564,-0.017894869670271873,-0.02187727764248848,-0.016306526958942413,-0.012346967123448849
7.787787787787788,0.24690161645412445,0.18859511613845825,0.24102884531021118,0.2774934470653534,0.21824756264686584,0.1703822910785675,-2.35734486579895,-1.9228342771530151,-2.4229605197906494,-2.9111218452453613,-2.2037744522094727,-1.6839015483856201,-3.5791592597961426,-1.9376702308654785,-2.7009949684143066,-2.317171812057495,-2.3816826343536377,-2.097527503967285,-0.1679200381040573,-0.10024761408567429,-0.1360219120979309,-0.12871678173542023,-0.1209128126502037,-0.10277561843395233,-0.5251858234405518,-0.4215491712093353,-0.5329985022544861,-0.6339243650436401,-0.48426052927970886,-0.37195566296577454,-0.01700725592672825,-0.014274965971708298,-0.01788153313100338,-0.02186466194689274,-0.016294673085212708,-0.01233689021319151
7.797797797797798,0.24681483209133148,0.18856216967105865,0.24097731709480286,0.2774673402309418,0.2182036191225052,0.1703379899263382,-2.3555166721343994,-1.9217991828918457,-2.4215354919433594,-2.9098410606384277,-2.2025132179260254,-1.682808756828308,-3.5844147205352783,-1.9418889284133911,-2.706328868865967,-2.323516368865967,-2.386528968811035,-2.1012494564056396,-0.16809019446372986,-0.10039045661687851,-0.13620084524154663,-0.1289355754852295,-0.12107587605714798,-0.10289905220270157,-0.5248344540596008,-0.4213588833808899,-0.5327332615852356,-0.6336967349052429,-0.4840266704559326,-0.3717496991157532,-0.016990773379802704,-0.014265124686062336,-0.017868179827928543,-0.021852023899555206,-0.016282804310321808,-0.0123268011957407
7.807807807807808,0.2467278093099594,0.18852904438972473,0.24092556536197662,0.2774409353733063,0.21815943717956543,0.17029353976249695,-2.353686571121216,-1.9207621812820435,-2.4201085567474365,-2.908557415008545,-2.201249837875366,-1.6817147731781006,-3.5896666049957275,-1.946105718612671,-2.711660385131836,-2.3298583030700684,-2.3913729190826416,-2.1049697399139404,-0.16826020181179047,-0.10053320229053497,-0.1363796442747116,-0.1291542500257492,-0.12123879790306091,-0.10302239656448364,-0.5244824886322021,-0.42116814851760864,-0.5324674844741821,-0.6334684491157532,-0.4837922751903534,-0.37154340744018555,-0.016974274069070816,-0.01425526849925518,-0.017854809761047363,-0.021839363500475883,-0.016270916908979416,-0.01231670193374157
7.817817817817818,0.24664053320884705,0.1884957253932953,0.24087359011173248,0.2774142920970917,0.21811509132385254,0.17024891078472137,-2.351853609085083,-1.9197232723236084,-2.4186789989471436,-2.907270908355713,-2.1999847888946533,-1.6806187629699707,-3.5949149131774902,-1.9503206014633179,-2.716989040374756,-2.336198329925537,-2.396214485168457,-2.1086878776550293,-0.16843001544475555,-0.10067584365606308,-0.13655829429626465,-0.12937280535697937,-0.12140162289142609,-0.10314563661813736,-0.5241301655769348,-0.42097702622413635,-0.5322012305259705,-0.6332396268844604,-0.48355740308761597,-0.3713366985321045,-0.016957759857177734,-0.014245398342609406,-0.01784142293035984,-0.02182668261229992,-0.01625901460647583,-0.012306587770581245
7.827827827827828,0.24655301868915558,0.1884622573852539,0.24082139134407043,0.277387410402298,0.21807050704956055,0.17020410299301147,-2.3500187397003174,-1.9186826944351196,-2.4172468185424805,-2.905982255935669,-2.1987173557281494,-1.6795213222503662,-3.6001596450805664,-1.9545336961746216,-2.7223148345947266,-2.342535972595215,-2.4010536670684814,-2.1124038696289062,-0.1685996949672699,-0.10081839561462402,-0.13673681020736694,-0.1295912265777588,-0.12156431376934052,-0.10326877236366272,-0.523777186870575,-0.420785516500473,-0.5319344401359558,-0.6330100893974304,-0.4833221137523651,-0.3711296319961548,-0.01694122701883316,-0.01423551607877016,-0.017828017473220825,-0.021813981235027313,-0.01624709740281105,-0.012296462431550026
7.837837837837838,0.2464652806520462,0.18842856585979462,0.2407689392566681,0.2773602604866028,0.21802568435668945,0.17015916109085083,-2.3481812477111816,-1.9176398515701294,-2.4158127307891846,-2.9046900272369385,-2.1974477767944336,-1.678422212600708,-3.605401039123535,-1.958744764328003,-2.7276382446289062,-2.3488712310791016,-2.405890703201294,-2.1161179542541504,-0.16876919567584991,-0.10096084326505661,-0.1369152069091797,-0.12980952858924866,-0.1217268854379654,-0.10339181870222092,-0.5234237313270569,-0.4205935597419739,-0.5316671133041382,-0.6327799558639526,-0.48308634757995605,-0.3709222078323364,-0.016924679279327393,-0.014225617982447147,-0.017814595252275467,-0.021801255643367767,-0.016235163435339928,-0.012286324985325336
7.847847847847848,0.24637724459171295,0.188394695520401,0.24071623384952545,0.27733278274536133,0.21798065304756165,0.17011402547359467,-2.346341609954834,-1.916595458984375,-2.4143757820129395,-2.9033946990966797,-2.1961758136749268,-1.677321195602417,-3.610638380050659,-1.9629539251327515,-2.7329587936401367,-2.3552041053771973,-2.4107251167297363,-2.1198296546936035,-0.1689385175704956,-0.10110318660736084,-0.1370934695005417,-0.1300276815891266,-0.12188933789730072,-0.10351474583148956,-0.5230697989463806,-0.4204011857509613,-0.5313991904258728,-0.6325492262840271,-0.4828501045703888,-0.3707144260406494,-0.01690811477601528,-0.01421570684760809,-0.017801152542233467,-0.02178850956261158,-0.01622321456670761,-0.012276176363229752
7.857857857857858,0.24628901481628418,0.18836064636707306,0.2406633347272873,0.2773050367832184,0.21793542802333832,0.17006874084472656,-2.3444995880126953,-1.9155489206314087,-2.4129369258880615,-2.90209698677063,-2.194901704788208,-1.676218867301941,-3.615872621536255,-1.9671611785888672,-2.738276958465576,-2.361534833908081,-2.415557384490967,-2.123539686203003,-0.16910767555236816,-0.10124543309211731,-0.13727159798145294,-0.13024573028087616,-0.1220516785979271,-0.10363759100437164,-0.5227152705192566,-0.4202084243297577,-0.531130850315094,-0.632317841053009,-0.48261332511901855,-0.37050631642341614,-0.01689153164625168,-0.014205781742930412,-0.017787694931030273,-0.02177574299275875,-0.016211247071623802,-0.012266015633940697
7.867867867867868,0.2462005466222763,0.1883264183998108,0.24061016738414764,0.27727705240249634,0.21788997948169708,0.17002329230308533,-2.3426554203033447,-1.9145008325576782,-2.4114959239959717,-2.9007961750030518,-2.1936256885528564,-1.6751147508621216,-3.621103525161743,-1.97136652469635,-2.7435920238494873,-2.367863178253174,-2.4203872680664062,-2.1272473335266113,-0.16927669942378998,-0.10138759016990662,-0.13744957745075226,-0.1304636299610138,-0.12221389263868332,-0.10376030951738358,-0.5223603248596191,-0.4200151860713959,-0.5308619737625122,-0.6320858597755432,-0.4823760986328125,-0.3702978193759918,-0.01687493361532688,-0.014195840805768967,-0.017774218693375587,-0.02176295593380928,-0.01619926653802395,-0.012255842797458172
7.877877877877878,0.24611182510852814,0.1882920265197754,0.2405567765235901,0.277248740196228,0.21784429252147675,0.16997763514518738,-2.340808868408203,-1.9134507179260254,-2.4100518226623535,-2.8994925022125244,-2.1923470497131348,-1.674008846282959,-3.6263303756713867,-1.9755699634552002,-2.7489047050476074,-2.3741891384124756,-2.4252145290374756,-2.130952835083008,-0.16944552958011627,-0.10152964293956757,-0.13762742280960083,-0.13068141043186188,-0.1223759800195694,-0.10388293862342834,-0.5220049023628235,-0.4198216199874878,-0.5305925607681274,-0.6318532824516296,-0.482138454914093,-0.37008896470069885,-0.01685832068324089,-0.014185888692736626,-0.017760727554559708,-0.02175014466047287,-0.016187269240617752,-0.012245657853782177
7.887887887887888,0.24602283537387848,0.18825741112232208,0.24050316214561462,0.2772202491760254,0.21779842674732208,0.16993185877799988,-2.3389596939086914,-1.9123985767364502,-2.4086060523986816,-2.898186445236206,-2.1910667419433594,-1.6729015111923218,-3.6315536499023438,-1.979771375656128,-2.7542147636413574,-2.3805129528045654,-2.430039405822754,-2.1346566677093506,-0.16961419582366943,-0.10167159140110016,-0.13780514895915985,-0.1308990716934204,-0.12253795564174652,-0.10400547087192535,-0.5216488838195801,-0.4196275770664215,-0.5303226113319397,-0.6316200494766235,-0.48190030455589294,-0.36987972259521484,-0.016841689124703407,-0.014175920747220516,-0.017747215926647186,-0.021737314760684967,-0.01617525704205036,-0.012235460802912712
7.897897897897898,0.2459336221218109,0.18822261691093445,0.24044926464557648,0.2771914005279541,0.2177523523569107,0.16988588869571686,-2.337108612060547,-1.9113447666168213,-2.4071574211120605,-2.8968772888183594,-2.189784288406372,-1.6717925071716309,-3.6367738246917725,-1.9839708805084229,-2.759521961212158,-2.386834144592285,-2.4348621368408203,-2.1383581161499023,-0.16978269815444946,-0.10181344300508499,-0.13798272609710693,-0.1311165988445282,-0.1226998120546341,-0.104127898812294,-0.5212922692298889,-0.41943320631980896,-0.530052125453949,-0.6313862204551697,-0.4816616475582123,-0.3696700930595398,-0.016825038939714432,-0.014165940694510937,-0.017733687534928322,-0.021724462509155273,-0.01616322621703148,-0.012225250713527203
7.907907907907908,0.24584417045116425,0.18818765878677368,0.240395188331604,0.2771623432636261,0.21770600974559784,0.1698397696018219,-2.3352553844451904,-1.91028892993927,-2.4057066440582275,-2.8955652713775635,-2.1884992122650146,-1.6706818342208862,-3.6419901847839355,-1.988168478012085,-2.7648262977600098,-2.393153429031372,-2.4396822452545166,-2.142057418823242,-0.16995103657245636,-0.10195519775152206,-0.13816016912460327,-0.13133400678634644,-0.12286154180765152,-0.1042502224445343,-0.5209352970123291,-0.4192383289337158,-0.5297812223434448,-0.6311517953872681,-0.4814225435256958,-0.3694601356983185,-0.01680837757885456,-0.014155944809317589,-0.017720144242048264,-0.02171158976852894,-0.016151180490851402,-0.012215029448270798
7.917917917917918,0.24575449526309967,0.1881525069475174,0.24034085869789124,0.27713292837142944,0.21765950322151184,0.1697934865951538,-2.333399534225464,-1.9092313051223755,-2.4042534828186035,-2.89424991607666,-2.1872124671936035,-1.669569730758667,-3.647202968597412,-1.9923640489578247,-2.770128011703491,-2.3994698524475098,-2.444500207901001,-2.14575457572937,-0.17011919617652893,-0.10209684818983078,-0.13833749294281006,-0.13155125081539154,-0.12302315980195999,-0.10437244921922684,-0.5205777287483215,-0.41904309391975403,-0.5295096635818481,-0.6309167146682739,-0.4811829626560211,-0.3692498505115509,-0.0167916938662529,-0.014145935885608196,-0.017706580460071564,-0.02169869653880596,-0.016139119863510132,-0.012204797007143497
7.927927927927928,0.2456645518541336,0.18811717629432678,0.24028626084327698,0.2771033048629761,0.21761275827884674,0.1697470247745514,-2.3315415382385254,-1.9081720113754272,-2.4027976989746094,-2.892932176589966,-2.1859230995178223,-1.668455719947815,-3.652411937713623,-1.9965578317642212,-2.7754271030426025,-2.4057841300964355,-2.4493155479431152,-2.1494498252868652,-0.17028719186782837,-0.10223840177059174,-0.1385146677494049,-0.13176840543746948,-0.12318464368581772,-0.10449456423521042,-0.5202196836471558,-0.4188474416732788,-0.529237687587738,-0.6306809782981873,-0.48094290494918823,-0.3690391182899475,-0.016774997115135193,-0.014135912992060184,-0.01769300177693367,-0.021685779094696045,-0.01612704247236252,-0.012194551527500153
7.937937937937938,0.24557435512542725,0.18808163702487946,0.240231454372406,0.2770734131336212,0.21756581962108612,0.16970036923885345,-2.329681158065796,-1.9071104526519775,-2.4013397693634033,-2.8916118144989014,-2.1846320629119873,-1.6673400402069092,-3.6576175689697266,-2.000749349594116,-2.7807235717773438,-2.4120962619781494,-2.4541287422180176,-2.1531426906585693,-0.17045502364635468,-0.10237984359264374,-0.138691708445549,-0.13198541104793549,-0.12334602326154709,-0.10461657494306564,-0.519861102104187,-0.4186513423919678,-0.5289651155471802,-0.6304445862770081,-0.48070240020751953,-0.36882808804512024,-0.016758283600211143,-0.014125876128673553,-0.017679402604699135,-0.021672839298844337,-0.01611495018005371,-0.012184294871985912
7.947947947947948,0.24548396468162537,0.188045933842659,0.24017640948295593,0.2770432233810425,0.2175186574459076,0.16965357959270477,-2.3278186321258545,-1.9060473442077637,-2.3998794555664062,-2.8902883529663086,-2.1833386421203613,-1.6662228107452393,-3.6628196239471436,-2.004939079284668,-2.7860169410705566,-2.418405532836914,-2.45893931388855,-2.1568336486816406,-0.17062270641326904,-0.10252119600772858,-0.13886860013008118,-0.13220229744911194,-0.12350727617740631,-0.1047384962439537,-0.5195020437240601,-0.4184548854827881,-0.5286920666694641,-0.6302077174186707,-0.48046138882637024,-0.36861667037010193,-0.01674155332148075,-0.014115826226770878,-0.017665788531303406,-0.021659882739186287,-0.01610284112393856,-0.012174024246633053
7.957957957957958,0.245393306016922,0.1880100518465042,0.24012112617492676,0.27701276540756226,0.21747130155563354,0.16960662603378296,-2.325953722000122,-1.904982328414917,-2.398416757583618,-2.8889620304107666,-2.1820433139801025,-1.6651039123535156,-3.668018341064453,-2.009126901626587,-2.7913076877593994,-2.424712896347046,-2.46374773979187,-2.1605224609375,-0.17079021036624908,-0.10266245156526566,-0.1390453726053238,-0.13241904973983765,-0.12366840988397598,-0.10486029833555222,-0.5191425085067749,-0.4182579517364502,-0.5284184813499451,-0.629970133304596,-0.4802199602127075,-0.36840492486953735,-0.016724808141589165,-0.014105759561061859,-0.017652155831456184,-0.021646903827786446,-0.016090719029307365,-0.012163744308054447
7.967967967967968,0.24530240893363953,0.1879739761352539,0.24006561934947968,0.27698206901550293,0.2174236923456192,0.16955949366092682,-2.3240864276885986,-1.9039150476455688,-2.396951913833618,-2.8876330852508545,-2.1807456016540527,-1.6639833450317383,-3.673213005065918,-2.013312578201294,-2.796595811843872,-2.4310176372528076,-2.468553304672241,-2.1642091274261475,-0.1709575355052948,-0.10280359536409378,-0.13922199606895447,-0.1326356679201126,-0.12382940202951431,-0.10498201102018356,-0.518782377243042,-0.41806066036224365,-0.528144359588623,-0.6297319531440735,-0.4799780249595642,-0.36819276213645935,-0.016708044335246086,-0.01409568265080452,-0.01763850636780262,-0.021633900701999664,-0.016078578308224678,-0.012153451330959797
7.977977977977978,0.24521125853061676,0.18793770670890808,0.2400098443031311,0.27695104479789734,0.21737590432167053,0.16951219737529755,-2.322216749191284,-1.9028462171554565,-2.395484447479248,-2.886301040649414,-2.179445743560791,-1.6628614664077759,-3.6784043312072754,-2.0174965858459473,-2.8018813133239746,-2.4373199939727783,-2.4733567237854004,-2.167893886566162,-0.17112469673156738,-0.10294464230537415,-0.1393985003232956,-0.13285215198993683,-0.12399028986692429,-0.10510361939668655,-0.5184217691421509,-0.4178629219532013,-0.5278698205947876,-0.6294931173324585,-0.4797356128692627,-0.3679802715778351,-0.016691263765096664,-0.014085589908063412,-0.017624840140342712,-0.02162087708711624,-0.016066420823335648,-0.012143146246671677
7.987987987987988,0.2451198846101761,0.18790125846862793,0.2399538904428482,0.27691981196403503,0.21732787787914276,0.16946472227573395,-2.320345401763916,-1.9017752408981323,-2.394014835357666,-2.8849661350250244,-2.1781437397003174,-1.661737322807312,-3.683591842651367,-2.0216782093048096,-2.807163953781128,-2.443619966506958,-2.4781575202941895,-2.1715760231018066,-0.17129169404506683,-0.10308558493852615,-0.13957485556602478,-0.1330685168504715,-0.12415105104446411,-0.10522511601448059,-0.5180606245994568,-0.4176648259162903,-0.5275946259498596,-0.6292537450790405,-0.479492723941803,-0.3677673935890198,-0.01667446829378605,-0.01407548412680626,-0.017611155286431313,-0.021607832983136177,-0.016054250299930573,-0.012132828123867512
7.997997997997998,0.24502824246883392,0.18786460161209106,0.23989765346050262,0.27688828110694885,0.21727964282035828,0.1694170981645584,-2.3184711933135986,-1.900702714920044,-2.392542839050293,-2.8836288452148438,-2.176839828491211,-1.6606119871139526,-3.6887755393981934,-2.025858163833618,-2.812443733215332,-2.449917793273926,-2.4829561710357666,-2.1752564907073975,-0.17145851254463196,-0.1032264307141304,-0.13975106179714203,-0.13328474760055542,-0.12431169301271439,-0.10534651577472687,-0.5176990032196045,-0.41746628284454346,-0.5273189544677734,-0.6290136575698853,-0.47924935817718506,-0.3675541579723358,-0.01665765419602394,-0.014065364375710487,-0.01759745366871357,-0.02159476839005947,-0.016042063012719154,-0.012122498825192451
8.008008008008009,0.24493640661239624,0.18782781064510345,0.23984119296073914,0.2768564522266388,0.21723119914531708,0.16936931014060974,-2.3165948390960693,-1.8996285200119019,-2.391068458557129,-2.8822882175445557,-2.1755335330963135,-1.659485101699829,-3.693956136703491,-2.030035972595215,-2.817720890045166,-2.4562127590179443,-2.4877521991729736,-2.1789345741271973,-0.17162518203258514,-0.10336717963218689,-0.13992716372013092,-0.1335008442401886,-0.1244722232222557,-0.10546780377626419,-0.5173368453979492,-0.4172672927379608,-0.5270428657531738,-0.6287730932235718,-0.4790055751800537,-0.367340624332428,-0.01664082705974579,-0.014055229723453522,-0.017583737149834633,-0.021581683307886124,-0.016029860824346542,-0.01211215928196907
8.018018018018019,0.24484431743621826,0.18779081106185913,0.23978450894355774,0.27682438492774963,0.21718254685401917,0.16932134330272675,-2.314716339111328,-1.8985520601272583,-2.389591693878174,-2.8809452056884766,-2.174225091934204,-1.6583563089370728,-3.6991329193115234,-2.0342118740081787,-2.822995185852051,-2.46250581741333,-2.4925458431243896,-2.1826107501983643,-0.171791672706604,-0.10350782424211502,-0.14010310173034668,-0.13371682167053223,-0.12463261932134628,-0.10558900237083435,-0.5169742107391357,-0.4170679450035095,-0.5267661213874817,-0.6285317540168762,-0.4787612557411194,-0.3671266734600067,-0.016623981297016144,-0.014045082032680511,-0.017570000141859055,-0.021568575873970985,-0.016017640009522438,-0.01210180576890707
8.028028028028029,0.24475198984146118,0.18775363266468048,0.23972758650779724,0.276792049407959,0.21713368594646454,0.16927321255207062,-2.312835693359375,-1.897473931312561,-2.388112783432007,-2.87959885597229,-2.172914743423462,-1.6572259664535522,-3.704306125640869,-2.0383856296539307,-2.8282668590545654,-2.4687962532043457,-2.4973371028900146,-2.1862845420837402,-0.17195799946784973,-0.1036483570933342,-0.1402789056301117,-0.13393265008926392,-0.12479289621114731,-0.10571008920669556,-0.5166110992431641,-0.4168681800365448,-0.5264889001846313,-0.6282898783683777,-0.47851648926734924,-0.3669123649597168,-0.016607120633125305,-0.014034921303391457,-0.017556246370077133,-0.021555446088314056,-0.01600540615618229,-0.012091442011296749
8.038038038038039,0.24465936422348022,0.1877162605524063,0.23967042565345764,0.27675941586494446,0.2170846164226532,0.16922493278980255,-2.3109521865844727,-1.8963937759399414,-2.3866312503814697,-2.8782498836517334,-2.171602487564087,-1.6560940742492676,-3.709475517272949,-2.04255747795105,-2.833535671234131,-2.475084066390991,-2.5021257400512695,-2.1899561882019043,-0.17212414741516113,-0.10378880053758621,-0.14045457541942596,-0.13414835929870605,-0.12495305389165878,-0.1058310717344284,-0.5162474513053894,-0.41666802763938904,-0.5262112617492676,-0.6280474066734314,-0.4782713055610657,-0.3666976988315582,-0.016590243205428123,-0.014024746604263783,-0.017542477697134018,-0.021542297676205635,-0.015993155539035797,-0.012081065215170383
8.048048048048049,0.24456651508808136,0.18767869472503662,0.23961298167705536,0.27672651410102844,0.21703530848026276,0.16917647421360016,-2.3090667724609375,-1.8953115940093994,-2.3851473331451416,-2.8768980503082275,-2.1702873706817627,-1.6549606323242188,-3.7146413326263428,-2.046727418899536,-2.838801383972168,-2.481369733810425,-2.5069119930267334,-2.1936256885528564,-0.1722901314496994,-0.10392913967370987,-0.1406301110982895,-0.13436391949653625,-0.1251130849123001,-0.1059519499540329,-0.515883207321167,-0.41646742820739746,-0.525933027267456,-0.6278042197227478,-0.4780255854129791,-0.3664827048778534,-0.01657334715127945,-0.014014557003974915,-0.01752868853509426,-0.021529125049710274,-0.01598089002072811,-0.012070678174495697
8.058058058058059,0.24447347223758698,0.1876409500837326,0.23955534398555756,0.27669334411621094,0.2169858068227768,0.16912783682346344,-2.3071794509887695,-1.8942279815673828,-2.3836607933044434,-2.8755433559417725,-2.168970823287964,-1.653825283050537,-3.71980357170105,-2.0508952140808105,-2.844064712524414,-2.4876530170440674,-2.5116958618164062,-2.1972930431365967,-0.17245593667030334,-0.10406937450170517,-0.14080549776554108,-0.1345793604850769,-0.1252729743719101,-0.10607272386550903,-0.5155185461044312,-0.41626644134521484,-0.5256542563438416,-0.627560555934906,-0.4777793884277344,-0.3662673234939575,-0.01655643805861473,-0.014004354365170002,-0.01751488447189331,-0.02151593565940857,-0.015968607738614082,-0.012060277163982391
8.068068068068069,0.2443801760673523,0.18760304152965546,0.23949748277664185,0.27665990591049194,0.21693606674671173,0.16907906532287598,-2.3052892684936523,-1.8931423425674438,-2.3821728229522705,-2.8741862773895264,-2.167651414871216,-1.65268874168396,-3.724961996078491,-2.055061101913452,-2.849325180053711,-2.49393367767334,-2.516477108001709,-2.200958490371704,-0.17262157797813416,-0.10420950502157211,-0.14098075032234192,-0.134794682264328,-0.12543277442455292,-0.10619340091943741,-0.5151534080505371,-0.4160650670528412,-0.5253749489784241,-0.6273161768913269,-0.4775327742099762,-0.3660516142845154,-0.01653951220214367,-0.013994138687849045,-0.017501061782240868,-0.021502720192074776,-0.01595631055533886,-0.01204986684024334
8.078078078078079,0.2442866414785385,0.1875649243593216,0.23943935334682465,0.27662619948387146,0.21688614785671234,0.169030100107193,-2.3033971786499023,-1.892054796218872,-2.3806815147399902,-2.872826099395752,-2.166330337524414,-1.6515501737594604,-3.730116844177246,-2.059224843978882,-2.8545825481414795,-2.500211715698242,-2.5212562084198,-2.2046215534210205,-0.17278707027435303,-0.1043495312333107,-0.14115585386753082,-0.13500985503196716,-0.1255924254655838,-0.10631396621465683,-0.5147877335548401,-0.4158632457256317,-0.5250952243804932,-0.6270712018013,-0.4772856533527374,-0.3658354878425598,-0.016522569581866264,-0.013983909040689468,-0.01748722419142723,-0.02148948796093464,-0.015943996608257294,-0.012039441615343094
8.088088088088089,0.24419285356998444,0.1875266432762146,0.23938104510307312,0.2765921950340271,0.21683600544929504,0.16898095607757568,-2.3015027046203613,-1.890965461730957,-2.3791887760162354,-2.87146258354187,-2.1650071144104004,-1.6504100561141968,-3.7352681159973145,-2.0633866786956787,-2.859837532043457,-2.5064876079559326,-2.5260324478149414,-2.208282232284546,-0.17295236885547638,-0.10448946803808212,-0.14133085310459137,-0.13522489368915558,-0.12575197219848633,-0.1064344197511673,-0.5144215822219849,-0.4156610369682312,-0.5248149037361145,-0.6268255710601807,-0.47703805565834045,-0.3656190037727356,-0.016505612060427666,-0.013973665423691273,-0.017473366111516953,-0.021476231515407562,-0.015931667760014534,-0.012029005214571953
8.098098098098099,0.24409885704517365,0.1874881535768509,0.2393224686384201,0.27655795216560364,0.21678563952445984,0.16893166303634644,-2.2996060848236084,-1.8898742198944092,-2.3776931762695312,-2.8700969219207764,-2.163681983947754,-1.6492682695388794,-3.740415573120117,-2.0675463676452637,-2.8650894165039062,-2.512760877609253,-2.530806303024292,-2.2119412422180176,-0.1731175035238266,-0.104629285633564,-0.1415056735277176,-0.13543981313705444,-0.1259113848209381,-0.1065547838807106,-0.5140548348426819,-0.4154583811759949,-0.5245340466499329,-0.6265794634819031,-0.47679001092910767,-0.3654021918773651,-0.016488635912537575,-0.013963406905531883,-0.01745949313044548,-0.021462956443428993,-0.01591932214796543,-0.012018558569252491
8.108108108108109,0.24400457739830017,0.18744949996471405,0.23926366865634918,0.2765234410762787,0.2167350798845291,0.16888223588466644,-2.2977068424224854,-1.8887810707092285,-2.3761954307556152,-2.8687283992767334,-2.1623542308807373,-1.648125171661377,-3.7455594539642334,-2.071704149246216,-2.8703389167785645,-2.5190317630767822,-2.5355777740478516,-2.215597629547119,-0.1732824742794037,-0.10476900637149811,-0.14168038964271545,-0.13565458357334137,-0.12607067823410034,-0.10667503625154495,-0.5136876702308655,-0.4152553379535675,-0.5242527723312378,-0.6263325810432434,-0.47654151916503906,-0.365185022354126,-0.01647164486348629,-0.013953135348856449,-0.017445603385567665,-0.021449657157063484,-0.015906963497400284,-0.01200809981673956
8.118118118118119,0.2439100593328476,0.1874106526374817,0.23920460045337677,0.27648863196372986,0.2166842669248581,0.16883260011672974,-2.2958056926727295,-1.8876861333847046,-2.374695301055908,-2.867357015609741,-2.161024570465088,-1.6469800472259521,-3.750699520111084,-2.075859785079956,-2.8755850791931152,-2.5253000259399414,-2.54034686088562,-2.219252347946167,-0.17344726622104645,-0.10490863025188446,-0.14185495674610138,-0.13586923480033875,-0.12622983753681183,-0.10679518431425095,-0.5133199691772461,-0.4150519073009491,-0.523970901966095,-0.6260851621627808,-0.47629255056381226,-0.3649674654006958,-0.016454635187983513,-0.01394285075366497,-0.017431695014238358,-0.021436337381601334,-0.015894588083028793,-0.011997628025710583
8.128128128128129,0.2438153177499771,0.1873716115951538,0.23914533853530884,0.27645352482795715,0.21663327515125275,0.1687828153371811,-2.2939021587371826,-1.8865891695022583,-2.3731930255889893,-2.8659822940826416,-2.1596927642822266,-1.6458336114883423,-3.755836248397827,-2.0800135135650635,-2.880828857421875,-2.5315659046173096,-2.5451130867004395,-2.2229044437408447,-0.17361189424991608,-0.10504814237356186,-0.14202937483787537,-0.13608373701572418,-0.12638887763023376,-0.10691522806882858,-0.5129517316818237,-0.4148480296134949,-0.5236884951591492,-0.6258370876312256,-0.47604310512542725,-0.36474958062171936,-0.016437610611319542,-0.013932551257312298,-0.017417769879102707,-0.02142299897968769,-0.01588219776749611,-0.011987145058810711
8.138138138138139,0.24372032284736633,0.18733243644237518,0.23908579349517822,0.27641817927360535,0.2165820598602295,0.16873285174369812,-2.2919962406158447,-1.8854907751083374,-2.371687889099121,-2.864605188369751,-2.1583588123321533,-1.6446855068206787,-3.7609689235687256,-2.084165096282959,-2.8860690593719482,-2.5378291606903076,-2.549877166748047,-2.2265546321868896,-0.17377634346485138,-0.1051875650882721,-0.14220364391803741,-0.13629810512065887,-0.12654779851436615,-0.10703516751527786,-0.5125830173492432,-0.414643794298172,-0.5234056711196899,-0.6255884170532227,-0.47579315304756165,-0.36453133821487427,-0.016420572996139526,-0.013922239653766155,-0.017403827980160713,-0.021409638226032257,-0.015869788825511932,-0.011976651847362518
8.148148148148149,0.24362510442733765,0.18729303777217865,0.2390260398387909,0.27638259530067444,0.21653065085411072,0.16868272423744202,-2.290088176727295,-1.8843902349472046,-2.370180606842041,-2.8632254600524902,-2.1570229530334473,-1.6435357332229614,-3.7660980224609375,-2.0883145332336426,-2.8913071155548096,-2.5440900325775146,-2.554638624191284,-2.2302021980285645,-0.17394062876701355,-0.10532686859369278,-0.1423777937889099,-0.13651235401630402,-0.12670660018920898,-0.10715500265359879,-0.5122138261795044,-0.4144391119480133,-0.523122251033783,-0.6253392100334167,-0.4755427837371826,-0.36431270837783813,-0.01640351489186287,-0.013911913149058819,-0.017389867454767227,-0.021396256983280182,-0.01585736684501171,-0.011966144666075706
8.158158158158159,0.24352964758872986,0.1872534602880478,0.23896606266498566,0.27634668350219727,0.21647900342941284,0.16863246262073517,-2.288177967071533,-1.8832879066467285,-2.368671417236328,-2.861842393875122,-2.1556849479675293,-1.64238440990448,-3.771223545074463,-2.0924623012542725,-2.8965423107147217,-2.5503485202789307,-2.5593974590301514,-2.2338480949401855,-0.1741047501564026,-0.1054660752415657,-0.14255179464817047,-0.1367264688014984,-0.12686526775360107,-0.10727473348379135,-0.5118440985679626,-0.41423407196998596,-0.5228384137153625,-0.6250892877578735,-0.4752919375896454,-0.36409375071525574,-0.016386443749070168,-0.013901574537158012,-0.017375893890857697,-0.021382853388786316,-0.015844928100705147,-0.011955626308918
8.168168168168169,0.24343396723270416,0.18721367418766022,0.23890583217144012,0.2763105630874634,0.21642716228961945,0.168582022190094,-2.2862656116485596,-1.8821836709976196,-2.367159605026245,-2.860457181930542,-2.1543447971343994,-1.6412315368652344,-3.7763452529907227,-2.0966076850891113,-2.9017741680145264,-2.5566043853759766,-2.5641539096832275,-2.2374916076660156,-0.1742686927318573,-0.10560517758131027,-0.14272566139698029,-0.13694044947624207,-0.1270238161087036,-0.10739436000585556,-0.5114738941192627,-0.4140285849571228,-0.5225539803504944,-0.6248388290405273,-0.47504061460494995,-0.3638744354248047,-0.016369355842471123,-0.013891221024096012,-0.017361899837851524,-0.021369431167840958,-0.01583247445523739,-0.011945096775889397
8.178178178178179,0.24333801865577698,0.1871737390756607,0.23884539306163788,0.2762741148471832,0.21637511253356934,0.1685314029455185,-2.284350872039795,-1.881077766418457,-2.365645408630371,-2.8590686321258545,-2.1530025005340576,-1.6400768756866455,-3.781463146209717,-2.1007511615753174,-2.90700364112854,-2.5628578662872314,-2.5689077377319336,-2.2411327362060547,-0.17443247139453888,-0.10574418306350708,-0.14289937913417816,-0.13715429604053497,-0.1271822303533554,-0.10751386731863022,-0.5111031532287598,-0.4138226807117462,-0.522269070148468,-0.6245876550674438,-0.4747888147830963,-0.3636547327041626,-0.016352251172065735,-0.013880853541195393,-0.01734788902103901,-0.02135598473250866,-0.015820005908608437,-0.011934555135667324
8.188188188188189,0.24324184656143188,0.18713359534740448,0.23878467082977295,0.276237428188324,0.21632280945777893,0.16848061978816986,-2.2824339866638184,-1.879969596862793,-2.364128828048706,-2.8576772212982178,-2.151657819747925,-1.6389206647872925,-3.7865774631500244,-2.1048922538757324,-2.9122302532196045,-2.569108724594116,-2.5736591815948486,-2.244771957397461,-0.17459607124328613,-0.10588306933641434,-0.1430729627609253,-0.13736799359321594,-0.12734052538871765,-0.10763328522443771,-0.5107319951057434,-0.413616418838501,-0.5219835638999939,-0.6243358850479126,-0.47453662753105164,-0.36343473196029663,-0.016335133463144302,-0.013870473019778728,-0.01733386144042015,-0.02134251780807972,-0.01580752246081829,-0.011924002319574356
8.198198198198199,0.2431454211473465,0.18709328770637512,0.2387237399816513,0.27620044350624084,0.2162703275680542,0.1684296727180481,-2.280514717102051,-1.8788597583770752,-2.362610340118408,-2.85628342628479,-2.150311231613159,-1.6377629041671753,-3.7916879653930664,-2.1090314388275146,-2.9174540042877197,-2.575356960296631,-2.5784080028533936,-2.248408794403076,-0.17475949227809906,-0.10602185875177383,-0.14324641227722168,-0.13758157193660736,-0.12749870121479034,-0.10775258392095566,-0.5103602409362793,-0.4134097099304199,-0.5216975808143616,-0.6240835785865784,-0.4742838740348816,-0.36321431398391724,-0.01631799526512623,-0.013860078528523445,-0.0173198152333498,-0.021329032257199287,-0.015795020386576653,-0.011913437396287918
8.208208208208209,0.2430488020181656,0.18705278635025024,0.23866261541843414,0.2761632204055786,0.21621763706207275,0.168378546833992,-2.2785933017730713,-1.8777483701705933,-2.3610892295837402,-2.854886531829834,-2.1489627361297607,-1.6366033554077148,-3.796794891357422,-2.113168954849243,-2.9226746559143066,-2.5816028118133545,-2.5831544399261475,-2.2520434856414795,-0.17492274940013885,-0.10616055130958557,-0.14341971278190613,-0.13779500126838684,-0.1276567429304123,-0.10787179321050644,-0.509988009929657,-0.41320258378982544,-0.521411120891571,-0.6238306164741516,-0.47403067350387573,-0.36299359798431396,-0.01630084402859211,-0.013849670067429543,-0.017305754125118256,-0.021315524354577065,-0.01578250527381897,-0.011902861297130585
8.218218218218219,0.2429518848657608,0.18701210618019104,0.2386012077331543,0.2761256992816925,0.2161647081375122,0.16832725703716278,-2.27666974067688,-1.8766348361968994,-2.3595659732818604,-2.853487014770508,-2.147611618041992,-1.6354422569274902,-3.8018980026245117,-2.1173038482666016,-2.9278924465179443,-2.587846279144287,-2.5878982543945312,-2.255676031112671,-0.17508584260940552,-0.10629913210868835,-0.14359286427497864,-0.13800829648971558,-0.1278146654367447,-0.10799088329076767,-0.5096153020858765,-0.4129951000213623,-0.5211241841316223,-0.6235771179199219,-0.47377702593803406,-0.36277246475219727,-0.0162836741656065,-0.01383924949914217,-0.017291678115725517,-0.02130199782550335,-0.015769973397254944,-0.011892272159457207
8.228228228228229,0.2428547739982605,0.1869712471961975,0.23853959143161774,0.2760879099369049,0.21611158549785614,0.1682758331298828,-2.2747437953948975,-1.8755197525024414,-2.3580400943756104,-2.8520846366882324,-2.14625883102417,-1.634279727935791,-3.806997299194336,-2.1214370727539062,-2.933107376098633,-2.5940868854522705,-2.592639446258545,-2.2593061923980713,-0.17524875700473785,-0.10643762350082397,-0.1437658816576004,-0.13822145760059357,-0.12797245383262634,-0.10810987651348114,-0.509242057800293,-0.41278716921806335,-0.5208367109298706,-0.6233228445053101,-0.47352296113967896,-0.3625510036945343,-0.016266491264104843,-0.013828814961016178,-0.017277581617236137,-0.021288447082042694,-0.015757428482174873,-0.011881672777235508
8.238238238238239,0.24275736510753632,0.18693017959594727,0.23847772181034088,0.2760498523712158,0.21605823934078217,0.16822421550750732,-2.272815465927124,-1.874402403831482,-2.3565120697021484,-2.850679397583008,-2.1449038982391357,-1.6331156492233276,-3.8120930194854736,-2.12556791305542,-2.938319683074951,-2.600325107574463,-2.5973780155181885,-2.2629342079162598,-0.17541149258613586,-0.10657598823308945,-0.14393876492977142,-0.138434499502182,-0.12813013792037964,-0.10822875797748566,-0.5088683366775513,-0.412578821182251,-0.5205487012863159,-0.6230681538581848,-0.4732683300971985,-0.3623291850090027,-0.016249289736151695,-0.013818364590406418,-0.017263470217585564,-0.021274877712130547,-0.01574486494064331,-0.011871060356497765
8.248248248248249,0.2426597774028778,0.1868889480829239,0.23841559886932373,0.27601155638694763,0.21600472927093506,0.1681724637746811,-2.2708849906921387,-1.8732835054397583,-2.3549814224243164,-2.849271774291992,-2.1435468196868896,-1.631949782371521,-3.8171849250793457,-2.129696846008301,-2.943528890609741,-2.606560707092285,-2.602114200592041,-2.2665600776672363,-0.17557406425476074,-0.10671425610780716,-0.1441114991903305,-0.1386473923921585,-0.128287672996521,-0.10834753513336182,-0.5084940791130066,-0.41237008571624756,-0.520260214805603,-0.6228127479553223,-0.473013311624527,-0.36210697889328003,-0.016232073307037354,-0.013807903043925762,-0.017249342054128647,-0.021261287853121758,-0.015732288360595703,-0.011860435828566551
8.258258258258259,0.2425619214773178,0.18684755265712738,0.23835326731204987,0.2759729325771332,0.21595093607902527,0.16812051832675934,-2.2689523696899414,-1.8721626996994019,-2.3534488677978516,-2.847860336303711,-2.1421875953674316,-1.630782127380371,-3.822273015975952,-2.1338236331939697,-2.948735237121582,-2.6127936840057373,-2.6068477630615234,-2.270183563232422,-0.1757364571094513,-0.10685241967439651,-0.14428409934043884,-0.13886015117168427,-0.1284450888633728,-0.10846620798110962,-0.5081193447113037,-0.4121609926223755,-0.5199711322784424,-0.6225566864013672,-0.4727577865123749,-0.3618844449520111,-0.01621484011411667,-0.013797427527606487,-0.01723519340157509,-0.02124767377972603,-0.015719695016741753,-0.011849801987409592
8.268268268268269,0.2424638271331787,0.18680594861507416,0.2382907122373581,0.2759340703487396,0.21589697897434235,0.16806840896606445,-2.2670176029205322,-1.8710401058197021,-2.3519139289855957,-2.846446990966797,-2.1408262252807617,-1.6296132802963257,-3.827357530593872,-2.1379482746124268,-2.9539389610290527,-2.6190242767333984,-2.611578941345215,-2.2738049030303955,-0.1758986860513687,-0.10699047893285751,-0.14445655047893524,-0.13907276093959808,-0.12860238552093506,-0.10858476161956787,-0.5077441334724426,-0.4119514226913452,-0.5196816325187683,-0.6223000288009644,-0.47250184416770935,-0.36166155338287354,-0.01619759202003479,-0.013786938041448593,-0.017221031710505486,-0.021234039217233658,-0.01570708677172661,-0.011839155107736588
8.278278278278279,0.2423655241727829,0.1867641657590866,0.23822790384292603,0.2758949398994446,0.21584279835224152,0.16801615059375763,-2.265080690383911,-1.8699158430099487,-2.350376605987549,-2.8450307846069336,-2.13946270942688,-1.6284425258636475,-3.8324382305145264,-2.142071008682251,-2.959139347076416,-2.6252522468566895,-2.616307258605957,-2.2774240970611572,-0.1760607361793518,-0.10712844133377075,-0.1446288675069809,-0.13928525149822235,-0.12875954806804657,-0.10870321840047836,-0.5073683857917786,-0.4117414951324463,-0.5193915963172913,-0.6220428347587585,-0.47224539518356323,-0.3614383339881897,-0.016180329024791718,-0.013776435516774654,-0.01720685139298439,-0.021220387890934944,-0.01569446176290512,-0.011828497052192688
8.288288288288289,0.2422669529914856,0.18672220408916473,0.23816488683223724,0.27585551142692566,0.21578839421272278,0.16796371340751648,-2.26314115524292,-1.8687894344329834,-2.348836898803711,-2.843611478805542,-2.1380972862243652,-1.627270221710205,-3.837515115737915,-2.146191358566284,-2.96433687210083,-2.6314775943756104,-2.621033191680908,-2.281040906906128,-0.17622260749340057,-0.10726628452539444,-0.1448010355234146,-0.13949759304523468,-0.12891659140586853,-0.1088215708732605,-0.5069922208786011,-0.41153115034103394,-0.5191010236740112,-0.6217849254608154,-0.4719884693622589,-0.36121469736099243,-0.016163049265742302,-0.013765919022262096,-0.017192654311656952,-0.02120671048760414,-0.01568182185292244,-0.011817825958132744
8.298298298298299,0.24216815829277039,0.18668004870414734,0.23810164630413055,0.27581584453582764,0.21573381125926971,0.1679111123085022,-2.261199951171875,-1.8676612377166748,-2.3472952842712402,-2.842189311981201,-2.1367297172546387,-1.6260963678359985,-3.842587947845459,-2.1503098011016846,-2.969531774520874,-2.637700319290161,-2.6257565021514893,-2.2846555709838867,-0.1763843148946762,-0.10740403831005096,-0.14497306942939758,-0.13970980048179626,-0.12907350063323975,-0.10893981903791428,-0.5066154599189758,-0.41132041811943054,-0.518809974193573,-0.6215265393257141,-0.4717310965061188,-0.3609907627105713,-0.016145752742886543,-0.013755389489233494,-0.01717844046652317,-0.021193016320466995,-0.015669167041778564,-0.011807145550847054
8.308308308308309,0.2420690953731537,0.18663771450519562,0.2380381077528,0.27577587962150574,0.21567896008491516,0.16785836219787598,-2.259255886077881,-1.866531252861023,-2.3457508087158203,-2.8407645225524902,-2.135359764099121,-1.6249209642410278,-3.8476576805114746,-2.154425859451294,-2.9747235774993896,-2.643920660018921,-2.6304771900177,-2.2882680892944336,-0.1765458583831787,-0.10754166543483734,-0.14514493942260742,-0.1399218887090683,-0.12923027575016022,-0.1090579554438591,-0.5062382817268372,-0.4111092686653137,-0.5185183882713318,-0.6212674379348755,-0.4714732766151428,-0.3607664406299591,-0.01612844131886959,-0.013744845986366272,-0.017164209857583046,-0.02117929980158806,-0.015656497329473495,-0.011796452105045319
8.318318318318319,0.24196985363960266,0.18659520149230957,0.2379744052886963,0.27573564648628235,0.21562394499778748,0.16780541837215424,-2.257310152053833,-1.8653994798660278,-2.3442044258117676,-2.83933687210083,-2.13398814201355,-1.6237438917160034,-3.8527231216430664,-2.1585402488708496,-2.979912281036377,-2.6501381397247314,-2.635195255279541,-2.2918782234191895,-0.1767072081565857,-0.10767920315265656,-0.1453166902065277,-0.1401338279247284,-0.12938693165779114,-0.10917598754167557,-0.5058605670928955,-0.41089773178100586,-0.5182263255119324,-0.6210077404975891,-0.47121503949165344,-0.36054182052612305,-0.016111113131046295,-0.013734289444983006,-0.01714996248483658,-0.02116556279361248,-0.015643812716007233,-0.011785748414695263
8.328328328328329,0.24187031388282776,0.1865525096654892,0.2379104197025299,0.27569520473480225,0.21556872129440308,0.16775234043598175,-2.255361557006836,-1.8642657995224,-2.342655658721924,-2.837907075881958,-2.1326143741607666,-1.6225652694702148,-3.8577849864959717,-2.162652015686035,-2.9850986003875732,-2.656353235244751,-2.639910936355591,-2.2954859733581543,-0.17686839401721954,-0.10781662911176682,-0.14548829197883606,-0.14034561812877655,-0.1295434683561325,-0.10929390043020248,-0.5054823160171509,-0.4106857478618622,-0.51793372631073,-0.620747447013855,-0.47095629572868347,-0.36031675338745117,-0.016093770042061806,-0.01372371893376112,-0.01713569648563862,-0.02115180529654026,-0.015631111338734627,-0.011775030754506588
8.338338338338339,0.24177058041095734,0.1865096241235733,0.2378462255001068,0.2756544053554535,0.21551324427127838,0.16769908368587494,-2.253411293029785,-1.8631303310394287,-2.341104507446289,-2.8364737033843994,-2.1312382221221924,-1.6213852167129517,-3.8628427982330322,-2.166762113571167,-2.990281581878662,-2.6625654697418213,-2.6446239948272705,-2.2990915775299072,-0.17702940106391907,-0.10795395076274872,-0.14565974473953247,-0.14055727422237396,-0.12969988584518433,-0.10941172391176224,-0.505103588104248,-0.41047337651252747,-0.5176406502723694,-0.6204865574836731,-0.4706970751285553,-0.3600914180278778,-0.016076410189270973,-0.01371313538402319,-0.017121417447924614,-0.0211380273103714,-0.015618395991623402,-0.011764303781092167
8.348348348348349,0.24167057871818542,0.1864665299654007,0.23778176307678223,0.275613397359848,0.21545757353305817,0.1676456481218338,-2.2514586448669434,-1.8619928359985352,-2.3395512104034424,-2.8350377082824707,-2.1298601627349854,-1.6202032566070557,-3.867896795272827,-2.170869827270508,-2.9954617023468018,-2.6687753200531006,-2.649334192276001,-2.3026950359344482,-0.17719024419784546,-0.10809116065502167,-0.14583106338977814,-0.14076879620552063,-0.1298561543226242,-0.10952942818403244,-0.504724383354187,-0.4102606475353241,-0.517346978187561,-0.6202250719070435,-0.4704374074935913,-0.3598656952381134,-0.016059035435318947,-0.013702538795769215,-0.017107117921113968,-0.021124226972460747,-0.015605663880705833,-0.011753564700484276
8.358358358358359,0.2415703535079956,0.18642328679561615,0.23771712183952332,0.2755720615386963,0.21540170907974243,0.16759206354618073,-2.2495038509368896,-1.8608537912368774,-2.3379952907562256,-2.8335988521575928,-2.1284799575805664,-1.619019865989685,-3.8729474544525146,-2.174975633621216,-3.000638723373413,-2.6749825477600098,-2.6540420055389404,-2.3062963485717773,-0.17735090851783752,-0.10822828114032745,-0.14600221812725067,-0.14098018407821655,-0.13001230359077454,-0.10964702814817429,-0.5043447017669678,-0.4100474417209625,-0.5170528888702393,-0.6199629902839661,-0.47017723321914673,-0.35963955521583557,-0.016041645780205727,-0.013691927306354046,-0.017092803493142128,-0.021110408008098602,-0.015592915937304497,-0.01174281258136034
8.368368368368369,0.24146991968154907,0.18637984991073608,0.23765221238136292,0.27553048729896545,0.2153456062078476,0.16753830015659332,-2.247547149658203,-1.859712839126587,-2.336437702178955,-2.8321573734283447,-2.1270978450775146,-1.6178346872329712,-3.8779938220977783,-2.179079055786133,-3.0058133602142334,-2.6811869144439697,-2.6587471961975098,-2.3098948001861572,-0.17751139402389526,-0.10836528241634369,-0.14617326855659485,-0.14119143784046173,-0.13016831874847412,-0.10976450890302658,-0.5039644837379456,-0.4098338782787323,-0.5167582631111145,-0.6197002530097961,-0.46991661190986633,-0.359413206577301,-0.016024237498641014,-0.013681303709745407,-0.017078472301363945,-0.021096566691994667,-0.01558015402406454,-0.011732051149010658
8.378378378378379,0.24136917293071747,0.18633624911308289,0.2375870645046234,0.27548864483833313,0.21528929471969604,0.16748440265655518,-2.2455875873565674,-1.8585702180862427,-2.3348772525787354,-2.8307130336761475,-2.1257131099700928,-1.6166483163833618,-3.8830368518829346,-2.183180332183838,-3.010984182357788,-2.6873888969421387,-2.663450002670288,-2.3134915828704834,-0.17767171561717987,-0.10850217938423157,-0.1463441401720047,-0.14140254259109497,-0.13032422959804535,-0.10988190025091171,-0.5035838484764099,-0.40961989760398865,-0.5164631009101868,-0.6194368600845337,-0.4696555733680725,-0.35918641090393066,-0.016006816178560257,-0.013670665211975574,-0.01706412248313427,-0.02108270302414894,-0.015567376278340816,-0.011721277609467506
8.388388388388389,0.24126827716827393,0.18629245460033417,0.2375216782093048,0.2754465639591217,0.21523278951644897,0.1674303114414215,-2.243626356124878,-1.857425332069397,-2.3333144187927246,-2.829266309738159,-2.124326705932617,-1.6154600381851196,-3.888075828552246,-2.18727970123291,-3.0161526203155518,-2.6935880184173584,-2.668149709701538,-2.3170859813690186,-0.17783185839653015,-0.10863896459341049,-0.1465148776769638,-0.14161351323127747,-0.13047997653484344,-0.10999917984008789,-0.5032026171684265,-0.40940552949905396,-0.5161674618721008,-0.6191728711128235,-0.4693940579891205,-0.35895922780036926,-0.015989376232028008,-0.013660014607012272,-0.0170497577637434,-0.021068820729851723,-0.015554583631455898,-0.01171049103140831
8.398398398398399,0.2411670833826065,0.18624848127365112,0.23745611310005188,0.275404155254364,0.215176060795784,0.1673760712146759,-2.2416625022888184,-1.8562791347503662,-2.33174991607666,-2.8278162479400635,-2.1229381561279297,-1.6142704486846924,-3.893110990524292,-2.1913766860961914,-3.021318197250366,-2.699784755706787,-2.672847270965576,-2.320678234100342,-0.1779918223619461,-0.10877565294504166,-0.14668548107147217,-0.14182433485984802,-0.13063561916351318,-0.11011634767055511,-0.5028209686279297,-0.40919074416160583,-0.5158713459968567,-0.6189083456993103,-0.46913206577301025,-0.35873177647590637,-0.015971923246979713,-0.01364935003221035,-0.01703537628054619,-0.021054917946457863,-0.015541776083409786,-0.011699695140123367
8.408408408408409,0.24106568098068237,0.18620431423187256,0.23739027976989746,0.2753615081310272,0.2151191383600235,0.16732166707515717,-2.239696741104126,-1.855130910873413,-2.3301825523376465,-2.826364040374756,-2.1215474605560303,-1.6130790710449219,-3.898141860961914,-2.19547176361084,-3.0264804363250732,-2.7059788703918457,-2.677541971206665,-2.324267625808716,-0.17815160751342773,-0.10891223698854446,-0.1468559354543686,-0.14203503727912903,-0.13079112768173218,-0.11023340374231339,-0.5024387836456299,-0.4089755415916443,-0.5155746936798096,-0.6186431646347046,-0.4688696265220642,-0.35850393772125244,-0.015954455360770226,-0.013638671487569809,-0.017020978033542633,-0.02104099467396736,-0.015528952702879906,-0.01168888621032238
8.418418418418419,0.24096402525901794,0.18615995347499847,0.23732420802116394,0.27531856298446655,0.2150619924068451,0.1672670841217041,-2.2377288341522217,-1.8539808988571167,-2.328613042831421,-2.8249082565307617,-2.120154857635498,-1.6118861436843872,-3.903169870376587,-2.1995644569396973,-3.031639814376831,-2.712170124053955,-2.6822338104248047,-2.327855348587036,-0.17831124365329742,-0.10904870182275772,-0.14702624082565308,-0.1422455757856369,-0.13094650208950043,-0.1103503555059433,-0.5020561218261719,-0.4087599515914917,-0.5152775049209595,-0.6183774471282959,-0.46860674023628235,-0.35827574133872986,-0.015936968848109245,-0.013627978973090649,-0.017006563022732735,-0.02102705091238022,-0.015516115352511406,-0.011678066104650497
8.428428428428429,0.2408621609210968,0.18611542880535126,0.23725789785385132,0.2752753794193268,0.21500462293624878,0.1672123521566391,-2.2357585430145264,-1.852828860282898,-2.3270411491394043,-2.8234503269195557,-2.118759870529175,-1.6106916666030884,-3.908193349838257,-2.2036550045013428,-3.0367963314056396,-2.7183585166931152,-2.6869232654571533,-2.3314404487609863,-0.1784706711769104,-0.10918506234884262,-0.14719641208648682,-0.14245599508285522,-0.13110175728797913,-0.11046720296144485,-0.5016729235649109,-0.40854397416114807,-0.5149798393249512,-0.6181110739707947,-0.4683433473110199,-0.3580471873283386,-0.01591946929693222,-0.013617275282740593,-0.016992129385471344,-0.021013084799051285,-0.015503260307013988,-0.01166723482310772
8.438438438438439,0.24076001346111298,0.18607071042060852,0.2371913492679596,0.27523189783096313,0.21494707465171814,0.16715744137763977,-2.23378586769104,-1.8516751527786255,-2.325467109680176,-2.821989059448242,-2.117363214492798,-1.6094952821731567,-3.913213014602661,-2.2077434062957764,-3.04194974899292,-2.7245445251464844,-2.691610336303711,-2.3350234031677246,-0.17862991988658905,-0.10932131856679916,-0.14736641943454742,-0.1426662653684616,-0.13125689327716827,-0.11058393865823746,-0.5012893080711365,-0.4083276093006134,-0.5146816968917847,-0.6178440451622009,-0.46807950735092163,-0.3578183054924011,-0.015901952981948853,-0.013606557622551918,-0.01697768084704876,-0.02099910005927086,-0.015490390360355377,-0.011656391434371471
8.448448448448449,0.24065765738487244,0.18602581322193146,0.23712459206581116,0.275188148021698,0.2148892730474472,0.1671024113893509,-2.231811285018921,-1.8505195379257202,-2.3238909244537354,-2.8205254077911377,-2.11596417427063,-1.6082980632781982,-3.918229103088379,-2.211829662322998,-3.047100067138672,-2.7307279109954834,-2.6962943077087402,-2.338603973388672,-0.17878903448581696,-0.10945746302604675,-0.1475362926721573,-0.14287638664245605,-0.13141188025474548,-0.1107005625963211,-0.5009051561355591,-0.4081107974052429,-0.5143830180168152,-0.6175764799118042,-0.46781525015830994,-0.35758906602859497,-0.01588441990315914,-0.013595825992524624,-0.016963215544819832,-0.02098509483039379,-0.015477507375180721,-0.011645537801086903
8.458458458458459,0.240555077791214,0.18598072230815887,0.23705759644508362,0.27514415979385376,0.21483127772808075,0.1670471578836441,-2.22983455657959,-1.8493621349334717,-2.322312355041504,-2.819059371948242,-2.11456298828125,-1.6070984601974487,-3.923241138458252,-2.215913772583008,-3.0522477626800537,-2.736908435821533,-2.7009758949279785,-2.3421823978424072,-0.17894794046878815,-0.10959350317716599,-0.1477060168981552,-0.14308638870716095,-0.13156674802303314,-0.1108170822262764,-0.5005205273628235,-0.4078936278820038,-0.5140838027000427,-0.6173083186149597,-0.46755051612854004,-0.3573594391345978,-0.015866873785853386,-0.013585081323981285,-0.01694873347878456,-0.020971067249774933,-0.015464607626199722,-0.011634672060608864
8.468468468468469,0.24045224487781525,0.18593546748161316,0.23699036240577698,0.27509987354278564,0.21477308869361877,0.16699177026748657,-2.2278554439544678,-1.8482029438018799,-2.3207314014434814,-2.8175899982452393,-2.1131601333618164,-1.6058977842330933,-3.9282493591308594,-2.2199957370758057,-3.057392120361328,-2.743086576461792,-2.7056548595428467,-2.3457584381103516,-0.1791066825389862,-0.10972943902015686,-0.1478756070137024,-0.1432962417602539,-0.13172148168087006,-0.11093349754810333,-0.5001354217529297,-0.40767601132392883,-0.5137841105461121,-0.6170395016670227,-0.46728530526161194,-0.3571294844150543,-0.015849310904741287,-0.013574322685599327,-0.016934234648942947,-0.020957019180059433,-0.01545169297605753,-0.011623794212937355
8.478478478478479,0.2403491884469986,0.18589001893997192,0.23692288994789124,0.27505531907081604,0.2147146463394165,0.1669362187385559,-2.225874423980713,-1.8470420837402344,-2.319148302078247,-2.816117763519287,-2.1117546558380127,-1.604695439338684,-3.9332540035247803,-2.2240755558013916,-3.0625336170196533,-2.7492616176605225,-2.7103309631347656,-2.349332094192505,-0.17926524579524994,-0.10986525565385818,-0.14804504811763763,-0.14350594580173492,-0.13187608122825623,-0.11104979366064072,-0.4997498393058777,-0.40745803713798523,-0.5134839415550232,-0.6167701482772827,-0.467019647359848,-0.3568992018699646,-0.015831733122467995,-0.013563551008701324,-0.01691971905529499,-0.02094295248389244,-0.015438763424754143,-0.011612906120717525
8.488488488488489,0.24024587869644165,0.18584440648555756,0.23685520887374878,0.27501049637794495,0.2146560400724411,0.16688047349452972,-2.223890781402588,-1.845879316329956,-2.3175628185272217,-2.814642906188965,-2.1103475093841553,-1.603491187095642,-3.9382545948028564,-2.2281529903411865,-3.0676722526550293,-2.755434274673462,-2.7150044441223145,-2.3529036045074463,-0.17942363023757935,-0.11000097543001175,-0.14821434020996094,-0.1437155157327652,-0.13203056156635284,-0.11116597801446915,-0.49936366081237793,-0.4072396755218506,-0.5131832957267761,-0.6165000796318054,-0.4667535424232483,-0.35666853189468384,-0.01581413671374321,-0.013552767224609852,-0.01690518856048584,-0.02092886157333851,-0.015425818972289562,-0.011602005921304226
8.498498498498499,0.2401423305273056,0.18579860031604767,0.23678725957870483,0.27496543526649475,0.2145972102880478,0.1668245792388916,-2.221905469894409,-1.8447147607803345,-2.3159751892089844,-2.8131656646728516,-2.108938217163086,-1.602285623550415,-3.943251371383667,-2.2322285175323486,-3.072807550430298,-2.761604070663452,-2.719675302505493,-2.3564724922180176,-0.17958185076713562,-0.11013659089803696,-0.1483834832906723,-0.14392495155334473,-0.13218490779399872,-0.11128205806016922,-0.49897709488868713,-0.4070208966732025,-0.5128820538520813,-0.6162294745445251,-0.4664869010448456,-0.3564375340938568,-0.01579652912914753,-0.01354196947067976,-0.016890639439225197,-0.020914753898978233,-0.015412856824696064,-0.011591094546020031
8.508508508508509,0.24003860354423523,0.18575261533260345,0.23671913146972656,0.2749200761318207,0.21453815698623657,0.16676853597164154,-2.2199177742004395,-1.8435484170913696,-2.314385414123535,-2.81168532371521,-2.1075267791748047,-1.6010785102844238,-3.948244094848633,-2.2363016605377197,-3.0779402256011963,-2.767771005630493,-2.7243435382843018,-2.360039234161377,-0.17973987758159637,-0.11027208715677261,-0.14855250716209412,-0.14413422346115112,-0.13233913481235504,-0.11139802634716034,-0.49858999252319336,-0.40680167078971863,-0.5125803351402283,-0.6159582138061523,-0.4662199020385742,-0.35620614886283875,-0.015778902918100357,-0.013531156815588474,-0.01687607541680336,-0.020900623872876167,-0.015399881638586521,-0.011580171063542366
8.518518518518519,0.23993456363677979,0.18570642173290253,0.23665070533752441,0.27487441897392273,0.21447890996932983,0.16671235859394073,-2.217927932739258,-1.8423798084259033,-2.3127927780151367,-2.810202121734619,-2.1061131954193115,-1.5998700857162476,-3.953233242034912,-2.2403724193573,-3.0830695629119873,-2.773935317993164,-2.729008913040161,-2.3636038303375244,-0.179897740483284,-0.11040747910737991,-0.1487213522195816,-0.14434336125850677,-0.13249321281909943,-0.1115139052271843,-0.49820244312286377,-0.4065821170806885,-0.512278139591217,-0.6156864166259766,-0.46595239639282227,-0.3559744656085968,-0.01576126366853714,-0.013520332984626293,-0.01686149276793003,-0.02088647335767746,-0.015386891551315784,-0.01156923733651638
8.528528528528529,0.23983031511306763,0.18566007912158966,0.23658208549022675,0.2748285233974457,0.2144194394350052,0.16665594279766083,-2.215935468673706,-1.841209888458252,-2.3111987113952637,-2.808716058731079,-2.1046977043151855,-1.5986593961715698,-3.9582180976867676,-2.244441509246826,-3.088196039199829,-2.780097007751465,-2.7336719036102295,-2.367166042327881,-0.1800554245710373,-0.11054276674985886,-0.14889006316661835,-0.14455237984657288,-0.13264717161655426,-0.11162964999675751,-0.4978143274784088,-0.4063621163368225,-0.5119754076004028,-0.6154139637947083,-0.4656844437122345,-0.3557424247264862,-0.01574360579252243,-0.013509494252502918,-0.01684689335525036,-0.02087230235338211,-0.01537388563156128,-0.011558291502296925
8.538538538538539,0.23972584307193756,0.18561354279518127,0.23651321232318878,0.27478232979774475,0.21435976028442383,0.16659942269325256,-2.2139410972595215,-1.8400381803512573,-2.3096015453338623,-2.807227611541748,-2.1032800674438477,-1.5974478721618652,-3.9631991386413574,-2.2485079765319824,-3.0933191776275635,-2.7862560749053955,-2.7383320331573486,-2.3707258701324463,-0.18021291494369507,-0.11067794263362885,-0.14905862510204315,-0.14476123452186584,-0.13280101120471954,-0.11174529790878296,-0.49742579460144043,-0.4061417579650879,-0.5116722583770752,-0.6151409149169922,-0.4654160737991333,-0.35551002621650696,-0.015725934877991676,-0.013498644344508648,-0.01683228090405464,-0.02085811272263527,-0.01536086667329073,-0.011547335423529148
8.548548548548549,0.2396211475133896,0.18556682765483856,0.23644410073757172,0.2747359275817871,0.21429987251758575,0.16654269397258759,-2.211945056915283,-1.8388646841049194,-2.308002471923828,-2.805736541748047,-2.101860523223877,-1.5962343215942383,-3.9681766033172607,-2.252572536468506,-3.0984396934509277,-2.792412281036377,-2.7429895401000977,-2.3742833137512207,-0.1803702563047409,-0.11081301420927048,-0.14922703802585602,-0.14496995508670807,-0.1329547017812729,-0.11186082661151886,-0.49703675508499146,-0.40592095255851746,-0.5113685727119446,-0.6148673295974731,-0.4651471972465515,-0.35527727007865906,-0.01570824719965458,-0.013487779535353184,-0.016817649826407433,-0.020843900740146637,-0.015347830951213837,-0.011536366306245327
8.558558558558559,0.23951618373394012,0.18551991879940033,0.23637479543685913,0.2746892273426056,0.21423977613449097,0.16648584604263306,-2.2099461555480957,-1.83768892288208,-2.306401014328003,-2.8042423725128174,-2.1004385948181152,-1.5950194597244263,-3.9731500148773193,-2.256634473800659,-3.1035568714141846,-2.798565626144409,-2.7476444244384766,-2.377838611602783,-0.18052740395069122,-0.11094796657562256,-0.14939531683921814,-0.14517852663993835,-0.13310827314853668,-0.1119762510061264,-0.4966472089290619,-0.405699759721756,-0.5110642910003662,-0.6145930290222168,-0.4648778438568115,-0.3550441861152649,-0.015690544620156288,-0.0134769007563591,-0.01680300198495388,-0.020829666405916214,-0.015334779396653175,-0.011525386944413185
8.568568568568569,0.23941101133823395,0.18547283113002777,0.23630523681640625,0.2746422290802002,0.21417947113513947,0.166428804397583,-2.2079453468322754,-1.8365116119384766,-2.304797649383545,-2.8027455806732178,-2.0990149974823,-1.5938029289245605,-3.9781196117401123,-2.2606945037841797,-3.108670949935913,-2.8047163486480713,-2.7522964477539062,-2.3813912868499756,-0.1806843876838684,-0.11108281463384628,-0.14956344664096832,-0.1453869640827179,-0.13326169550418854,-0.11209157109260559,-0.4962572157382965,-0.4054781496524811,-0.5107595920562744,-0.6143182516098022,-0.4646081030368805,-0.3548107147216797,-0.015672827139496803,-0.013466009870171547,-0.016788337379693985,-0.020815417170524597,-0.015321713872253895,-0.011514396406710148
8.578578578578579,0.23930557072162628,0.1854255646467209,0.23623543977737427,0.2745949923992157,0.21411895751953125,0.16637162864208221,-2.205942392349243,-1.8353326320648193,-2.303191900253296,-2.801245927810669,-2.0975892543792725,-1.5925849676132202,-3.9830851554870605,-2.264752149581909,-3.1137824058532715,-2.8108644485473633,-2.756945848464966,-2.384941816329956,-0.18084117770195007,-0.11121755093336105,-0.14973142743110657,-0.1455952674150467,-0.13341501355171204,-0.11220677196979523,-0.49586665630340576,-0.4052562117576599,-0.5104543566703796,-0.6140427589416504,-0.46433785557746887,-0.3545769155025482,-0.015655092895030975,-0.013455106876790524,-0.016773656010627747,-0.02080114185810089,-0.015308632515370846,-0.01150339376181364
8.588588588588589,0.2391999065876007,0.18537813425064087,0.23616541922092438,0.2745474874973297,0.21405822038650513,0.1663142591714859,-2.203937292098999,-1.8341518640518188,-2.3015835285186768,-2.799743890762329,-2.096160888671875,-1.591365098953247,-3.988046884536743,-2.268807888031006,-3.1188905239105225,-2.817009449005127,-2.761592388153076,-2.3884899616241455,-0.1809978038072586,-0.11135219782590866,-0.14989925920963287,-0.14580340683460236,-0.1335681825876236,-0.11232186108827591,-0.4954756796360016,-0.40503379702568054,-0.5101486444473267,-0.6137667298316956,-0.46406716108322144,-0.35434281826019287,-0.015637343749403954,-0.013444188982248306,-0.016758957877755165,-0.020786849781870842,-0.015295537188649178,-0.011492381803691387
8.598598598598599,0.23909401893615723,0.18533049523830414,0.23609516024589539,0.27449968457221985,0.2139972746372223,0.16625672578811646,-2.201929807662964,-1.832969069480896,-2.299973249435425,-2.798238515853882,-2.094731092453003,-1.5901436805725098,-3.993004322052002,-2.2728610038757324,-3.123995304107666,-2.8231520652770996,-2.7662365436553955,-2.392035722732544,-0.18115423619747162,-0.11148671060800552,-0.15006692707538605,-0.14601141214370728,-0.1337212324142456,-0.11243685334920883,-0.4950842559337616,-0.4048110842704773,-0.5098424553871155,-0.6134900450706482,-0.4637960195541382,-0.3541083037853241,-0.015619581565260887,-0.013433259911835194,-0.01674424484372139,-0.020772533491253853,-0.01528242602944374,-0.01148135680705309
8.608608608608609,0.23898793756961823,0.18528267741203308,0.23602469265460968,0.2744516432285309,0.21393612027168274,0.16619904339313507,-2.199920892715454,-1.8317846059799194,-2.298360586166382,-2.7967307567596436,-2.093299150466919,-1.5889211893081665,-3.9979586601257324,-2.276911973953247,-3.1290974617004395,-2.829291582107544,-2.7708775997161865,-2.3955790996551514,-0.1813105195760727,-0.11162112653255463,-0.15023447573184967,-0.14621928334236145,-0.13387413322925568,-0.1125517189502716,-0.49469226598739624,-0.40458789467811584,-0.5095357298851013,-0.6132127642631531,-0.4635244309902191,-0.35387343168258667,-0.015601801685988903,-0.013422315008938313,-0.01672951504588127,-0.02075819857418537,-0.015269300900399685,-0.011470319703221321
8.618618618618619,0.23888154327869415,0.1852346807718277,0.23595397174358368,0.27440330386161804,0.21387475728988647,0.16614119708538055,-2.197908639907837,-1.83059823513031,-2.296745538711548,-2.795220375061035,-2.091864824295044,-1.5876965522766113,-4.002908229827881,-2.28096079826355,-3.1341962814331055,-2.835428476333618,-2.7755162715911865,-2.3991200923919678,-0.18146657943725586,-0.11175542324781418,-0.15040186047554016,-0.1464269906282425,-0.1340269148349762,-0.11266648024320602,-0.4942997992038727,-0.40436428785324097,-0.5092284679412842,-0.6129348874092102,-0.46325233578681946,-0.35363829135894775,-0.01558400597423315,-0.013411357998847961,-0.01671476662158966,-0.020743845030665398,-0.015256159007549286,-0.011459273286163807
8.62862862862863,0.23877494037151337,0.18518652021884918,0.23588299751281738,0.2743546962738037,0.2138132005929947,0.1660831719636917,-2.195895195007324,-1.829410433769226,-2.295128345489502,-2.7937066555023193,-2.0904288291931152,-1.5864707231521606,-4.007853984832764,-2.2850074768066406,-3.1392922401428223,-2.8415627479553223,-2.7801520824432373,-2.4026589393615723,-0.1816224902868271,-0.11188961565494537,-0.1505690962076187,-0.1466345638036728,-0.13417956233024597,-0.11278113722801208,-0.4939068555831909,-0.40414032340049744,-0.5089207291603088,-0.6126564741134644,-0.46297982335090637,-0.3534027338027954,-0.015566196292638779,-0.013400387950241566,-0.016700005158782005,-0.020729470998048782,-0.015243003144860268,-0.011448213830590248
8.63863863863864,0.23866812884807587,0.18513815104961395,0.23581185936927795,0.2743058502674103,0.2137514054775238,0.16602501273155212,-2.1938791275024414,-1.8282204866409302,-2.293509006500244,-2.7921907901763916,-2.0889904499053955,-1.5852432250976562,-4.012796401977539,-2.2890517711639404,-3.1443848609924316,-2.847693920135498,-2.784785032272339,-2.4061954021453857,-0.181778222322464,-0.11202370375394821,-0.15073618292808533,-0.14684198796749115,-0.134332075715065,-0.1128956750035286,-0.4935133755207062,-0.40391597151756287,-0.5086125135421753,-0.6123773455619812,-0.46270689368247986,-0.3531668782234192,-0.015548369847238064,-0.013389404863119125,-0.016685225069522858,-0.020715072751045227,-0.01522983331233263,-0.011437145061790943
8.64864864864865,0.23856104910373688,0.1850896179676056,0.23574043810367584,0.27425670623779297,0.2136894166469574,0.16596665978431702,-2.191861152648926,-1.8270288705825806,-2.2918877601623535,-2.7906718254089355,-2.087550401687622,-1.5840140581130981,-4.017734050750732,-2.2930939197540283,-3.149474620819092,-2.8538222312927246,-2.789415121078491,-2.409729480743408,-0.18193377554416656,-0.1121576800942421,-0.1509031355381012,-0.14704927802085876,-0.1344844549894333,-0.11301010102033615,-0.4931195080280304,-0.40369120240211487,-0.5083038210868835,-0.6120976805686951,-0.46243342757225037,-0.35293063521385193,-0.015530530363321304,-0.013378407806158066,-0.016670430079102516,-0.02070065774023533,-0.015216645784676075,-0.011426064185798168
8.65865865865866,0.23845374584197998,0.1850408911705017,0.23566877841949463,0.2742072641849518,0.21362721920013428,0.16590815782546997,-2.189840793609619,-1.8258353471755981,-2.2902636528015137,-2.7891502380371094,-2.0861079692840576,-1.5827834606170654,-4.022668838500977,-2.297133684158325,-3.1545610427856445,-2.85994815826416,-2.7940428256988525,-2.4132611751556396,-0.18208914995193481,-0.11229154467582703,-0.15106992423534393,-0.14725641906261444,-0.13463671505451202,-0.11312442272901535,-0.49272510409355164,-0.40346604585647583,-0.5079945921897888,-0.611817479133606,-0.46215954422950745,-0.3526940643787384,-0.015512674115598202,-0.013367398642003536,-0.01665561832487583,-0.020686224102973938,-0.015203445218503475,-0.011414971202611923
8.66866866866867,0.23834623396396637,0.1849919706583023,0.2355969101190567,0.2741576135158539,0.21356482803821564,0.16584952175617218,-2.1878185272216797,-1.8246400356292725,-2.288637399673462,-2.787625789642334,-2.0846636295318604,-1.5815515518188477,-4.027598857879639,-2.301171064376831,-3.159644603729248,-2.8660709857940674,-2.7986676692962646,-2.41679048538208,-0.18224434554576874,-0.1124252900481224,-0.15123657882213593,-0.14746341109275818,-0.13478884100914001,-0.11323864012956619,-0.49233025312423706,-0.40324047207832336,-0.5076848268508911,-0.6115365624427795,-0.4618852138519287,-0.3524571359157562,-0.01549480389803648,-0.013356375508010387,-0.016640787944197655,-0.020671768113970757,-0.015190229751169682,-0.011403867974877357
8.67867867867868,0.23823845386505127,0.18494288623332977,0.23552481830120087,0.2741076648235321,0.2135021984577179,0.16579069197177887,-2.185793876647949,-1.823443055152893,-2.2870092391967773,-2.7860989570617676,-2.083217144012451,-1.580317735671997,-4.032525062561035,-2.305206537246704,-3.1647250652313232,-2.8721909523010254,-2.8032898902893066,-2.4203174114227295,-0.18239936232566833,-0.11255893111228943,-0.15140308439731598,-0.14767026901245117,-0.13494083285331726,-0.11335273832082748,-0.4919348955154419,-0.40301454067230225,-0.50737464427948,-0.6112551093101501,-0.46161043643951416,-0.3522198796272278,-0.01547691784799099,-0.013345340266823769,-0.016625944525003433,-0.020657289773225784,-0.015176999382674694,-0.011392753571271896
8.68868868868869,0.23813048005104065,0.1848936378955841,0.23545248806476593,0.27405744791030884,0.21343937516212463,0.16573169827461243,-2.183767318725586,-1.8222442865371704,-2.2853784561157227,-2.784569025039673,-2.0817689895629883,-1.5790824890136719,-4.037447452545166,-2.309239387512207,-3.16980242729187,-2.8783085346221924,-2.8079092502593994,-2.423841714859009,-0.1825541853904724,-0.1126924604177475,-0.1515694260597229,-0.14787697792053223,-0.13509269058704376,-0.11346671730279922,-0.49153903126716614,-0.4027881920337677,-0.5070639252662659,-0.610973060131073,-0.4613352119922638,-0.3519822359085083,-0.015459015965461731,-0.013334290124475956,-0.01661108247935772,-0.02064279466867447,-0.015163754113018513,-0.011381627060472965
8.6986986986987,0.23802219331264496,0.18484418094158173,0.2353799045085907,0.2740069627761841,0.21337634325027466,0.16567254066467285,-2.1817381381988525,-1.8210434913635254,-2.283745527267456,-2.783036708831787,-2.0803182125091553,-1.577845811843872,-4.042365550994873,-2.313270330429077,-3.1748764514923096,-2.884422779083252,-2.812525987625122,-2.427363872528076,-0.18270882964134216,-0.11282587796449661,-0.15173563361167908,-0.14808353781700134,-0.13524441421031952,-0.11358059197664261,-0.49114274978637695,-0.4025614559650421,-0.5067526698112488,-0.6106904149055481,-0.4610595405101776,-0.35174432396888733,-0.015441100113093853,-0.013323228806257248,-0.016596205532550812,-0.020628277212381363,-0.015150493942201138,-0.011370491236448288
8.70870870870871,0.23791374266147614,0.1847945600748062,0.23530709743499756,0.27395620942115784,0.21331307291984558,0.16561321914196014,-2.1797072887420654,-1.8198412656784058,-2.2821104526519775,-2.781501293182373,-2.0788660049438477,-1.5766072273254395,-4.0472798347473145,-2.3172988891601562,-3.1799476146698,-2.8905344009399414,-2.8171396255493164,-2.4308838844299316,-0.18286330997943878,-0.11295919865369797,-0.15190169215202332,-0.14828996360301971,-0.13539598882198334,-0.11369435489177704,-0.4907459020614624,-0.4023343324661255,-0.5064409375190735,-0.6104071140289307,-0.4607833921909332,-0.35150599479675293,-0.015423167496919632,-0.013312154449522495,-0.016581309959292412,-0.020613737404346466,-0.015137218870222569,-0.011359342373907566
8.71871871871872,0.23780503869056702,0.184744730591774,0.23523405194282532,0.2739051878452301,0.21324963867664337,0.1655537486076355,-2.1776740550994873,-1.8186368942260742,-2.280472993850708,-2.779963493347168,-2.077411413192749,-1.5753674507141113,-4.052190780639648,-2.3213250637054443,-3.1850154399871826,-2.8966431617736816,-2.8217506408691406,-2.434401035308838,-0.18301761150360107,-0.11309239268302917,-0.15206758677959442,-0.14849622547626495,-0.1355474591255188,-0.11380799859762192,-0.49034860730171204,-0.40210679173469543,-0.5061288475990295,-0.6101232171058655,-0.46050676703453064,-0.35126736760139465,-0.015405219979584217,-0.013301065191626549,-0.016566403210163116,-0.020599180832505226,-0.015123927965760231,-0.011348184198141098
8.72872872872873,0.23769611120224,0.18469475209712982,0.23516079783439636,0.27385392785072327,0.21318596601486206,0.16549411416053772,-2.1756389141082764,-1.8174309730529785,-2.2788331508636475,-2.7784225940704346,-2.0759546756744385,-1.5741260051727295,-4.0570969581604,-2.3253490924835205,-3.190080404281616,-2.9027490615844727,-2.8263590335845947,-2.4379160404205322,-0.18317173421382904,-0.11322548240423203,-0.15223334729671478,-0.14870235323905945,-0.13569878041744232,-0.11392154544591904,-0.48995083570480347,-0.40187889337539673,-0.5058160424232483,-0.6098387837409973,-0.4602297246456146,-0.35102835297584534,-0.015387257561087608,-0.013289964757859707,-0.01655147410929203,-0.020584601908922195,-0.015110623091459274,-0.01133701205253601
8.73873873873874,0.23758694529533386,0.18464457988739014,0.2350872904062271,0.27380236983299255,0.21312206983566284,0.1654343158006668,-2.1736013889312744,-1.81622314453125,-2.277191162109375,-2.77687931060791,-2.074495792388916,-1.5728832483291626,-4.061999320983887,-2.3293707370758057,-3.1951417922973633,-2.9088521003723145,-2.8309645652770996,-2.4414286613464355,-0.18332567811012268,-0.11335846036672592,-0.152398943901062,-0.148908331990242,-0.1358499675989151,-0.1140349730849266,-0.4895526170730591,-0.4016505479812622,-0.5055028796195984,-0.6095536351203918,-0.4599522650241852,-0.35078904032707214,-0.01536928117275238,-0.013278850354254246,-0.0165365319699049,-0.020570002496242523,-0.015097304247319698,-0.011325831525027752
8.74874874874875,0.23747757077217102,0.18459421396255493,0.23501358926296234,0.27375054359436035,0.2130579799413681,0.16537435352802277,-2.1715621948242188,-1.8150136470794678,-2.275547504425049,-2.7753334045410156,-2.07303524017334,-1.571638584136963,-4.066897392272949,-2.3333899974823,-3.200200319290161,-2.914952278137207,-2.8355672359466553,-2.444939136505127,-0.1834794133901596,-0.11349132657051086,-0.1525644063949585,-0.14911416172981262,-0.13600102066993713,-0.11414829641580582,-0.4891538918018341,-0.4014218747615814,-0.5051891207695007,-0.609268069267273,-0.45967429876327515,-0.3505493402481079,-0.015351288951933384,-0.013267723843455315,-0.016521571204066277,-0.020555386319756508,-0.015083969570696354,-0.011314638890326023
8.75875875875876,0.23736794292926788,0.1845436543226242,0.23493963479995728,0.27369844913482666,0.21299371123313904,0.1653142273426056,-2.169520616531372,-1.8138022422790527,-2.2739009857177734,-2.7737843990325928,-2.0715725421905518,-1.570392370223999,-4.071792125701904,-2.337407350540161,-3.2052559852600098,-2.9210495948791504,-2.840167284011841,-2.448446750640869,-0.1836329996585846,-0.11362408101558685,-0.15272971987724304,-0.1493198424577713,-0.13615195453166962,-0.11426149308681488,-0.48875465989112854,-0.40119272470474243,-0.5048749446868896,-0.608981728553772,-0.4593958854675293,-0.3503093123435974,-0.015333281829953194,-0.013256583362817764,-0.01650659739971161,-0.020540745928883553,-0.015070619992911816,-0.011303435079753399
8.76876876876877,0.23725804686546326,0.18449296057224274,0.2348654419183731,0.2736460864543915,0.21292920410633087,0.1652539223432541,-2.1674766540527344,-1.812589168548584,-2.2722525596618652,-2.7722327709198,-2.0701076984405518,-1.56914484500885,-4.0766825675964355,-2.3414220809936523,-3.2103078365325928,-2.9271440505981445,-2.844764471054077,-2.4519522190093994,-0.18378639221191406,-0.11375672370195389,-0.15289486944675446,-0.14952538907527924,-0.13630273938179016,-0.11437458544969559,-0.48835495114326477,-0.4009632170200348,-0.5045602917671204,-0.6086949110031128,-0.45911702513694763,-0.3500688970088959,-0.015315258875489235,-0.013245428912341595,-0.016491606831550598,-0.020526088774204254,-0.015057255513966084,-0.01129221823066473
8.77877877877878,0.23714794218540192,0.18444207310676575,0.23479104042053223,0.2735934555530548,0.21286450326442719,0.16519348323345184,-2.1654305458068848,-1.811374306678772,-2.270601749420166,-2.7706785202026367,-2.068641185760498,-1.5678956508636475,-4.081568717956543,-2.3454346656799316,-3.2153570652008057,-2.9332356452941895,-2.8493587970733643,-2.4554553031921387,-0.1839396059513092,-0.11388926208019257,-0.15305988490581512,-0.14973078668117523,-0.13645339012145996,-0.11448756605386734,-0.4879547357559204,-0.4007333219051361,-0.5042451024055481,-0.6084074378013611,-0.45883768796920776,-0.34982821345329285,-0.015297220088541508,-0.01323426328599453,-0.016476599499583244,-0.020511409267783165,-0.015043875202536583,-0.011280993930995464
8.78878878878879,0.23703761398792267,0.18439099192619324,0.23471637070178986,0.27354055643081665,0.2127995640039444,0.16513285040855408,-2.1633827686309814,-1.8101575374603271,-2.268948554992676,-2.7691214084625244,-2.067172050476074,-1.5666447877883911,-4.086451053619385,-2.349444627761841,-3.220402956008911,-2.939324378967285,-2.853950262069702,-2.4589555263519287,-0.18409264087677002,-0.1140216737985611,-0.15322473645210266,-0.1499360352754593,-0.1366039216518402,-0.11460042744874954,-0.487554132938385,-0.4005030691623688,-0.5039294362068176,-0.6081193685531616,-0.45855796337127686,-0.34958717226982117,-0.01527916919440031,-0.01322308462113142,-0.016461575403809547,-0.020496711134910583,-0.015030481852591038,-0.011269756592810154
8.7987987987988,0.23692704737186432,0.1843397170305252,0.23464152216911316,0.2734873592853546,0.2127344310283661,0.16507208347320557,-2.161332607269287,-1.8089390993118286,-2.267293691635132,-2.767561435699463,-2.0657012462615967,-1.5653926134109497,-4.091329574584961,-2.353452444076538,-3.2254457473754883,-2.9454102516174316,-2.85853910446167,-2.462453842163086,-0.1842454969882965,-0.11415398120880127,-0.15338943898677826,-0.15014111995697021,-0.13675430417060852,-0.11471318453550339,-0.48715299367904663,-0.4002723693847656,-0.5036132335662842,-0.6078307032585144,-0.45827776193618774,-0.34934577345848083,-0.01526110153645277,-0.013211891986429691,-0.016446534544229507,-0.02048199065029621,-0.015017072670161724,-0.011258509010076523
8.80880880880881,0.23681625723838806,0.18428827822208405,0.23456639051437378,0.2734339237213135,0.21266910433769226,0.16501115262508392,-2.1592800617218018,-1.8077188730239868,-2.2656359672546387,-2.7659990787506104,-2.0642285346984863,-1.5641387701034546,-4.0962042808532715,-2.3574581146240234,-3.230485439300537,-2.951493263244629,-2.8631250858306885,-2.465949773788452,-0.18439817428588867,-0.11428617686033249,-0.15355399250984192,-0.1503460705280304,-0.13690456748008728,-0.11482582241296768,-0.48675140738487244,-0.40004125237464905,-0.5032965540885925,-0.6075415015220642,-0.4579971134662628,-0.34910401701927185,-0.01524301990866661,-0.013200685381889343,-0.016431478783488274,-0.020467253401875496,-0.015003649517893791,-0.011247249320149422
8.81881881881882,0.2367052286863327,0.18423664569854736,0.23449108004570007,0.27338021993637085,0.21260355412960052,0.16495005786418915,-2.1572258472442627,-1.8064969778060913,-2.2639763355255127,-2.7644336223602295,-2.062753677368164,-1.5628834962844849,-4.10107421875,-2.3614614009857178,-3.2355217933654785,-2.957573175430298,-2.867708206176758,-2.469442844390869,-0.18455065786838531,-0.11441825330257416,-0.15371841192245483,-0.15055087208747864,-0.1370546817779541,-0.11493835598230362,-0.48634931445121765,-0.3998098373413086,-0.5029793977737427,-0.6072515845298767,-0.4577160179615021,-0.3488619327545166,-0.015224922448396683,-0.013189468532800674,-0.016416406258940697,-0.02045249193906784,-0.014990212395787239,-0.011235979385674
8.82882882882883,0.23659394681453705,0.18418484926223755,0.23441548645496368,0.2733262777328491,0.21253779530525208,0.16488878428936005,-2.1551690101623535,-1.805273175239563,-2.2623143196105957,-2.7628660202026367,-2.061276435852051,-1.5616267919540405,-4.105940818786621,-2.365462303161621,-3.2405550479888916,-2.9636504650115967,-2.872288465499878,-2.472933769226074,-0.18470296263694763,-0.11455023288726807,-0.15388265252113342,-0.15075553953647614,-0.13720466196537018,-0.11505077034235,-0.48594674468040466,-0.39957794547080994,-0.5026617646217346,-0.606961190700531,-0.45743444561958313,-0.3486194610595703,-0.015206809155642986,-0.013178236782550812,-0.016401318833231926,-0.020437713712453842,-0.014976759441196918,-0.011224697344005108
8.83883883883884,0.23648245632648468,0.18413284420967102,0.23433971405029297,0.27327200770378113,0.21247181296348572,0.164827361702919,-2.1531105041503906,-1.8040474653244019,-2.260650157928467,-2.7612953186035156,-2.059797525405884,-1.5603684186935425,-4.110803127288818,-2.3694608211517334,-3.2455852031707764,-2.969724655151367,-2.876866102218628,-2.4764223098754883,-0.18485510349273682,-0.11468207836151123,-0.15404675900936127,-0.1509600430727005,-0.1373545229434967,-0.11516307294368744,-0.48554372787475586,-0.399345725774765,-0.5023435950279236,-0.6066701412200928,-0.457152396440506,-0.34837672114372253,-0.015188682824373245,-0.013166992925107479,-0.01638621650636196,-0.020422913134098053,-0.01496329065412283,-0.011213405057787895
8.84884884884885,0.2363707423210144,0.18408069014549255,0.23426365852355957,0.27321749925613403,0.21240565180778503,0.16476577520370483,-2.151049852371216,-1.8028202056884766,-2.258983850479126,-2.7597217559814453,-2.058316707611084,-1.5591083765029907,-4.11566162109375,-2.373457193374634,-3.2506120204925537,-2.9757959842681885,-2.8814408779144287,-2.4799084663391113,-0.18500706553459167,-0.11481383442878723,-0.15421070158481598,-0.15116441249847412,-0.1375042349100113,-0.11527526378631592,-0.4851401448249817,-0.3991130590438843,-0.5020249485969543,-0.6063784956932068,-0.4568699598312378,-0.3481335937976837,-0.015170538797974586,-0.013155735097825527,-0.016371095553040504,-0.02040809392929077,-0.014949808828532696,-0.011202101595699787
8.85885885885886,0.23625878989696503,0.18402834236621857,0.23418739438056946,0.27316269278526306,0.21233925223350525,0.16470400989055634,-2.148987054824829,-1.8015910387039185,-2.257314920425415,-2.758145809173584,-2.056833505630493,-1.5578469038009644,-4.120515823364258,-2.377451181411743,-3.2556357383728027,-2.9818644523620605,-2.886012554168701,-2.4833920001983643,-0.18515881896018982,-0.11494546383619308,-0.15437449514865875,-0.1513686180114746,-0.13765381276607513,-0.11538734287023544,-0.4847361445426941,-0.3988799750804901,-0.5017058253288269,-0.6060863137245178,-0.4565870761871338,-0.34789010882377625,-0.015152380801737309,-0.01314446423202753,-0.016355957835912704,-0.02039325423538685,-0.014936312101781368,-0.011190786957740784
8.86886886886887,0.23614656925201416,0.18397583067417145,0.23411090672016144,0.273107647895813,0.21227268874645233,0.1646421104669571,-2.1469216346740723,-1.8003603219985962,-2.2556443214416504,-2.7565670013427734,-2.0553488731384277,-1.5565840005874634,-4.125365734100342,-2.3814427852630615,-3.2606561183929443,-2.9879298210144043,-2.8905816078186035,-2.486873149871826,-0.18531039357185364,-0.11507698893547058,-0.15453815460205078,-0.15157267451286316,-0.13780325651168823,-0.11549931019544601,-0.4843316674232483,-0.39864659309387207,-0.5013861656188965,-0.6057934761047363,-0.45630374550819397,-0.3476463556289673,-0.015134209766983986,-0.013133182190358639,-0.01634080521762371,-0.020378394052386284,-0.014922801405191422,-0.01117946207523346
8.87887887887888,0.23603416979312897,0.18392311036586761,0.2340342104434967,0.2730523943901062,0.21220587193965912,0.1645800620317459,-2.14485502243042,-1.7991276979446411,-2.2539713382720947,-2.754985809326172,-2.053861618041992,-1.5553196668624878,-4.130212306976318,-2.385432004928589,-3.2656733989715576,-2.993992328643799,-2.8951478004455566,-2.490351676940918,-0.18546180427074432,-0.11520838737487793,-0.15470165014266968,-0.15177659690380096,-0.13795256614685059,-0.11561115086078644,-0.4839267432689667,-0.3984127342700958,-0.5010660290718079,-0.6055000424385071,-0.45601993799209595,-0.3474022448062897,-0.015116022899746895,-0.013121886178851128,-0.016325635835528374,-0.020363515242934227,-0.014909274876117706,-0.011168126948177814
8.88888888888889,0.2359214723110199,0.18387022614479065,0.23395724594593048,0.27299678325653076,0.21213886141777039,0.1645178198814392,-2.1427855491638184,-1.7978934049606323,-2.252296209335327,-2.753401517868042,-2.052372455596924,-1.554053544998169,-4.135054111480713,-2.3894190788269043,-3.2706875801086426,-3.000051975250244,-2.8997113704681396,-2.493828296661377,-0.1856130212545395,-0.11533968895673752,-0.15486499667167664,-0.15198035538196564,-0.1381017416715622,-0.1157228946685791,-0.48352134227752686,-0.3981785476207733,-0.500745415687561,-0.6052060127258301,-0.4557356834411621,-0.347157746553421,-0.015097822062671185,-0.013110578060150146,-0.016310451552271843,-0.02034861594438553,-0.014895733445882797,-0.011156778782606125
8.8988988988989,0.2358086258172989,0.18381714820861816,0.23388005793094635,0.2729409337043762,0.21207165718078613,0.16445541381835938,-2.140714406967163,-1.7966570854187012,-2.2506186962127686,-2.751814603805542,-2.0508813858032227,-1.5527857542037964,-4.139892101287842,-2.3934037685394287,-3.275698184967041,-3.006108522415161,-2.9042716026306152,-2.4973020553588867,-0.18576407432556152,-0.11547086387872696,-0.15502817928791046,-0.15218397974967957,-0.13825078308582306,-0.11583451181650162,-0.48311540484428406,-0.397943913936615,-0.5004242658615112,-0.6049113869667053,-0.45545101165771484,-0.3469128906726837,-0.015079604461789131,-0.013099255971610546,-0.01629525050520897,-0.02033369615674019,-0.014882178045809269,-0.011145420372486115
8.90890890890891,0.2356954962015152,0.18376387655735016,0.2338026463985443,0.2728848159313202,0.21200422942638397,0.1643928587436676,-2.138640880584717,-1.7954190969467163,-2.248938798904419,-2.750225067138672,-2.0493884086608887,-1.5515168905258179,-4.144725799560547,-2.397385835647583,-3.2807059288024902,-3.012162208557129,-2.9088292121887207,-2.5007734298706055,-0.18591491878032684,-0.11560192704200745,-0.15519122779369354,-0.15238744020462036,-0.13839967548847198,-0.11594601720571518,-0.48270905017852783,-0.3977089524269104,-0.500102698802948,-0.6046161651611328,-0.4551658630371094,-0.3466677665710449,-0.015061372891068459,-0.013087921775877476,-0.0162800345569849,-0.020318755879998207,-0.014868608675897121,-0.011134051717817783
8.91891891891892,0.2355821281671524,0.1837104707956314,0.23372504115104675,0.2728284001350403,0.2119365781545639,0.1643301397562027,-2.1365654468536377,-1.7941796779632568,-2.2472574710845947,-2.7486329078674316,-2.0478932857513428,-1.550246238708496,-4.149555683135986,-2.4013659954071045,-3.285710573196411,-3.0182130336761475,-2.913383960723877,-2.504242181777954,-0.18606559932231903,-0.11573289334774017,-0.1553541123867035,-0.15259075164794922,-0.13854844868183136,-0.11605741828680038,-0.4823022186756134,-0.39747354388237,-0.4997805953025818,-0.6043204069137573,-0.4548802971839905,-0.3464222550392151,-0.015043128281831741,-0.01307657454162836,-0.01626480184495449,-0.020303796976804733,-0.01485502440482378,-0.011122671887278557
8.92892892892893,0.2354685515165329,0.18365687131881714,0.2336471527814865,0.2727717459201813,0.2118687480688095,0.16426727175712585,-2.1344878673553467,-1.792938232421875,-2.245573043823242,-2.747037887573242,-2.046396255493164,-1.5489741563796997,-4.15438175201416,-2.405343532562256,-3.2907114028930664,-3.0242607593536377,-2.917936086654663,-2.507708787918091,-0.1862160861492157,-0.11586373299360275,-0.1555168330669403,-0.15279392898082733,-0.1386970728635788,-0.11616870015859604,-0.48189491033554077,-0.39723777770996094,-0.499457985162735,-0.6040239930152893,-0.454594224691391,-0.346176415681839,-0.015024866908788681,-0.013065214268863201,-0.016249552369117737,-0.02028881572186947,-0.01484142430126667,-0.011111280880868435
8.93893893893894,0.2353547364473343,0.18360306322574615,0.23356907069683075,0.2727148234844208,0.2118006944656372,0.16420422494411469,-2.1324079036712646,-1.7916948795318604,-2.243886709213257,-2.7454400062561035,-2.0448968410491943,-1.54770028591156,-4.15920352935791,-2.409318447113037,-3.2957093715667725,-3.0303056240081787,-2.922485113143921,-2.5111727714538574,-0.18636639416217804,-0.11599445343017578,-0.15567941963672638,-0.15299692749977112,-0.13884557783603668,-0.11627986282110214,-0.48148709535598755,-0.39700162410736084,-0.49913495779037476,-0.6037270426750183,-0.45430776476860046,-0.34593021869659424,-0.015006591565907001,-0.013053840957581997,-0.01623428799211979,-0.02027381770312786,-0.014827810227870941,-0.011099878698587418
8.94894894894895,0.23524071276187897,0.18354909121990204,0.2334907352924347,0.2726576626300812,0.21173244714736938,0.16414102911949158,-2.130326509475708,-1.7904499769210815,-2.2421982288360596,-2.743839740753174,-2.043395757675171,-1.546425223350525,-4.164021015167236,-2.4132912158966064,-3.300704002380371,-3.0363476276397705,-2.9270315170288086,-2.514634132385254,-0.18651652336120605,-0.11612506210803986,-0.15584184229373932,-0.15319980680942535,-0.13899393379688263,-0.11639091372489929,-0.4810788035392761,-0.3967650830745697,-0.49881139397621155,-0.6034294366836548,-0.45402082800865173,-0.3456837236881256,-0.014988299459218979,-0.013042456470429897,-0.0162190068513155,-0.020258797332644463,-0.014814181253314018,-0.01108846627175808
8.95895895895896,0.23512643575668335,0.1834949553012848,0.23341219127178192,0.2726001739501953,0.21166397631168365,0.16407766938209534,-2.1282424926757812,-1.78920316696167,-2.2405076026916504,-2.742236852645874,-2.0418927669525146,-1.5451487302780151,-4.168834686279297,-2.417261838912964,-3.3056957721710205,-3.042386293411255,-2.931574583053589,-2.5180933475494385,-0.18666645884513855,-0.11625556647777557,-0.1560041308403015,-0.15340252220630646,-0.13914215564727783,-0.11650185286998749,-0.48067012429237366,-0.39652812480926514,-0.49848732352256775,-0.6031312942504883,-0.4537334442138672,-0.34543684124946594,-0.014969996176660061,-0.013031057082116604,-0.016203710809350014,-0.02024376019835472,-0.01480053924024105,-0.011077041737735271
8.96896896896897,0.23501193523406982,0.18344059586524963,0.23333340883255005,0.27254247665405273,0.2115952968597412,0.16401414573192596,-2.1261565685272217,-1.787954568862915,-2.23881459236145,-2.740631103515625,-2.0403876304626465,-1.543870449066162,-4.173644542694092,-2.421229839324951,-3.3106837272644043,-3.048422336578369,-2.93611478805542,-2.521549940109253,-0.18681621551513672,-0.11638594418764114,-0.15616624057292938,-0.15360508859157562,-0.1392902284860611,-0.11661268025636673,-0.48026084899902344,-0.39629077911376953,-0.49816280603408813,-0.6028324961662292,-0.4534456431865692,-0.34518963098526,-0.01495167426764965,-0.01301964558660984,-0.016188399866223335,-0.02022869884967804,-0.014786881394684315,-0.011065606959164143
8.97897897897898,0.234897181391716,0.18338610231876373,0.23325438797473907,0.2724844515323639,0.21152642369270325,0.16395045816898346,-2.12406849861145,-1.7867043018341064,-2.237119674682617,-2.739022731781006,-2.0388805866241455,-1.542590856552124,-4.178449630737305,-2.4251954555511475,-3.315668821334839,-3.054455041885376,-2.940652370452881,-2.5250039100646973,-0.18696579337120056,-0.11651621013879776,-0.1563282161951065,-0.15380749106407166,-0.139438197016716,-0.11672338843345642,-0.47985121607780457,-0.3960530459880829,-0.49783778190612793,-0.6025331616401672,-0.45315733551979065,-0.3449420928955078,-0.014933341182768345,-0.013008221983909607,-0.016173070296645164,-0.020213620737195015,-0.014773208647966385,-0.011054161936044693
8.98898898898899,0.23478220403194427,0.1833314150571823,0.2331751435995102,0.27242618799209595,0.21145734190940857,0.16388660669326782,-2.1219780445098877,-1.7854524850845337,-2.235422372817993,-2.7374114990234375,-2.0373713970184326,-1.5413093566894531,-4.183250904083252,-2.4291586875915527,-3.320650577545166,-3.0604848861694336,-2.9451873302459717,-2.5284557342529297,-0.18711517751216888,-0.11664637178182602,-0.1564900279045105,-0.15400975942611694,-0.13958600163459778,-0.11683398485183716,-0.4794410467147827,-0.3958149254322052,-0.49751222133636475,-0.6022332310676575,-0.45286867022514343,-0.34469422698020935,-0.01491499226540327,-0.012996784411370754,-0.0161577258259058,-0.02019852213561535,-0.01475952286273241,-0.011042705737054348
8.998998998999,0.23466703295707703,0.18327653408050537,0.2330956608057022,0.2723676562309265,0.21138803660869598,0.16382260620594025,-2.1198861598968506,-1.7841987609863281,-2.2337229251861572,-2.735797643661499,-2.035860300064087,-1.5400266647338867,-4.188047885894775,-2.433119773864746,-3.325629234313965,-3.066511631011963,-2.949718952178955,-2.531904935836792,-0.18726439774036407,-0.11677641421556473,-0.15665169060230255,-0.1542118638753891,-0.1397336721420288,-0.11694446951150894,-0.47903040051460266,-0.39557644724845886,-0.49718618392944336,-0.6019326448440552,-0.452579528093338,-0.34444600343704224,-0.014896627515554428,-0.012985334731638432,-0.016142364591360092,-0.020183401182293892,-0.014745822176337242,-0.011031238362193108
9.00900900900901,0.2345515787601471,0.1832214891910553,0.2330159991979599,0.272308886051178,0.2113185077905655,0.16375844180583954,-2.1177916526794434,-1.7829431295394897,-2.2320213317871094,-2.7341809272766113,-2.03434681892395,-1.5387424230575562,-4.192841053009033,-2.4370782375335693,-3.330604314804077,-3.072535514831543,-2.9542477130889893,-2.535351514816284,-0.18741340935230255,-0.11690633744001389,-0.15681320428848267,-0.1544138342142105,-0.1398812085390091,-0.11705483496189117,-0.4786193072795868,-0.3953375816345215,-0.49685969948768616,-0.6016315221786499,-0.4522899091243744,-0.34419742226600647,-0.014878248795866966,-0.012973872944712639,-0.01612699031829834,-0.020168263465166092,-0.014732105657458305,-0.011019758880138397
9.01901901901902,0.23443593084812164,0.1831662505865097,0.2329360544681549,0.27224981784820557,0.21124882996082306,0.1636941134929657,-2.1156954765319824,-1.781685709953308,-2.2303173542022705,-2.7325618267059326,-2.032831907272339,-1.5374566316604614,-4.197629928588867,-2.4410343170166016,-3.335576295852661,-3.0785562992095947,-2.9587738513946533,-2.5387957096099854,-0.1875622570514679,-0.11703614890575409,-0.15697456896305084,-0.1546156406402588,-0.14002861082553864,-0.11716508120298386,-0.4782077670097351,-0.3950982689857483,-0.49653276801109314,-0.6013298034667969,-0.45199984312057495,-0.3439485430717468,-0.014859856106340885,-0.012962397187948227,-0.016111599281430244,-0.02015310525894165,-0.014718376100063324,-0.01100827194750309
9.02902902902903,0.2343200296163559,0.18311083316802979,0.2328559011220932,0.2721904516220093,0.21117891371250153,0.16362963616847992,-2.1135969161987305,-1.7804267406463623,-2.228611469268799,-2.7309398651123047,-2.0313148498535156,-1.536169409751892,-4.2024149894714355,-2.444988250732422,-3.3405449390411377,-3.0845742225646973,-2.963296890258789,-2.5422372817993164,-0.18771091103553772,-0.11716584861278534,-0.1571357697248459,-0.15481729805469513,-0.14017587900161743,-0.11727522313594818,-0.4777957499027252,-0.39485862851142883,-0.49620530009269714,-0.6010274887084961,-0.4517093896865845,-0.34369930624961853,-0.01484144851565361,-0.012950909323990345,-0.016096191480755806,-0.020137926563620567,-0.014704631641507149,-0.010996771976351738
9.03903903903904,0.23420391976833344,0.18305525183677673,0.2327755093574524,0.2721308469772339,0.2111087590456009,0.16356496512889862,-2.1114964485168457,-1.7791661024093628,-2.226903200149536,-2.7293152809143066,-2.0297954082489014,-1.534880518913269,-4.207195281982422,-2.448939323425293,-3.345510482788086,-3.0905888080596924,-2.9678168296813965,-2.5456764698028564,-0.18785937130451202,-0.11729542165994644,-0.157296821475029,-0.15501880645751953,-0.1403229981660843,-0.11738523095846176,-0.47738322615623474,-0.39461857080459595,-0.49587729573249817,-0.6007245779037476,-0.4514184594154358,-0.34344977140426636,-0.014823026023805141,-0.012939409352838993,-0.016080766916275024,-0.020122729241847992,-0.014690873213112354,-0.010985261760652065
9.04904904904905,0.23408757150173187,0.18299947679042816,0.23269487917423248,0.2720709443092346,0.21103842556476593,0.16350017488002777,-2.10939359664917,-1.77790367603302,-2.2251925468444824,-2.7276878356933594,-2.0282742977142334,-1.5335901975631714,-4.211971759796143,-2.4528884887695312,-3.3504724502563477,-3.0966007709503174,-2.972334146499634,-2.5491132736206055,-0.1880076676607132,-0.11742489784955978,-0.15745769441127777,-0.1552201509475708,-0.1404699832201004,-0.11749514192342758,-0.47697025537490845,-0.39437809586524963,-0.49554887413978577,-0.600421130657196,-0.4511270523071289,-0.34319984912872314,-0.014804589562118053,-0.012927895411849022,-0.016065329313278198,-0.020107511430978775,-0.014677098952233791,-0.010973740369081497
9.05905905905906,0.23397096991539001,0.18294352293014526,0.23261402547359467,0.272010862827301,0.21096789836883545,0.1634351909160614,-2.1072888374328613,-1.7766393423080444,-2.223479986190796,-2.7260582447052,-2.0267512798309326,-1.5322984457015991,-4.216744422912598,-2.4568347930908203,-3.355431079864502,-3.102609395980835,-2.976848840713501,-2.5525472164154053,-0.18815577030181885,-0.11755423992872238,-0.1576184332370758,-0.15542136132717133,-0.14061683416366577,-0.11760492622852325,-0.47655680775642395,-0.39413729310035706,-0.49521997570991516,-0.600117027759552,-0.450835257768631,-0.34294959902763367,-0.014786138199269772,-0.01291636936366558,-0.01604987494647503,-0.020092274993658066,-0.014663311652839184,-0.010962208732962608
9.06906906906907,0.23385415971279144,0.18288737535476685,0.23253296315670013,0.27195048332214355,0.21089714765548706,0.1633700579404831,-2.10518217086792,-1.7753732204437256,-2.2217652797698975,-2.7244255542755127,-2.02522611618042,-1.5310051441192627,-4.221512794494629,-2.4607789516448975,-3.360386848449707,-3.1086151599884033,-2.9813599586486816,-2.555979013442993,-0.18830367922782898,-0.11768347769975662,-0.1577790230512619,-0.15562240779399872,-0.1407635360956192,-0.11771459877490997,-0.47614291310310364,-0.39389604330062866,-0.4948905408382416,-0.599812388420105,-0.45054298639297485,-0.3426990211009979,-0.01476767286658287,-0.01290482934564352,-0.016034403815865517,-0.020077018067240715,-0.014649509452283382,-0.010950665920972824
9.07907907907908,0.23373712599277496,0.1828310787677765,0.2324516475200653,0.2718898057937622,0.21082620322704315,0.16330476105213165,-2.1030733585357666,-1.774105429649353,-2.220047950744629,-2.722790479660034,-2.0236990451812744,-1.5297104120254517,-4.226276874542236,-2.4647204875946045,-3.3653388023376465,-3.1146178245544434,-2.9858686923980713,-2.559408187866211,-0.18845142424106598,-0.11781258881092072,-0.15793943405151367,-0.15582330524921417,-0.14091011881828308,-0.11782415956258774,-0.4757285416126251,-0.393654465675354,-0.4945605993270874,-0.5995070934295654,-0.4502503275871277,-0.34244808554649353,-0.014749191701412201,-0.01289327908307314,-0.01601891778409481,-0.020061740651726723,-0.014635694213211536,-0.010939111933112144
9.08908908908909,0.2336198389530182,0.1827745884656906,0.23237015306949615,0.271828830242157,0.21075505018234253,0.16323931515216827,-2.1009621620178223,-1.7728363275527954,-2.2183289527893066,-2.7211523056030273,-2.022170066833496,-1.528414011001587,-4.23103666305542,-2.4686601161956787,-3.3702876567840576,-3.120616912841797,-2.9903740882873535,-2.5628347396850586,-0.18859896063804626,-0.11794160306453705,-0.1580997109413147,-0.1560240387916565,-0.14105655252933502,-0.11793360114097595,-0.4753136932849884,-0.3934124708175659,-0.4942302405834198,-0.5992012619972229,-0.4499571621417999,-0.34219685196876526,-0.014730697497725487,-0.012881714850664139,-0.01600341498851776,-0.02004644274711609,-0.014621863141655922,-0.010927547700703144
9.0990990990991,0.2335023581981659,0.1827179193496704,0.2322884052991867,0.27176764607429504,0.2106836587190628,0.16317370533943176,-2.0988495349884033,-1.7715649604797363,-2.2166080474853516,-2.7195115089416504,-2.0206387042999268,-1.5271161794662476,-4.235792636871338,-2.4725968837738037,-3.3752336502075195,-3.1266138553619385,-2.9948766231536865,-2.5662589073181152,-0.18874631822109222,-0.11807048320770264,-0.15825983881950378,-0.15622462332248688,-0.14120283722877502,-0.11804293096065521,-0.4748983383178711,-0.3931701183319092,-0.4938993453979492,-0.5988948345184326,-0.44966357946395874,-0.34194526076316833,-0.01471218653023243,-0.012870138511061668,-0.015987897291779518,-0.020031128078699112,-0.014608018100261688,-0.010915972292423248
9.10910910910911,0.2333846539258957,0.18266107141971588,0.23220641911029816,0.27170616388320923,0.21061207354068756,0.16310791671276093,-2.0967345237731934,-1.7702919244766235,-2.2148842811584473,-2.7178685665130615,-2.0191056728363037,-1.5258169174194336,-4.240544319152832,-2.4765312671661377,-3.380175828933716,-3.1326069831848145,-2.9993762969970703,-2.5696804523468018,-0.18889349699020386,-0.11819925904273987,-0.15841980278491974,-0.15642505884170532,-0.14134900271892548,-0.11815214157104492,-0.47448259592056274,-0.3929273188114166,-0.49356794357299805,-0.5985878109931946,-0.4493695795536041,-0.34169331192970276,-0.014693663455545902,-0.012858548201620579,-0.015972362831234932,-0.020015792921185493,-0.01459415815770626,-0.010904386639595032
9.11911911911912,0.2332666665315628,0.18260405957698822,0.2321241945028305,0.2716444134712219,0.210540309548378,0.16304200887680054,-2.0946173667907715,-1.7690173387527466,-2.21315860748291,-2.7162225246429443,-2.017570972442627,-1.5245161056518555,-4.245291709899902,-2.4804632663726807,-3.3851146697998047,-3.1385974884033203,-3.003873109817505,-2.5730996131896973,-0.18904048204421997,-0.11832792311906815,-0.15857960283756256,-0.15662534534931183,-0.141495019197464,-0.11826123297214508,-0.4740663468837738,-0.3926841914653778,-0.49323612451553345,-0.5982802510261536,-0.4490751028060913,-0.3414410650730133,-0.014675125479698181,-0.012846946716308594,-0.015956813469529152,-0.020000437274575233,-0.014580284245312214,-0.01089278981089592
9.12912912912913,0.2331485003232956,0.18254682421684265,0.23204176127910614,0.2715824246406555,0.21046830713748932,0.16297590732574463,-2.092498302459717,-1.7677409648895264,-2.2114310264587402,-2.714573860168457,-2.016033887863159,-1.5232136249542236,-4.250034809112549,-2.4843926429748535,-3.3900504112243652,-3.1445846557617188,-3.008366584777832,-2.5765161514282227,-0.18918728828430176,-0.11845645308494568,-0.15873925387859344,-0.1568254679441452,-0.14164090156555176,-0.11837021261453629,-0.47364965081214905,-0.39244067668914795,-0.49290382862091064,-0.5979719758033752,-0.4487801790237427,-0.3411884605884552,-0.01465657353401184,-0.012835332192480564,-0.015941249206662178,-0.019985061138868332,-0.014566395431756973,-0.010881182737648487
9.13913913913914,0.23303009569644928,0.18248945474624634,0.23195908963680267,0.27152013778686523,0.21039611101150513,0.1629096418619156,-2.09037709236145,-1.766462802886963,-2.2097008228302,-2.7129223346710205,-2.0144946575164795,-1.5219099521636963,-4.25477409362793,-2.4883198738098145,-3.3949825763702393,-3.150568723678589,-3.012857675552368,-2.579930305480957,-0.18933391571044922,-0.11858488619327545,-0.1588987410068512,-0.15702544152736664,-0.1417866349220276,-0.11847907304763794,-0.4732324779033661,-0.3921967148780823,-0.4925709664821625,-0.5976632237434387,-0.4484848082065582,-0.3409355580806732,-0.014638006687164307,-0.01282370463013649,-0.01592566817998886,-0.019969666376709938,-0.014552492648363113,-0.010869566351175308
9.14914914914915,0.23291145265102386,0.1824318915605545,0.2318761944770813,0.27145761251449585,0.21032372117042542,0.1628432422876358,-2.088253974914551,-1.7651827335357666,-2.2079687118530273,-2.711268424987793,-2.012953996658325,-1.5206047296524048,-4.259509086608887,-2.4922447204589844,-3.399911642074585,-3.1565496921539307,-3.017345428466797,-2.5833418369293213,-0.18948034942150116,-0.11871319264173508,-0.159058079123497,-0.15722525119781494,-0.14193224906921387,-0.11858782917261124,-0.4728148281574249,-0.39195242524147034,-0.4922376573085785,-0.5973538160324097,-0.44818904995918274,-0.3406822681427002,-0.014619424007833004,-0.012812064960598946,-0.0159100703895092,-0.019954251125454903,-0.014538576826453209,-0.010857936926186085
9.15915915915916,0.23279255628585815,0.18237411975860596,0.23179306089878082,0.271394819021225,0.2102511078119278,0.1627766638994217,-2.0861284732818604,-1.7639011144638062,-2.2062342166900635,-2.7096121311187744,-2.01141095161438,-1.5192979574203491,-4.264240264892578,-2.496166706085205,-3.404837131500244,-3.1625277996063232,-3.0218303203582764,-2.5867507457733154,-0.18962658941745758,-0.11884137243032455,-0.15921726822853088,-0.1574249267578125,-0.1420777142047882,-0.11869645863771439,-0.47239670157432556,-0.39170774817466736,-0.4919039011001587,-0.5970438718795776,-0.44789278507232666,-0.3404286801815033,-0.014600828289985657,-0.012800412252545357,-0.015894459560513496,-0.019938817247748375,-0.014524645172059536,-0.010846298187971115
9.16916916916917,0.2326734960079193,0.18231618404388428,0.23170970380306244,0.2713317573070526,0.21017828583717346,0.16270993649959564,-2.084001302719116,-1.7626174688339233,-2.2044973373413086,-2.7079527378082275,-2.0098659992218018,-1.5179895162582397,-4.2689666748046875,-2.500086784362793,-3.409759521484375,-3.1685025691986084,-3.0263121128082275,-2.5901572704315186,-0.18977266550064087,-0.11896945536136627,-0.15937627851963043,-0.15762443840503693,-0.1422230303287506,-0.11880496889352798,-0.47197818756103516,-0.39146265387535095,-0.4915696382522583,-0.5967333316802979,-0.44759613275527954,-0.34017473459243774,-0.01458221860229969,-0.012788747437298298,-0.015878833830356598,-0.019923364743590355,-0.014510699547827244,-0.01083464827388525
9.17917917917918,0.23255415260791779,0.18225809931755066,0.23162613809108734,0.27126845717430115,0.21010525524616241,0.16264304518699646,-2.08187198638916,-1.761332631111145,-2.2027587890625,-2.7062909603118896,-2.0083189010620117,-1.5166797637939453,-4.273689270019531,-2.5040040016174316,-3.4146783351898193,-3.1744744777679443,-3.0307910442352295,-2.5935609340667725,-0.18991853296756744,-0.11909741163253784,-0.15953515470027924,-0.15782380104064941,-0.14236819744110107,-0.11891336739063263,-0.4715591371059418,-0.3912172317504883,-0.4912348687648773,-0.5964221954345703,-0.4472990334033966,-0.3399204611778259,-0.014563594944775105,-0.012777070514857769,-0.015863189473748207,-0.019907891750335693,-0.014496739953756332,-0.010822988115251064
9.18918918918919,0.23243458569049835,0.18219982087612152,0.23154233396053314,0.2712048292160034,0.21003203094005585,0.16257598996162415,-2.079740285873413,-1.7600457668304443,-2.2010180950164795,-2.7046260833740234,-2.006770133972168,-1.5153685808181763,-4.278407573699951,-2.5079188346862793,-3.4195938110351562,-3.180443048477173,-3.0352671146392822,-2.5969624519348145,-0.1900642216205597,-0.11922524869441986,-0.1596938669681549,-0.15802299976348877,-0.142513245344162,-0.11902164667844772,-0.4711396098136902,-0.3909713923931122,-0.49089962244033813,-0.596110463142395,-0.44700148701667786,-0.33966585993766785,-0.014544954523444176,-0.012765380553901196,-0.015847530215978622,-0.01989239826798439,-0.014482766389846802,-0.010811316780745983
9.1991991991992,0.23231478035449982,0.18214134871959686,0.23145829141139984,0.2711409330368042,0.20995861291885376,0.1625087708234787,-2.077606678009033,-1.75875723361969,-2.199275016784668,-2.702958583831787,-2.0052194595336914,-1.514055609703064,-4.283121109008789,-2.511831045150757,-3.424506187438965,-3.186408519744873,-3.0397403240203857,-2.6003611087799072,-0.19020971655845642,-0.11935296654701233,-0.15985243022441864,-0.158222034573555,-0.14265815913677216,-0.11912980675697327,-0.47071966528892517,-0.39072513580322266,-0.49056392908096313,-0.5957981944084167,-0.4467034935951233,-0.3394109308719635,-0.014526301994919777,-0.012753676623106003,-0.015831856057047844,-0.019876886159181595,-0.014468777924776077,-0.010799635201692581
9.20920920920921,0.23219476640224457,0.18208271265029907,0.23137402534484863,0.27107682824134827,0.20988494157791138,0.1624414026737213,-2.0754711627960205,-1.7574669122695923,-2.1975297927856445,-2.701288938522339,-2.003666400909424,-1.5127414464950562,-4.2878313064575195,-2.5157411098480225,-3.429415225982666,-3.192370891571045,-3.044210195541382,-2.603757381439209,-0.19035504758358002,-0.11948057264089584,-0.16001082956790924,-0.15842093527317047,-0.1428029090166092,-0.11923785507678986,-0.47029927372932434,-0.39047855138778687,-0.49022772908210754,-0.595485270023346,-0.4464050531387329,-0.3391556739807129,-0.014507635496556759,-0.012741963379085064,-0.01581616699695587,-0.019861353561282158,-0.014454776421189308,-0.010787943378090858
9.21921921921922,0.2320745438337326,0.18202391266822815,0.2312895655632019,0.27101242542266846,0.20981110632419586,0.1623738706111908,-2.073333740234375,-1.7561750411987305,-2.1957826614379883,-2.6996164321899414,-2.0021116733551025,-1.5114257335662842,-4.292536735534668,-2.519648551940918,-3.4343206882476807,-3.1983301639556885,-3.0486772060394287,-2.6071510314941406,-0.1905001699924469,-0.119608074426651,-0.1601690649986267,-0.15861967206001282,-0.14294753968715668,-0.1193457767367363,-0.4698783755302429,-0.39023154973983765,-0.48989105224609375,-0.5951718091964722,-0.4461061954498291,-0.33890005946159363,-0.014488953165709972,-0.012730235233902931,-0.015800461173057556,-0.019845804199576378,-0.014440760016441345,-0.01077624037861824
9.22922922922923,0.23195406794548035,0.1819649040699005,0.2312048226594925,0.27094775438308716,0.20973706245422363,0.16230618953704834,-2.0711941719055176,-1.7548812627792358,-2.19403338432312,-2.697941303253174,-2.0005548000335693,-1.5101085901260376,-4.297237873077393,-2.5235536098480225,-3.439222812652588,-3.2042863368988037,-3.0531413555145264,-2.610542058944702,-0.19064511358737946,-0.11973544210195541,-0.16032715141773224,-0.15881824493408203,-0.14309202134609222,-0.11945359408855438,-0.46945706009864807,-0.3899841904640198,-0.48955392837524414,-0.5948578119277954,-0.4458068907260895,-0.3386441171169281,-0.014470258727669716,-0.012718495912849903,-0.015784740447998047,-0.019830232486128807,-0.014426729641854763,-0.010764526203274727
9.23923923923924,0.23183336853981018,0.18190573155879974,0.23111985623836517,0.27088281512260437,0.2096627950668335,0.16223832964897156,-2.0690524578094482,-1.753585934638977,-2.192281484603882,-2.696263074874878,-1.9989960193634033,-1.5087900161743164,-4.301935195922852,-2.527456045150757,-3.4441215991973877,-3.2102394104003906,-3.0576021671295166,-2.6139309406280518,-0.1907898634672165,-0.11986269056797028,-0.16048507392406464,-0.1590166687965393,-0.14323635399341583,-0.11956129223108292,-0.46903523802757263,-0.3897364139556885,-0.48921623826026917,-0.5945430994033813,-0.44550713896751404,-0.3383878469467163,-0.014451547525823116,-0.012706741690635681,-0.015769002959132195,-0.019814640283584595,-0.014412683434784412,-0.010752802714705467
9.24924924924925,0.2317124456167221,0.18184638023376465,0.23103469610214233,0.2708176076412201,0.20958833396434784,0.16217033565044403,-2.066909074783325,-1.752288818359375,-2.1905276775360107,-2.694582939147949,-1.997435450553894,-1.5074700117111206,-4.306628227233887,-2.5313560962677,-3.449016809463501,-3.21618914604187,-3.0620603561401367,-2.617316484451294,-0.1909344345331192,-0.11998982727527618,-0.1606428474187851,-0.15921492874622345,-0.1433805674314499,-0.1196688637137413,-0.46861299872398376,-0.3894882798194885,-0.48887816071510315,-0.5942279100418091,-0.44520696997642517,-0.33813124895095825,-0.014432824216783047,-0.012694977223873138,-0.015753252431750298,-0.01979903131723404,-0.014398625120520592,-0.010741067118942738
9.25925925925926,0.23159128427505493,0.18178685009479523,0.2309492975473404,0.2707521319389343,0.20951364934444427,0.16210214793682098,-2.064763069152832,-1.7509896755218506,-2.1887714862823486,-2.692899703979492,-1.9958727359771729,-1.5061477422714233,-4.31131649017334,-2.5352535247802734,-3.453908920288086,-3.222135543823242,-3.0665154457092285,-2.6207001209259033,-0.1910787969827652,-0.12011684477329254,-0.16080045700073242,-0.15941303968429565,-0.14352461695671082,-0.11977632343769073,-0.4681902825832367,-0.38923975825309753,-0.48853957653045654,-0.5939120650291443,-0.4449063539505005,-0.33787432312965393,-0.014414086937904358,-0.012683199718594551,-0.015737487003207207,-0.01978340372443199,-0.014384551905095577,-0.010729323141276836
9.26926926926927,0.23146989941596985,0.18172714114189148,0.23086370527744293,0.27068641781806946,0.2094387710094452,0.1620338261127472,-2.062615394592285,-1.7496893405914307,-2.187013626098633,-2.691213846206665,-1.9943081140518188,-1.5048248767852783,-4.3160014152526855,-2.5391485691070557,-3.4587974548339844,-3.228079080581665,-3.070967197418213,-2.6240808963775635,-0.19122301042079926,-0.12024375051259995,-0.16095790266990662,-0.15961100161075592,-0.143668532371521,-0.11988366395235062,-0.4677671194076538,-0.3889908194541931,-0.48820048570632935,-0.5935956835746765,-0.4446053206920624,-0.33761706948280334,-0.014395334757864475,-0.012671409174799919,-0.015721702948212624,-0.019767753779888153,-0.014370465651154518,-0.010717567056417465
9.27927927927928,0.23134829103946686,0.1816672384738922,0.23077785968780518,0.2706204354763031,0.20936369895935059,0.16196534037590027,-2.0604658126831055,-1.7483867406845093,-2.185253381729126,-2.6895253658294678,-1.992741584777832,-1.5035004615783691,-4.320681095123291,-2.543041229248047,-3.4636826515197754,-3.2340192794799805,-3.075416326522827,-2.6274590492248535,-0.1913670003414154,-0.1203705295920372,-0.16111521422863007,-0.15980878472328186,-0.14381232857704163,-0.11999089270830154,-0.46734344959259033,-0.3887415826320648,-0.48786088824272156,-0.593278706073761,-0.4443037807941437,-0.3373594880104065,-0.014376566745340824,-0.012659607455134392,-0.015705903992056847,-0.01975208707153797,-0.014356362633407116,-0.010705801658332348
9.28928928928929,0.23122645914554596,0.18160715699195862,0.2306917905807495,0.27055415511131287,0.20928840339183807,0.1618966907262802,-2.058314085006714,-1.7470828294754028,-2.1834912300109863,-2.6878345012664795,-1.9911730289459229,-1.5021741390228271,-4.325357437133789,-2.546931266784668,-3.468564510345459,-3.2399566173553467,-3.079862356185913,-2.6308350563049316,-0.19151081144809723,-0.1204971894621849,-0.1612723469734192,-0.16000643372535706,-0.14395596086978912,-0.12009800225496292,-0.46691933274269104,-0.3884918987751007,-0.48752090334892273,-0.5929611325263977,-0.4440019130706787,-0.337101548910141,-0.014357786625623703,-0.01264779269695282,-0.015690091997385025,-0.019736398011446,-0.014342248439788818,-0.01069402415305376
9.2992992992993,0.23110441863536835,0.18154692649841309,0.23060543835163116,0.27048760652542114,0.20921292901039124,0.16182789206504822,-2.0561602115631104,-1.745776891708374,-2.1817264556884766,-2.686140537261963,-1.9896029233932495,-1.5008467435836792,-4.330029487609863,-2.550818920135498,-3.473442792892456,-3.2458906173706055,-3.0843052864074707,-2.6342077255249023,-0.19165444374084473,-0.12062373757362366,-0.16142931580543518,-0.16020391881465912,-0.14409945905208588,-0.12020497769117355,-0.46649473905563354,-0.38824179768562317,-0.48718035221099854,-0.5926430225372314,-0.44369950890541077,-0.3368432819843292,-0.014338990673422813,-0.012635963968932629,-0.01567426137626171,-0.019720692187547684,-0.014328117482364178,-0.010682237334549427
9.30930930930931,0.23098213970661163,0.18148647248744965,0.23051893711090088,0.2704208195209503,0.2091372162103653,0.1617589294910431,-2.054004669189453,-1.744469404220581,-2.179960012435913,-2.6844441890716553,-1.9880304336547852,-1.499517560005188,-4.3346967697143555,-2.554703712463379,-3.4783177375793457,-3.251821279525757,-3.088745355606079,-2.6375784873962402,-0.1917978823184967,-0.12075015902519226,-0.16158613562583923,-0.16040123999118805,-0.1442428082227707,-0.12031185626983643,-0.4660697877407074,-0.38799139857292175,-0.4868393838405609,-0.5923243165016174,-0.44339674711227417,-0.3365847170352936,-0.014320182614028454,-0.012624124996364117,-0.015658417716622353,-0.019704965874552727,-0.014313975349068642,-0.010670440271496773
9.31931931931932,0.23085959255695343,0.18142588436603546,0.2304321825504303,0.270353764295578,0.20906130969524384,0.16168980300426483,-2.051846504211426,-1.7431602478027344,-2.1781909465789795,-2.6827452182769775,-1.9864559173583984,-1.4981873035430908,-4.339359760284424,-2.558586359024048,-3.483189344406128,-3.257749080657959,-3.093182325363159,-2.640946388244629,-0.19194112718105316,-0.12087646871805191,-0.16174280643463135,-0.16059841215610504,-0.14438602328300476,-0.12041860818862915,-0.4656442403793335,-0.3877405822277069,-0.4864979386329651,-0.5920050144195557,-0.44309350848197937,-0.3363257646560669,-0.014301358722150326,-0.01261227298527956,-0.0156425591558218,-0.019689220935106277,-0.014299817383289337,-0.010658631101250648
9.32932932932933,0.2307368516921997,0.18136511743068695,0.23034518957138062,0.2702864706516266,0.20898520946502686,0.16162052750587463,-2.0496866703033447,-1.7418493032455444,-2.176419734954834,-2.6810433864593506,-1.9848796129226685,-1.4968552589416504,-4.344018936157227,-2.5624663829803467,-3.4880573749542236,-3.2636733055114746,-3.097615957260132,-2.6443119049072266,-0.1920841932296753,-0.1210026666522026,-0.16189931333065033,-0.1607954204082489,-0.1445290893316269,-0.12052524089813232,-0.46521836519241333,-0.3874894082546234,-0.4861559271812439,-0.5916851162910461,-0.44278982281684875,-0.33606651425361633,-0.014282522723078728,-0.012600408867001534,-0.015626681968569756,-0.019673455506563187,-0.014285645447671413,-0.010646812617778778
9.33933933933934,0.23061390221118927,0.18130414187908173,0.23025798797607422,0.2702188491821289,0.20890890061855316,0.1615510880947113,-2.047524929046631,-1.7405366897583008,-2.1746468544006348,-2.6793394088745117,-1.9833012819290161,-1.4955216646194458,-4.348673343658447,-2.5663437843322754,-3.492922306060791,-3.269594430923462,-3.1020467281341553,-2.647674322128296,-0.1922270655632019,-0.12112873047590256,-0.16205565631389618,-0.16099227964878082,-0.14467200636863708,-0.12063175439834595,-0.4647919535636902,-0.3872378170490265,-0.48581352829933167,-0.5913646221160889,-0.4424857199192047,-0.3358069360256195,-0.014263671822845936,-0.012588531710207462,-0.015610792674124241,-0.019657671451568604,-0.01427145954221487,-0.010634983889758587
9.34934934934935,0.23049071431159973,0.18124298751354218,0.23017053306102753,0.2701510190963745,0.20883236825466156,0.16148148477077484,-2.045361042022705,-1.7392222881317139,-2.1728713512420654,-2.6776325702667236,-1.981721043586731,-1.4941867589950562,-4.3533244132995605,-2.570219039916992,-3.4977834224700928,-3.275512456893921,-3.1064746379852295,-2.6510345935821533,-0.1923697590827942,-0.12125468254089355,-0.1622118353843689,-0.1611889749765396,-0.14481480419635773,-0.12073815613985062,-0.4643651247024536,-0.3869858384132385,-0.48547062277793884,-0.5910435914993286,-0.44218116998672485,-0.3355470299720764,-0.014244806952774525,-0.012576641514897346,-0.015594887547194958,-0.019641868770122528,-0.014257259666919708,-0.0106231439858675
9.35935935935936,0.2303672879934311,0.18118168413639069,0.2300828993320465,0.27008286118507385,0.20875565707683563,0.16141171753406525,-2.0431952476501465,-1.7379064559936523,-2.1710939407348633,-2.6759228706359863,-1.9801390171051025,-1.4928503036499023,-4.357970237731934,-2.5740914344787598,-3.502641439437866,-3.2814271450042725,-3.1108992099761963,-2.6543920040130615,-0.19251225888729095,-0.121380515396595,-0.16236786544322968,-0.16138550639152527,-0.14495745301246643,-0.12084443122148514,-0.46393781900405884,-0.3867335021495819,-0.4851272404193878,-0.5907219648361206,-0.44187620282173157,-0.33528679609298706,-0.01422592718154192,-0.012564740143716335,-0.015578965656459332,-0.01962604559957981,-0.014243045821785927,-0.010611293837428093
9.36936936936937,0.23024363815784454,0.18112018704414368,0.2299950122833252,0.2700144946575165,0.2086787074804306,0.1613418310880661,-2.041027307510376,-1.7365883588790894,-2.1693148612976074,-2.674210786819458,-1.9785547256469727,-1.491512656211853,-4.362612247467041,-2.5779612064361572,-3.507495880126953,-3.2873384952545166,-3.115320920944214,-2.6577470302581787,-0.1926545649766922,-0.1215062215924263,-0.16252373158931732,-0.1615818738937378,-0.1450999528169632,-0.1209505945444107,-0.46351006627082825,-0.38648080825805664,-0.4847833812236786,-0.5903997421264648,-0.44157081842422485,-0.33502623438835144,-0.01420703437179327,-0.012552826665341854,-0.015563028864562511,-0.019610201939940453,-0.0142288189381361,-0.01059943437576294
9.37937937937938,0.2301197648048401,0.18105852603912354,0.22990688681602478,0.2699458599090576,0.20860157907009125,0.16127173602581024,-2.0388576984405518,-1.7352689504623413,-2.1675329208374023,-2.6724960803985596,-1.976968765258789,-1.4901732206344604,-4.367249488830566,-2.5818288326263428,-3.5123467445373535,-3.2932472229003906,-3.119739532470703,-2.6610991954803467,-0.19279667735099792,-0.12163182348012924,-0.16267943382263184,-0.16177810728549957,-0.14524230360984802,-0.12105663120746613,-0.46308183670043945,-0.38622766733169556,-0.48443904519081116,-0.5900769829750061,-0.44126495718955994,-0.33476531505584717,-0.014188126660883427,-0.012540899217128754,-0.015547077171504498,-0.0195943433791399,-0.014214576222002506,-0.010587562806904316
9.38938938938939,0.22999565303325653,0.18099667131900787,0.22981855273246765,0.2698768973350525,0.20852424204349518,0.16120150685310364,-2.0366857051849365,-1.733947992324829,-2.1657493114471436,-2.670778512954712,-1.975380778312683,-1.4888324737548828,-4.371882915496826,-2.585693597793579,-3.5171942710876465,-3.299152135848999,-3.124155044555664,-2.6644489765167236,-0.19293859601020813,-0.12175729870796204,-0.1628349870443344,-0.16197416186332703,-0.1453845202922821,-0.12116255611181259,-0.46265316009521484,-0.3859742283821106,-0.4840942323207855,-0.5897536277770996,-0.440958708524704,-0.334504097700119,-0.014169205911457539,-0.012528962455689907,-0.01553111057728529,-0.019578462466597557,-0.014200321398675442,-0.010575680993497372
9.3993993993994,0.22987134754657745,0.18093465268611908,0.22972998023033142,0.26980772614479065,0.2084466964006424,0.1611311137676239,-2.0345118045806885,-1.732625126838684,-2.1639633178710938,-2.6690585613250732,-1.9737907648086548,-1.4874900579452515,-4.376512050628662,-2.5895559787750244,-3.522038221359253,-3.305053949356079,-3.128567695617676,-2.6677961349487305,-0.1930803507566452,-0.12188265472650528,-0.16299036145210266,-0.16217006742954254,-0.14552660286426544,-0.1212683618068695,-0.4622240364551544,-0.3857203722000122,-0.4837489724159241,-0.5894296765327454,-0.4406520128250122,-0.3342425525188446,-0.014150271192193031,-0.012517010793089867,-0.015515129081904888,-0.01956256292760372,-0.014186051674187183,-0.010563789866864681
9.40940940940941,0.22974678874015808,0.18087244033813477,0.22964121401309967,0.2697382867336273,0.2083689570426941,0.16106055676937103,-2.0323357582092285,-1.7313004732131958,-2.162175416946411,-2.6673357486724854,-1.9721989631652832,-1.486146330833435,-4.381136894226074,-2.5934157371520996,-3.526879072189331,-3.3109524250030518,-3.13297700881958,-2.671140432357788,-0.19322189688682556,-0.12200789153575897,-0.16314560174942017,-0.16236579418182373,-0.14566852152347565,-0.12137404084205627,-0.46179449558258057,-0.38546615839004517,-0.48340317606925964,-0.5891051292419434,-0.44034484028816223,-0.33398064970970154,-0.014131324365735054,-0.01250504795461893,-0.015499129891395569,-0.019546642899513245,-0.014171767979860306,-0.010551887564361095
9.41941941941942,0.2296220064163208,0.18081004917621613,0.22955220937728882,0.2696685791015625,0.20829099416732788,0.16098986566066742,-2.0301578044891357,-1.7299741506576538,-2.1603853702545166,-2.6656105518341064,-1.9706051349639893,-1.4848012924194336,-4.385756969451904,-2.5972728729248047,-3.5317158699035645,-3.316847801208496,-3.137383222579956,-2.6744823455810547,-0.1933632493019104,-0.12213300168514252,-0.16330066323280334,-0.16256138682365417,-0.1458103209733963,-0.12147960811853409,-0.4613644778728485,-0.3852115571498871,-0.4830569922924042,-0.5887800455093384,-0.4400373101234436,-0.333718478679657,-0.014112360775470734,-0.012493073008954525,-0.01548311859369278,-0.019530706107616425,-0.014157471247017384,-0.010539975948631763
9.42942942942943,0.2294970154762268,0.18074750900268555,0.22946292161941528,0.2695986032485962,0.20821282267570496,0.1609189808368683,-2.0279781818389893,-1.7286463975906372,-2.158592939376831,-2.6638829708099365,-1.969009280204773,-1.4834545850753784,-4.3903727531433105,-2.6011276245117188,-3.5365495681762695,-3.322739839553833,-3.1417863368988037,-2.677821636199951,-0.1935044229030609,-0.12225800007581711,-0.1634555608034134,-0.1627568155527115,-0.14595197141170502,-0.12158505618572235,-0.46093401312828064,-0.3849565386772156,-0.4827102720737457,-0.5884543657302856,-0.4397292733192444,-0.333455890417099,-0.014093385078012943,-0.0124810840934515,-0.015467091463506222,-0.019514748826622963,-0.014143158681690693,-0.010528052225708961
9.43943943943944,0.22937177121639252,0.18068474531173706,0.22937346994876862,0.2695283591747284,0.2081344574689865,0.1608479768037796,-2.0257961750030518,-1.7273166179656982,-2.1567983627319336,-2.6621522903442383,-1.9674113988876343,-1.4821065664291382,-4.394985198974609,-2.6049797534942627,-3.541379928588867,-3.3286287784576416,-3.1461868286132812,-2.6811583042144775,-0.1936454027891159,-0.12238287180662155,-0.1636103093624115,-0.16295208036899567,-0.1460934579372406,-0.12169037759304047,-0.4605030417442322,-0.3847011923789978,-0.4823630750179291,-0.5881280899047852,-0.4394208490848541,-0.3331930637359619,-0.014074394479393959,-0.012469084933400154,-0.015451047569513321,-0.01949877105653286,-0.014128834009170532,-0.010516120120882988
9.44944944944945,0.22924630343914032,0.18062186241149902,0.22928379476070404,0.2694578468799591,0.20805589854717255,0.1607767790555954,-2.0236120223999023,-1.7259855270385742,-2.1550023555755615,-2.660418748855591,-1.9658119678497314,-1.4807569980621338,-4.399592399597168,-2.6088294982910156,-3.5462067127227783,-3.3345141410827637,-3.1505837440490723,-2.6844921112060547,-0.19378618896007538,-0.12250763922929764,-0.16376489400863647,-0.16314716637134552,-0.14623482525348663,-0.12179557979106903,-0.4600716531276703,-0.3844454288482666,-0.4820154309272766,-0.5878012180328369,-0.43911200761795044,-0.3329298496246338,-0.014055389910936356,-0.012457072734832764,-0.0154349897056818,-0.019482774659991264,-0.014114495366811752,-0.010504175908863544
9.45945945945946,0.22912061214447021,0.18055875599384308,0.22919388115406036,0.26938706636428833,0.20797713100910187,0.16070544719696045,-2.021426200866699,-1.7246522903442383,-2.1532034873962402,-2.6586833000183105,-1.9642103910446167,-1.4794059991836548,-4.404195308685303,-2.6126763820648193,-3.551029682159424,-3.3403966426849365,-3.154977560043335,-2.687823534011841,-0.19392678141593933,-0.12263226509094238,-0.16391931474208832,-0.16334211826324463,-0.14637602865695953,-0.12190067023038864,-0.45963984727859497,-0.38418930768966675,-0.48166728019714355,-0.5874738097190857,-0.43880265951156616,-0.3326663374900818,-0.014036373235285282,-0.012445047497749329,-0.015418915078043938,-0.019466761499643326,-0.014100140891969204,-0.01049222331494093
9.46946946946947,0.22899474203586578,0.180495485663414,0.22910372912883759,0.26931604743003845,0.20789815485477448,0.16063396632671356,-2.0192387104034424,-1.7233176231384277,-2.151402711868286,-2.65694522857666,-1.9626069068908691,-1.4780536890029907,-4.408794403076172,-2.616520881652832,-3.555849552154541,-3.3462753295898438,-3.1593685150146484,-2.6911520957946777,-0.19406719505786896,-0.12275678664445877,-0.16407358646392822,-0.1635369062423706,-0.14651711285114288,-0.1220056414604187,-0.45920753479003906,-0.38393279910087585,-0.4813186526298523,-0.5871458053588867,-0.4384929835796356,-0.3324024975299835,-0.01401734072715044,-0.012433011084794998,-0.015402826480567455,-0.019450725987553596,-0.01408577524125576,-0.010480258613824844
9.47947947947948,0.22886861860752106,0.1804320365190506,0.2290133684873581,0.2692447304725647,0.20781898498535156,0.16056230664253235,-2.0170490741729736,-1.721981167793274,-2.149600028991699,-2.6552038192749023,-1.9610016345977783,-1.4766998291015625,-4.413388729095459,-2.6203627586364746,-3.5606656074523926,-3.3521509170532227,-3.1637561321258545,-2.6944782733917236,-0.19420741498470306,-0.12288117408752441,-0.1642276793718338,-0.16373151540756226,-0.1466580331325531,-0.12211048603057861,-0.45877477526664734,-0.3836759328842163,-0.4809696078300476,-0.5868173241615295,-0.4381828010082245,-0.332138329744339,-0.013998295180499554,-0.012420961633324623,-0.015386723913252354,-0.019434675574302673,-0.014071393758058548,-0.010468284599483013
9.48948948948949,0.22874224185943604,0.18036840856075287,0.2289227843284607,0.26917317509651184,0.20773957669734955,0.1604904979467392,-2.014857053756714,-1.7206429243087769,-2.1477949619293213,-2.6534605026245117,-1.9593939781188965,-1.4753446578979492,-4.4179792404174805,-2.624202013015747,-3.565478801727295,-3.3580234050750732,-3.1681408882141113,-2.6978015899658203,-0.19434745609760284,-0.1230054497718811,-0.16438162326812744,-0.16392599046230316,-0.14679881930351257,-0.12221521139144897,-0.4583415985107422,-0.3834186792373657,-0.48062005639076233,-0.5864881277084351,-0.4378722310066223,-0.3318738341331482,-0.013979236595332623,-0.012408901937305927,-0.015370604582130909,-0.01941860280930996,-0.014057000167667866,-0.010456301271915436
9.4994994994995,0.2286156564950943,0.180304616689682,0.228831946849823,0.2691013514995575,0.2076600044965744,0.1604185253381729,-2.0126631259918213,-1.7193032503128052,-2.1459879875183105,-2.651714324951172,-1.9577851295471191,-1.4739875793457031,-4.42256498336792,-2.6280388832092285,-3.5702877044677734,-3.3638925552368164,-3.17252254486084,-2.701122283935547,-0.1944872885942459,-0.12312960624694824,-0.16453540325164795,-0.16412028670310974,-0.1469394564628601,-0.12231981754302979,-0.45790794491767883,-0.3831610381603241,-0.48027005791664124,-0.5861584544181824,-0.4375612437725067,-0.33160898089408875,-0.013960162177681923,-0.012396827340126038,-0.01535447221249342,-0.019402511417865753,-0.014042592607438564,-0.010444305837154388
9.50950950950951,0.22848887741565704,0.18024061620235443,0.22874091565608978,0.26902925968170166,0.20758019387722015,0.1603463739156723,-2.010467767715454,-1.7179616689682007,-2.144178867340088,-2.649965524673462,-1.9561735391616821,-1.472629189491272,-4.4271464347839355,-2.63187313079834,-3.5750935077667236,-3.369758367538452,-3.176900863647461,-2.7044403553009033,-0.19462694227695465,-0.12325363606214523,-0.16468901932239532,-0.1643144190311432,-0.1470799446105957,-0.12242431193590164,-0.45747390389442444,-0.3829030394554138,-0.47991958260536194,-0.5858281254768372,-0.4372497797012329,-0.3313438594341278,-0.013941077515482903,-0.012384742498397827,-0.015338323079049587,-0.019386401399970055,-0.014028170146048069,-0.010432301089167595
9.51951951951952,0.2283618301153183,0.18017646670341492,0.22864967584609985,0.2689569294452667,0.20750021934509277,0.16027408838272095,-2.0082695484161377,-1.716618299484253,-2.1423678398132324,-2.648214340209961,-1.9545608758926392,-1.4712696075439453,-4.431723594665527,-2.635704517364502,-3.5798957347869873,-3.3756210803985596,-3.181276321411133,-2.7077558040618896,-0.19476637244224548,-0.12337753921747208,-0.16484247148036957,-0.1645084023475647,-0.14722029864788055,-0.12252867221832275,-0.4570392966270447,-0.3826446533203125,-0.47956863045692444,-0.585497260093689,-0.4369378983974457,-0.3310783803462982,-0.013921975158154964,-0.012372644618153572,-0.015322159044444561,-0.019370272755622864,-0.014013733714818954,-0.010420285165309906
9.52952952952953,0.22823457419872284,0.18011213839054108,0.22855815291404724,0.2688843011856079,0.2074200063943863,0.16020165383815765,-2.006070137023926,-1.7152736186981201,-2.140554189682007,-2.6464602947235107,-1.952945590019226,-1.4699084758758545,-4.436296463012695,-2.639533519744873,-3.5846943855285645,-3.3814797401428223,-3.1856484413146973,-2.7110683917999268,-0.19490565359592438,-0.12350133806467056,-0.16499575972557068,-0.16470220685005188,-0.14736050367355347,-0.12263292074203491,-0.45660433173179626,-0.38238587975502014,-0.4792171120643616,-0.5851658582687378,-0.43662557005882263,-0.33081257343292236,-0.013902862556278706,-0.012360534630715847,-0.015305978246033192,-0.01935412362217903,-0.013999284245073795,-0.010408259928226471
9.53953953953954,0.22810710966587067,0.1800476312637329,0.2284664511680603,0.2688114047050476,0.20733961462974548,0.16012905538082123,-2.003868341445923,-1.7139272689819336,-2.1387386322021484,-2.6447036266326904,-1.9513286352157593,-1.46854567527771,-4.440864562988281,-2.643360137939453,-3.5894899368286133,-3.387335777282715,-3.1900174617767334,-2.714378595352173,-0.19504472613334656,-0.1236250102519989,-0.16514891386032104,-0.16489586234092712,-0.14750055968761444,-0.12273705005645752,-0.45616888999938965,-0.38212674856185913,-0.47886523604393005,-0.5848338007926941,-0.43631282448768616,-0.33054643869400024,-0.013883734121918678,-0.012348412536084652,-0.015289784409105778,-0.019337955862283707,-0.013984820805490017,-0.01039622351527214
9.54954954954955,0.22797943651676178,0.17998293042182922,0.22837449610233307,0.2687382400035858,0.20725901424884796,0.16005630791187286,-2.001664876937866,-1.7125787734985352,-2.136920928955078,-2.6429443359375,-1.9497101306915283,-1.4671818017959595,-4.445428848266602,-2.647183656692505,-3.5942814350128174,-3.3931884765625,-3.1943836212158203,-2.717686176300049,-0.19518360495567322,-0.12374855577945709,-0.1653018742799759,-0.16508936882019043,-0.14764048159122467,-0.12284106016159058,-0.4557330012321472,-0.38186725974082947,-0.47851288318634033,-0.5845012068748474,-0.43599966168403625,-0.33027997612953186,-0.013864592649042606,-0.012336279265582561,-0.015273576602339745,-0.01932176947593689,-0.01397034339606762,-0.010384177789092064
9.55955955955956,0.2278514951467514,0.1799180805683136,0.2282823622226715,0.2686648368835449,0.20717819035053253,0.15998339653015137,-1.9994593858718872,-1.711228847503662,-2.135101556777954,-2.6411826610565186,-1.9480892419815063,-1.4658164978027344,-4.449988842010498,-2.6510047912597656,-3.599069595336914,-3.3990378379821777,-3.1987462043762207,-2.7209908962249756,-0.19532229006290436,-0.12387197464704514,-0.1654546856880188,-0.1652826964855194,-0.14778025448322296,-0.12294494360685349,-0.45529666543006897,-0.38160738348960876,-0.4781600534915924,-0.5841680765151978,-0.4356860816478729,-0.3300132155418396,-0.01384543813765049,-0.012324132956564426,-0.015257352031767368,-0.01930556446313858,-0.013955852948129177,-0.010372121818363667
9.56956956956957,0.22772334516048431,0.17985305190086365,0.22818994522094727,0.26859116554260254,0.20709717273712158,0.15991032123565674,-1.9972517490386963,-1.709877371788025,-2.13327956199646,-2.639418363571167,-1.946466326713562,-1.4644497632980347,-4.4545440673828125,-2.6548235416412354,-3.603854179382324,-3.40488338470459,-3.203105926513672,-2.7242929935455322,-0.19546078145503998,-0.12399528175592422,-0.16560731828212738,-0.16547586023807526,-0.14791987836360931,-0.12304870784282684,-0.4548598825931549,-0.3813471496105194,-0.4778066873550415,-0.5838342905044556,-0.4353720545768738,-0.3297460973262787,-0.01382626872509718,-0.012311975471675396,-0.015241112560033798,-0.01928933896124363,-0.013941348530352116,-0.010360055603086948
9.57957957957958,0.2275950163602829,0.17978782951831818,0.2280973196029663,0.26851722598075867,0.2070159763097763,0.15983709692955017,-1.9950425624847412,-1.7085241079330444,-2.131455659866333,-2.6376516819000244,-1.944841980934143,-1.4630811214447021,-4.459095001220703,-2.658639430999756,-3.608635425567627,-3.410726308822632,-3.2074623107910156,-2.7275924682617188,-0.19559909403324127,-0.12411846220493317,-0.16575980186462402,-0.16566887497901917,-0.14805935323238373,-0.12315234541893005,-0.4544226825237274,-0.38108646869659424,-0.4774529039859772,-0.5834999680519104,-0.4350576400756836,-0.3294787108898163,-0.013807088136672974,-0.012299804016947746,-0.015224858187139034,-0.019273096695542336,-0.01392683107405901,-0.01034797914326191
9.58958958958959,0.2274663895368576,0.17972241342067719,0.22800450026988983,0.2684430181980133,0.20693454146385193,0.15976370871067047,-1.9928306341171265,-1.7071689367294312,-2.1296298503875732,-2.6358816623687744,-1.9432153701782227,-1.4617114067077637,-4.46364164352417,-2.6624529361724854,-3.613412857055664,-3.416565179824829,-3.21181583404541,-2.730889081954956,-0.19573719799518585,-0.12424151599407196,-0.16591212153434753,-0.16586171090602875,-0.1481986939907074,-0.12325587123632431,-0.4539850056171417,-0.3808254599571228,-0.477098673582077,-0.5831650495529175,-0.4347427487373352,-0.32921096682548523,-0.013787892647087574,-0.012287621386349201,-0.015208589844405651,-0.0192568339407444,-0.01391229871660471,-0.01033589243888855
9.5995995995996,0.2273375540971756,0.17965686321258545,0.22791145741939545,0.26836854219436646,0.20685292780399323,0.15969015657901764,-1.9906171560287476,-1.7058123350143433,-2.1278018951416016,-2.6341097354888916,-1.9415870904922485,-1.4603402614593506,-4.468183517456055,-2.6662635803222656,-3.6181869506835938,-3.422400951385498,-3.216165781021118,-2.7341833114624023,-0.1958751231431961,-0.1243644580245018,-0.1660642772912979,-0.1660543829202652,-0.14833788573741913,-0.12335927784442902,-0.4535469114780426,-0.3805640637874603,-0.4767439365386963,-0.5828296542167664,-0.434427410364151,-0.3289428949356079,-0.01376868411898613,-0.012275426648557186,-0.015192304737865925,-0.01924055442214012,-0.01389775238931179,-0.01032379548996687
9.60960960960961,0.22720853984355927,0.1795911192893982,0.22781817615032196,0.2682938575744629,0.20677107572555542,0.15961645543575287,-1.988402009010315,-1.7044541835784912,-2.125971794128418,-2.6323354244232178,-1.939956545829773,-1.4589674472808838,-4.472721576690674,-2.670071840286255,-3.622957229614258,-3.4282333850860596,-3.220513105392456,-2.7374744415283203,-0.19601285457611084,-0.12448728084564209,-0.16621628403663635,-0.1662469059228897,-0.14847692847251892,-0.12346255034208298,-0.4531083106994629,-0.3803023397922516,-0.4763888120651245,-0.5824936032295227,-0.43411171436309814,-0.3286744952201843,-0.013749460689723492,-0.012263220734894276,-0.015176008455455303,-0.0192242544144392,-0.013883193954825401,-0.010311688296496868
9.61961961961962,0.22707928717136383,0.1795251965522766,0.22772467136383057,0.2682188153266907,0.20668907463550568,0.15954260528087616,-1.9861845970153809,-1.703094244003296,-2.1241393089294434,-2.6305575370788574,-1.9383244514465332,-1.457593321800232,-4.477254867553711,-2.673877477645874,-3.6277241706848145,-3.4340627193450928,-3.2248566150665283,-2.7407634258270264,-0.19615039229393005,-0.12460997700691223,-0.16636811196804047,-0.1664392501115799,-0.14861582219600677,-0.12356571853160858,-0.45266929268836975,-0.3800402283668518,-0.47603312134742737,-0.5821569561958313,-0.4337955415248871,-0.32840579748153687,-0.013730224221944809,-0.012251002714037895,-0.01515969354659319,-0.01920793391764164,-0.013868620619177818,-0.01029957178980112
9.62962962962963,0.2269497811794281,0.1794590950012207,0.22763092815876007,0.26814356446266174,0.20660682022571564,0.15946859121322632,-1.983965277671814,-1.7017326354980469,-2.122305154800415,-2.6287777423858643,-1.936690330505371,-1.456217885017395,-4.481783866882324,-2.677680253982544,-3.6324875354766846,-3.4398880004882812,-3.2291975021362305,-2.744049549102783,-0.19628773629665375,-0.12473254650831223,-0.16651977598667145,-0.16663143038749695,-0.1487545669078827,-0.12366876006126404,-0.4522298574447632,-0.3797776997089386,-0.4756770133972168,-0.5818198323249817,-0.433478981256485,-0.32813671231269836,-0.013710973784327507,-0.01223877165466547,-0.015143364667892456,-0.019191598519682884,-0.01385403424501419,-0.010287444107234478
9.63963963963964,0.22682006657123566,0.17939282953739166,0.22753696143627167,0.2680680453777313,0.20652438700199127,0.15939441323280334,-1.9817438125610352,-1.7003692388534546,-2.1204686164855957,-2.626995325088501,-1.9350544214248657,-1.454841136932373,-4.486308574676514,-2.6814804077148438,-3.637247085571289,-3.4457106590270996,-3.233535051345825,-2.7473325729370117,-0.19642488658428192,-0.12485498934984207,-0.1666712760925293,-0.16682347655296326,-0.14889317750930786,-0.12377166748046875,-0.451789915561676,-0.3795148432254791,-0.47532036900520325,-0.5814820528030396,-0.43316197395324707,-0.32786738872528076,-0.01369171030819416,-0.01222652941942215,-0.015127019956707954,-0.019175240769982338,-0.013839434832334518,-0.010275307111442089
9.64964964964965,0.2266901433467865,0.1793263703584671,0.22744283080101013,0.2679922878742218,0.2064417600631714,0.15932010114192963,-1.9795207977294922,-1.6990042924880981,-2.1186304092407227,-2.6252102851867676,-1.9334163665771484,-1.453462839126587,-4.490828990936279,-2.6852779388427734,-3.642003297805786,-3.4515295028686523,-3.2378695011138916,-2.750613212585449,-0.19656184315681458,-0.12497731298208237,-0.1668226271867752,-0.16701534390449524,-0.1490316390991211,-0.12387446314096451,-0.4513496160507202,-0.3792515993118286,-0.47496336698532104,-0.5811437368392944,-0.4328445494174957,-0.3275976777076721,-0.013672434724867344,-0.01221427507698536,-0.015110663138329983,-0.01915886625647545,-0.013824821449816227,-0.01026315987110138
9.65965965965966,0.22655999660491943,0.1792597472667694,0.22734840214252472,0.267916202545166,0.2063589096069336,0.15924561023712158,-1.9772958755493164,-1.6976374387741089,-2.1167895793914795,-2.623422622680664,-1.9317766427993774,-1.4520827531814575,-4.495344638824463,-2.689073085784912,-3.6467559337615967,-3.4573447704315186,-3.2422008514404297,-2.7538912296295166,-0.1966986209154129,-0.1250995248556137,-0.1669737845659256,-0.1672070175409317,-0.1491699516773224,-0.12397713959217072,-0.4509088397026062,-0.37898796796798706,-0.47460582852363586,-0.5808048248291016,-0.43252667784690857,-0.327327698469162,-0.013653145171701908,-0.012202007696032524,-0.015094290487468243,-0.019142471253871918,-0.013810193166136742,-0.010251002386212349
9.66966966966967,0.22642961144447327,0.1791929453611374,0.2272537648677826,0.2678399085998535,0.20627586543560028,0.1591709703207016,-1.9750685691833496,-1.6962692737579346,-2.1149470806121826,-2.6216325759887695,-1.930134654045105,-1.4507015943527222,-4.499855995178223,-2.6928653717041016,-3.6515049934387207,-3.4631571769714355,-3.2465286254882812,-2.7571663856506348,-0.19683517515659332,-0.1252215951681137,-0.16712480783462524,-0.16739855706691742,-0.14930813014507294,-0.12407968938350677,-0.450467586517334,-0.37872397899627686,-0.4742478132247925,-0.5804653763771057,-0.432208389043808,-0.3270573616027832,-0.013633841648697853,-0.012189730070531368,-0.01507790107280016,-0.019126059487462044,-0.013795552775263786,-0.010238834656774998
9.67967967967968,0.2262990027666092,0.17912596464157104,0.22715894877910614,0.26776331663131714,0.20619262754917145,0.15909619629383087,-1.9728394746780396,-1.6948992013931274,-2.113102436065674,-2.619839668273926,-1.9284913539886475,-1.4493191242218018,-4.504363059997559,-2.6966552734375,-3.656250476837158,-3.468966007232666,-3.2508535385131836,-2.7604386806488037,-0.19697155058383942,-0.12534356117248535,-0.16727565228939056,-0.16758993268013,-0.14944614470005035,-0.12418211996555328,-0.45002591609954834,-0.3784596025943756,-0.4738893508911133,-0.5801253318786621,-0.43188968300819397,-0.32678672671318054,-0.013614525087177753,-0.012177438475191593,-0.015061497688293457,-0.019109627231955528,-0.013780898414552212,-0.0102266576141119
9.68968968968969,0.2261681705713272,0.17905880510807037,0.2270638346672058,0.26768648624420166,0.2061091810464859,0.15902124345302582,-1.9706087112426758,-1.6935274600982666,-2.111255407333374,-2.618044376373291,-1.9268457889556885,-1.4479352235794067,-4.508865833282471,-2.70044207572937,-3.66099214553833,-3.47477126121521,-3.2551751136779785,-2.7637083530426025,-0.19710774719715118,-0.12546539306640625,-0.16742633283138275,-0.16778114438056946,-0.14958402514457703,-0.12428442388772964,-0.4495837986469269,-0.3781948685646057,-0.47353044152259827,-0.5797847509384155,-0.43157052993774414,-0.32651573419570923,-0.01359519362449646,-0.012165135703980923,-0.015045080333948135,-0.01909317634999752,-0.013766229152679443,-0.010214468464255333
9.6996996996997,0.2260371297597885,0.17899148166179657,0.22696854174137115,0.2676093876361847,0.20602551102638245,0.15894612669944763,-1.9683756828308105,-1.6921542882919312,-2.1094064712524414,-2.616246461868286,-1.9251983165740967,-1.4465495347976685,-4.513363838195801,-2.7042267322540283,-3.6657307147979736,-3.4805734157562256,-3.259493350982666,-2.7669756412506104,-0.19724372029304504,-0.1255871057510376,-0.167576864361763,-0.16797217726707458,-0.14972174167633057,-0.12438661605119705,-0.449141263961792,-0.37792980670928955,-0.47317108511924744,-0.579443633556366,-0.43125098943710327,-0.32624444365501404,-0.013575850985944271,-0.012152822688221931,-0.015028649009764194,-0.01907670870423317,-0.01375154871493578,-0.010202270932495594
9.70970970970971,0.2259059101343155,0.17892396450042725,0.22687305510044098,0.26753202080726624,0.20594167709350586,0.1588708609342575,-1.9661412239074707,-1.690779209136963,-2.107555866241455,-2.6144461631774902,-1.9235490560531616,-1.4451625347137451,-4.517857551574707,-2.708008289337158,-3.6704652309417725,-3.4863719940185547,-3.2638089656829834,-2.770240068435669,-0.19737952947616577,-0.1257086992263794,-0.16772721707820892,-0.16816306114196777,-0.14985932409763336,-0.12448868155479431,-0.4486982822418213,-0.3776642680168152,-0.472811222076416,-0.5791018605232239,-0.430931031703949,-0.32597285509109497,-0.013556494377553463,-0.012140494771301746,-0.015012201853096485,-0.019060220569372177,-0.013736854307353497,-0.010190064087510109
9.71971971971972,0.2257743924856186,0.1788562834262848,0.2267773151397705,0.2674543857574463,0.20585760474205017,0.15879544615745544,-1.9639045000076294,-1.6894023418426514,-2.1057028770446777,-2.612643003463745,-1.9218976497650146,-1.4437743425369263,-4.522346496582031,-2.711787462234497,-3.675196409225464,-3.492166757583618,-3.268120765686035,-2.7735016345977783,-0.19751513004302979,-0.12583015859127045,-0.1678774058818817,-0.16835375130176544,-0.14999675750732422,-0.12459062039852142,-0.4482548236846924,-0.37739846110343933,-0.4724508821964264,-0.5787595510482788,-0.43061062693595886,-0.32570090889930725,-0.013537123799324036,-0.012128157541155815,-0.014995738863945007,-0.019043713808059692,-0.013722145929932594,-0.010177846066653728
9.72972972972973,0.22564266622066498,0.178788423538208,0.22668133676052094,0.26737654209136963,0.20577335357666016,0.15871986746788025,-1.9616655111312866,-1.6880242824554443,-2.1038475036621094,-2.610837697982788,-1.920244812965393,-1.4423847198486328,-4.52683162689209,-2.715564012527466,-3.6799235343933105,-3.4979586601257324,-3.2724294662475586,-2.7767605781555176,-0.19765055179595947,-0.12595149874687195,-0.16802741587162018,-0.16854430735111237,-0.15013404190540314,-0.12469244748353958,-0.44781094789505005,-0.37713220715522766,-0.47209012508392334,-0.578416645526886,-0.4302898049354553,-0.32542866468429565,-0.013517740182578564,-0.012115806341171265,-0.01497926376760006,-0.019027186557650566,-0.013707424513995647,-0.010165617801249027
9.73973973973974,0.22551073133945465,0.1787203997373581,0.22658516466617584,0.2672983407974243,0.20568889379501343,0.15864413976669312,-1.9594247341156006,-1.686644196510315,-2.1019906997680664,-2.6090290546417236,-1.9185898303985596,-1.4409934282302856,-4.531311988830566,-2.7193377017974854,-3.684647560119629,-3.503746747970581,-3.2767350673675537,-2.7800166606903076,-0.19778576493263245,-0.1260727196931839,-0.1681772917509079,-0.16873468458652496,-0.15027117729187012,-0.1247941330075264,-0.4473666846752167,-0.3768656253814697,-0.4717288911342621,-0.5780732035636902,-0.42996856570243835,-0.3251560926437378,-0.013498344458639622,-0.012103444896638393,-0.014962771907448769,-0.019010642543435097,-0.013692689128220081,-0.010153381153941154
9.74974974974975,0.22537857294082642,0.17865219712257385,0.22648873925209045,0.2672199308872223,0.20560422539710999,0.15856824815273285,-1.9571824073791504,-1.6852627992630005,-2.1001312732696533,-2.6072182655334473,-1.9169329404830933,-1.4396007061004639,-4.535787582397461,-2.7231085300445557,-3.6893675327301025,-3.5095317363739014,-3.2810375690460205,-2.7832701206207275,-0.1979207843542099,-0.1261938065290451,-0.1683269739151001,-0.16892491281032562,-0.15040816366672516,-0.12489571422338486,-0.4469219148159027,-0.37659865617752075,-0.471367210149765,-0.5777292251586914,-0.42964690923690796,-0.32488322257995605,-0.01347893476486206,-0.012091070413589478,-0.014946267008781433,-0.018994081765413284,-0.01367794070392847,-0.010141133330762386
9.75975975975976,0.22524622082710266,0.1785838007926941,0.22639213502407074,0.26714128255844116,0.20551934838294983,0.15849219262599945,-1.9549378156661987,-1.6838792562484741,-2.0982699394226074,-2.60540509223938,-1.9152741432189941,-1.438206672668457,-4.54025936126709,-2.726876974105835,-3.6940841674804688,-3.515312910079956,-3.28533673286438,-2.7865209579467773,-0.19805561006069183,-0.12631477415561676,-0.16847650706768036,-0.16911494731903076,-0.15054501593112946,-0.12499716877937317,-0.44647666811943054,-0.3763313591480255,-0.47100502252578735,-0.5773846507072449,-0.42932480573654175,-0.32460999488830566,-0.013459510169923306,-0.012078684754669666,-0.014929745346307755,-0.01897750049829483,-0.01366317830979824,-0.010128875263035297
9.76976976976977,0.2251136302947998,0.1785152405500412,0.22629527747631073,0.26706233620643616,0.20543429255485535,0.1584160029888153,-1.9526914358139038,-1.6824945211410522,-2.096406936645508,-2.6035890579223633,-1.9136136770248413,-1.4368113279342651,-4.544726371765137,-2.7306430339813232,-3.6987974643707275,-3.5210907459259033,-3.289632558822632,-2.789768934249878,-0.19819024205207825,-0.12643563747406006,-0.1686258763074875,-0.16930483281612396,-0.15068170428276062,-0.12509849667549133,-0.4460310935974121,-0.37606364488601685,-0.4706423878669739,-0.5770394802093506,-0.4290022850036621,-0.3243364989757538,-0.013440074399113655,-0.012066286988556385,-0.014913209713995457,-0.018960898742079735,-0.013648402877151966,-0.010116608813405037
9.77977977977978,0.22498081624507904,0.17844651639461517,0.2261982262134552,0.26698315143585205,0.20534902811050415,0.15833964943885803,-1.9504433870315552,-1.6811078786849976,-2.094541549682617,-2.6017708778381348,-1.911950945854187,-1.4354145526885986,-4.54918909072876,-2.734405755996704,-3.7035064697265625,-3.526865243911743,-3.2939255237579346,-2.7930140495300293,-0.19832469522953033,-0.12655635178089142,-0.1687750667333603,-0.16949455440044403,-0.15081825852394104,-0.12519969046115875,-0.4455850422382355,-0.3757956027984619,-0.4702793061733246,-0.5766937732696533,-0.42867934703826904,-0.32406261563301086,-0.01342062558978796,-0.012053878046572208,-0.014896661043167114,-0.018944282084703445,-0.013633612543344498,-0.010104330256581306
9.78978978978979,0.22484776377677917,0.17837761342525482,0.22610093653202057,0.26690366864204407,0.20526354014873505,0.15826316177845,-1.9481931924819946,-1.6797198057174683,-2.0926740169525146,-2.599949836730957,-1.9102866649627686,-1.4340165853500366,-4.553647041320801,-2.738166332244873,-3.708212375640869,-3.5326364040374756,-3.298214912414551,-2.7962565422058105,-0.19845892488956451,-0.12667694687843323,-0.16892412304878235,-0.16968409717082977,-0.15095464885234833,-0.12530077993869781,-0.44513848423957825,-0.37552714347839355,-0.4699157476425171,-0.5763474702835083,-0.42835599184036255,-0.32378846406936646,-0.013401161879301071,-0.012041456066071987,-0.014880095608532429,-0.018927643075585365,-0.013618811033666134,-0.01009204238653183
9.7997997997998,0.2247145175933838,0.17830851674079895,0.22600339353084564,0.266823947429657,0.20517787337303162,0.15818649530410767,-1.9459409713745117,-1.6783298254013062,-2.0908045768737793,-2.598126173019409,-1.9086203575134277,-1.432616949081421,-4.55810022354126,-2.7419240474700928,-3.712914228439331,-3.5384039878845215,-3.3025007247924805,-2.7994964122772217,-0.19859296083450317,-0.12679742276668549,-0.1690729707479477,-0.16987349092960358,-0.15109089016914368,-0.12540173530578613,-0.44469156861305237,-0.37525832653045654,-0.4695517122745514,-0.5760006904602051,-0.42803218960762024,-0.32351401448249817,-0.013381686061620712,-0.012029021978378296,-0.014863516204059124,-0.01891098916530609,-0.013603994622826576,-0.010079746134579182
9.80980980980981,0.2245810329914093,0.17823924124240875,0.225905641913414,0.2667439579963684,0.20509201288223267,0.1581096649169922,-1.9436869621276855,-1.6769379377365112,-2.088932752609253,-2.5963003635406494,-1.9069526195526123,-1.4312156438827515,-4.562549591064453,-2.7456789016723633,-3.7176127433776855,-3.5441677570343018,-3.306784152984619,-2.8027334213256836,-0.1987268179655075,-0.126917764544487,-0.1692216843366623,-0.17006270587444305,-0.15122701227664948,-0.1255025714635849,-0.4442441761493683,-0.37498918175697327,-0.4691872000694275,-0.5756532549858093,-0.4277080297470093,-0.32323920726776123,-0.013362197205424309,-0.012016577646136284,-0.01484692096710205,-0.018894314765930176,-0.013589166104793549,-0.010067438706755638
9.81981981981982,0.2244473546743393,0.17816980183124542,0.22580771148204803,0.26666370034217834,0.2050059288740158,0.15803267061710358,-1.9414311647415161,-1.6755447387695312,-2.087059497833252,-2.5944714546203613,-1.9052823781967163,-1.429813027381897,-4.5669941902160645,-2.7494313716888428,-3.7223074436187744,-3.5499284267425537,-3.311063528060913,-2.8059675693511963,-0.19886048138141632,-0.12703798711299896,-0.16937021911144257,-0.1702517569065094,-0.15136294066905975,-0.12560328841209412,-0.4437963664531708,-0.37471961975097656,-0.46882230043411255,-0.5753052830696106,-0.4273833930492401,-0.3229641020298004,-0.013342694379389286,-0.012004120275378227,-0.014830313622951508,-0.018877621740102768,-0.013574322685599327,-0.010055121965706348
9.82982982982983,0.224313423037529,0.17810019850730896,0.22570951282978058,0.2665832042694092,0.20491966605186462,0.15795555710792542,-1.9391731023788452,-1.6741501092910767,-2.0851833820343018,-2.5926403999328613,-1.9036107063293457,-1.428409457206726,-4.571434497833252,-2.753180742263794,-3.7269985675811768,-3.555685520172119,-3.315340280532837,-2.809199094772339,-0.19899395108222961,-0.12715809047222137,-0.1695185750722885,-0.17044062912464142,-0.15149876475334167,-0.1257038712501526,-0.44334807991981506,-0.3744497001171112,-0.468456894159317,-0.5749567151069641,-0.4270583987236023,-0.32268863916397095,-0.013323178514838219,-0.0119916507974267,-0.014813690446317196,-0.018860910087823868,-0.01355946809053421,-0.010042794048786163
9.83983983983984,0.2241792529821396,0.17803040146827698,0.2256111055612564,0.2665024399757385,0.20483319461345673,0.15787827968597412,-1.9369133710861206,-1.6727535724639893,-2.083305835723877,-2.5908069610595703,-1.9019367694854736,-1.427004337310791,-4.575870037078857,-2.756927728652954,-3.7316858768463135,-3.561439037322998,-3.319613456726074,-2.8124277591705322,-0.1991272121667862,-0.12727805972099304,-0.16966678202152252,-0.1706293374300003,-0.15163442492485046,-0.1258043497800827,-0.4428994059562683,-0.3741794526576996,-0.46809104084968567,-0.5746075510978699,-0.4267329275608063,-0.32241290807724,-0.013303650543093681,-0.011979172006249428,-0.014797053299844265,-0.018844177946448326,-0.0135445985943079,-0.010030457749962807
9.84984984984985,0.22404490411281586,0.17796047031879425,0.22551248967647552,0.266421377658844,0.20474651455879211,0.1578008383512497,-1.9346518516540527,-1.6713558435440063,-2.0814261436462402,-2.588970422744751,-1.900261402130127,-1.4255975484848022,-4.580301284790039,-2.760672092437744,-3.7363698482513428,-3.5671889781951904,-3.323883533477783,-2.8156538009643555,-0.19926027953624725,-0.12739790976047516,-0.1698148250579834,-0.17081788182258606,-0.15176992118358612,-0.12590469419956207,-0.44245028495788574,-0.37390878796577454,-0.4677247703075409,-0.5742579102516174,-0.4264070987701416,-0.32213684916496277,-0.013284108601510525,-0.011966679245233536,-0.014780402183532715,-0.01882743090391159,-0.013529716990888119,-0.010018110275268555
9.85985985985986,0.22391031682491302,0.1778903305530548,0.22541366517543793,0.26634010672569275,0.2046596109867096,0.15772323310375214,-1.9323883056640625,-1.669955849647522,-2.0795445442199707,-2.5871317386627197,-1.8985835313796997,-1.4241894483566284,-4.584728240966797,-2.764413595199585,-3.7410497665405273,-3.5729358196258545,-3.3281502723693848,-2.8188769817352295,-0.199393168091774,-0.12751764059066772,-0.16996268928050995,-0.17100627720355988,-0.15190528333187103,-0.1260049045085907,-0.44200071692466736,-0.3736377954483032,-0.46735790371894836,-0.573907732963562,-0.42608076333999634,-0.3218604624271393,-0.013264554552733898,-0.011954175308346748,-0.014763733372092247,-0.018810663372278214,-0.013514820486307144,-0.010005754418671131
9.86986986986987,0.22377556562423706,0.17782002687454224,0.22531457245349884,0.2662585377693176,0.20457254350185394,0.15764547884464264,-1.9301230907440186,-1.6685545444488525,-2.07766056060791,-2.5852901935577393,-1.896904468536377,-1.42277991771698,-4.5891499519348145,-2.7681522369384766,-3.7457261085510254,-3.578678607940674,-3.332413673400879,-2.8220973014831543,-0.199525848031044,-0.12763723731040955,-0.17011038959026337,-0.17119447886943817,-0.152040496468544,-0.12610499560832977,-0.44155073165893555,-0.3733663856983185,-0.4669906795024872,-0.5735569000244141,-0.42575404047966003,-0.3215837776660919,-0.013244987465441227,-0.011941660195589066,-0.01474705245345831,-0.018793879076838493,-0.013499910943210125,-0.009993389248847961
9.87987987987988,0.2236405313014984,0.17774952948093414,0.22521527111530304,0.2661767601966858,0.20448528230190277,0.1575675755739212,-1.9278554916381836,-1.6671513319015503,-2.075774669647217,-2.583446502685547,-1.8952234983444214,-1.421369194984436,-4.593567848205566,-2.771888256072998,-3.750399112701416,-3.584418296813965,-3.3366737365722656,-2.825314998626709,-0.1996583193540573,-0.12775671482086182,-0.17025792598724365,-0.17138253152370453,-0.15217556059360504,-0.1262049823999405,-0.4411002993583679,-0.3730946183204651,-0.4666230082511902,-0.5732055902481079,-0.4254269003868103,-0.3213067650794983,-0.013225406408309937,-0.011929131112992764,-0.014730357564985752,-0.01877707615494728,-0.013484988361597061,-0.009981011971831322
9.88988988988989,0.22350527346134186,0.17767886817455292,0.22511576116085052,0.2660946547985077,0.2043977826833725,0.15748952329158783,-1.9255863428115845,-1.665746808052063,-2.0738866329193115,-2.5815999507904053,-1.8935402631759644,-1.4199570417404175,-4.597980976104736,-2.7756214141845703,-3.755068063735962,-3.5901541709899902,-3.340930700302124,-2.8285300731658936,-0.1997906118631363,-0.12787605822086334,-0.1704052835702896,-0.17157039046287537,-0.15231046080589294,-0.12630483508110046,-0.44064944982528687,-0.37282252311706543,-0.4662548899650574,-0.5728536248207092,-0.42509937286376953,-0.3210294246673584,-0.013205813243985176,-0.011916592717170715,-0.014713648706674576,-0.018760250881314278,-0.013470053672790527,-0.009968625381588936
9.8998998998999,0.22336983680725098,0.17760804295539856,0.2250160127878189,0.2660123109817505,0.2043101042509079,0.15741130709648132,-1.9233152866363525,-1.6643403768539429,-2.0719966888427734,-2.5797512531280518,-1.8918553590774536,-1.4185433387756348,-4.602389812469482,-2.7793521881103516,-3.7597334384918213,-3.595886707305908,-3.345184326171875,-2.831742286682129,-0.19992271065711975,-0.12799528241157532,-0.17055249214172363,-0.17175810039043427,-0.1524452269077301,-0.1264045536518097,-0.4401981830596924,-0.37255004048347473,-0.4658862054347992,-0.5725011825561523,-0.42477142810821533,-0.32075178623199463,-0.013186207041144371,-0.011904041282832623,-0.014696923084557056,-0.01874341256916523,-0.013455105945467949,-0.009956230409443378
9.90990990990991,0.2232341468334198,0.17753702402114868,0.22491605579853058,0.2659296989440918,0.20422221720218658,0.15733294188976288,-1.9210420846939087,-1.6629325151443481,-2.0701045989990234,-2.57789945602417,-1.89016854763031,-1.417128324508667,-4.6067938804626465,-2.7830801010131836,-3.764394998550415,-3.6016156673431396,-3.3494343757629395,-2.834951400756836,-0.2000546008348465,-0.12811438739299774,-0.17069952189922333,-0.17194563150405884,-0.15257982909679413,-0.12650413811206818,-0.4397464692592621,-0.37227723002433777,-0.46551716327667236,-0.5721480846405029,-0.4244430363178253,-0.3204738199710846,-0.013166587799787521,-0.011891479603946209,-0.014680184423923492,-0.01872655376791954,-0.013440143316984177,-0.009943824261426926
9.91991991991992,0.22309821844100952,0.17746585607528687,0.22481589019298553,0.2658468186855316,0.20413413643836975,0.1572544127702713,-1.9187670946121216,-1.6615229845046997,-2.0682108402252197,-2.576045513153076,-1.8884801864624023,-1.4157116413116455,-4.6111931800842285,-2.7868051528930664,-3.7690532207489014,-3.6073412895202637,-3.3536815643310547,-2.838158130645752,-0.20018629729747772,-0.12823334336280823,-0.1708463877439499,-0.17213301360607147,-0.1527142971754074,-0.1266036331653595,-0.4392942786216736,-0.37200403213500977,-0.46514764428138733,-0.5717945098876953,-0.42411425709724426,-0.3201955556869507,-0.013146955519914627,-0.011878905817866325,-0.01466343179345131,-0.01870967447757721,-0.013425168581306934,-0.009931409731507301
9.92992992992993,0.22296211123466492,0.17739447951316833,0.22471550107002258,0.2657637298107147,0.2040458619594574,0.15717573463916779,-1.9164901971817017,-1.6601115465164185,-2.066314935684204,-2.5741891860961914,-1.8867896795272827,-1.414293885231018,-4.615588665008545,-2.790527582168579,-3.773707389831543,-3.613063097000122,-3.3579254150390625,-2.8413617610931396,-0.20031780004501343,-0.12835219502449036,-0.17099308967590332,-0.1723202019929886,-0.15284860134124756,-0.12670297920703888,-0.43884170055389404,-0.37173038721084595,-0.4647776484489441,-0.5714402794837952,-0.4237850308418274,-0.3199169635772705,-0.013127310201525688,-0.011866318993270397,-0.014646663330495358,-0.018692778423428535,-0.013410179875791073,-0.009918984025716782
9.93993993993994,0.2228257954120636,0.17732296884059906,0.22461488842964172,0.26568034291267395,0.20395737886428833,0.15709690749645233,-1.9142118692398071,-1.6586990356445312,-2.0644166469573975,-2.5723299980163574,-1.8850973844528198,-1.4128749370574951,-4.619978904724121,-2.7942473888397217,-3.778357744216919,-3.618781566619873,-3.362165927886963,-2.8445627689361572,-0.2004491239786148,-0.12847091257572174,-0.17113961279392242,-0.17250724136829376,-0.15298277139663696,-0.1268022060394287,-0.4383887052536011,-0.37145647406578064,-0.46440720558166504,-0.5710856318473816,-0.4234554171562195,-0.31963807344436646,-0.013107651844620705,-0.011853721924126148,-0.014629880897700787,-0.01867586560547352,-0.013395179063081741,-0.00990654993802309
9.94994994994995,0.22268922626972198,0.17725126445293427,0.22451403737068176,0.2655966877937317,0.20386868715286255,0.15701793134212494,-1.9119311571121216,-1.6572844982147217,-2.062516450881958,-2.5704684257507324,-1.883402943611145,-1.411454200744629,-4.624364852905273,-2.797964096069336,-3.7830047607421875,-3.6244964599609375,-3.366403102874756,-2.8477611541748047,-0.20058022439479828,-0.12858951091766357,-0.1712859719991684,-0.1726941019296646,-0.15311677753925323,-0.126901313662529,-0.4379352629184723,-0.3711821734905243,-0.46403634548187256,-0.5707302689552307,-0.42312535643577576,-0.31935882568359375,-0.013087981380522251,-0.01184111274778843,-0.014613085426390171,-0.01865893229842186,-0.01338016428053379,-0.009894105605781078
9.95995995995996,0.22255246341228485,0.17717938125133514,0.22441299259662628,0.26551276445388794,0.20377978682518005,0.15693877637386322,-1.9096486568450928,-1.655868411064148,-2.0606143474578857,-2.568603992462158,-1.8817068338394165,-1.4100323915481567,-4.628746509552002,-2.80167818069458,-3.7876479625701904,-3.6302075386047363,-3.3706367015838623,-2.850956439971924,-0.20071113109588623,-0.12870797514915466,-0.17143216729164124,-0.17288078367710114,-0.15325063467025757,-0.12700028717517853,-0.4374813735485077,-0.3709075152873993,-0.4636650085449219,-0.5703744888305664,-0.422794908285141,-0.31907930970191956,-0.013068296946585178,-0.011828492395579815,-0.014596275053918362,-0.018641982227563858,-0.013365136459469795,-0.009881651028990746
9.96996996996997,0.2224154770374298,0.1771073341369629,0.2243117243051529,0.2654286324977875,0.20369072258472443,0.15685947239398956,-1.9073644876480103,-1.6544506549835205,-2.0587103366851807,-2.5667378902435303,-1.8800090551376343,-1.4086090326309204,-4.633123397827148,-2.805389642715454,-3.7922873497009277,-3.6359152793884277,-3.3748672008514404,-2.8541488647460938,-0.20084184408187866,-0.128826305270195,-0.17157818377017975,-0.17306731641292572,-0.15338434278964996,-0.1270991414785385,-0.43702706694602966,-0.37063249945640564,-0.463293194770813,-0.5700179934501648,-0.4224640130996704,-0.3187994956970215,-0.013048600405454636,-0.011815860867500305,-0.014579449780285358,-0.018625011667609215,-0.013350095599889755,-0.009869188070297241
9.97997997997998,0.22227828204631805,0.17703509330749512,0.2242102026939392,0.26534417271614075,0.2036014199256897,0.15678001940250397,-1.905078411102295,-1.653031349182129,-2.0568039417266846,-2.564868450164795,-1.8783092498779297,-1.40718412399292,-4.637495517730713,-2.809098482131958,-3.7969231605529785,-3.6416192054748535,-3.3790946006774902,-2.8573386669158936,-0.20097236335277557,-0.128944531083107,-0.17172405123710632,-0.17325365543365479,-0.15351790189743042,-0.12719786167144775,-0.4365723431110382,-0.37035709619522095,-0.4629209041595459,-0.569661021232605,-0.4221327304840088,-0.3185192942619324,-0.013028890825808048,-0.01180321630090475,-0.014562609605491161,-0.01860802434384823,-0.01333504170179367,-0.009856713004410267
9.98998998998999,0.2221408486366272,0.1769627034664154,0.2241085022687912,0.2652595043182373,0.20351195335388184,0.15670043230056763,-1.9027904272079468,-1.6516103744506836,-2.054896116256714,-2.5629966259002686,-1.8766077756881714,-1.4057581424713135,-4.6418633460998535,-2.8128042221069336,-3.8015549182891846,-3.647319793701172,-3.3833184242248535,-2.860525608062744,-0.20110267400741577,-0.12906260788440704,-0.17186972498893738,-0.1734398454427719,-0.15365132689476013,-0.12729646265506744,-0.43611717224121094,-0.3700813353061676,-0.4625481963157654,-0.5693035125732422,-0.42180100083351135,-0.31823885440826416,-0.013009168207645416,-0.011790560558438301,-0.014545755460858345,-0.01859101839363575,-0.013319973833858967,-0.009844230487942696
10.0,0.22200319170951843,0.17689011991024017,0.2240065485239029,0.26517453789711,0.20342226326465607,0.15662066638469696,-1.9005004167556763,-1.6501878499984741,-2.052985668182373,-2.561122417449951,-1.8749043941497803,-1.4043304920196533,-4.64622688293457,-2.816507339477539,-3.806183338165283,-3.6530168056488037,-3.3875389099121094,-2.8637099266052246,-0.20123280584812164,-0.12918058037757874,-0.1720152646303177,-0.1736258566379547,-0.15378455817699432,-0.12739494442939758,-0.43566155433654785,-0.3698051869869232,-0.46217504143714905,-0.5689454078674316,-0.42146891355514526,-0.3179580569267273,-0.01298943255096674,-0.011777893640100956,-0.014528888277709484,-0.01857399381697178,-0.013304893858730793,-0.009831736795604229


==> fig/pendulum/pca_x_test_trajectories.csv <==
x_0,x_1,x_0_dt,x_1_dt,x_0_ddt,x_1_ddt
0.8903024973224827,-2.8648492915442083,2.7500943266145597,0.8546403659291939,-3.643168617773611,1.7182792949706418
0.9176491604555055,-2.8562072785978447,2.7136261722824915,0.871840358871843,-3.684617613108628,1.6600085678797143
0.9446265987688407,-2.8473989163618105,2.6763282082340067,0.8878737706915505,-3.765746395644584,1.5426512556496732
0.9712266733007707,-2.838435968816122,2.6382358540513686,0.9027242678938584,-3.843336594795261,1.4237543935336419
0.9974416067048055,-2.829330352082297,2.59938453266253,0.9163773621536855,-3.9173912976218475,1.30350210887881
1.0232639806304076,-2.820094116504698,2.5598096018467267,0.9288204062097504,-3.987920356544649,1.1820779662920984
1.0486867324587983,-2.8107394288985397,2.519546287286261,0.9400425867040779,-4.054940226465263,1.0596646682877093
1.0737031514120896,-2.8012785549901578,2.4786296173329077,0.9500349140833781,-4.11847334805843,0.9364445698182138
1.0983068865636259,-2.791723837152757,2.437094368406212,0.9587902257394775,-4.178437509748235,0.8127987186801136
1.1224950368703568,-2.782086427881315,2.3949772147353454,0.9663071607036006,-4.234794570624217,0.6890296439909775
1.1462638235055704,-2.7723779047818122,2.352313696321643,0.9725846130065641,-4.287719878518047,0.5650682965846698
1.169607197219545,-2.7626109035136017,2.309136976927176,0.9776198393139042,-4.33736302885103,0.44091888111623234
1.1925194855668377,-2.7527980813244195,2.265479601649951,0.981411817833716,-4.383788437551843,0.3167518009968404
1.2149953852161597,-2.742952098361077,2.2213734446438558,0.9839612167112383,-4.4270655999498985,0.19273420690579712
1.2370299537291283,-2.7330855993870573,2.1768496597090126,0.9852703605145127,-4.467268799742726,0.06902981453455936
1.2586186008407405,-2.72321119592618,2.1319386338381956,0.9853431949801984,-4.504476809961048,-0.054201260819148445
1.2797570792751762,-2.7133414488495675,2.0866699437938765,0.984185250187803,-4.538772587027054,-0.17680265292447928
1.300441475131154,-2.7034888514211977,2.041072315779596,0.9818036023290576,-4.570242958982931,-0.2986218767437876
1.3206681978715755,-2.693665812815436,1.995173588258683,0.9782068342369764,-4.598978308939394,-0.41951044426267003
1.3404339699525716,-2.6838846421180604,1.9490006779629916,0.9734049948363116,-4.625072254766437,-0.5393239643369299
1.3597358161273307,-2.6741575328204847,1.9025795491242197,0.9674095576736745,-4.648621326019111,-0.6579222269283278
1.3785710524602552,-2.6644965478151073,1.855935185950597,0.9602333786815903,-4.669724639056753,-0.775169272155857
1.3969372750870317,-2.654913604897986,1.809091568362322,0.9518906533262098,-4.68848357127969,-0.8909334446418242
1.4148323487561578,-2.6454204627833993,1.7620716509900427,0.9423968732833555,-4.705001435369027,-1.0050874336792788
1.432254395187313,-2.6360287076332503,1.7148973454320113,0.9317687827820802,-4.719383154379543,-1.1175082997925827
1.4492017812817202,-2.626749740102755,1.6675895057572192,0.9200243347489696,-4.731734938492721,-1.2280774883027306
1.4656731072193188,-2.6175947629023995,1.6201679172339585,0.9071826468801235,-4.74216396419861,-1.3366808305455677
1.481667194477153,-2.6085747688747976,1.5726512882557455,0.8932639577610704,-4.750778056633081,-1.4432085334247162
1.49718307380289,-2.599700529583769,1.5250572454294924,0.878289583147897,-4.7576853757564805,-1.5475551580091604
1.512219973176824,-2.590982584411768,1.4774023317841445,0.8622818725156418,-4.762994107016738,-1.6496195879102302
1.5267773057950915,-2.5824312301606565,1.42970200805178,0.8452641659725171,-4.766812157100105,-1.7493049881951137
1.5408546581061198,-2.5740565111497986,1.3819706569673256,0.8272607516308548,-4.769246855330849,-1.846518755609985
1.5544517779316096,-2.5658682098044823,1.3342215905276387,0.8082968235178627,-4.770404661241216,-1.9411724609004253
1.567568562702512,-2.5578758377268396,1.2864670601456796,0.7883984401013168,-4.770390878793741,-2.0331817840268513
1.5802050478396437,-2.550088627240651,1.2387182696308672,0.7675924834973051,-4.769309377699599,-2.1224664430784586
1.5923613953076736,-2.542515523400752,1.1909853909224644,0.7459066194190653,-4.767262322239034,-2.208950117692865
1.6040378823702812,-2.53516517645716,1.1432775824989547,0.7233692579178684,-4.764349907954859,-2.292560367788006
1.6152348905733316,-2.528045934763559,1.0956030103828276,0.700009514958845,-4.7606701065557075,-2.373228548409081
1.6259528949818978,-2.5211658381193383,1.0479688716569986,0.6758571748666355,-4.756318419332118,-2.4508897214865897
1.6361924536959518,-2.514532611534084,1.0003814204062087,0.6509426536678222,-4.751387639359322,-2.525482565292002
1.6459541976684857,-2.508153659403166,0.9528459959941493,0.6252969633492782,-4.745967622730156,-2.596949282364406
1.6552388208487612,-2.5020360600829084,0.905367053584784,0.59895167704391,-4.740145069035094,-2.6652355066662885
1.6640470706723012,-2.4961865608537623,0.8579481968142674,0.5719388951477508,-4.734003311281221,-2.730290210708354
1.6723797389181385,-2.490611573259889,0.8105922125180929,0.5442912123650641,-4.727622115418065,-2.7920656133627517
1.680237652952719,-2.4853171688136584,0.7633011074165083,0.516041685671019,-4.7210774896183665,-2.850517089060901
1.6876216673787527,-2.4803090750537033,0.7160761466598674,0.48722380317465563,-4.714441503441115,-2.905603079046916
1.6945326561061673,-2.4755926719454022,0.668917894134404,0.457871453858268,-4.707782116987968,-2.9572850053301423
1.7009715048611929,-2.471172988612948,0.6218262544278761,0.4280188981630412,-4.701163020148563,-3.0055271879510137
1.7069391041484778,-2.467054700392513,0.5748005163536519,0.39770073938477424,-4.694643482016939,-3.05029676614312
1.712436342680005,-2.463242126196434,0.5278393979310405,0.3669518958378536,-4.688278210549392,-3.091563623941301
1.7174641012834266,-2.4597392261788062,0.4809410927190293,0.3358075737403036,-4.682117222524873,-3.1293003207510814
1.7220232473013295,-2.456549599693396,0.43410331740001185,0.3043032407677617,-4.67620572386063,-3.163482027358546
1.7261146294917957,-2.45367648353535,0.3873233605096073,0.27247460021961206,-4.670584000328958,-3.1940864678221583
1.7297390734395002,-2.451122750458789,0.340598132208241,0.24035756573628708,-4.6652873187165795,-3.2210938676496177
1.7328973774854688,-2.448890907963028,0.2939242149897559,0.207988236502903,-4.6603458384637975,-3.244486908622296
1.7355903091825033,-2.4469830973408424,0.24729791522197878,0.1754028728709759,-4.65578453381827,-3.2642506905893596
1.7378186022821578,-2.4454010929829257,0.2007153154138146,0.14263787232693986,-4.651623126537222,-3.28037270051189
1.7395829542580463,-2.4441463019334275,0.1541723271031155,0.10972974573360073,-4.647876029170457,-3.2928427889936276
1.7408840243691674,-2.4432197636922086,0.10766474425925092,0.07671509376850891,-4.644552298957683,-3.301653154492606
1.7417224322658171,-2.4426221502602576,0.0611882970939527,0.04363058348149653,-4.641655602374519,-3.3067983353636214
1.7420987571395727,-2.4423537664254855,0.014738706173674995,0.010512924892360356,-4.639299904051265,-3.3083579846653555
1.7420137868255592,-2.4424143724007346,-0.03169057986403056,-0.022602809604896953,-4.638622617262247,-3.307153111970544
1.741470033610725,-2.442802104558587,-0.07812661148923283,-0.05569634661856142,-4.639841463495736,-3.303354043590974
1.7404673757114488,-2.4435165876425113,-0.12458029885293415,-0.08873602369080232,-4.641869196354354,-3.296191581966132
1.739004967577542,-2.444557571983248,-0.1710569257305612,-0.12168616807934482,-4.644421652642835,-3.2854659929767793
1.7370819316796982,-2.445924439272793,-0.21756171332025814,-0.15451111864529238,-4.6474899516164445,-3.2711795386001254
1.7346973592218302,-2.4476162019215364,-0.2640997676047643,-0.18717524793119916,-4.651059963868697,-3.2533366949529103
1.7318503114045551,-2.4496315026729927,-0.31067602691122304,-0.21964298441011537,-4.655112336322782,-3.231944173266534
1.728539821239159,-2.4519686144790875,-0.3572952097733885,-0.2518788349835822,-4.659622527668104,-3.2070109485959115
1.724764895910189,-2.454625440639756,-0.40396176320087473,-0.2838474078054289,-4.664560854260291,-3.1785482961275964
1.7205245196836918,-2.457599515211378,-0.4506798114602812,-0.31551343550665717,-4.669892546503867,-3.146569834908769
1.7158176573569155,-2.4608880036893646,-0.49745310547322436,-0.3468417988946935,-4.675577815736613,-3.1110915787749587
1.7106432582441653,-2.4644877039709057,-0.5442849729364896,-0.3777975511978475,-4.681571931634096,-3.072131994211052
1.7050002606922765,-2.468395047604672,-0.5911782692697027,-0.4083459429229428,-4.687825310150657,-3.029712064837579
1.6988875971180297,-2.4726061013348906,-0.6381353294960623,-0.43845244739079203,-4.694283612010633,-2.9838553621722994
1.6923041995586052,-2.4771165689479187,-0.6851579211618074,-0.4680827870104763,-4.700887851758971,-2.934588122275823
1.6852490057250062,-2.481921793430018,-0.7322471984001457,-0.497202960349267,-4.707574517374944,-2.88193932785002
1.677720965547167,-2.4870167594456376,-0.77940365724539,-0.5257792700505167,-4.714275700445604,-2.8259407953185836
1.6697190481982638,-2.4923960961460123,-0.8266270923029606,-0.5537783516469362,-4.72091923688599,-2.76662726638126
1.6612422495845482,-2.4980540803183726,-0.873916554880745,-0.5811672033114028,-4.727428858183657,-2.7040365034965888
1.6522896002858052,-2.50398463988647,-0.9212703126870179,-0.6079132165818029,-4.733724353131571,-2.6382093887126103
1.64286017393035,-2.5101813577734857,-0.9686858111996958,-0.6339842080904343,-4.739721739998956,-2.569190025231528
1.632953095987263,-2.5166374761386696,-1.0161596368111216,-0.659348452322174,-4.745333449073875,-2.4970258410620687
1.622567552957369,-2.5233459009992933,-1.0636874818518254,-0.6839747154190042,-4.750468515491811,-2.4217676940837194
1.6117028019432875,-2.53029920724964,-1.1112641115957425,-0.7078322900415678,-4.755032782244513,-2.343469977818252
1.6003581805776765,-2.53748964408884,-1.158883333348212,-0.7308910312912414,-4.758929113239859,-2.262190727178414
1.5885331172876485,-2.5449091408693527,-1.2065379677166606,-0.7531213936887833,-4.762057616258716,-2.177991723440016
1.57622714187216,-2.5525493133778085,-1.2542198221622003,-0.7744944691979485,-4.76431587562741,-2.0909385976622374
1.5634398963680587,-2.5604014705597704,-1.3019196669284205,-0.7949820262746138,-4.765599194395584,-2.0011009317626147
1.550171146179335,-2.5684566216997022,-1.3496272134413911,-0.8145565499139167,-4.765800845776539,-1.9085523564370206
1.5364207914430579,-2.5767054840671038,-1.3973310952722953,-0.8331912826597393,-4.764812333574895,-1.81337064510209
1.5221888786043845,-2.5851384910393347,-1.4450188517511988,-0.8508602665325772,-4.762523661290501,-1.7156378030279384
1.507475612172032,-2.593745800711118,-1.4926769143171499,-0.8675383858234618,-4.758823609550092,-1.6154401508218896
1.4922813666245853,-2.6025173050001147,-1.5402905956861355,-0.8832014106931756,-4.753600021479372,-1.5128684014204552
1.4766066984370683,-2.6114426392572327,-1.5878440819143345,-0.897826041507555,-4.746740095587285,-1.4080177297472147
1.4604523581963114,-2.620511192389537,-1.6353204274296247,-0.911389953831258,-4.7381306856929655,-1.3009878341978904
1.443819302772779,-2.6297121175027365,-1.6827015530993787,-0.9238718439939992,-4.727658607381571,-1.1918829891208276
1.4267087075157352,-2.639034343069218,-1.7299682473972235,-0.9352514751349782,-4.715210950431157,-1.0808120874723528
1.4091219784378752,-2.648466584626532,-1.7771001707256282,-0.9455097236230754,-4.700675396608574,-0.9678886728422214
1.391060764354896,-2.657997357010043,-1.8240758629449427,-0.9546286257424301,-4.6839405421847005,-0.8532309600624401
1.372526968944867,-2.6676149871222075,-1.8708727541527501,-0.9625914245252264,-4.664896224474035,-0.7369618436361165
1.3535227626917476,-2.677307627239593,-1.9174671787502293,-0.9693826166060162,-4.643433851658173,-0.619208893251205
1.3340505946769547,-2.687063268857297,-1.9638343928245854,-0.9749879989646899,-4.619446735105328,-0.5001043356737824
1.314113204182536,-2.696869757068945,-2.009948594868454,-0.9793947154183041,-4.592830423352325,-0.37978502235239375
1.293713632069243,-2.706714805478813,-2.055782949848656,-0.9825913027154886,-4.563483036871787,-0.2583923821042262
1.272855231892643,-2.716586011640995,-2.101309616627649,-0.9845677360810514,-4.5313056027022185,-0.13607235829772435
1.2515416807203472,-2.7264708730187617,-2.146499778731583,-0.9853154740527803,-4.496202387976808,-0.012975329994560525
1.22977698961349,-2.7363568034554966,-2.1913236784490064,-0.984827502447309,-4.458081231345858,0.11074398343421166
1.2075655137357597,-2.7462311501467043,-2.235750654234003,-0.9830983772873306,-4.416853871249344,0.2349266346470742
1.1849119620535649,-2.756081211100713,-2.2797491813769213,-0.9801242665184385,-4.372436269959948,0.3594095779948745
1.1618214065913266,-2.7658942530737054,-2.3232869158948626,-0.9759029903404863,-4.324748932282802,0.48402581681362733
1.1382992912064291,-2.775657529962755,-2.3663307415827832,-0.9704340599756233,-4.273717217768933,0.6086045685855268
1.1143514398490104,-2.785358301638487,-2.408846820154501,-0.9637187146931284,-4.219271645271689,0.7329714481364888
1.089984064272587,-2.7949838531969755,-2.450800644391025,-0.9557599569098276,-4.161348188652767,0.8569486689647263
1.065203771162439,-2.8045215146083864,-2.492157094201603,-0.9465625851843251,-4.099888562425278,0.9803552627184686
1.0400175686497417,-2.813958680737846,-2.5328804954906303,-0.936133224923472,-4.034840496106099,1.103007316762664
1.0144328721806726,-2.8232828317119187,-2.5729346817112346,-0.924480356620508,-3.9661579960420568,1.2247182296921295
0.9884575097110486,-2.832481553602041,-2.6122830579739547,-0.911614341446152,-3.8938015934670034,1.3452989845669094
0.9620997261985753,-2.841542559394215,-2.6508886675664303,-0.8975474440165659,-3.817738577548454,1.4645584395603493
0.9353681873664191,-2.8504537102122636,-2.6887142607276773,-0.8822938521656646,-3.7386644954788153,1.5823398495004781
0.9082669212275444,-2.8592046446177717,-2.725736805614054,-0.8658689685510909,-3.6577179817860213,1.6985762060392204
0.8807967672958541,-2.8677860894287726,-2.7619418479506206,-0.8482883225152297,-3.5741323695058895,1.8131514140444125
0.8529669570411799,-2.8761862544341437,-2.7972910072057635,-0.8295696409425941,-3.48671720928391,1.925855986694522
0.8247871224372179,-2.8843935589065746,-2.831745996284633,-0.8097326471059301,-3.395504065417157,2.0364922624504587
0.7962671686308991,-2.8923966872060496,-2.8652690665734744,-0.78879902507772,-3.3005505983893784,2.1448657861965614
0.7674172718189194,-2.90018460290272,-2.8978230853414773,-0.7667923911260188,-3.2019221901391006,2.2507851540995816
0.7382478764741963,-2.9077465626978807,-2.9293716129226053,-0.7437382612318826,-3.0996919099957267,2.354062400771248
0.7087696919291254,-2.915072130120058,-2.959878979435486,-0.7196640147342022,-2.9939404564680387,2.4545133852656633
0.6789936883239379,-2.922151188972989,-2.9893103607998435,-0.694598854119457,-2.8847560749609613,2.5519581747352618
0.6489310919298648,-2.928973956512197,-3.0176318538090787,-0.6685737609857484,-2.7722344515692328,2.646221424554412
0.6185933798582389,-2.9355309963268246,-3.0448105500204488,-0.6416214482224718,-2.6564785831717757,2.7371327537089947
0.5879922741680726,-2.9418132309034606,-3.0708146082269323,-0.6137763084590419,-2.537598624125337,2.8245271142468873
0.5571397353860505,-2.947811953848814,-3.0956133252782134,-0.5850743588481597,-2.4157117099317986,2.9082451535843106
0.5260479554542681,-2.953518841748328,-3.1191772050223636,-0.5555531822611578,-2.2909417583295806,2.98813356846966
0.4947293501224165,-2.958925965638115,-3.1414780251446714,-0.5252518649849033,-2.163419248333298,3.064045449418799
0.46319655080246447,-2.9640258020679746,-3.162488901685693,-0.49421093102154223,-2.033280977822301,3.1358406144520288
0.4314623959052149,-2.9688112437337155,-3.182184351027,-0.4624722731039818,-1.9006698003518068,3.2033859309861796
0.3995399216794113,-2.973275609657539,-3.200540349140183,-0.43007908055134847,-1.7657343419319034,3.2665556247633845
0.36744235257532637,-2.9774126548958426,-3.2175343879025133,-0.39707576409970985,-1.628628698592678,3.3252315747305516
0.33518309115599954,-2.9812165797544985,-3.2331455282911876,-0.3635078778540401,-1.4895121156195046,3.379303592822101
0.30277570758046923,-2.9846820384923998,-3.2473544502772778,-0.32942203851768587,-1.348548649411896,3.428669687641893
0.27023392868448626,-2.9878041474949035,-3.260143499250385,-0.29486584206541366,-1.2059068129822208,3.4732363110878577
0.23757162668528925,-2.9905784928996773,-3.2714967288154604,-0.2598877780354465,-1.0617592061699384,3.512918587015408
0.2048028075380568,-2.9930011376584087,-3.2813999398143476,-0.2245371416246648,-0.9162821317082717,3.5476405210926583
0.17194159897264216,-2.9950686280188523,-3.2898407154362466,-0.18886394377933724,-0.7696551983314066,3.5773351910615254
0.1390022382401095,-2.9967779994127426,-3.296808452293455,-0.15291881948129094,-0.6220609121614871,3.6019449166834345
0.10599905959946579,-2.998126781736228,-3.3022943873513917,-0.11675293443632556,-0.4736842576622564,3.621421408717069
0.07294648157576512,-2.9991130040106384,-3.3062916206150215,-0.08041789037784612,-0.3247122694872928,3.6357258963470565
0.0398589940215048,-2.999735198412619,-3.308795133487273,-0.043965629204152284,-0.1753335965879046,3.6448292325573255
0.006751145013878067,-2.999992403663883,-3.309801802728894,-0.007448336172494296,-0.02573805998039802,3.6487119770204
-0.026362472378957964,-2.9998841677721604,-3.3093104099633575,0.029081657623082936,0.12388379440204744,3.647364456152979
-0.05946723342893462,-2.9994105501161905,-3.3073216466848088,0.06557197325999775,0.27334114632225237,3.640786800070183
-0.09254849514234603,-2.998572122868964,-3.3038381147416906,0.1019702822491126,0.42244335384961573,3.628988956253614
-0.1255916096828911,-2.9973699717547815,-3.298864322283415,0.13822440481662665,0.5710004064888778,3.611990679832971
-0.1585819377887613,-2.9958056961370447,-3.2924066751723435,0.17428240797149436,0.7188233773398167,3.589821500465348
-0.19150486214884632,-2.993881408435102,-3.2844734638782134,0.2100927031242412,0.865724872799035,3.562520665882202
-0.22434580070303237,-2.991599732869843,-3.2750748458870778,0.2456041430241911,1.01151947831886,3.5301370622592714
-0.2570902198315287,-2.988963803539109,-3.2642228236716297,0.28076611778408644,1.1560241987473603,3.4927291116491457
-0.2897236473982151,-2.9859772618253935,-3.251931218284528,0.3155286497639137,1.2990588917876664,3.450364646800889
-0.32223168561314297,-2.9826442531396387,-3.2382156386508556,0.3498424870894095,1.440446693135101,3.4031207637731793
-0.35460002367953103,-2.9789694230062977,-3.223093446650192,0.38365919558519856,1.580014431874929,3.351083652829015
-0.38681445019091065,-2.974957912496159,-3.2065837180927987,0.41693124890780897,1.7175930347547705,3.294348408178898
-0.4188608652444392,-2.970615353014705,-3.1887071997081544,0.4496121166698619,1.8530179179792867,3.233018817216145
-0.45072529223689,-2.965947860455064,-3.1694862622773976,0.4816563503535776,1.9861293652165557,3.167207129961575
-0.48239388931032345,-2.960962028725809,-3.148944850054169,0.5130196668192428,2.116772890548333,3.097033809505362
-0.5138529604151018,-2.955664922665057,-3.1271084266307843,0.5436590292225538,2.2447995851465237,3.0226272643017253
-0.5450889659585789,-2.9500640703534233,-3.1040039174186034,0.5735327251636216,2.370066446511089,2.9441235632340508
-0.5760885330085578,-2.944167454839491,-3.0796596489228545,0.6026004418999121,2.49243668916219,2.861666134428308
-0.6068384650214593,-2.937983505292431,-3.0541052850029438,0.6308233384654897,2.6117800357383203,2.775405448846243
-0.6373257510660211,-2.931521087597381,-3.0273717603194847,0.6581641145494865,2.7279729875184557,2.685498689740534
-0.6675375745143483,-2.924789494410068,-2.9994912111787504,0.6845870759978326,2.8408990734526753,2.5921094090979224
-0.697461321173119,-2.9177984346879495,-2.970496903994106,0.7100581968137092,2.9504490768546248,2.4954071722359217
-0.727084586828882,-2.9105580227158976,-2.9404231615920713,0.7345451775440973,3.0565212389828957,2.395567191754246
-0.7563951841824978,-2.903078766645081,-2.9093052875980523,0.7580174999519323,3.1590214388111804,2.292769952068028
-0.7853811491489783,-2.8953715565642746,-2.877179489143399,0.7804464778857996,3.257863348365248,2.1872008257738784
-0.8140307465002252,-2.8874476521232877,-2.8440827981412906,0.8018053042717297,3.3530447512591763,2.0790848652120246
-0.8423335608118171,-2.8793183520288417,-2.8100514660951674,0.822069798510665,3.4455023948935377,1.9690384111014367
-0.8702921898667157,-2.870991380038783,-2.775103771216495,0.8412254926821688,3.5355698609439514,1.8573025258049611
-0.8979007650100852,-2.862476937233609,-2.73926928669689,0.859253032260514,3.6224053600334685,1.7435914680533031
-0.9251498477882072,-2.853786565098633,-2.702583143387997,0.8761322287793321,3.7057283773674783,1.627956885504446
-0.9520304078823703,-2.844932003135985,-2.665080530393237,0.8918447617000425,3.7855367149236088,1.5105852629376244
-0.9785338215631831,-2.8359251682752404,-2.6267966225687056,0.9063741759852906,3.861835346703856,1.39166267475116
-1.0046518693946287,-2.826778134435364,-2.5877665094382047,0.9197058763096753,3.934636267979414,1.271374455361034
-1.0303767332075564,-2.8175031122723757,-2.548025125712261,0.9318271180345604,4.003958326058452,1.1499048826039342
-1.055700992364117,-2.808112429145496,-2.5076071835911886,0.9427269950805248,4.069827033577809,1.0274368747809106
-1.0806176193363561,-2.7986185093327434,-2.4665471070220146,0.9523964248369811,4.132274365347442,0.9041517019004246
-1.1051199746237335,-2.78903385452519,-2.4248789680687173,0.9608281302537065,4.191338539794387,0.7802287116026747
-1.129201801035789,-2.7793710246272503,-2.3826364255446495,0.968016619263461,4.24706378607037,0.6558450701690504
-1.1528572173674831,-2.769642618888528,-2.3398526660452865,0.9739581616885223,4.299500097896484,0.5311755189437122
-1.1760807114959309,-2.7598612573908903,-2.296560347508684,0.9786507637868587,4.348702975223858,0.4063921464179714
-1.1988671329283054,-2.750039562912553,-2.2527915454201843,0.9820941405957889,4.394733154791069,0.2816641761526313
-1.22121168483163,-2.7401901431890985,-2.208577701767121,0.9842896862323568,4.437656330654079,0.15715777063995517
-1.2431099155759842,-2.7303255735894703,-2.163949576838521,0.9852404423103026,4.477542865758039,0.03303585113452101
-1.2645577098233582,-2.7204583802231386,-2.118937203954147,0.9849510646334484,4.514467495608002,-0.09054206658789354
-1.2855512791949473,-2.7106010234928037,-2.0735698471967194,0.983427788324559,4.54850902508052,-0.21342002065200205
-1.3060871525501558,-2.7007658821051903,-2.0278759622107936,0.9806783915473222,4.579750019399157,-0.3354457358590892
-1.3261621659109293,-2.6909652375507256,-1.981883160121661,0.9767121579770296,4.608276490275244,-0.45647074105433916
-1.3457734520652695,-2.6812112590611594,-1.9356181746176955,0.9715398381728609,4.634177578190659,-0.5763504713815166
-1.3649184298839356,-2.6715159890525024,-1.8891068322299565,0.9651736100014237,4.657545231771394,-0.6949443557780484
-1.3835947933843724,-2.6618913290590314,-1.8423740258334835,0.9576270382573845,4.678473885172224,-0.812115890116651
-1.4018005005758498,-2.6523490261625255,-1.7954436913856666,0.9489150336227117,4.697060134360299,-0.9277326964500716
-1.4195337621196567,-2.6429006599194027,-1.7483387879083516,0.9390538111012268,4.713402413152551,-1.0416665688615652
-1.4367930298379574,-2.633557629786951,-1.701081280711942,0.9280608480599176,4.727600669827169,-1.1537935064670393
-1.453576985104609,-2.6243311430484906,-1.6536921278517516,0.9159548420027875,4.739756045093884,-1.2639937341542549
-1.4698845271508412,-2.6152322032359856,-1.6061912697991516,0.9027556681969696,4.749970552170481,-1.3721517116800328
-1.4857147613182458,-2.6062715990473952,-1.558597622302793,0.8884843372644485,4.758346759676442,-1.4781561317785759
-1.5010669872909914,-2.5974598937548867,-1.5109290724082318,0.8731629528460472,4.764987478016195,-1.5818999079620966
-1.5159406873385786,-2.5888074150989757,-1.4632024775977641,0.8568146694373796,4.769995449887915,-1.6832801527202648
-1.5303355145998165,-2.580324245662648,-1.4154336680060715,0.8394636504892851,4.7734730455152174,-1.78219814684536
-1.5442512814379787,-2.572020213718617,-1.3676374516615237,0.8211350268578929,4.77552196316239,-1.8785593006275363
-1.5576879478963628,-2.563904884542018,-1.3198276226975152,0.801854855681927,4.77624293545724,-1.972273107678781
-1.570645610282661,-2.5559875521801367,-1.2720169724731905,0.7816500797572167,4.775735442009719,-2.063253092154156
-1.5831244899097316,-2.5482772316700655,-1.2242173035381614,0.7605484874706326,4.774097428779697,-2.1514167501454864
-1.595124922019477,-2.540782651694623,-1.176439446371495,0.7385786733478975,4.771425034612896,-2.236685486026616
-1.606647344915619,-2.533512247666388,-1.1286932788211865,0.7157699992618916,4.767812325332777,-2.3189845445293713
-1.6176922893302574,-2.5264741552292658,-1.0809877481666346,0.6921525563403026,4.763351035743348,-2.398242939326309
-1.6282603680480974,-2.519676204166693,-1.0333308957232217,0.6677571276037072,4.758130319869323,-2.4743933788900208
-1.638352265811295,-2.5131259127053296,-0.9857298839049864,0.6426151513575193,4.75223650973188,-2.547372190389936
-1.647968729526835,-2.5068304822029166,-0.9381910256585194,0.6167586853536585,4.7457528829314555,-2.6171192423759635
-1.6571105587973645,-2.5007967922088925,-0.8907198161786309,0.590220371730373,4.738759439284372,-2.6835778669826205
-1.6657785967953629,-2.495031395886327,-0.8433209668139875,0.5630334027313838,4.731332686737474,-2.7466947823706853
-1.6739737214995138,-2.4895405157838,-0.7959984410687717,0.5352314871984274,4.723545436764013,-2.8064200161033632
-1.6816968373110766,-2.4843300399459656,-0.7487554926044977,0.5068488178244096,4.715466609423878,-2.862706830131444
-1.688948867067019,-2.4794055183517343,-0.7015947051443698,0.47792003914774783,4.707161048254726,-2.9155116480375227
-1.6957307444656213,-2.4747721596692633,-0.6545180341809796,0.4484802162620969,4.6986893451447,-2.964793985162199
-1.7020434069192012,-2.4704348283172495,-0.6075268503867182,0.41856480420956566,4.690107675322796,-3.0105163822067667
-1.7078877888475503,-2.466398041822411,-0.5606219846249678,0.38820961801971915,4.681517262489773,-3.052675655161444
-1.7132650228593693,-2.4626658241520887,-0.5138027810676036,0.35745017647860583,4.673969238823993,-3.091890491485387
-1.718179747106542,-2.459239385792465,-0.4670490268907538,0.3263099084804722,4.667961983537381,-3.1284737583095197
-1.7226333628101453,-2.456121800182843,-0.4203500887044929,0.29481806920514203,4.662682746828057,-3.1618997011937076
-1.7266256081467253,-2.4533169402447683,-0.3737020249522542,0.2630086131612789,4.657820945007806,-3.1919215688524307
-1.7301562151725625,-2.450828323465304,-0.32710042013576807,0.23091573549438268,4.653421560242242,-3.2185164771752
-1.733224904516729,-2.448659108647624,-0.2805404321546117,0.1985738488534671,4.649524796697298,-3.2416638233493824
-1.7358313805793157,-2.446812092947905,-0.23401684062230868,0.16601756085275343,4.646165987928484,-3.2613452296329095
-1.7379753272462248,-2.4452897091926302,-0.18752409605994738,0.13328165206401948,4.643375514177246,-3.2775444937367233
-1.7396564041307603,-2.4440940234710347,-0.14105636986800948,0.10040105447163786,4.641178729601229,-3.2902475461567797
-1.7408742433511417,-2.443226732998104,-0.09460760497683973,0.06741083031913903,4.639595899464059,-3.299442414754913
-1.7416284468518923,-2.4426891642442485,-0.04817156707593628,0.03434615127334133,4.63864214731026,-3.305119196846834
-1.7419185842759248,-2.442482271328527,-0.0017418963219797182,0.001242277829712947,4.638327412151902,-3.3072700390134986
-1.7417441913929772,-2.442606634673054,0.04468784057475241,-0.03186546111932129,4.638656415695228,-3.305889124809499
-1.7411047690889094,-2.443062459917031,0.09112409798623303,-0.06494168863293966,4.639628639637821,-3.3009726704989646
-1.7399997829191851,-2.443849577089635,0.1375732988257598,-0.09795100006824947,4.641238313069634,-3.29251892890589
-1.7384286632287236,-2.4449674400418493,0.184041781931571,-0.13085798350593042,4.643474410014243,-3.28052820142179
-1.7363908058391087,-2.446415126138124,0.23053574947669558,-0.16362724033695397,4.646320657149756,-3.265002858169371
-1.733885573302989,-2.448191336209604,0.27706121450714166,-0.19622340609190378,4.649755551751996,-3.2459473662765497
-1.7309122967242963,-2.4502943947714977,0.3236239487109697,-0.22861117159374172,4.65375238990511,-3.223368326170581
-1.7274702781417584,-2.4527222505079607,0.37022943052125795,-0.26075530451373724,4.65827930502758,-3.1972745157578117
-1.7235587934719516,-2.45547247702871,0.4168827936564668,-0.2926206714087129,4.663299316762963,-3.167676942310049
-1.7191770960069863,-2.45854227390236,0.4635887762021981,-0.3241722603157402,4.668770390285921,-3.1345889018347624
-1.7143244204606876,-2.4619284679722373,0.5103516703388676,-0.3553752039779774,4.6746455060744445,-3.098026045662415
-1.7089999875559492,-2.465627514961205,0.5571752728203051,-0.38619480377244514,4.680872740197536,-3.058006453940866
-1.70320300914472,-2.4696355013726965,0.6040628363087882,-0.41659655440722393,4.687395355165993,-3.0145507156845497
-1.6969326938508922,-2.473948146695875,0.6510170216724771,-0.4465461694518155,4.69415190139015,-2.9676820149836693
-1.6901882532251227,-2.478560805923431,0.698039851351634,-0.47600960776025036,4.7010763292828415,-2.9174262229374968
-1.682968908399425,-2.483468472391153,0.7451326639003617,-0.5049531008419555,4.7080981120393375,-2.863811994835835
-1.6752738972281487,-2.4886657809489026,0.79229606981088,-0.5333431812304372,4.715142379117722,-2.8068708720734783
-1.667102481900741,-2.4941470114731388,0.8395299087275433,-0.5611467118944776,4.722130060431269,-2.746637388243837
-1.6584539570104855,-2.4999060927315377,0.8868332081578523,-0.5883309167308143,4.728978041253264,-2.6831491788221484
-1.649327658062191,-2.505936606610608,0.9342041437876687,-0.6148634121711973,4.735599327818981,-2.6164470938127344
-1.639722970400606,-2.512231792717506,0.9816400015075817,-0.6407122399302684,4.741903223593148,-2.546575312701382
-1.6296393385401293,-2.518784553367455,1.029137141257001,-0.6658459009139677,4.7477955161515695,-2.4735814610221354
-1.61907627587521,-2.525587458968321,1.0766909627918972,-0.690233390301082,4.753178674604413,-2.3975167278176386
-1.6080333747496327,-2.532632753813965,1.1242958734813135,-0.7138442338032097,4.757952057465438,-2.318435983244626
-1.596510316861746,-2.5399123622979607,1.1719452582366507,-0.7366485251007742,4.7620121308431465,-2.2363978955498567
-1.5845068839815235,-2.5474178955591804,1.2196314516763715,-0.7586169644448485,4.765252696804858,-2.151465046619805
-1.5720229689542373,-2.5551406585705423,1.2673457126271384,-0.7797208984064758,4.767565131730649,-2.0637040452852062
-1.5590585869644134,-2.5630716576819554,1.3150782010603683,-0.7999323607468546,4.7688386344424245,-1.9731856375447592
-1.545613887032672,-2.571201608628105,1.3628179575609205,-0.819224114373338,4.768960483858677,-1.8799848128568613
-1.5316891637170096,-2.57952094501128,1.4105528854219034,-0.8375696943375825,4.767816305886612,-1.7841809056359281
-1.5172848689890766,-2.5880198272688717,1.4582697354565486,-0.8549434518235066,4.765290349225225,-1.6858576910817717
-1.5024016242550395,-2.596688152134526,1.5059540936146008,-0.8713205990639443,4.761265769710661,-1.5851034744642547
-1.4870402324896914,-2.605515562601192,1.553590371486792,-0.8866772551160843,4.755624922792549,-1.4820111729840946
-1.4712016904516132,-2.6144914583934513,1.6011617997766137,-0.9009904924169791,4.748249663684888,-1.3766783893321772
-1.4548872009463651,-2.623605006955592,1.6486504248138165,-0.9142383840316435,4.739021654688656,-1.2692074760750245
-1.4380981851039265,-2.6328451549608443,1.6960371081787888,-0.9264000514975603,4.727822679137418,-1.1597055900042648
-1.420836294635931,-2.6422006403460805,1.7433015295012524,-0.9374557131608579,4.714534961366297,-1.048284735600319
-1.4031034240375908,-2.6516600048750574,1.7904221924904264,-0.9473867328909601,4.699041492057077,-0.9350617967788253
-1.3849017226986946,-2.6612116072319743,1.8373764342471397,-0.9561756690523259,4.681226358262663,-0.8201585561099591
-1.3662336068875631,-2.670843636645732,1.8841404379010902,-0.9638063236038721,4.660975077363105,-0.7037017007266826
-1.3471017715714948,-2.6805441270437873,1.9306892486087635,-0.9702637911889962,4.63817493415614,-0.5858228141687363
-1.327509202036933,-2.690300971732952,1.9769967929392511,-0.9755345080717147,4.612715320235154,-0.4666583534431723
-1.3074591852723962,-2.700101938602845,2.0230359016665242,-0.9796063007674382,4.584488074759449,-0.3463496106226316
-1.2869553210771345,-2.7099346858459983,2.0687783359774783,-0.9824684342103059,4.553387825672374,-0.22504265834465542
-1.266001532858479,-2.7197867781868457,2.1141948170954006,-0.9841116592928566,4.519312330378156,-0.10288827862441963
-1.2446020780810023,-2.729645703609985,2.1592550593083724,-0.9845282596081922,4.482207337843022,0.019949624634527652
-1.2227613223573754,-2.739498995901777,2.2039286977328985,-0.9837122674082814,4.4432388526535505,0.1431017674799051
-1.2004772376401784,-2.7493370840818714,2.248208790092227,-0.9816633593583443,4.402766125983661,0.2664308587871176
-1.177751428012306,-2.759148704549099,2.2920721637185575,-0.9783783162814123,4.359348259505296,0.39011848012514605
-1.1545888664442019,-2.7689211887453733,2.335483029521763,-0.973853179576059,4.312336209754719,0.5141079031842253
-1.1309948015089342,-2.7786418910971173,2.378405220970904,-0.9680858657672136,4.261695053653767,0.6382108983635248
-1.1069747639445144,-2.7882982035625217,2.4208022498151314,-0.9610761846138263,4.207395560472477,0.7622375600547642
-1.0825345727164821,-2.7978775703868,2.4626373643237063,-0.952825854554906,4.149414435905911,0.8859965785177337
-1.0576803405627435,-2.8073675030510485,2.503873609893328,-0.9433385153742321,4.087734550580478,1.0092955235129395
-1.0324184790035018,-2.8167555953990924,2.544473891862855,-0.9326197379680603,4.022345152189644,1.1319411392574779
-1.0067557028000471,-2.8260295389255194,2.5844010403675948,-0.920677031104813,3.953242060484911,1.2537396502041531
-0.980699033847144,-2.8351771382069373,2.623617877057748,-0.9075198450710803,3.880427844379369,1.374497077077237
-0.954255804484812,-2.8441863264573657,2.662087283498313,-0.8931595721042679,3.803911980452483,1.4940195625346888
-0.9274336602163904,-2.8530451811875723,2.6997722710608008,-0.8776095435188344,3.723710992183584,1.6121137057640098
-0.9002405618209575,-2.861741939947117,2.736636052110597,-0.8608850234403237,3.639848569282094,1.7285869052578136
-0.8726847868493942,-2.8702650161268433,2.7726421122876697,-0.8430031990692284,3.5523556665276033,1.8432477089576267
-0.8447749304946757,-2.878603014798622,2.8077542836727107,-0.823983167405136,3.4612705815814024,1.955906170898139
-0.8165199058283139,-2.886744748568207,2.8419368186256357,-0.803845918370567,3.3666390112835245,2.066374213431871
-0.7879289433962715,-2.894679253416246,2.8751544640787876,-0.7826143142833768,3.268514086004302,2.1744659940640787
-0.7590115901691232,-2.902395804501677,2.9073725360631593,-0.7603130656365514,3.166956381679512,2.2799982758817876
-0.7297777078427311,-2.9098839319010317,2.938556994242542,-0.7369687031546123,3.062033909219963,2.3827908005184852
-0.7002374704872553,-2.9171334362564925,2.968674516227723,-0.7126095461066518,2.9538220810514986,2.4826666625570866
-0.6704013615439044,-2.9241344043049864,2.9976925714407696,-0.6872656668671832,2.842403654609967,2.579452684240117
-0.640280170170463,-2.930877224260082,3.0255794942979923,-0.6609688517274703,2.72786865268543,2.672979789325929
-0.6098849869382905,-2.937352601018012,3.052304556479517,-0.6337525579717692,2.6103142605849143,2.7630833749043937
-0.5792271988851956,-2.943551571158829,3.0778380380534465,-0.6056518672448999,2.489844700156141,2.8496036799659414
-0.548318483930299,-2.9494655177134006,3.102151297223384,-0.5767034352497283,2.3665710807920846,2.9323861495024666
-0.5171708046587555,-2.955086184666805,3.125216838469704,-0.5469454378254311,2.2406112276158296,3.0112817929082034
-0.48579640148596515,-2.9604056911685745,3.1470083788573344,-0.5164175134697844,2.112089487123569,3.086147535445079
-0.45420778521268557,-2.9654165454202532,3.167500912285992,-0.4851607023810853,1.9811365106444896,3.156846561537403
-0.4224177289842413,-2.970111658210815,3.1866707714628295,-0.4532173821076742,1.8478890160567971,3.223248648667564
-0.3904392596688173,-2.9744843560706897,3.204495687382224,-0.42063119990525816,1.712489528281111,3.285230490656854
-0.3582856486716101,-2.978528394015401,3.220954846103092,-0.38744700191434384,1.5750860991527418,3.3426760091331573
-0.3259704022033906,-2.9822379678502116,3.236028942620517,-0.3537107592819717,1.4358320073538664,3.395476652011423
-0.29350725102379555,-2.985607726007631,3.249700231635702,-0.3194694913635646,1.2948854391675582,3.4435316778418663
-0.2609101396814134,-2.9886327808901894,3.261952575036284,-0.2847711861520045,1.1524091508913727,3.4867484249162572
-0.22819321527444875,-2.9913087196915513,3.2727714859078016,-0.24966471809196789,1.00857011382584,3.5250425640630887
-0.19537081575744203,-2.9936316146697592,3.282144168906672,-0.21419976344803718,0.8635391428262551,3.558338334108866
-0.16245745782117685,-2.9955980328472442,3.290059556835254,-0.17842671340510216,0.7174905094772726,3.5865687590338498
-0.12946782437450274,-2.9972050451131524,3.296508343270581,-0.1423965850890012,0.5706015410201246,3.609675845907886
-0.0964167516583932,-2.9984502347045288,3.301483011109931,-0.1061609307042436,0.42305220622321826,3.627610762753344
-0.06331921602403898,-2.9993317050439923,3.3049778569086836,-0.06977174499383917,0.27502468945340297,3.64033399554818
-0.030190320408243397,-2.9998480869126767,3.306989010898788,-0.0332813712338096,0.12670295425888867,3.6478154836543064
0.002954719459238026,-2.9999985449384665,3.307514452589542,0.003257594018259025,-0.02172770217038078,3.65003473303032
0.036100589080445084,-2.9997827833808306,3.306554021866348,0.039792397195225815,-0.17008110225049222,3.646980906667546
0.06923188940885225,-2.999201051194948,3.3041094255174603,0.07627022478237404,-0.3181706475030808,3.63865289177087
0.10233315122553147,-2.9982541463592196,3.3001842391335536,0.11263830093438235,-0.4658097828090888,3.625059343291546
0.13538884963240527,-2.9969434194517612,3.2947839043401013,0.1488439854088314,-0.6128124638880763,3.606218703507949
0.16838341862215783,-2.9952707764629753,3.2879157213379964,0.18483487157518208,-0.7589936264473067,3.582159197441552
0.20130126568349227,-2.993238680832891,3.2795888367435584,0.22055888425651007,-0.9041696554216117,3.552918803988412
0.23412678639961038,-2.99085015470354,3.2698142267349612,0.25596437716053566,-1.048158852710202,3.5185452027404907
0.2668443789970979,-2.9881087793782966,3.258604675528139,0.29100022965672007,-1.1907819018075259,3.4790956965682636
0.29943845880181386,-2.985018694981724,3.245974749221297,0.32561594265739774,-1.3318623277213248,3.434637110131195
0.3318934725578778,-2.981584599315182,3.2319407650632477,0.3597617333630503,-1.4712269505737936,3.385245664579429
0.36419391256548217,-2.9778117459050772,3.2165207562168168,0.3933886286349639,-1.6087063312911312,3.3310068288066645
0.39632433059298167,-2.9737059412423457,3.1997344321044663,0.4264485567625831,-1.7441353872092122,3.2720165687834566
0.4282693780023687,-2.9692735373935264,3.1816031308472628,0.4588944658478459,-1.8774390404132646,3.2089417312562887
0.46002433579167057,-2.9645197942465202,3.1621480649290254,0.4906916344654117,-2.0085924596462803,3.1423732137490923
0.4915833259793262,-2.9594502586830385,3.1413910695930833,0.5218048404974773,-2.1374563722083337,3.0719013800456345
0.5229324260243025,-2.954072050206687,3.1193561455654955,0.5521911615934524,-2.2638637228811547,2.9972115036882805
0.5540580451807607,-2.948392728686339,3.0960684725384056,0.581809074805551,-2.387700007101216,2.9184461895104405
0.5849469331384467,-2.942420276814977,3.071554343621527,0.6106185127348025,-2.508857368965181,2.8357534651098
0.6155861879225065,-2.9361630821940112,3.0458410977843475,0.6385809159488903,-2.6272347896295116,2.749286405681886
0.6459632630404807,-2.9296299190857016,3.018957050535851,0.6656592816173227,-2.742738250995359,2.6592027540957233
0.6760659738668839,-2.922829929876082,2.990931423089746,0.6918182083231791,-2.8552808746105995,2.56566453757776
0.7058825032584093,-2.9157726062904223,2.9617942702633666,0.7170239370242849,-2.964783035812758,2.4688376823521025
0.7354014063953573,-2.908467770402782,2.931576407357759,0.741244388150048,-3.071172453221891,2.3688916275615526
0.7646116148474142,-2.9009255554806,2.9003093362649306,0.764449194833325,-3.174384253777731,2.2659989397645006
0.7935024398643409,-2.8931563867045518,2.8680251710458924,0.7866097322894774,-3.2743610135975985,2.160334929267293
0.8220635748945169,-2.8851709618030688,2.8347565632199334,0.8076991433672047,-3.37105277500703,2.0520772695120186
0.8502850973365801,-2.8769802316399957,2.8005366270017076,0.827692360307736,-3.4644170401697068,1.941405620694269
0.8781574695316171,-2.868595380792806,2.7653988647180374,0.8465661227604834,-3.554418741813919,1.8285012587364164
0.90567153900549,-2.8600278081577155,2.7293770926310588,0.8642989921142709,-3.6410301916159256,1.7135467106882345
0.9328185379729199,-2.8512891076167746,2.692505367388389,0.8808713622137012,-3.7242310068628512,1.5967253975697133
0.9595900821168859,-2.842391048800799,2.6548179133144854,0.896265466540091,-3.804008016073908,1.4782212856106511
0.9859781686587445,-2.8333455579805915,2.6163490507502734,0.9104653819456462,-3.8803551443102435,1.3582185467780192
1.0119751737362073,-2.8241646991175235,2.5771331256406063,0.9234570290381494,-3.9532732789496805,1.2369012294169082
1.037573849107957,-2.8148606551030726,2.5372044405610903,0.93522816932136,-4.022770116745406,1.114452939762515
1.0627673182052022,-2.8054457092153684,2.496597187367425,0.945768399203565,-4.088859993025636,0.9910565350114098
1.0875490715519103,-2.7959322268192732,2.455345381641658,0.9550691409932601,-4.15156369392173,0.8668938285694807
1.1119129615767458,-2.786332637334895,2.413482799100724,0.9631236310067579,-4.210908252540875,0.7421453080222378
1.135853196840984,-2.7766594164978384,2.3710429141233225,0.9699269049176292,-4.266926730022831,0.6169898663006279
1.1593643357077312,-2.7669250689328346,2.328058840541708,0.9754757804822459,-4.319657982438017,0.49160454644331253
1.1824412794788064,-2.757142111060749,2.284563274835274,0.9797688377793572,-4.36914641449755,0.3661643002839625
1.2050792650265014,-2.7473230543573113,2.2405884418530686,0.9828063971045474,-4.415441721056396,0.24084176131983526
1.2272738569482349,-2.7374803889802397,2.1961660431824934,0.9845904946626373,-4.458598617395168,0.11580703194755415
1.2490209392727738,-2.72762656777979,2.1513272082715837,0.9851248562025966,-4.498676559268219,-0.008772514818602417
1.2703167067472965,-2.7177739907061262,2.106102448402349,0.9844148687403429,-4.535739453702661,-0.13273241909897848
1.2911576557350217,-2.707934989625276,2.060521613602862,0.9824675505149294,-4.5698553615264075,-0.2559113033913576
1.311540574753535,-2.6981218135538594,2.0146138525759945,0.9792915193230984,-4.601096192595108,-0.37815102738937867
1.3314625346842066,-2.688346614321209,1.96840757571307,0.9748969593760028,-4.629537394673875,-0.4992968285245354
1.3509208786833224,-2.6786214326659676,1.9219304212511923,0.9692955868201049,-4.655257636914783,-0.6191974484402607
1.369913211825632,-2.668958184772774,1.875209224623685,0.9625006140618836,-4.678338488853015,-0.7377052456650688
1.3884373905110654,-2.6593686492532065,1.8282699910439246,0.9545267130330164,-4.698864095823254,-0.8546762948065663
1.406491511665312,-2.649864454573748,1.78113787135395,0.9453899775292196,-4.716920851675667,-0.969970472640675
1.4240739017648294,-2.6404570669322185,1.733837141160528,0.9351078847519217,-4.732597069645848,-1.0834515315204598
1.4411831057166504,-2.6311577785828257,1.6863911832729523,0.9236992561774586,-4.74598265220699,-1.1949871605750033
1.4578178756230904,-2.6219776966087602,1.6388224734486763,0.9111842178735433,-4.7571687607044595,-1.3044490352119098
1.4739771594611268,-2.6129277321401196,1.5911525694450352,0.8975841603774204,-4.766247485543957,-1.4117128554770915
1.489660089705834,-2.6040185900138284,1.5434021033677163,0.8829216982443724,-4.77331151767541,-1.516658373862171
1.5048659719268058,-2.5952607588712144,1.4955907772993813,0.8672206293691687,-4.7784538220839465,-1.619169413183215
1.5195942733860048,-2.5866645016879284,1.4477373621848544,0.8505058941766402,-4.781767313967407,-1.7191338751833811
1.5338446116649274,-2.578239846730026,1.3998596999426767,0.8328035347709029,-4.783344538250958,-1.8164437405394764
1.5476167433483932,-2.5699965789291848,1.351974708766417,0.8141406541258,-4.783277353056874,-1.9109950609751536
1.5609105527916158,-2.561944231669334,1.3040983915731696,0.794545375392021,-4.7816566177163935,-2.002687944201732
1.5737260409965756,-2.5540920789762542,1.2562458475508735,0.7740468013890286,-4.778571885882442,-2.0914265324252597
1.586063314622987,-2.546449128101157,1.2084312867506983,0.7526749743424661,-4.774111104269338,-2.1771189751699893
1.5979225751584396,-2.5390241124886983,1.1606680476656015,0.7304608359201599,-4.76836031751921,-2.259677397177782
1.609304108271536,-2.5318254851194535,1.1129686177312947,0.7074361876121803,-4.761403379665396,-2.339017862149113
1.6202082733710657,-2.5248614122165103,1.0653446566813094,0.6836336514927502,-4.75332167263668,-2.4150603330942886
1.6306354933934566,-2.518139767305516,1.0178070226835134,0.6590866313940764,-4.7444290980944075,-2.4878573490694897
1.640587151206876,-2.5116675335909617,0.9703610911538939,0.6338266975574252,-4.736499891349155,-2.558306379701879
1.6500696720599204,-2.5054480791563143,0.9229822000338807,0.6078692864550999,-4.729931942174488,-2.6266243897110044
1.6590840792429709,-2.499487951161698,0.8756677589782285,0.581241624690338,-4.7233773709914075,-2.6920437102041426
1.667630264967205,-2.4937941573765485,0.8284200905045233,0.553974517482044,-4.716633269172512,-2.754361529801969
1.675708179675686,-2.488373383672153,0.7812406665023023,0.5260992517213297,-4.7097829004955685,-2.8135312589114783
1.6833178227534513,-2.4832319882766853,0.7341301425466521,0.4976475653516828,-4.702906008248981,-2.8695093179207767
1.6904592336074127,-2.478375996395914,0.6870883940648832,0.4686516177289205,-4.6960786348189,-2.9222550402066325
1.697132483136678,-2.473811095189431,0.6401145542619895,0.4391439609431416,-4.68937295074231,-2.9717305772457436
1.7033376656128012,-2.4695426290924263,0.5932070537096819,0.4091575120783551,-4.682857093317647,-3.0179008064740707
1.7090748909883815,-2.4655755954732053,0.5463636615028775,0.3787255263790962,-4.67659501484896,-3.060733242510473
1.7143442776513176,-2.46191464061697,0.4995815278868798,0.34788157128735464,-4.670646340586625,-3.1001979523305128
1.7191459456409057,-2.4585640560266953,0.45285722825790004,0.31665950130741427,-4.665066236415882,-3.1362674749446775
1.7234800103408348,-2.4555277750323974,0.4061868084391145,0.28509343365082457,-4.659905286335757,-3.168916746101857
1.7273465766630056,-2.452809369700506,0.3595658311340611,0.2532177246086784,-4.6552093797625425,-3.1981230285039075
1.7307457337349623,-2.4504120480356413,0.3129894234588834,0.2210669465936893,-4.6510196086863544,-3.2238658479810898
1.7336775501025743,-2.4483386514676306,0.26645232545465464,0.18867586579023818,-4.647372174705101,-3.246126936040766
1.7361420694584715,-2.4465916526172604,0.21994893948080335,0.15607942034662695,-4.6442983059566245,-3.2648901791629124
1.7381393069055773,-2.445173153334913,0.17347338039045798,0.12331269904022996,-4.641824183968947,-3.2801415751768896
1.7396692457639364,-2.4440848830069584,0.12701952638833197,0.09041092034308564,-4.6399708804474775,-3.2918691970130074
1.7407318349278884,-2.4433281971255085,0.08058107047158959,0.057409411812742346,-4.638754304019033,-3.3000631640813465
1.7413269867794692,-2.4429040761179173,0.03415157235391693,0.0243435897308465,-4.638185156954184,-3.3047156214884126
1.7414545756627897,-2.4428131244332083,-0.012275489227192838,-0.008751061089928555,-4.638268901891095,-3.3058207272591575
1.741114436922957,-2.443055569883431,-0.058706663920179036,-0.04183900741147895,-4.639005738587744,-3.3033746476893255
1.740306366511975,-2.4436312632387662,-0.1051484769867072,-0.07488468767029541,-4.640390590732113,-3.2973755609091637
1.7390301211628756,-2.4445396780760658,-0.15160737644734842,-0.10785253215440513,-4.642413102843684,-3.287823668695797
1.7372854191321907,-2.4457799108813303,-0.19808968024684098,-0.1407069833398809,-4.645057647302998,-3.274721216527351
1.7350719415097042,-2.4473506814074986,-0.24460152354050152,-0.173412516469267,-4.648303341549775,-3.2580725218278124
1.7323893340932566,-2.4492503332897444,-0.2911488062037934,-0.2059336604535508,-4.6521240754932105,-3.2378840103072672
1.7292372098252184,-2.451476834921328,-0.3377371406674927,-0.23823501917812118,-4.656488549180766,-3.2141642602579417
1.7256151517860734,-2.4540277805938397,-0.38437180018138634,-0.2702812932915476,-4.66136032077376,-3.1869240546221302
1.7215227167393798,-2.45690039190649,-0.43105766760991027,-0.30203730255393957,-4.666697864879929,-3.156176440604879
1.7169594392212235,-2.4600915194498643,-0.4777991848636671,-0.33346800881917277,-4.672454641292905,-3.121936796560183
1.711924836166078,-2.4635976447702954,-0.5246003030712296,-0.3645385397223116,-4.678579174187874,-3.0842229058365866
1.7064184120598358,-2.4674148826217266,-0.5714644335961571,-0.3952142131402256,-4.685015141821701,-3.043055037226498
1.7004396646095847,-2.4715389835125894,-0.618394400004597,-0.42546056248960884,-4.691701476780199,-2.9984560316200692
1.6939880909185345,-2.475965336555861,-0.6653923910892542,-0.45524336292240913,-4.698572476812366,-2.9504513944252473
1.6870631941533198,-2.48068897263103,-0.7124599150558956,-0.48452865847409826,-4.705557926283589,-2.8990693932748997
1.6796644906897344,-2.4857045678672263,-0.7595977549788154,-0.5132827902151998,-4.712583228271491,-2.8443411605028466
1.6717915177217753,-2.491006447457237,-0.8068059256319015,-0.5414724254511322,-4.7195695473173345,-2.786300799833082
1.6634438413177162,-2.4965885898125384,-0.8540836318019852,-0.569064588009656,-4.726433962833681,-2.724985496690117
1.6546210649057547,-2.5024446310698156,-0.9014292281911342,-0.5960266896491325,-4.7330896331544,-2.6604356315031623
1.645322838170628,-2.508567869959701,-0.9488401810142856,-0.6223265626143238,-4.739445970196087,-2.592694895344028
1.6355488663414517,-2.514951273048683,-0.9963130313982631,-0.6479324933597236,-4.745408824680666,-2.521810407206363
1.6252989198498828,-2.5215874803652567,-1.043843360687572,-0.67281325745329,-4.750880681847676,-2.447832832204533
1.6145728443366036,-2.528468811421412,-1.0914257577615798,-0.6969381556661206,-4.755760867561577,-2.37081649994321
1.6033705709830053,-2.5355872716405625,-1.1390537884665826,-0.7202770512459469,-4.759945764692084,-2.2908195222825825
1.5916921271438667,-2.542934559202858,-1.186719967264925,-0.7428004083644707,-4.7633290396180215,-2.207903909701578
1.5795376472557576,-2.5505020723186536,-1.2344157312016781,-0.7644793317204529,-4.76580187867436,-2.1221356854410445
1.5669073839948604,-2.558280916940589,-1.2821314162874344,-0.7852856072721992,-4.767253234328997,-2.033584996591337
1.553801719656886,-2.5662619149243717,-1.3298562363934499,-0.8051917440646239,-4.767570080840059,-1.9423262212728858
1.540221177730788,-2.5744356126478642,-1.377578264752701,-0.8241710171074923,-4.766637679107873,-1.8484380710476245
1.5261664346370445,-2.5827922900975318,-1.4252844181573712,-0.8421975112527644,-4.764339850396681,-1.7520036876903262
1.511638331600361,-2.591321970430629,-1.4729604439398216,-0.8592461660102015,-4.760559258558459,-1.653110733442574
1.496637886625815,-2.6000144300207673,-1.520590909820203,-0.8752928212315948,-4.7551777003496625,-1.551851473871615
1.481166306546649,-2.608859208993647,-1.5681591966995747,-0.8903142635852087,-4.748076403386364,-1.4483228524572525
1.4652249991111692,-2.6178456222588213,-1.6156474944725827,-0.9042882737332414,-4.73939697332176,-1.3427260057914054
1.448814510904532,-2.6269633634659737,-1.6630420189882984,-0.9171956651025542,-4.73018091404316,-1.2355666514127321
1.431931391818991,-2.6362041819865407,-1.7103458110700434,-0.9290243428305934,-4.720094525121638,-1.1267716361031148
1.4145763227616903,-2.6455573755036976,-1.7575384058776207,-0.9397536558153292,-4.707764253905211,-1.015916860285067
1.3967507752517263,-2.65501172724975,-1.8045953456827604,-0.9493630187121763,-4.692947852125684,-0.9030737506743307
1.3784564186519828,-2.664555854523817,-1.8514913158300867,-0.957833210383384,-4.675560516087401,-0.7883805414474878
1.3596951309859677,-2.674178219710319,-1.8982001608196453,-0.9651464129353493,-4.655519215087992,-0.6719793292322365
1.3404690096074516,-2.683867141697222,-1.944694903719736,-0.9712862500076529,-4.632743023204696,-0.5540159924287948
1.3207803816953072,-2.693610807694534,-1.9909477688918111,-0.976237824195185,-4.60715344885017,-0.4346400984646053
1.3006318145458067,-2.703397285452377,-2.0369302080010208,-0.9799877534804178,-4.578674761268729,-0.3140047985739969
1.2800261256345493,-2.7132145358767716,-2.0826129292775715,-0.9825242065490188,-4.547234313123596,-0.1922667097438051
1.2589663924201826,-2.723050426039979,-2.127965929985477,-0.9838369368586721,-4.512762858306658,-0.06958578351736833
1.23745596186212,-2.7328927425809995,-2.1729585320464735,-0.9839173153281453,-4.475194864084131,0.05387483859626485
1.2154984596245855,-2.742729205490447,-2.217559420757932,-0.9827583615113996,-4.43446881667721,0.17794898330422626
1.19309779893951,-2.7525474822726848,-2.2617366865345057,-0.9803547731198524,-4.390527519362678,0.3024676174409606
1.1702581891010673,-2.762335202476682,-2.3054578695940218,-0.9767029537548239,-4.343318382170835,0.42725903368481255
1.1469841435649948,-2.772079972585653,-2.348690007498887,-0.971801038711748,-4.292793702249412,0.5521490500942932
1.1232804876262699,-2.781769391254079,-2.391399685454871,-0.965648918717901,-4.238910933958493,0.6769612234135991
1.0991523656492261,-2.7913910648792495,-2.4335530892598176,-0.9582482614662305,-4.18163294776258,0.8015170760310539
1.074605247824798,-2.8009326234930043,-2.475116060785453,-0.9496025308093714,-4.120928276986874,0.9256363364073152
1.0496449364302642,-2.810381736957865,-2.5160541558661613,-0.9397170034800982,-4.056771351514016,1.0491371927222843
1.0242775715676382,-2.8197261314502695,-2.556332704459407,-0.9285987832073237,-3.9891427175059704,1.1718365594215783
0.9985096363577253,-2.8289536062121563,-2.595916872933348,-0.9162568121002869,-3.9180292422525014,1.2935503562739328
0.972347961567813,-2.83805205055068,-2.6347717283283263,-0.9027018791778155,-3.8434243032654933,1.4140937994830907
0.9457997296520189,-2.8470094610643937,-2.6728623044301547,-0.8879466259244492,-3.7653279607611125,1.5332817043287292
0.9188724781844578,-2.855813959072816,-2.7101536694847046,-0.872005548760824,-3.683747112700729,1.650928798743088
0.8915741026666208,-2.864453808224914,-2.746610995375114,-0.854894998321985,-3.5986956315912266,1.7668500471638353
0.8639128586916845,-2.872917432260656,-2.78219962807512,-0.8366331754442307,-3.5101944822837936,1.8808609839374242
0.8358973634498796,-2.8811934328985167,-2.8168851591845994,-0.8172401237686832,-3.4182718200484885,1.9927780554837895
0.8075365965605519,-2.889270607820493,-2.8506334983463604,-0.7967377188779886,-3.3229630682487254,2.1024189703714455
0.7788399002181354,-2.897137968725032,-2.883410946336726,-0.7751496538913769,-3.2243109749882706,2.2096030563925666
0.7498169786409354,-2.904784759417086,-2.9151842686163962,-0.752501421452712,-3.122365648156716,2.3141516236706465
0.7204778968133659,-2.9122004739034346,-2.9459207691226466,-0.7288202920561287,-3.0171845683578624,2.415888332780142
0.6908330785141332,-2.919374874460402,-2.975588364079016,-0.7041352886643208,-2.9088325792658907,2.514639566807112
0.660893303624758,-2.9262980096401585,-3.004155655594436,-0.678477157585516,-2.7973818550222234,2.6102348062334
0.6306697047148093,-2.9329602321809505,-3.0315920048202014,-0.6518783355865752,-2.6829118443519064,2.702507005484655
0.6001737629022859,-2.939352216785819,-3.0578676044303097,-0.6243729132314688,-2.565509191154149,2.791292969944543
0.5694173029896761,-2.9454649777337303,-3.0829535501886527,-0.5959965944465443,-2.445267631396547,2.8764337322045677
0.5384124878784042,-2.951289886286433,-3.106821911365176,-0.5667866523264725,-2.3222878662210746,2.957774926290405
0.5071718122665975,-2.9568186878539264,-3.1294457997626486,-0.5367818812074971,-2.1966774112524092,3.0351671585832527
0.47570809563736205,-2.9620435188810235,-3.1507994371159747,-0.5060225450475285,-2.0685504221824544,3.1084663741373078
0.4440344745470733,-2.9669569234172757,-3.170858220627162,-0.4745503221657092,-1.9380274967925573,3.1775342170827265
0.4121643942255213,-2.9715518693323713,-3.1895987864011106,-0.44240824640723375,-1.8052354536600888,3.242238383798611
0.3801115995021151,-2.9758217641390994,-3.206999070550287,-0.4096406448123837,-1.670307087887437,3.302452967540898
0.3478901250747344,-2.979760470386082,-3.2230383677401986,-0.37629307188189043,-1.5333809042804205,3.3580587932168235
0.3155142851402167,-2.9833623205826774,-3.237697386952297,-0.34241224054377867,-1.39460082849277,3.408943741012033
0.2829986624078519,-2.986622131618824,-3.2509583042465606,-0.30804594993970763,-1.2541158967454749,3.4550030575957535
0.2503580965196673,-2.9895352186430335,-3.262804812312567,-0.2732430101614813,-1.112079924817209,3.4961396536563036
0.21760767190364821,-2.992097408362347,-3.2732221666052634,-0.2380531640807226,-0.9686511570937171,3.5322643865529972
0.18476270508840714,-2.994305051728767,-3.282197227869999,-0.20252700642668658,-0.823991896549785,3.563296326909832
0.15183873151014102,-2.9961550359775093,-3.2897185008705243,-0.166715900278724,-0.6782681166239115,3.5891630080234442
0.11885149184499805,-2.9976447959833763,-3.295776169143751,-0.13067189115094197,-0.5316490560306022,3.6098006570103847
0.08581691790222921,-2.9987723249026033,-3.3003621256158815,-0.0944476188570947,-0.3843067976335135,3.625154406678238
0.052751118115675275,-2.999536184068721,-3.3034699989262037,-0.058096227353579874,-0.23642214291206187,3.635185499627844
0.019670234499555447,-2.999935512952692,-3.3050953016501574,-0.02167113237805881,-0.0886680239681823,3.64042359546025
-0.01341955956570959,-2.999969985753368,-3.305245134541182,0.014785125908887572,0.05848037241946713,3.6412350249000482
-0.04650860737961861,-2.9996394699096105,-3.3039245234235413,0.05122646571803822,0.20535170369660705,3.6371041328239766
-0.07958101401820894,-2.998944291281156,-3.301133989322031,0.08760002346292112,0.35207965955231657,3.627702022438869
-0.11262100985779655,-2.99788533939152,-3.2968758815906622,0.12385313283393147,0.49848225521756717,3.6130531717811794
-0.14561296519652633,-2.996464060249459,-3.2911543645929506,0.15993342029537713,0.6443790635950393,3.5931915385251694
-0.1785414045945226,-2.9946824484150927,-3.2839753998370074,0.19578889937097188,0.7895916643125531,3.5681604276838277
-0.21139102089375275,-2.9925430383347034,-3.2753467236657725,0.23136806349225053,0.9339440820540119,3.53801233713509
-0.24414668888041857,-2.9900488949695667,-3.265277820616707,0.26661997719149416,1.0772632128054624,3.502808781722532
-0.27679347855445646,-2.9872036037454364,-3.2537798925785757,0.30149436542863756,1.2193792367156675,3.462620096755108
-0.3093166679725657,-2.9840112598504636,-3.2408658238856627,0.33594170085025504,1.360126016339649,3.4175252218007106
-0.341701755633072,-2.9804764569104174,-3.226550142501706,0.3699132887880111,1.4993414791041744,3.367611465733379
-0.37393447237287997,-2.976604275071044,-3.2108489774571507,0.40336134981388627,1.6368679829070913,3.3129742540535787
-0.40600079274875367,-2.9724002685182533,-3.193780012713776,0.4362390996799746,1.772552663841708,3.2537168595544124
-0.437886945877183,-2.96787045246762,-3.1753624376404996,0.46850082648164226,1.906247765115893,3.1899501174547886
-0.4695794257091519,-2.963021289655318,-3.1556168942930376,0.5001019648942847,2.0378109463189844,3.1217921261620702
-0.5010650007181896,-2.9578596763631775,-3.134565421698178,0.5309991673457477,2.167105572271794,3.0493679348626053
-0.5323307229821812,-2.9523929280109833,-3.1122313973506595,0.5611503719986412,2.2940009807813624,2.972809219168191
-0.563363936641505,-2.9466287643494873,-3.0886394761369895,0.590514867429195,2.41837272870697,2.8922539460695944
-0.5941522857181643,-2.9405752942878167,-3.063815526906075,0.6190533539019363,2.5401028158310623,2.807846029465491
-0.6246837212826692,-2.9342410003891017,-3.0377865669111426,0.6467280011522278,2.659079886114313,2.7197349775465547
-0.6549465079575103,-2.92763472306814,-3.0105806943512343,0.673502502601567,2.7751994060005813,2.6280755333188637
-0.6849292297481148,-2.920765644524849,-2.9822270192434632,0.6993421259433962,2.888363819522368,2.5330273095500857
-0.7146207951942289,-2.9136432724470525,-2.9527555928592952,0.7242137600500171,2.998482680040553,2.4347544194153485
-0.7440104418366619,-2.9062774235158653,-2.922197335959368,0.7480859581639238,3.105472758536422,2.3334251041066523
-0.7730877399963072,-2.8986782067465513,-2.890583966061769,0.7709289773494497,3.209258128453115,2.229211358652094
-0.8018425958642837,-2.8908560066972595,-2.8579479239783248,0.7927148141929946,3.3097702271623177,2.1222885571680337
-0.830265253903927,-2.8828214665774654,-2.824322299852313,0.813417236752213,3.4069478942080593,2.0128350787386964
-0.858346298567187,-2.8745854712872965,-2.7897407589291143,0.833011812766342,3.500737386553311,1.9010319350847809
-0.8860766553297841,-2.866159130418195,-2.7542374672886836,0.8514759341513077,3.5910923711239775,1.7870624011450715
-0.9134475910511781,-2.857553761244537,-2.717847017765471,0.8687888378142913,3.6779738950121725,1.6711116496532483
-0.940450713667081,-2.848780871734974,-2.6806043562774287,0.8849316228330544,3.7613503337658756,1.5533663907458504
-0.9670779712238304,-2.8398521436112834,-2.6425447087811693,0.8998872640554494,3.841197318249016,1.434014517588146
-0.9933216502654683,-2.8307794154815182,-2.603703509065236,0.9136406221841684,3.9174976406139876,1.3132447589517824
-1.0191743735858265,-2.821574666073173,-2.564116327587696,0.9261784504208505,3.9902411399814213,1.1912463396221469
-1.044629097359313,-2.8122499975909445,-2.5238188015581007,0.9374893977521794,4.059424568467961,1.0682086494544691
-1.069679107665382,-2.8028176192225196,-2.4828465664572064,0.9475640089684875,4.125051438249457,0.9443209218370754
-1.0943180164229316,-2.7932898308145866,-2.4412351891807345,0.9563947215126815,4.187131850385214,0.8197719222572957
-1.118539756752011,-2.7836790067400288,-2.399020102986031,0.9639758592639288,4.245682306166188,0.6947496475998207
-1.1423385777813075,-2.7739975799759775,-2.3562365444126425,0.9703036233665316,4.3007255017805335,0.5694410367422407
-1.165709038920884,-2.7642580264110928,-2.3129194923397742,0.9753760802197294,4.352290107119117,0.4440316929447192
-1.188646003620568,-2.75447284939911,-2.2691036093351826,0.9791931467488083,4.400410529566102,0.3187056184623458
-1.2111446326352289,-2.744654564574361,-2.224823185441554,0.9817565730818385,4.445126663639201,0.19364496174091528
-1.2332003768189674,-2.7348156849436043,-2.180112084537601,0.9830699227596374,4.48648362736192,0.06902977748790562
-1.2548089694709192,-2.7249687062671617,-2.1350036934022762,0.9831385506091239,4.524531486259306,-0.05496220015835718
-1.2759664182560053,-2.715126092740987,-2.089530873601479,0.9819695784121227,4.559324965879583,-0.17815577120622095
-1.2966689967245038,-2.7053002629899456,-2.04372591630759,0.9795718685028932,4.590923153747241,-0.30037847004705753
-1.3169132354547874,-2.6955035763812303,-1.9976205001530858,0.9759559954281978,4.6193891916556,-0.42146075232950153
-1.3366959128439908,-2.685748319665521,-1.9512456522103807,0.9711342158036039,4.644789959205056,-0.5412361685161216
-1.3560140455716745,-2.6760466939521703,-1.9046317121810126,0.965120436498946,4.667195749488414,-0.6595415242300788
-1.3748648787618705,-2.6664108020234067,-1.8578082998682703,0.9579301812844832,4.686679937817274,-0.7762170275628648
-1.3932458758690418,-2.6568526359912976,-1.8108042859984848,0.949580556067257,4.703318644373937,-0.8911064235740085
-1.411154708313693,-2.647384065299951,-1.7636477664473709,0.9400902128445631,4.717190391660992,-1.004057116272243
-1.4285892448934006,-2.638016825074265,-1.7163660399191856,0.9294793124982431,4.728375757605733,-1.1149202784243002
-1.4455475409951077,-2.6287625048153354,-1.6689855891179266,0.9177694865497823,4.736957025161047,-1.2235509495909866
-1.4620278276344707,-2.6196325374415457,-1.6215320654414869,0.9049837979919172,4.74301782922592,-1.3298081228422163
-1.4780285003479947,-2.610638188673233,-1.574030277221512,0.8911467013076959,4.7467331298925615,-1.4335898344076483
-1.493548540131799,-2.601790298673237,-1.5265023731513456,0.8762833008065789,4.750091102461809,-1.535543592398895
-1.508595287912783,-2.593094725860848,-1.4789333582533075,0.8604050878462566,4.754111863819048,-1.6360532377333854
-1.5231709186719393,-2.5845599920512736,-1.4313249584602736,0.8435294822333379,4.757336432822498,-1.7345266006829618
-1.537274391313479,-2.5761963135234422,-1.3836913876262305,0.8256798305753265,4.759196081263184,-1.8306228013291062
-1.550904840790576,-2.568013663283815,-1.3360457576341838,0.8068803771016241,4.759800485165229,-1.924254253602605
-1.5640615662199264,-2.5600217610547125,-1.2884000866219216,0.7871562218945937,4.759258358657149,-2.0153375082689493
-1.5767440190929825,-2.5522300637392603,-1.2407653100134202,0.7665332798389825,4.75767717722465,-2.1037931778427037
-1.5889517916144995,-2.5446477563554986,-1.193151294285092,0.7450382403562011,4.755162908235953,-2.1895458552658624
-1.6006846051982193,-2.537283743431432,-1.1455668533920798,0.722698527981808,4.751819749120706,-2.272524027164536
-1.611942299148624,-2.5301466408521556,-1.098019767776169,0.6995422638363906,4.747749873546496,-2.3526599824972436
-1.622724819556796,-2.523244768149607,-1.0505168058736314,0.6755982280319133,4.743053185902092,-2.429889717403327
-1.6330322084374589,-2.516586141225028,-1.0030637480383893,0.6508958230475352,4.737827084362522,-2.504152837052551
-1.6428645931333017,-2.510178465493828,-0.9556654127933008,0.6254650381009313,4.732166232779498,-2.575392455286277
-1.6522221760116746,-2.504029129442237,-0.9083256853200811,0.5993364145332956,4.726162341611705,-2.64355509282764
-1.661105224477694,-2.498145198584924,-0.8610475480963697,0.5725410122184961,4.7199039580807,-2.708590574821482
-1.6695140613267672,-2.4925334098126353,-0.8138331135867337,0.545110376999332,4.713476265713226,-2.7704519284465583
-1.6774490554584296,-2.4872001661188476,-0.7666836588929018,0.517076509146493,4.706960893406745,-2.8290952813215817
-1.684910612972324,-2.482151531694475,-0.7195996622672794,0.48847183282872975,4.700435734133855,-2.8844797614027904
-1.6918991686660305,-2.4773932273797787,-0.6725808413927244,0.45932916657586653,4.693974773381669,-2.936567399045792
-1.6984151779533376,-2.4729306264628073,-0.6256261933307096,0.42968169470969486,4.687647927404534,-2.9853230318764794
-1.7044591092204158,-2.4687687508139655,-0.5787340360392804,0.39956293971147255,4.681520891354232,-3.0307142130866502
-1.7100314366362235,-2.46491226734662,-0.5319020513616559,0.3690067354887409,4.675654997337471,-3.0727111237386104
-1.7151326334323367,-2.461365484794052,-0.4851273293858776,0.3380472014984874,4.670107082439717,-3.1112864896301833
-1.719763165666241,-2.4581323507935107,-0.4384064140755755,0.30671871767832687,4.664929366745035,-3.1464155032374705
-1.723923486480982,-2.455216449268629,-0.3917353500716627,0.2750559001323719,4.660169341373603,-3.1780757512165216
-1.7276140308729313,-2.452620998102027,-0.3451097305645925,0.24309357751383195,4.6558696665530785,-3.2062471479086128
-1.7308352109782574,-2.450348847090522,-0.2985247461366662,0.21086676804210938,4.652068079735173,-3.230911875255268
-1.7335874118875565,-2.448402476176048,-0.25197523447379827,0.1784106570883011,4.648797313765941,-3.252054329489895
-1.735870987996954,-2.4467839939460285,-0.20545573084605678,0.14576057525952893,4.6460850251168635,-3.269661074933146
-1.7376862599028184,-2.4454951363977306,-0.15896051925624347,0.11295197690945936,4.643953732183376,-3.2837208051779205
-1.7390335118461095,-2.44453726596184,-0.11248368415569895,0.08002041899971073,4.642420763657828,-3.2942243119080623
-1.7399129897112267,-2.4439113707813016,-0.06601916262645716,0.0470015402346233,4.641498216985136,-3.3011644615523386
-1.7403248995830776,-2.4436180642422727,-0.01956079692876934,0.013931040390054328,4.641192926912842,-3.304536179933308
-1.7402694068649578,-2.4436575847548463,0.026897612687113222,-0.019155340244521982,4.641506444148335,-3.30433644502606
-1.7397466359586804,-2.4440297957820514,0.07336225500613222,-0.05222184139224916,4.642435024140063,-3.300564287898841
-1.7387566705072688,-2.4447341861164533,0.11983925481203937,-0.08523270336561987,4.643969626003527,-3.2932208018640607
-1.73729955419938,-2.445769870404539,0.1663346198910877,-0.11815218777591402,4.646095921614893,-3.2823091598231766
-1.735375292133499,-2.447135589919891,0.21285418817770288,-0.15094459845717495,4.648794314899169,-3.2678346397453195
-1.7329838527388,-2.4488297135869996,0.25940357514432427,-0.18357430268573022,4.652039971343216,-3.249804658175721
-1.730125170248448,-2.450850239258364,0.30598812153792737,-0.21600575277500716,4.6558028577655275,-3.2282288116254474
-1.7267991477199747,-2.453194795248345,0.3526128415660565,-0.24820350812367706,4.660047792377286,-3.203118925650612
-1.7230056605962285,-2.4558606421280005,0.39928237163557073,-0.2801322577930374,4.664734505169996,-3.17448911138578
-1.7187445607992757,-2.458844674785885,0.446000919747638,-0.31175684368695594,4.669817708665249,-3.142355829253283
-1.7140156813484886,-2.462143424760523,0.492772215652893,-0.34304228440471474,4.675247179060843,-3.106737959527628
-1.7088188414929384,-2.465753062850928,0.5395994618709782,-0.3739537998336552,4.680967847805942,-3.067656879392853
-1.7031538523470726,-2.469669402012206,0.5864852856790379,-0.40445683654471176,4.686919903633285,-3.0251365460891044
-1.6970205230175357,-2.4738879005438563,0.6334316921739468,-0.4345170940496532,4.693038905071461,-2.979203585704706
-1.6904186672078751,-2.478403665578945,0.6804400185133014,-0.4641005519742354,4.699255903454446,-2.929887387131675
-1.683348110286741,-2.4832114568828123,0.7275108894403021,-0.4931734981964335,4.705497576435057,-2.877220200663402
-1.6758086968040915,-2.4883056909704186,0.7746441741976869,-0.5217025579935227,4.711686371999171,-2.8212372406770037
-1.6678002984387932,-2.49368044555181,0.8218389449357809,-0.5496547242360131,4.717740662965426,-2.7619767918080917
-1.6593228223599163,-2.4993294643154833,0.8690934367195172,-0.5769973886603513,4.723574911939593,-2.69948031799084
-1.6503762199829244,-2.5052461620597035,0.9164050092388758,-0.6036983742458397,4.729099846675531,-2.6337925737044117
-1.6409604961008895,-2.511423630181958,0.9637701103266348,-0.6297259687144937,4.734379634217248,-2.565054176895206
-1.6310753940011056,-2.5178548526640965,1.0111873842982801,-0.6550508102197178,4.740368463350428,-2.493910965226828
-1.6207184729172193,-2.5245339434329015,1.058672381865182,-0.6796541161664823,4.746947109801226,-2.4203394283189184
-1.6098885779200538,-2.5314538839731107,1.106221360470477,-0.7035060540299063,4.752902813492057,-2.343694583662419
-1.5985849926344198,-2.5386071025907126,1.1538255913445024,-0.7265749286522163,4.757944276367041,-2.263917965681017
-1.5868070726662369,-2.5459857254384612,1.2014755001374846,-0.7488297370265232,4.761985721869216,-2.1810805849208563
-1.5745542555385392,-2.5535815820853416,1.2491606408313736,-0.7702402056276089,4.764938893140602,-2.0952572127652616
-1.5618260708880753,-2.5613862114672044,1.2968696721723314,-0.7907768283731751,4.766713308836508,-2.0065264430977123
-1.5486221509004285,-2.5693908682293802,1.3445903367039762,-0.8104109051891246,4.767216526768578,-1.9149707509507223
-1.5349422409606888,-2.5775865294718194,1.3923094424780087,-0.8291145811449613,4.766354415016764,-1.8206765473910878
-1.5207862104957839,-2.585963901906961,1.4400128475151228,-0.846860886117875,4.764031430122046,-1.723734229888251
-1.5061540639837219,-2.594513429440156,1.4876854470850567,-0.8636237749365179,4.76015090194214,-1.6242382274122207
-1.491045952104138,-2.603225301181952,1.5353111638703205,-0.8793781679479495,4.75461532472066,-1.5222870395100188
-1.4754621830037251,-2.6120894599009974,1.5828729410734583,-0.8940999919437254,4.747326653888464,-1.4179832686152523
-1.459403233649337,-2.6210956109256793,1.6303527385227423,-0.9077662213736803,4.738186608082955,-1.3114336448553772
-1.442869761240815,-2.6302332315018897,1.6777315318258699,-0.9203549197686579,4.7270969758367585,-1.2027490426327816
-1.4258626146548732,-2.639491580613503,1.7249893146155704,-0.9318452812862486,4.71395992635324,-1.0920444882727054
-1.408382845890729,-2.6488597092712802,1.7721051039250337,-0.94221767228663,4.698678323751608,-0.9794391580501483
-1.3904317214875435,-2.658326471274961,1.8190569487247117,-0.951453672838804,4.681156044129281,-0.8650563659308688
-1.3720107338831922,-2.6678805344522654,1.8658219416453397,-0.9595361180510117,4.661298294754104,-0.7490235403885706
-1.3531216126833827,-2.677510392377427,1.912376233904974,-0.9664491391128495,4.639011934664907,-0.6314721896898448
-1.3337663358097058,-2.6872043765707048,1.9586950534504428,-0.9721782039306883,4.6142057959245335,-0.5125378550727149
-1.31394714049484,-2.6969506691790697,2.0047527263158753,-0.9767101572324234,4.586791004736099,-0.3923600512812584
-1.293666534092829,-2.7067373161369477,2.0505227011929072,-0.9800332600123952,4.556681301600861,-0.2710821939596997
-1.2729273046721499,-2.7165522408045266,2.0959775771987754,-0.9821372281825674,4.523793359665632,-0.14885151345317382
-1.251732531359126,-2.726383258079699,2.141089134819847,-0.9830132702917379,4.488047100377102,-0.025818954609682976
-1.2300855943992173,-2.736218088978202,2.185828369999118,-0.9826541241707494,4.449366005533946,0.0978609377712587
-1.2079901849037256,-2.7460443756749933,2.230165531327037,-0.9810540923583793,4.407677424801236,0.2220301481449738
-1.1854503142496213,-2.7558496969982733,2.2740701602854325,-0.978209076159839,4.362912877728434,0.34652733432707805
-1.162470323100359,-2.765621584365972,2.3175111344847634,-0.9741166081876671,4.315008349291958,0.4711879866834181
-1.1390548900159674,-2.775347538152783,2.360456713824811,-0.9687758832332439,4.26390457796542,0.5958446025271726
-1.1152090396210428,-2.7850150444741786,2.402874589499086,-0.9621877873162521,4.209547335306453,0.7203268757817938
-1.0909381502998652,-2.7946115923720614,2.444731935752868,-0.954354924759134,4.151887696035985,0.8444619019012762
-1.0662479613884845,-2.8041246913849784,2.4859954642946014,-0.9452816431340445,4.090882297581999,0.968074397970554
-1.0411445798343881,-2.8135418894840494,2.5266314812500053,-0.9349740559308947,4.026493588052006,1.0909869378387853
-1.015634486295232,-2.8228507913539853,2.5666059465378845,-0.9234400627969317,3.9586900616013025,1.2130202020654792
-0.9897245406491141,-2.8320390769968022,2.6058845355363176,-0.9106893672008551,3.8874464801691033,1.3339932423873009
-0.9634219868899678,-2.841094520634079,2.6444327028976264,-0.8967334913777665,3.812744080562055,1.4537237603390452
-0.9367344573828894,-2.8500050098818397,2.682215748360383,-0.8815857884152886,3.7345707658797096,1.5720283995877935
-0.9096699764555507,-2.858758565170441,2.71919888439672,-0.8652614513459789,3.6529212802958284,1.6887230514652174
-0.8822369633033156,-2.8673433593801327,2.755347305523462,-0.8477775191166856,3.5677973662311047,1.80362317310842
-0.8544442341872691,-2.875747737661308,2.790626259096041,-0.8291528793117763,3.4792079029834326,1.916544117546401
-0.8263010039060492,-2.883960237406864,2.8250011173950025,-0.8094082675141552,3.387169025914517,2.0273014749964418
-0.7978168865242139,-2.8919696083425235,2.8584374508060417,-0.7885662631957314,3.2917042253302213,2.135711424563631
-0.7690018953417814,-2.899764832699498,2.8909011018860977,-0.7666512820374057,3.192844424236995,2.241591095467861
-0.7398664420916405,-2.9073351454324383,2.9223582601000753,-0.7436895645877662,3.090628034205622,2.344758936855065
-0.7104213353536634,-2.9146700544442963,2.9527755370053295,-0.7197091611794466,2.985100988626442,2.4450350951858013
-0.680677778176614,-2.9217593607784584,2.9821200416541584,-0.6947399130324949,2.8763167527012286,2.542241798132693
-0.6506473649012968,-2.9285931787373607,3.0103594559783273,-0.6688134294850984,2.7643363095795905,2.6362037438608397
-0.6203420771808287,-2.9351619558857354,3.03746210991401,-0.6419630613035492,2.649228122117222,2.726748494512229
-0.5897742791964576,-2.9414564928957043,3.063397056020714,-0.6142238700354041,2.531068069806878,2.8137068726650405
-0.5589567120699694,-2.9474679631900886,3.088134143343577,-0.5856325933823272,2.4099393605088437,2.8969133594951586
-0.5279024874764111,-2.953187932339596,3.1116440902651354,-0.5562276065820476,2.2859324166927877,2.9762064933279113
-0.49662508046362286,-2.9586083771689857,3.133898556090179,-0.5260488798021888,2.159144735984569,3.0514292672344325
-0.46513832148788703,-2.963721704526832,3.1548702111056675,-0.49513793156233926,2.029727648396232,3.1224492587335178
-0.4334559003576367,-2.9685208408305224,3.17453374424626,-0.46353738313084714,1.898772392697225,3.1895509929790364
-0.40158203911261336,-2.9730004819814875,3.192883672420927,-0.43128305682802426,1.7667359999726386,3.2528030575483307
-0.3695271563896231,-2.9771546282802643,3.2099038343358024,-0.39841620079754725,1.6327680557399447,3.311717450169837
-0.3373058513263587,-2.9809771489665935,3.2255717215848896,-0.36498240717497443,1.496632672333476,3.3660241985835846
-0.30493281900183905,-2.984462426618166,3.2398664503985346,-0.33102832895403206,1.3584944241794403,3.4156216742987873
-0.2724228378055601,-2.9876053617306897,3.2527688071540477,-0.29660159287469845,1.2185222317618525,3.460417055487788
-0.2397907565209711,-2.9904013765859427,3.264261289873246,-0.26175071022554786,1.0768889546540663,3.500326524673122
-0.20705148116170607,-2.99284641840318,3.2743281455855606,-0.22652498577413546,0.9337709731463235,3.535275444758968
-0.1742199615991522,-2.994936961770713,3.2829554034497495,-0.19097442504518816,0.7893477599243113,3.5651985128501353
-0.14131117802000318,-2.9966700103559285,3.290130903542003,-0.15514964017153018,0.6438014432806085,3.5900398913860396
-0.10834012725241499,-2.9980430978935124,3.2958443212331447,-0.11910175454696917,0.4973163633628417,3.6097533162037267
-0.07532180899925461,-2.999054288453125,3.300087187092811,-0.08288230651379795,0.35007862297692327,3.6243021812314087
-0.042271212016718185,-2.9997021759892495,3.302852902273724,-0.04654315232011417,0.202275634472727,3.6336595996027876
-0.009203300276283286,-2.9999858831774566,3.3041367493445173,-0.010136368583812227,0.05409566424543755,3.637808441071389
0.023867000852437235,-2.99990505954277,3.303935898554914,0.026285845499132827,-0.0942726236182807,3.6367413456932534
0.0569248183608632,-2.9994598788872944,3.3022494095323394,0.06267126596460122,-0.2426406230258351,3.6304607138347125
0.08995534526612692,-2.998651036025708,3.2990782284242663,0.09896774167199993,-0.39082023938672705,3.6189786726502664
0.12294385414542572,-2.9974797428386184,3.2944251805155877,0.13512329144308502,-0.5386243394527526,3.6023170192617675
0.1558757105049337,-2.995947723655168,3.288294958365152,0.17108620051607934,-0.6858671960224854,3.5805071409549267
0.18873638594898867,-2.9940572099776106,3.280694105520143,0.20680511608682725,-0.8323649260742627,3.553589912792404
0.22151147111615796,-2.9918109345618675,3.2716309958811833,0.24222914171312443,-0.9779359209239544,3.521615573122684
0.25418668834975566,-2.989212124869325,3.2611158088049486,0.27730793036355766,-1.122401267043415,3.484643577541725
0.2867479040714164,-2.986264495906324,3.249160500044478,0.3119917758981439,-1.2655851562213627,3.44274243193882
0.3191811408274334,-2.982972242468927,3.2357787686403565,0.3462317027747452,-1.4073152837950147,3.3959895053289326
0.3514725889787237,-2.9793400308116214,3.220986019888422,0.379979553782607,-1.5474232337331273,3.3444708232411386
0.38360861800650736,-2.9753729897596264,3.2047993245215753,0.4131880756124056,-1.6857448494089624,3.288280842495798
0.4155757874070478,-2.9710767012854133,3.1872373742546087,0.44581100208082114,-1.8221205889611838,3.227522208261945
0.44736085715012863,-2.966457190570918,3.1683204338516817,0.477803134836869,-1.9563958642023636,3.16230549434097
0.4789507976772944,-2.961520915577718,3.148070289886193,0.5091204213869467,-2.088421362102679,3.0927489276715967
0.5103327994172859,-2.956274756148169,3.126510196372149,0.5397200302857498,-2.218053347944675,3.0189780980964507
0.541494281797537,-2.9507260026611366,3.103664817454868,0.5695604233508396,-2.345153949315403,2.9411256544699
0.572422901732062,-2.944882344266515,3.0795601673568256,0.5986014247696316,-2.4695914201744245,2.8593309882208793
0.603106561567551,-2.938751856723219,3.0542235477817066,0.6268042869788851,-2.5912403843127265,2.7737399055139598
0.6335334164710023,-2.9323429898657114,3.0276834829862005,0.6541317532083495,-2.7099820575905937,2.6845042891754396
0.6636918812437439,-2.9256645547244715,2.999969652734848,0.6805481165920071,-2.8257044484202822,2.5917817515693784
0.6935706365482353,-2.9187257103260107,2.9711128233581667,0.706019275762291,-2.938302536035792,2.4957352796214494
0.7231586345355758,-2.911535950198218,2.9411447771385357,0.7305127868546988,-3.047678426168517,2.396532873196385
0.7524451038632044,-2.904105088606866,2.9100982402516897,0.7539979118623187,-3.1537414838258258,2.294347178035842
0.7814195540938009,-2.8964432465490924,2.878006809494375,0.7764456632918527,-3.2564084429430125,2.1893551144609162
0.8100717794679465,-2.888560837529588,2.8449048780306088,0.7978288450847595,-3.3556034927575524,2.081737503035157
0.8383918620446231,-2.8804685531450174,2.81082756039012,0.818122089779043,-3.451258340826996,1.9716786883693374
0.8663701742051375,-2.8721773485019617,2.775810616952991,0.8373018918989604,-3.543312252684075,1.8593661622312538
0.8939973805175501,-2.8636984274933277,2.7398903781542026,0.8553466375714605,-3.6317120681949575,1.7449901870999227
0.921264438960163,-2.8550432279577516,2.7031036686407797,0.8722366303794393,-3.716412194755378,1.6287434212749687
0.9481626015040517,-2.846223406746046,2.6654877316125534,0.8879541134728612,-3.7973745775244936,1.5108205466193994
0.9746834140560567,-2.8372508247181862,2.6270801535752244,0.9024832879694173,-3.874568646962672,1.3914178999761404
1.000818715765019,-2.8281375316936863,2.5879187897314186,0.9158103276865978,-3.947971243999689,1.2707331092577618
1.026560637695402,-2.8188957513775517,2.548041690231887,0.9279233902568599,-4.017566523218235,1.1489647351634602
1.051901600873749,-2.8095378662832156,2.5074870275048275,0.9388126246868672,-4.083345834495191,1.0263119194275632
1.0768343137146994,-2.800076402673076,2.466293024876628,0.948470175430585,-4.145307583593166,0.9029740404522215
1.1013517688345116,-2.790524015536346,2.4244978866921514,0.9568901830542791,-4.203457072245371,0.7791503771205228
1.125447239261234,-2.780893473623049,2.382139730136981,0.964068781579144,-4.257806318322736,0.655039781528167
1.1491142740518026,-2.771197644551972,2.3392565189579626,0.9700040925943825,-4.30837385671397,0.5308403613101191
1.1723466933274402,-2.761449480009406,2.2958859992718366,0.9746962162400072,-4.355184521588839,0.40674917217491924
1.1951385827397822,-2.7516620010544073,2.252065637644873,0.978147219164451,-4.398269210748936,0.2829619211938308
1.2174842873811484,-2.741848283545247,2.207832561619205,0.980361119567211,-4.437664632803319,0.15967268132388313
1.2393784051533405,-2.7320214437005363,2.1632235028540157,0.9813438694412054,-4.47341303793425,0.037073617574833406
1.2608157796102357,-2.7221946238073853,2.118274743041943,0.9811033341332738,-4.506123280705523,-0.08473497613420733
1.2817952518329143,-2.7123792014352635,2.073010824561613,0.9796474735226026,-4.537774364832501,-0.20595457525283933
1.3023242814357907,-2.7025823698793623,2.027428409411663,0.9769801194134972,-4.568329455050801,-0.3265646466886807
1.3223999449082136,-2.6928160697876775,1.9815527774134487,0.9731096427580646,-4.596282537518036,-0.4462491160673068
1.34201877485992,-2.683092545538353,1.9354107409928833,0.9680462031759135,-4.621605960752291,-0.5648483045262793
1.361177607868962,-2.6734239319337534,1.889028133554544,0.9618013683931741,-4.644398870839012,-0.6822237006172429
1.3798735735923868,-2.6638222389831823,1.8424297826177278,0.9543880710314241,-4.6647629354888664,-0.7982411375509315
1.398104083612299,-2.6542993371861083,1.7956394861974094,0.9458205648386008,-4.682802019816322,-0.9127708416362097
1.4158668200528899,-2.644866943321217,1.748679992431215,0.9361143805081767,-4.698621862438671,-1.0256874663895204
1.4331597240039229,-2.63553660674501,1.7015729824448835,0.925286281227199,-4.7123297527407,-1.13687011290245
1.4499809837859658,-2.6263196962020983,1.6543390564404101,0.9133542180877072,-4.724034210109636,-1.2462023370945445
1.466329023092385,-2.6172273871478824,1.6069977229832293,0.9003372854895706,-4.733844665902836,-1.3535721445151196
1.4822024890427319,-2.6082706495828862,1.5595673914573704,0.886255676655973,-4.741871148867915,-1.458871973389094
1.4976002401817223,-2.5994602363967116,1.5120653676505382,0.8711306393756748,-4.748223974691484,-1.5619986666296697
1.5125213344574686,-2.5908066722183265,1.464507852424508,0.8549844320788026,-4.7530134403102835,-1.6628534335654805
1.526965017212035,-2.5823202427682452,1.4169099434201022,0.8378402803453349,-4.756349523575963,-1.7613418021495093
1.5409307092167288,-2.574010984707103,1.3692856397403046,0.8197223339376712,-4.758341588821722,-1.8573735624336791
1.5544179947838122,-2.5658886759741297,1.3216478495497974,0.8006556244407567,-4.75909809883801,-1.9508627021055815
1.5674266099855543,-2.557962826608157,1.2740084005243284,0.7806660235852071,-4.758726333723843,-2.041727334893281
1.5799564310107035,-2.550242670042975,1.2263780530788497,0.759780202320771,-4.757332117041152,-2.1298896226492587
1.5920074626875995,-2.542737154868153,1.1787665162992804,0.7380255906993362,-4.75501954966078,-2.2152756919266707
1.6035798272022226,-2.535454937045833,1.1311824664990544,0.7154303386185354,-4.751890751652056,-2.297815545860061
1.6146737530385311,-2.528404372573435,1.0836335683182583,0.6920232774689045,-4.748045612533815,-2.377442972157958
1.6252895641674447,-2.5215935105818303,1.0361264982801592,0.6678338827194772,-4.743581550169843,-2.4540954480071377
1.635427669509836,-2.5150300868581326,0.9886669707172605,0.6428922374687616,-4.738593278561183,-2.52771404267785
1.6450885526978318,-2.5087215177820266,0.941259765976632,0.617228996980181,-4.733172584757654,-2.5982433186060945
1.6542727621576718,-2.5026748946643522,0.8939087608122024,0.5908753542133843,-4.727408115083094,-2.6656312317123536
1.6629809015363068,-2.4968969784765833,0.8466169608698635,0.5638630063553091,-4.721385170843583,-2.7298290316978004
1.671213620492797,-2.4913941949597933,0.7993865351696882,0.5362241223475626,-4.715185513663776,-2.7907911630381115
1.6789716058744784,-2.4861726301017946,0.7522188524882063,0.5079913113995911,-4.708887180575211,-2.848475167371028
1.6862555732967432,-2.481238025971243,0.7051145195425569,0.4791975924702647,-4.702564308960447,-2.9028415879480747
1.693066259144151,-2.476595776897722,0.6580734208773865,0.44987636469392395,-4.696286971440401,-2.9538538767942164
1.6994044130094483,-2.4722509259870877,0.6110947603545609,0.42006137872063076,-4.6901210207755675,-3.0014783051882254
1.705270790585946,-2.468208161961706,0.564177104145143,0.38978670893439993,-4.68412794483924,-3.045683878046205
1.7106661470275544,-2.464471816315598,0.5173184251225441,0.35908672650749357,-4.678364731708683,-3.086442252757248
1.7155912307896366,-2.4610458607749877,0.4705161485553796,0.32799607324356417,-4.672883744910742,-3.1237276629857167
1.7200467779627024,-2.4579339050552447,0.42376719899820503,0.2965496361574292,-4.66773260885056,-3.1575168479190214
1.724033507109819,-2.4551391949057835,0.37706804827809115,0.2647825227346749,-4.662954104444832,-3.187788987401893
1.7275521146174748,-2.452664610435086,0.33041476447478496,0.23273003681004395,-4.65858607497718,-3.214525643360558
1.7306032705685017,-2.450512664708674,0.28380306179206155,0.2004276549997288,-4.654661342189199,-3.2377107078800407
1.7331876151445258,-2.448685502613521,0.237228351217744,0.16791100361925237,-4.65120763261873,-3.257330358257975
1.7353057555642843,-2.447184899983135,0.19068579186976467,0.13521583601558518,-4.64824751419569,-3.273373019316712
1.7369582635630176,-2.446012262978284,0.14417034292553801,0.10237801023953844,-4.64579834310623,-3.2858293332138264
1.7381456734170366,-2.445168627719086,0.09767681603180214,0.06943346698227537,-4.643872220936253,-3.294692136948259
1.7388684805164267,-2.4446546601650083,0.05119992809197941,0.03641820769803177,-4.6424759621070395,-3.299956447716307
1.7391271404877604,-2.4444706562400915,0.00473435432795754,0.003368272833800773,-4.6416110716179455,-3.301619456228255
1.738922068867547,-2.444616542201539,-0.0417252184869584,-0.029680279914145482,-4.64127373311304,-3.299680528052158
1.73825364132608,-2.4450918752506263,-0.08818403872735854,-0.06269139739747363,-4.641454807291541,-3.294141213007542
1.7371221944402055,-2.445895844385702,-0.13464723665095318,-0.09562905294732948,-4.642139840684401,-3.2850052625873882
1.7355280270124558,-2.4470272714978583,-0.18111977127359277,-0.12845726852034425,-4.643309084821239,-3.272278655342011
1.7334714019328819,-2.448484612710655,-0.2276063774882152,-0.16114013713836073,-4.6449375258149495,-3.255969630115012
1.7309525485788422,-2.4502659599660626,-0.2741115135321503,-0.19364184569982396,-4.646994924392015,-3.2360887269766074
1.727971665746891,-2.45236904285956,-0.3206393089074747,-0.22592669823899347,-4.649594590697399,-3.2127548544082902
1.7245290628997434,-2.4547911339285333,-0.367196490322889,-0.2579612622044944,-4.653752544506954,-3.1867294633166896
1.7206254398881884,-2.4575288595679963,-0.41380752801672305,-0.28972508589298124,-4.659482147571143,-3.158048912004956
1.716259965047517,-2.4605795521330123,-0.4604794162001891,-0.32118546464703607,-4.665685986643648,-3.125960923910652
1.7114315360839976,-2.4639403599310534,-0.5072146548764557,-0.35230688617147277,-4.67212031986956,-3.09033510413542
1.7061390350413648,-2.467608071211496,-0.55401535853992,-0.3830540353003978,-4.678744188915417,-3.0511924437069453
1.7003813327535333,-2.4715791153073208,-0.6008832072070946,-0.4133918199794196,-4.685511793397168,-3.0085565578432636
1.694157293801665,-2.4758495640605105,-0.6478193984477711,-0.44328539781978243,-4.692372596072456,-2.9624537460027227
1.6874657819671488,-2.480415133539142,-0.6948246005218585,-0.47270020328277734,-4.699271438547029,-2.91291305756031
1.680305666170906,-2.4852711860547427,-0.741898906726991,-0.5016019755487175,-4.706148667460916,-2.859966362684535
1.6726758268882822,-2.490412732489055,-0.7890417910616165,-0.5299567871203056,-4.712940271112359,-2.8036484279509786
1.6645751630276524,-2.4958344349398387,-0.8362520653078189,-0.5577310732053937,-4.71957802646893,-2.743996996192646
1.6560025992597058,-2.5015306096958114,-0.883527837637571,-0.5848916619189571,-4.725989656503899,-2.681052870051463
1.6469570937832239,-2.5074952305512204,-0.9308664728454346,-0.6114058053385562,-4.732098997784092,-2.6148599986618954
1.6374376465120133,-2.513721932470893,-0.9782645543099252,-0.6372412114417177,-4.737826178221418,-2.545465566866234
1.6274433076665076,-2.5202040156168897,-1.0257178477848021,-0.6623660769474897,-4.743087804883594,-2.4729200863302907
1.6169731867523995,-2.5269344497481114,-1.0732212671204076,-0.6867491210779598,-4.747797161742255,-2.3972774879002756
1.6060264619075135,-2.5339058790043554,-1.1207688420138764,-0.7103596202487965,-4.7518644172164315,-2.318595214516023
1.5946023895970156,-2.54111062708641,-1.1683536878855012,-0.7331674436908932,-4.755196841347583,-2.2369343139714672
1.5827003146359062,-2.5485407028437677,-1.215967977976791,-0.7551430899979751,-4.757699032418564,-2.15235953079155
1.5703196805166488,-2.556187806281473,-1.2636029177637507,-0.7762577245876209,-4.759273152802976,-2.064939396476227
1.5574600400186762,-2.5640433349974847,-1.3112487217766502,-0.7964832180555571,-4.759819173803848,-1.9747463173454562
1.5441210660754419,-2.572098391061672,-1.3588945929149832,-0.8157921853953394,-4.759235129210779,-1.88185665920561
1.5303025628736457,-2.580343788347272,-1.4065287043434367,-0.8341580260476631,-4.757417377273143,-1.7863508280468992
1.5160044771581898,-2.5887700603252357,-1.4541381840515826,-0.8515549647356176,-4.754260870754081,-1.6883133459732562
1.5012269097154725,-2.597367468331374,-1.5017091021563311,-0.8679580930341146,-4.749659434695047,-1.5878329215624376
1.4859701270066286,-2.6061260103156765,-1.5492264610224544,-0.8833434116137445,-4.743506051484076,-1.4850025138519385
1.4702345729213995,-2.615035430082474,-1.5966741882721283,-0.8976878730912105,-4.735693152783341,-1.3799193891482702
1.4540208806224437,-2.6240852270293993,-1.6440351327498486,-0.9109694254105067,-4.726112917833277,-1.2726851698636636
1.4373298844490459,-2.633264666392213,-1.6912910635040257,-0.9231670556710636,-4.71465757760906,-1.1634058745921152
1.420162631848406,-2.6425627900016697,-1.7384226718411209,-0.9342608343112497,-4.701219724265684,-1.0521919486503464
1.4025203953019536,-2.6519684275575477,-1.7854095765023377,-0.9442319595479474,-4.685692625265517,-0.9391582843253374
1.3844046842134639,-2.661470208423874,-1.8322303320065967,-0.9530628019654106,-4.6679705415408534,-0.8244242300907985
1.3658172567251539,-2.6710565739481775,-1.8788624401968492,-0.9607369491393548,-4.647949049000701,-0.7081135880787528
1.3467601314274043,-2.6807157903063206,-1.9252823650196238,-0.9672392501751955,-4.6255253626496255,-0.590354599120829
1.3272355989273,-2.690435961873111,-1.971465550560205,-0.9725558600326646,-4.600598662544925,-0.4712799147060238
1.30724623324081,-2.700205045117447,-2.0173864423478505,-0.9766742835026434,-4.573070420775807,-0.35102655523751736
1.2867949029731474,-2.7100108630192477,-2.063018511937098,-0.9795834186960785,-4.542844728608685,-0.22973585401097552
1.2658847822516521,-2.7198411200038297,-2.1083342847624387,-0.9812735998992596,-4.509828622903413,-0.10755338638102074
1.2445193613754526,-2.7296834173877444,-2.1533053712544836,-0.9817366396446474,-4.473932410866851,0.015371116370189952
1.2227024571461624,-2.739525269328381,-2.1979025011962094,-0.9809658698417982,-4.435069992174661,0.1388838688966203
1.2004382228439912,-2.7493541192678617,-2.2420955612880102,-0.9789561818088792,-4.393159177458202,0.26282714976339605
1.1777311578138656,-2.759157356859955,-2.2858536358800574,-0.9757040650417304,-4.348122002120604,0.38703943585448997
1.154586116626509,-2.7689223353668333,-2.3291450508199545,-0.971207644554535,-4.299885034419063,0.5113555534713115
1.1310083177798773,-2.778636389510641,-2.3719374203529116,-0.9654667166238862,-4.248379676723829,0.635606846315504
1.1070033519069433,-2.7882868537628607,-2.4141976970006116,-0.958482782766437,-4.1935424588405965,0.7596213604814821
1.0825771894565293,-2.797861081052525,-2.455892224333704,-0.9502590817794121,-4.135315322266493,0.8832240465128578
1.0577361878147262,-2.8073464618723443,-2.4969867925414824,-0.9408006196730864,-4.073645894232897,1.006236978503054
1.0324870978354168,-2.816730443759821,-2.537446696690719,-0.9301141973248965,-4.0084877503786345,1.1284795901450835
1.0068370697495186,-2.8260005511284323,-2.5772367975540678,-0.9182084356861978,-3.939800664891294,1.2497689275574473
0.980793658423817,-2.8351444054219925,-2.6163215848767307,-0.9050937983747975,-3.8675508469515876,1.3699199186335704
0.9543648279416308,-2.844149745563328,-2.6546652429384836,-0.8907826114893296,-3.7917111623214623,1.4887456585816636
0.9275589554790701,-2.8530044486664536,-2.69223171825654,-0.8752890804852747,-3.712261338923014,1.6060577112404175
0.900384834452314,-2.8616965509795547,-2.7289847892632686,-0.8586293039569889,-3.629188155271322,1.7216664256735612
0.8728516769131072,-2.8702142690241743,-2.764888137781491,-0.8408212841754937,-3.542485610644036,1.835381267464271
0.8449691151716264,-2.878546020894243,-2.799905422108995,-0.8218849342379845,-3.4521550758953765,1.9470111640487247
0.8167472026279079,-2.8866804476767927,-2.8340003515131307,-0.8018420816920357,-3.3582054238533203,2.0563648633470777
0.7881964137952376,-2.8946064349545564,-2.8671367619258783,-0.7807164685053103,-3.260653138277547,2.1632513048701156
0.7593276435012162,-2.90231313434903,-2.899278692619788,-0.7585337472602016,-3.1599639453710324,2.267601336426715
0.7301478640232058,-2.9097910744007636,-2.930399303374748,-0.7353190443526233,-3.0571375868072437,2.3695375595546366
0.7006589492610655,-2.9170322310218615,-2.9604826483116247,-0.7110955578797284,-2.9518083977178833,2.4688455473008517
0.67087207237577,-2.9240264469573867,-2.9894945665923234,-0.685892707069323,-2.843078340073987,2.5651172496349446
0.6407989843923345,-2.930763835862889,-3.017401133598391,-0.6597418591883382,-2.731009998652013,2.658169561363035
0.6104516665659007,-2.9372348838298437,-3.044169441440211,-0.6326760992342272,-2.6157085594080627,2.7478335902896305
0.5798423237537775,-2.943430461142886,-3.069767671324278,-0.6047301756990563,-2.497286344749483,2.833946042799777
0.5489833772048124,-2.949341833622003,-3.0941651640578183,-0.5759404427217192,-2.375862616159992,2.916349580049552
0.5178874567862137,-2.9549606735290928,-3.1173324884646187,-0.5463447987210873,-2.251563354546903,2.9948931642961085
0.48656739266919025,-2.960279070018755,-3.139241507492191,-0.51598262161469,-2.1245210189750026,3.069432394202323
0.45503620649597776,-2.9652895391138028,-3.1598654417974514,-0.4848947007390588,-1.994874284524201,3.1398298279784207
0.4233071020519876,-2.96998503318659,-3.1791789306057887,-0.453123165599106,-1.8627677600783556,3.2059552932551476
0.3913934554679206,-2.9743589499280145,-3.197158089646868,-0.4207114115848017,-1.728351686920007,3.2676861826201176
0.35930880497776985,-2.978405140786835,-3.213780565979562,-0.3877040228039085,-1.5917816190719805,3.3249077337919317
0.3270668402596373,-2.9821179188627966,-3.229025589528189,-0.3541466921895678,-1.4532180863903363,3.3775132934535197
0.29468139138725696,-2.9854920662380047,-3.242874021162552,-0.3200861390510853,-1.312826241471356,3.4254045638178567
0.2621664174210142,-2.988522840731961,-3.255308397165253,-0.2855700242452664,-1.1707754914941972,3.4684918310555837
0.22953599466808777,-2.9912059820667203,-3.2663129699412146,-0.25064686315407664,-1.0272391161721828,3.5066941747740454
0.19680430464211512,-2.993537717429719,-3.275873744836368,-0.21536593666220247,-0.8823938730356531,3.5399396578011384
0.16398562175349085,-2.99551476642298,-3.2839785129449317,-0.17977720033523503,-0.7364195913139895,3.568165495595207
0.13109430076203726,-2.9971343453885604,-3.290616879797609,-0.14393119200564178,-0.5894987557260265,3.591318204672586
0.0981447640243587,-2.998394171101358,-3.2957802898363435,-0.10787893797942753,-0.44181608152428,3.609353729517884
0.06515148856867883,-2.9992924638216403,-3.2994620465948916,-0.07167185808135984,-0.29355808216854484,3.6222375475185817
0.03212899303037492,-2.999827949700925,-3.3016573285183966,-0.035361669760837336,-0.14491263103354868,3.6299447515434764
-0.0009081755182356187,-2.9999998625362014,-3.302363200369337,0.0009997085161071294,0.003931481424700678,3.632460109864446
-0.03394545481003909,-2.9998079448687607,-3.3015786201815653,0.03736025436057297,0.15278499360127284,3.6297781032027174
-0.06696828066320139,-2.9992524484252763,-3.299304441738681,0.0736679388104558,0.301458620320318,3.6219029387635078
-0.09996210026507579,-2.998334133900122,-3.2955434125675453,0.10987082370518772,0.44976350059900483,3.608848541205562
-0.13291238542581182,-2.9970542700792757,-3.2903001674524144,0.14591715885461118,0.5975116441361195,3.5906385205761984
-0.16580464576760243,-2.995414632307501,-3.283581217489745,0.18175547877177825,0.7445163750685424,3.5673061173254332
-0.19862444181562827,-2.993417500301859,-3.27539493471831,0.21733469874100622,0.8905927715494784,3.538894124595801
-0.23135739795698843,-2.9910656553159396,-3.2657515323736392,0.2526042099949174,1.0355580997156437,3.5054547880661158
-0.26398921523418084,-2.988362376660508,-3.2546630408301085,0.2875139737773649,1.179232240630398,3.467049683708808
-0.29650568394009474,-2.985311437587579,-3.2421432793079656,0.3220146140731718,1.3214381088167215,3.4237495738987658
-0.3288926959818922,-2.9819171005461844,-3.2282078234363807,0.35605750879035314,1.462002061020513,3.375634242388358
-0.3611362569817022,-2.978184111819356,-3.2128739687770245,0.3895948791860518,1.6007542938828294,3.3227923087391495
-0.39322249808263665,-2.9741176955530273,-3.1961606904257134,0.4225798773336794,1.7375292292360314,3.265321022871383
-0.4251376874293028,-2.9697235471887384,-3.1780885988223493,0.4549666714357291,1.8721658857838008,3.2033260404614623
-0.45686824129272297,-2.965007826313127,-3.158679891911523,0.4867105287943694,2.0045082359729633,3.1369211799832897
-0.48840073481037555,-2.9599771489382625,-3.1379583038078755,0.5177678962602194,2.1344055469147634,3.066228162250656
-0.5197219123129311,-2.9546385792278875,-3.115949050131448,0.5480964779885766,2.2617127042720426,2.991376333375694
-0.5508186972101914,-2.9489996206855755,-3.0926787701888157,0.5776553103418148,2.3862905180843654,2.9125023721116357
-0.5816782014097117,-2.943068206821711,-3.0681754661858145,0.6064048337866074,2.508006009566941,2.8297499825971286
-0.6122877342426392,-2.9368526913170188,-3.042468439666955,0.6343069616450606,2.6267326779829148,2.7432695735638575
-0.642634810872377,-2.93036183770111,-3.015588225385356,0.6613251455696676,2.7423507467571824,2.6532179251077004
-0.6727071601628346,-2.923604808565216,-2.987566522814959,0.6874244376231927,2.8547473880687164,2.5597578441583693
-0.7024927319841969,-2.9165911543288647,-2.9584361255241207,0.7125715488561214,2.963816925228997,2.4630578098111187
-0.7319797039353746,-2.909330801580783,-2.9282308486362005,0.736734904286078,3.069461012228885,2.363291609707737
-0.7611564874635639,-2.9018340410147734,-2.896985454608627,0.7598846941956156,3.1715887899088386,2.2606379686715457
-0.7900117333626278,-2.894111514981649,-2.8647355775669547,0.7819929216768997,3.270117018283429,2.1552801708138176
-0.818534336633348,-2.8861742046786096,-2.8315176464347847,0.8030334463640604,3.3649701846263724,2.0474056763353516
-0.8467134406899353,-2.8780334169976225,-2.797368807103964,0.8229820243062361,3.456382871387234,1.9373008256272257
-0.8745420037009447,-2.869699685291605,-2.7623207921527584,0.8418182476779188,3.5451569682633703,1.825373249089992
-0.9020191643717524,-2.861181823496383,-2.726394693625218,0.8595260332970267,3.6311564342566385,1.7116718583395496
-0.9291360417316672,-2.852491229777089,-2.6896249676431156,0.8760859525495814,3.7136748507172967,1.5961096591545996
-0.9558837059900147,-2.8436396291764527,-2.652046848766013,0.891480180627449,3.7926753435769456,1.478859702642275
-0.9822536316812267,-2.834638919342116,-2.613695531335269,0.9056927534032806,3.86816544218118,1.3601075184528568
-1.0082376952333894,-2.8255011502228173,-2.5746060991727964,0.9187095603762551,3.9401596164003934,1.2400377725562493
-1.0338281718152387,-2.8162385039554376,-2.534813456932859,0.9305183344354377,4.0086791027122075,1.118833956096232
-1.0590177314833067,-2.8068632749751012,-2.494352263282662,0.9411086385763798,4.0737517132369305,0.9966780880774309
-1.0837994346525872,-2.797387850378766,-2.4532568660772647,0.9504718497122632,4.135411628759925,0.8737504324133454
-1.1081667269156212,-2.787824690570969,-2.4115612396838646,0.9586011397257961,4.193699176792933,0.7502292297866617
-1.1321134332362985,-2.7781863102185786,-2.3692989245999287,0.9654914539121963,4.248660595738656,0.626290444696842
-1.155633751545974,-2.7684852595395517,-2.3265029694989066,0.971139486966974,4.300347786233814,0.5021075279928056
-1.1787222457706261,-2.7587341059488595,-2.283205875826479,0.975543656674815,4.3488180507464875,0.37785119511330834
-1.2013738383188346,-2.7489454160828783,-2.2394395450595375,0.978704075457731,4.394133822504386,0.25368922018378726
-1.2235838020612522,-2.7391317382216815,-2.195235228729294,0.9806225199417578,4.436362384825884,0.1297862460450787
-1.2453477518330356,-2.729305585126811,-2.1506234812992595,0.9813023987018767,4.475575581914924,0.006303610218701294
-1.2666616354913631,-2.7194794173102954,-2.1056341159782446,0.9807487183445345,4.511849522168646,-0.11660081325535998
-1.287521724560726,-2.7096656267488384,-2.0602961635381254,0.9789680480861539,4.545264275030249,-0.23877275623905803
-1.3079246044991075,-2.6998765210553337,-2.0146378341958573,0.9759684829843932,4.575903562398722,-0.36006168336960087
-1.3278671646185036,-2.6901243081181243,-1.9686864826092223,0.9717596059766523,4.603854445584929,-0.4803209036411431
-1.3473465876934578,-2.68042108121668,-1.9224685760259888,0.9663524488774634,4.629207008777058,-0.5994076670092241
-1.3663603392913946,-2.670778804620762,-1.8760096656166887,0.9597594524829741,4.652054039950684,-0.7171832463867247
-1.3849061568585765,-2.6612092996784766,-1.8293343610119612,0.9519944259267783,4.672490710128912,-0.8335130054521542
-1.4029820385954221,-2.6517242313971177,-1.7824663080565502,0.943072505426875,4.690614251864119,-0.9482664527398441
-1.4205862321547684,-2.642335095519173,-1.7354281697834504,0.9330101125586132,4.706523637780933,-1.061317282526126
-1.4377172231964217,-2.6330532060944702,-1.6882416106034785,0.9218249121831087,4.720319259983839,-1.1725434030671735
-1.4543737238310004,-2.623889683548062,-1.6409272836976878,0.9095357701548661,4.732102611096806,-1.2818269527821755
-1.4705546609856885,-2.614855443242182,-1.5935048215925316,0.8961627109262083,4.741975967665624,-1.3890543050094806
-1.4862591647240426,-2.605961184529384,-1.5459928298905683,0.8817268751596812,4.750042076616154,-1.4941160619938572
-1.5014865565514466,-2.597217380292855,-1.4984088841227385,0.8662504774528578,4.756403845423819,-1.596907038790171
-1.5162363377372237,-2.5886342669688225,-1.4507695296818832,0.8497567642729912,4.761164036612115,-1.6973262377917138
-1.530508177683755,-2.5802218350450317,-1.4030902847911648,0.8322699721917625,4.764424967160494,-1.795276814610908
-1.544301902372243,-2.5719898200283513,-1.355385646455447,0.8138152865030029,4.766288213365115,-1.8906660360567429
-1.5576174829140004,-2.563947693873776,-1.30766909933841,0.7944188002987346,4.766854321658762,-1.9834052309649337
-1.570455024235357,-2.556104656866366,-1.2599531275033196,0.7741074740712726,4.766222525861572,-2.073409734646532
-1.582814753923425,-2.548469629947025,-1.2122492289507907,0.7529090959014066,4.764490471299283,-2.160598827726112
-1.5946970112590964,-2.5410512474724523,-1.1645679328827134,0.7308522422849641,4.761753946192066,-2.2448956701428244
-1.6061022364627435,-2.5338578503991442,-1.1169188196176163,0.7079662396422911,4.758106620684792,-2.326227231086669
-1.6170309601771558,-2.52689747988092,-1.069310543079214,0.6842811265474932,4.753639793859435,-2.404524215639171
-1.6274837932112827,-2.5201778712691327,-1.0217508557765866,0.6598276167065719,4.7484421490404785,-2.4797209888794036
-1.6374614165673989,-2.5137064485044958,-0.9742466361915169,0.6346370627060638,4.742599517676645,-2.5517554982068944
-1.646964571773288,-2.5074903188893134,-0.9268039184857629,0.6087414205462738,4.736194652056646,-2.620569194620863
-1.6559940515400335,-2.501536268228791,-0.879427924438631,0.5821732149659063,4.729307007091755,-2.686106953678486
-1.6645506907650027,-2.495850756330144,-0.832123097522965,0.5549655055577155,4.722012531377096,-2.7483169968382093
-1.6726353578985587,-2.490439912848242,-0.7848931390256763,0.5271518536678441,4.714383467720793,-2.8071508138726067
-1.6802489466920028,-2.48530953346669,-0.7377410461171434,0.49876629006477047,4.706488163312692,-2.8625630870131857
-1.6873923683432044,-2.4804650764034375,-0.6906691517721689,0.4698432833572698,4.698390889687623,-2.9145116174643704
-1.6940665440553349,-2.475911659230275,-0.6436791664437175,0.4404177091345528,4.690151672621813,-2.9629572548964234
-1.7002723980230616,-2.471654055995885,-0.5967722213893498,0.4105248197957799,4.6818268671069845,-3.0078642784249823
-1.706010854519761,-2.46769669211205,-0.5499488988339681,0.3802002060629816,4.674128078750925,-3.0496133360306885
-1.7112857919629958,-2.464041586139646,-0.5031960836766186,0.3494714997551255,4.6677679466379445,-3.088631800556195
-1.7160999001639192,-2.460691190023118,-0.45650009109346873,0.31836573558137615,4.66226569679559,-3.1246185256141725
-1.7204529221466767,-2.457649637901416,-0.4098574310881184,0.28691657431740436,4.6571374036820465,-3.157229599518379
-1.7243445999499198,-2.454920711677579,-0.36326410703577017,0.2551579357912184,4.652431365629333,-3.186440322783218
-1.7277746689641214,-2.4525078375585103,-0.31671566200645007,0.2231239752626853,4.648191200843209,-3.212228323884938
-1.7307428527632909,-2.450414082886561,-0.27020722613800824,0.19084906043816666,4.644455747450566,-3.2345734988574426
-1.7332488584432757,-2.4486421532565923,-0.22373356496039273,0.15836774905933312,4.641258973402731,-3.253457957169217
-1.7352923724777192,-2.4471943899127933,-0.17728912857238804,0.1257147670013455,4.638629896264118,-3.2688659742492616
-1.7368730571015916,-2.44607276742017,-0.13086810157172174,0.09292498681210068,4.636592512913788,-3.2807839509904464
-1.7379905472310921,-2.445278891606307,-0.0844644536391791,0.060033406621156415,4.63516573918635,-3.289200380518281
-1.7386444479275562,-2.444813997769704,-0.03807199067710015,0.027075129344267253,4.634363359478856,-3.294105822471902
-1.7388343324118622,-2.4446789491517684,0.008315593597634806,-0.005914657892795565,4.634193986351505,-3.2954928850021883
-1.7385597406346753,-2.444874235670271,0.05470466570631334,-0.03890070418931006,4.634661030151562,-3.2933562146493323
-1.737820178406705,-2.4453999729129157,0.10110160020727565,-0.07184771524313252,4.635762678692295,-3.287692494219129
-1.7366151170919912,-2.4462559013904435,0.14751272734179469,-0.10472037374324655,4.6374918870213575,-3.27850044873361
-1.7349439938660658,-2.447441386049534,0.1939442806281236,-0.137483359862424,4.639836377316109,-3.2657808594879745
-1.7328062125396726,-2.448955416046587,0.2404023445052803,-0.17010137193119396,4.642778648946468,-3.24953658620164
-1.730201144947531,-2.4507966047843,0.2868928021285534,-0.20253914737396833,4.646295998748341,-3.229772597206809
-1.7271281329004802,-2.452963190213767,0.333421283419161,-0.2347614839873863,4.650360551553664,-3.206496007573829
-1.7235864906981258,-2.4554530354056703,0.37999311347096904,-0.2667332616397106,4.654939301025326,-3.1797161250285644
-1.7195755081979454,-2.4582636293948985,0.426613261417666,-0.29841946446843864,4.659994160846214,-3.1494445034725427
-1.715094454435596,-2.461392088303744,0.4732862898642866,-0.3297852036511729,4.665482026312848,-3.1156950038731583
-1.710142581789989,-2.4648351567495688,0.5200163049874927,-0.36079574082225563,4.6713548463835295,-3.0784838622477224
-1.7047191306854819,-2.4685892095435675,0.5668069074095023,-0.3914165122046809,4.677559706229481,-3.0378297644220247
-1.6988233348223385,-2.472650253687955,0.6136611439510459,-0.42161315352339723,4.684038920335105,-2.9937539272020004
-1.6924544269254018,-2.4770139306795613,0.6605814603691641,-0.45135152576227844,4.690730136189011,-2.9462801855553273
-1.685611644999713,-2.48167551912843,0.7075696551860611,-0.4805977418228031,4.697566448601648,-2.895435085358656
-1.6782942390806002,-2.486629937700596,0.7546268347155435,-0.5093181941378271,4.70447652467886,-2.8412479812269744
-1.670501478464545,-2.491871748394722,0.801753369393846,-0.5374795832888086,4.711384739470262,-2.783751138902254
-1.6622326594059325,-2.497395160162741,0.8489488515217548,-0.5650489476694037,4.718211322300945,-2.722979841641159
-1.6534871132635771,-2.5031940328850424,0.8962120545249961,-0.5919936942325755,4.724872513781811,-2.6589725000053726
-1.6442642150797049,-2.5092618817110983,0.943540893839709,-0.618281630352194,4.731280733478201,-2.5917707644237673
-1.634563392572895,-2.51559188177665,0.9909323895295646,-0.643880996823642,4.737344758199455,-2.521419639862014
-1.6243841355252662,-2.5221768733088155,1.038382630740599,-0.668760502021103,4.742969910851386,-2.4479676019039402
-1.6137260055430303,-2.529009367130564,1.0858867420991618,-0.6928893572221192,4.748058259772812,-2.3714667135207605
-1.6025886461683652,-2.5360815505760548,1.133438852157472,-0.7162373131025999,4.752508828452456,-2.2919727417757514
-1.5909717933193968,-2.543385293828299,1.181032063990102,-0.7387746973978099,4.756217815495262,-2.209545273687553
-1.578875286033953,-2.550912156690466,1.228658428043263,-0.7604724537169653,4.75907882467861,-2.1242478304531787
-1.5662990774916405,-2.558653395801947,1.276308917337021,-0.7813021814909666,4.760983104908512,-2.036147979211563
-1.5532432462877015,-2.56659997230999,1.3239734051185086,-0.801236177024504,4.761819799850663,-1.9453174415110936
-1.539708007931052,-2.5747425600073095,1.3716406450617589,-0.8202474756153129,4.76147620697634,-1.851832197630955
-1.5256937265378818,-2.583071553945603,1.4192982541070238,-0.8383098946947933,4.759838045726283,-1.7557725858947464
-1.5112009266912012,-2.591577079534324,1.466932698029252,-0.855398077935528,4.756789734453832,-1.6572233961066374
-1.496230305435771,-2.6002490021333684,1.5145292798218153,-0.8714875402624938,4.7522146757684,-1.556273956236133
-1.4807827443769677,-2.6090769371475835,1.5620721309775683,-0.8865547136960111,4.745995549857213,-1.4530182114768238
-1.4648593218512584,-2.618050260630126,1.6095442057448826,-0.9005769939457136,4.738014615316459,-1.3475547948062
-1.4484613251352014,-2.627158120400745,1.6569272784313513,-0.9135327876661052,4.728154016979289,-1.2399870881814437
-1.4315902626591193,-2.6363894476840093,1.7042019438225458,-0.9254015602756723,4.716296100178425,-1.130423273515575
-1.4142478761909543,-2.6457329692713465,1.7513476207772656,-0.9361638842329836,4.702323730833356,-1.01897637259286
-1.3964361529552058,-2.655177220209541,1.7983425590544448,-0.9458014876549087,4.686120620703761,-0.9057642751014257
-1.3781573376513319,-2.6647105570169893,1.8451638494199836,-0.954297303153933,4.667571657100254,-0.7909097539836978
-1.3594139443355693,-2.6743211714276223,1.8917874370744698,-0.9616355167636915,4.6465632362942415,-0.6745404673322213
-1.3402087681297712,-2.6839971046608975,1.9381881384348834,-0.9678016168142377,4.622983599819037,-0.5567889460893838
-1.3205448967206022,-2.693726262214699,1.9843396612950712,-0.9727824426113268,4.596723172805014,-0.4377925668466247
-1.3004257216122894,-2.7034964291763277,2.0302146283809295,-0.9765662327671232,4.567674903443233,-0.31769350907718064
-1.2798549490960498,-2.7132952860450605,2.0757846043069477,-0.9791426730232824,4.535734602625666,-0.19663869618238294
-1.2588366108993945,-2.723110425057957,2.121020125930993,-0.9805029434014051,4.500801282762396,-0.07477971977942133
-1.2373750744786545,-2.7329293670087678,2.1658907360939827,-0.9806397645103578,4.463006733925269,0.04779788079650871
-1.2154714769955994,-2.742741163254407,2.210369610093661,-0.9795460288709444,4.422660114434379,0.1710679970497111
-1.1931247600921027,-2.7525357957445644,2.254432480126703,-0.9772149797846379,4.37953750161067,0.29484274925039244
-1.1703391861922992,-2.7623008868084495,2.298048038554335,-0.9736432711281938,4.333249947974167,0.4188691579713293
-1.1471193922306306,-2.7720240078268494,2.3411842308368964,-0.9688292108562829,4.309305609027895,0.4809246211638982
1.2405303825839458,-2.731498557547876,1.408085756854936,0.6394926176458882,-4.032754425024724,-0.9902777379554185
1.2544234557227487,-2.7251461967631383,1.3677178446925264,0.6295799275762644,-4.041889913703187,-1.0285078102911633
1.2679115210065115,-2.7188969040585107,1.3271670398638813,0.6189018706931121,-4.05945312346897,-1.1041928420539833
1.280992814685173,-2.7127582658108254,1.286447511890345,0.6074739647723808,-4.075633744510071,-1.178289144598775
1.2936657138986845,-2.7067377081429607,1.2455727707045205,0.5953124984288723,-4.090497576828589,-1.2507210982265882
1.3059287296613549,-2.700842489491951,1.204555668510393,0.5824345033464231,-4.104110145596657,-1.3214158528929616
1.3177804998790559,-2.695079693467061,1.1634084034253083,0.5688577265991835,-4.116536524727032,-1.3903033169123518
1.3292197824167813,-2.689456221995793,1.1221425248722143,0.5546006031079376,-4.127841162802582,-1.4573161202137648
1.3402454490607294,-2.683978788342412,1.0807689407065377,0.539682228697006,-4.138084251226232,-1.5223175968407006
1.3508593688304005,-2.6786524533136307,1.0392979953181356,0.524123774342358,-4.14732574320049,-1.5851991395284912
1.3610628559653688,-2.6734823549280056,0.9977393962981196,0.5079465101879271,-4.155632667397015,-1.64600279846481
1.3708544148593353,-2.668474877764576,0.9561021461209982,0.49117076536408344,-4.163071747064805,-1.7047463076455465
1.3802326696547302,-2.6636361946815814,0.9143946165771025,0.4738174549798081,-4.169705275112058,-1.7613725158265936
1.3891963574168176,-2.6589722602050303,0.8726245630356716,0.455908052334522,-4.175594039993747,-1.815827031581005
1.3977443214627354,-2.65448880423683,0.8307991403009515,0.4374645614546629,-4.180797169279664,-1.868058189854672
1.4058755048629075,-2.6501913260793954,0.7889249200070498,0.41850948997506915,-4.185371978754269,-1.9180170167359272
1.4135889441316394,-2.6460850887733747,0.7470079094950604,0.39906582238087057,-4.1893738272619885,-1.9656571928701503
1.420883763123076,-2.6421751137449627,0.7050535721139168,0.3791569936213124,-4.19285597749483,-2.01093501594141
1.4277591671480128,-2.638466175759093,0.6630668488845533,0.35880686310276433,-4.195869462902955,-2.0538093626327303
1.4342144373263772,-2.6349627981746884,0.6210521814652091,0.3380396890641006,-4.198462960894403,-2.094241650464742
1.4402489251894757,-2.631669248498101,0.5790135363541348,0.3168801033337004,-4.200682672475317,-2.132195799898838
1.4458620475453747,-2.6285895342308385,0.5369544302645021,0.2953530864635232,-4.2025722084684,-2.167638197076009
1.4510532816200448,-2.625727399007692,0.4948779566050175,0.27348394323207853,-4.204172482435592,-2.2005376575467466
1.4558221604861206,-2.6230863190214544,0.45278681299852425,0.2512982785046294,-4.205521610418618,-2.23086539132966
1.4601682687903808,-2.6206694997304987,0.41068332976981,0.22882197343568894,-4.20665481760031,-2.258594969618118
1.4640912387902354,-2.618479872845631,0.3685694993328524,0.20608116199575816,-4.207604351979551,-2.2837022934345903
1.4675907467087392,-2.616520093592802,0.32644700640685587,0.18310220780136272,-4.208399405143632,-2.3061655645117067
1.4706665094168239,-2.6147925382484427,0.2843172589896365,0.15991168122475302,-4.209066040212738,-2.3259652586575426
1.4733182814506378,-2.6132993019444477,0.24218142001621049,0.13653633675716767,-4.2096271270237775,-2.3430841018403425
1.4755458523710536,-2.612042196740049,0.20004043962980114,0.11300309059731875,-4.210102284613541,-2.3575070492046324
1.4773490444715824,-2.6110227499581278,0.1578950879919154,0.08933899843475263,-4.210507831054047,-2.3692212672068678
1.478727710840087,-2.610242202783802,0.1157459885576481,0.06557123339598007,-4.210856740687213,-2.378216119034349
1.479681733778865,-2.6097015091234423,0.07359365174192119,0.041727064119750655,-4.211158608800064,-2.3844831534461184
1.4802110235868113,-2.6094013347226,0.03143850890199119,0.017833832926588335,-4.211419623776255,-2.388016097149053
1.4803155177065397,-2.6093420565416907,-0.010719053438784586,-0.006081065953303447,-4.211642546754924,-2.3888108507966757
1.479995180238483,-2.60952376238862,-0.05287865920121047,-0.02999020813040215,-4.211826698822422,-2.3868654886716856
1.4792500018231491,-2.6099462508078997,-0.09503990827006428,-0.05386616082160545,-4.211967955758656,-2.382180262087319
1.478079999891855,-2.61060903122618,-0.13720234199918152,-0.0776815046686868,-4.2120587503545375,-2.374757606515735
1.4764852192854105,-2.6115113243544843,-0.1793654087776626,-0.10140885564674527,-4.21208808231247,-2.364602152424991
1.4744657332393734,-2.6126520628478023,-0.2215284297331649,-0.12502088709961753,-4.21204153573731,-2.351720739779716
1.4720216447336447,-2.614029892223051,-0.2636905646482794,-0.14849035193863147,-4.211901304220305,-2.336122436133924
1.469153088203329,-2.6156431720367785,-0.30585077816600403,-0.17179010504023673,-4.211646223513348,-2.3178185582179296
1.465860231606929,-2.617489977324322,-0.3480078063602585,-0.19489312587692847,-4.211251811784916,-2.296822696894999
1.4621432788471127,-2.6195681003024553,-0.3901601237472836,-0.217772541414511,-4.210690317444559,-2.2731507453380093
1.4580024725384417,-2.6218750523378853,-0.432305910813603,-0.24040164930711883,-4.2099307745148415,-2.2468209302501023
1.4534380971156178,-2.6244080661842455,-0.47444302213596906,-0.262753941419518,-4.208939065523534,-2.2178538459287296
1.448450482274976,-2.627164098490498,-0.5165689551684285,-0.2848031277040904,-4.207677991881866,-2.1862724909481024
1.4430400067411264,-2.63013983258392,-0.5586808197712416,-0.30652316045751804,-4.206107351705278,-2.152102307210683
1.4372071023498392,-2.633331681531056,-0.6007753085559215,-0.3278882589795795,-4.204184025025111,-2.1153712210955007
1.4309522584374421,-2.6367357914802128,-0.6428486681200927,-0.3488729346536242,-4.201862066329507,-2.0761096864086
1.4242760265262262,-2.6403480452892314,-0.6848966712452011,-0.3694520164652373,-4.199092804361825,-2.0343507288195966
1.4171790252945462,-2.644164066442398,-0.7269145901293386,-0.38960067697233497,-4.1958249490925255,-1.9901299914473007
1.409661945819543,-2.6481792232604384,-0.768897170726533,-0.40929445873645454,-4.192004705768937,-1.9434857812381559
1.4017255570796445,-2.6523886334075857,-0.8108386082628508,-0.4285093012213471,-4.187575895934231,-1.8944591157630626
1.393370711703259,-2.6567871686997346,-0.8527325239984895,-0.44722156816114045,-4.182480085291573,-1.8430937700403582
1.3845983519493483,-2.661369460217643,-0.894571943303723,-0.4654080753963293,-4.176656718275311,-1.789436322977238
1.3754095159048507,-2.666129903729071,-0.9363492751151122,-0.48304611917169576,-4.170043259175387,-1.7335362030076524
1.3658053438832356,-2.671062665423632,-0.9780562928367638,-0.500113504885972,-4.162575339641819,-1.6754457324908216
1.3557870850078093,-2.6761616879639445,-1.0196841167495831,-0.5165885762786191,-4.15418691238078,-1.6152201704238394
1.345356103962731,-2.681420696856467,-1.0612231979895321,-0.5324502450345974,-4.144810410833223,-1.5529177530116165
1.3345138878940976,-2.686833207145129,-1.1026633041536515,-0.5476780207833561,-4.134376914607046,-1.4885997316289377
1.3232620534428536,-2.6923925304305465,-1.1439935065902738,-0.5622520414636051,-4.122829772425426,-1.42233552647426
1.3116023015238818,-2.6980918076739453,-1.1852024387367432,-0.5761532064985565,-4.110834342616066,-1.354460122700079
1.2995334449320135,-2.703925447475047,-1.2262924924284333,-0.5893683602363794,-4.09868729494864,-1.2851332099545552
1.2870551766789156,-2.709887261895595,-1.2672582404374166,-0.6018815990902393,-4.085533692655368,-1.214083711860546
1.2741688938751943,-2.7159701084291896,-1.30808495874786,-0.6136743404538078,-4.070884554466417,-1.141219518026091
1.2608761105296253,-2.722166680035534,-1.3487574307170245,-0.6247288366883592,-4.054690582722699,-1.0666253262887118
1.247178464347698,-2.728469512028184,-1.389259945388955,-0.6350282008399681,-4.036902408315484,-0.9903883871647672
1.233077723547447,-2.734870989222535,-1.4295762977503677,-0.6445564320269932,-4.017470785298514,-0.912598468618846
1.218575793676058,-2.741363353345697,-1.469689790940477,-0.6532984404519571,-3.9963467864707525,-0.8333478160899972
1.2036747244104835,-2.7479387107094193,-1.5095832404224547,-0.6612400719887549,-3.9734819995175883,-0.7527311074640508
1.1883767163250893,-2.7545890401467146,-1.5492389801200082,-0.6683681322930792,-3.948828723287903,-0.6708454026969122
1.172684127609149,-2.761306201212312,-1.5886388705183085,-0.6746704103810854,-3.9223401637715654,-0.5877900878105677
1.1565994807168682,-2.768081942646473,-1.6277643087240434,-0.6801357016186161,-3.8939706293312213,-0.5036668130021695
1.1401254689324682,-2.7749079111011086,-1.6665962404748895,-0.6847538300608086,-3.8636757247315927,-0.41857942462664965
1.1232649628328002,-2.7817756601265007,-1.7051151740840351,-0.6885156700796101,-3.831412543499127,-0.33263389083487027
1.1060210166298834,-2.788676659416254,-1.743301196300698,-0.6914131672146598,-3.797139858136674,-0.2459382206726417
1.088396874375768,-2.7956023043074385,-1.7811339900627474,-0.6934393581811644,-3.7608183077075097,-0.15860237647003572
1.070395976012143,-2.8025439255321247,-1.81859285411266,-0.6945883899668127,-3.7224105822975844,-0.07073817937668281
1.0520219632471846,-2.809492799215819,-1.8556567244430795,-0.6948555379484654,-3.6818816038574766,0.01754079207460535
1.0332786852422493,-2.8164401571175004,-1.89230419753323,-0.6942372229583121,-3.6391987029199555,0.10611931046510392
1.0141702040911884,-2.823377197105204,-1.9285135553323682,-0.6927310272284433,-3.594331790685999,0.19488061510802623
0.9947008000752531,-2.830295093860294,-1.9642627919413584,-0.6903357091423356,-3.5472535259689693,0.2837065348164245
0.9748749766768273,-2.8371850098027367,-1.9995296419383537,-0.687051216721608,-3.497939476485371,0.37247761781966915
0.954697465335518,-2.844038106228877,-2.0342916102894137,-0.6828786997765764,-3.4463682739807666,0.46107326879434396
0.9341732299304983,-2.850845554652377,-2.0685260037798106,-0.6778205206496491,-3.392521762682634,0.5493718929429434
0.913307470973399,-2.8575985483381277,-2.102209963896674,-0.6718802634814225,-3.3363851405738387,0.6372510470207118
0.892105629496495,-2.8642883140181024,-2.135320501088596,-0.6650627419305157,-3.2779470929873753,0.7245875971767859
0.8705733906214601,-2.8709061237772744,-2.1678345303228475,-0.6573740052796849,-3.2171999180293938,0.8112578834420106
0.8487166867945111,-2.8774433070968657,-2.199728907855951,-0.6488213428626077,-3.1541396433474205,0.897137890661476
0.8265417006743876,-2.8838912630413605,-2.2309804691286015,-0.6394132867479237,-3.0887661337715144,0.9821034256358772
0.8040548676602836,-2.890241472574879,-2.261566067691217,-0.6291596126196471,-3.021083189369179,1.0660303002014828
0.7812628780475703,-2.8964855109916963,-2.2914626150619184,-0.6180713387959421,-2.951098633470764,1.1487945199447331
0.758172678799927,-2.902615060444864,-2.320647121414355,-0.6061607233314643,-2.8788243902388473,1.2302724782144274
0.7347914749273305,-2.9086219225561303,-2.349096736988622,-0.5934412591520096,-2.8042765513744854,1.3103411550615505
0.7111267304602376,-2.9144980310895616,-2.376788794114545,-0.579927667174076,-2.727475431575357,1.3888783207050537
0.6871861690112224,-2.9202354646705597,-2.4037008497328736,-0.5656358873661227,-2.6484456123836964,1.4657627430907958
0.6629777739163328,-2.9258264595312116,-2.4298107282964008,-0.5505830677127987,-2.567215974088029,1.5408743990811864
0.6385097879494434,-2.931263422262277,-2.455096564929831,-0.534787551048181,-2.483819715370828,1.6140946887845011
0.6137907126039883,-2.936538942551433,-2.479536848724245,-0.5182688597291251,-2.3982943604227103,1.68530665250562
0.5888293069375701,-2.9416458058868034,-2.503110466039395,-0.5010476781251454,-2.3106817532768105,1.7543951897748542
0.5636345859761224,-2.946577006204237,-2.525796743684742,-0.48314583290680546,-2.221028039149971,1.821247279887448
0.5382158186755146,-2.9513257584562647,-2.547575491848203,-0.46458627112039164,-2.1293836326124875,1.8857522033648202
0.5125825254397536,-2.9558855110801914,-2.568427046639947,-0.4453930360426449,-2.035803172445796,1.9478017637291103
0.48674447519621056,-2.960249958342364,-2.5883323121173882,-0.4255912408155046,-1.9403454630856345,2.0072905089649886
0.46071168202965274,-2.9644130525352583,-2.607272801656676,-0.40520703986716966,-1.8430734025889706,2.0641159520280112
0.4344944013781905,-2.9683690160037397,-2.6252306785355857,-0.38426759813226113,-1.744053897103953,2.118178789746189
0.4081031257956598,-2.972112352976551,-2.6421887955926913,-0.36280105809046925,-1.6433577618653032,2.1693831194514566
0.38154858028635846,-2.975637861178921,-2.6581307338281848,-0.3408365046497495,-1.5410596087814667,2.2176366526714446
0.3548417172194842,-2.978940643201997,-2.6730408398125407,-0.31840392790685673,-1.4372377207245108,2.2628509252070987
0.3279937108320786,-2.982016117604766,-2.6869042617706174,-0.2955341838247826,-1.3319739126791603,2.3049415029209257
0.30101595133073467,-2.984860029724083,-2.6997069842105215,-0.2722589528734048,-1.2253533799533045,2.3438281825626266
0.2739200386038017,-2.987468462168478,-2.711435860968882,-0.24861069668639169,-1.1174645337009395,2.37943518696383
0.24671777555728697,-2.9898378449715404,-2.7220786465468767,-0.22462261279404885,-1.0085020352079255,2.411758085564241
0.2194195405341678,-2.9919650842267154,-2.731626091903975,-0.20032725152995043,-0.8991458216877106,2.4411307132441316
0.19202805237152965,-2.9938478964540596,-2.7400795638979822,-0.17575112704341558,-0.7894603499021855,2.4675260647167088
0.16455384194787048,-2.9954836058807257,-2.7474311039140287,-0.15092733031440073,-0.6789396222026483,2.49053459906127
0.1370089345807706,-2.9968697922741057,-2.753671948726864,-0.12589057450965646,-0.5676012479608801,2.5100578811648413
0.10940534255522895,-2.998004414776665,-2.758794492261594,-0.10067592128207159,-0.45556145024411876,2.5260641257352505
0.08175505677002357,-2.9988858115461032,-2.7627922980811004,-0.07531872014058238,-0.3429375703371136,2.5385276228587306
0.054070038352173194,-2.999512698915041,-2.76566010928536,-0.04985454745106598,-0.22984780846070407,2.5474287684120656
0.02636221026303529,-2.999884170075579,-2.7673938558080415,-0.02431914519739791,-0.11641096344129664,2.5527540815639562
-0.001356551080785649,-2.999999693294845,-2.767990659104005,0.0012516403680322239,-0.0027461721496990776,2.554496209375981
-0.02907442414895283,-2.999859109668387,-2.767448834229457,0.02682192005537446,0.11102735048220325,2.552653918556745
-0.056779650579024746,-2.9994626304190093,-2.7657678893245814,0.05235582292172079,0.22479057006455605,2.5472320744654646
-0.08446054337638623,-2.9988108337493657,-2.762948522516453,0.07781755718181017,0.3384248891854327,2.5382416075029606
-0.1121054950112163,-2.9979046612573073,-2.758992616267816,0.10317147071957786,0.45181240090596475,2.525699467068988
-0.13970298539181294,-2.996745413923681,-2.753903229205022,0.1283821110770852,0.5648361385575527,2.509628563304518
-0.16724158969421682,-2.995334747682895,-2.747684585465863,0.15341428479974836,0.6773803211054314,2.4900576968761072
-0.19470998602874057,-2.993674668587201,-2.7403420616153236,0.17823311601954978,0.7893305933621093,2.467021477096388
-0.22209696292470119,-2.991767527576236,-2.731882171184339,0.2028041041610374,0.9005742603602584,2.440560228710284
-0.2493914266153892,-2.989616014863906,-2.7223125468933964,0.2270931806583943,1.0110005152185977,2.410719887710032
-0.27658240810605733,-2.9872231539552336,-2.7116419206294124,0.25106676457565263,1.12050065986233,2.377551886574045
-0.303659070008508,-2.984592295306273,-2.699880101250507,0.274691817026243,1.228968317990251,2.341113029354437
-0.33061071312666196,-2.9817271096406324,-2.687037950299277,0.29793589429245815,1.3362996397088693,2.3014653570656147
-0.35742678277832945,-2.978631580936577,-2.67312735571079,0.32076719955007915,1.4423934972888333,2.2586760038521945
-0.38409687483925964,-2.9753099990990375,-2.658161203606808,0.3431546331083179,1.5471516715308837,2.2128170444374398
-0.41061074149641397,-2.9717669523311825,-2.6421533482727346,0.36506784108035817,1.6504790282632484,2.163965333374545
-0.43695829669829844,-2.9680073192205105,-2.6251185804183543,0.3864772624051056,1.7522836845295444,2.1122023366417153
-0.4631296212910901,-2.9640362605546464,-2.6070725938276986,0.4073541741462584,1.8524771640602467,2.057613956137711
-0.48911496783019953,-2.9598592108822444,-2.5880319505072387,0.42767073500045516,1.9509745416603437,2.0002903476485585
-0.5149047650578352,-2.9554818698345513,-2.5680140444451087,0.4474000269520353,2.047694576182465,1.9403257328669667
-0.5404896220380504,-2.9509101932232986,-2.547037064097179,0.4665160950178118,2.1425598317910897,1.8778182060546094
-0.5658603319416846,-2.9461503839306724,-2.5251199537185607,0.48499398503120666,2.2354967872651343,1.8128695359435625
-0.5910078754745371,-2.9412088826071288,-2.5022823736614406,0.5028097794210863,2.3264359331220845,1.745584963476361
-0.6159234239430256,-2.936092358192824,-2.4785446597621625,0.5199406309466493,2.415311856383994,1.6760729959858374
-0.640598341952515,-2.9308076982783584,-2.4539277819420415,0.5363647943557377,2.502063312846687,1.6044451984138242
-0.6650241897344045,-2.925361999320443,-2.4284533021476142,0.5520616559399191,2.586633286748821,1.5308159821641212
-0.6891927250989676,-2.9197625567279712,-2.40214333175688,0.56701176096563,2.6689690377743602,1.4553023921791208
-0.7130959050118346,-2.9140168548337795,-2.375020488578558,0.5811968389665281,2.7490221353596382,1.3780238928207318
-0.7367258867928925,-2.908132556767182,-2.3471078535715018,0.594599826887967,2.8267484803111245,1.2991021531251548
-0.7600750289372249,-2.9021174942421055,-2.3184289274111682,0.6072048900801448,2.9021083137741925,1.2186608319888421
-0.7831358915586,-2.895979657275361,-2.289007587029476,0.6189974411419978,2.975066213628125,1.1368253638271035
-0.8059012364568077,-2.8897271838492626,-2.258868042253448,0.6299641566232299,3.0455910784145885,1.0537227452299334
-0.8283640268109904,-2.883368349532449,-2.2280347926668216,0.6400929915970516,3.113656098937952,0.9694813231212365
-0.8505174265018942,-2.8769115570723747,-2.1965325848172528,0.6493731921211526,3.179238717707321,0.8842305849057865
-0.8723547990667319,-2.8703653259725046,-2.164386369889898,0.6577953056091794,3.2423205764175265,0.7981009510667221
-0.8938697062911127,-2.8637382820668233,-2.131621261966051,0.6653511891395054,3.302887451695682,0.7112235706516046
-0.9150559064432023,-2.857039147103765,-2.098262496983078,0.6720340157323347,3.360929179364433,0.623730120060003
-0.9359073521559886,-2.8502767283511905,-2.0643353925093058,0.6778382786301961,3.4164395674986423,0.5357526055182404
-0.95641818796419,-2.8434599082335055,-2.0298653084445664,0.6827597936205877,3.4694162985758226,0.44742316959887773
-0.976582747503001,-2.836597634011474,-1.9948776087540334,0.6867956994429866,3.519860821040197,0.35887390211352255
-0.996395550376479,-2.829698907514712,-1.9593976243396567,0.6899444563255631,3.567778230623958,0.2702366556766833
-1.0158512987039816,-2.8227727749362743,-1.9234506171499504,0.692205842699777,3.613177141784064,0.1816428662079943
-1.0349448733536124,-2.815828316698139,-1.887061745625261,0.6935809501435409,3.6560695496317805,0.09322337860737662
-1.0536713298721814,-2.8088746373958005,-1.8502560315717365,0.6940721766058306,3.6964706827484264,0.005108277805817352
-1.072025894121689,-2.8019208558295494,-1.8130583285532205,0.6936832179674813,3.7343988472926384,-0.08257327463856967
-1.0900039576328298,-2.794976095129396,-1.775493291886198,0.6924190579944478,3.769875262818502,-0.16969319826351636
-1.107601072686454,-2.788049472979957,-1.737585350318616,0.6902859567409845,3.802923890233899,-0.25612464564198234
-1.1248129471343549,-2.781150091950977,-1.6993586794691031,0.6872914374610748,3.833571252338885,-0.34174214846929374
-1.1416354389711516,-2.774287029938529,-1.6608371770986183,0.6834442720869446,3.862394879708205,-0.42652299419548
-1.1580682812766099,-2.767467769622808,-1.622033456652122,0.6787524385782825,3.890777376943376,-0.5106521906185506
-1.174116048916487,-2.7606976480007255,-1.582943736118771,0.6732210050074942,3.9184942748502607,-0.5940754408823636
-1.189775570108062,-2.753985129366903,-1.543585122821286,0.6668590363584153,3.9444894400395043,-0.6765368842343165
-1.2050435815839582,-2.747338706181549,-1.5039749785604226,0.6596767230408411,3.9687815494549454,-0.7579325836050614
-1.2199170293188977,-2.740766761615763,-1.464130036746112,0.6516852108608164,3.9914338708909867,-0.8381684678030084
-1.2343930613229512,-2.734277559092667,-1.424066392556599,0.6428965735352754,4.012510555056181,-0.9171532278174723
-1.248469020342685,-2.727879232159037,-1.3837994951033457,0.6333237848784847,4.0320764355930265,-0.9947983460260339
-1.2621424364923446,-2.7215797746906425,-1.3433441415937757,0.6229806907319514,4.050196830124605,-1.0710181184229661
-1.2754110198370476,-2.7153870314336817,-1.3027144734792295,0.6118819807058528,4.066937342791739,-1.1457296702378628
-1.2882726529497406,-2.7093086888839073,-1.261923974570918,0.6000431597962584,4.08236366872471,-1.2188529653291482
-1.3007253834634174,-2.703352266504302,-1.2209854711023584,0.5874805199385025,4.096541400871544,-1.2903108097509204
-1.312767416639763,-2.6975251082814715,-1.179911133712629,0.5742111115529968,4.1095358395854475,-1.3600288499031912
-1.3243971079750458,-2.6918343746202766,-1.138712481320868,0.5602527151356358,4.121411805352338,-1.4279355656843329
-1.3356129558636642,-2.6862870345756287,-1.0974003868587283,0.5456238129406978,4.132233455019602,-1.4939622590729087
-1.3464135943393116,-2.68088985841983,-1.0559850848239791,0.5303435607998418,4.1420641018663105,-1.5580430385706663
-1.3567977859132503,-2.675649410543336,-1.0144761806151585,0.5144317601164603,4.150966039835261,-1.6201147999421117
-1.36676441452866,-2.670572042686385,-0.972882661604054,0.49790883007027004,4.15900037222827,-1.6801172036877396
-1.3763124786494765,-2.665663887498522,-0.9312129098998778,0.48079578006265167,4.166226845146348,-1.737992649687147
-1.3854410845015703,-2.6609308524227218,-0.8894747167562792,0.4631141824288857,4.172703685938224,-1.7936862494462034
-1.3941494394834846,-2.6563786139004897,-0.8476752985697833,0.4448861454391041,4.178487446903219,-1.8471457963783493
-1.4024368457633414,-2.6520126118941008,-0.8058213144158746,0.42613428660549535,4.1836328544767625,-1.8983217345441723
-1.41030269407785,-2.647838044721912,-0.763918885066745,0.40688170630909065,4.188192664110716,-1.9471671262657217
-1.4177464577486834,-2.643859864202538,-0.721973613432677,0.3871519617553308,4.192217521045109,-1.993637619023204
-1.4247676869307833,-2.64008277110357,-0.6799906063671433,0.3669690412635811,4.19575582715278,-2.037691412030725
-1.431366003106442,-2.6365112108904616,-0.6379744977739628,0.3463573388918528,4.198853614024511,-2.079289222875513
-1.437541093838272,-2.633149369771161,-0.5959294729532392,0.32534162939420147,4.201554422449096,-2.1183942545917027
-1.4432927077934319,-2.6300011710321165,-0.5538592941213282,0.30394704350463153,4.203899188429723,-2.15497216352445
-1.4486206500507093,-2.627070271661316,-0.5117673270387303,0.28219904353785613,4.2059261358672515,-2.188991028324068
-1.4535247777013005,-2.6243600592541383,-0.4696565686785404,0.2601233992939395,4.207670676029622,-2.220421320392461
-1.4580049957533308,-2.6218736491979033,-0.42752967586696516,0.23774616425071926,4.209165313916184,-2.249235876085274
-1.4620612533493833,-2.619613882131187,-0.38538899482636363,0.2150936520249646,4.21043956161725,-2.2754098709538653
-1.4656935403054916,-2.617583321674165,-0.3432365915503035,0.19219241308047172,4.211519858759507,-2.2989207962903375
-1.4689018839792558,-2.6157842524264483,-0.30107428293928645,0.16906921165879168,4.212429500120505,-2.3197484382171965
-1.4716863464739278,-2.614218678229161,-0.2589036686249681,0.14575100290595328,4.213188570487889,-2.3378748595412038
-1.474047022184497,-2.612888320688241,-0.21672616340999945,0.12226491016647532,4.213813886832012,-2.3532843845674645
-1.475984035690987,-2.6117946179562717,-0.17454303024995288,0.09863820241411217,4.214318947854069,-2.3659635870460107
-1.4774975400033528,-2.6109387237704453,-0.1323554137032113,0.07489827178717581,4.2147138909664,-2.375901281398907
-1.4785877151615465,-2.610321506744592,-0.09016437377414913,0.05107261119491484,4.215005456755341,-2.3830885173505347
-1.4792547671934915,-2.6099435499135475,-0.04797092007447579,0.027188791960338306,4.215196960972303,-2.3875185780586428
-1.479498927432881,-2.6098051505284747,-0.005776046227156086,0.0032744414640111003,4.215288274093179,-2.389186981817602
-1.4793204521978867,-2.6099063201021298,0.03641923556302527,-0.02064277924722128,4.215275808481272,-2.3880914873791603
-1.4787196228310457,-2.6102467847033948,0.07861385984854503,-0.04453519792295906,4.215152513184619,-2.384232102909936
-1.4776967460997628,-2.6108259855007905,0.12080667326441902,-0.06837515367985261,4.214907876392793,-2.3776110985778405
-1.476252154956045,-2.611643079555021,0.16299639991646878,-0.0921350197163092,4.214527935573614,-2.368233022733143
-1.4743862096532654,-2.612696940860971,0.20518160690953638,-0.11578722620704265,4.213995295305491,-2.3561047216235407
-1.4720992992169424,-2.613986161639917,0.24736067009275486,-0.13930428341247617,4.213289152815053,-2.3412353625555884
-1.4693918432656905,-2.615509053883059,0.2895317400990269,-0.16265880503698435,4.212385331224178,-2.3236364603885837
-1.4662642941777104,-2.6172636511478053,0.33169270875590157,-0.18582353186870407,4.211256320504205,-2.3033219072206865
-1.462717139597374,-2.6192477106085397,0.3738411759449569,-0.20877135573209316,4.209871326129196,-2.2803080051015083
-1.4587509052756507,-2.621458715363923,0.4159744169867162,-0.23147534378264817,4.2081963254121035,-2.2546135015794935
-1.454366158237353,-2.623893877003017,0.45808935062788186,-0.25390876317112204,4.206194131499885,-2.2262596278672717
-1.449563510267373,-2.6265501384327945,0.5001825077074347,-0.27604510610231325,4.203824464996323,-2.195270139384453
-1.4443436217073218,-2.629424176969813,0.5422500005777582,-0.2978581153109509,4.201590686641179,-2.1619647776358466
-1.438706835012667,-2.6325126102049037,0.5842984373699207,-0.319327684233161,4.200172671265182,-2.1267444583131407
-1.432652834049605,-2.635812181679422,0.6263375415440281,-0.3404355819438466,4.198969128058032,-2.0893118730165803
-1.426181482220736,-2.6393193023525336,0.6683618833770885,-0.3611557497590185,4.197203049717775,-2.0492920731354154
-1.4192926923905158,-2.643030127207573,0.7103656306274669,-0.38146245027488596,4.1948368784720245,-2.006720583461881
-1.4119864295730862,-2.646940558966417,0.7523426016648167,-0.40133033601451157,4.1918344460095724,-1.961637633102523
-1.4042627155970226,-2.651046251121258,0.7942862401571882,-0.42073447496162314,4.188157116210284,-1.9140860099819683
-1.396121634024706,-2.655342611228951,0.8361895909783358,-0.4396503762543908,4.183763910142019,-1.864111077093554
-1.3875633353157826,-2.6598248044725317,0.8780452773972686,-0.4580540160445772,4.178611637166398,-1.8117607891242251
-1.378588042223488,-2.664487757494564,0.9198454796102957,-0.475921863524145,4.172655031968439,-1.7570857091151915
-1.3691960554119693,-2.6693261625069917,0.961581914673914,-0.49323090711795436,4.165846897313244,-1.7001390248077897
-1.35938775928206,-2.674334481682144,1.0032458178948451,-0.5099586808376143,4.158138252320718,-1.6409765643130285
-1.3491636279923425,-2.6795069518294854,1.0448279257313857,-0.5260832907878848,4.149478486036244,-1.5796568107341606
-1.3385242316616892,-2.68483758936262,1.086318460257933,-0.5415834418132731,4.139815516061979,-1.5162409153639729
-1.3274702427388667,-2.6903201955608953,1.127707115242136,-0.5564384642686451,4.12909595199914,-1.4507927090721715
-1.3160024425241974,-2.695948362129799,1.1689830438815394,-0.5706283408937971,4.1172652634372255,-1.3833787114936698
-1.3041217278276802,-2.7017154770641088,1.2101348482438823,-0.5841337337680178,4.1042679522112095,-1.3140681376259842
-1.2918291177474366,-2.7076147308174923,1.2511505704523345,-0.5969360113167397,4.09004772863139,-1.242932901442181
-1.2791257605517918,-2.7136391227819514,1.29201768565392,-0.6090172753384319,4.074547691375393,-1.170047616127004
-1.2660129406478164,-2.7197814680801597,1.332723096806196,-0.620360388015979,4.057710510715637,-1.0954895905458422
-1.2524920856186443,-2.7260344046733267,1.3732531313138927,-0.6309489988728831,4.039478614737973,-1.0193388215601438
-1.2385647733114529,-2.732390400786818,1.413593539543693,-0.6407675716307967,4.0197943781914915,-0.941677981809498
-1.2242327389575545,-2.738841762655244,1.4537294952416504,-0.6498014109211213,3.9986003135918224,-0.8625924025877723
-1.20949788230566,-2.745380642588223,1.4936455978738596,-0.658036688799721,3.975839264183662,-0.7821700514507128
-1.1943622747490283,-2.7519990473574527,1.5333258769069888,-0.6654604710102247,3.9514545983514324,-0.7005015042041407
-1.1788281664268871,-2.758688846905106,1.5727537980410555,-0.6720607429379422,3.9253904050495123,-0.6176799109351663
-1.162897993280247,-2.765441783372916,1.6119122714024745,-0.6778264351931108,3.8975916898078538,-0.533800955764022
-1.146574384041983,-2.772249480450623,1.6507836617008724,-0.6827474487590437,3.868004570852264,-0.4489628100118992
-1.1298601671408806,-2.7791034530417145,1.689349800348466,-0.6868146796377935,3.836576474862852,-0.3632660784986044
-1.1127583774991905,-2.785995117243634,1.7275919995359643,-0.6900200429231799,3.8032563318786146,-0.27681373870493786
-1.0952722632031509,-2.792915800638796,1.7654910682539435,-0.692356496228483,3.7679947688435647,-0.18971107255779174
-1.0774052920258876,-2.7998567528919422,1.8030273302435433,-0.6938180623938063,3.7307443012740578,-0.10206559061934684
-1.0591611577821158,-2.8068091566484616,1.8401806438550259,-0.6943998513960374,3.6914595225150606,-0.01398694848879245
-1.040543786494141,-2.8137641387274157,1.8769304237873883,-0.6940980813825709,3.6500972900430213,0.07441314474770166
-1.021557342348771,-2.820712781602075,1.9132556646767078,-0.6929100987484358,3.6066169082613015,0.16302102615417624
-1.0022062334249457,-2.8276461351598052,1.9491349664953224,-0.6908343971752802,3.560980307225023,0.2517211867734872
-0.9824951171721297,-2.8345552287321767,1.9845465617182498,-0.6878706355497675,3.5131522167254303,0.34039638771986347
-0.9624289056198299,-2.841431083385169,2.019468344207543,-0.6840196546783859,3.4631003351588987,0.42892778457437686
-0.94201277029897,-2.8482647244583252,2.053877899759469,-0.6792834927154456,3.410795492599121,0.5171950600883122
-0.9212521468562958,-2.8550471943406937,2.0877525382535715,-0.6736653992211625,3.3562118074905527,0.6050765651637064
-0.9001527393434928,-2.8617695654703588,2.1210693273368575,-0.6671698477672232,3.2993268363807147,0.6924494680438968
-0.878720524163275,-2.8684229535433263,2.153805127570503,-0.6598025470080714,3.2401217161098685,0.7791899116099472
-0.8569617536553478,-2.8749985309164856,2.1859366289606785,-0.6515704501373945,3.1785812978802,0.8651731786413137
-0.8348829593058651,-2.8814875401883455,2.2174403887893255,-0.6424817626508881,3.1146942726333577,0.9502738648608648
-0.8124909545647833,-2.887881307940201,2.2482928706550402,-0.6325459483383782,3.0484532871739844,1.0343660595456328
-0.7897928372563747,-2.894171258619387,2.2784704846286443,-0.6217737334307553,2.9798550504849146,1.1173235334469886
-0.7667959915690807,-2.9003489285452515,2.307949628422506,-0.6101771088299299,2.9089004296964447,1.1990199337246494
-0.7435080896118936,-2.9064059800175324,2.336706729467412,-0.5977693303531847,2.8355945351851375,1.2793289855613956
-0.7199370925255053,-2.9123342155058234,2.3647182877855717,-0.5845649169267989,2.759946794295587,1.3581247000879024
-0.6960912511376038,-2.918125591897937,2.3919609195433997,-0.5705796466677412,2.681971013201789,1.4352815882091399
-0.6719791061528959,-2.923772234784022,2.418411401162985,-0.5558305507964858,2.601685426445499,1.510674879889013
-0.6476094878696933,-2.9292664527524894,2.444046713866633,-0.5403359053286219,2.519112733715332,1.58418074841412
-0.6229915154162323,-2.9346007516729404,2.468844088524653,-0.5241152204979048,2.4342801234590894,1.6556765391237604
-0.5981345955012882,-2.9397678489405434,2.4927810506726207,-0.5071892278686867,2.3472192829535743,1.7250410020617863
-0.5730484206750813,-2.9447606876555854,2.5158354655607607,-0.4895798651012725,2.2579663944876103,1.7921545279748656
-0.5477429670979872,-2.949572450711237,2.537985583094795,-0.47131025833966034,2.1665973660074656,1.8569104919118864
-0.5222281033245121,-2.954196643437617,2.559210788203553,-0.4524044798778113,2.073958289823892,1.919464514350377
-0.4965053295693923,-2.9586284757821804,2.579506269577756,-0.43288254033464785,1.9803756115617972,1.9798565872073084
-0.4705812832160461,-2.962862341703836,2.5988579475941793,-0.4127677113651525,1.885085666653822,2.0377724503501824
-0.44446640217607225,-2.966892249027028,2.6172457223636183,-0.3920862950823919,1.7878309825221947,2.0930122808199805
-0.41817122558322517,-2.970712511518781,2.6346503596566855,-0.3708655636009887,1.6886998845446044,2.1454814536209135
-0.3917063882975478,-2.9743177546064055,2.651053527860007,-0.3491337134283196,1.5877843080214973,2.1950899868722935
-0.36508261512838597,-2.977702920731183,2.66643783329075,-0.3269198181180599,1.4851796289855486,2.2417527111524915
-0.3383107147932178,-2.9808632743311296,2.680786853765623,-0.3042537792711126,1.3809844849143929,2.2853894301075535
-0.3114015736296677,-2.9837944064464237,2.6940851703260726,-0.2811662759737646,1.2753005859170798,2.325925071857286
-0.28436614907847896,-2.986492238941578,2.706318397027226,-0.25768871276746325,1.1682325169906846,2.3632898307579957
-0.2572154629555752,-2.988953028338945,2.717473208704265,-0.2338531662488798,1.0598875319706451,2.3974192991087673
-0.22996059453167386,-2.991173369258733,2.7275373666362484,-0.20969233040292337,0.9503753398174979,2.4282545884182714
-0.2026126734381939,-2.993150197461235,2.7364997420339443,-0.18523946077504058,0.8398078839074685,2.4557424398803054
-0.17518287241845484,-2.994880792487611,2.7443503372850464,-0.16052831759250685,0.7282991150116231,2.4798353237390502
-0.14768239994336735,-2.996362779896147,2.75108030489704,-0.13559310794743198,0.6159647586638926,2.500491527259477
-0.12012249271098535,-2.9975941330915528,2.7566819640851246,-0.1104684271568817,0.5029220776360432,2.5176752310534543
-0.09251440804941773,-2.998573174745493,2.7611488149598236,-0.0851891994178333,0.38928963024790164,2.5313565735485555
-0.06486941624268296,-2.999298577807207,2.7644755502762735,-0.059790617876630356,0.2751870252522224,2.541511703423772
-0.03719879279913739,-2.9997693661037155,2.766658064714623,-0.03430808423417423,0.16073467404189046,2.5481228198741714
-0.009513810682112222,-2.999984914529789,2.767693461668504,-0.008777148009279598,0.04605354093132519,2.5511782006048915
0.018174267477639807,-2.999944948828503,2.767580057526061,0.01676655441657433,-0.0687351077307028,2.550672217493678
0.045854197168166286,-2.9996495449638885,2.766317383435657,0.04228736084945268,-0.18350995485914723,2.546605339899871
0.07351475976179438,-2.999099128087827,2.763906184555908,0.06774964430445962,-0.2981498835877403,2.5389841256367807
0.10114477024061921,-2.998294471104026,2.760348416797264,0.09311787387521403,-0.4125342271274235,2.527821199662901
0.128733084862939,-2.9972366928325282,2.755647241069873,0.1183566753287419,-0.5265430167827105,2.5131352205860162
0.15626860875181978,-2.99592725577888,2.749807015059872,0.14343089130436348,-0.6400572273885814,2.494950835111866
0.1837403033872308,-2.994367963512696,2.7428332825635953,0.1683056409966471,-0.7529590194410218,2.473298620606214
0.21113719398351055,-2.9925609576609746,2.734732760416408,0.19294637920438779,-0.8651319772069144,2.44821501597583
0.23844837673426073,-2.9905087145221287,2.7255133230599533,0.21731895462979683,-0.9764613421140496,2.4197422411088727
0.2656630259071485,-2.9882140413072587,2.715183984798509,0.2413896673146755,-1.0868342407398188,2.3879282051496027
0.2927704007715044,-2.9856800720157697,2.703754879801899,0.26512532510326237,-1.1961399067347145,2.3528264039155022
0.3197598523420577,-2.9829102629529745,2.691237239918935,0.28849329902469556,-1.3042698960390169,2.31449580679619
0.346620829922617,-2.979908387897815,2.6776433703716886,0.31146157749157444,-1.4111182947727627,2.2730007335036557
0.3733428874340165,-2.976678532929351,2.662986623406968,0.3339988192149589,-1.5165819192046968,2.2284107210719277
0.399915689511182,-2.973225090921102,2.64728136998721,0.35607440474026164,-1.6205605072303513,2.1808003815307373
0.42632901735473094,-2.9695527557127774,2.630542969608563,0.3776584865128716,-1.7229569008185024,2.130249250702459
0.45257277432310516,-2.9656665159693003,2.612787738339192,0.39872203738695755,-1.8236772189133603,2.0768416285946785
0.47863699125185366,-2.9615716487374355,2.5940329151758625,0.419236897495748,-1.9226310203094954,2.0206664118812796
0.5045118314873048,-2.957273712710632,2.5742966268214844,0.4391758194066027,-2.0197314560488877,1.9618169189834482
0.5301875956225277,-2.9527785412130054,2.5535978509907,0.4585125114894106,-2.1148954109211786,1.9003907082786924
0.5556547259241503,-2.9480922349136494,2.531956378354594,0.4772216794322022,-2.208043633681285,1.8364893899798673
0.5809038104392943,-2.9432211542826865,2.509392773239323,0.4952790658433619,-2.2991008556315933,1.7702184322380177
0.6059255867725826,-2.9381719118006524,2.4859283331968034,0.5126614878854165,-2.3879958972522104,1.7016869620324329
0.6307109455239004,-2.9329513639329834,2.4615850475686067,0.5293468728910591,-2.47466176259654,1.631007561418233
0.655250933378323,-2.9275666028814507,2.4363855551668427,0.5453142919178136,-2.559035721203898,1.5582960597064286
0.6795367558403432,-2.9220249481244993,2.4103531011981585,0.5605439912035001,-2.6410593773172764,1.4836713221537998
0.7035597796053007,-2.9163339377584556,2.3835114935588892,0.5750174214904622,-2.720678726230375,1.4072550357393325
0.727311534561659,-2.910501319651576,2.355885058630984,0.5887172651922755,-2.79784419762197,1.3291714926017875
0.7507837154185328,-2.9045350424228564,2.3274985967096007,0.6016274613823899,-2.8725106857713882,1.2495473717074326
0.7739681829536368,-2.898443246257454,2.298377337194119,0.6137332285898217,-2.9446375665842908,1.1685115193097282
0.796856964877581,-2.892234253570428,2.26854689367488,0.6250210853925946,-3.0141887013920865,1.0861947287530889
0.8194422563112178,-2.885916559530365,2.2380332190481314,0.6354788688050987,-3.081132427521908,1.0027295201603614
0.8417164198734888,-2.8794988224542406,2.2068625607915586,0.6450957504608702,-3.145441535667345,0.9182499205295152
0.8636719853779984,-2.8729898540846306,2.1750614165322686,0.6538622505974814,-3.2070932341234766,0.8328912447481969
0.8853016491372828,-2.86639860976013,2.142656490038336,0.6617702498552284,-3.266069099980669,0.7467898780163864
0.9065982728745094,-2.85973417848949,2.109674647763887,0.6688129989061178,-3.322355017402387,0.6600830601460288
0.9275548822430668,-2.8530057729396643,2.076142876076326,0.674985125934228,-3.3763564181823966,0.5729334626133351
0.9481687625456459,-2.8462213543104227,2.0420799246771524,0.6802831382977761,-3.429158336399979,0.48548837041826687
0.9684432982834004,-2.8393868313440436,2.00749105752978,0.6847046128294886,-3.4805924848631804,0.39776288199561805
0.98837304329737,-2.8325110286251483,1.9723983934486602,0.6882463591585493,-3.5297924105407503,0.3097760747099869
1.0079524120193675,-2.8256029330223202,1.9368245428042394,0.6909063360469058,-3.5767510810249377,0.2216454104233705
1.0271760877082872,-2.8186715461082548,1.9007917651999127,0.6926837047125707,-3.6215050759720384,0.1334901722170514
1.0460390175805963,-2.811725871008591,1.8643219386806753,0.693578811967167,-3.6640939664246446,0.045427894761772336
1.0645364076303334,-2.8047748994936303,1.827436530636857,0.6935931720751687,-3.704560142716076,-0.04242575894778611
1.0826637171583338,-2.7978275993257515,1.790156570458131,0.6927294474236678,-3.7429486371639342,-0.1299571120022449
1.1004166530308863,-2.790892901874291,1.7525026239869284,0.6909914280911398,-3.779306942157177,-0.21705457918420024
1.1177911636884184,-2.783979690008548,1.7144947698143438,0.688384010402963,-3.8136848242344,-0.3036087638608862
1.1347834329251343,-2.777096786278549,1.6761525774557091,0.6849131745603914,-3.8461341347398275,-0.389512546284287
1.1513898734608015,-2.770252941392161,1.63749508743717,0.6805859614283027,-3.8767086176347476,-0.47466116345230347
1.1676071203260636,-2.7634568229961323,1.5985407933188773,0.6754104485653503,-3.9054637150294127,-0.5589522807147276
1.1834320240828056,-2.756717004767677,1.5593076256748195,0.669395725578158,-3.932456370986074,-0.6422860553360366
1.1988616439011544,-2.750041955822242,1.519812938043881,0.6625518688789431,-3.9577448341311623,-0.7245651922544667
1.2138932405147123,-2.743440030442198,1.480073494861383,0.654889915923414,-3.981388459597653,-0.8056949923015395
1.2285242690755789,-2.736919458130311,1.440105461375259,0.6464218390030364,-4.0034475108026015,-0.885583393169302
1.2427523719306057,-2.7304883339909827,1.3999243955460154,0.6371605186627672,-4.023982961548299,-0.9641410034343565
1.2565753713401775,-2.724154609441486,1.3595452419248428,0.6271197168121584,-4.043056298917534,-1.0412811299669507
1.269991262160611,-2.7179260832546013,1.3189823274996184,0.6163140495943599,-4.060729327415061,-1.1169197990706188
1.2829982045110024,-2.711810392933389,1.278249359494111,0.6047589600740079,-4.077063974789233,-1.1909757717140614
1.2955945164450577,-2.7058150064181214,1.2373594251014357,0.5924706908012856,-4.0921220999494,-1.2633705532298052
1.3077786666481062,-2.6999472141247693,1.1963249931287576,0.5794662563056434,-4.105965303374987,-1.334028397866124
1.3195492671791,-2.694214121313876,1.1551579175263609,0.5657634155687306,-4.118654740394135,-1.4028763085884037
1.3309050662769963,-2.6886226407880716,1.1138694427705167,0.5513806445220918,-4.130250937691123,-1.4698440325334374
1.3418449412504572,-2.6831794859160203,1.0724702110660782,0.5363371086111042,-4.14081361338296,-1.5348640525262809
1.352367891469311,-2.677891163980129,1.0309702713314184,0.5206526354625066,-4.150401500987314,-1.5978715750727908
1.3624730314757028,-2.6727639698449637,0.989379089925191,0.504347687688726,-4.15907217758636,-1.6588045152430375
1.3721595842323149,-2.667803979942942,0.9477055630714313,0.4874433358580414,-4.166881896473527,-1.717603478860866
1.3814268745244531,-2.663017046573604,0.905958030936732,0.46996123165547543,-4.17388542455366,-1.7742117424134243
1.3902743225322114,-2.6584087925124686,0.8641442933105972,0.45192358125517007,-4.180135884750008,-1.828575231090614
1.3987014375882898,-2.6539846059252965,0.8222716268376328,0.4333531189209286,-4.185684603655744,-1.8806424953593606
1.4067078121364112,-2.649749635583406,0.7803468037479196,0.4142730808475753,-4.190580964653719,-1.9303646864712363
1.4142931159046146,-2.6457087863755557,0.7383761120297505,0.3947071792518348,-4.19487226671216,-1.9776955312931328
1.4214570903070292,-2.6418667151118496,0.6963653769869155,0.3746795767175826,-4.198603589051082,-2.022591306840745
1.4281995430870387,-2.6382278266150507,0.65431998412082,0.35421486079656467,-4.2018176618612415,-2.0650108148835074
1.4345203432140494,-2.6347962700947196,0.6122449032759798,0.333338018862057,-4.204554743244241,-2.104915356976546
1.4404194160453403,-2.6315759357996114,0.5701447139858002,0.3120744132094466,-4.206852502531852,-2.142268710261174
1.4458967387637691,-2.62857045194385,0.5280236319540208,0.2904497563943658,-4.208745910131054,-2.1770371043600054
1.4509523361013488,-2.625783181902504,0.48588553660579914,0.2684900867958329,-4.210267134030847,-2.2091891996759543
1.4555862763579843,-2.62321722167233,0.443733999641091,0.24622174438884126,-4.211445443097727,-2.238696067386604
1.4597986677238912,-2.620875397593627,0.4015723145217606,0.223671346708013,-4.212307117277717,-2.2655311714066055
1.4635896549134744,-2.6187602643293366,0.35940352682271826,0.2008657649813016,-4.212875364814481,-2.289670352570784
1.4669594161176753,-2.616874103097757,0.3172304653763256,0.17783210041029962,-4.213170246584889,-2.3110918152697177
1.4699081602810302,-2.6152189201554883,0.27505577413833615,0.15459766057149746,-4.2132086076467665,-2.3297761167478006
1.4724361247089184,-2.613796445527498,0.2328819447027167,0.13118993591084419,-4.213004016086304,-2.345706159251253
1.4745435730097067,-2.612608131981482,0.19071134939186363,0.10763657630220312,-4.212566709246419,-2.3588671851903813
1.4762307933757182,-2.611655154244009,0.14854627484793356,0.0839653676387645,-4.211903547411326,-2.3692467754562223
1.477498097206191,-2.6109384084562555,0.10638895605029557,0.060204208425201695,-4.211017975016732,-2.376834851007343
1.4783458180746076,-2.6104585118674684,0.06424161068343444,0.0363810863373162,-4.209909989449546,-2.3816236778173696
1.4787743110420135,-2.610215802764633,0.022106473779033402,0.012524054715144256,-4.208607089937048,-2.3836254571432125
1.478784021144149,-2.610210301644053,-0.02001478751350343,-0.01133914303492027,-4.207940002409628,-2.3833142715036244
1.478376931266687,-2.61044089170747,-0.06213656931225041,-0.03518994471435772,-4.208274563711164,-2.3809062970499673
1.4775533653552837,-2.610907132114675,-0.10426452852874192,-0.05900493476765233,-4.2088098360814445,-2.375953093023175
1.476312751460503,-2.6116088259682226,-0.14639702649105807,-0.08275657320331015,-4.2091814088886474,-2.368250683811977
1.4746545454159559,-2.6125454965768653,-0.1885324246025887,-0.10641736086999419,-4.209387585428352,-2.357804294709073
1.4725782313142737,-2.61371638718881,-0.23066905022335737,-0.12995986238667495,-4.2094232704075,-2.344621441300725
1.470083322333493,-2.6151204609724803,-0.27280516274888494,-0.1533567290642029,-4.209279993473096,-2.3287119302952144
1.4671693619130106,-2.616756401246354,-0.31493891996255846,-0.1765807218520446,-4.20894594031264,-2.3100878636902413
1.4638359252774484,-2.6186226119597906,-0.35706834473712595,-0.19960473434328677,-4.208405991289149,-2.288763646202895
1.4600826213059723,-2.620717218427101,-0.39919129216053945,-0.22240181587012056,-4.207641767567804,-2.264755995860403
1.455909094743796,-2.6230380683174044,-0.44130541716090577,-0.2449451947208724,-4.206631684685444,-2.2380839576246814
1.4513150287517766,-2.6255827329031605,-0.4834081427047925,-0.2672083015082523,-4.205351013507691,-2.208768919899244
1.4463001477892212,-2.62834850857052,-0.5254966286425412,-0.28916479271685325,-4.2037719485116725,-2.1768346337427484
1.4408642208241924,-2.6313324185949396,-0.5675677412735965,-0.31078857445605607,-4.201863683325602,-2.1423072345902483
1.4350070648648126,-2.6345312151857447,-0.6096180237041167,-0.3320538264423847,-4.199592493448655,-2.105215266260265
1.4287285488042436,-2.6379413818035684,-0.6516436670683643,-0.35293502623303835,-4.196921826066294,-2.0655897070038023
1.4220285975712352,-2.6415591357547887,-0.6936404826844228,-0.3734069737297481,-4.193812396867912,-2.023463997330456
1.414907196577329,-2.6453804310672755,-0.735603875213868,-0.39344481596938374,-4.190222293763831,-1.9788740693262916
1.4073643964510179,-2.649400961651909,-0.7775288168939088,-0.4130240722147589,-4.186107087389111,-1.931858377159152
1.3994003180483818,-2.6536161647544443,-0.8194098229093457,-0.43212065935595334,-4.181419948270403,-1.8824579284486838
1.3910151577289425,-2.6580212247023773,-0.8612409279703934,-0.450710917629147,-4.17611177052099,-1.8307163161615705
1.382209192884716,-2.662611076951529,-0.9030156641610172,-0.4687716366564853,-4.1701313019166975,-1.776679750676454
1.3729827877096972,-2.667380412437062,-0.9447270401208778,-0.4862800818068538,-4.163425280192065,-1.720397091648536
1.3633363991962602,-2.6723236822336056,-0.9863675216223198,-0.5032140208736732,-4.155938575383345,-1.6619198792910836
1.3532705833442424,-2.6774351025291225,-1.0279290136020258,-0.5195517510619305,-4.1476143380289585,-1.6013023646786841
1.3427860015677666,-2.6827086599169974,-1.0694028437049816,-0.5352721262726459,-4.138394153023313,-1.5386015386672902
1.3318834272841709,-2.6881381170106886,-1.1107797473962864,-0.5503545846688832,-4.128218198904584,-1.4738771590177606
1.3205637526687424,-2.693717018385088,-1.1520498546940623,-0.5647791765032316,-4.117025412338677,-1.4071917753019108
1.3088279955583075,-2.6994386968484436,-1.1932026785742378,-0.578526592182435,-4.104753657544855,-1.3386107511650387
1.2966773064861028,-2.7052962800484432,-1.2342271050953606,-0.5915781905405697,-4.091339900390949,-1.2682022835159117
1.2841129758297691,-2.7112826974156743,-1.2751113852887712,-0.6039160272878586,-4.076720386866448,-1.196037418212704
1.2711364410537245,-2.717390687447293,-1.3158431288564507,-0.6155228835978811,-4.060830825622375,-1.1221900618135727
1.2577492940266553,-2.7236128053332855,-1.3564092997156456,-0.6263822947916339,-4.043606574247974,-1.0467369889634313
1.2439532883943571,-2.729941430927203,-1.3967962134259797,-0.6364785790726245,-4.02498282893373,-0.9697578449915163
1.2297503469876865,-2.736368777062709,-1.4369895365311356,-0.6457968662629355,-4.0048948171491645,-0.8913351433006369
1.2151425692449702,-2.7428868982166823,-1.4769742878433803,-0.6543231264860506,-3.9832779929442808,-0.8115542571375087
1.20013223862783,-2.7494876995189763,-1.5167348416951854,-0.6620441987381609,-3.960068234462483,-0.7305034053430504
1.1847218300090352,-2.7561629461082378,-1.5562549331779645,-0.6689478192857112,-3.935202043231243,-0.6482736316937547
1.1689140170107195,-2.76290427283246,-1.5955176653834986,-0.6750226498231209,-3.908616744777362,-0.5649587774597435
1.1527116792710328,-2.769703194292153,-1.6345055186589927,-0.6802583053209413,-3.880250690093078,-0.480655446821352
1.1361179096171339,-2.7765511152232,-1.6732003618818585,-0.6846453814912161,-3.850043457458554,-0.3954629648041603
1.1191360211222692,-2.783439341215579,-1.7115834657552602,-0.6881754817934972,-3.817936054107406,-0.30948332741301954
1.1017695540246217,-2.790359089763249,-1.749635518120245,-0.6908412439018871,-3.783871117203546,-0.22282114366831252
1.0840222824855905,-2.797301501639523,-1.7873366412748506,-0.6926363655506206,-3.7477931135783535,-0.13558356927176618
1.065898221165202,-2.804257652591298,-1.8246664112849766,-0.6935556296730937,-3.70964853766111,-0.04788023165552602
1.047401631592466,-2.8112185653444737,-1.861603879266064,-0.6935949287469273,-3.669386107019676,0.040176853803082224
1.028537028308663,-2.818175221911864,-1.8981275946086937,-0.6927512882556145,-3.6269569549124867,0.12847337658879354
1.0093091847617988,-2.8251185761938333,-1.9342156301151627,-0.6910228891755801,-3.582314819240608,0.2168928330338602
0.9897231389307688,-2.832039566860786,-1.9698456090079053,-0.6884090893960778,-3.5354162272765706,0.3053166376036245
0.969784198658171,-2.8389291305055377,-2.0049947337643435,-0.6849104439783104,-3.4862206755354634,0.3936242435697892
0.9494979466711646,-2.8457782150524733,-2.039639816726333,-0.6805287241594453,-3.434690804147124,0.4816932731219623
0.9288702452703133,-2.852577793409229,-2.0737573124259474,-0.6752669350068997,-3.380792565079801,0.5693996569304502
0.9079072406669646,-2.859318877345529,-2.107323351562765,-0.6691293316283052,-3.3244953835631463,0.6566177831343438
0.8866153669504113,-2.8659925315826253,-2.140313776561346,-0.662121433843049,-3.2657723120552475,0.7432206556887024
0.8650013496668556,-2.8725898880756575,-2.1727041786309385,-0.654250039222125,-3.204600176098012,0.8290800619643548
0.843072208993045,-2.879102160470098,-2.2044699362429876,-0.6455232344043232,-3.140959711410318,0.9140667494513366
0.8208352624883835,-2.885520658712328,-2.2355862549354493,-0.6359504045984746,-3.0748356915708683,0.9980506113759873
0.798298127410328,-2.8918368037932507,-2.2660282083465084,-0.6255422411835827,-3.0066890705559643,1.0809441209914752
0.7754647241081333,-2.898043212525289,-2.295780230321955,-0.6143098816557023,-2.9374004924372628,1.1627457238781886
0.7523352052635974,-2.904133560792441,-2.324835025011919,-0.6022640485133487,-2.8664793954280015,1.2433656106008755
0.7289172399159359,-2.91009959577904,-2.3531672052053985,-0.5894176772392684,-2.7930169411630317,1.3226264887845147
0.7052188612179537,-2.915933188154772,-2.380751280090258,-0.575785039728874,-2.717028676385681,1.400397493030681
0.6812482706882099,-2.9216263952949775,-2.407562173701608,-0.5613816913928084,-2.6385582647650097,1.4765514736484882
0.6570138370850471,-2.927171470528979,-2.4335752693748427,-0.5462244496658412,-2.557653802306106,1.5509635377138586
0.6325240949030374,-2.932560872235578,-2.4587664540280567,-0.5303313703174558,-2.474367793755775,1.623511268089537
0.6077877424960788,-2.9377872727737655,-2.483112162142726,-0.5137217215759605,-2.388757115942127,1.6940749409834979
0.5828136398321417,-2.9428435672365616,-2.5065894193121836,-0.496415956083552,-2.300882968128249,1.7625377414836834
0.5576108058854268,-2.947722882015846,-2.5291758852283768,-0.47843568070541637,-2.210810809494504,1.8287859765004377
0.5321884156724568,-2.9524185831660184,-2.55084989597874,-0.45980362422168136,-2.118610283899642,1.8927092845438906
0.5065557969393759,-2.956924284554326,-2.5715905055266677,-0.4405436029367699,-2.0243551321061517,1.9542008417617964
0.48072242650848285,-2.9612338557857596,-2.5913775262511356,-0.42068048424647025,-1.9281230916913046,2.0131575636638175
0.4546979262927623,-2.9653414298905045,-2.6101915684233905,-0.4002401482087656,-1.8299957848992676,2.0694803019617183
0.42849205898790643,-2.9692414107620664,-2.628014078501371,-0.37924944717015957,-1.7300585947268132,2.123074035960002
0.40211472345204213,-2.9729284803343465,-2.644827376125629,-0.35773616350486165,-1.6284005295684096,2.173848057939395
0.3755759497840825,-2.9763976054861665,-2.6606146897039418,-0.33572896552973125,-1.525114076781307,2.2217161519863513
0.34888589411230475,-2.9796440446619554,-2.6753601904756055,-0.31325736166329304,-1.420295045565524,2.266596765733622
0.3220548331054444,-2.9826633541976246,-2.689049024950499,-0.29035165290243153,-1.314042399584764,2.308413174492296
0.2950931582192299,-2.9854513943409295,-2.701667345622447,-0.26704288369547935,-1.2064580797886606,2.347093637272847
0.2680113696919322,-2.9880043349560013,-2.7132023398611826,-0.24336279129536756,-1.0976468179266874,2.382571544211512
0.24082007030310734,-2.9903186609020795,-2.723642256892251,-0.21934375368123488,-0.9877159412725973,2.414785554940595
0.21352995891029458,-2.9923911770769154,-2.732976432779553,-0.1950187361414017,-0.8767751691096066,2.443679727463893
0.18615182377900355,-2.9942190131157327,-2.7411953133308815,-0.17042123661489067,-0.7649364015516653,2.4692036371242825
0.15869653572185044,-2.995799627737123,-2.7482904748526593,-0.14558522989266734,-0.6523135013020465,2.491312485277893
0.13117504106321082,-2.9971308127277436,-2.754254642686278,-0.12054511078350146,-0.5390220689760952,2.5099671973176827
0.10359835444623813,-2.9982106965582043,-2.7590817074647935,-0.09533563635277381,-0.4251792126344185,2.5251345097203277
0.07597755149953317,-2.999037747623083,-2.7627667390353152,-0.06999186734565707,-0.31090331219650125,2.536787045822274
0.04832376138116787,-2.999610777098585,-2.765305997999258,-0.044549108908884465,-0.19631377942130257,2.544903380064094
0.02064815921814167,-2.99992894141193,-2.766696944829536,-0.019042850727757306,-0.08153081415778729,2.5494680904772404
-0.0070380415403101405,-2.9999917443171866,-2.7669382465309456,0.006491293302872085,0.03332484241556699,2.5504717992227204
-0.03472359683682567,-2.9997990385728697,-2.7660297808172123,0.03201764575317802,0.1481321568327303,2.547911201028273
-0.0623972397684522,-2.9993510272172674,-2.7639726377855456,0.05750052655669135,0.2627700539227362,2.5417890794079225
-0.09004768837837861,-2.9986482644381134,-2.760769119077017,0.08290431400959287,0.3771176681848374,2.532114310585655
-0.11766365345744537,-2.9976916560338633,-2.7564227345185817,0.10819350574759533,0.4910545952022005,2.518901855084195
-0.1452338463358671,-2.996482459464512,-2.750938196250146,0.133332779576844,0.6044611423377546,2.502172736978091
-0.1727469866454793,-2.995022283490543,-2.7443214103476556,0.158287054035445,0.7172185779534743,2.4819540108494937
-0.20019181003275913,-2.9933130873992795,-2.7365794659607876,0.18302154856281982,0.8292093783977066,2.4582787165241546
-0.22755707580283363,-2.9913571798185625,-2.7277206219913452,0.20750184315504766,0.9403174720078482,2.4311858217038598
-0.2548315744747055,-2.989157217118354,-2.7177542913460155,0.23169393738571992,1.0504284793817646,2.400720152649617
-0.28200413522796886,-2.9867162014015203,-2.7066910228045233,0.2555643086735585,1.1594299491811455,2.366932313107924
-0.3090636332213899,-2.984037478085688,-2.6945424805515983,0.27907996968017285,1.267211588739741,2.3298785917099103
-0.3359989967638599,-2.9811247330787216,-2.6813214214283523,0.30220852472380694,1.3736654887629243,2.2896208581084245
-0.36279921431839435,-2.9779819895509703,-2.667041669965754,0.32491822509775886,1.478686341419973,2.246226448154264
-0.38945334132008314,-2.974613604308066,-2.651718091269794,0.34717802318535373,1.5821716511493662,2.1997680384461056
-0.4159505067891366,-2.9710242637686184,-2.6353665618346356,0.3689576252668501,1.684021937514558,2.1503235106213197
-0.44227991972048064,-2.9672189795517356,-2.6180039383666,0.39022754291751227,1.7841409294714765,2.0979758057861524
-0.46843087523168003,-2.9632030836798346,-2.5996480247080793,0.41095914290020646,1.8824357504315685,2.0428127695128424
-0.4943927604513471,-2.9589822234027188,-2.5803175369565583,0.4311246954603119,1.978817093528022,1.98492698785887
-0.5201550601305966,-2.9545623556494007,-2.5600320668796908,0.45069742093541904,2.073199386523086,1.9244156148893055
-0.5457073619605676,-2.9499497411145903,-2.538812043732873,0.4696515345972349,2.1655009458199004,1.861380192206564
-0.5710393615794951,-2.9451509379872,-2.516678694591004,0.48796228964826316,2.2556441190727696,1.7959264610130425
-0.5961408672533497,-2.940172795328605,-2.4936540033109957,0.5056060183011998,2.3435554159230065,1.7281641672517658
-0.6210018042146039,-2.9350224461087526,-2.469760668246199,0.5225601708745248,2.4291656264182677,1.6582068603861337
-0.6456122186442684,-2.929707299908512,-2.4450220588381577,0.5388033528434647,2.512430460826252,1.5861828129033917
-0.6699626452389248,-2.9242349519121174,-2.4194617601215493,0.5543155825442623,2.5938919475218967,1.5125134498817197
-0.6940536644190044,-2.9186108872041423,-2.3930922901190006,0.5690839023906462,2.6738530679801045,1.4374206034847141
-0.7178809672490476,-2.9128417253365435,-2.365931168169996,0.5830927718032155,2.7518061396562388,1.3606930451288335
-0.7414360085013227,-2.9069352667883104,-2.3380010761118686,0.5963250043952275,2.827483747076556,1.2823101931602743
-0.7647105269804966,-2.9008994829061576,-2.309324886947242,0.60876464754216,2.9008689800255354,1.2023956910439964
-0.7876965454488425,-2.894742501896837,-2.2799256210563024,0.6203969902019141,2.971949278535348,1.1210738558882944
-0.8103863700920474,-2.888472594844728,-2.2498264028924804,0.6312085685809646,3.0407163785268807,1.038469465810703
-0.8327725895343167,-2.8820981617773374,-2.2190504182829915,0.6411871696976238,3.107166245534472,0.9547075526365312
-0.8548480734126631,-2.8756277178005254,-2.1876208724513497,0.6503218328980123,3.171298996961525,0.8699132003547163
-0.8766059705213811,-2.8690698793243548,-2.1555609488743523,0.6586028493844049,3.233118813337029,0.7842113497203727
-0.8980397065387704,-2.862433350399579,-2.122893769081239,0.6660217598193411,3.292633839061992,0.697726609357268
-0.919142981349159,-2.8557269091838213,-2.089642353497736,0.6725713500722381,3.3498560731528357,0.6105830736766009
-0.939909765974202,-2.848959394555549,-2.0558295834325335,0.6782456451782319,3.404801250503624,0.5229041478913175
-0.9603342991282875,-2.8421396928929763,-2.0214781642984643,0.6830399015815738,3.457488714201318,0.43481238036781633
-0.980411083413679,-2.8352767250340163,-1.98661059015523,0.6869505977381483,3.5079412794390805,0.3464293025192404
-1.0001348811717317,-2.8283794334324392,-1.9512491096550393,0.6899754231535306,3.556185089579955,0.25787527640727603
-1.0195007100071984,-2.8214567695243566,-1.9154156934669426,0.6921132659344901,3.602249464929713,0.16926935018243938
-1.0385038380032072,-2.8145176813181703,-1.87913200325004,0.6933641989329589,3.646166744781226,0.08072912145569688
-1.0571397786450392,-2.8075711012201126,-1.8424193622400913,0.6937294645622318,3.6879721232938607,-0.0076293913414460235
-1.0754042854712753,-2.8006259341065194,-1.8052987275084211,0.6932114583655625,3.727703479771975,-0.0956918695864104
-1.093293346471294,-2.7936910456529724,-1.767790663946358,0.6918137114173587,3.7654012039038918,-0.18334580709758797
-1.1108031782484196,-2.786775250929506,-1.7299153200228579,0.689540871636882,3.801108016518995,-0.27048061481501406
-1.1279302199683046,-2.77988730327009,-1.6916924053573892,0.6863986840937347,3.834868786415626,-0.3569877176082201
-1.1446711271123373,-2.7730358834236837,-1.6531411701446672,0.6823939703834642,3.866730343804676,-0.44276064332080267
-1.161022765056019,-2.766229588993234,-1.6142803864624007,0.6775346071503754,3.8967412909062915,-0.5276951041911317
-1.176982202492356,-2.759476924168101,-1.5751283314878846,0.6718295038330913,3.9249518102270997,-0.6116890708172846
-1.192546704720357,-2.752786289754549,-1.5357027726440404,0.6652885797065858,3.9514134710342717,-0.694642838860311
-1.207713726818715,-2.7461659735080923,-1.4960209546904017,0.6579227402923442,3.976179034531796,-0.7764590887060763
-1.222480906724694,-2.739624140770695,-1.45609958876953,0.6497438532059637,3.9993022582313245,-0.8570429383293998
-1.236846058238142,-2.733168825415066,-1.4159548434144993,0.6407647235089728,4.020837699995781,-0.9363019896259033
-1.250807163970386,-2.7268079210975533,-1.3756023375183632,0.6309990686288686,4.040840522220975,-1.0141463684975456
-1.2643623682575815,-2.7205491728204585,-1.3350571352619272,0.6204614929084215,4.059366296604978,-1.0904887589959529
-1.2775099700578425,-2.714400168803931,-1.294333742991737,0.6091674618421629,4.076470809940211,-1.1652444318449255
-1.2902484158512029,-2.7083683326670065,-1.253446108035897,0.5971332760546691,4.092209871347713,-1.238331267677875
-1.3025762925611466,-2.702460915916761,-1.2124076194412323,0.584376045071835,4.106639121357134,-1.3096697753390316
-1.3144923205160928,-2.696684990744046,-1.1712311106113298,0.5709136609327666,4.119813843220612,-1.3791831056088384
-1.3259953464688392,-2.6910474431237708,-1.1299288638212002,0.5567647716862727,4.131788776832423,-1.4467970607228189
-1.3370843366915546,-2.6855549662172447,-1.0885126165806507,0.5419487548121897,4.142617935611021,-1.5124401000611698
-1.3477583701634706,-2.6802140540737236,-1.0469935698149735,0.526485690603967,4.15235442668353,-1.576043342391774
-1.358016631867947,-2.675030995627908,-1.0053823978282277,0.5103963355450871,4.161050274698539,-1.6375405650533885
-1.3678584062151045,-2.6700118689898504,-0.963689260011199,0.4937020957080033,4.168756249576731,-1.6968682004676943
-1.3772830706056878,-2.6651625360234537,-0.921923814253118,0.4764250002003886,4.175521698494798,-1.7539653303695886
-1.3862900891513001,-2.6604886372095033,-0.8800952320133052,0.4585876746795831,4.181394382383537,-1.8087736781435915
-1.3948790065655767,-2.6559955867889973,-0.8382122150062004,0.4402133149522686,4.186420317206348,-1.861237599650778
-1.4030494422403108,-2.651688568182386,-0.7962830134506156,0.42132566067256055,4.190643620272496,-1.9113040729269883
-1.4108010845199415,-2.647572529680227,-0.7543154458315758,0.40194896914792455,4.194106361824595,-1.95892268712565
-1.4181336851872173,-2.64365218040069,-0.7123169201207938,0.3821079892586336,4.196848422128625,-2.0040456310714028
-1.4250470541722275,-2.639931986509322,-0.6702944563995713,0.3618279354928414,4.198907354282937,-2.046627681781132
-1.4315410544963734,-2.6364161676964835,-0.6282547108258402,0.3411344620958482,4.200318252950559,-2.0866261932980237
-1.4376155974622071,-2.6331086939079027,-0.5862040008850457,0.32005363732871683,4.20111362920942,-2.1240010861724077
-1.4432706380994218,-2.6300132823238913,-0.5441483318626886,0.29861191782813234,4.2013232917045045,-2.1587148379090433
-1.4485061708766223,-2.627133394582838,-0.5020934244745451,0.27683612305626354,4.201460618538057,-2.1909801202956185
-1.4533241218992619,-2.624471184201827,-0.4600350061662311,0.2547484519563482,4.2023732602580885,-2.221206215647422
-1.4577269645586257,-2.6220282410375932,-0.4179618276725814,0.23236753015040926,4.2037230357401185,-2.2492154529894037
-1.4617139259847725,-2.6198077025961624,-0.37587638683209457,0.20971911355816197,4.204832323856309,-2.2746351186999707
-1.4652842475564447,-2.6178124596431545,-0.3337810003681508,0.18682928953579522,4.205726295137438,-2.297437564012892
-1.4684372178962208,-2.616045132847904,-0.29167766220471847,0.16372436753187786,4.206435653425803,-2.3176017713550925
-1.471172169541794,-2.6145080698987506,-0.2495680743736403,0.14043085567483243,4.206987981645268,-2.3351090478104197
-1.4734884759417484,-2.6132033428852917,-0.20745367858819663,0.1169754376457834,4.207407678906774,-2.349942997939645
-1.4753855487836258,-2.612132745945435,-0.16533568840954072,0.09338494981017488,4.207715904972198,-2.362089499362608
-1.4768628356612634,-2.611297793175373,-0.1232151219320966,0.06968635857946494,4.207930532124282,-2.3715366812995633
-1.4779198180875799,-2.6106997168008377,-0.08109283491355913,0.045906737972345804,4.208066104483681,-2.3782749062445543
-1.4785560098581576,-2.6103394656083188,-0.03896955427476569,0.022073247343337734,4.208133804807395,-2.3822967549184844
-1.4787709557701414,-2.6102177036352088,0.0031540881056079067,-0.0017868907547509611,4.208141428797175,-2.3835970146242653
-1.4785642307001488,-2.610334809118186,0.04527752137682938,-0.025646412609099997,4.208093366940666,-2.3821726711005584
-1.4779354390440358,-2.6106908736994723,0.08740020155787347,-0.04947803532132869,4.207990593902903,-2.378022903944603
-1.4768842145205268,-2.6112857018909454,0.12952157731082142,-0.07325447875413707,4.2078306654804445,-2.371149085648217
-1.4754102203398687,-2.61211881079645,0.1716410557216461,-0.09694848748645814,4.207607723125589,-2.36155478426469
-1.4735131497378187,-2.613189430092991,0.21375796816418652,-0.1205328528134902,4.207312506043136,-2.349245769697676
-1.4711927268744147,-2.6144965022718663,0.25587153632311027,-0.14398043482775294,4.206932370857134,-2.334230023576737
-1.4684487080961433,-2.616038683141128,0.2979808384516166,-0.16726418461682827,4.2064513188399975,-2.3165177526576946
-1.4652808835592377,-2.6178143425911355,0.34008477593952663,-0.19035716661269175,4.205850030691311,-2.2961214056597345
-1.4616890792110044,-2.6198215656252786,0.38218204026725844,-0.21323258112653265,4.205105908847852,-2.2730556934252064
-1.4576731591252137,-2.6220581536582896,0.42427108042096506,-0.23586378710168485,4.20419312730052,-2.2473376122621502
-1.4532330281867312,-2.6245216260848805,0.4663500708438454,-0.2582243251157649,4.203082688887989,-2.218986470304591
-1.4483686351197236,-2.627209222121723,0.5084168799983021,-0.28028794066133633,4.201742490029805,-2.1880239167006685
-1.4430799758529214,-2.6301179029260897,0.5504690396132108,-0.30202860773239487,4.200137392854266,-2.154473973414193
-1.4373670972145685,-2.6332443539947,0.5925037146900792,-0.3234205527417005,4.1982293046689705,-2.1183630694019513
-1.4312301009488628,-2.636584987846572,0.6345176743413183,-0.34443827879149297,4.19597726471309,-2.079720076906032
-1.424669148044845,-2.640135946993862,0.676507263533184,-0.36505659031739685,4.1933375381211135,-2.038576349578161
-1.4176844633678738,-2.643893107204855,0.7184683758052044,-0.3852506181223871,4.190263717017913,-1.9949657621320362
-1.4102763405830054,-2.647852081063405,0.7603964270370462,-0.4049958448145347,4.186706828653982,-1.948924751199261
-1.4024451473587871,-2.6520082218292216,0.8022863303328116,-0.4242681306589088,4.1826154504781385,-1.9004923570453336
-1.3941913308391793,-2.6563566276034694,0.8441324720916635,-0.4430437398504773,4.177935832032475,-1.8497102657840152
-1.3855154233705314,-2.6608921458041808,0.8859286893324608,-0.4612993672111413,4.172612023540623,-1.796622851711394
-1.3764180484697726,-2.665609377955942,0.927668248338723,-0.47901216531016483,4.166586011046121,-1.7412772193656316
-1.3668999270192237,-2.670502684798284,0.9693438246887395,-0.49615977200324607,4.159797857942728,-1.683723244903959
-1.3569618836726984,-2.6755661917170803,1.0109474847339728,-0.5127203383813151,4.152185852721921,-1.6240136163756915
-1.3466048534568473,-2.680793794503125,1.0524706685870762,-0.5286725571158725,4.143686662745786,-1.56220387245898
-1.3358298885510038,-2.6861791654418385,1.0939041746788334,-0.5439956911832967,4.1342354938357815,-1.4983524392191399
-1.3246381652281274,-2.691715759737841,1.1352381459411458,-0.5586696029460855,4.123766255448949,-1.4325206644387407
-1.313030990938783,-2.6973968222777898,1.1764620576708043,-0.5726747835644527,4.112211731193575,-1.364772849063062
-1.3010098115194944,-2.703215394734576,1.2175647071262024,-0.5859923827071077,4.0995037544157285,-1.2951762753005163
-1.288576218506218,-2.709164323015534,1.2585342049063544,-0.598604238525424,4.085573388566928,-1.2238012309148125
-1.2757319565331289,-2.7152362650569017,1.2993579681585734,-0.6104929078505474,4.0703511120427365,-1.1507210292454673
-1.2624789307964115,-2.7214236989662504,1.3400227156579607,-0.6216416965683763,4.053767007157589,-1.0760120244943963
-1.248819214562252,-2.7277189315140444,1.380514464798365,-0.6320346901227075,4.035750952900429,-0.9997536218199592
-1.2347550566978087,-2.7341141069749066,1.420818530530842,-0.6416567840922993,4.01623282109216,-0.9220282817856607
-1.220288889203539,-2.740601216318491,1.4609195262816912,-0.650493714783081,3.9951426755409045,-0.8429215187180432
-1.205423334724923,-2.747172106749165,1.5008013668780074,-0.6585320897723402,3.972410973770664,-0.7625218925388566
-1.1901612140213167,-2.7538184915929564,1.540447273504327,-0.6657594183374125,3.9479687708725635,-0.680920993648229
-1.1745055533694413,-2.760531960529409,1.5798397807092899,-0.6721641416972297,3.921747925005363,-0.5982134204502216
-1.1584595918788119,-2.767303990165153,1.6189607454764066,-0.6777356629910706,3.8936813040489824,-0.5144967491285541
-1.1420267886962905,-2.7741259549450956,1.657791358367928,-0.6824643769150186,3.863702992891888,-0.42987149529957236
-1.1252108300768622,-2.780989138396218,1.6963121567455135,-0.686341698933004,3.8317485008104057,-0.34444106718989076
-1.1080156362977418,-2.787884744697978,1.7345030400658341,-0.6893600939758773,3.797754968375486,-0.2583117100098846
-1.0904453683929671,-2.794803910572319,1.772343287243521,-0.6915131045388074,3.7616613733042783,-0.17159244121982198
-1.0725044346857537,-2.801737717485238,1.8098115760679216,-0.6927953780843822,3.7234087346505476,-0.08439497641190741
-1.0541974970960948,-2.8086772041507952,1.8468860046539424,-0.693202693656163,3.6834998788742155,0.0030948350863226892
-1.0355259374955557,-2.815614681161815,1.8835553173867248,-0.6927334194239954,3.6427189116591308,0.09070437028552192
-1.0164889868286209,-2.8225432042142637,1.9198133101926638,-0.6913867903471436,3.6004066017496683,0.17847846307590487
-0.9970913037605619,-2.8294538222005077,1.9556355296339654,-0.6891602770200733,3.555632882240104,0.2664429240444619
-0.9773377925500837,-2.8363375749817457,1.9909971516789522,-0.6860525976735807,3.5083731982380044,0.35447110663785963
-0.9572335411396289,-2.8431855281914484,2.025873231300392,-0.6820637583686647,3.458617126802878,0.44243403763453415
-0.9367838250197479,-2.8499887833430804,2.0602387357991296,-0.677195059382599,3.4063576420713417,0.530202190975956
-0.9159941107935763,-2.856738488029922,2.0940685794900085,-0.6714490998906676,3.3515912468017177,0.6176456606934906
-0.8948700594315385,-2.863425846208173,2.127337659659024,-0.6648297808902369,3.294318094629091,0.704634339049754
-0.8734175292069157,-2.87004212855388,2.160020893696797,-0.657342306316098,3.2345421026493,0.7910380996533135
-0.8516425783034958,-2.8765786828836397,2.1920932573096605,-0.6489931822985789,3.1722710539649484,0.8767269852750026
-0.8295514670870985,-2.8830269446284476,2.223529823706105,-0.6397902145188007,3.1075166898459514,0.9615714000626809
-0.8071506600334124,-2.8893784473494684,2.254305803652923,-0.6297425036186455,3.0402947911763363,1.045442305822256
-0.7844468273052146,-2.895624833283964,2.284396586292218,-0.6188604386264632,2.970625248880154,1.128211422003666
-0.7614468459727444,-2.9017578639090753,2.3137777806074804,-0.6071556883633168,2.8985321230428838,1.2097514290023277
-0.7381578008717045,-2.9077694305106534,2.3424252574242077,-0.5946411907985888,2.8240436904685566,1.2899361743609958
-0.7145869850941008,-2.913651564743822,2.3703151918280723,-0.5813311403280617,2.747192480438599,1.3686408814305437
-0.6907419001079114,-2.9193964491715256,2.397424105881437,-0.5672409729521315,2.6680152984668837,1.4457423600250472
-0.6666302555023464,-2.924996427766857,2.423728911517099,-0.5523873493365692,2.5865532378731615,1.521119218584058
-0.6422599683563026,-2.9304440163645786,2.449206953486505,-0.5367881357432415,2.5028516790280975,1.5946520773340254
-0.6176391622284275,-2.935731913046858,2.473836052238382,-0.5204623828233755,2.416960276154441,1.6662237819224437
-0.5927761657680986,-2.9408530084479354,2.49759454660271,-0.5034303022713207,2.328932931601102,1.7357196169808162
-0.5676795109474795,-2.945800395962094,2.52046133615432,-0.4857132413422781,2.238827757541813,1.8030275190576965
-0.5423579309157334,-2.950567381839094,2.542415923130074,-0.4673336552431385,2.1467070250840123,1.868038288350185
-0.5168203574773773,-2.9551474951509538,2.5634384537736197,-0.44831507741134347,2.0526371008099034,1.9306457986513372
-0.4910759181977028,-2.959534497613819,2.583509758982124,-0.42868208770257127,1.9566883708082798,1.9907472049223287
-0.46513393313912477,-2.963722393248485,2.602611394130142,-0.4084602785139996,1.8589351522926165,2.0482431478922756
-0.43900391123327737,-2.9677054378630445,2.620725677946941,-0.3876762188758991,1.7594555929394176,2.1030379550843996
-0.41269554629464134,-2.971478148341086,2.637835730325125,-0.3663574165503479,1.6583315581186469,2.155039837666049
-0.38621871268244856,-2.975035311718823,2.6539255089403073,-0.3445322781818841,1.5556485062268166,2.2041610825209084
-0.35958346061859386,-2.978371994034586,2.6689798445639,-0.3222300675509304,1.4514953523722056,2.25031823894572
-0.3328000111702397,-2.981483548934169,2.682984474953765,-0.2994808619867746,1.3459643207001761,2.2934322993795906
-0.3058787509067919,-2.984365626015636,2.6959260772105504,-0.27631550700279045,1.2391507856849842,2.3334288735825712
-0.27883022624187126,-2.9870141788973665,2.707792298491003,-0.25276556922235666,1.1311531027532453,2.3702383556918303
-0.2516651374718995,-2.9894254729933056,2.7185717849733786,-0.22886328766961858,1.0220724286415646,2.4037960835973102
-0.22439433252380192,-2.9915960929796652,2.7282542089743176,-0.20464152350469278,0.912012531928724,2.434042490094786
-0.19702880042537635,-2.993522949937571,2.7368302941211007,-0.18013370828834163,0.8010795942165885,2.46092324529375
-0.16957966451268683,-2.9952032881565427,2.744291838488163,-0.1553737908661793,0.6893820024736499,2.484389389778065
-0.1420581753898359,-2.9966346915840294,2.750631735612065,-0.13039618296745945,0.5770301330858558,2.5043974580413204
-0.11447570365730089,-2.997815089906675,2.7558439933046968,-0.10523570361810483,0.46413612819250716,2.5209095917451894
-0.08684373242591634,-2.9987427642494335,2.7599237501904934,-0.07992752247206028,0.35081366491957056,2.5338936423763028
-0.059173849634405334,-2.9994163524791695,2.762867289899683,-0.05450710216912982,0.23717771814901312,2.543323262908768
-0.031477740189174756,-2.9998348540999027,2.764672052856139,-0.029010139831244116,0.12334431749337682,2.5491779881108436
-0.003767177945874171,-2.999997634727455,2.765336645605256,-0.0034725078125563903,0.009430299171128809,2.5514433031691928
0.023945982447047445,-2.999904430131841,2.7648608476343397,0.022069806178149118,-0.10444694649879693,2.5501107003400842
0.051649813821833784,-2.9995553498364003,2.7632456156453205,0.04758075946151935,-0.21816973124103356,2.545177723374966
0.07933232486035523,-2.9989508802633384,2.760493085247132,0.07302431515462489,-0.33162032784383655,2.536647999506514
0.10698146853622441,-2.998091887416033,2.756606570042841,0.09836450319538348,-0.44468123127640524,2.524531258822542
0.13458515060727816,-2.996979619089195,2.7515905580944513,0.12356548149741851,-0.5572354211082597,2.5088433408971023
0.1621312381350482,-2.9956157065986946,2.7454507057563897,0.14859159710723735,-0.6691666244222461,2.4896061885898435
0.18960756800735717,-2.994002166023655,2.738193828876789,0.17340744723495288,-0.7803595784041306,2.466847828969774
0.2170019554397441,-2.992141398954155,2.7298278913739247,0.19797794002955516,-0.8907002917820535,2.440602341362883
0.24430220243101505,-2.9900361927387022,2.7203619912034744,0.22226835496994554,-1.0000763042857557,2.410909812568068
0.2714961061478968,-2.9876897202264043,2.709806343740576,0.24624440274363055,-1.1083769432933934,2.3778162793306024
0.29857146721346606,-2.9851055389995844,2.698172262609012,0.2698722844860737,-1.2155037217363258,2.34151811406187
0.32551929604252106,-2.98228724101217,2.6854719348970058,0.2931216422643887,-1.3214158241193559,2.302591497511205
0.352339035890801,-2.979237688367201,2.671717491355371,0.3159702123641759,-1.426070575052222,2.261015924167964
0.37902022968799415,-2.9759609650476366,2.656921973434499,0.3383872263318154,-1.529377400379218,2.2163611706153716
0.40555164621730544,-2.9724615829730134,2.6410993251816133,0.36034180737149063,-1.631249643894222,2.168663421702224
0.43192227384705306,-2.9687443725175786,2.624264322906086,0.381803911450979,-1.731605925333298,2.1180079203716105
0.45812132610578166,-2.9648144715255085,2.606432539889655,0.40274436833989125,-1.8303684596155563,2.0644839077908586
0.48413824684947826,-2.9606773140512144,2.5876203097005694,0.42313492061596114,-1.9274631897922347,2.0081844180624344
0.5099627150116566,-2.9563386188489877,2.567844688242163,0.4429482605933934,-2.0228199068710637,1.9492060686797466
0.5355846489285165,-2.95180437763618,2.547123414668116,0.4621580651340742,-2.1163723563618646,1.8876488474067834
0.5609942102328189,-2.947080843153994,2.5254748712979818,0.48073902830924486,-2.2080583314347564,1.8236158962590565
0.5861818073115272,-2.9421745170497604,2.50291804266742,0.4986668918860072,-2.297819752626708,1.757213293258065
0.6111380983236543,-2.9370921376043597,2.4794724738479976,0.5159184736197167,-2.3856027340768406,1.6885498326234334
0.6358539937761166,-2.9318406673281143,2.455158228171387,0.5324716933399298,-2.471357636313172,1.617736804056758
0.6603206586567287,-2.9264272804481477,2.4299958444923786,0.5483055968240561,-2.5550391056546857,1.5448877717574518
0.6845295141247709,-2.9208593503097857,2.404006294124246,0.5634003774591981,-2.636606100334305,1.4701183537952147
0.7084722387608251,-2.91514443671411,2.377210937578779,0.5777373956988352,-2.7160219034845454,1.3935460024460298
0.7321407693788021,-2.9092902732132826,2.3496314812416728,0.5912991963269865,-2.7932541231670456,1.3152897860776633
0.7555273014042636,-2.903304754384698,2.321289934111971,0.6040695235482378,-2.868274679661141,1.235470173148407
0.778624288824283,-2.8971959231044213,2.2922085647319403,0.6160333339275552,-2.9410597802602467,1.1542088188587272
0.8014244437151914,-2.8909719578397497,2.262409858431085,0.6271768072090732,-3.011589881856935,1.0716283549691106
0.8239207353555951,-2.8846411599800583,2.231916475005075,0.6374873550480579,-3.0798496416267653,0.9878521832694354
0.8461063889330517,-2.8782119412243903,2.200751206947066,0.6469536276949478,-3.1458278561490403,0.903004273156796
0.8679748838537569,-2.8716928110435243,2.168936938345434,0.6555655186748206,-3.2095173893275586,0.8172089637475111
0.889519951665465,-2.8650923642334933,2.136496604558126,0.6633141675097127,-3.270915089498928,0.730590770918063
0.9107355736047476,-2.858419268576748,2.1034531527698803,0.670191960535042,-3.3300216961365976,0.6432741996373821
0.9316159777804593,-2.8516822526263614,2.06982950353437,0.6761925298648155,-3.386841736578532,0.555383561918994
0.9521556360060426,-2.844890093627859,2.0356485133989386,0.6813107505634504,-3.4413834132240595,0.4670428006888372
0.972349260293981,-2.838051605592426,2.0009329387050596,0.6855427360848123,-3.4936584816598497,0.3783753198295656
0.9921917990263525,-2.8311756275344084,1.9657054006529957,0.6888858320415198,-3.543682120188535,0.28950382062811286
1.0116784328160076,-2.8242710118851813,1.9299883517142984,0.6913386083696594,-3.5914727912453515,0.2005501448185214
1.0308045700734385,-2.8173466130946174,1.8938040434709067,0.6929008499558044,-3.637052095196367,0.11163512437764211
1.0495658422948702,-2.8104112764305262,1.8571744959546113,0.6935735457946373,-3.6804446170192335,0.02287843819713231
1.0679580990875357,-2.803473826985609,1.8201214685556066,0.6933588767465377,-3.7216777663742278,-0.06560152427935151
1.0859774029484734,-2.7965430589006295,1.782666432563736,0.6922602019652208,-3.7607816115752257,-0.15368779239771158
1.103620023813496,-2.7896277248116634,1.7448305454009476,0.6902820440659029,-3.7977887079738792,-0.24126493659118609
1.1208824333932728,-2.782736525528491,1.706634626598293,0.6874300731045364,-3.8327339212699343,-0.32821918364373914
1.137761299313674,-2.7758780999503667,1.6680991355657135,0.6837110894384006,-3.8656542462591545,-0.41443852495997646
1.1542534790777221,-2.7690610152246506,1.6292441511977094,0.6791330055377701,-3.896588621529233,-0.4998128179129253
1.1703560138666131,-2.7622937571529667,1.5900893533529163,0.6737048268175213,-3.9255777406087162,-0.5842338803705331
1.1860661221973738,-2.755584720848859,1.5506540062405778,0.667436631556378,-3.9526638600700466,-0.6675955785300189
1.2013811934547616,-2.748942201650157,1.5109569437419044,0.6603395499700735,-3.9778906050807734,-0.749793908216013
1.2162987813150152,-2.7423743862885694,1.4710165566894111,0.6524257425030043,-4.001302772890483,-0.8307270698248885
1.2308165970790461,-2.735889344318362,1.4308507821224754,0.6437083774010066,-4.022946134732749,-0.9102955371213888
1.2449325029325684,-2.729495019805321,1.3904770945325995,0.6342016076256993,-4.042867236612054,-0.9884021201170157
1.258644505150579,-2.7231992232765956,1.3499124991072189,0.6239205471684337,-4.0611131994362495,-1.0649520222811262
1.2719507472634441,-2.717009623931422,1.3091735269763183,0.6128812468192704,-4.077731518944965,-1.1398528923554956
1.2848495032016785,-2.7109337421121897,1.268276232461674,0.601100669443599,-4.092769865873791,-1.2130148710617945
1.2973391704363038,-2.7049789420347885,1.2272361923241903,0.5885966648160312,-4.10627588678183,-1.2843506330077368
1.309418263131429,-2.6991524247766874,1.1860685070005765,0.5753879440580587,-4.118297005960031,-1.3537754241130422
1.3210854053254462,-2.693461221520759,1.144787803816482,0.561494053722677,-4.128880228825352,-1.4212070948899473
1.3323393241569321,-2.687912187052443,1.1034082421592282,0.5469353495657675,-4.138071947193517,-1.4865661299242383
1.3431788431510594,-2.682511993507463,1.0619435205893846,0.5317329700405101,-4.145917746812003,-1.5497756739132846
1.3536028755819542,-2.6772671243669848,1.0204068858666955,0.5159088095474835,-4.152462217522235,-1.6107615546255616
1.3636104179261186,-2.6721838686967923,0.9788111438622127,0.4994854914694278,-4.157748766408787,-1.6694523031529478
1.3732005434216328,-2.6672683156267825,0.9371686723249781,0.482486341015893,-4.1626036385009115,-1.726114242902785
1.382375775547426,-2.6625245942863427,0.8954757356840164,0.46492864976967235,-4.168133408446366,-1.7811828722698877
1.391139007395685,-2.6579564071109494,0.8537225580417676,0.4468270242537331,-4.173802288968787,-1.8344217976973844
1.399488980184899,-2.653569406354586,0.8119161302992559,0.42820348865460967,-4.178799908381052,-1.8854349280912182
1.4074245269853856,-2.6493690193780033,0.7700629002163212,0.4090805792469019,-4.18318136433075,-1.9341731790572254
1.4149445747087488,-2.6453604386741474,0.7281687556379797,0.3894813028876982,-4.187001567940875,-1.98059085449621
1.4220481380642411,-2.6415486164422615,0.6862390450022897,0.36942911068841927,-4.19031331427496,-2.0246448696528603
1.4287343137350017,-2.637938259466315,0.6442785991960386,0.34894787206381717,-4.193167150801624,-2.0662947132905174
1.4350022747890439,-2.634533824294209,0.6022917546959509,0.32806184916108155,-4.195611252161402,-2.105502409767009
1.440851265339141,-2.6313395127141224,0.560282377931546,0.30679567166808125,-4.197691301387195,-2.1422324813963023
1.4462805954650564,-2.62835926752437,0.5182538908043154,0.28517431199599047,-4.199450377716364,-2.176451911465513
1.451289636410804,-2.625596768593113,0.4762092972965838,0.26322306082793084,-4.200928851119553,-2.2081301082605798
1.4558778160688837,-2.6230554292043653,0.4341512111022222,0.2409675030218047,-4.202164283659844,-2.23723887043643
1.4600446147626571,-2.620738392686795,0.39208188421030066,0.21843349385222657,-4.203191337784816,-2.26375235404878
1.4637895613372507,-2.6186485293219666,0.35000323637179553,0.19564713557338068,-4.204041691644084,-2.2876470415450623
1.467112229568573,-2.616788433528842,0.3079168853785873,0.17263475428175487,-4.2047439615155024,-2.3089017129911547
1.4700122348992286,-2.6151604213215247,0.2658241780831969,0.14942287705503926,-4.205323631414389,-2.327497419788954
1.472489231509307,-2.6137665280374853,0.223726222087008,0.12603820934103507,-4.20580298995252,-2.3434174611174443
1.4745429097291793,-2.6126085063337383,0.18162391802408742,0.10250761256820355,-4.20620107450612,-2.356647363306546
1.476172993800632,-2.611687824448718,0.13951799236716578,0.07885808194751065,-4.2065336227453125,-2.367174862329241
1.477379239991808,-2.6110056647279087,0.09740903068183895,0.05511672443348404,-4.20681303157133,-2.3749898895727615
1.478161435070602,-2.6105629224115665,0.05529751125462666,0.031310736810918845,-4.207048323501931,-2.380084561024696
1.478519395140292,-2.6103602046832513,0.013183839020138652,0.007467383872429078,-4.20724512054003,-2.38245316998428
1.4784529648403606,-2.610397829978172,-0.02893162028771625,-0.016386023348926585,-4.2074056255554195,-2.382092183383216
1.477962016914585,-2.610675827550746,-0.07104850583582567,-0.04022214932843609,-4.207528611204519,-2.379000241774184
1.4770464521476345,-2.6111939373011124,-0.11316642731883772,-0.06401365581687819,-4.207609416408401,-2.3731781630187854
1.47570619967055,-2.6119516098607,-0.15528493058874657,-0.08773322366314648,-4.207639950404517,-2.364628949680041
1.4739412176346218,-2.612948006937331,-0.19740346336297218,-0.11135357472939152,-4.207608704382831,-2.3533578000978723
1.4717514942523295,-2.614182001920684,-0.23952134108690132,-0.13484749393537615,-4.207500770712375,-2.339372123099447
1.4691370492031386,-2.6156521807493243,-0.28163771302688356,-0.15818785146811917,-4.207297869759024,-2.3226815562695826
1.4660979354011061,-2.617356843040821,-0.32375152866966456,-0.18134762519202444,-4.206978384290421,-2.3032979876801267
1.4626342411203734,-2.6192940034868615,-0.36586150450416927,-0.20429992329354713,-4.206517401457738,-2.2812355809507903
1.4587460924737945,-2.6214613935155398,-0.407966091261411,-0.22701800719304124,-4.205886762338778,-2.256510803488487
1.4544336562390774,-2.6238564632233654,-0.45006344168812873,-0.24947531475477805,-4.205055119019864,-2.2291424577263044
1.4496971430259826,-2.626476383579777,-0.4921513789294763,-0.27164548382419845,-4.203987999186982,-2.1991517151585303
1.444536810777284,-2.629318048907243,-0.534227365595776,-0.2935023761193132,-4.202647878189524,-2.166562152943788
1.4389529685953544,-2.632378079640274,-0.5762884735879252,-0.31502010150075077,-4.200994258530752,-2.131399792824162
1.4329459808854206,-2.6356528253668614,-0.6183313547555508,-0.3361730426423194,-4.198983756731,-2.0936931420856286
1.4265162718057054,-2.6391383681560825,-0.6603522124614186,-0.3569358801210837,-4.196570197499341,-2.0534732362626613
1.4196643300138772,-2.642830526175723,-0.702346774124907,-0.3772836179428732,-4.193704715138331,-2.0107736832681695
1.4123907136984128,-2.6467248576039193,-0.7443102648165404,-0.3971916095158418,-4.190335862095857,-1.9656307086101812
1.4046960558827064,-2.6508166648388887,-0.7862373819746737,-0.41663558408121515,-4.186409724564797,-1.918083201336806
1.3965810699889791,-2.6551009990108545,-0.828122271314334,-0.43559167360666873,-4.181870045018421,-1.868172760333163
1.388046555648285,-2.659572664800293,-0.8699585039970645,-0.4540364401439411,-4.176658351554785,-1.8159437405768806
1.3790934047421686,-2.664226225566563,-0.9117390551292447,-0.47194690364824793,-4.170714093907641,-1.7614432989428295
1.3697226076608096,-2.6690560087909114,-0.9534562836548751,-0.48930057025290663,-4.163974785966502,-1.7047214391342962
1.359935259761783,-2.6740561118377175,-0.9951019137071526,-0.5060754609882738,-4.156376154629918,-1.6458310553042104
1.3497325680128867,-2.6792204080376325,-1.0366670174813,-0.5222501409296676,-4.147852294797886,-1.58482797391898
1.339115857801829,-2.68454255309609,-1.0781419996890922,-0.5378037487544196,-4.138335830291844,-1.5217709934087225
1.328086579894945,-2.690015991830336,-1.1195165836533088,-0.552716026683596,-4.127758080468787,-1.4567219211386195
1.3166463175265044,-2.695633965237843,-1.1607797990978768,-0.5669673507792168,-4.116049232275941,-1.3897456072307612
1.3047967935996034,-2.7013895178985563,-1.2019199716868612,-0.5805387615630907,-4.103138517471855,-1.3209099747618964
1.292539877979102,-2.7072755057130347,-1.2429247143625786,-0.5934119949185941,-4.088954394715998,-1.2502860458595393
1.2798775948565662,-2.713284603978022,-1.2837809205300241,-0.6055695132319503,-4.073424736206931,-1.1779479632192
1.266812130166702,-2.7194093158004926,-1.324474759131486,-0.6169945367247842,-4.056477018525584,-1.103973006567042
1.2533458390343646,-2.7256419808506114,-1.3649916716516575,-0.6276710749249842,-4.038311234896128,-1.0285261499778926
1.2394799885371308,-2.731975358237331,-1.4053218309011781,-0.6375856508384558,-4.019782969276662,-0.9519474501287455
1.225212515447455,-2.738403602829744,-1.4454678071727118,-0.6467290819345687,-4.000573557627632,-0.8741788338174672
1.2105451743932178,-2.7449190116929305,-1.4854133936164462,-0.6550867285925592,-3.979637946315165,-0.7949688379072981
1.195480227383281,-2.7515135881793533,-1.5251402385303727,-0.6626443739847648,-3.956846847869798,-0.7143885570027493
1.180020080260844,-2.7581792200981416,-1.5646295467269526,-0.6693888018058275,-3.9321564291525277,-0.6325390787840135
1.164167289266513,-2.764907687898795,-1.6038620889638568,-0.6753078190054658,-3.905523897821652,-0.54952372635681
1.1479245675143899,-2.7716906730905055,-1.6428182133500087,-0.6803902778089668,-3.8769076987987745,-0.4654479841384571
1.131294791364767,-2.778519766895846,-1.6814778587095778,-0.6846260969661957,-3.846267708770455,-0.38041941773046517
1.1142810066769857,-2.785386479136948,-1.7198205698819495,-0.688006282167935,-3.8135654282576184,-0.2945475875908201
1.0968864349260339,-2.7922822473516633,-1.7578255149309516,-0.6905229455666125,-3.7787641707771797,-0.20794395634393936
1.079114479166511,-2.7991984461365345,-1.795471504231843,-0.6921693243369829,-3.741829248616284,-0.12072178959199675
1.060968729827665,-2.8061263967127124,-1.832737011399746,-0.692939798211097,-3.7027281547339044,-0.0329960501187756
1.0424529703233416,-2.813057376710266,-1.8696001960183075,-0.6928299059209423,-3.6614307403008155,0.055116714594980465
1.023571182460842,-2.8199826301656032,-1.906038928122485,-0.6918363604814677,-3.6179093873880532,0.14349849159621897
1.0043275516328978,-2.8268933777259924,-1.9420308143844347,-0.6899570632463434,-3.572139176311296,0.2320299284457903
0.9847264717772173,-2.8337808270544134,-1.977553225946535,-0.6871911166687391,-3.5240980471398586,0.3205904659574301
0.9647725500883422,-2.840636183427233,-2.012583327840688,-0.6835388356996481,-3.4737669548816967,0.40905847764829417
0.9444706114669011,-2.84745066051641,-2.0470981099281507,-0.6790017577568613,-3.4211300178567825,0.4973114158286833
0.9238257026917149,-2.8542154913471682,-2.0810744192892723,-0.6735826511985734,-3.3661746587791015,0.5852259642256215
0.9028430963006384,-2.860921939421325,-2.114488993987792,-0.6672855222368289,-3.308891738072461,0.6726781970022486
0.8815282941664976,-2.867561309995639,-2.147318498129562,-0.6601156202275573,-3.2492756789538646,0.7595437440019737
0.859887030754993,-2.8741249615038247,-2.1795395581310126,-0.6520794412758284,-3.187324583829593,0.8456979620131904
0.8379252760520124,-2.8806043171100675,-2.211128800108132,-0.6431847300971631,-3.12304034155963,0.9310161118176481
0.8156492381484028,-2.886990876381138,-2.2420628882923666,-0.6334404800782779,-3.05642872516151,1.0153735407524316
0.7930653654709126,-2.8932762270634456,-2.27231856437563,-0.6228569314835009,-2.987499479540034,1.0986458704834483
0.7701803486487218,-2.899452056950646,-2.3018726876825575,-0.611445567756287,-2.916266398846375,1.1807091896562483
0.7470011220057295,-2.90551016582668,-2.330702276064246,-0.5992191098687611,-2.8427473930912015,1.2614402510589322
0.7235348646695675,-2.9114424774684435,-2.3587845474041056,-0.586191508676027,-2.76696454365765,1.3407166729013902
0.6997890012891583,-2.9172410516916014,-2.38609696162296,-0.5723779352360996,-2.6889441473824434,1.4184171437859696
0.6757712023534969,-2.9228980964224034,-2.4126172630674176,-0.5577947690606923,-2.6087167489013154,1.4944216309161327
0.6514893841053211,-2.9284059797777475,-2.4383235231625258,-0.5424595842668076,-2.5263171609803123,1.5686115910629255
0.6269517080442509,-2.933757242135142,-2.4631941832071638,-0.526391133603977,-2.441784472584729,1.6408701837833206
0.6021665800150297,-2.9389446081736557,-2.487208097188246,-0.5096093303372117,-2.3551620444676473,1.7110824863609722
0.5771426488775329,-2.9439609988664293,-2.5103445744877972,-0.49213522797112474,-2.2664974920945156,1.7791357099172345
0.5518888047563175,-2.9487995434048484,-2.5325834223553034,-0.47399099780633613,-2.1758426557525894,1.8449194161201454
0.5264141768685942,-2.953453591034022,-2.5539049880163778,-0.4551999043250758,-2.083253557730643,1.9083257339012611
0.5007281309306713,-2.957916722778834,-2.574290200287849,-0.4357862784089135,-1.9887903464924364,1.9692495755732544
0.4748402661441082,-2.9621827630394773,-2.593720610568779,-0.41577548839768336,-1.8925172278050582,2.027588851728158
0.44876041176402615,-2.9662457910350892,-2.612178433076739,-0.39519390900494633,-1.7945023828235662,2.0832446842840753
0.42249862325327414,-2.970100152073847,-2.62964658419888,-0.37406888811171585,-1.6948178731741734,2.136121617039734
0.39606517802739927,-2.9737404686277054,-2.6461087208279737,-0.35242871146661336,-1.59353953312106,2.186127823089695
0.36947057079666407,-2.977161651189802,-2.661549277554657,-0.3303025653271374,-1.4907468489423934,2.2331753084494466
0.34272550851264255,-2.9803589088924762,-2.675953502588582,-0.30772049708324106,-1.386522825686285,2.277180111239142
0.31584090492823913,-2.9833277598638253,-2.6893074922831115,-0.28471337391093837,-1.2809538415214945,2.3180624957762017
0.2888278747812924,-2.986064041300742,-2.701598224140564,-0.26131283951014395,-1.1741294899394177,2.3557471409325625
0.26169772761324883,-2.988563919236472,-2.7128135881777946,-0.2375512689873636,-1.0661424101103876,2.3901633221203955
0.23446196123570867,-2.9908238979808734,-2.722942416535166,-0.2134617219501761,-0.9570881057402403,2.4212450862804076
0.20713225485897901,-2.9928408292117767,-2.731974511215637,-0.18907789388665472,-0.8470647528173743,2.448931419261264
0.17972046189807164,-2.994611920696093,-2.7399006698448236,-0.16443406590890955,-0.7361729966830808,2.4731664049962294
0.15223860247288395,-2.996134744619658,-2.7467127093474306,-0.1395650529457893,-0.6245157389015503,2.493899375901859
0.12469885562060498,-2.9974072455051735,-2.75240348744045,-0.11450615047543893,-0.5121979144477393,2.5110850539477045
0.09711355123963072,-2.9984277476980545,-2.756966921848887,-0.08929307989378323,-0.399329752559197,2.52468723835357
0.06949508270727148,-2.9991949642328204,-2.760398077081275,-0.06396186141931143,-0.28637366817551424,2.535045351982033
0.04184783307801907,-2.9997081122780385,-2.762700128418967,-0.03854142119544423,-0.17365115826737565,2.5424031294967286
0.01417874104841742,-2.9999664936966015,-2.7638745767462876,-0.01306289986782538,-0.060891887214182816,2.5464055162050245
-0.01349989792153318,-2.9999696253055808,-2.7639191852200518,0.012437668218069756,0.05203235653982574,2.546808129662067
-0.04117586451263708,-2.999717411387552,-2.7628328879266713,0.037924249875158925,0.16500470838769843,2.543614125992292
-0.06883702413905593,-2.9992101400381532,-2.7606157876547326,0.06336087394364115,0.27790865665488695,2.536832720721902
-0.09647133543094495,-2.9984484790371453,-2.7572691510567036,0.08871169173145324,0.3906283015995484,2.5264791397255015
-0.1240668585843758,-2.997433471255201,-2.752795401236323,0.11394103690110863,0.5030486103760552,2.5125745577977456
-0.15161176355653982,-2.99616652960934,-2.7471981078059318,0.13901348468035704,0.615055667207713,2.4951460251318966
-0.17909433808505434,-2.9946494315805774,-2.7404819744653977,0.16389391027712255,0.7265369180390167,2.474226382025697
-0.20650299551106086,-2.992884313307977,-2.732652824161507,0.18854754638257318,0.8373814089642337,2.449854162171837
-0.2338262823867055,-2.990873663273862,-2.723717581893541,0.21294003964993208,0.9474800177603129,2.4220734849249297
-0.26105288584852293,-2.9886203155955022,-2.7136842552373768,0.23703750604072993,1.056725677880877,2.3909339369695353
-0.28817164073920426,-2.9861274429390443,-2.702561912666697,0.26080658493460745,1.1650135943022235,2.356490443844242
-0.3151715364612149,-2.98339854907196,-2.6903606597558505,0.2842144919034775,1.272241450646078,2.3188031318046463
-0.34204172354673334,-2.980437461070636,-2.677091613354463,0.30722907005582156,1.3783096070393697,2.277937180533776
-0.36877151992940627,-2.9772483212001237,-2.6627668738291366,0.32981883986211163,1.4831212882083094,2.233962667231525
-0.3953504169044556,-2.973835578483362,-2.6473994954724147,0.351953047377774,1.5865827613419015,2.186954402635134
-0.42176808476472516,-2.970203979977452,-2.6310034551836528,0.3736017107857379,1.688603503298964,2.136991759540493
-0.4480143781013134,-2.966358561774772,-2.613593619530494,0.39473566518639247,1.7890963567713527,2.0841584944094755
-0.4740793407585114,-2.9623046397468937,-2.5951857103033453,0.4153266055687104,1.8879776750573,2.028542562660885
-0.4999532104338272,-2.9580478000493686,-2.575796268678496,0.4353471279023261,1.985167455138054,1.970235928252233
-0.525626422914957,-2.95359388940552,-2.5554426181083896,0.45477076829648283,2.080589458791664,1.9093343681670873
-0.5510896159466223,-2.9489490051874085,-2.534142826060044,0.47357204017794347,2.1741713215190543,1.8459372724267205
-0.576333632721259,-2.9441194853120884,-2.511915664724625,0.4917264694461669,2.2658446490968203,1.7801474402470916
-0.6013495249886017,-2.939111897971219,-2.4887805708228705,0.5092106275702776,2.3555451016116677,1.7120708729610783
-0.6261285557802376,-2.9339330312119523,-2.464757604632299,0.5260021625985408,2.443212464871209,1.6418165643223688
-0.6506622017462442,-2.928589882386868,-2.4398674083629865,0.5420798280572119,2.528790709124735,1.5694962888021315
-0.6749421551020379,-2.9230896474905137,-2.414131164009181,0.5574235097217066,2.612228035066167,1.4952243884808176
-0.6989603251845465,-2.917439710399842,-2.3875705508041043,0.5720142502490201,2.6934769071275753,1.4191175591271161
-0.7227088396178079,-2.9116476320355593,-2.3602077024050256,0.5858342716661934,2.7724940741099715,1.3412946360429636
-0.746180045089038,-2.905721139461067,-2.332065163935036,0.5988669957153456,2.8492405772322655,1.2618763802388244
-0.7693665077371492,-2.8996681149352836,-2.3031658490069824,0.611097062061365,2.923681745713168,1.1809852654862034
-0.7922610131565981,-2.8934965849352716,-2.273532996853691,0.6225103443737281,2.9957871800350517,1.0987452667750937
-0.8148565660203186,-2.8872147091641063,-2.2431901296869614,0.6330939642991047,3.065530723068761,1.015281650683832
-0.8371463893263497,-2.880830769558992,-2.212161010405868,0.6428363033463773,3.1328904192693727,0.9307207681455054
-0.8591239232735703,-2.874353159314114,-2.1804696007726596,0.6517270127104261,3.1978484621808576,0.8451898500716055
-0.8807828237727573,-2.867790371932176,-2.148140020172017,0.6597570210655286,3.2603911305152877,0.7588168062675322
-0.9021169605999194,-2.861150990318051,-2.1151965050666477,0.6669185403634298,3.3205087130966007,0.6717300280477119
-0.9231204151995922,-2.854443675927366,-2.0816633692591724,0.6732050696750924,3.378195422982955,0.5840581949303214
-0.9437874781464581,-2.8476771579822646,-2.047564965066989,0.6786113971187915,3.4334493011043747,0.49593008576190556
-0.9641126462743106,-2.840860222765975,-2.012925645513339,0.683133599920576,3.486272109771704,0.40747439459243395
-0.9840906194820003,-2.8340017030071687,-1.9777697276341222,0.6867690426561776,3.5366692164316618,0.3188195515902237
-1.003716297226575,-2.827110467364474,-1.9421214569961887,0.6895163737261861,3.58464946806005,0.23009354925473247
-1.022984774714379,-2.8201954100208324,-1.9060049735188058,0.6913755201187348,3.630225056600139,0.14142377415323892
-1.0418913388013866,-2.8132654403967385,-1.8694442786858756,0.6923476805160407,3.673411375866749,0.05293684437473445
-1.0604314636145173,-2.80632947299072,-1.8324632042321842,0.6924353168029137,3.7142268703481705,-0.03524154713834804
-1.0786008059061152,-2.799396417354762,-1.795085382382609,0.6916421440367945,3.7526928763486325,-0.12298678325241497
-1.096395200154201,-2.792475168211676,-1.7573342177186981,0.6899731189400025,3.7888334559227985,-0.210175467204202
-1.1138106534214403,-2.785574595720765,-1.719232860742513,0.6874344269756494,3.82267522406039,-0.2966855609991228
-1.1308433399861464,-2.7787035358974475,-1.6808041832029745,0.6840334680691491,3.8542471695856335,-0.3823965176166695
-1.147489595758909,-2.771870781191839,-1.6420707552453029,0.6797788410373777,3.883580470239636,-0.46718940702515965
-1.1637459124987306,-2.76508507123063,-1.6030548244394183,0.6746803267873641,3.9107083024174045,-0.550947036040057
-1.1796089318427736,-2.758355083725942,-1.5637782967384481,0.668748870345885,3.935665646032973,-0.6335540620909015
-1.1950754391640483,-2.7516894255542095,-1.5242627194137333,0.6619965617805393,3.9584890849866667,-0.7148971009925376
-1.2101423572715282,-2.745096624007488,-1.4845292660079843,0.6544366160717602,3.9792166037076697,-0.7948648288460518
-1.224806739967346,-2.7385851182189977,-1.4445987233435096,0.6460833519938316,3.9982852072250665,-0.8734566083814848
-1.2390680876014468,-2.732162197653663,-1.4044835161135887,0.6369499972853441,4.017209386508327,-0.9510146061243461
-1.2529316430387152,-2.7258324045825537,-1.3641741110010006,0.6270440205398907,4.035988980065596,-1.0275272393823371
-1.2663954773751833,-2.719603370876658,-1.3236829359320952,0.6163788813817938,4.053450624026766,-1.102625754983933
-1.2794571729663455,-2.713482880459165,-1.2830239483578223,0.6049694308505227,4.069551184631095,-1.1762004361557246
-1.2921144852133686,-2.7074785607834073,-1.2422104397432845,0.5928313251023999,4.084357166941459,-1.2481722829883637
-1.3043653351428848,-2.701597873940085,-1.201255036106742,0.5799809967566616,4.097934926786287,-1.3184651573979842
-1.316207802001434,-2.6958481081007797,-1.1601697004682838,0.5664356262555934,4.1103504815127465,-1.3870057791135721
-1.3276401158854887,-2.6902363692976063,-1.1189657371775579,0.5522131132909244,4.12166932398236,-1.4537237166660226
-1.338660650427605,-2.684769573538247,-1.0776537980862546,0.5373320483443618,4.1319562401676535,-1.5185513738110679
-1.3492679155588212,-2.6794544392550423,-1.0362438905275548,0.521811684385798,4.141275130687724,-1.5814239718230674
-1.3594605503669392,-2.6742974800863157,-0.9947453870614753,0.5056719087683244,4.14968883660012,-1.6422795280999587
-1.369237316069835,-2.6693049979876546,-0.9531670369419668,0.48893321535476775,4.157258969746685,-1.70105883152047
-1.3785970891223949,-2.6644830766704564,-0.911516979258739,0.47161667690605275,4.1640457479319934,-1.75770541499422
-1.3875388544751008,-2.6598375753646923,-0.8698027577040892,0.4537439177572859,4.1701078351936545,-1.81216552564236
-1.3960616990016987,-2.655374122902551,-0.8280313369125196,0.43533708680310257,4.175502187405819,-1.8643880930419314
-1.4041648051127367,-2.6510981121193367,-0.7862091203185874,0.41641883080949943,4.180283903440369,-1.9143246959612945
-1.4118474445711284,-2.647014694567821,-0.7443419694762761,0.39701226806513873,4.184506082092888,-1.9619295280054025
-1.4191089725252035,-2.6431287755420585,-0.7024352247811921,0.3771409623809629,4.188219684965091,-2.007159362580868
-1.4259488217740204,-2.6394450094065767,-0.6604937275350331,0.35682889744289914,4.191473405480135,-2.0499735175792573
-1.4323664972789933,-2.6359677952267755,-0.6185218432900984,0.3361004515185153,4.194313544193307,-2.090333820164549
-1.4383615709351636,-2.63270127269634,-0.5765234864100419,0.31498037251468,4.196783890546591,-2.1282045720369336
-1.4439336766146806,-2.62964931835749,-0.5345021457816582,0.2934937533796378,4.198925611203528,-2.1635525155296094
-1.4490825054943093,-2.6268155421099397,-0.49246091161117256,0.2716660078394125,4.200777145089315,-2.1963468008788496
-1.4538078016780005,-2.6242032840045337,-0.45040250323732756,0.2495228464551363,4.2023741052487935,-2.2265589549895513
-1.458109358124767,-2.6218156113176567,-0.408329297892478,0.22709025298476687,4.203749187626379,-2.2541628519999737
-1.4619870128913284,-2.6196553159026648,-0.36624336034190463,0.2043944610297114,4.204932086861966,-2.2791346859293267
-1.4654406456981635,-2.61772491181479,-0.3241464733306769,0.18146193094413973,4.205949419187293,-2.3014529456706203
-1.468470174826815,-2.616026633206188,-0.28204016876658344,0.15831932698225157,4.206824652500657,-2.321098392570062
-1.4710755543554566,-2.614562432488042,-0.23992575956690004,0.1349934946564508,4.207578043689361,-2.338054040811172
-1.4732567717389204,-2.6133339787569088,-0.1978043720961258,0.11151143827732321,4.208226583262782,-2.3523051407985642
-1.4750138457385495,-2.6123426564827925,-0.1556769791211987,0.08790029864446755,4.208783947352666,-2.363839165712581
-1.476346824706403,-2.6115895644567355,-0.11354443321018658,0.06418733085564994,4.209260457130841,-2.3726458013808873
-1.4772557852275177,-2.6110755149960387,-0.07140750049996068,0.040399882200405766,4.209663045689833,-2.3787169395885854
-1.4777408311230813,-2.610801033405584,-0.029266894757937683,0.016565370103125716,4.209995232425867,-2.382046674922487
-1.4778020928165407,-2.6107663576940494,0.012876688337393982,-0.007288739920164532,4.210257104958907,-2.382631305219296
-1.4774397270638246,-2.6109714385442,0.05502253677277113,-0.031134956327691,4.210445308619711,-2.3804693356614037
-1.4766539170480255,-2.6114159395367724,0.09716988770915994,-0.05494578367714958,4.210553043528902,-2.3755614865374852
-1.4754448728380445,-2.612099237627837,0.13931789299957595,-0.07869374484695996,4.210570069288336,-2.367910704658577
-1.4738128322098616,-2.6130204238799104,0.18146558479200947,-0.10235140339003398,4.210482717299883,-2.357522178393542
-1.4717580618282629,-2.614178304447406,0.22361184129386788,-0.12589138605603986,4.210273910722407,-2.3444033562616617
-1.4692808587860227,-2.615571401817394,0.26575535277444,-0.14928640551739455,4.209923192071399,-2.3285639689929916
-1.4663815524967039,-2.617197956306965,0.30789458788188384,-0.17250928333317683,4.209406758460926,-2.310016054941274
-1.4630605069364202,-2.619055927818829,0.3500277603512353,-0.19553297318388652,4.208697504481538,-2.2887739887081118
-1.459318123229075,-2.621142997857074,0.3921527961798125,-0.21833058440841427,4.207765072700308,-2.2648545128107784
-1.4551548425687808,-2.62345657180534,0.4342673013462364,-0.24087540587279097,4.206575911763924,-2.2382767722018144
-1.4505711494723537,-2.6259937814698753,0.47636853014906017,-0.26314093019824036,4.2050933420759655,-2.209062351422359
-1.445567575353965,-2.6287514878902605,0.5184533542406501,-0.2851008783737391,4.203277629013254,-2.1772353141481116
-1.4401447024132534,-2.631726284420749,0.5605182324316078,-0.30672922477578013,4.201086063636112,-2.142822244862794
-1.4343031678274014,-2.6349145000853977,0.6025591813404721,-0.3280002226152364,4.198473050837006,-2.1058522923704945
-1.4280436682369035,-2.6383122032103192,0.6445717469628791,-0.3488884298282425,4.195390204862797,-2.0663572148373355
-1.4213669645140068,-2.641915205336507,0.6865509772336212,-0.3693687354247927,4.191786452133698,-2.0243714260313297
-1.4142738868020293,-2.6457190654167877,0.7284913956542445,-0.38941638630534614,4.187608141268875,-1.979932042408585
-1.4067653398130395,-2.649719094300508,0.7703869760578228,-0.40900701455209165,4.182805695967133,-1.9330821340146187
-1.398842296004119,-2.653910366027821,0.8122312494273601,-0.42811672932866185,4.1780717742726665,-1.884224174549967
-1.3905042129314849,-2.6582885535283394,0.8540320566238422,-0.4467292202487877,4.173827535137477,-1.8336027127355088
-1.3817505033433544,-2.662849140772039,0.8957913602409232,-0.4648254923463897,4.169232551036167,-1.7808469353718728
-1.3725815151472065,-2.6675869215971573,0.9375001757637054,-0.4823818115475239,4.1637182216204,-1.7257478172871537
-1.362997669306959,-2.672496464630739,0.9791490823954858,-0.49937499819798437,4.157240075377878,-1.6683620666379042
-1.3529994656883513,-2.6775721177677054,1.0207282053008,-0.5157824535222567,4.14975194535792,-1.6087490377245643
-1.3425874890796554,-2.6828080129160914,1.0622271994196684,-0.5315821861404181,4.141206128506127,-1.5469707360805778
-1.331762415374174,-2.688198071012764,1.1036352349005223,-0.546752838628975,4.131553549609215,-1.483091821975524
-1.3205250179004435,-2.693736007313826,1.1449409841966296,-0.5612737141078961,4.120743929578396,-1.4171796119581757
-1.3088761738855315,-2.6994153369636864,1.1861326108680577,-0.5751248028323418,4.108725957785737,-1.3493040780627865
-1.2968168710363162,-2.7052293808465815,1.227197760128276,-0.5882868087638077,4.0954474681542905,-1.2795378443014336
-1.2843482142231362,-2.711171271724057,1.2681235511714468,-0.6007411760916298,4.080855618688446,-1.2079561800660912
-1.2714714322497407,-2.7172339606616123,1.3088965713132297,-0.6124701156720377,4.06489707411626,-1.134636990066813
-1.2581878846930192,-2.723410223747371,1.3495028719745752,-0.6234566313482226,4.0475181913013785,-1.0596608004371681
-1.244499068795575,-2.7296926691052503,1.3899279665344786,-0.6336845461112203,4.0286652070662115,-0.9831107406438271
-1.2304066263938098,-2.7360737442046776,1.4301568300739986,-0.6431385280578088,4.008284428053997,-0.905072520845593
-1.215912350863828,-2.7425457434684293,1.470173901030054,-0.651804116098119,3.9863224222420968,-0.8256344043566131
-1.2010181940671312,-2.74910081617967,1.5099630847735401,-0.6596677453622455,3.962726211703128,-0.744887174880283
-1.1857262732777796,-2.75573097468871,1.5495077591222088,-0.6667167722518784,3.937443466197081,-0.6629240981934501
-1.1700388780724242,-2.7624281029194266,1.5887907817945026,-0.6729394990798321,3.910422697162275,-0.5798408779757978
-1.1539584771643967,-2.7691839651746553,1.6277944998061382,-0.6783251982373799,3.8816134516584384,-0.4957356054959945
-1.1374877251628428,-2.775990215239214,1.6665007608066837,-0.6828641358264985,3.8509665058026883,-0.4107087028846763
-1.1206294692377536,-2.7828384057785156,1.7048909263487346,-0.6865475946915275,3.818434057225076,-0.3248628597447265
-1.1033867556716233,-2.7897199980299905,1.742945887077456,-0.689367896782349,3.7839699160581546,-0.23830296287113129
-1.08576283627843,-2.7966263717838,1.780646079823372,-0.6913184247790377,3.7475296939641964,-0.15113601887610884
-1.0677611746706002,-2.8035488356485,1.8179715065762385,-0.6923936429059948,3.7090709906915436,-0.06347106954039816
-1.0493854523546737,-2.8104786375965176,1.8549017553126923,-0.6925891168619285,3.668553577642683,0.02458090026200921
-1.0306395746364627,-2.817406975783437,1.8914160226451613,-0.6919015327906393,3.625939577928989,0.11290706219027413
-1.0115276763166485,-2.8243250096342387,1.9274931382542138,-0.6903287152164775,3.581193642377599,0.20139285170980514
-0.9920541271579535,-2.831223871188725,1.9631115910611292,-0.68786964386752,3.5342831209521393,0.28992208307687406
-0.972223537105275,-2.8380946766974686,1.9982495570920944,-0.6845244693090327,3.485178229043555,0.37837707206779214
-0.9520407612404873,-2.844928538458679,2.032884928979919,-0.6802945273096063,3.433852208083593,0.46663876645339286
-0.9315109044539771,-2.8517165768854613,2.0669953470437177,-0.6751823518625183,3.3802814799349363,0.5545868841852766
-0.9106393258154155,-2.8584499327919746,2.1005582318815192,-0.6691916867853765,3.324445794509259,0.6421000592265642
-0.8894316426267551,-2.8651197798860473,2.1335508184052645,-0.6623274958219465,3.2663283700698855,0.7290559949240105
-0.8678937341409978,-2.8717173374548537,2.1659501912422776,-0.6545959711712822,3.205916025678178,0.8153316247833189
-0.8460317449308917,-2.8782338832292957,2.1977333214218446,-0.646004540370829,3.1431993052502634,0.9008032804729993
-0.8238520878923972,-2.8846607664117694,2.228877104260301,-0.6365618714621131,3.0781725926998575,0.9853468668460934
-0.8013614468685001,-2.8909894208510734,2.2593583983527727,-0.6262778763699062,3.0108342176514924,1.0688380437327822
-0.7785667788797637,-2.897211378347253,2.289154065574645,-0.6151637124284237,2.941186551224874,1.151152414220224
-0.7554753159488699,-2.903318282068288,2.3182410119909083,-0.6032317819911229,2.869236091403579,1.2321657191007453
-0.7320945665073442,-2.9093019000596043,2.3465962295667087,-0.5904957300640444,2.794993537519588,1.3117540371333973
-0.7084323163736431,-2.9151541388265345,2.374196838567877,-0.5769704399063702,2.718473853407275,1.3897939907290322
-0.684496629292845,-2.920867056968998,2.4010201305358234,-0.5626720265459457,2.6396963187995652,1.4661629566355074
-0.6602958470292979,-2.9264328788468497,2.4270436117170173,-0.5476178281619156,2.558684568565198,1.5407392811661147
-0.635838589004756,-2.931844008253584,2.452245046823415,-0.5318263952913689,2.47546661941432,1.6134024994826248
-0.6111337514757624,-2.9370930420753036,2.4766025029965832,-0.5153174778219232,2.3900748837266264,1.6840335584139652
-0.58619050624533,-2.942172783911211,2.500094393844969,-0.4981120097375357,2.302546170189018,1.7525150422626865
-0.5610182989053003,-2.9470762576311804,2.522699523420788,-0.48023209159043795,2.2129216709636097,1.8187314010242694
-0.5356268466071645,-2.9517967208454015,2.5443971300003967,-0.4617009706779908,2.121246935142736,1.882569180419157
-0.5100261353605495,-2.956327678260511,2.5651669295297514,-0.44254301890937375,2.027571828284948,1.9439172531146518
-0.4842264168600676,-2.9606628948961515,2.58498915859469,-0.42278370835337314,1.9319504778668772,2.0026670504929385
-0.4582382048427384,-2.9647964091354577,2.6038446167743334,-0.4024495844650707,1.834441204526911,2.0587127943034282
-0.432072270979757,-2.968722545582594,2.6217147082348684,-0.38156823699594716,1.7351064390201998,2.111951727522399
-0.4057396403079666,-2.9724359277001686,2.638581482420384,-0.3601682685987564,1.6341135217113845,2.162469194922039
-0.37924721957084384,-2.9759320466784493,2.6544296936545155,-0.33827556042093143,1.5316758375325605,2.210393534877573
-0.352601298005081,-2.9792066602780567,2.6692456633519663,-0.3159161457783846,1.4278344026308218,2.2555096801893857
-0.32581230393479643,-2.9822552443754207,2.683014966980458,-0.29312021146819095,1.3225989195584305,2.2975734747921983
-0.29889079211908876,-2.985073582742379,2.695724120199983,-0.26991867881557785,1.2160647615296512,2.336513933461182
-0.2718474376969398,-2.9876577733431264,2.7073606078519226,-0.2463431557432424,1.108330105459288,2.3722649304004175
-0.2446930298891721,-2.9900042342986164,2.717912911100069,-0.2224258874161701,0.9994957433014235,2.4047653378375617
-0.21743846545937714,-2.9921097095091067,2.7273705326427415,-0.19819970553628422,0.8896648852893918,2.433959156423912
-0.19009474194940137,-2.993971273924182,2.735724019914671,-0.17369797637665235,0.7789429553223783,2.459795636463019
-0.1626729507056066,-2.995586338450076,2.7429649862027494,-0.1489545476491367,0.6674373790568211,2.48222938956489
-0.1351842697127299,-2.996952654484591,2.7490861296054985,-0.12400369430328122,0.6115022259346305,2.4925902492509646
2.3982179983998577,-1.8023735551075368,1.529913598249653,2.0356858415513623,-6.380161853223822,-5.056683528010185
2.413211810687818,-1.7822482309590946,1.4660481142333985,1.9850683888185277,-6.320995144038164,-5.140611808275892
2.427572263472442,-1.7626380529250136,1.4033671489195596,1.9327706902345279,-6.203000557151398,-5.305017130375717
2.441311184626679,-1.7435594913327965,1.3418639188950323,1.8788618396618566,-6.0858578627494495,-5.462553562611262
2.4544403126570176,-1.7250283335656036,1.2815281526683193,1.8234102585506184,-5.969909613680251,-5.613292208767149
2.4669712647085933,-1.7070596882072056,1.2223462089114436,1.7664836172641158,-5.855486435415038,-5.757311591422521
2.478915505641759,-1.6896679898396794,1.1643011970043549,1.7081487652288465,-5.7429068164818275,-5.894696778840952
2.49028431821148,-1.672867004417859,1.1073730994723678,1.6484716697397725,-5.632476938674763,-6.025538529901226
2.5010887743776435,-1.6566698351458375,1.051538895929785,1.5875173632288215,-5.524348974821265,-6.149511334411912
2.5113417246268277,-1.6410858424068961,0.9967755223988691,1.5253583297115059,-5.418349202325132,-6.265345937730416
2.521060553632085,-1.6261161351269733,0.9430634364237762,1.4620850121231077,-5.31496563633867,-6.373782750457011
2.5302550397835635,-1.611772140735122,0.8903698039536504,1.397755071444098,-5.215019176664136,-6.476636167162269
2.538934002934288,-1.5980657460643077,0.8386586481021718,1.3324226263941337,-5.1187683434954465,-6.574109907241727
2.547105983765511,-1.5850082357722715,0.7878919592390269,1.2661412594873065,-5.026411566147914,-6.666257316609446
2.5547792186827167,-1.5726102962231066,0.7380297879190304,1.1989640214570076,-4.938137907345059,-6.753131043571564
2.5619616158375833,-1.5608820195565318,0.689030339472359,1.1309434407971852,-4.854126903182518,-6.834782537029554
2.5686607322975847,-1.549832907881503,0.6408500701375986,1.0621315382331928,-4.774548414282446,-6.91126156407374
2.5748837523828145,-1.5394718775330052,0.5934437846318696,0.992579845920834,-4.699562486895694,-6.982615748389968
2.580637467187665,-1.5298072633332722,0.5467647350646119,0.9223394311583186,-4.629319222737724,-7.048890130835467
2.5859282553031817,-1.5208468228012453,0.5007647211135969,0.8514609243825866,-4.563958656382283,-7.11012675347348
2.590762064754303,-1.5125977402568136,0.45539419139329496,0.7799945512088996,-4.503610639082499,-7.166364268290678
2.59514439616466,-1.50506663076927,0.41060234595679007,0.7079901682606512,-4.448394727943747,-7.217637571759152
2.5990802871602994,-1.4982595439024364,0.36633723988290945,0.6354973025250324,-4.39842007943491,-7.2639774663426415
2.6025742980224664,-1.492181967212064,0.3225458879100452,0.5625651939594973,-4.353785346293442,-7.305410349985053
2.6056304985985,-1.4868388294544004,0.27917437008724494,0.4892428410638703,-4.314578576956823,-7.34195793456195
2.60825245647894,-1.4822345034681845,0.23616793842142006,0.4155790491234222,-4.28087711673561,-7.373636994216088
2.610443226448106,-1.4783728086958312,0.1934711245069523,0.34162248081930374,-4.252747510032765,-7.40045914444182
2.6122053412146666,-1.4752570133131269,0.15102784813047385,0.2674217088943568,-4.230245403008657,-7.422430652726646
2.613540803428057,-1.4728898359404297,0.10878152684912137,0.19302527055450602,-4.213415446191812,-7.439552281502951
2.6144510789860758,-1.4712734469120774,0.06667518654505221,0.11848172327868216,-4.2022911966402745,-7.451819164107032
2.6149370916384598,-1.4704094690845109,0.02465157296242923,0.043839701703514436,-4.196895019367322,-7.459220714386756
2.6149992188908406,-1.470298978167466,-0.01734673576460384,-0.03085202475708868,-4.197237987859677,-7.461740570544599
2.614637289213077,-1.470942502566464,-0.05937721558331002,-0.105544493902984,-4.203319783631682,-7.459356573744891
2.613850580555638,-1.4723400227287693,-0.1014972819834563,-0.1801884926999293,-4.215128594878653,-7.452040781957021
2.612637820177353,-1.4744909699889415,-0.1437641744397395,-0.25473449954776917,-4.232641014414417,-7.439759519447694
2.6109971857875567,-1.4773942249140746,-0.18623483982959074,-0.3291326272234066,-4.255821937200347,-7.42247346227307
2.6089263080053287,-1.4810481151528077,-0.22896581482413078,-0.40333256686054325,-4.284624457898506,-7.400137760059966
2.6064222741381764,-1.4854504127961918,-0.27201310725498623,-0.47728353333071316,-4.318989769005485,-7.372702194298363
2.6034816332821613,-1.490598331262466,-0.3154320764658822,-0.550934212392042,-4.3588470602482445,-7.340111373298459
2.6001004027450456,-1.496488521721784,-0.35927731266536145,-0.6242327099733249,-4.404113420047466,-7.302304963894137
2.5962740757935685,-1.5031170690808655,-0.40360251530567126,-0.6971265039614941,-4.454693739976182,-7.259217959897697
2.591997630725423,-1.5104794875514842,-0.4484603705227427,-0.769562398860166,-4.510480623261557,-7.210780987230372
2.587265541265891,-1.5185707158305526,-0.49390242768328024,-0.8414864836858262,-4.571354298495937,-7.15692064556945
2.582071788288369,-1.5273851119234154,-0.5399789750972359,-0.9128440934661608,-4.637182539837312,-7.097559886262246
2.5764098728572056,-1.5369164476457131,-0.5867389149673105,-0.9835797747020875,-4.707820595088588,-7.0326184261625215
2.5702728305903335,-1.5471579028428724,-0.6342296376615719,-1.0536372551510962,-4.783111123151741,-6.962013196946579
2.563653247338122,-1.5581020593698935,-0.6824968954107887,-1.1229594182846014,-4.86288414245168,-6.885658829359848
2.556543276173656,-1.5697408948776446,-0.7315846755484925,-1.191488282765908,-4.946956992017277,-6.803468171733748
2.548934655688341,-1.5820657764552515,-0.7815350734291526,-1.25916498728828,-5.035134306994138,-6.715352841997223
2.5408187295851867,-1.595067454181521,-0.8323881651780047,-1.3259297811041906,-5.127208010441883,-6.62122381228486
2.5321864675605044,-1.6087360546414857,-0.8841818804450065,-1.3917220205672567,-5.222957323336985,-6.52099202511549
2.5230284874629088,-1.6230610744672014,-0.9369518753549216,-1.4564801719973937,-5.3221487947636845,-6.4145690399811315
2.513335078716498,-1.6380313739648382,-0.9907314058657009,-1.5201418211674795,-5.42453635432517,-6.301867709050697
2.5030962269929535,-1.653635170892794,-1.045551201767838,-1.5826436896961062,-5.529861388844722,-6.182802880544017
2.492301640114901,-1.6698600344581505,-1.101439341578308,-1.6439216586158083,-5.63785284545628,-6.057292128187868
2.480940775170361,-1.686692879601111,-1.1584211286037995,-1.703910799369537,-5.748227363196165,-5.925256505010054
2.469002866815398,-1.704119961639246,-1.216518968469122,-1.7625454124698634,-5.860689435210631,-5.786621319571367
2.4564769567391673,-1.7221268713452789,-1.275752248427836,-1.8197590740356302,-5.974931603682016,-5.641316932575066
2.443351924262492,-1.7406985305338702,-1.3361372187930862,-1.875484690399294,-6.090634689547855,-5.489279571629979
2.4296165180378466,-1.7598191882343057,-1.3976868768472126,-1.9296545609551494,-6.2074680590474856,-5.330452161779107
2.4152593888151936,-1.7794724175271885,-1.4604108536088516,-1.9822004493938705,-6.325089929072149,-5.164785169238215
2.4002691232345588,-1.7996411131241703,-1.524315303855664,-2.033053663442401,-6.4431477132202275,-4.992237455622885
2.384634278602458,-1.820307489770378,-1.5894027998194669,-2.0821451432001346,-6.561278410371202,-4.8127771397773955
2.3683434186054435,-1.8414530815495356,-1.6556722289882204,-2.129405558132639,-6.679109037481638,-4.626382464152172
2.351385149909996,-1.863058742171794,-1.7231186964657457,-2.1747654127527305,-6.796257108184449,-4.433042662517238
2.333748159593862,-1.8851046463239811,-1.7917334323552765,-2.218155160985837,-6.912331158629655,-4.232758825641952
2.3154212533497125,-1.9075702921613256,-1.8615037046465197,-2.259505329181999,-7.026931321843691,-4.0255447614160715
2.2963933943976462,-1.9304345050187166,-1.9324127380978928,-2.2987466477008733,-7.139649951709586,-3.811427845745598
2.2766537430386853,-1.953675442418199,-2.0044396396156805,-2.3358101909586875,-7.250072297473025,-3.5904498604166832
2.2561916967769586,-1.9772706004476748,-2.0775593306398954,-2.3706275257872935,-7.357777229467402,-3.3626678139934967
2.2349969309337916,-2.0011968215836573,-2.151742487052465,-2.403130867915514,-7.462338016521869,-3.128154741698623
2.2130594396724272,-2.0254303040284456,-2.2269554871268196,-2.4332532463418204,-7.56332315527024,-2.8870004801204487
2.1903695773476644,-2.0499466126291717,-2.3031603680388564,-2.460928675325333,-7.660297251313935,-2.6393124124987253
2.1669181000902467,-2.074720691442893,-2.3803147914574287,-2.486092333679132,-7.752821951918975,-2.385216180266781
2.142696207531497,-2.0997268780082186,-2.4583720187279248,-2.5086807510063496,-7.841584321340321,-2.1256712974044945
2.1176929886175633,-2.124941506479652,-2.537303466559337,-2.528648315609152,-7.92842690732256,-1.862284676330134
2.0918947143955196,-2.1503433455809073,-2.6170992841397878,-2.5459637275094553,-8.011378551905409,-1.5937767622862964
2.0652938164431327,-2.1759047432646863,-2.6976914255564424,-2.5605557582975664,-8.087217080158155,-1.3182434065715114
2.0378835721915354,-2.2015972715716803,-2.779005531990802,-2.5723549869002764,-8.155416572247361,-1.0359530438918512
2.0096579245803468,-2.227391978564037,-2.8609630286044374,-2.581295558976082,-8.21555970183502,-0.7472727386409304
1.980611524077787,-2.2532594148677743,-2.9434812016972085,-2.587315402088283,-8.267237670660819,-0.4525910429730118
1.9507397700456033,-2.279169662303012,-3.0264732922813313,-2.590356440717284,-8.310051853797347,-0.15231793530273308
1.920038851317968,-2.3050923646200334,-3.109848606177637,-2.590364810202452,-8.343615452787986,0.15311533380045717
1.8885057858609486,-2.3309967603516144,-3.193512640685495,-2.5872910686692268,-8.367555151021264,0.4632564915906414
1.8561384593769785,-2.356851717784056,-3.2773672278197044,-2.5810904059664033,-8.381512765381274,0.7776325918648865
1.822935662717053,-2.3826257720410773,-3.361310694046481,-2.5717228486118717,-8.385146887915255,1.0957504648664838
1.7888971279620987,-2.408287164266121,-3.445238036386576,-2.55915345972283,-8.37813451098694,1.4170972703582123
1.7540235630342305,-2.433803882879782,-3.5290411146868603,-2.5433525328889846,-8.360172629135121,1.7411411553644456
1.7183166846983817,-2.45914370687993,-3.612608859792685,-2.5242957789347527,-8.330979810639604,2.0673320175713314
1.6817792498151314,-2.484274251142827,-3.695827497282248,-2.501964504509178,-8.290297731607922,2.3951023748360996
1.6444150847064818,-2.509163013674037,-3.7785807863514016,-2.4763457814405365,-8.237892665246278,2.7238683406980613
1.6062291124978707,-2.533777424748335,-3.8607502733632546,-2.447432605796504,-8.173556918863113,3.0530307052031276
1.5672273783018893,-2.5580848978681274,-3.9422155595018142,-2.415224045600634,-8.097110211079439,3.381976119758562
1.527417072111967,-2.5820528824601765,-4.022854581893373,-2.379725376171708,-8.00840098169104,3.710078384122653
1.4868065492778204,-2.6056489182206763,-4.102543907483617,-2.3409482020746553,-7.907307626640318,4.0366998330095925
1.4454053484386014,-2.628840691009078,-4.18115903888317,-2.2989105647000447,-7.7937396506169705,4.3611928191634775
1.4032242067945677,-2.6515960901814886,-4.258574731319793,-2.253637034523835,-7.6676387299161775,4.682901289118831
1.3602750726036628,-2.673883267245057,-4.334665319762372,-2.205158787140108,-7.528979678344513,5.001162447231792
1.3165711147956483,-2.6956706957055685,-4.409305055210574,-2.153513662206882,-7.377771309171635,5.315308502937185
1.2721267296034195,-2.7169272319715354,-4.482368449075118,-2.098746204498723,-7.214057186390704,5.6246684955649755
1.2269575441187734,-2.737622177169455,-4.553730624507685,-2.0409076863196947,-7.037916258864641,5.928570190442457
1.1810804166882614,-2.757725339716681,-4.623267673476813,-1.9800561105959706,-6.849463371300487,6.226342039417489
1.1345134340737562,-2.7772070984905275,-4.690857018327515,-1.916256194039064,-6.648849646415016,6.517315198369815
1.0872759053120415,-2.796038466424931,-4.7563777765081445,-1.8495793298478262,-6.4362627331192925,6.800825593736988
1.039388352218006,-2.814191154359195,-4.819711127098672,-1.7801035294997851,-6.211926916071121,7.076216029570233
0.9908724964869248,-2.831637634957158,-4.88074067773079,-1.7079133432698437,-5.9761030825094394,7.342838326162024
0.941751243362746,-2.848351206509605,-4.939352830452214,-1.6330997592062513,-5.729088542890423,7.600055480854223
0.8920486618513013,-2.864306056427857,-4.995437145055924,-1.5557600803898795,-5.47121670250533,7.8472438412456995
0.8417899614698006,-2.8794773242324156,-5.0488866983702385,-1.4759977804025335,-5.202856581945468,8.083795280680704
0.791001465536888,-2.893841163837175,-5.099598437987765,-1.3939223370329084,-4.92441218501213,8.309119365610158
0.7397105810208291,-2.9073748049272607,-5.147473528901012,-1.3096490443542823,-4.636321713427549,8.52264550419062
0.6879457649770164,-2.920056613226906,-5.192417691509838,-1.2232988034154786,-4.339056628490198,8.7238250653147
0.6357364876198948,-2.931866149453061,-5.234341529471386,-1.1349978918955295,-4.03312056063055,8.912133457160543
0.5831131920885082,-2.942784226750638,-5.2731608458768156,-1.0448777131820344,-3.7190480686476803,9.087072154306597
0.530107250979166,-2.9527929664064345,-5.308796946261129,-0.953074525442945,-3.3974032512526833,9.248170662486814
0.47675091973303463,-2.9618758516409334,-5.341176926982976,-0.8597291513704866,-3.0687782143891695,9.394988410158128
0.42307728698086067,-2.9700177792802713,-5.370233947550203,-0.7649866693837233,-2.733791398649771,9.527116556219035
0.36912022196131067,-2.977205109114794,-5.395907485514502,-0.6689960871819174,-2.393085771954077,9.644179703462125
0.31491431914358003,-2.9834257107557307,-5.418143572614348,-0.5719099986437409,-2.0473268934841826,9.745837507653324
0.2604948401988926,-2.988669007807615,-5.4368950109095815,-0.4738842251668359,-1.6972008556880382,9.831786172515862
0.20589765347918523,-2.99292601918119,-5.452121567723217,-0.37507744263741744,-1.343412111953569,9.901759821355359
0.15115917117456817,-2.996189397379581,-5.463790148286029,-0.2756507953098718,-0.9866811983205821,9.95553173658373
0.09631628433407746,-2.99845346359954,-5.471874945066973,-0.17576749796106655,-0.6277423583167092,9.992915458996427
0.041406295946549876,-2.9997142394994873,-5.476357562866943,-0.07559242776239589,-0.26734108069177864,10.013765739314781
-0.013533147709705276,-2.999969475496887,-5.477227118854596,0.024708292615805854,0.09376843954026981,10.017979335221495
-0.06846412722864431,-2.999218675469133,-5.4744803168301015,0.12496771908888524,0.4548259057654036,10.005495647901121
-0.1233485215194374,-2.997463117744565,-5.468121495115549,0.22501851579700938,0.8150675786246211,9.976297192923283
-0.17814808029075369,-2.9947058722834066,-5.4581626475883676,0.32469338861687885,1.1737289770908887,9.930409901187316
-0.2328244973277404,-2.9909518139622517,-5.4446234174961115,0.42382552082578445,1.53004760940928,9.8679032465744
-0.28733948430517353,-2.9862076318901933,-5.42753106381641,0.5222490091689188,1.8832657212177537,9.788890197908472
-0.3416548448732752,-2.9804818346996544,-5.4069204000543145,0.6197992985616897,2.232633047931074,9.693526993823195
-0.39573254874681035,-2.973784751770436,-5.382833705499471,0.7163136136498636,2.577409558303941,9.582012740148489
-0.44953480552312153,-2.9661285303613005,-5.355320609097279,0.8116313854515492,2.9168681760059485,9.45458883046497
-0.5030241379509923,-2.9575271286395095,-5.3244379462200735,0.9055946713168299,3.2502830802914673,9.311563653661125
-0.5561636994296187,-2.9479962583824224,-5.290249876759112,0.9980490762155356,3.5757896877874487,9.155436280528924
-0.6089375907935344,-2.9375491503153723,-5.252850565083187,1.0888866889450366,3.8920308582864322,8.988248284229243
-0.6613252819274065,-2.9262004154677506,-5.2123313410576815,1.1779939868107157,4.1996283366747775,8.808682151898097
-0.7132947753811196,-2.9139681816063123,-5.168773921706315,1.2652366819760295,4.498805706882308,8.6159513901462
-0.7648150514793423,-2.900871927029984,-5.122265160739717,1.350485506132962,4.7890653409023685,8.410569507470427
-0.815856113008714,-2.886932420903945,-5.072896737704266,1.4336164518953574,5.069941244475757,8.193073107459313
-0.8663890264327034,-2.8721716618052255,-5.020764835524988,1.514510993769785,5.341000140656291,7.964019826742998
-0.9163859595581189,-2.856612814702886,-4.965969807961397,1.5930562882665884,5.601842401137873,7.7239862347462775
-0.9658202155932406,-2.84028014659671,-4.90861583850521,1.6691453528237643,5.852102824741763,7.473565706189035
-1.01466626355336,-2.82319896103811,-4.848810592250851,1.7426772233254277,6.091451263274649,7.21336627715192
-1.0628997649850098,-2.8053955317556936,-4.786664862263476,1.8135570901040832,6.31959309575501,6.9440084953324686
-1.110497596995343,-2.7868970356056515,-4.722292211955455,1.881696412421173,6.536269552762377,6.66612327486574
-1.1574378715878666,-2.7677314850639227,-4.655808614960925,1.9470130115228166,6.741257893389445,6.3803497657752075
-1.2036999513200088,-2.747927660472926,-4.587332093969681,2.0094311424667226,6.93437143795623,6.087333247758224
-1.2492644613117336,-2.727515042250639,-4.516982359946787,2.0688815450114695,7.115459460293351,5.787723057600715
-1.2941132976475778,-2.7065237432639884,-4.444880453122967,2.1253014739502203,7.2844069439962595,5.482170559063107
-1.3382296322270133,-2.684984441561916,-4.371148387094009,2.1786347093570773,7.441134207603056,5.171327163585147
-1.3815979141298862,-2.662928313656218,-4.295908797315098,2.2288315472952682,7.585596404150635,4.85584240963172
-1.424203867574843,-2.640386968530344,-4.219284595219121,2.2758487716119666,7.717782901011844,4.536362107943887
-1.466034486559077,-2.6173923825478407,-4.141398629126673,2.319649607514365,7.8377165463151925,4.21352655937693
-1.5070780262773757,-2.593976835423148,-4.062373353050649,2.3602036576855787,7.945452828593545,3.887968851406484
-1.5473239914273464,-2.570172847408,-3.9823305044301054,2.397486821756737,8.041078936598069,3.560313238765957
-1.5867631215157938,-2.5460131178368766,-3.9013907917573944,2.4314812000032155,8.124712726451463,3.231173613050302
-1.6253873732885031,-2.521530465164817,-3.819673592989636,2.4621749821781647,8.196501603503492,2.901152065487679
-1.6631899004122075,-2.4967577686205025,-3.737296665561128,2.4895623224354013,8.256621326381037,2.570837546445375
-1.7001650305431903,-2.4717279115869677,-3.6543758687377634,2.51364320132622,8.305274740810432,2.240804624602319
-1.7363082399218945,-2.446473726811578,-3.571024898978337,2.534423275880893,8.3426904508257,1.9116123480949483
-1.771616125637035,-2.4210279435361377,-3.4873550388914016,2.551913718805599,8.369121434961272,1.5838032093256373
-1.8060863757060535,-2.3954231366272163,-3.403474920300432,2.566131047839365,8.384843614972112,1.257902214521451
-1.839717737121385,-2.3696916777760286,-3.319490301854923,2.577096946323546,8.390154384525175,0.9344160585448833
-1.8725099820138718,-2.343865688826561,-3.2355038615511793,2.5848380760384613,8.385371105165632,0.6138324048917525
-1.9044638720858404,-2.31797699728013,-3.1516150044542095,2.589385883358416,8.370829576685537,0.2966192702691046
-1.9355811214668863,-2.2920570940142375,-3.0679196858417592,2.5907763997675723,8.346882488814117,-0.01677548737455936
-1.9658643581452426,-2.2661370932435205,-2.9845102499233964,2.5890500377653316,8.313897860905428,-0.32592457898243765
-1.9953170841269072,-2.2402476947407615,-2.901475284222031,2.5842513831713276,8.272257476031285,-0.6304215947689613
-2.0239436344733384,-2.214419148326453,-2.8188994896424897,2.5764289848170043,8.222355315594939,-0.9298812173596218
-2.0517491353667165,-2.1886812206262314,-2.736863566192102,2.5656351425835475,8.164596000264595,-1.2239393406060657
-2.078739461349377,-2.163063164086731,-2.655444114261817,2.5519256947147806,8.099393242694703,-1.5122530973638533
-2.1049211918812216,-2.1375936882320126,-2.5747135513233395,2.535359805298986,8.027168317153041,-1.7945007998549016
-2.1303015673556596,-2.1123009331347697,-2.494740043848343,2.5159997527757434,7.948348550813975,-2.0703817965427618
-2.154888444711018,-2.087212445069004,-2.415587454209947,2.4939107202831146,7.863365841109953,-2.3396162497191426
-2.178690252770371,-2.0623551543037824,-2.3373153022845803,2.469160588617202,7.77265520315764,-2.6019448382384667
-2.2017159474384864,-2.0377553549911354,-2.259978741434018,2.441819732530593,7.6766533509006365,-2.8571283900441244
-2.223974966880035,-2.013438687095028,-2.1836285485127958,2.4119608210487513,7.575797315232975,-3.1049474493032108
-2.245477186798432,-1.9894301203027465,-2.10831112751544,2.3796586224344325,7.4705231019948855,-3.3452017831088767
-2.2662328759297727,-1.9657539398549022,-2.0340685264508362,2.344989814379905,7.361264392361193,-3.5777098328230608
-2.2862526518611395,-1.9424337342256768,-1.9609384670077086,2.3080327999554924,7.248451287784405,-3.802308115216306
-2.3055474372774105,-1.9194923845807685,-1.8889543865552525,2.26886752979099,7.132509101301949,-4.018850578614206
-2.3241284167353453,-1.8969520559369066,-1.8181454920066686,2.227575330914167,7.013857196674962,-4.227207919291018
-2.342006994058374,-1.87483418994365,-1.7485368250602582,2.1842387426179966,6.892907876504779,-4.4272668633548165
-2.3591947504401447,-1.8531594992055223,-1.6801493383228894,2.138941359675832,6.770065320155581,-4.61892941934471
-2.375703403339508,-1.8319479630603808,-1.6129999818139003,2.091767683171656,6.645724572022544,-4.80211210672212
-2.3915447662442677,-1.8112188247281575,-1.547101799343459,2.042802979160875,6.520270580405267,-4.976745165371497
-2.4067307093757857,-1.790990589742874,-1.4824640342582394,1.9921331453263809,6.394077286987951,-5.142771751143286
-2.4212731214012915,-1.771281025579975,-1.4190922440484048,1.939844585744593,6.26750676669154,-5.300147122372266
-2.435183872215698,-1.7521071623906335,-1.356988423313464,1.8860240938274366,6.140908417444351,-5.448837822186292
-2.4484747768497446,-1.7334852947546435,-1.2961511345900596,1.8307587434585813,6.014618199221566,-5.588820861289136
-2.4611575605564506,-1.7154309843639355,-1.2365756465522715,1.7741357882961226,5.889297034889857,-5.720503415702709
-2.4732445038746653,-1.6979580748810497,-1.17824729004772,1.71623415055162,5.769625582306055,-5.849501495040329
-2.4847552556972703,-1.681068505232548,-1.1210676268864845,1.6570286512582781,5.657317338216387,-5.978207044794715
-2.4957029042889833,-1.6647723608720604,-1.0649876836770218,1.5965503258310052,5.5488107610448125,-6.102378427887487
-2.506097752673161,-1.649082791750169,-1.009980324363065,1.5348589129622323,5.443137632557139,-6.220613948323987
-2.5159498630116968,-1.6340123276191716,-0.9560159593015035,1.4720135100487433,5.340538069720935,-6.332978503246082
-2.525269030250541,-1.6195728834657281,-0.9030626452895728,1.4080725565408894,5.241242118746072,-6.43953835131893
-2.534064756845593,-1.6057757652029387,-0.8510861871544351,1.3430938233356515,5.14546960817497,-6.540360517894307
-2.5423462285876424,-1.5926316755565897,-0.8000502407215053,1.277134408034497,5.053430019560551,-6.635512218817077
-2.550122291542827,-1.5801507200822202,-0.7499164169930617,1.2102507358718448,4.965322374217585,-6.72506030433923
-2.5574014301230665,-1.5683424132518042,-0.700644387383815,1.1424985661057823,4.881335134547555,-6.809070724515088
-2.564191746299027,-1.5572156845510987,-0.6521919898749925,1.0739330036493206,4.801646118461374,-6.887608017364215
-2.5705009399664807,-1.5467788845311534,-0.6045153359631669,1.0046085157081004,4.726422425455972,-6.960734821002063
-2.5763362904753673,-1.537039790760026,-0.5575689182942924,0.9345789531788089,4.655820372942856,-7.02851141085614
-2.5817046393294656,-1.5280056136234292,-0.5113057188872339,0.8638975765518213,4.589985441475072,-7.090995263005944
-2.5866123740633338,-1.5196830019258776,-0.4656773178643611,0.7926170860515629,4.529052227575733,-7.148240644607142
-2.591065413302079,-1.5120780482467584,-0.4206340026194515,0.7207896557388657,4.4731444029356595,-7.200298232287658
-2.5950691930085563,-1.5051962940088315,-0.3761248773651487,0.6484669712910492,4.42237467881743,-7.247214759331563
-2.598628653921738,-1.4990427342197077,-0.3320979730134969,0.5757002711676632,4.376844774580356,-7.289032692398344
-2.6017482301893144,-1.4936218218500859,-0.28850035735353,0.502540390862654,4.3366453893237065,-7.325789938460613
-2.6044318391969714,-1.4889374718157513,-0.24527824549950886,0.42903780993722057,4.301856175732896,-7.357519582579261
-2.606682872596286,-1.4849930645336946,-0.2023771105921107,0.35524270152172793,4.272545715306386,-7.384249657075264
-2.6085041885328133,-1.4817914490260662,-0.1597417947426243,0.28120498396974786,4.248771494238488,-7.406002942598908
-2.60989810507559,-1.479334945549129,-0.11731662021696583,0.20697437434257063,4.230579879334053,-7.422796801540566
-2.610866394849066,-1.4776253477278474,-0.0750455008620627,0.1326004433983652,4.218006093435473,-7.434643044171957
-2.6114102808682844,-1.476663924180255,-0.03287205378182126,0.058132671756545524,4.211074189950534,-7.4415478278541585
-2.61153043357801,-1.4764514196193017,0.009260288726536562,-0.01637949309521151,4.209797026179031,-7.443511589594961
-2.611226969096431,-1.4769880554234236,0.05140816696250366,-0.0908865792863966,4.214176235248431,-7.440529012186796
-2.6104994486639783,-1.4782735296706981,0.09362818132410272,-0.16533903287873092,4.224202196582655,-7.432589024105088
-2.609346879297801,-1.4803070166350043,0.13597677950670092,-0.23968716034956147,4.239854004941839,-7.419674833293666
-2.607767715652374,-1.4830871657462343,0.17851014338500037,-0.31388107158330875,4.261099438187068,-7.401763994913443
-2.6057598630866923,-1.4866121000201842,0.22128407556650206,-0.3878706237111919,4.287894924038744,-7.378828513076453
-2.603320681938426,-1.490879413967357,0.2643538856079982,-0.46160536613939385,4.320185506211825,-7.3508349765326635
-2.6004469930053373,-1.4958861709934679,0.3077742758910631,-0.5350344871052392,4.357904810425261,-7.31774472822206
-2.5971350842341168,-1.5016289003080114,0.3515992271580534,-0.6081067620997954,4.400975010895172,-7.279514068546
-2.5933807186165945,-1.5081035933607736,0.3958818837167922,-0.6807705044935474,4.449306798031756,-7.236094492152148
-2.5891791432930513,-1.5153056998296615,0.44067443832986036,-0.752973518699438,4.5027993481672155,-7.187432957964269
-2.5845250998620015,-1.5232301231866805,0.48602801681323293,-0.8246630562045437,4.56134029624716,-7.133472192122618
-2.5794128358954005,-1.53187121587229,0.5319925623788525,-0.8957857747979888,4.6248057125193895,-7.074151023432485
-2.573836117657719,-1.5412227741117248,0.578616719766574,-0.9662877013183072,4.693060084349863,-7.00940475084461
-2.5677882440266977,-1.5512780324101438,0.6259477192226935,-1.0361141982383213,4.765956304389178,-6.939165542417548
-2.5612620616128465,-1.5620296577666863,0.674031260394986,-1.1052099343997395,4.84333566639998,-6.863362865131435
-2.554249981073883,-1.5734697436506582,0.7229113962276982,-1.1735188602029145,4.92502787013575,-6.781923944837018
-2.5467439946193133,-1.5855898037861063,0.7726304169542602,-1.2409841875496297,5.010851036737833,-6.6947742555396275
-2.5387356946991995,-1.598380765793987,0.8232287343005276,-1.3075483748283323,5.100611736185336,-6.60183803712286
-2.530216293869872,-1.6118329647439935,0.8747447660270397,-1.373153117221759,5.194105028392428,-6.50303884052218
-2.5211766458279006,-1.6259361366708032,0.9272148209550306,-1.4377393426065543,5.29111451960118,-6.398300099258577
-2.5116072676020393,-1.640679412112134,0.9806729846376738,-1.5012472133030117,5.3914124357613105,-6.287545726136301
-2.501498362891072,-1.6560513097284413,1.035151005855157,-1.5636161339205943,5.4947597146234415,-6.17070073380377
-2.490839846533586,-1.6720397300664063,1.0906781841296347,-1.6247847655313155,5.600906118298077,-6.047691877763185
-2.479621370093578,-1.688631949530521,1.147281258473737,-1.6846910463883256,5.70959036804657,-5.918448320298438
-2.467832348543534,-1.7058146146290651,1.2049842976040404,-1.743272219391144,5.820540303076186,-5.782902313675947
-2.4554619880242052,-1.7235737365625579,1.2638085918686557,-1.800464866481938,5.93347306510325,-5.640989900849121
-2.442499314657672,-1.7418946862244005,1.323772547155657,-1.856204950138874,6.048095310430433,-5.492651631775814
-2.4289332043875485,-1.7607621896848067,1.3848915810664622,-1.9104278621130855,6.164103451255329,-5.337833293335308
-2.414752413817242,-1.7801603242303214,1.4471780216552632,-1.9630684795349762,6.281183927881315,-5.1764866507009515
-2.399945612014097,-1.8000725150321812,1.5106410090520739,-2.014061228493485,6.399205370919745,-5.0087969672360515
-2.384501204264171,-1.8204818062432588,1.575290241293296,-2.0633446950952576,6.519009508793175,-4.83602899015942
-2.3684061119631674,-1.8413724470664565,1.6411517099288142,-2.1108786256938736,6.63995776314276,-4.657587360259413
-2.351648023547585,-1.862726918618168,1.7082223286435014,-2.156589687292643,6.760149345893652,-4.471517473586175
-2.3342149347917243,-1.8845266350453276,1.7764900351719302,-2.2003984950349382,6.878944655195852,-4.277543581054957
-2.316094952918747,-1.9067522568661894,1.8459389383571319,-2.2422261954218716,6.995956451726542,-4.075725633154548
-2.2972763358162194,-1.929383693540195,1.9165492233946837,-2.281994603806801,7.110788462584708,-3.8661377164823136
-2.2777475322065808,-1.9524001074387471,1.9882970657362051,-2.319626349906002,7.22303627271512,-3.648868845948968
-2.2574972226955667,-1.9757799193032108,2.061154554179771,-2.355045031153127,7.332288269027913,-3.424023737331879
-2.236514361615975,-1.9995008152750247,2.135089623674702,-2.3881753736764098,7.438126637072202,-3.1917235552657672
-2.214788219578478,-2.0235397555808965,2.2100659983654007,-2.4189434006279167,7.540128409840207,-2.95210663167488
-2.1923084266355053,-2.0478729849536457,2.2860431453932244,-2.447276607543775,7.637866567981348,-2.705329149586106
-2.1690650159585125,-2.072476044866357,2.362976239966629,-2.4731041443633743,7.730911190389193,-2.4515657872183283
-2.1450484679233353,-2.0973237876541027,2.440816142197813,-2.496357003684282,7.818830653793171,-2.1910103172253343
-2.120249754492752,-2.122390392593555,2.5195093861887146,-2.516968214778296,7.901192879641371,-1.923876155974284
-2.094660383779932,-2.1476493840063626,2.5989981818302725,-2.5348730428429262,7.977566626202602,-1.650396857772762
-2.0682724446711322,-2.1730736514472073,2.679220429756334,-2.550009192911885,8.047522823448162,-1.3708265490202365
-2.04107865138091,-2.1986354720319343,2.7601097498672726,-2.562317017798286,8.110635947894053,-1.0854402973463522
-2.0130723878081898,-2.224306534955161,2.841595523808267,-2.5717397293952953,8.166485434203906,-0.7945344109199368
-1.9842477515569303,-2.250057968240211,2.923602951753237,-2.5782236126114983,8.21465711996376,-0.4984266632650929
-1.954599597480778,-2.27586036775721,3.0060531238075416,-2.581718241172374,8.254744719650006,-0.19745643910260924
-1.9241235806071417,-2.3016838285376107,3.0888631063007845,-2.5821766944754145,8.286351323427823,0.10801520304343626
-1.8928161982925218,-2.3274979784054475,3.1719460431954856,-2.579555774644978,8.30909091603101,0.41760555548677303
-1.860674831457759,-2.3532720139371137,3.255211272787892,-2.5738162228940973,8.322589910600612,0.7309103769908631
-1.827697784749213,-2.3789747387525617,3.3385644598241266,-2.5649229342647804,8.326488691993688,1.0475041027560223
-1.7938843254696644,-2.4045746041315184,3.421907743098076,-2.552845169785869,8.320443163722643,1.3669401518325515
-1.759234721121154,-2.430039751938592,3.5051398985372924,-2.5375567650589237,8.304126292351185,1.6887513346192833
-1.7237502754009297,-2.455338059831114,3.588156517719721,-2.5190363342579554,8.277229642857606,2.012450362688881
-1.687433362491275,-2.4804371887131893,3.670850201697605,-2.497267468508596,8.239464898187151,2.337530462725212
-1.650287459484277,-2.50530463238883,3.75311076993568,-2.47223892759679,8.190565355949929,2.6634660958740426
-1.612317176783563,-2.5299077693561642,3.834825484099005,-2.443944823946553,8.130287394988727,2.989713783295528
-1.5735282863267355,-2.5542139166737083,3.9158792863518705,-2.4123847978010837,8.058411904341028,3.315713038165214
-1.5339277474747108,-2.5781903858185418,3.9961550517534796,-2.377564182541844,7.974745666953908,3.640887403804143
-1.49352373041742,-2.601804540444965,4.075533854258856,-2.339494159086286,7.879122690391313,3.9646455970308665
-1.4523256369493764,-2.6250238559410444,4.153895245755308,-2.2981918983170018,7.771405476687789,4.286382755219009
-1.4103441184735244,-2.647815980669189,4.231117547485838,-2.253680690513333,7.651486223466634,4.6054817849211815
-1.3675910910974816,-2.6701487987658665,4.307078153132017,-2.2059900607810423,7.519287948455599,4.921314809280332
-1.3240797476928798,-2.6919904943646364,4.3816538427502145,-2.1551558695067197,7.374765529590263,5.23324471080538
-1.2798245667959016,-2.7133096170960074,4.4547211066773675,-2.1012203969010548,7.217906653008271,5.540626765434865
-1.2348413182354172,-2.7340751487072583,4.526156478446076,-2.044232410739255,7.0487326614051256,5.842810363160083
-1.1891470653841987,-2.754256570635377,4.595836875674467,-1.9842472164574094,6.867299295438954,6.139140809831574
-1.1427601639386702,-2.7738239323567138,4.663639947824233,-1.921326688820705,6.673697321148438,6.428961204129692
-1.095700257143382,-2.792747920327921,4.729444429651413,-1.855539284442801,6.468053036677617,6.711614383056585
-1.047988267387959,-2.8109999273242936,4.79313049910907,-1.7869600345052579,6.25052865198478,6.986444928694482
-0.9996463841165795,-2.8285521219738285,4.854580138399857,-1.71567051710157,6.021322535656594,7.252801228392059
-0.9506980480030685,-2.8453775182782257,4.913677496819913,-1.6417588087116233,5.780669323437849,7.510037579981471
-0.9011679313584218,-2.8614500449057614,4.970309253984198,-1.5653194143992384,5.5288398836360955,7.757516333106949
-0.8510819147519094,-2.876744614035494,5.024364981977793,-1.4864531764171898,5.2661411351592164,7.994610057259891
-0.8004670598418673,-2.8912371895277142,5.075737504938337,-1.405267161000642,4.992915714584342,8.22070372667227
-0.7493515784277474,-2.9049048541919307,5.124323254542044,-1.3218745232305578,4.70954148934814,8.435196911832307
-0.6977647977509017,-2.917725875921116,5.170022619840201,-1.2363943499529484,4.416430914883108,8.637505967040411
-0.6457371220879413,-2.9296797724593695,5.212740289875039,-1.1489514808473664,4.11403023428926,8.827066203145776
-0.5932999906970984,-2.9407473745697406,5.25238558749364,-1.0596763078479279,3.802818519935613,9.003334034382625
-0.5404858321949503,-2.9509108873696155,5.288872792776653,-0.9687045532320988,3.4833065572179294,9.16578908806948
-0.48732801545786486,-2.9601539496029425,5.32212145450501,-0.8761770268054958,3.1560355715524224,9.313936265850742
-0.43386079715967496,-2.968461690621587,5.352056688103028,-0.7822393627245765,2.8215758005596285,9.44730774514531
-0.3801192660741567,-2.975820784852348,5.378609458520217,-0.6870417366123966,2.4805249142756907,9.56546490952816
-0.32613928428791794,-2.9822195035315833,5.401716846546986,-0.5907385637350238,2.1335062871199284,9.66800019690971
-0.27195742548605206,-2.9876477634960583,5.421322297101197,-0.49348817911670684,1.7821124739098195,9.755078800688981
-0.21760423994124387,-2.9920976579583085,5.437394773952587,-0.39544169084835756,1.4292519626984586,9.827623975080135
-0.1631028725840856,-2.9955629609398664,5.449935950008073,-0.2967389503863739,1.0751644334836783,9.885082224205187
-0.10849011217540985,-2.9980376741395642,5.4589195874357435,-0.19754214682022575,0.7187702216204457,9.926248525662764
-0.053803248483235894,-2.9995174962738007,5.464325744234708,-0.0980152561789112,0.36076411470895664,9.951002889240614
0.0009204646354266052,-2.999999858790806,5.466142092234723,0.0016771302416483547,0.001907434647023365,9.959305557565937
0.055643879071718874,-2.9994839153964223,5.464363931114529,0.10137024046905543,-0.35703843126907486,9.951160128135681
0.11033002166096706,-2.9979705279272326,5.458994175692799,0.2008995552293496,-0.7153146876223673,9.926613347130303
0.16494216250789445,-2.995462248639969,5.450043316747715,0.30010123840960196,-1.0721677565195478,9.885754735206694
0.21944388221824274,-2.991963298999001,5.437529355742457,0.39881256294119527,-1.4268518596645663,9.828716048692485
0.2737991378217739,-2.987479545056008,5.421477713951627,0.4968723304755175,-1.7786315452971166,9.755670580477336
0.32797232718010827,-2.982018469527656,5.40192111659737,0.5941212832710718,-2.126784148870172,9.666832305729866
0.3819283516820251,-2.975589140688185,5.378899452712986,0.6904025067664056,-2.470602176841737,9.562454878356913
0.4356326770386615,-2.968202178204195,5.352459611555493,0.7855618213763153,-2.8093956035096426,9.442830484861737
0.48905139200143805,-2.9598697160485723,5.322655296486566,0.8794481621189929,-3.1424940714214245,9.308288562943098
0.5421512648364455,-2.950605362639376,5.289546817332842,0.9719139447585594,-3.4692489865468588,9.159194392804906
0.5948997974003924,-2.940424158357595,5.253200862321464,1.0628154172302062,-3.789035500090961,8.99594756971534
0.6472652766749685,-2.9293425306049268,5.2136902507644525,1.152012995203315,-4.101254369550929,8.818980366858625
0.6992168236286037,-2.9173782465691223,5.171093667735859,1.2393715807308794,-4.405333692378633,8.628755997963019
0.7507244392868985,-2.904550363870004,5.125495382048164,1.3247608630304022,-4.700730506391125,8.425766789561358
0.8017590479056171,-2.8908791792638926,5.076984948889191,1.4080556005419176,-4.9869322518640615,8.210532273047377
0.8522925371528121,-2.876386175587976,5.0256568985273615,1.4891358835118311,-5.263458091059249,7.983597206927257
0.9022977952194013,-2.8610939671290434,4.971610412531648,1.567887376456377,-5.529860081745994,7.745529539835616
0.9517487447903256,-2.845026243603043,4.914948988982897,1.6442015399649965,-5.785724202095992,7.49691832498722
1.0006203738211212,-2.8282077129330654,4.855780098175372,1.7179758314110762,-6.030671225140566,7.238371596770008
1.0488887630773764,-2.810664043013681,4.794214830321424,1.7891138842446765,-6.264357441777804,6.9705142201550245
1.0965311104069808,-2.7924218026490255,4.730367536778419,1.8575256656484138,-6.486475232102919,6.693985723505776
1.1435257517273234,-2.7735084018507066,4.66435546631536,1.9231276124429901,-6.696753485599771,6.40943812521445
1.1898521787215381,-2.753952031679493,4.596298397927573,1.9858427452322867,-6.894957871466801,6.117533764379047
1.2354910532495404,-2.733781603811896,4.5263182716914,2.045600760879007,-7.080890961064739,5.818943145468737
1.2804242184908696,-2.7130266900091575,4.454538819127478,2.102338103499929,-7.25439220514653,5.514342806603409
1.3246347068472113,-2.6917174616619413,4.381085194511289,2.1559980142644606,-7.415337769172311,5.20441322070414
1.3681067446428805,-2.6698846295790872,4.306083608533438,2.206530560370883,-7.563640230609906,4.889836738359762
1.410825753671491,-2.6475593841833405,4.22966096567025,2.2538926436610525,-7.699248142681171,4.571295580798974
1.452778349646439,-2.6247733362708803,4.151944506577859,2.2980479894159074,-7.822145469527641,4.24946989086736
1.4939523376217212,-2.601558458484951,4.073061456770798,2.3389671159506893,-7.932350898232613,3.925035849386674
1.5343367044579121,-2.577947027646851,3.993138682789418,2.3766272856999247,-8.02991703355707,3.5986638637218107
1.5739216084158567,-2.553971568080123,3.912302356999886,2.4110124385477225,-8.114929481615519,3.271016834807398
1.6126983659677834,-2.52966479605596,3.830677632106425,2.4421131082185914,-8.187505829036127,2.9427485082913876
1.6506594359220443,-2.5050595654797347,3.748388326388552,2.4699263225976003,-8.24779452441669,2.6145019148454622
1.6877984009636233,-2.4801888149301528,3.6655566206065915,2.494455488896178,-8.295973669109571,2.2869079040719527
1.7241099467178207,-2.4550855161539027,3.5823027674474197,2.5157102646210627,-8.332249724533625,1.9605837758108322
1.7595898384492012,-2.429782624109884,3.498744814309622,2.5337064153388376,-8.35685614333346,1.6361320120231397
1.7942348955119454,-2.4043130286481498,3.4149983401534567,2.5484656602571616,-8.370051931776914,1.314139111798056
1.828042963671164,-2.378709507899682,3.331176207066841,2.560015506666126,-8.372120150807177,0.9951745314093898
1.8610128854176025,-2.3530046834440532,3.2473883271242836,2.5683890742993913,-8.363366363147293,0.679789730734143
1.8931444684003789,-2.3272309773129627,3.16374144504187,2.5736249106848277,-8.344117033792116,0.3685173267417099
1.9244384521041,-2.301420570878599,3.0803389370583756,2.575766798558485,-8.314717891120665,0.06187035417480047
1.9548964728977953,-2.2756053656668507,2.9972806264008156,2.5748635564140527,-8.275532255722737,-0.2396583670254131
1.9845210275837195,-2.24981694612652,2.914662615622485,2.570968833252671,-8.226939343854895,-0.5355967585495591
2.0133154355741167,-2.22408654437704,2.8325771360333505,2.5641408985852325,-8.169332552234977,-0.8254939063340885
2.041283799823641,-2.1984450069486745,2.7511124143765397,2.5544424287214578,-8.103117730646204,-1.1089203809898578
2.0684309666442386,-2.172922763520871,2.6703525568412343,2.5419402903572075,-8.02895131905251,-1.38561793724962
2.0947632031888888,-2.14754909666015,2.5903726482293425,2.5267023298776214,-7.9509841715008776,-1.6576607803714012
2.120297535831684,-2.1223426583721325,2.5111736945489245,2.50875388834777,-7.871229945561282,-1.9261495321448763
2.145045128075023,-2.097327203495346,2.4327904671370244,2.488140777682529,-7.787110135614114,-2.18931544586583
2.1690142622185564,-2.07252916271219,2.355275593735829,2.464923749291397,-7.697950610947558,-2.44633242175685
2.1922137155315813,-2.0479743712837863,2.278677341792729,2.4391651536233327,-7.604186417063744,-2.697050299025719
2.2146527186356826,-2.0236880529962074,2.203039629430249,2.4109287483099013,-7.5062509998244025,-2.941337768683738
2.236340913937336,-1.9996948058766169,2.128402046500949,2.3802795126086433,-7.404575222662885,-3.1790817239106133
2.2572883142088487,-1.9760185896231275,2.0547998852327938,2.347283468551931,-7.299586433598705,-3.410186572093238
2.2775052614117275,-1.9526827146881536,1.9822641799624368,2.312007509163333,-7.1917075827090144,-3.634573512834976
2.2970023858521644,-1.9297098329514375,1.9108217554488296,2.2745192340607403,-7.0813563904260945,-3.8521797861765634
2.3157905657539,-1.9071219299156599,1.8404952832572095,2.234886792723362,-6.968944566755454,-4.062957895198622
2.3338808873292143,-1.8849403183547744,1.7713033457039757,2.1931787356583654,-6.854877081251658,-4.266874807088996
2.3512846054243037,-1.8631856333427101,1.703260506855775,2.1494638736625213,-6.739551483348436,-4.463911136658311
2.3680131048107946,-1.8418778285880801,1.6363773900813843,2.103811145334876,-6.623357272411127,-4.65406031617502
2.3840778621906886,-1.8210361739988243,1.5706607616623591,2.056289492958317,-6.50667531667186,-4.837327755266912
2.399490408977613,-1.8006792543994194,1.5061136199778438,2.006967746831034,-6.389877320014705,-5.013729994504558
2.414262294912905,-1.7808249693223286,1.4427352897901928,1.9559145180933608,-6.273325335401992,-5.183293856141418
2.4284050525708123,-1.7614905337947606,1.3805215211709971,1.9031981000614357,-6.15737132357512,-5.346055595337845
2.4419301628029197,-1.7426924800415322,1.3194645926215218,1.848886378046557,-6.042356755522427,-5.502060055043913
2.4548490211679113,-1.7244466600248751,1.2595534179573349,1.7930467476081042,-5.928612257081319,-5.651359827559517
2.4671729053888436,-1.706768248742392,1.2007736565438178,1.7357460411584786,-5.816457293935464,-5.794014425630607
2.478912943876365,-1.6896717482050216,1.1431078264871555,1.6770504628106948,-5.706199895177043,-5.930089465778792
2.490080085352711,-1.6731709920178015,1.0865354204041373,1.6170255313330775,-5.5981364135288985,-6.059655866399879
2.5006850696078544,-1.657279150487437,1.031033023413504,1.5557360310509376,-5.492551320262876,-6.182789063003838
2.51073839941591,-1.6420087361821292,0.9765744330114872,1.4932459705121799,-5.389717032807482,-6.299568242808604
2.5202503136368053,-1.6273716098708322,0.9231307805144552,1.4296185487124269,-5.289893773008551,-6.41007560074064
2.5292307615252714,-1.6133789867710235,0.8706706537720768,1.3649161286555105,-5.193329453992277,-6.514395618737396
2.537689378266493,-1.6000414430362175,0.8191602208749703,1.2992002180069737,-5.10025959357889,-6.612614370094491
2.5456354617551527,-1.5873689224167862,0.7685633546013282,1.2325314565815466,-5.0109072522070335,-6.704818850449527
2.5530779506322467,-1.5753707430301749,0.7188417573673219,1.1649696103903666,-4.925482993352475,-6.791096336848682
2.5600254035917978,-1.564055604179293,0.6699550864661437,1.0965735719599514,-4.844184864460402,-6.871533776201659
2.566485979967584,-1.5534315931607123,0.6218610794001468,1.0274013666225656,-4.767198396456955,-6.9462172042924735
2.572467421608121,-1.5435061920072968,0.574515679129668,0.9575101644666087,-4.694696619961643,-7.015231196384207
2.5779770360464216,-1.53428628411301,0.5278731590805944,0.8869562976258849,-4.626840096387497,-7.078658350328865
2.5830216809695266,-1.5257781606909187,0.48188624777055905,0.8157952825781429,-4.563776962189856,-7.13657880297184
2.587607749991402,-1.5179875270187282,0.4365062529306474,0.7440818471159382,-4.505642984606908,-7.189069780527163
2.591741159731548,-1.5109195084296752,0.39168318501566607,0.6718699616466683,-4.45256162732327,-7.236205183488828
2.5954273382005524,-1.5045786560101124,0.3473658800112626,0.5992128744735192,-4.404644124583369,-7.278055206539069
2.5986712144928448,-1.4989689519687468,0.3035021214604435,0.5261631507049452,-4.36198956238152,-7.314685993815484
2.6014772097860184,-1.494093814646173,0.26003876164526624,0.45277271443717326,-4.324684965461646,-7.346159329804831
2.6038492296453395,-1.4899561031370594,0.21692184187162175,0.37909289385199574,-4.292805388969098,-7.3725323660423285
2.6057906576313923,-1.4865581215011257,0.1740967118160551,0.30517446887076033,-4.2664140137095865,-7.393857383710264
2.6073043502082034,-1.4839016225428754,0.13150814790346002,0.23106772100494014,-4.245562244086217,-7.410181592149176
2.6083926329486946,-1.4819878111438622,0.08910047069320605,0.15682248504394677,-4.23028980790457,-7.421546963220582
2.609057298033852,-1.480817347135121,0.04681766125872392,0.08248820222174537,-4.220624857353317,-7.42799010138515
2.6092996030415625,-1.4803903477012896,0.00460347655199852,0.008113974505705578,-4.216584070589192,-7.429542149292491
2.6091202710207444,-1.4807063893117491,-0.037598436250569196,-0.06625138034667281,-4.2181727534757725,-7.426228728613478
2.6085194918459775,-1.4817645091780278,-0.07984442642048939,-0.14055927331438403,-4.225384941144623,-7.418069915781068
2.6074969248475517,-1.483563206240489,-0.12219072736457562,-0.21476128857051796,-4.238203499166831,-7.405080252245029
2.6060517027114596,-1.486100441691174,-0.16469334532272822,-0.28880912821418436,-4.256600224240451,-7.387268788786997
2.604182436643512,-1.4893736390434271,-0.20740794907109114,-0.36265455761530263,-4.280535944414927,-7.364639163384798
2.601887222791357,-1.4933796837626652,-0.25038976062633034,-0.43624935170537144,-4.3099968582864925,-7.33726107671432
2.599163866151662,-1.4981145473199124,-0.29369417246021007,-0.5095466712632369,-4.345468788869148,-7.306201875384751
2.596012321583652,-1.5035690959134065,-0.33738613277586277,-0.5825196595208819,-4.386987350740485,-7.271633627080593
2.592428741397245,-1.5097394546005267,-0.3815217470496091,-0.6551249220556412,-4.43387712503856,-7.232304754076818
2.588407520845279,-1.5166233896493875,-0.4261524415854435,-0.7273105454883857,-4.4858617701294285,-7.187750097342111
2.583942594066622,-1.5242180521724102,-0.47132878949464274,-0.799023822903331,-4.5428495681380205,-7.137888630952148
2.5790274404313482,-1.5325199709961788,-0.517100380887506,-0.8702112187807209,-4.604735765714057,-7.082635981162959
2.5736550924137758,-1.5415250453017746,-0.5635156917111404,-0.9408183370407275,-4.671402443934092,-7.0219047573162285
2.5678181450013526,-1.5512285370640306,-0.6106219513366369,-1.0107898926008656,-4.742718399236722,-6.955604922869888
2.5615087666457,-1.5616250633225712,-0.6584650090131767,-1.0800696868479325,-4.8185390368683585,-6.883644206359541
2.5547187117603642,-1.5727085883219003,-0.7070891993219894,-1.1486005874228784,-4.898706278435263,-6.8059285519631985
2.547439334767892,-1.5844724155621395,-0.7565372067796485,-1.2163245127130615,-4.983048485270153,-6.7223626092019515
2.5396616056967853,-1.5969091798062989,-0.8068499297578282,-1.2831824214409355,-5.0713803994274755,-6.63285026116241
2.531376127326676,-1.6100108390941346,-0.8580663439053235,-1.349114307731328,-5.163503104219821,-6.537295190473628
2.522573153877646,-1.6237686668167313,-0.9102233652777446,-1.414059202030998,-5.25920400629839,-6.435601482111267
2.51324261123706,-1.6381732439099124,-0.9633557134007869,-1.477955178244066,-5.358256841359768,-6.3276742619350586
2.503374118714516,-1.65321445122837,-1.0174957745141764,-1.5407393674351033,-5.460421705631241,-6.213420369693111
2.4929570123125635,-1.668881462166087,-1.072673465265276,-1.602347978438122,-5.5654451153445095,-6.092749065046959
2.481980369497686,-1.6851627355920649,-1.128916097143696,-1.6627163256943016,-5.673060096452069,-5.965572764986348
2.470433035452694,-1.7020460091736613,-1.1862482419710232,-1.721778864624035,-5.782986306871663,-5.831807810812833
2.458303650788127,-1.719518293162875,-1.2446915987827682,-1.7794692348196837,-5.894930193559944,-5.691375262675436
2.4455806806864713,-1.7375658647237222,-1.3042648624627138,-1.835720311324244,-6.008585186717255,-5.544201719442725
2.432252445449068,-1.7561742628814003,-1.3649835945128435,-1.8904642642379563,-6.123631933407296,-5.390220161492138
2.418307152411386,-1.7753282841761786,-1.4268600963647617,-1.943632626869632,-6.239738572842128,-5.229370813791704
2.4037329291879845,-1.7950119791069228,-1.489903285660834,-1.9951563726221746,-6.356561055529781,-5.061602026443197
2.3885178582039224,-1.8152086494507862,-1.5541185759549474,-2.0449660007723987,-6.473743508407765,-4.886871169645644
2.3726500124646392,-1.8359008465468796,-1.619507760303632,-2.092991631273739,-6.590918647995693,-4.705145539832898
2.3561174925114097,-1.8570703706326657,-1.6860688992381443,-2.139163108676961,-6.707708243485129,-4.516403273532049
2.338908464504422,-1.8786982713223452,-1.7537962136266576,-2.1834101152283347,-6.823723631550351,-4.320634265286699
2.3210111993702873,-1.9007648493166376,-1.8226799829528662,-2.2256622931671854,-6.938566284509264,-4.117841085793103
2.302414112945489,-1.9232496594330744,-1.8927064495527688,-2.2658493762051735,-7.051828433284257,-3.908039896203263
2.283105807041785,-1.9461315150451886,-1.9638577293649633,-2.3039013301282116,-7.163093746413509,-3.6912613543670147
2.26307511135409,-1.9693884940177933,-2.0361117297612474,-2.3397485024187272,-7.271938066141459,-3.4675515086111233
2.2423111261257453,-1.9929979462239014,-2.109442075033461,-2.373321780751057,-7.377930202372568,-3.236972674488854
2.220803265480453,-2.0169365027266872,-2.1838180401190566,-2.404552760166252,-7.480632785007387,-2.999604289786447
2.1985413013245356,-2.04118008670725,-2.259204493151727,-2.4333739186847194,-7.579603174893535,-2.755543742937533
2.1755154077175645,-2.065703926215826,-2.3355618474242323,-2.459718801065902,-7.674394433316408,-2.504907169878976
2.1517162056038086,-2.090482568820402,-2.4128460233482514,-2.4835222103739882,-7.7645563496267584,-2.2478302142844484
2.1271348077915486,-2.1154898982225396,-2.4910084209903336,-2.5047204069574827,-7.849636526258834,-1.9844687460346222
2.1017628640618975,-2.1406991529055013,-2.5699959037538336,-2.5232513143987054,-7.929181520027413,-1.7149995327292942
2.075592606283619,-2.1660829468745586,-2.6497507937636553,-2.539054731937048,-8.002738038213408,-1.4396208590159176
2.0486168934054407,-2.1916132925436096,-2.730210879493842,-2.5520725528174424,-8.06985418755491,-1.1585530885094357
2.0208292561926102,-2.217261625815957,-2.811309436157147,-2.562248987963263,-8.130080773854019,-0.8720391631022721
1.9922239415699874,-2.2429988334003528,-2.8929752593507794,-2.5695307943209915,-8.182972649491518,-0.580345034519226
1.9627959564298072,-2.2687952823960997,-2.9751327124232434,-2.573867507172857,-8.228090105718223,-0.2837600230625412
1.9325411107584847,-2.2946208521732654,-3.0577017879937864,-2.575211675663585,-8.265000306160317,0.017402901387754355
1.9014560599334382,-2.3204449685658144,-3.140598184018044,-2.5735191007386677,-8.293278757540435,0.3228069208982163
1.8695383460379849,-2.3462366403868042,-3.2237333947513527,-2.5687490746446016,-8.312510813182655,0.632091258117427
1.836786438039928,-2.3719644982656454,-3.307014816914594,-2.5608646210966772,-8.322293204435994,0.9448711563825896
1.803199770677526,-2.3975968357979864,-3.390345871316638,-2.5498327351774828,-8.322235594726266,1.2607379553905815
1.7687787818952059,-2.423101652988853,-3.4736261401323367,-2.5356246219897587,-8.311962150524408,1.5792592662265719
1.7335249486706337,-2.4484467019595253,-3.556751519975785,-2.5182159330508247,-8.29111312311801,1.8999792492006122
1.6974408210746712,-2.473599534878139,-3.63961439084541,-2.49758699938314,-8.259346434680253,2.2224189975635795
1.660530054406338,-2.4985275540632492,-3.7221038009503644,-2.473723060226729,-8.21633926175815,2.5460770297633246
1.6227974392461824,-2.5231980641986933,-3.804105667357085,-2.446614486274765,-8.161789608958628,2.8704298924449603
1.5842489292735256,-2.547578326586974,-3.8855029923209075,-2.416256996313917,-8.0954178652851,3.194932875914887
1.5448916666958317,-2.5716356153572333,-3.9661760950905203,-2.382651866136329,-8.016968335288396,3.5190208432664463
1.5047340051420823,-2.595337275532617,-4.046002858893248,-2.345806128580855,-7.926210736936611,3.842109173813114
1.4637855298764202,-2.618650782850666,-4.124858992726889,-2.305732763557488,-7.822941657889658,4.163594820891035
1.4220570751935797,-2.6415438052191904,-4.202618307499647,-2.2624508769113647,-7.706985961683586,4.482857483482292
1.3795607388636968,-2.6639842656791073,-4.279153005973807,-2.215985866991276,-7.578198135192196,4.799260890475594
1.3363098935010127,-2.6859404067349137,-4.3543339858818735,-2.1663695778027443,-7.436463568647667,5.1121541957245284
1.292319194738743,-2.707380855902953,-4.428031155496283,-2.1136404376474416,-7.281699759458917,5.420873481389378
1.2476045861010008,-2.7282746923174273,-4.500113760846016,-2.0578435821793333,-7.113857431081783,5.724743366359007
1.2021833004720959,-2.7485915142243345,-4.5704507236861085,-1.9990309608434575,-6.932921558260972,6.023078715853174
1.156073858073796,-2.76830150718421,-4.638910989239629,-1.9372614257057965,-6.738912290089132,6.315186447600539
1.10929606087219,-2.787375512795763,-4.705363882646852,-1.8726008017323357,-6.532269865587807,6.600350062160729
1.061869664774567,-2.80578559676814,-4.76968716272487,-1.8051222853221982,-6.316414562340981,6.877740453878118
1.0138061353651042,-2.8235079457823513,-4.831818628639664,-1.734908300153194,-6.092046637059184,7.146702221712815
0.965127359630388,-2.840515653836971,-4.891650058361691,-1.6620451637663862,-5.8563041307444905,7.40673992667115
0.9158588398591769,-2.856781858219455,-4.949061954580495,-1.5866252185381562,-5.608815505741433,7.6572240181290425
0.8660270417242844,-2.8722808294110598,-5.003938657075233,-1.5087473856256648,-5.349982467670344,7.897507904858784
0.815659357790484,-2.886988017302603,-5.056168710690011,-1.4285169521746168,-5.080242939689725,8.12696735923899
0.7647840682200815,-2.9008800955911194,-5.1056452224343865,-1.346045336391651,-4.800069898592795,8.34500269731761
0.7134302987928121,-2.913935004210698,-5.152266206157334,-1.2614498311071973,-4.509970058237229,8.55104089098949
0.6616279763655895,-2.926131989656375,-5.195934913289986,-1.1748533265620316,-4.210482405394146,8.744537601713546
0.6094077819061176,-2.9374516430661908,-5.236560148207267,-1.0863840132550744,-3.9021765938725252,8.924979125530946
0.5568011012424883,-2.947875935933389,-5.274056566820968,-0.9961750657906413,-3.5856512035198875,9.091884239544875
0.5038399736785514,-2.9573882533281957,-5.308344957086544,-0.9043643087596815,-3.2615318714151726,9.244805940484312
0.450557038632023,-2.96597342451667,-5.339352500182633,-0.8110938657809454,-2.9304693032490263,9.383333066493591
0.39698548045897275,-2.9736177508726236,-5.367013011205644,-0.716509792913964,-2.593137173529783,9.507091793865083
0.34315897163444015,-2.9803090309876916,-5.391267158311358,-0.6207616977355985,-2.250229923847428,9.615747001059884
0.28911161446446687,-2.986036582894079,-5.412062659330718,-0.5240023454452978,-1.9024604689748799,9.709003493037216
0.2348778815097452,-2.990791263324389,-5.429354454987531,-0.42638725343054923,-1.550557821084908,9.786607079632422
0.18049255490536428,-2.9945654839431604,-5.443104857951036,-0.3280742757829871,-1.19526464279744,9.848345502482271
0.12599066476474685,-2.997353224495261,-5.453283677065558,-0.2292231793067801,-0.8373347401537785,9.894049205789027
0.07140742685881181,-2.9991500428270346,-5.459868316212373,-0.12999521260402766,-0.4775305069337037,9.923591947036916
0.016778179763628744,-2.999953081747083,-5.4628438473745415,-0.03055266985659165,-0.11662033198587096,9.93689124462147
-0.03786167832863954,-2.9997610727046475,-5.462203057593471,0.06894154905005577,0.24462401856766292,9.933908660215018
-0.09247675293988786,-2.998574336274773,-5.457946469625439,0.16832438039796316,0.6054300322700783,9.914649914570004
-0.14703171658161293,-2.9963947794506427,-5.4500823362267035,0.267433038831237,0.9650270823735809,9.879164836345586
-0.20149137178076845,-2.993225889754715,-5.438626608116458,0.36610545820267953,1.3226490489628304,9.827547144426761
-0.25582071366218617,-2.989072726191414,-5.423602875787007,0.4641807294103512,1.677536917214013,9.759934065088306
-0.30998499189588563,-2.9839419070751543,-5.405042285449511,0.5614995335798227,2.0289413409931853,9.676505786224187
-0.36394977182031746,-2.9778415947783285,-5.382983429520877,0.657904568974399,2.3761251602104494,9.577484751717762
-0.4176809945560327,-2.9707814774544903,-5.357472212172024,0.7532409700506487,2.7183658606263066,9.463134799862651
-0.47114503592835383,-2.962772747802313,-5.3285616905693995,0.8473567171197973,3.054957965143444,9.333760150548308
-0.5243087640223472,-2.9538280789459224,-5.296311892549533,0.9401030351266908,3.3852153460202885,9.189704246700266
-0.5771395951987541,-2.943961597516825,-5.260789611569994,1.0313347801167996,3.708473447896438,9.031348456203048
-0.6296055484054592,-2.9331888540319153,-5.222068179878934,1.1209108120276527,4.024091412028724,8.859110641229137
-0.6816752976255601,-2.9215267906707796,-5.1802272209387885,1.2086943525137792,4.3314540926987775,8.6734436025502
-0.7333182223101156,-2.9089937065638236,-5.135352382227307,1.2945533265932223,4.629973957351467,8.474833407008063
-0.7845044556511209,-2.8956092207104773,-5.087535049620441,1.378360686988415,4.9190928626730965,8.263797606871222
-0.8352049305582033,-2.881394232653919,-5.036872044636254,1.4599947201241776,5.198283699498091,8.040883360298082
-0.8853914232108573,-2.8663708810453423,-4.983465305886745,1.5393393328402285,5.467051900143929,7.806665462561057
-0.9350365940667329,-2.8505625002367663,-4.927421556144884,1.6162843189742486,5.724936802514691,7.5617442980585565
-0.9841140262154848,-2.833993575046695,-4.868851956487052,1.690725605073633,5.971512866074363,7.306743723456378
-1.0325982609769928,-2.816689693847601,-4.807871749016268,1.762565474599001,6.206390735565947,7.042308892543957
-1.0804648306522349,-2.7986775001281656,-4.7445998897089545,1.831712770089528,6.4292181491408655,6.769104033572745
-1.1276902883447772,-2.7799846426865154,-4.679158672957392,1.8980830728687255,6.63968068835419,6.4878101899639375
-1.1742522347806639,-2.760639724613231,-4.611673349401563,1.9615988599786958,6.837502368275267,6.1991229353208155
-1.2201293420643462,-2.7406722512248023,-4.542271738657587,2.0221896381404134,7.022446066749609,5.903750073666984
-1.2653013743182266,-2.7201125771093384,-4.471083838555725,2.0797920546467035,7.194313792624939,5.60240933575713
-1.309749205163301,-2.69899185244678,-4.39824143249893,2.1343499852026184,7.35294679351756,5.295826082162108
-1.3534548320082125,-2.6773419687655933,-4.323877696543362,2.185814598834133,7.498225504434487,4.98473102362982
-1.3964013871237875,-2.6551955042969553,-4.2481268077855265,2.234144400090102,7.630069339286649,4.66985796896293
-1.438573145489729,-2.6325856690857727,-4.171123555616703,2.279305248863421,7.748436328016538,4.351941610333569
-1.479955529409535,-2.6095462500155353,-4.093002957374785,2.3212703582549383,7.853463260795081,4.031714252676295
-1.5205358920318404,-2.5861110960364666,-4.013897063909093,2.3600202489170004,7.947837812427622,3.7098100370127156
-1.560316479784794,-2.5623060868896967,-3.933887085254112,2.395540829466404,8.032959050100288,3.386664065266771
-1.599293473385658,-2.538160827446921,-3.8530770629060846,2.4278213313047234,8.106923552992129,3.062716803115123
-1.6374593525946115,-2.5137077930022884,-3.771586313422438,2.4568564811804205,8.169087411452665,2.7385223002165304
-1.6748077729156599,-2.488979494447732,-3.6895317693835086,2.4826466025803295,8.219700758443395,2.414630165900803
-1.711333541893521,-2.464008422954389,-3.607027739679827,2.5051974254426987,8.259036948001125,2.0915705736126284
-1.7470325930352268,-2.438826996503157,-3.524185684338441,2.5245198873373393,8.287391088453006,1.7698534624384905
-1.7819019575000112,-2.4134675083492687,-3.4411140041752626,2.540629927193219,8.305078550674324,1.4499678461689456
-1.8159397337040122,-2.38796207749516,-3.3579178454861025,2.553548272646027,8.312433458696404,1.132381228864034
-1.849145054988559,-2.362342601235341,-3.274698919917076,2.563300222065372,8.309807169714787,0.8175391253995912
-1.8815180555023512,-2.3366407098265345,-3.1915553395859066,2.5699154223036764,8.297566750254958,0.5058646850147852
-1.913059834448675,-2.310887723326083,-3.1085814674595196,2.5734276431867893,8.276093454938888,0.197758415455354
-1.9437724188490235,-2.285114610631558,-3.0258677829304736,2.57387454974022,8.245781213959702,-0.10640199508594606
-1.973658724974054,-2.25935195074468,-2.9435007624753413,2.5712974731149982,8.207035135017861,-0.40626176139122094
-2.0027225185918147,-2.233629896273162,-2.861562775222408,2.565741181143799,8.160270025100033,-0.7014889934857251
-2.0309683741816245,-2.2079781391748536,-2.7801319932040696,2.5572536494215905,8.105908937102441,-0.9917746015275242
-2.0584016332599093,-2.1824258787397426,-2.6992823160211583,2.5458858337658707,8.04438174590831,-1.2768321173516455
-2.0850283619617653,-2.1570017917969,-2.619083309602302,2.531691444870006,7.976123758132374,-1.5563974369241294
-2.110855308019013,-2.131734005125395,-2.539600158701191,2.514726725919542,7.901574359346114,-1.8302284881507376
-2.1358898572721468,-2.106650070040577,-2.460893632738516,2.495050233896017,7.821175702196555,-2.0981048286425477
-2.1601399898498195,-2.0817769391199485,-2.3830200645631217,2.4727226252460173,7.735371438434669,-2.359827178166384
-2.1836142361454396,-2.0571409450261227,-2.3060313416787626,2.447806446545339,7.644605497474444,-2.6152168906007773
-2.206321632716112,-2.0327677813781166,-2.2299749094585284,2.420365930739495,7.549320913719654,-2.8641153702849067
-2.228271678224557,-2.0086824856164593,-2.1548937858485395,2.390466799492588,7.449958704516874,-3.1063834376849684
-2.2494742895398314,-1.9849094238023235,-2.0808265870457783,2.3581760721271836,7.346956800226721,-3.3419006493113415
-2.2699397581077165,-1.9614722772860902,-2.0078075636217783,2.323561881588457,7.24074902755315,-3.5705645768062055
-2.289678706696523,-1.9383940311764634,-1.9358666465542236,2.286693297816749,7.131764146930578,-3.79229005008456
-2.308702046618838,-1.9156969645374473,-1.865029502622167,2.2476401588640416,7.0204249444452245,-4.007008369349819
-2.3270209355244975,-1.8934026422371688,-1.7953175986173824,2.206472910041978,6.90714737846028,-4.214666490726259
-2.3446467358547043,-1.8715319083696869,-1.7267482738241635,2.1632624513419945,6.792339780826282,-4.41522619015376
-2.3615909740419214,-1.8501048811685594,-1.6593348202224618,2.118079993322183,6.67640211228634,-4.608663210074482
-2.3778653005348502,-1.8291409493290307,-1.5930865698744872,2.0709969216107735,6.559725271437102,-4.794966393312748
-2.3934814507225384,-1.8086587696542245,-1.5280089889624597,2.0220846701327386,6.4426904563742795,-4.974136808408247
-2.4084512068264727,-1.7886762659397335,-1.4641037779550823,1.971414603124122,6.325668577939922,-5.146186870506824
-2.4227863608244085,-1.769210629010356,-1.401368977392091,1.9190579059584278,6.209019723300642,-5.311139461752475
-2.436498678464686,-1.75027831782258,-1.3397990787899041,1.865085484770719,6.093092668414137,-5.469027054952846
-2.44959986442492,-1.7318950615465747,-1.279385140186603,1.8095678748282407,5.978224437792818,-5.619890844109619
-2.462101528664231,-1.7140758625420454,-1.2201149058611191,1.7525751575613173,5.864739909844204,-5.763779885226299
-2.4740151540135926,-1.6968350001432373,-1.1619729297793115,1.6941768861350215,5.75295146595824,-5.900750250616127
-2.4853520650445025,-1.680186035169626,-1.1049407023384317,1.6344420194108444,5.643158681422186,-6.03086419974403
-2.496123398251929,-1.6641418150804468,-1.0489967800010898,1.573438864118124,5.535648056172697,-6.1541893694463
-2.5063400735834613,-1.6487144796930882,-0.9941169174300694,1.5112350250275353,5.430692783343041,-6.270797986178664
-2.5160127673427444,-1.6339154673875589,-0.9402742017559839,1.447897362893326,5.3285525535281195,-6.380766102755231
-2.525151886491609,-1.6197555217216792,-0.8874391886307077,1.3834919599073103,5.229473392673086,-6.484172861849274
-2.5337675443718712,-1.6062446983843208,-0.8355800397405067,1.3180840923858332,5.133687531489549,-6.58109978834068
-2.5418695378644984,-1.5933923724169516,-0.7846626614737598,1.2517382103909804,5.041413304318084,-6.671630112412188
-2.5494673260007823,-1.581207245636833,-0.7346508444588633,1.1845179239691728,4.952855075384214,-6.755848125114369
-2.5565700100372877,-1.5696973541985546,-0.6855064037083101,1.116485995673976,4.868203190436432,-6.833838567944184
-2.563186315003659,-1.558870076234053,-0.6371893191248007,1.0477043390253453,4.787633951810982,-6.905686057809646
-2.569324572729885,-1.5487321395148985,-0.5896578761445267,0.978234022544654,4.711548883657976,-6.971745067496187
-2.574994645303393,-1.5392863855237762,-0.5428640161486651,0.9081298631995959,4.640864353784842,-7.033144066645249
-2.5802086166045566,-1.5305304618986195,-0.49674767887155696,0.837430337526731,4.5757040864450005,-7.090296135407726
-2.5849721005837383,-1.522471424757685,-0.4512583287323488,0.7661819926208627,4.515612658332955,-7.142773632998619
-2.5892899440399355,-1.5151163604468358,-0.4063450230490754,0.6944318663956276,4.460664108650601,-7.190563313292241
-2.5931665671632533,-1.5084717945479613,-0.361955743974579,0.6222267711335305,4.410961015614113,-7.233685604917419
-2.5966059478115633,-1.5025436938038148,-0.318037495208953,0.5496133357666503,4.36659622532204,-7.272156572170786
-2.599611607029813,-1.4973374678394553,-0.274536400124288,0.4766380509699513,4.327652711380976,-7.305987647632239
-2.602186595826029,-1.4928579706399874,-0.231397801287412,0.40334731679503394,4.294203435641338,-7.335185392486132
-2.6043334832169465,-1.4891095017476346,-0.18856636137270966,0.3297874925618206,4.266311209448092,-7.359751285557753
-2.606054345555219,-1.4860958071445998,-0.1459861654626254,0.2560049487157997,4.244028554898842,-7.37968154202574
-2.607350757149262,-1.4838200797917422,-0.10360082473809826,0.18204612034909312,4.22739756569473,-7.394966962721779
-2.608223782185957,-1.482284959796726,-0.06135358156483306,0.10795756207472311,4.216449767268944,-7.405592814880047
-2.6086739679657422,-1.4814925341890421,-0.01918741598396527,0.033786003935078225,4.211205975980711,-7.411538745147321
-2.6087013394588867,-1.4814443362831458,0.022954846382728687,-0.040421591982280264,4.211676157271395,-7.412778725613436
-2.6083053951911825,-1.4821413446148013,0.065130425002449,-0.1146179745556812,4.217859282791862,-7.409281033568817
-2.6074851044666527,-1.4835839814397196,0.10739647366584902,-0.18875554660828256,4.2297431866256545,-7.401008265639803
-2.606238905934359,-1.485772110787545,0.14980996827823784,-0.2627863082021237,4.247304420852032,-7.387917386895779
-2.6045647075058187,-1.4887050360683034,0.1924275932024262,-0.33666180060019,4.270508110814043,-7.369959815461481
-2.6024598876290215,-1.4923814972325073,0.23530562615239284,-0.4103330512544055,4.299307810580423,-7.347081543105244
-2.599921297924472,-1.4967996674901847,0.27849982164247467,-0.48375052018187653,4.333645359214488,-7.319223292206814
-2.5969452671881106,-1.5019571495982413,0.3220652930035337,-0.5568640480953827,4.37345073858884,-7.286320709438332
-2.5935276067653423,-1.5078509717296456,0.36605639298559456,-0.6296228066571183,4.4186419336098695,-7.248304596417341
-2.5896636172997427,-1.5144775829420558,0.41052659297570326,-0.701975251226861,4.469124795840823,-7.205101177511402
-2.585348096859264,-1.5218328482675685,0.4555283608702957,-0.7738690764771664,4.52479291163602,-7.156632404890225
-2.5805753504419573,-1.5299120434493512,0.501113037653101,-0.8452511752486873,4.585527476019205,-7.102816300830668
-2.5753392008623255,-1.5387098493549063,0.5473307127425521,-0.9160676010183209,4.651197173658598,-7.043567337186232
-2.5696330010184107,-1.5482203460997135,0.5942300981868066,-0.9862635343515147,4.721658068405915,-6.97879685183149
-2.5634496475385973,-1.5584370069188687,0.6418584017997275,-1.05578325370764,4.796753502976724,-6.908413501784111
-2.556781595805871,-1.5693526918281897,0.6902611993475017,-1.124570110963809,4.876314010455218,-6.832323752594306
-2.5496208763558865,-1.5809596411199884,0.7394823059129451,-1.1925665120178361,4.9601572394066125,-6.7504324034728285
-2.5419591126436716,-1.5932494687423553,0.7895636465828694,-1.259713902825127,5.048087894471841,-6.662643147500823
-2.5337875401721117,-1.6062131556143342,0.840545126623092,-1.3259527612170519,5.139897694404787,-6.5688591661328175
-2.52509702697351,-1.6198410429327759,0.892464501325708,-1.391222594839798,5.235365349588463,-6.4689837570646915
-2.5158780954335085,-1.634122825529912,0.9453572457339721,-1.4554619455426712,5.33425656113338,-6.362920994392994
-2.506120945444475,-1.6490475453438243,0.9992564244715213,-1.5186084005333513,5.4363240437180735,-6.250576419839376
-2.49581547887306,-1.6646035850669179,1.054192561924524,-1.5805986106045207,5.541307574376759,-6.131857763656129
-2.4849513253241207,-1.6807786620402752,1.1101935130476326,-1.6413683157216623,5.648934069472482,-6.0066756936650165
-2.473517869180419,-1.6975598224643393,1.1672843350871362,-1.7008523782454616,5.758917692114821,-5.874944590712815
-2.4615042778946368,-1.7149334359987276,1.2254871605374187,-1.758984824044241,5.870959992287894,-5.736583348653497
-2.448899531507072,-1.7328851908261098,1.2848210716694763,-1.8156988917320183,5.984750081945286,-5.591516196787495
-2.4356924533591466,-1.751400089256964,1.3453019769927799,-1.8709270902461927,6.09996484730739,-5.43967354250934
-2.421871741969343,-1.770462443953664,1.4069424900339886,-1.9246012649554283,6.216269200555217,-5.280992831729506
-2.4074260040345594,-1.790055874853686,1.469751810837729,-1.9766526724629998,6.333316373059972,-5.115419424450238
-2.3923437885160426,-1.8101633068728105,1.53373561061577,-2.0270120642437215,6.450748252214723,-4.942907482689634
-2.376613621765093,-1.8307669684699384,1.598895919991177,-2.075609779223553,6.568195763840706,-4.763420867759677
-2.360224043639604,-1.8518483911555816,1.6652310213032715,-2.122375845380051,6.68527930203382,-4.57693404372057
-2.343163644558243,-1.8733884100262106,1.7327353454573193,-2.16724009040915,6.8016092081869886,-4.3834329836502945
-2.325421103434687,-1.8953671654063764,1.8013993738195275,-2.210132261469146,6.916786300776025,-4.182916075188672
-2.30698522642985,-1.917764105679949,1.8712095456730555,-2.2509821539764907,7.030402457329089,-3.9753950216427967
-2.287844986455434,-1.94055799139081,1.9421481717640536,-2.289719749389923,7.142041249814824,-3.7608957347741097
-2.2679895633575136,-1.9637269006919962,2.014193354478157,-2.326275361879876,7.251278634476677,-3.5394592152278506
-2.2474083847041255,-1.9872482362205268,2.08731891519702,-2.360579793738829,7.357683696915004,-3.311142416416857
-2.2260911670961274,-2.0110987334729744,2.1614943293913704,-2.392564499345679,7.460819452975258,-3.0760190875361815
-2.2040279579158555,-2.035254470754275,2.2366846700113396,-2.422161757453267,7.560243705735971,-2.8341805912589706
-2.1812091774233746,-2.0596908807692587,2.3128505597364346,-2.449304851523036,7.6555099586105655,-2.58573669155696
-2.1576256611054685,-2.084382763922977,2.3899481326461856,-2.4739282577847375,7.746168384276018,-2.330816306994791
-2.133268702177929,-2.1093043033920202,2.4679290058680867,-2.4959678406520607,7.831766848826788,-2.069568224772752
-2.1081300941372008,-2.1344290820247642,2.546740261751827,-2.515361055077485,7.9118519902228,-1.8021617707415771
-2.082202173253126,-2.1597301011237393,2.626324441107782,-2.5320471553816217,7.985970349754282,-1.5287874305767986
-2.055477860890313,-2.185179801158198,2.706619548033194,-2.5459674100439877,8.053669554886369,-1.2496574172920134
-2.0279507055417216,-2.210750084449356,2.7875590668312333,-2.5570653218939743,8.11449955148035,-0.9650061802873608
-1.9996149244542845,-2.236412339864831,2.869071991506274,-2.565286853092784,8.168013883007262,-0.675090851170765
-1.9704654447229228,-2.262137469552391,2.95108286829284,-2.5705806542497456,8.21377101398258,-0.38019162165926446
-1.9404979437261467,-2.2878959177363374,3.0335118516460655,-2.572898296969846,8.25133569445984,-0.08061204896611684
-1.909708888773576,-2.313657701592695,3.116274774087839,-2.5721945090839027,8.280280362022467,0.22332071578924229
-1.878095575833296,-2.33939244421183,3.199283230265141,-2.56842741176886,8.301251868658312,0.5307569103707976
-1.8456531866439532,-2.3650717356205115,3.282466002689607,-2.561568745112515,8.31599761271255,0.8404510447515179
-1.8123744729568698,-2.390669105036142,3.365769668958085,-2.551601565027088,8.322738124875514,1.1528829739606863
-1.7782598493648814,-2.4161522940693927,3.449087386570999,-2.538488004893082,8.318559009968283,1.4688653998390748
-1.7433109513697231,-2.441488670224458,3.5323073868753676,-2.522194850315595,8.3030714524742,1.7878789309025223
-1.7075304124723099,-2.4666454732048835,3.6153150432771888,-2.5026946329030415,8.276001860923543,2.109340958242825
-1.670921892409742,-2.491589859801538,3.69799310981678,-2.4799658021025257,8.237101238639525,2.432652238085552
-1.6334901033441556,-2.5162889504738324,3.780221974981684,-2.4539928863948224,8.186146674861448,2.757198007268329
-1.595240833887103,-2.540709877553748,3.8618799301343265,-2.4247666427978545,8.1229427699584,3.082349202761648
-1.5561809708462655,-2.5648198349934788,3.9428434518577276,-2.3922841936468413,8.047322987366215,3.4074637829952223
-1.5163185185849957,-2.5885861295688435,4.022987497448965,-2.356549149644797,7.959150924934761,3.7318881481281494
-1.4756626158894606,-2.61197623344208,4.102185812717282,-2.3175717182088404,7.85832149847073,4.0549586557736745
-1.4342235502430372,-2.634957837979245,4.180311251172103,-2.2753687961758544,7.744762030409049,4.376003228063894
-1.3920127694130742,-2.6574989087092664,4.257236103616362,-2.229964045975329,7.618433236742504,4.694343045319144
-1.349042890261175,-2.6795677413037677,4.332832437092874,-2.1813879544277235,7.479330105584808,5.009294320976011
-1.3053277046948106,-2.7011330184491427,4.406972442066508,-2.129677873383217,7.327482661038516,5.320170151829714
-1.2608821826852563,-2.7221638674750763,4.479528786663215,-2.0748780414781796,7.1629566063828065,5.626282437066166
-1.2157224722846351,-2.742629918596772,4.550374976728827,-2.017039586354865,6.9858538409908135,5.92694385900063
-1.1698658965831448,-2.7625013636216935,4.619385720416784,-1.9562205067634524,6.796312845828908,6.221469917908351
-1.1233309475563809,-2.7817490149656,4.686437295964641,-1.8924856340443876,6.594508932877545,6.509181012829657
-1.0761372767620034,-2.800344364817166,4.751407921275193,-1.8259065725726684,6.380654354348138,6.789404559764122
-1.0283056828547812,-2.8182596442855585,4.814178123879518,-1.7565616188338948,6.154998268145562,7.061477138240974
-0.9798580958992916,-2.835467882360972,4.874631109826656,-1.6845356588941705,5.917826556644826,7.324746656865528
-0.9308175584701882,-2.8519429645144725,4.932653130018554,-1.6099200441218722,5.6694614965019525,7.578574528100731
-0.8812082035409556,-2.8676596907604153,4.988133842489358,-1.5328124451183802,5.410261277909626,7.822337842254797
-0.8310552291733794,-2.88259383300242,5.040966669115844,-1.453316683916571,5.140619372426926,8.05543153040793
-0.7803848700315792,-2.8967221914822616,5.091049145240648,-1.371542544609713,4.860963749254836,8.277270505829847
-0.729224365756269,-2.91002265015023,5.138283260692517,-1.2876055626787364,4.571755940600667,8.487291773320521
-0.6776019262469173,-2.9224742307754346,5.1825757906981185,-1.201626793392085,4.2734899575563645,8.684956495845057
-0.6255466939116228,-2.9340571456153066,5.22383861519815,-1.1137325597589154,3.9666910587135362,8.86975200783781
-0.5730887029567084,-2.944752848465113,5.261989025106797,-1.0240541806225594,3.6519143745442193,9.041193764619571
-0.5202588358002713,-2.954544083910705,5.296950014087924,-0.9327276795863515,3.329743391382408,9.198827217505361
-0.4670887767060888,-2.963414934610948,5.328650554463803,-0.839893475567397,3.0007882996438298,9.342229604385231
-0.41361096274633496,-2.971350866440389,5.357025855922636,-0.7456960558749356,2.6656842117172346,9.471011645825214
-0.3598585322135023,-2.978338771327591,5.382017605749433,-0.6502836328081336,2.325089255741716,9.5848191370746
-0.30586527061354146,-2.984367007630346,5.403574189370918,-0.5538077848624311,1.9796825522415133,9.683334426767114
-0.2516655543836726,-2.9894254378955094,5.421650890078593,-0.4564230837237069,1.6301620813230784,9.766277773567616
-0.19729429248932967,-2.9935054638585736,5.436210066874883,-0.35828670831453097,1.2772424488443335,9.833408572549741
-0.14278686606533258,-2.996600058546225,5.447221309474876,-0.25955804723622466,0.9216525606271375,9.884526443676744
-0.08817906627655805,-2.998703795354018,5.454661569590142,-0.1603982910237053,0.5641332144065245,9.919472175406042
-0.03350703058301138,-2.999812873980894,5.4585152677212525,-0.060970015696564225,0.20543461978655841,9.93812851714188
0.021192822396743322,-2.999925143112551,5.458774374791074,0.038563240851006944,-0.1536861430065528,9.940420815012015
0.07588385922139963,-2.9990401197565975,5.455438468061462,0.13803740802739997,-0.5124677143198255,9.926317486241615
0.13052929895182422,-2.9971590051438954,5.448514760890777,0.23728831565063882,-0.8701470845571748,9.895830328242758
0.1850922812479462,-2.994284697122575,5.438018106008265,0.3361521293135412,-1.2259622499525449,9.84901465940884
0.2395359350141793,-2.9904217989836956,5.423970972102938,0.4344657863094744,-1.5791548823656854,9.785969289513293
0.2938234473645726,-2.9855766246704833,5.406403393648592,0.5320674304048983,-1.9289730006296395,9.706836318546337
0.34791813267424465,-2.979757200336374,5.385352894012255,0.6287968437378294,-2.2746736308562845,9.6118007637711
0.4017835014799743,-2.9729732622306733,5.360864382019837,0.7244958741240394,-2.615525443053741,9.501090015746094
0.4553833289899819,-2.9652362509044705,5.332990022279447,0.8190088560650786,-2.950811351434311,9.37497312502957
0.508681722961064,-2.95655930174339,5.30178907968882,0.9121830237742811,-3.2798310658943706,9.233759922251544
0.5616431907002781,-2.9469572318477937,5.267327738677958,1.0038689145686128,-3.601903582324667,9.077799975198069
0.6142327049483642,-2.936446523295089,5.229678897860499,1.0939207610154835,-3.9163695996657566,8.907481387500098
0.6664157684030296,-2.9250453028327272,5.188921940886852,1.1821968702743204,-4.222593851954457,8.723229444444549
0.7181584766421083,-2.9127733180642617,5.145142484407957,1.2685599891324915,-4.519985951622914,8.525956403280823
0.7694324321517569,-2.8996506224635117,5.098431731645152,1.3528866881578203,-4.80810550838487,8.318100992025734
0.8202260406711994,-2.8856938926720637,5.048884115871723,1.435088537521395,-5.086569961680425,8.100187403224425
0.8705125578948194,-2.8709245699856725,4.996598499179077,1.5150526021362871,-5.3549583213279845,7.871094259227263
0.9202643128197426,-2.855365754951615,4.941677743072364,1.5926680021705895,-5.612893086437509,7.631223716142642
0.9694547729670477,-2.8390416416761854,4.884228267218367,1.6678298537107146,-5.860036293566253,7.381181560199636
1.018058574213076,-2.821977451977822,4.824359699157124,1.7404394047771885,-6.096085183692907,7.121586092741367
1.0660515469293557,-2.8041993686771858,4.762184519797088,1.8104041498616927,-6.3207725489309325,6.853065989201355
1.1134107384201681,-2.785734468245431,4.697817706185534,1.877637923079518,-6.533866931689772,6.57625817241572
1.1601144316616305,-2.7666106530284327,4.631376373016511,1.9420609701302758,-6.735172679547901,6.2918057099387
1.2061421603605096,-2.746856583260379,4.562979414302693,2.003599999354567,-6.924529859734719,6.00035574461829
1.2514747203647838,-2.7265016090748757,4.492747146595396,2.062188212264776,-7.101814037714604,5.702557467233532
1.2960941774711543,-2.705575702715666,4.420800955089187,2.117765314013897,-7.266935924907926,5.399060139501827
1.3399838716872432,-2.6841093911422584,4.3472629438945365,2.1702775043468945,-7.419840901079283,5.090511175237708
1.3831284180180798,-2.6621336892182565,4.272255591704217,2.2196774496542915,-7.560508417367487,4.777554286888034
1.4255137038575953,-2.6396800336620725,4.195901414017309,2.2659242368171255,-7.688951286322066,4.460827704085617
1.4671268830762179,-2.6167802179310096,4.1183226330190905,2.3089833095959453,-7.805214865649845,4.14096247026562
1.5079563669052878,-2.5934663282005044,4.039640856146442,2.3488263883739946,-7.909376142659681,3.818580822772887
1.5479918117277913,-2.5697706805907234,3.9599767642971746,2.385431374115923,-8.001542726625644,3.494294661261762
1.5872241038929435,-2.5457257597827074,3.8794498105683513,2.4187822374483043,-8.08185175646878,3.168704108561684
1.625645341679344,-2.521364159155962,3.798177930333836,2.4488688938068477,-8.150468731284747,2.8423961675489267
1.6632488145378002,-2.4967185225688944,3.716277263395483,2.475687065627462,-8.207586271322526,2.5159434769365134
1.7000289797505153,-2.4718214878927687,3.6338618888659178,2.4992381325843556,-8.253422817049653,2.1899031682719396
1.735981436648078,-2.446705632399058,3.5510435733644594,2.5195289708981714,-8.288221273920612,1.8648158258234417
1.771102898529715,-2.4214034200891934,3.4679315330316713,2.536571782750991,-8.312247610404313,1.5412045504372998
1.8053911624354453,-2.395947151044862,3.384632209792801,2.550383916852872,-8.325789416721534,1.2195741278700893
1.8388450769212557,-2.3703689128661933,3.301249062226435,2.5609876812068486,-8.329154431601495,0.9004103015407594
1.8714645079901306,-2.344700534254483,3.217882371322301,2.5684101491159503,-8.322669044186142,0.5841791491115487
1.9032503033328108,-2.3189735407855703,3.134629061341828,2.57268295946734,-8.306676777996614,0.2713265617967977
1.9342042550324825,-2.2932191129096755,3.0515825359269737,2.5738421123150856,-8.281536763633312,-0.037722175186956974
1.9643290608873332,-2.2674680462034056,2.9688325295373574,2.5719277607648983,-8.247622206610401,-0.3425627030696603
1.9936282845039812,-2.2417507138898634,2.8864649742330717,2.5669840001415185,-8.205318856427965,-0.6428118133389376
2.022106314313344,-2.216097031633341,2.8045618817610216,2.5590586553927475,-8.155023482668867,-0.9381075777729251
2.0497683216584646,-2.1905364246059555,2.7232012408463073,2.548203067653572,-8.09714236357459,-1.2281093879132072
2.0766202181013487,-2.165097796814894,2.642456929537306,2.5344718808599507,-8.03208979220291,-1.5124979075247609
2.102668612092866,-2.139809502670614,2.562398642403807,2.517922829264688,-7.960286604910777,-1.7909749418869296
2.1279207651464143,-2.1146993207684868,2.4830918323418953,2.49861652666802,-7.882158736536596,-2.063263228018755
2.1523845476522645,-2.089794429848964,2.4045976666973687,2.4766162581331814,-7.798135806280769,-2.3291061501745105
2.176068394465431,-2.0651213868943983,2.3269729973813194,2.4519877749127748,-7.708649737906853,-2.5882673851413642
2.1989812603954872,-2.0407061073141994,2.2502703446171513,2.4247990932654866,-7.614133417507986,-2.840530482035632
2.221132575722132,-2.0165738471640378,2.174537893927706,2.395120297794944,-7.5150193917089325,-3.085698381430305
2.2425322018553935,-1.9927491873393406,2.0998195059443,2.3630233498935085,-7.411738608804498,-3.323592878750148
2.2631903872543506,-1.969256019678371,2.0261547385962846,2.3285819018239704,-7.304719204972741,-3.554054036945942
2.2831177237130165,-1.946117534905714,1.953578881220121,2.2918711169216177,-7.19438533735007,-3.7769395535087966
2.3023251031167318,-1.9233562123430312,1.882123000110798,2.252967496348319,-7.081156065412117,-3.9921240869055765
2.3208236747670252,-1.9009938113105158,1.8118139950256842,2.211948712779364,-6.965444281778545,-4.199498547514068
2.338624803367484,-1.8790513641394686,1.7426746661412575,2.1688934513530422,-6.847655693245557,-4.398969358110023
2.3557400277576885,-1.8575491707139824,1.6747237909567043,2.123881258162547,-6.728187852553219,-4.590457688909467
2.37218102047689,-1.8365067944576792,1.6079762106346867,2.0769923965200197,-6.607429241115071,-4.7738986721001595
2.387959548233662,-1.8159430596799242,1.5424429252687148,2.0283077111735546,-6.48575840267651,-4.949240600709103
2.4030874333524825,-1.7958760501948283,1.47813119756809,1.9779085006099277,-6.363543127627224,-5.116444116548905
2.4175765162629217,-1.7763231091257117,1.4150446644553571,1.925876397528932,-6.241139687469371,-5.275481391863764
2.4314386190920096,-1.757300839807442,1.3531834560772116,1.872293257529572,-6.118892118743858,-5.426335309162184
2.4446855104153395,-1.7388251076992454,1.2925443217377623,1.8172410560041636,-5.997131555535006,-5.568998643576876
2.457328871217607,-1.7209110432211197,1.233120762272707,1.7608017931936988,-5.876536181416618,-5.703911254619058
2.4693810545512678,-1.7035718967578886,1.1748959497374296,1.7030486384942725,-5.76047537122593,-5.834983388687348
2.4808595525651835,-1.686812342984861,1.1177959300159317,1.6439853089356937,-5.649946473405947,-5.963594768913225
2.49177613520677,-1.6706440949567964,1.061783908227801,1.583657351829343,-5.542610700021889,-6.0869729504460395
2.5021409215267116,-1.6550803028316956,1.0068327528383163,1.5221239886064437,-5.438106672613472,-6.204465433072528
2.511963794996735,-1.6401334984157852,0.952912903771075,1.459443829645709,-5.336672079283396,-6.316134078993912
2.521254377108148,-1.625815600218242,0.8999924709707808,1.395674857895855,-5.2385346794719965,-6.422042088868935
2.5300220020463056,-1.61213791877792,0.8480373346124765,1.3308744184571417,-5.143912148523462,-6.522253415228434
2.538275692460796,-1.5991111621968832,0.797011246776117,1.2650992139473378,-5.053011939604929,-6.616832194098613
2.546024136348963,-1.5867454418174698,0.7468759344201857,1.1984053054621746,-4.966031161503452,-6.705842196321086
2.5532756650682598,-1.5750502779817017,0.6975912035027747,1.1308481189258948,-4.883156470839673,-6.7893462999684715
2.5600382324910522,-1.5640346058141068,0.6491150441130852,1.062482456613957,-4.80456397725936,-6.867405985167906
2.5663193953137258,-1.5537067809714267,0.6014037364905753,0.993362513617228,-4.7304191601945575,-6.94008085256111
2.5721262945303587,-1.544074585305233,0.5544119578229039,0.923541899005126,-4.660876795826255,-7.007428166547896
2.5774656380797865,-1.5351452323861605,0.508092889727287,0.8530736614340869,-4.5960808929285335,-7.069502424380943
2.582343684673595,-1.5269253728412537,0.46239832633284317,0.7820103189374394,-4.536164636329094,-7.126354952103398
2.586766228811422,-1.5194210994588482,0.4172787828938717,0.7104038926232081,-4.481250336784239,-7.178033528248065
2.5907385869889517,-1.5126379520184234,0.37268360487570124,0.6383059439975384,-4.431449386135927,-7.2245820361453
2.5942655851030896,-1.50658092180597,0.32856107746572505,0.5657676156233024,-4.386862216694205,-7.266040145618959
2.597351547058056,-1.5012544557786076,0.2848585354724139,0.4928396748159776,-4.347578263870581,-7.302443024784402
2.600000284575494,-1.4966624603454686,0.24152247358443216,0.41957256007206306,-4.3136759311748385,-7.333821082598966
2.602215088211125,-1.4928083047351959,0.19849865697041516,0.34601642991910153,-4.285222556780147,-7.360199742754219
2.6039987195800673,-1.4896948239238021,0.15573223220745228,0.27222121387077747,-4.262274380958213,-7.381599249440608
2.6053534047925484,-1.4873243211001008,0.11316783853281334,0.19823666516553584,-4.244876513786677,-7.398034505456872
2.606280829101445,-1.4856985696494032,0.07074971941893025,0.12411241496273205,-4.233062902635883,-7.409514943081888
2.6067821327628966,-1.484818814639727,0.028421834476038944,0.04989802766639898,-4.226856299048654,-7.416044428070174
2.606857908111002,-1.484685773798325,-0.013872028309771503,-0.024356942956590712,-4.226268224737616,-7.417621197079604
2.60650819784753,-1.485299637969935,-0.05618813999318258,-0.09860289720005949,-4.231298936536113,-7.4142378287856125
2.6057324945474294,-1.4866600710517621,-0.0985827177299139,-0.1727901327220684,-4.241937390252026,-7.4058812488818555
2.604529741380835,-1.488766209403841,-0.1411118114696996,-0.24686878806856505,-4.258161203489903,-7.392532769115874
2.6028983340521954,-1.4916166607370358,-0.18383119027225425,-0.32078878675842215,-4.279936617620428,-7.374168160451067
2.6008361239570306,-1.495209502484575,-0.2267962282388773,-0.39449978227178956,-4.307218459192784,-7.350757760392824
2.598340422556714,-1.4995422796666316,-0.27006179005589354,-0.467951104283804,-4.339950101199921,-7.322266614458961
2.5954080069715317,-1.5046120022610685,-0.3136821161507876,-0.5410917064851821,-4.378063424721008,-7.288654651716747
2.592035126792067,-1.510415142097044,-0.3577107074677255,-0.6138701163301853,-4.421478781577507,-7.249876894247755
2.588217512108711,-1.5169476292917277,-0.40220020987606303,-0.6862343870507027,-4.470104958750056,-7.20588370033888
2.58395038275879,-1.524204848253902,-0.4472022982334924,-0.7581320522729055,-4.523839145411067,-7.1566210411323254
2.5792284587903875,-1.532181633281695,-0.4927675601345428,-0.8295100835698683,-4.582566903532559,-7.102030810398169
2.5740459721414743,-1.5408722637851113,-0.5389453793852953,-0.9003148512798759,-4.646162143130535,-7.0420511670220804
2.568396679532367,-1.550270459167403,-0.5857838192562752,-0.9704920889156556,-4.714487103303018,-6.976616909723695
2.562273876568841,-1.5603693734026196,-0.6333295055775479,-1.0399868614845544,-4.787392340312024,-6.905659883443228
2.555670413052411,-1.571161589349905,-0.6816275097530125,-1.1087435380336381,-4.864716724045348,-6.829109416749333
2.5485787094933774,-1.5826391128482422,-0.730721231784662,-1.1767057687267832,-4.946287444275455,-6.746892789534769
2.5409907748211324,-1.5947933666384182,-0.7806522834121806,-1.243816466753053,-5.031920028207701,-6.658935730175344
2.5328982252850287,-1.6076151841619164,-0.8314603714885198,-1.31001779535692,-5.121418370874785,-6.565162941230042
2.5242923045377528,-1.6210948032892716,-0.8831831817279922,-1.375251160271172,-5.214574779996397,-6.465498652662291
2.5151639048916117,-1.6352218600331825,-0.9358562629799391,-1.4394572078226315,-5.311170036972911,-6.359867201457519
2.505503589736494,-1.6499853823042017,-0.9895129121979203,-1.50257582896902,-5.4109734757242265,-6.248193636404849
2.4953016171064055,-1.6653737837693248,-1.0441840602917354,-1.5645461695124183,-5.513743081118193,-6.13040434669729
2.484547964379494,-1.6813748578760515,-1.0998981590671533,-1.6253066467207176,-5.619225608755684,-6.006427712891238
2.473232354094308,-1.6979757721066366,-1.1566810694760385,-1.6847949725733091,-5.727156727892407,-5.876194778646905
2.461344280862698,-1.7151630625291832,-1.2145559514173565,-1.742948183830771,-5.83726118927823,-5.739639941548575
2.4488730393572578,-1.7329226287140305,-1.2735431553474745,-1.7997026791108182,-5.949253019686502,-5.596701661181598
2.4358077533485583,-1.7512397290853845,-1.333660115975645,-1.8549942631337057,-6.06283574488139,-5.447323182513998
2.4221374057645733,-1.7700989767795652,-1.3949212483380928,-1.9087581982802675,-6.177702642739504,-5.291453272505578
2.40785086974173,-1.7894843360823236,-1.4573378465610203,-1.960929263584268,-6.293537028194521,-5.12904696773829
2.3929369406338608,-1.8093791195185873,-1.5209179856392845,-2.011441821258011,-6.410012571611489,-4.960066330730783
2.3773843689420584,-1.8297659856686515,-1.5856664265732623,-2.0602298908261254,-6.526864345244988,-4.7845605615552245
2.361181801530026,-1.8506270559254832,-1.651585940499044,-2.1072288194873448,-6.645015250965301,-4.603857596131547
2.3443160271303136,-1.8719461437071159,-1.718699764930926,-2.15239921207,-6.764219006549723,-4.417832515434853
2.32677457264959,-1.8937053857639308,-1.7870057404299693,-2.195673914891446,-6.882456250401589,-4.224474848299806
2.3085457112595438,-1.9158853564410285,-1.8564866768508774,-2.2369732831070333,-6.998781134142192,-4.0231985695531876
2.2896178726494023,-1.938465887562746,-1.9271214788512343,-2.2762184307984166,-7.112799328550253,-3.8140868216727597
2.2699796829986107,-1.9614260727270671,-1.9988850618068386,-2.3133313776350164,-7.224108576680209,-3.597237779385111
2.249620005793491,-1.9847442730824776,-2.0717482771831706,-2.348235203158479,-7.33229966435178,-3.372765399423699
2.2285279834052787,-2.0083981246704052,-2.145677847879947,-2.3808542084543096,-7.436957442067268,-3.140800144248402
2.206693079341388,-2.0323645474143714,-2.220636314061394,-2.4111140849252135,-7.537661897780936,-2.9014896747356005
2.184105121076173,-2.0566197558345185,-2.2965819899776636,-2.4389420898303977,-7.633989279646499,-2.654999506795903
2.160754343361906,-2.0811392715632127,-2.373468932272535,-2.464267228204411,-7.725513267551847,-2.4015136268462527
2.1366314319151853,-2.105897937733941,-2.4512469202589817,-2.4870204407182106,-7.8118061919203825,-2.141235061058012
2.1117275673685763,-2.1308699353117717,-2.5298614486272974,-2.507134796994361,-7.892440297914945,-1.8743863933212452
2.0860344693719606,-2.1560288014291555,-2.6092537330300516,-2.524545693837755,-7.966989052824417,-1.6012102269128405
2.0595444407229504,-2.1813474497858403,-2.6893607289641226,-2.539191057793417,-8.035028494049328,-1.3219695849292776
2.032250411400728,-2.2067981931661924,-2.7701151643423505,-2.5510115513938967,-8.096138614730563,-1.0369482446499916
2.0041459823729615,-2.232352768121185,-2.8514455861158856,-2.5599507824110344,-8.14990478368739,-0.7464510011310779
1.9752254690409592,-2.2579823618558055,-2.9332764212730287,-2.565955515380505,-8.195919195952342,-0.4508038554953373
1.94548394418408,-2.283657641355629,-3.0155280525013177,-2.5689758846231534,-8.233782349810923,-0.15035412358383837
1.9149172802605863,-2.309348784778817,-3.098116908756731,-2.568965607944746,-8.263104545875336,0.15452953913637657
1.8835221909187099,-2.3350255151318544,-3.18095557093726,-2.5658822001559587,-8.283507403351933,0.4634572002457844
1.8512962715687058,-2.3606571362389346,-3.2639528928078207,-2.559687185517403,-8.294625388298698,0.776017804169399
1.818238038864128,-2.386212571006098,-3.3470141372695665,-2.550346308180595,-8.296107348317207,1.09177942030513
1.784346968938555,-2.411660401972009,-3.4300411280093663,-2.5378297396654483,-8.28761804778938,1.4102895883261795
1.749623534242522,-2.436968914127693,-3.512932416504589,-2.5221122823882793,-8.26883969744884,1.7310757631034335
1.7140692388245307,-2.4621061399776196,-3.595583464294628,-2.5031735682319463,-8.239473471781736,2.05364586126214
1.6776866518997458,-2.4870399068043567,-3.677886840364083,-2.48099825113178,-8.199241007480083,2.377488910926374
1.6404794395504043,-2.511737886088513,-3.7597324334133484,-2.4555761926378246,-8.147885875925738,2.7020758057150545
1.6024523944030282,-2.5361676450250688,-3.841007678720955,-2.426902639405753,-8.085175022470338,3.0268601635351047
1.563611463129365,-2.5602967000663117,-3.9215977992285707,-2.3949783915660507,-8.01090016509869,3.3512792901731956
1.5239637716205223,-2.584092572410701,-4.001386060404612,-2.359809960923807,-7.924879144920766,3.6747552471208706
1.4835176476871035,-2.607522845345928,-4.080254038366124,-2.3214097179500173,-7.826957220835993,3.996696022480009
1.4422826411422665,-2.6305552233434844,-4.158081900661589,-2.279796026539823,-7.717008300655749,4.316496803190645
1.4002695411295563,-2.6531575927910547,-4.234748699039912,-2.2349933655337884,-7.594936100955181,4.63354134620316
1.3574903905631184,-2.6752980842382392,-4.310132673453484,-2.187032436025245,-7.4606752279619,4.9472034455864105
1.313958497554462,-2.6969451360204606,-4.384111566466577,-2.1359502535100363,-7.314192171869109,5.256848491925339
1.269688443707373,-2.7180675591154735,-4.456562947164578,-2.081790223974688,-7.155486207098363,5.561835119721152
1.2246960891707876,-2.7386346030768283,-4.527364543585663,-2.0246022030651685,-6.984590191223646,5.861516937868359
1.1789985743485178,-2.7586160228788934,-4.5963945826245105,-1.964442537530877,-6.801571255507298,6.155244337648327
1.1326143181745658,-2.777982146498779,-4.663532136288512,-1.901374088197334,-6.606531380295053,6.442366372055417
1.0855630128734501,-2.7967039430517344,-4.728657473120908,-1.8354662337860237,-6.3996078488645765,6.722232699665469
1.0378656151363623,-2.814753091288403,-4.791652413543058,-1.7667948549707984,-6.180973573725311,6.994195585667043
0.9895443336561534,-2.832102048254794,-4.852400687810103,-1.6954422981370338,-5.950837289823056,7.257611952113166
0.9406226129770145,-2.8487241179089797,-4.910788295221197,-1.621497318391956,-5.709443609610645,7.511845468918608
0.8911251136282358,-2.8645935194824874,-4.966703863177684,-1.5450550014619866,-5.457072935505096,7.756268676630583
0.8410776885255717,-2.879685455369124,-5.020039004640719,-1.4662166642051577,-5.1940412258571484,7.990265131542387
0.7905073556384508,-2.8939761783196323,-5.070688672504153,-1.3850897335632402,-4.920699611213223,8.213231563306735
0.7394422669364655,-2.9074430577171864,-5.118551509369712,-1.3017876038786966,-4.6374338583434564,8.42458003484218
0.6879116736442492,-2.9200646447063408,-5.163530191189708,-1.216429472605439,-4.3446636802455885,8.623740094017236
0.6359458878498349,-2.9318207359466717,-5.205531763228483,-1.1291401545490223,-4.0428418911019435,8.810160906343356
0.5835762405279739,-2.9426924357620585,-5.244467966787344,-1.0400498748808473,-3.732453405967874,8.98331335772047
0.5308350360563896,-2.9526622164573806,-5.280255555139751,-0.9492940412813453,-3.4140140857989536,9.142692116155338
0.47775550331967215,-2.9617139765763616,-5.312816597133669,-0.8570129956785383,-3.088069429263669,9.287817641315357
0.42437174351227247,-2.969833096877391,-5.3420787669368215,-0.7633517461599169,-2.755193113658663,9.418238130799551
0.37071867476877807,-2.9770064938084504,-5.3679756184281375,-0.6684596797466155,-2.4159853881084814,9.533531392097824
0.31683197376628064,-2.983222670267736,-5.390446842774829,-0.5724902568286291,-2.0710713231071622,9.633306629375166
0.2627480144600486,-2.988471763443199,-5.409438507779632,-0.4756006881675331,-1.7210989213305083,9.717206134459598
0.2085038041298454,-2.9927455895320243,-5.424903277636301,-0.37795159547808665,-1.3669990497107278,9.785080106095176
0.15413486250562497,-2.9960377908431615,-5.43680585612219,-0.2797031885460081,-1.0117222811448414,9.838124484087956
0.09966225757492908,-2.998344115410216,-5.4451579779595205,-0.1809921463471967,-0.6565665623480186,9.876473357371243
0.04511970784604248,-2.9996606828046217,-5.449950331844872,-0.08197599420424155,-0.3004127241446213,9.898762990999405
-0.009455508350229052,-2.9999850988566323,-5.451172246711165,0.01718128690604457,0.05642999808719651,9.904667716753332
-0.06402623646782252,-2.999316695689831,-5.448820602153437,0.11631565177680607,0.4132082608071528,9.894202484695445
-0.11855551498742009,-2.9976565163250557,-5.442899809057368,0.21526341873177915,0.7691719628313649,9.867424808033654
-0.17300664371841737,-2.9950072956888247,-5.433421764058715,0.31386169397968194,1.1235768387166445,9.824434340879364
-0.22734325093705865,-2.991373438113899,-5.4204057782522295,0.4119487909215561,1.4756870045657706,9.76537229417322
-0.28152935914519134,-2.9867609914319053,-5.403878480684025,0.5093646428119786,1.8247774449434928,9.690420694364786
-0.33552944924308303,-2.9811776177696347,-5.383873697272381,0.6059512072251554,2.1701364300593013,9.59980149024453
-0.3893085229194105,-2.974632561171599,-5.360432305908063,0.7015528608348921,2.5110678528934613,9.49377551409226
-0.44283216307183054,-2.9671366121817044,-5.333602068585825,0.7960167830828582,2.8468934765137988,9.372641304020547
-0.4960665920823975,-2.9587020695263924,-5.303437441513392,0.8891933273818499,3.17695508245788,9.236733795050299
-0.5489787277834548,-2.949342699050292,-5.269999364232313,0.9809363785793607,3.500616511720807,9.086422887056301
-0.601536236961428,-2.9390736900632968,-5.233355028866329,1.071103695491085,3.8172655905892157,8.922111898259296
-0.6537075862581181,-2.9279116092649695,-5.193577630686984,1.1595572374033705,4.126315934304898,8.744235913415793
-0.7054620903415687,-2.915874352418311,-5.150746101252618,1.2461634735374472,4.427208622299418,8.553260036265549
-0.7567699572312941,-2.9029810939501735,-5.104944825435744,1.330793674565844,4.719413739526118,8.349677556139717
-0.8076023306755609,-2.8892522346599305,-5.056263343704547,1.4133241853720762,5.0024317792168915,8.134008038905563
-0.8579313294913863,-2.87470934772146,-5.004796041067038,1.4936366783477368,5.275794903194935,7.906795352630198
-0.9077300837909805,-2.8593751231660423,-4.950641824121065,1.571618386625934,5.539068056688876,7.668605638484863
-0.9569727680313624,-2.8432733110354325,-4.893903787679873,1.6471623167558422,5.791849935399341,7.420025237481568
-1.005634630836823,-2.826428663395149,-4.8346888724614185,1.7201674404293685,6.03377380337264,7.161658583639635
-1.0536920215566887,-2.8088668753979382,-4.77310751534008,1.7905388649768559,6.264508161022832,6.8941260741224255
-1.1011224135334556,-2.7906145255864803,-4.709273293662163,1.8581879824538416,6.483757263411974,6.618061926763048
-1.147904424068673,-2.77169901562265,-4.643302565121623,1.9230325972443845,6.691261489649946,6.334112035217629
-1.1940178310860143,-2.752148509628187,-4.5753141046801815,1.9849970322079482,6.886797564991667,6.042931831749883
-1.239443586502635,-2.731991873318346,-4.505428739996664,2.044012213495633,7.070178637899744,5.745184167360392
-1.2841638263312187,-2.711258613106165,-4.433768986804311,2.1000157342572052,7.241254214998662,5.441537218633002
-1.328161877545925,-2.689978815350352,-4.360458685642337,2.15295189755235,7.399909957459073,5.132662430286629
-1.3714222617558547,-2.6681830859145435,-4.285622641309635,2.2027717388675483,7.5460673429293195,4.819232501992147
-1.413930695739474,-2.645902490199835,-4.209386266364473,2.249433028723364,7.679683197663792,4.501919427546156
-1.4556740889027706,-2.623168493806124,-4.131875229944995,2.2929002559355394,7.800749103983691,4.181392593995014
-1.4966405377326666,-2.6000129039709154,-4.053215113131566,2.3331445921667076,7.909290688647161,3.8583169477700636
-1.5368193173253681,-2.576467811926939,-3.9735310720141204,2.3701438384734783,8.005366798097072,3.5333512343411684
-1.5762008700769121,-2.552565536312199,-3.892947509566059,2.40388235461598,8.08906856689623,3.2071463173174095
-1.6147767916300975,-2.528338567758046,-3.811587757361543,2.4343509719533065,8.160518385952628,2.8803435823298145
-1.652539814178315,-2.5038195147724807,-3.729573768105546,2.461546890798759,8.219868777381464,2.553573430427406
-1.689483787232494,-2.479041051027302,-3.6470258198764287,2.4854735631530542,8.26730118304178,2.2274538650999034
-1.7256036559624013,-2.4540358641489317,-3.5640622329095146,2.5061405617717303,8.303024673931446,1.9025891764237457
-1.7608954372279984,-2.428836606103757,-3.480799099677601,2.523563436554931,8.327274587719586,1.5795687252081905
-1.7953561934203124,-2.403475845259803,-3.3973500289511644,2.5377635592733956,8.340311101745272,1.258965829402598
-1.8289840042344974,-2.377986020197416,-3.313825904447466,2.5487679576640923,8.342417748817212,0.9413367544171649
-1.8617779365003018,-2.3523993953324926,-3.2303346586044737,2.556609139942408,8.33389988310799,0.6272198084097056
-1.8937380121971639,-2.3267480184067066,-3.1469810619428014,2.5613249107854075,8.315083103359399,0.3171345430062189
-1.924865174782537,-2.301063679890105,-3.0638665284070883,2.5629581798424326,8.286311640495569,0.0115810593545973
-1.9551612539629346,-2.275377874332544,-2.9810889370079554,2.5615567638255397,8.247946716584579,-0.2889605811413247
-1.9846289290374628,-2.249721763691593,-2.898742470017007,2.5571731832229863,8.200364881903369,-0.5840308425894136
-2.013271690943443,-2.224126142655971,-2.816917467900781,2.5498644546645903,8.143956336639661,-0.8731910985641775
-2.041093803133058,-2.198621405975078,-2.735700301115312,2.5396918799484283,8.079123243516648,-1.1560239164195423
-2.0681002614087967,-2.1732375177970926,-2.6551732588213683,2.526720832714249,8.006278037355912,-1.432133244581891
-2.094296752843953,-2.148003983010105,-2.5754144545216002,2.5110205437205626,7.925841737298214,-1.7011445058729038
-2.1196896139124437,-2.1229498205731843,-2.496497748565148,2.4926638856497267,7.839512179416403,-1.9635771865353036
-2.1442894006757154,-2.0980998465634997,-2.418467263742493,2.4717096891352712,7.751627838905421,-2.2220284130828674
-2.168114129271993,-2.073470791318543,-2.341310004042517,2.4481788323347544,7.662254379789005,-2.476475852718039
-2.191173152800662,-2.049087654163581,-2.265068777660631,2.42213059298476,7.568614922000762,-2.7248001665394384
-2.2134756692871025,-2.024975422437026,-2.1897861817802395,2.393628278450081,7.470932943354356,-2.966741067832487
-2.235031276700994,-2.0011584625332213,-2.1155005505664497,2.362736377412538,7.369632774085105,-3.202189237943415
-2.2558499320722847,-1.9776605077640266,-2.04224598610286,2.329520385798561,7.2651352125362365,-3.4310524007693886
-2.275941910856557,-1.9545046478344847,-1.970052398163322,2.2940466396593973,7.157856667163074,-3.6532546128564576
-2.2953177666369604,-1.9317133198693632,-1.8989455523258216,2.2563821553109444,7.048208347867941,-3.8687355248655138
-2.3139882912455807,-1.9093083009242788,-1.8289471259337335,2.216594476999427,6.936595506727528,-4.077449618442202
-2.3319644753826942,-1.8873107019124098,-1.7600747714103555,2.1747515323191084,6.823416727928645,-4.279365422443107
-2.34925746980798,-1.8657409628754493,-1.6923421864356627,2.1309214955691345,6.709063266495008,-4.47446471237275
-2.365878547173378,-1.8446188495255018,-1.6257591904995445,2.085172659198533,6.5939184351706075,-4.662741696777047
-2.381839064562944,-1.8239634509830283,-1.560331807353168,2.037573313451476,6.478357038625049,-4.844202194221509
-2.3971504268007333,-1.803793178634696,-1.4960623528894337,1.9881916342891937,6.362744853960621,-5.01886280435302
-2.4118240505835464,-1.7841257660341032,-1.4329495279945972,1.9370955796305946,6.247438156333345,-5.186750076409538
-2.425871329491225,-1.7649782697677832,-1.370988515925803,1.8843527939206342,6.132783288348776,-5.347899678401319
-2.4393035999231625,-1.7463670712086559,-1.3101710837834104,1.8300305210039418,6.019116271756559,-5.502355570038617
-2.452132108005769,-1.7283078790791828,-1.2504856876624086,1.7741955252511925,5.906762459851109,-5.650169182332348
-2.4643679775118614,-1.7108157327468372,-1.1919175810836886,1.716914020857148,5.7960362288820235,-5.79139860664003
-2.4760221788293095,-1.6939050061751864,-1.1344489263234292,1.6582516092023432,5.6872407066904245,-5.926107795773689
-2.487105499012762,-1.6775894124548114,-1.0780589082770735,1.5982732241449622,5.580667536718543,-6.054365779632363
-2.4976285129489675,-1.6618820088394748,-1.022723850513248,1.5370430850855792,5.476596675482142,-6.176245897664984
-2.507601555663018,-1.6467952022144141,-0.968417333192346,1.4746246576251427,5.37529622155445,-6.291825050314827
-2.517034695789849,-1.632340754925301,-0.9151103125441901,1.411080621615813,5.277022274084423,-6.401182971444399
-2.5259377102325193,-1.6185297908983007,-0.8627712416190844,1.3464728463850144,5.182018818858104,-6.504401523589479
-2.534320060026112,-1.6053728019837765,-0.8113661920465305,1.2808623728953028,5.090517639911376,-6.6015640177424615
-2.5421908674236575,-1.5928796544584753,-0.7608589765557936,1.2143094025863668,5.002738254715354,-6.692754559222351
-2.5495588942181437,-1.5810595956235036,-0.7112112720322091,1.1468732926305911,4.918887870979084,-6.778057421048111
-2.5564325213125856,-1.5699212604380444,-0.6623827429025586,1.0786125573201384,4.8391613631498345,-6.857556446097021
-2.562819729548138,-1.5594726781315562,-0.614331164661842,1.0095848752913115,4.763741266736361,-6.931334479198803
-2.5687280817984677,-1.5497212787401364,-0.5670125473723012,0.9398471022811233,4.692797788635918,-6.999472830189454
-2.5741647063369544,-1.5406738995157867,-0.5203812589834453,0.8694552891013324,4.626488831710059,-7.062050768828655
-2.5791362814818304,-1.5323367911605064,-0.47439014833906684,0.7984647045067759,4.564960031926702,-7.119145052368417
-2.5836490215230277,-1.5247156238404267,-0.42899066775368155,0.7269298626274904,4.508344806466354,-7.17082948645006
-2.5877086639333347,-1.5178154929385708,-0.38413299505645715,0.6549045546278959,4.4567644112766835,-7.21717451990051
-2.59132045786539,-1.5116409245082991,-0.33976615501540963,0.5824418842511038,4.410328006653458,-7.258246873899861
-2.5944891539351262,-1.5061958803930495,-0.2958381400684,0.509594306902173,4.369132729524074,-7.294109205895243
-2.5972189952914566,-1.5014837629815507,-0.25229603030021297,0.4364136719208688,4.3332637712130815,-7.32481980854611
-2.5995137099712746,-1.497507419571396,-0.20908611261668666,0.36295126769204067,4.30279445957693,-7.350432343900339
-2.6013765045382273,-1.4942691463175146,-0.16615399907745165,0.2892578692401813,4.277786344505813,-7.370995612918273
-2.602810059003167,-1.4917706917458626,-0.12344474435831204,0.21538378795393717,4.258289285903891,-7.386553360384575
-2.603816523023724,-1.4900132598163829,-0.08090296232261902,0.14137892308633604,4.244341543375231,-7.397144115174017
-2.604397513380018,-1.4889975125230992,-0.038472941688137266,0.06729281467718014,4.235969866959664,-7.402801065766699
-2.6045541127231604,-1.4887235720229837,0.0039012392181149553,-0.006825302454538769,4.233189588381447,-7.403551970841846
-2.6042868695928503,-1.4891910222890394,0.04627559861979959,-0.08092644399833224,4.236004712391245,-7.399419104713679
-2.6035957997000674,-1.4903989102868287,0.0887061383650868,-0.15496182106742518,4.244408007900427,-7.39041923731151
-2.6024803884705223,-1.4923457466774641,0.1312487319110994,-0.22888278508564971,4.258381098724648,-7.376563648347477
-2.600939594844238,-1.4950295060538066,0.17395901321442908,-0.30264077298629355,4.277894553867817,-7.357858175254098
-2.5989718563262825,-1.4984476267203723,0.2168922665230677,-0.37618725305870465,4.302907977393042,-7.33430329441946
-2.596575095283314,-1.5025970100311152,0.2601033170661416,-0.44947367177346986,4.333370098038076,-7.305894235191609
-2.5937467264802123,-1.5074740193028808,0.30364642263994607,-0.5224514019113895,4.369218858840638,-7.272621126066348
-2.590483665850575,-1.5130744783259567,0.34757516609198014,-0.5950716923153386,4.410406369047987,-7.234497811583729
-2.5867820679952347,-1.5193941334289456,0.3919428464447105,-0.6672861929340868,4.457103235047715,-7.191765962837199
-2.5826349182810064,-1.5264327298887626,0.43680646208893137,-0.7390509908706379,4.509274403819443,-7.144367762573452
-2.5780362117160998,-1.5341868501197955,0.48221861028493956,-0.8103165785711928,4.566578409825855,-7.091905895308834
-2.5729800945913404,-1.542651429467051,0.5282294532766362,-0.8810310888748186,4.62882740330085,-7.0342187919318775
-2.567460237486398,-1.5518208430506044,0.5748878275682399,-0.95114177961087,4.695883078550686,-6.971217390558557
-2.56146984765671,-1.5616888997317968,0.6222411265208941,-1.0205950005977127,4.767595341264492,-6.902809553012773
-2.555001682647391,-1.5722488357982658,0.6703351817477091,-1.0893361650565712,4.843802193196495,-6.828900522341449
-2.5480480651331914,-1.5834933084073954,0.7192141434017048,-1.1573097257697136,4.924329627134917,-6.7493934130422275
-2.540600898982561,-1.5954143888310035,0.7689203594681279,-1.2244591563086678,5.00899153389895,-6.664189733601027
-2.5326516865427022,-1.60800355554719,0.8194942541904725,-1.290726937653618,5.097589623187339,-6.573189940829977
-2.5241915471412444,-1.6212516872283258,0.8709742057781846,-1.3560545505194779,5.189913360177577,-6.47629402538044
-2.51521123679868,-1.6351490556770822,0.923396423563397,-1.4203824736972703,5.285739919842413,-6.373402127685068
-2.505701169144167,-1.649685318765235,0.9767948247940488,-1.4836501887113713,5.384834161011497,-6.264415183456151
-2.4956514375254852,-1.6648495134326644,1.0312009112713347,-1.5457961910837799,5.486948622257287,-6.14923559773284
-2.485051838302068,-1.680630048806551,1.086643646060461,-1.6067580084858024,5.591823541726676,-6.027767946331338
-2.473891895307909,-1.6970146995031716,1.1431493305251221,-1.6664722260453682,5.699186903072224,-5.899919703405786
-2.4621608854688914,-1.7139905991769744,1.2007414819578026,-1.7248745190644967,5.80875450965803,-5.765601993676881
-2.449847865556677,-1.731544234383688,1.2594407120998574,-1.7818996933862468,5.920230089225626,-5.6247303677302085
-2.4369417000586675,-1.7496614388261438,1.3192646068672245,-1.83748173363367,6.033305431201697,-5.4772255986241305
-2.4234310901407947,-1.768327388053185,1.3802276076194109,-1.8915538595248678,6.147660558814849,-5.323014497884444
-2.409304603676963,-1.7875265946835563,1.4423408943309852,-1.9440485904481735,6.26296393815943,-5.162030748793626
-2.3945507063158464,-1.8072429042279512,1.505612271046026,-1.9948978184596753,6.378872726300173,-4.994215754712556
-2.3791577935525083,-1.8274594915834275,1.5700460540166743,-2.044032889841818,6.495033060453466,-4.81951950000078
-2.36311422376888,-1.8481588582752306,1.6356429629469962,-2.0913846953365676,6.61108039020732,-4.637901420926809
-2.3464083522035866,-1.86932283052159,1.7024000157825867,-2.136883769139652,6.726639854652404,-4.449331283787686
-2.3290285658079095,-1.8909325581973442,1.7703104275046018,-2.1804603967136984,6.841326706189008,-4.253790067283575
-2.310963318940864,-1.9129685147722182,1.8393635134039883,-2.2220447314476317,6.954746782653771,-4.051270846024025
-2.2922011698524294,-1.9354104982993023,1.9095445973275003,-2.2615669201576227,7.06649702926839,-3.8417796718743062
-2.2727308178999484,-1.9582376335286356,1.9808349254013533,-2.298957237391061,7.121903774577922,-3.7352926916205016
2.154795861076112,-2.087308026403687,0.14831349448325531,0.15310883684229426,-4.9100956636603375,-5.056697184665592
2.1560344324293785,-2.0860286494147027,0.0991633877399086,0.10249124740620225,-4.907609519578804,-5.061363964985407
2.156781280293189,-2.0852564612001254,0.05006305365084684,0.05178022893467852,-4.903865619405782,-5.068387126789683
2.157036779818628,-2.084992165575133,0.000987899863916963,0.0010220356586610481,-4.902582949644437,-5.07078992980864
2.1568010596069764,-2.0852360032567594,-0.04808675515084358,-0.04973708697740637,-4.903768299612933,-5.06857629518368
2.156074240101776,-2.085987505036775,-0.09718563966787347,-0.10045096324391513,-4.90742620542456,-5.061760854670375
2.1548565512915974,-2.0872453721006745,-0.14633352603021418,-0.15107364062446094,-4.913546417193518,-5.050348452655207
2.153147231959749,-2.0890086159477828,-0.1955549373093854,-0.20155904037414957,-4.922101684034368,-5.034327734674875
2.150945247515248,-2.0912758168619385,-0.24487410028515644,-0.25186098265999396,-4.933058515148149,-5.013689032151044
2.1482493402751754,-2.0940450740151877,-0.2943148675425815,-0.30193319517196826,-4.946375360689901,-4.988423180689962
2.1450580328060305,-2.0973140050775236,-0.343900634032702,-0.35172931460573886,-4.962002342170903,-4.958521219126981
2.1413696321378692,-2.1010797458825134,-0.39365425377222923,-0.4012028892485845,-4.9798812715901875,-4.923974508852545
2.1371822348470535,-2.105338950158419,-0.44359795678726033,-0.45030738285103517,-4.999945681227558,-4.884774871234669
2.1324937330022546,-2.1100877893362897,-0.49375326640941763,-0.4989961799639932,-5.022120864448048,-4.840914742828357
2.1273018209671744,-2.1153219524483133,-0.5441409170364706,-0.547222592917669,-5.046323927901085,-4.792387347996733
2.1216040030522048,-2.1210366461315227,-0.5947807724735034,-0.5949398706145784,-5.072463855527314,-4.739186888500665
2.1153976020060097,-2.1272265947536537,-0.6456917449749554,-0.6421012093040686,-5.100441584813176,-4.6813087495465275
2.1086797683367156,-2.1338860406796365,-0.6968917151124058,-0.6886597655003948,-5.130150095758744,-4.618749721713989
2.1014474904510756,-2.1410087446988335,-0.748397452597753,-0.7345686712002445,-5.161474513044105,-4.551508238116234
2.0936976055986123,-2.1485879866346265,-0.8002245381963717,-0.7797810515487679,-5.194292221897506,-4.479584626077106
2.0854268116063386,-2.1566165661594603,-0.8523872868699753,-0.8242500450956821,-5.228472998181765,-4.402981372539934
2.076631679388214,-2.1650868038398103,-0.904898672294105,-0.8679288267747928,-5.263879153223662,-4.321703402354075
2.0673086662120204,-2.173990542436806,-0.957770252900479,-0.9107706337313993,-5.300365693916127,-4.235758368516038
2.0574541297047886,-2.183319148489453,-1.0110120995997331,-0.9527287941124511,-5.337780498622088,-4.145156953373338
2.0470643425763746,-2.193063514208459,-1.0646327253453656,-0.9937567589240588,-5.375964509402486,-4.049913179730943
2.0361355080391332,-2.2032140597096372,-1.1186390167048883,-1.0338081370500078,-5.4147519410809934,-3.9500447307327136
2.0246637759000263,-2.2137607356167126,-1.1730361676092493,-1.0728367335133022,-5.453970507639909,-3.845573277323709
2.0126452592997803,-2.224693026064073,-1.227827615456438,-1.1107965910504825,-5.4934416664206935,-3.736524812034183
2.0000760520720045,-2.235999952130604,-1.2830149797498038,-1.147642035055528,-5.532980880572509,-3.622929987761374
1.9869522466934073,-2.24767007573621,-1.3385980034558878,-1.183327721936596,-5.572397900158691,-3.504824460164542
1.9732699527944737,-2.2596915040329053,-1.394574497270498,-1.2178086909146781,-5.611497062290269,-3.38224923222824
1.9590253161981317,-2.272051894322577,-1.4509402869852224,-1.2510404192785027,-5.650077610608022,-3.255250999491402
1.9442145384521208,-2.284738459533477,-1.5076891641495376,-1.282978881094686,-5.687934034381797,-3.1238824943863293
1.9288338968189103,-2.297737974287403,-1.564812840226099,-1.313580609356307,-5.72485642743608,-2.9882028280801336
1.9128797646851488,-2.3110367815891832,-1.6223009044385481,-1.3428027615367308,-5.760630867044853,-2.8482778281638303
1.896348632350774,-2.3246208001696425,-1.6801407855122823,-1.370603188498726,-5.795039812866648,-2.704180370491855
1.8792371281560363,-2.33847553251255,-1.7383177175089515,-1.3969405066917229,-5.827862525911996,-2.5559907034354694
1.8615420399028417,-2.352586073595261,-1.7968147099549647,-1.4217741735524891,-5.858875507452467,-2.4037967627804306
1.8432603365249878,-2.366937120371766,-1.8556125224629547,-1.4450645660066463,-5.887852957689361,-2.247694475471235
1.8243891899600604,-2.381512982025686,-1.9146896440428398,-1.4667730619503117,-5.91456725390502,-2.087788050381846
1.8049259971739853,-2.3962975910194237,-1.974022277295888,-1.4868621245728495,-5.939576023940376,-1.9247645988463233
1.7848682812420962,-2.4112746045641265,-2.0336000749525573,-1.5053068877530407,-5.963452558507342,-1.75929185048561
1.7642138569323556,-2.4264273051150456,-2.0934107169056446,-1.5220831826406296,-5.984907959193549,-1.5906728682283386
1.7429610055211158,-2.4417385063173374,-2.1534180521135893,-1.5371521904202745,-6.002650414464199,-1.418270573177665
1.721108312534465,-2.4571907082122797,-2.2135838983763994,-1.5504769879094515,-6.01648124279518,-1.2422810695913569
1.6986546889149874,-2.4727661126412923,-2.2738681270444236,-1.5620226823039856,-6.026207419313181,-1.0629115800594633
1.6755993925035777,-2.488446639138891,-2.3342286915558423,-1.5717564990217532,-6.031639119009014,-0.8803780873553535
1.6519420492701968,-2.50421394170965,-2.39462166296052,-1.5796478692380265,-6.032590415713983,-0.694905288376944
1.6276826742358437,-2.520049426497912,-2.455001272451017,-1.5856685168070774,-6.0288799822269965,-0.5067265169269319
1.6028216920272067,-2.535934270356202,-2.5153199609030024,-1.5897925442515788,-6.020331789694367,-0.3160836340811528
1.5773599570047154,-2.551849440315412,-2.5755284354078616,-1.5919965174893829,-6.0067758042516175,-0.12322688501537016
1.5512987729041727,-2.5677757139567325,-2.6355757327598917,-1.5922595489565912,-5.988048678852152,0.07158527870861064
1.5246399119317295,-2.583693700682186,-2.695409289839336,-1.590563378776498,-5.963994438128168,0.2680864122576736
1.4973856332517441,-2.599583863877308,-2.7549750208105053,-1.586892453616097,-5.934465154053271,0.4660023267555147
1.4695387008070004,-2.6154265439561617,-2.8142174010315935,-1.5812340028654766,-5.899321610110604,0.6650513751816192
1.441102400410903,-2.6312019822753885,-2.8730795575494565,-1.5735781117706193,-5.858433951610522,0.8649447753356299
1.412080556051596,-2.6468903459004522,-2.931503366028801,-1.5639177911470457,-5.811682319750645,1.0653869700918221
1.382477545348503,-2.662471753203624,-2.9894295539408606,-1.5522490433003127,-5.758957466971111,1.2660760249930405
1.3522983141025198,-2.677926300269573,-3.0467978098120065,-1.5385709237798175,-5.700161351125843,1.466704063050642
1.3215483898820999,-2.693234088080728,-3.1035468983077443,-1.522885598594594,-5.635207705969606,1.6669577364313284
1.2902338945886553,-2.708375250450829,-3.159614780902489,-1.505198396523935,-5.564022585454495,1.8665187345203975
1.258361555946147,-2.7233299826713604,-3.2149387418603865,-1.4855178561617532,-5.486544879329784,2.06506432765687
1.2259387178614252,-2.738078570831795,-3.2694555192274097,-1.4638557673416155,-5.402726797557392,2.262267945638939
1.1929733496038004,-2.7526014217708834,-3.3231014405101846,-1.4402272065994122,-5.312534321083206,2.457799789900477
1.1594740537545007,-2.766879093612532,-3.3758125626925386,-1.414650566342607,-5.215947616547311,2.6513274780609066
1.125450072879088,-2.7808923268362,-3.4275248162168372,-1.3871475774090036,-5.112961412575004,2.8425167193520338
1.0909112948785822,-2.794622075828203,-3.4781741525338803,-1.3577433247139377,-5.0035853353582525,3.031032019229471
1.0558682569779512,-2.808049540856846,-3.527696694802588,-1.3264662557027078,-4.887844201324555,3.216537411283255
1.0203321483137955,-2.8211562004109867,-3.5760288912991367,-1.2933481813449035,-4.7657782647908675,3.3986972143716443
0.9843148110864585,-2.833923843838403,-3.6231076710746772,-1.2584242694290013,-4.637443418612776,3.5771768127191947
0.9478287402454386,-2.846334604217281,-3.668870601381474,-1.2217330299391138,-4.50291134596867,3.7516434565411814
0.9108870816808596,-2.8583709913912374,-3.713256046369345,-1.1833162923210698,-4.362269621562746,3.9217670805862497
0.8735036288978569,-2.8700159250955863,-3.7562033265378854,-1.1432191744719216,-4.215621760685565,4.087221137828564
0.8356928181550569,-2.8812527681000253,-3.7976528784151027,-1.101490043315493,-4.0630872147431205,4.247683445388446
0.7974697220528502,-2.892065359290649,-3.8375464139201303,-1.0581804668565373,-3.904801312047624,4.402837039620685
0.7588500415618871,-2.9024380466121102,-3.875827078856496,-1.0133451576374013,-3.74091514285891,4.552371037181672
0.719850096487121,-2.9123557197889616,-3.9124396099733616,-0.967041907553601,-3.571595387874112,4.695981498772802
0.6804868143677962,-2.9218038427436515,-3.947330490025147,-0.9193315140183261,-3.3970240895785366,4.833372292157243
0.6407777178190093,-2.9307684856273895,-3.980448100255214,-0.870277697500403,-3.217398366101463,4.964255950963661
0.6007409103258214,-2.9392363563791366,-4.011742869726878,-0.8199470104955302,-3.0329300674558226,5.0883545257227425
0.5603950605063889,-2.9471948317272885,-4.041167420925,-0.7684087380264742,-2.8438453742845695,5.2054004235330495
0.519759384866143,-2.954631987548292,-4.068676711053897,-0.7157347898041773,-2.650384339489108,5.315137232720154
0.4788536290707246,-2.9615366284963955,-4.094228168462321,-0.6619995842182623,-2.4528003733694845,5.417320528841017
0.437698047771068,-2.9678983168190576,-4.117781823633866,-0.6072799243619147,-2.2513596731662346,5.511718658392731
0.39631338301980357,-2.973707400273167,-4.139300434191375,-0.551654866332522,-2.0463405981571157,5.5981134966112585
0.35472084132389103,-2.9789550390582384,-4.1587496033767515,-0.49520558008541304,-1.8380329917223435,5.676301175793519
0.3129420693841599,-2.9836332316840752,-4.1760978914831135,-0.43801520315347264,-1.6267374520573412,5.746092780645167
0.27099912857813946,-2.987734839692085,-4.1913169197342555,-0.3801686875800044,-1.4127645534684632,5.807315007245105
0.2289144682482298,-2.991253611151457,-4.204381466127127,-0.321752640445863,-1.1964340204465884,5.859810782327541
0.1867108978628354,-2.9941842028538015,-4.215269552776229,-0.26285515840427787,-0.9780738569612311,5.903439839714533
0.1444115581235459,-2.996522201132561,-4.223962524324548,-0.2035656566677943,-0.7580194336624402,5.938079250882835
0.10203989109678188,-2.9982641412365516,-4.230445117013716,-0.14397469292113807,-0.5366125359123259,5.963623906820036
0.05961960945350367,-2.9994075251903687,-4.234705518036507,-0.08417378666138722,-0.31420037579098903,5.979986948516045
0.017174664905570087,-2.9999508380780813,-4.236735414827349,-0.024255234492388478,-0.09113457143538994,5.987100143647195
-0.02527078406789162,-2.9998935626906156,-4.236530033981159,0.03568807807629433,0.13222990273291657,5.984914207236571
-0.06769240510616989,-2.999236192481503,-4.234088169527391,0.09556286775458987,0.3555357911514818,5.973399064319479
-0.11006572536248771,-2.9979802427802005,-4.229412200324473,0.1552756469315391,0.5780793897807541,5.952967057543655
-0.15237190997796063,-2.9961279680697332,-4.222515008570819,0.2147413874251335,0.7984976390870315,5.924910408818694
-0.19460334734307755,-2.9936816025093362,-4.213426261604012,0.2738924719329143,1.0166893828317143,5.889068820564521
-0.2367377264669922,-2.9906446209583715,-4.202160866772386,0.3326406631121108,1.2332819150750538,5.84439086475947
-0.27875202249524056,-2.987021477986861,-4.188735932973881,0.39089729405022167,1.4479975571806563,5.7909159112916555
-0.3206235341315088,-2.9828175521410993,-4.173171926688689,0.44857491559042284,1.6605046157159506,5.728774310534046
-0.36232991232672335,-2.9780391257727477,-4.155492597323912,0.5055874704372896,1.8704793085476865,5.658113545238809
-0.40384918794331415,-2.972693363500098,-4.135724893484531,0.5618504620416502,2.0776066507901874,5.5790976858391765
-0.445159798321757,-2.9667882893725555,-4.113898870581366,0.6172811178014372,2.2815812983501473,5.491906800973194
-0.4862406126817371,-2.9603327628121283,-4.090047590214258,0.6717985461452176,2.482108346438224,5.396736326285488
-0.5270709562956469,-2.9533364534081774,-4.064207011793814,0.7253238870964419,2.6789040806593505,5.293796394706909
-0.5676306333775811,-2.9458098146437366,-4.0364158768877445,0.7777804559491597,2.871696678542918,5.183311131536115
-0.6078999486365168,-2.9377640566335,-4.006715586797959,0.8290938797197875,3.0602268596317685,5.065517917749702
-0.6478597274479316,-2.929211117954985,-3.9751500738921135,0.8791922260742788,3.2442484825032807,4.940666625050369
-0.6874913346036964,-2.9201636366554578,-3.9417656672283243,0.9280061244655406,3.4235290873599524,4.809018826224893
-0.7267766916056668,-2.9106349205179827,-3.9066109530240465,0.9754688792519544,3.597850383086495,4.670846984424841
-0.7656982924739535,-2.9006389166703377,-3.869736630529896,1.021516574604176,3.767008677928999,4.526433625004472
-0.8042392180463648,-2.8901901806206753,-3.831195363876319,1.0660881710438357,3.9308152532110228,4.376070493552433
-0.8423831487509628,-2.879303844803534,-3.791041630465611,1.1091255934941147,4.089096679753965,4.22005770373535
-0.8801143758390306,-2.867995586719316,-3.749331566483847,1.150573810758257,4.241695076916102,4.058702878536195
-0.917417811071009,-2.856281596749466,-3.7061228101069306,1.1903809063777222,4.388468314406623,3.8923202884152417
-0.9542789948530768,-2.844178545728485,-3.6614743429722028,1.2284981408566602,4.529290157265677,3.721229989850208
-0.9906841028270651,-2.8317035523524936,-3.615446330481992,1.2648800052736222,4.66405035462347,3.5457569676251737
-1.0266199509212002,-2.8188741505023867,-3.5680999614982594,1.2994842663346415,4.792654673068313,3.366230284133806
-1.0620739988738654,-2.805708256557705,-3.519497287978122,1.3322720029539785,4.915024875656286,3.182982238846094
-1.0970343522470325,-2.792224136775186,-3.4697010650887243,1.3632076344797086,5.031098647788156,2.996347540956279
-1.1314897629503173,-2.778440374803576,-3.4187745923267077,1.392258940710861,5.140829471358387,2.80666249808786
-1.1654296283006929,-2.7643758394036997,-3.3667815561526204,1.419397073880867,5.24418644874757,2.6142642237774822
-1.1988439886467614,-2.750049652440029,-3.3137858746340636,1.4445965628085082,5.341154078385216,2.419489866295393
-1.2317235235901463,-2.7354811572070235,-3.259851544573337,1.4678353094423362,5.4317319837475395,2.222675861189188
-1.2640595468399722,-2.7206898871504492,-3.2050424915760547,1.489094578047531,5.515934597780074,2.024157209757192
-1.2958439997396112,-2.705695535040638,-3.149422423496659,1.5083589773053432,5.59379080484851,1.8242667854715648
-1.3270694435077988,-2.6905179226513063,-3.093054687675184,1.5256164356145294,5.665343542416309,1.6233346701819897
-1.3577290502389712,-2.6751769709941025,-3.036002132357193,1.540858169901579,5.730649364729658,1.421687521734171
-1.3878165927101145,-2.6596926711555398,-2.978326972665581,1.55407864826186,5.789777970860115,1.2196479744408464
-1.4173264330436801,-2.6440850557793483,-2.920090661469103,1.5652755467672617,5.842811699508587,1.0175340736445122
-1.4462535102780978,-2.6283741712336695,-2.861353765468212,1.5744497007872758,5.8898449930143215,0.8156587454101043
-1.474593326899182,-2.6125800504988175,-2.8021758467941416,1.5816050511798763,5.930983833040159,0.6143293021876417
-1.502341934387252,-2.596722686807656,-2.7426153503923327,1.5867485857159573,5.966345150418817,0.4138469850873463
-1.5294959178360839,-2.580822008066956,-2.6827294974364073,1.5898902761065499,5.996056211645964,0.21450654321473905
-1.5560523797008785,-2.5648978520844126,-2.6225741849940154,1.5910430110055416,6.020253984496364,0.016595850320385352
-1.5820089227332876,-2.5489699426223646,-2.562203892141185,1.5902225253622133,6.039084485216975,-0.17960444116714314
-1.6073636321621834,-2.533057866295674,-2.501671592697379,1.587447326497691,6.052702109717529,-0.37382120884001324
-1.6321150571792868,-2.5171810503276584,-2.4410286747294228,1.5827386172773281,6.0612689511379045,-0.5657891320334585
-1.6562621917890303,-2.5013587411745233,-2.3803248669488726,1.5761202167472714,6.064954106119785,-0.7552509270341687
-1.6798044550820577,-2.485609984025344,-2.319608172104402,1.5676184785979654,6.063932972049145,-0.9419575464009426
-1.7027416709916743,-2.4699536031813394,-2.2589248074483894,1.5572622078103155,6.058386537469843,-1.1256683431802514
-1.725074047592247,-2.454408183315013,-2.198319152335236,1.545082575831594,6.048500667792979,-1.306151200948193
-1.7468021559981182,-2.4389920516066317,-2.1378337029880696,1.5311130346181596,6.0344653883467885,-1.4831826307509175
-1.7679269089209835,-2.4237232607525754,-2.0775090344504155,1.5153892298706146,6.016474166727193,-1.6565478361469133
-1.7884495389429804,-2.4086195728372384,-2.017383769720258,1.4979489137743776,5.994723196317921,-1.826040747677169
-1.8083715765618424,-2.3936984440574873,-1.9574945560456525,1.4788318575447454,5.96941068275693,-1.9914640282055416
-1.8276948280635095,-2.378977010286123,-1.897876048343743,1.458079764060553,5.940736135030946,-2.1526290506738803
-1.8464213532765055,-2.3644720734583773,-1.8385608996886764,1.4357361808545777,5.9088996627803425,-2.3093558499129756
-1.8645534432612156,-2.3502000887632413,-1.7795797587985909,1.4118464137119449,5.874101281299815,-2.461473050237956
-1.8820935979859188,-2.3361771526192996,-1.7209612744374292,1.386457441110074,5.83654022562169,-2.6088177706322
-1.8990445040401167,-2.322418991412839,-1.6627321066339926,1.359617829715304,5.796414274969209,-2.751235509392103
-1.9154090124342833,-2.3089409509741743,-1.6049169446082157,1.3313776511322544,5.753925456936642,-2.8885841598064275
-1.9311901375307214,-2.295757969103902,-1.547538403792418,1.3017883170064668,5.711722167702334,-3.0223835242887915
-1.94639873251539,-2.2828780024483315,-1.490568152462023,1.270869472467814,5.6723449060799,-3.154308327413297
-1.961044149482733,-2.270309636102429,-1.43397794521224,1.2386390011423367,5.634054477858527,-3.2832618208509743
-1.9751295220237828,-2.258066290264771,-1.3777742690214116,1.2051385050834102,5.595213446315185,-3.40802768044761
-1.98865807974788,-2.2461609563549705,-1.321961660000725,1.1704102187509933,5.5560147269281615,-3.5285455525640543
-2.0016331277064126,-2.2346061894813243,-1.266542742956784,1.1344969524795252,5.516647097264226,-3.644760580853621
-2.0140580262401944,-2.223414101542367,-1.2115182746701096,1.097442038954124,5.477294834303599,-3.756623104121857
-2.0259361712911823,-2.212596354931018,-1.1568871907184726,1.059289282727335,5.438137368828045,-3.8640883517585536
-2.0372709752173375,-2.202164156809614,-1.102646655674552,1.0200829127927906,5.399348956786028,-3.9671161383107005
-2.048065848147552,-2.192128253923946,-1.048792116508542,0.9798675382166103,5.361098367493241,-4.0656705587250315
-2.0583241799116516,-2.1824989279243705,-0.9953173590280406,0.9386881068123095,5.323548588478602,-4.159719685746133
-2.068049322578654,-2.173285991162224,-0.9422145671896512,0.8965898668303014,5.286856546742591,-4.249235270908855
-2.0772445736345793,-2.1644987829300564,-0.8894743851192802,0.8536183316189391,5.251172846157708,-4.334192450513598
-2.0859131598292997,-2.15614616611466,-0.8370859816809884,0.8098192472003997,5.2166415207099845,-4.414569457920557
-2.0940582217201205,-2.1482365242324613,-0.7850371174373987,0.7652385626916006,5.183399803254893,-4.490347343443993
-2.1016827989380054,-2.140777758817601,-0.7333142138480577,0.7199224034878072,5.151577909441414,-4.561509703069106
-2.108789816200641,-2.1337772871338907,-0.6819024245556887,0.6739170471146416,5.121298836444328,-4.628042417155807
-2.115382070094831,-2.127242040182853,-0.630785708613937,0.6272689016428461,5.092678176135717,-4.6899334002317445
-2.1214622166490504,-2.1211784609811826,-0.5799469055139326,0.5800244865494415,5.065823942323835,-4.747172362914288
-2.1270327597153704,-2.115592503082202,-0.5293678118707171,0.5322304158988164,5.040836411689057,-4.799750586937634
-2.1320960401783866,-2.1104896293172457,-0.47902925963427184,0.4839333837078473,5.017807978053032,-4.847660714195449
-2.136654226007227,-2.1058748107343557,-0.4289111956934793,0.4351801513503589,4.996823019628408,-4.890896550643912
-2.1407093031652136,-2.1017525257132217,-0.37899276274481425,0.38601753684810935,4.9779577789121845,-4.929452885843094
-2.1442630673902765,-2.0981267592369255,-0.329252381300843,0.33649240588803475,4.9612802549043895,-4.963325328846723
-2.1473171168577823,-2.095001002302763,-0.2796678327166984,0.2866516643987255,4.9468501073576,-4.992510161082638
-2.1498728457360294,-2.092378251456191,-0.2302163431155057,0.236542252513007,4.934718572789091,-5.017004206797715
-2.1519314386432824,-2.090261008433792,-0.18087466809629618,0.18621113973811063,4.924928392016268,-5.036804721571494
-2.1534938660138714,-2.0886512799030457,-0.13161917811017504,0.1357053211502144,4.917513749009281,-5.051909299334396
-2.1545608803795453,-2.0875505772886367,-0.08242594439240672,0.08507181442611075,4.912500220887858,-5.0623157982556934
-2.1551330135709748,-2.0869599166770048,-0.0332708253396474,0.0343576575214718,4.909904738926859,-5.0680222857975155
-2.155210574842986,-2.086879818792871,0.01587044677730013,-0.016390093197463085,4.909735560472518,-5.0690270031607785
-2.1547936499258515,-2.087310309043489,0.0650221788740166,-0.06712436456382904,4.91199225171038,-5.0653283492785635
-2.1538821010036733,-2.0882509176284354,0.11420862999472514,-0.11779806815799486,4.9166656812659815,-5.0569248844422034
-2.1524755676196397,-2.089700679714803,0.1634539242447069,-0.16836410199009935,4.923738024659831,-5.043815353575079
-2.1505734685066704,-2.0916581356797264,0.21278196382174874,-0.21877535251385224,4.933182779678237,-5.025998729098054
-2.148175004340691,-2.0941213314242018,0.26221634225628315,-0.26898469716723755,4.94496479276142,-5.003474273259748
-2.145279161412505,-2.0970878187642166,0.31178025797112646,-0.3189450076341675,4.959040296550116,-4.97624161973453
-2.1418847162129504,-2.100554655907189,0.3614964282733025,-0.3686091540187797,4.975356958768829,-4.944300874219181
-2.137990240924717,-2.104518408023715,0.41138700389242433,-0.4179300101210379,4.9938539426613175,-4.9076527336891616
-2.1335941098128837,-2.108975147926539,0.46147348418243794,-0.46686045999854264,5.014461979227637,-4.86629862390377
-2.128694506504903,-2.113920456870562,0.5117766331061908,-0.5153534059949872,5.037103451544386,-4.820240854678545
-2.1232894321493756,-2.1193494254895255,0.5623163961252684,-0.5633617784105255,5.0616924914793415,-4.769482792372571
-2.117376714441578,-2.1252566548867895,0.6131118181207922,-0.6108385469834271,5.088135089138117,-4.714029048967582
-2.1109540175022787,-2.1316362578993138,0.6641809624743799,-0.6577367343458124,5.116329215402768,-4.653885687044724
-2.1040188525949155,-2.138481860555561,0.715540831442169,-0.7040094316089471,5.146164957942659,-4.589060439895654
-2.0965685896647255,-2.1457866037496047,0.7672072879587173,-0.7496098162256052,5.177524671091945,-4.51956294593392
-2.088600469681884,-2.1535431451551217,0.8191949790115785,-0.7944911722682857,5.210283139999241,-4.445404996503768
-2.0801116177691545,-2.161743661404328,0.8715172607314758,-0.8386069132527086,5.244307759461606,-4.366600796116003
-2.0710990570929497,-2.1703798505581218,0.9241861253471461,-0.8819106076259634,5.279458727855378,-4.283167234071449
-2.061559723495066,-2.17944293489482,0.9772121301580099,-0.9243560070279128,5.315589256572622,-4.19512416636767
-2.0514904808406964,-2.188923664045873,1.0306043286819333,-0.9658970774231138,5.352545795363412,-4.102494706719078
-2.0408881370566014,-2.1988123185077972,1.0843702041392593,-1.006488033188455,5.390168273967795,-4.005305525457224
-2.029749460831611,-2.2090987135603033,1.1385156054380452,-1.0460833742290643,5.428290360401569,-3.9035871550162895
-2.0180711989498303,-2.2197722036211722,1.1930446858289805,-1.084637926181774,5.466739736232981,-3.7973743006499276
-2.0058500942251736,-2.230821687068884,1.2479598444016684,-1.1221068837515853,5.505747254922845,-3.6870246806543037
-1.993082039926243,-2.242236379627145,1.303269856097706,-1.158452234102781,5.546112850553193,-3.573281519574401
-1.9797610536571661,-2.2540066926303184,1.3589931347030335,-1.1936440513106323,5.587132462358696,-3.4556601194129897
-1.965882827318593,-2.2661210711817352,1.4151243598486307,-1.2276346188758138,5.627472478676225,-3.3332602963378406
-1.9514432112350404,-2.2785673993377227,1.4716552463882433,-1.2603759891752537,5.666891896032993,-3.2061087003936706
-1.9364381283838195,-2.29133309995325,1.5285756490585005,-1.2918209792440554,5.705202555734729,-3.0742850017512993
-1.920863594292424,-2.3044051406213253,1.5858735157723218,-1.321923236457562,5.742211862482634,-2.9378755659940197
-1.9047157374085542,-2.317770040290492,1.6435348455045993,-1.3506373068915833,5.77772325261796,-2.796973718414293
-1.8879908199015403,-2.3314138765923804,1.7015436509598687,-1.377918706295686,5.811536681146947,-2.651680000874606
-1.870685258851828,-2.345322293910683,1.759881926208242,-1.4037239935957797,5.84344912716017,-2.5021024193569588
-1.8527956477830707,-2.3594805122221523,1.8185296194715839,-1.4280108468233528,5.8732551171740255,-2.3483566803081715
-1.834318778489304,-2.3738733367392433,1.8774646112367508,-1.450738141349697,5.900747265831086,-2.1905664138792815
-1.8152516631076352,-2.3884851683828736,1.9366626978666004,-1.4718660302843996,5.925716833300029,-2.028863382154867
-1.7955915563848537,-2.403300015112433,1.996097580872387,-1.4913560268783228,5.9479542986156275,-1.863387670474964
-1.775335978084436,-2.4183015041385927,2.0557408620030495,-1.5091710887523666,5.9672499480946755,-1.6942878599666784
-1.7544827354785086,-2.433472895042772,2.1155620442977057,-1.5252757037545328,5.983394477857345,-1.5217211794260521
-1.7330299458675196,-2.448797093825134,2.1755285392374306,-1.5396359772293648,5.996179609372334,-1.3458536347229852
-1.7109760590686387,-2.4642566679008806,2.2356056801209756,-1.5522197204657036,6.005398716831223,-1.1668601139439119
-1.6883198798122636,-2.479833862062276,2.2957567417765943,-1.5629965400710848,6.010847465045231,-0.984924466539141
-1.6650605899844986,-2.4955106154213156,2.3559429667084677,-1.5719379280040247,6.012324456441107,-0.8002395548009957
-1.6411977706520562,-2.511268579345252,2.416123597761401,-1.5790173519790125,6.009631885618006,-0.61300727607194
-1.6167314238047892,-2.5270891363943098,2.476255917371491,-1.584210345943403,6.002576199814072,-0.42343855416174847
-1.5916619937499248,-2.542953420267861,2.5362952934533745,-1.587494600310579,5.9909687635168325,-0.23175329854429094
-1.56599038809115,-2.5588423367621007,2.5961952319564126,-1.5888500516199653,5.974626525343027,-0.038180330006881036
-1.5397179982248996,-2.57473658573888,2.6559074361028845,-1.5882589712816877,5.9533726852038455,0.157042728465413
-1.5128467192856299,-2.5906166841018194,2.7153818723008336,-1.585706053052089,5.927037359669072,0.35366959666492903
-1.4853789694714732,-2.6064629897721288,2.774566842702866,-1.5811784988759834,5.895458243346468,0.5514455189593548
-1.4573177086815088,-2.6222557266527757,2.833409064359822,-1.5746661027225726,5.8584812639971915,0.7501074837356327
-1.4286664563959315,-2.6379750105656976,2.891853754895002,-1.5661613320344294,5.815961229024509,0.9493844811629373
-1.3994293087307068,-2.653600876142736,2.9498447246005526,-1.5556594064029943,5.767762460893778,1.148997799788134
-1.3696109545988473,-2.669113304646851,3.007324474832815,-1.543158373079712,5.713759418971904,1.3486613623097696
-1.339216690911242,-2.684492252695981,3.0642343025579484,-1.5286591789293251,5.653837305214381,1.5480821007028283
-1.3082524367510473,-2.699717681857669,3.120514410873143,-1.5121657384310068,5.5878926510773965,1.7469603706823023
-1.2767247464569995,-2.7147695890782906,3.1761040253022403,-1.4936849973340838,5.515833882994372,1.9449904053055747
-1.2446408215526323,-2.7296280379064086,3.230941515637795,-1.4732269915780423,5.437581863728809,2.141860807318963
-1.212008521460315,-2.7442731904654796,3.284964523074589,-1.450804901091462,5.353070406900059,2.3372550796535876
-1.1788363729412366,-2.758685340126842,3.338110092352511,-1.426435098091484,5.262246761978901,2.5308521932727217
-1.1451335782049834,-2.772844944829669,3.390314808599692,-1.4001371895144306,5.165072067062255,2.722327191365352
-1.1109100216351668,-2.786732660990385,3.4415149385399433,-1.3719340532193047,5.061521766762354,2.9113518286732756
-1.0761762750806843,-2.800329377939935,3.4916465757020414,-1.3418518676190696,4.951585992590481,3.0975952445283497
-1.0409436016656195,-2.813616252823296,3.5406457892424554,-1.3099201344099285,4.835269903270557,3.2807246679689612
-1.0052239580744917,-2.826574745891757,3.588448775967718,-1.2761716940861576,4.712593982493416,3.4604061530962085
-0.9690299952736044,-2.839186656114747,3.6349920151181996,-1.2406427339475419,4.583594291710938,3.636305342626713
-0.9323750576335259,-2.85143415703447,3.6802124254514204,-1.203372788327865,4.448322675673666,3.808088257398566
-0.8952731804223417,-2.8632998327832286,3.7240475241406954,-1.1644047307964194,4.306846918540259,3.9754221093920066
-0.8577390856441663,-2.87476671418018,3.766435586983758,-1.1237847581098068,4.159250848520799,4.137976135639377
-0.8197881762025396,-2.885818314821381,3.807315809396367,-1.081562365718554,4.00563438917024,4.295422450219107
-0.7814365283737027,-2.8964386670743183,3.846628467647827,-1.037790314661977,3.846113555618956,4.4474369113593895
-0.7427008825803674,-2.9066123578857814,3.884315079779129,-0.9925245897153631,3.680820394208098,4.593700000518538
-0.703598632462415,-2.916324564309847,3.9203185656299713,-0.9458243486856298,3.509902864195567,4.733897710163404
-0.6641478122470177,-2.9255610886610284,3.9545834053886497,-0.8977518627851648,3.333524660411342,4.867722436835024
-0.6243670824268719,-2.9343083931962157,3.9870557960686366,-0.848372448048292,3.1518649759641733,4.994873875974314
-0.5842757137616332,-2.9425536342279868,4.017683805307852,-0.7977543877906841,2.965118204337074,5.115059914879467
-0.5438935696241584,-2.950284695571173,4.046417521881191,-0.7459688461488033,2.7734935804569716,5.227997520084713
-0.5032410867197948,-2.957490221224253,4.073209202313998,-0.6930897727739732,2.5772410594856865,5.3334271756933695
-0.46233900452374177,-2.964159686132985,4.098013939488512,-0.6391935273161032,2.377734406698835,5.43167798032805
-0.421198213133085,-2.970284845810835,4.120811492738399,-0.5843474708655038,2.1758823252738466,5.522862952931877
-0.3798348428009366,-2.975857102112665,4.141575147201702,-0.5286257004305802,1.9709409561996551,5.60625512819
-0.33827082516465795,-2.9808678013025705,4.160269770139793,-0.4721101309618001,1.762654574984765,5.681379351622525
-0.2965282735007234,-2.985309193871663,4.176863527081276,-0.4148843720697689,1.5513568113135534,5.74807540008857
-0.2546294540945334,-2.989174441398079,4.191327964560485,-0.3570335463754423,1.3373890687081769,5.80620139931071
-0.2125967571538409,-2.992457621896703,4.20363808301137,-0.2986441038153003,1.1210995293881183,5.855634199454423
-0.17045266735656303,-2.9951537336489147,4.21377239958327,-0.23980363247245096,0.9028421378060614,5.896269693031481
-0.12821973412377896,-2.9972586975069784,4.221713000685165,-0.1806006665173728,0.682975566899529,5.928023073989343
-0.08592054170848226,-2.9987693576719967,4.227445584105784,-0.12112449185204371,0.46186217114990313,5.950829037121302
-0.04357767919014492,-2.999683480948682,4.230959490598076,-0.06146495005848792,0.2398669305706278,5.964641917207979
-0.0012137104643747802,-2.9999997544844748,4.232247724857948,-0.0017122412572894198,0.017356389761800983,5.969435767576864
0.04114885568408444,-2.9997177820048155,4.2313069658685825,0.05804327351662444,-0.20530240384056242,5.965204378043218
0.08348759533806337,-2.9988380785605395,4.228137566622902,0.11771126981464684,-0.4277429584172694,5.9519612324701825
0.1257801989489839,-2.9973620638074996,4.222743543277646,0.17720165654906048,-0.6496003888626376,5.929739406456014
0.16800450049856672,-2.995292053842534,4.215132553832859,0.23642477144539784,-0.8705124565314577,5.898591405922682
0.21013850623964203,-2.99263125162379,4.20531586647021,0.29529157458555055,-1.0901205937220197,5.8585889476395625
0.25216042293672636,-2.989383736007201,4.193308317722308,0.3537138394662099,-1.3080709090828293,5.809822682966745
0.29404868552948543,-2.9855544494345403,4.1791282606827655,0.41160434101131116,-1.5240151702453772,5.752401866345664
0.3357819841448837,-2.9811491843119367,4.162797503503182,0.46887703999365055,-1.7376117601160104,5.686453970296387
0.3773392903866658,-2.9761745681210448,4.144341238458221,0.5254472633395671,-1.9485266034082542,5.612124248901285
0.4186998828338655,-2.9706380473081717,4.123787961893407,0.581231879811494,-2.156434060157096,5.529575251963152
0.45984337168323064,-2.964547869999572,4.101169385402023,0.6361494705860766,-2.3610177831301087,5.438986292219099
0.5007497224738068,-2.957913067593841,4.076520338607518,0.6901204942703348,-2.5619715362350632,5.340552868172363
0.5413992788354164,-2.950743435284825,4.049878663955876,0.7430674459248627,-2.75899997122076,5.2344860452682624
0.5817727842063736,-2.943049511570739,4.021285103948444,0.7949150096911208,-2.9518193601741416,5.121011798287945
0.6218514024694912,-2.934842556807218,3.9907831812697068,0.845590204649346,-3.1401582815257143,5.000370317967345
0.6616167374592515,-2.926134530863845,3.9584190722862678,0.895022523564341,-3.323758257500856,4.872815284962307
0.7010508512968806,-2.9169380699452496,3.9242414744128324,0.9431440642081509,-3.502374341177614,4.738613114377884
0.7401362815140171,-2.9072664626391926,3.8883014678582875,0.9898896529813155,-3.6757756515400786,4.598042174161549
0.7788560569296503,-2.897133625255141,3.850652372279898,1.0351969605877616,-3.8437458551522354,4.451391980719826
0.817193712249007,-2.8865540765176543,3.8113495988862707,1.079006609552283,-4.006083593309398,4.298962375163455
0.8551333013571105,-2.875542911679478,3.77045049853997,1.1212622734038467,-4.162602853758045,4.141062683611921
0.8926594092837332,-2.8641157761196068,3.7280142064186426,1.1619107673823514,-4.313133286309807,3.9780108649969677
0.9297571628205055,-2.852288838491636,3.684101483799033,1.200902130560943,-4.457520461905574,3.8101326497967847
0.9664122397748909,-2.840078763487604,3.638774557531644,1.238189699310215,-4.595626074912104,3.6377606731050847
1.0026108768496895,-2.8275026842821385,3.592096957774767,1.2737301720645484,-4.7273280886588225,3.4612336053995705
1.038339876140604,-2.8145781747210923,3.544133354555491,1.3074836653842805,-4.852520824436226,3.2808952843136154
1.0735866102481952,-2.8013232213180594,3.4949493937219893,1.339413761340096,-4.971114994390433,3.097093850642466
1.1083390260043031,-2.787756195121057,3.444611532845973,1.3694875462780236,-5.083037678950319,2.9101808917270375
1.142585646816608,-2.773895823510442,3.393186877626888,1.3976756410543512,-5.188232249615368,2.7205105952541118
1.1763155736385607,-2.7597611619876425,3.3407430193401604,1.4239522228596875,-5.286658238120168,2.5284389163974623
1.2095184845753,-2.7453715660126354,3.2873478738607185,1.448295038780026,-5.37829115316444,2.3343227610951374
1.242184633139482,-2.7307466629462596,3.2330695227803115,1.4706854112700005,-5.46312224605947,2.1385191881189627
1.2743048451740973,-2.715906324151446,3.177976057122791,1.4911082357393646,-5.541158226796512,1.9413846324405313
1.3058705144623701,-2.7008706373052718,3.1221354241457466,1.5095519704780191,-5.612420932181493,1.7432741522384703
1.3368735970477146,-2.6856598789714057,3.0656152776997385,1.5260086191675624,-5.676946947809,1.5445407017232498
1.367306604289451,-2.6702944874800703,3.0084828325980193,1.5404737062482543,-5.734787185763423,1.3455344317782476
1.3971625946825583,-2.6547950361600234,2.9508047234302004,1.552946245429389,-5.786006420038603,1.1466020202322227
1.4264351644721427,-2.639182206964372,2.8926468682328816,1.5634287016482986,-5.830682781757105,0.9480860333893872
1.4551184370955688,-2.6234767645291903,2.8340743374090374,1.571926946798546,-5.86890721634677,0.7503243202500585
1.483207051487291,-2.607699530701031,2.7751512282659796,1.5784502095612127,-5.900782904897682,0.5536494406554056
1.5106961492833384,-2.5918713595663836,2.715940545519194,1.58301101968454,-5.927505551106378,0.35814691098487117
1.5375871431287236,-2.5760096617220305,2.65648244846405,1.5856203178892383,-5.951176439361461,0.1635507023562468
1.5638857769867525,-2.5601291523160588,2.596797874060506,1.5862853080200003,-5.971332326919196,-0.029960139628556703
1.589589592652576,-2.5442493837929128,2.536936255732935,1.585020515294072,-5.986623549082651,-0.22189995617840452
1.6146965372424293,-2.5283898221234216,2.476945550755548,1.5818428664548672,-5.997221181760665,-0.41203752411759353
1.639205056970999,-2.512569756484525,2.4168717676095985,1.5767715158122384,-6.003322754323051,-0.6001550754022134
1.6631140769716417,-2.4968082759753027,2.356758909027356,1.5698277498301978,-6.005131159197518,-0.7860443971165552
1.6864229805454403,-2.4811242473298742,2.2966489215796155,1.5610348912453402,-6.002854000273402,-0.969506860883655
1.709131587907844,-2.4655362936317955,2.2365816517646255,1.55041820306576,-5.99670294644352,-1.150353418023272
1.7312401345011283,-2.4500627740310073,2.176594808537703,1.538004792786416,-5.986893092092046,-1.328404561887524
1.7527492489402738,-2.43472176446084,2.1167239322032234,1.523823517142086,-5.973642326211447,-1.5034902588976564
1.773659930658976,-2.419531039349319,2.057002369574511,1.5079048877033798,-5.957170711706212,-1.6754498498841173
1.7939735273215,-2.404508054315821,1.997461255292188,1.4902809776048664,-5.9376998763150795,-1.8441319234045608
1.8136917120648857,-2.3896699298411788,1.9381294991778129,1.4709853296772624,-5.915452416456731,-2.0093941627741714
1.83281646063471,-2.3750334358965253,1.8790337794872485,1.4500528662380163,-5.890651315178289,-2.1711031685921256
1.8513500284761397,-2.360614977513571,1.8201985419169862,1.4275198007765193,-5.863519375262712,-2.3291342585908126
1.8692949278404551,-2.3464305812765796,1.7616460042067137,1.4034235517517135,-5.8342786684278,-2.4833712466640208
1.886653904965537,-2.332495882714113,1.703396166172686,1.3778026587011636,-5.803150001432243,-2.633706202953576
1.9034299173870552,-2.3188261145665727,1.645466824998861,1.350696700841732,-5.77035239978747,-2.780039196887472
1.9196261114352566,-2.3054360959037568,1.5878735956063703,1.322146218323036,-5.736102609662325,-2.922278025067456
1.935245799970327,-2.2923402220650426,1.5306299359165323,1.2921926362758172,-5.700614618461316,-3.0603379259018055
1.9502924404073565,-2.2795524553933646,1.473747176818356,1.2608781917784553,-5.664099194453584,-3.1941412828689053
1.9647696130799082,-2.267086316732962,1.4172345566481923,1.2282458638460092,-5.626763445733658,-3.3236173182794317
1.9786809999891717,-2.254954877659829,1.3610992599868514,1.1943393065276158,-5.58881039870306,-3.4487017793821906
1.9920303639835804,-2.2431707534129997,1.3053464605780611,1.159202785179699,-5.550438596176235,-3.569336618627986
2.004821528411734,-2.231746096494142,1.2499793681715115,1.122881115964493,-5.511841715134906,-3.68546966986991
2.01705835728933,-2.2206925909025026,1.1949992790938788,1.085419608605727,-5.4732082040814305,-3.797054322238509
2.0287447360187567,-2.2100214469719934,1.1404056303520633,1.0468640124161745,-5.434720939875049,-3.904049193383166
2.0398845526979015,-2.1997433967771065,1.0861960570743583,1.007260465595053,-5.396556903874789,-4.006417803721654
2.050481680052659,-2.1898686900744586,1.032366453097313,0.9666554477771023,-5.35888687715876,-4.104128253285133
2.060539958025596,-2.1804070907470177,0.9789110345086174,0.925095735799555,-5.321875154542461,-4.197152902688046
2.0700631770511917,-2.171367873718483,0.9258224059593257,0.8826283626382025,-5.285679277078081,-4.28546805969102
2.079055062046086,-2.162759822305876,0.8730916295621093,0.8393005794493844,-5.250449782682544,-4.369053672761119
2.087519257140821,-2.1545912259791264,0.8207082961959115,0.795159820640983,-5.216329974514686,-4.447893032967585
2.0954593111776294,-2.146869878497291,0.7686605990412948,0.7502536718824658,-5.183455706699242,-4.521972485481484
2.1028786639969512,-2.139603076392067,0.7169354091749057,0.704629840951664,-5.151955186980366,-4.591281151877894
2.1097806335335068,-2.132797617770368,0.665518353055702,0.6583361313043299,-5.1219487958781755,-4.655810664367383
2.116168403740979,-2.126459801408989,0.6143938917399072,0.6114204182416063,-5.093548921916138,-4.715554913008965
2.122045013362579,-2.1205954261157434,0.5635454016659895,0.5639306275403866,-5.066859812489081,-4.7705098068828455
2.1274133455630624,-2.115209790332907,0.5129552568552409,0.51591471640211,-5.041977439947821,-4.820673050125535
2.1322761184361085,-2.1103076919603554,0.46260491237774487,0.46742065656690246,-5.018989382486783,-4.866043933654055
2.1366358763993216,-2.1058934283774438,0.41247498893758766,0.41849641943205884,-4.997974719435923,-4.906623143328559
2.1404949824875343,-2.1019707966443515,0.3625453584350838,0.36918996300677115,-4.979003940578252,-4.942412585226167
2.1438556115535476,-2.0985430938654472,0.3127952303674525,0.3195492205286321,-4.962138869136849,-4.973415228621793
2.146719744383914,-2.0956131176990334,0.2632032389328446,0.26962209056189046,-4.947432598100651,-4.999634967193314
2.149089162735884,-2.0931831669997676,0.21374753070577784,0.21945642839262988,-4.934929439588938,-5.021076498892368
2.150965445300204,-2.091255042581965,0.1644058527548879,0.16910003853201325,-4.924664886985057,-5.037745224844022
2.1523499645929958,-2.08983004809399,0.11515564107644742,0.11860066813549233,-4.916665589603552,-5.049647167561163
2.1532438847785755,-2.0889089909959386,0.06597410921928129,0.06800600114340141,-4.9109493396913715,-5.056788908683601
2.153648160423659,-2.0884921836348322,0.01683833697852209,0.017363652946631482,-4.90752507159962,-5.059177546374322
2.1535635361820593,-2.0885794444136003,-0.03227464096289325,-0.033278834619848235,-4.906392873000565,-5.0568206724294535
2.152990547407604,-2.0891700990521342,-0.08138774656503271,-0.08387399815305725,-4.90764417805925,-5.049831482943903
2.1519298312131565,-2.0902626632877785,-0.1305257756587741,-0.13437656200611253,-4.912268802551459,-5.039278526635682
2.1503840776055454,-2.09185284348124,-0.17973146633583267,-0.18476045514276057,-4.920424990424536,-5.025363566868281
2.1483524812201655,-2.0939392580576826,-0.2290327824740801,-0.23498444122269468,-4.9311074487445765,-5.007055390552109
2.145833149545219,-2.0965209501249555,-0.2784523361805689,-0.2850018043029629,-4.944032955700417,-4.984074124278337
2.1428240020863623,-2.099596460294831,-0.32801242122684116,-0.3347657049720107,-4.95916533318017,-4.9564078003471685
2.139322772685299,-2.103163824876723,-0.37773492543342513,-0.38422918769329656,-4.976459653804774,-4.9240452326072095
2.135327012794746,-2.107220574223085,-0.4276412431248346,-0.4333451891082912,-4.995862254537485,-4.886976121938147
2.1308340957093987,-2.1117637312356483,-0.4777521877865279,-0.48206654749185807,-5.0173107635811505,-4.845191180894673
2.125841221750934,-2.1167898100436178,-0.5280879050583911,-0.5303460135506269,-5.0407341408904145,-4.798682277232743
2.120345424403444,-2.122294814867006,-0.5786677862027524,-0.5781362627517728,-5.066052732657738,-4.747442595957558
2.1143435773940578,-2.1282742390802216,-0.6295103821886762,-0.625389909365593,-5.093178340161021,-4.691466819450099
2.1078324027117974,-2.1347230644929596,-0.6806333185383083,-0.6720595224004234,-5.122014303387282,-4.630751325146381
2.1008084795559743,-2.141635760867313,-0.7320532110853184,-0.7180976436027577,-5.152455599870507,-4.565294400160738
2.093268254203686,-2.149006285691844,-0.7837855827999801,-0.7634568076889267,-5.184388959200746,-4.49509647216037
2.0852080507841095,-2.1568280842350727,-0.835844781840088,-0.8080895649673298,-5.217692993678035,-4.42016035571578
2.0766240829454863,-2.165094089902519,-0.8882439009917326,-0.8519485065020553,-5.252238345595956,-4.3404915132679704
2.0675124663987168,-2.173796724922985,-0.9409946986688358,-0.8949862919596815,-5.287887851645884,-4.256098329770353
2.0578692323195966,-2.1829279013912384,-0.9941075216453037,-0.9371556802712315,-5.3244967249349955,-4.1669923999810905
2.0476903415896843,-2.1924790226956157,-1.0475912296985654,-0.978409563230574,-5.3619127551070775,-4.073188827299617
2.0369716998537672,-2.202440985360301,-1.101453122348148,-1.0187010021390916,-5.3999765270455455,-3.9747065329611786
2.025709173369801,-2.2128041813331416,-1.1556988678776554,-1.0579832675941612,-5.438521658621795,-3.8715685743226445
2.013898605625072,-2.2235585007508556,-1.2103324348330688,-1.0962098825059114,-5.477375057931347,-3.7638024708966356
2.0015358346901606,-2.2346933352142893,-1.2653560261945993,-1.1333346684129126,-5.516357200430633,-3.6514405367150076
1.9886167112800917,-2.2461975816070927,-1.3207700164232716,-1.1693117951528584,-5.555282426351965,-3.5345202175285735
1.9751371174898011,-2.2580596464916685,-1.376572891587031,-1.2040958339290002,-5.593959258733136,-3.4130844312805024
1.9610929861688091,-2.270267451116609,-1.4327611927742854,-1.2376418137971128,-5.632190742347959,-3.287181910223289
1.946480320897687,-2.2828084370700132,-1.4893294630054084,-1.269905281581118,-5.669774803768291,-3.1568675429848057
1.9312952165266175,-2.295669572613055,-1.5462701978547317,-1.30084236520822,-5.706504632725029,-3.0222027148298096
1.915533880234019,-2.3088373597279657,-1.6035737999969006,-1.3304098404365696,-5.742169084864429,-2.883255644307823
1.8991926530609167,-2.3222978419142186,-1.6612285378920575,-1.3585652009300981,-5.776553105919362,-2.7401017144282207
1.8822680318744198,-2.336036612766075,-1.719220508824115,-1.3852667316163139,-5.8094381772307315,-2.5928237964581626
1.8647566917113774,-2.3500388253638786,-1.7775336065052854,-1.410473585243575,-5.840602782461843,-2.4415125644006253
1.846655508451037,-2.3642892025104376,-1.8361494934579856,-1.4341458620347447,-5.869822895253051,-2.28626679817782
1.8279615817632773,-2.3787720478426464,-1.8950475783822258,-1.4562446923142032,-5.896872487457699,-2.1271936735190025
1.8086722582768404,-2.393471257847011,-1.9542049987123964,-1.4767323219650559,-5.921524057491965,-1.9644090365348745
1.7887851549098264,-2.408370334806138,-2.013596608562245,-1.4955722005531396,-5.9435491782150365,-1.7980376609508824
1.7682981823027126,-2.4234524007013056,-2.073194972250235,-1.5127290719340425,-5.962719063634793,-1.6282134859698658
1.7472095682921547,-2.4387002120942096,-2.1329703635899686,-1.5281690671391228,-5.978805153610622,-1.4550798327432943
1.725517881361983,-2.454096176008604,-2.1928907711213186,-1.5418597993162908,-5.991579715593531,-1.278789597446604
1.7032220540060483,-2.469622366830082,-2.252921909447697,-1.553770460481397,-6.0008164623121445,-1.099505418981991
1.6803214059359397,-2.48526054423947,-2.3130272368332734,-1.5638719198164306,-6.006291184176774,-0.9173998193685122
1.6568156670651075,-2.5009921721923885,-2.3731679792009857,-1.5721368232315176,-6.007782395037481,-0.7326553149286497
1.6327050001996,-2.5167984389543836,-2.4333031606578475,-1.5785396938890763,-6.005071989790665,-0.5454644964377735
1.607990023364441,-2.532660278197695,-2.4933896406582563,-1.583057033370412,-5.997945912191511,-0.3560300764741555
1.5826718316937098,-2.548558391162203,-2.553382157898919,-1.585667423147818,-5.986194831089975,-0.16456490228894438
1.5567520188115962,-2.5644732698794153,-2.6132333810204176,-1.586351626008829,-5.969614823168726,0.028708067392685166
1.5302326976311336,-2.5803852214544523,-2.6728939661705646,-1.5850926870638804,-5.9480080601294105,0.22355582312141564
1.5031165204969743,-2.596274393397021,-2.732312621463449,-1.5818760339543465,-5.921183498138504,0.41973540439249746
1.4754066985984569,-2.6121207999881633,-2.79143617834551,-1.5766895758648316,-5.888957567216636,0.6169940394711233
1.4471070205793992,-2.627904349665302,-2.8502096698561745,-1.5695238009319015,-5.851154858135317,0.8150693264736333
1.4182218702714247,-2.6436048734037056,-2.908576415745616,-1.5603718716311252,-5.807608804265811,1.0136894566530543
1.3887562434783716,-2.659202154067991,-2.9664781143860206,-1.5492297177156242,-5.758162355718525,1.212573480675303
1.3587157637402865,-2.6746759567027274,-3.023854941385627,-1.5360961262722603,-5.702668643010554,1.411431618500302
1.3281066970068123,-2.6900060597265676,-3.080645654786632,-1.5209728284563588,-5.640991627408027,1.6099656132992806
1.2969359651513674,-2.705172286989664,-3.1367877066991006,-1.5038645824624648,-5.573006735011518,1.807869129648921
1.2652111582594194,-2.7201545406494567,-3.192217361193269,-1.4847792522872112,-5.4986014715839815,2.0048281960407763
1.2329405456263989,-2.7349328348152313,-3.2468698182423235,-1.463727881841028,-5.417676015065439,2.2005216915363093
1.200133085403357,-2.749487329907199,-3.3006793434768613,-1.4407247639681662,-5.330143782675805,2.394621876183365
1.166798432831356,-2.7637983676712548,-3.353579403481078,-1.415787503939459,-5.235931969482692,2.5867949645857635
1.1329469470088176,-2.777846506786039,-3.4055028063293675,-1.3889370769894722,-5.1349820552966605,2.776701741791044
1.0985896961396118,-2.79161255899451,-3.456381847030561,-1.3601978794791778,-5.027316157395035,2.964002478995468
1.0637380517365636,-2.8050777809693086,-3.506149776447386,-1.329597688020594,-4.914584982606499,3.1484907402809057
1.0283939819997703,-2.818227424780807,-3.554771936772433,-1.2971650318259065,-4.797432113496882,3.3299730438690105
0.9925659133905689,-2.83104449056795,-3.602194463404281,-1.2629315610162093,-4.674197249317871,3.508078470093828
0.956267405548503,-2.8435106205332756,-3.648349459281299,-1.2269332306228269,-4.544232220799813,3.6824140376545387
0.9195125520273286,-2.8556079329390074,-3.693170083440313,-1.1892095582603628,-4.407650934602032,3.8526265852608717
0.8823159729015237,-2.8673190481637785,-3.7365907192332917,-1.149803569256243,-4.264584045484753,4.018368881198931
0.8446928059873482,-2.8786271143573323,-3.7785471414079757,-1.1087617328109347,-4.115178813325201,4.179300518148345
0.8066586966982167,-2.8895158326337533,-3.8189766814620243,-1.066133889213233,-3.9595989012346706,4.335088803851441
0.768229786557688,-2.8999694817438213,-3.857818390681943,-1.0219731681692643,-3.7980241150594907,4.485409644195528
0.729422700396942,-2.9099729421672693,-3.895013200282034,-0.9763358983384477,-3.6306500847763914,4.629948415247455
0.6902545322671537,-2.919511719566245,-3.930504078064854,-0.9292815082043503,-3.457687888521832,4.768400820776918
0.6507428301006866,-2.9285719675419535,-3.964236181033222,-0.880872418443014,-3.2793636202236485,4.900473731818337
0.6109055791585086,-2.9371405096373935,-3.9961570033946567,-0.831173925985765,-3.0959179020327667,5.02588600485376
0.5707611843046478,-2.945204860530275,-4.026216519412256,-0.7802540800075033,-2.9076053429816113,5.144369275248003
0.5303284511518684,-2.9527532463615818,-4.054367320571465,-0.7281835501049241,-2.7146939455214465,5.255668722634404
0.4896265661260143,-2.959774624146853,-4.080564746549823,-0.6750354869617695,-2.517464461812125,5.359543805034775
0.4486750754996544,-2.966258700219079,-4.1047670094966335,-0.6208853758299536,-2.3162097018546604,5.45576895859762
0.40749386344873895,-2.972195947654128,-4.1269353111515175,-0.5658108831860414,-2.1112337957680722,5.544134259957147
0.3661031291889345,-2.977577622631872,-4.147033952354853,-0.5098916969519327,-1.9028514127130904,5.624446048350801
0.3245233632511264,-2.9823957796885674,-4.165030434529157,-0.45320936069653595,-1.6913869391610206,5.696527504781464
0.28277532295827434,-2.9866432858186873,-4.180895552738457,-0.3958471022616132,-1.4771736193891627,5.760219185676323
0.24088000716832342,-2.990313833387156,-4.194603479962374,-0.3378896572795926,-1.2605526612562414,5.815379508673049
0.19885863035025148,-2.9934019518158967,-4.206131842253097,-0.2794230880739646,-1.0418723104757248,5.861885188355016
0.15673259606252085,-2.9959030180116817,-4.215461784476402,-0.22053459845366635,-0.8214868967479845,5.899631619963362
0.11452346990520595,-2.9978132655055205,-4.222578026372175,-0.16131234493155497,-0.5997558552493558,5.928533209327388
0.07225295201889541,-2.999129792277179,-4.227468908705618,-0.10184524491357853,-0.37704272709595443,5.948523647481204
0.029942849205070725,-2.999850567241889,-4.230126429317039,-0.042222782419418806,-0.15371414249977988,5.959556128669403
-0.012384953255924609,-2.999974435379883,-4.230546268915824,0.01746518809281587,0.06986120957301978,5.961603510685949
-0.05470852001201759,-2.999501121493055,-4.228727806502764,0.07712863921593549,0.2933136213654848,5.954658416739502
-0.09700589419335874,-2.998431232576753,-4.2246741243439425,0.13667756880832135,0.5162734119827519,5.938733278292794
-0.13925512603407417,-2.9967662587985124,-4.2183920024590655,0.1960221983409163,0.7383719747664657,5.913860318579962
-0.18143430148225484,-2.994508573079337,-4.209891902626897,0.2550731707818941,0.959242822407731,5.880091476765994
-0.22352157071834605,-2.9916614292769834,-4.199187941950402,0.31374174742532057,1.1785226258115244,5.83749827297421
-0.26549517650203414,-2.988228958974555,-4.186297856064103,0.3719400030736701,1.3958522427465994,5.786171614665973
-0.3073334822678889,-2.9842161668815304,-4.171242952105626,0.42958101899020484,1.6108777323505876,5.726221545116701
-0.3490149998904403,-2.9796289248581735,-4.15404805161264,0.48657907304597636,1.8232513516130666,5.65777693498676
-0.3905184170399828,-2.974473964578037,-4.134741423544804,0.5428498264974473,2.03263253003135,5.580985118235233
-0.43182262405126937,-2.968758868846959,-4.113354707668068,0.5983105068444795,2.2386888187219256,5.496011473869572
-0.472906740228337,-2.962492061600606,-4.0899228285753955,0.6528800862345758,2.4410968103777577,5.403038955260293
-0.5137501395100098,-2.955682796606132,-4.0644839006534985,0.7064794548977386,2.6395430265782522,5.302267568977214
-0.554332475422134,-2.9483411448969687,-4.037079124339595,0.7590315891170025,2.8337247691003427,5.19391380532177
-0.5946337052443338,-2.9404779809730583,-4.007752674044883,0.8104617132625387,3.0233509320279097,5.078210022936034
-0.6346341133209825,-2.932104967802021,-3.9765515781528498,0.8606974554420481,3.2081427716195208,4.955403790063485
-0.6743143334482201,-2.923234540659761,-3.9435255915299776,0.9096689963468928,3.387834631076089,4.825757185216261
-0.7136553702711185,-2.913879889851878,-3.9087270610141895,0.9573092109018332,3.5621746175351348,4.689546060170102
-0.752638619627594,-2.9040549423599185,-3.8722107843721174,1.0035538023563042,3.730925228820041,4.547059268358858
-0.7912458877782755,-2.8937743424589915,-3.8340338632400144,1.048341428486595,3.8938639276809397,4.398597861874656
-0.829459409464341,-2.8830534313555596,-3.794255550584711,1.091613819611052,4.0507836614808355,4.244474260396672
-0.867261864738243,-2.8719082258962847,-3.7529370932403983,1.133315888154196,4.201493325504288,4.085011395472485
-0.9046363945153177,-2.860355396400651,-3.7101415700941347,1.173395829530421,4.345818168296574,3.9205418336574382
-0.9415666147974274,-2.8484122436717114,-3.6659337265077343,1.211805214153344,4.483730640085753,3.7514672144315924
-0.9780381059435899,-2.8360961660920943,-3.6203771929152406,1.2485002782677903,4.616271748171329,3.5786308232797452
-1.014048419174442,-2.8234209398475842,-3.573515873691491,1.283449474879665,4.743669554391971,3.4023908458163064
-1.0495868411366107,-2.810403434191054,-3.5254088334679543,1.3166162111169655,4.864910336849761,3.222544926487558
-1.0846405837267752,-2.797061816287377,-3.476120271352157,1.34796488882336,4.979727962551152,3.0393106860725254
-1.1191975548238449,-2.783414599601778,-3.4257145799634268,1.3774632718991981,5.0881108106711395,2.8530233402120615
-1.1532463577021994,-2.7694806080647343,-3.37425619105844,1.4050824732119898,5.190062535397942,2.664016425686711
-1.186776288864448,-2.7552789405410714,-3.3218094240996043,1.4307969340751083,5.285601750432647,2.472621073383152
-1.2197773343322607,-2.7408289356779063,-3.268438338196926,1.4545843966030438,5.374761671741197,2.279165312994067
-1.252240164437977,-2.726150137202342,-3.2142065878285093,1.4764258692701848,5.457589721140494,2.0839734112097403
-1.2841561271635373,-2.711262259735923,-3.159177282718638,1.4963055860166523,5.53414709336613,1.887365244947759
-1.3155172400768158,-2.6961851551888416,-3.1034128522255835,1.5142109592591289,5.6045082893189715,1.6896557109574672
-1.3463161809186817,-2.6809387797927307,-3.046974914564104,1.530132527176962,5.668760618221,1.4911541729236006
-1.3765462768970333,-2.665543161826669,-2.989924151160098,1.5440638956539958,5.727003671431078,1.2921639469834076
-1.4062014927466773,-2.6500183700867086,-2.9323201864073254,1.5560016752647179,5.779348770673749,1.092981826365346
-1.435276417616248,-2.6343844831449093,-2.874221473068532,1.565945413699348,5.825918393426235,0.8938976456521459
-1.4637662508453724,-2.618661559439494,-2.81568518353593,1.5738975240265225,5.866845578185661,0.6951938849732358
-1.4916667866970232,-2.6028696082333775,-2.756767107138889,1.5798632091943077,5.902273312302896,0.4971453142365476
-1.518974398111427,-2.58702856147396,-2.6975215536599957,1.5838503831703974,5.93235390502241,0.30001867732255505
-1.5456860195490556,-2.5711582465827725,-2.6380012631944965,1.585869589120685,5.957248348310088,0.10407241598285566
-1.5717991289910986,-2.5552783601993,-2.5782573224625964,1.585933915021906,5.977125667982676,-0.0904435669871475
-1.5973117291664467,-2.539408442899113,-2.5183390876593075,1.5840589070989204,5.992162267575409,-0.2832881058967587
-1.6222223280745585,-2.5235678549023324,-2.4582941139025283,1.5802624814704194,6.0025412672989376,-0.474228932381223
-1.6465299188737144,-2.507775752784471,-2.3981680913169865,1.5745648343785756,6.008451840344151,-0.6630427985925564
-1.6702339592040412,-2.49205106719778,-2.3380047877695125,1.5669883513684664,6.010088548694441,-0.849515564395503
-1.693334350014354,-2.47641248160751,-2.2778459982500308,1.5575575157720591,6.007650680500163,-1.0334422497306832
-1.7158314139613307,-2.46087841204385,-2.2177315008726124,1.5462988168393235,6.001341590960934,-1.2146270534234134
-1.7377258734487895,-2.445466987866866,-2.1576990194520143,1.5332406578456643,5.991368048548225,-1.3928833398251186
-1.7590188283739217,-2.430196033538454,-2.0977841925933687,1.5184132644904722,5.9779395882868585,-1.5680335947709096
-1.7797117336462547,-2.4150830513921964,-2.038020549216041,1.5018485938862869,5.961267873693956,-1.7399093524217335
-1.7998063765438739,-2.400145205389043,-1.9784394904173135,1.483580244421969,5.941566068856659,-1.9083510946375526
-1.8193048539700536,-2.385399305843993,-1.9190702775672592,1.463643366766416,5.919048222012265,-2.073208124594373
-1.8382095496719342,-2.37086179510635,-1.859940026513164,1.4420745762619216,5.893928661873517,-2.234338416412669
-1.8565231114812617,-2.3565487341737565,-1.8010737077599814,1.4189118669383345,5.866421407827019,-2.391608442612707
-1.8742484286354824,-2.3424757902179962,-1.7424941524825932,1.3941945273607663,5.836739595016326,-2.5448929812487364
-1.8913886092356618,-2.328658224998591,-1.6842220642161112,1.3679630585049265,5.805094915208585,-2.6940749046020613
-1.9079469578958097,-2.3151108841384085,-1.626276036062001,1.3402590938351995,5.771697074235149,-2.8390449513318856
-1.9239269536362409,-2.301848187233896,-1.5686725732404327,1.3111253217415253,5.736753266689149,-2.9797014839926987
-1.9393322280715681,-2.2888841187711906,-1.511426120812969,1.2806054104719824,5.700467668463034,-3.1159502338303398
-1.9541665439418987,-2.276232219818131,-1.4545490963943257,1.2487439356788559,5.66304094761081,-3.2477040347616466
-1.9684337740336932,-2.263905580461224,-1.3980519276676073,1.2155863106769544,5.624669793928035,-3.3748825484302216
-1.9821378805346437,-2.251916832955789,-1.3419430945138848,1.1811787194940666,5.585546467556767,-3.4974119822111263
-1.9952828948648027,-2.2402781455569154,-1.2862291755643689,1.1455680527748298,5.545858366840214,-3.615224802009152
-2.0078728980240648,-2.2290012169984212,-1.2309148989815482,1.1088018465809706,5.505787615577631,-3.7282594416630204
-2.019912001493968,-2.2180972715867604,-1.1760031972745264,1.0709282241129074,5.465510669761109,-3.836460010729226
-2.0314043287296704,-2.2075770548767615,-1.1214952659532977,1.0319958403601652,5.425197943812385,-3.9397760023739608
-2.0423539972758404,-2.197450829896177,-1.067390625826831,0.9920538296709864,5.385013456281854,-4.03816200305279
-2.052765101538139,-2.1877283738862814,-1.013687188750458,0.9511517562149643,5.345114494921205,-4.131577405603295
-2.0626416962398864,-2.1784189755262053,-0.9603813266292094,0.9093395672965461,5.3056513009977735,-4.219986127317711
-2.0719877805915083,-2.1695314326092343,-0.9074679434852373,0.866667549461857,5.2667667726815,-4.3033563345006485
-2.0808072831983444,-2.1610740501400514,-0.8549405503993496,0.8231862873265632,5.228866531328606,-4.3818746981999155
-2.0891053694297352,-2.1530533563801546,-0.8027859308460259,0.7789423302786754,5.193282101174859,-4.456543524033059
-2.0968905808730485,-2.1454719508410944,-0.7509709387642173,0.7339661967553308,5.1602178485392045,-4.527567599204517
-2.104165812639109,-2.138337258928254,-0.6994782662106065,0.6883003363006072,5.1288297781207675,-4.594256308476396
-2.1109332521684827,-2.1316568215567426,-0.6482916639269647,0.6419890934825301,5.099119851370954,-4.656505010722423
-2.1171949760399302,-2.125437703963887,-0.5973937847016785,0.5950770127626207,5.071194240818709,-4.714294538494546
-2.122952937055193,-2.119686492632514,-0.5467662537003639,0.5476088224415983,5.045151998871777,-4.767607225368284
-2.1282089521092744,-2.1144092924885536,-0.4963897406802215,0.4996294206631556,5.021084875705014,-4.816426706610397
-2.132964690867688,-2.1096117243492247,-0.44624403396652984,0.4511838633502991,4.999077149178774,-4.8607377328493016
-2.1372216652705998,-2.1052989225993457,-0.3963081160720379,0.4023173539394459,4.979205466556422,-4.900525997648266
-2.1409812198821747,-2.1014755330747574,-0.34656024084227716,0.3530752347687522,4.96153869780351,-4.935777979821712
-2.1442445231019476,-2.0981457111333572,-0.2969780120119076,0.3035029799690413,4.9461378002682075,-4.966480801273441
-2.1470125592534997,-2.095313119895863,-0.2475384630591299,0.2536461896982129,4.933055694564564,-4.992622101074129
-2.149286121564245,-2.092980928640136,-0.1982181382468513,0.20355058555314284,4.922337151504638,-5.014189926431144
-2.1510658060486714,-2.0911518113346483,-0.1489931747407188,0.1532620069868787,4.914018689953261,-5.031172641139298
-2.1523520063059496,-2.089827945298549,-0.0998393856952345,0.10282640855335713,4.90812848551035,-5.043558852035689
-2.1531449092413655,-2.0890110099776864,-0.05073234419997109,0.05228985779697506,4.904686289958396,-5.051337353914459
-2.153444491719674,-2.088702185827888,-0.0016474679783497308,0.0016985336001147427,4.903703361448745,-5.054497093290118
-2.15325051815703,-2.088902153298828,0.047439895268472226,-0.04890127520182608,4.905182405436655,-5.05302715132882
-2.1525625390567993,-2.089611091913839,0.09655438198034202,-0.09946317113119293,4.909117526414172,-5.046916746197743
-2.1513798904931356,-2.090828679443092,0.14572052642791508,-0.14994064950007915,4.915494190529222,-5.036155255012071
-2.1497016945448704,-2.092554091169667,0.19496267408302914,-0.20028710016046358,4.924289199219363,-5.020732255487663
-2.1475268606808346,-2.094785999250119,0.24430489478065504,-0.2504558097701024,4.935470674028712,-5.0006375873348485
-2.144854088096362,-2.0975225721732587,0.29377089578530563,-0.30039996477177183,4.948998052817469,-4.975861433356567
-2.141681868999328,-2.100761474322953,0.34338393487710084,-0.35007265528274634,4.964822097611965,-4.946394420139141
-2.1380084928426366,-2.104499865652825,0.3931667335753349,-0.3994268800898727,4.982884914382293,-4.912227738149781
-2.1338320514986546,-2.1087344014828044,0.44314139062049,-0.4484155529434026,5.003119985071539,-4.873353280979497
-2.1291504453696284,-2.113461232429475,0.49332929583902935,-0.49699151033971245,5.025452212235528,-4.82976380339365
-2.1239613904266266,-2.118676004484166,0.5437510445190992,-0.5451075209793115,5.049797976685145,-4.781453097775689
-2.118262426168056,-2.1243738592546793,0.5944263524293225,-0.5927162970819685,5.076065208553352,-4.728416188472082
-2.1120509244872427,-2.1305494343883655,0.6453739716172643,-0.6397705077355093,5.104153472236803,-4.670649543469349
-2.105324099437002,-2.137196864196131,0.696611607128758,-0.6862227944487221,5.133954065684286,-4.608151302754209
-2.0980790178775006,-2.144309780498653,0.7481558347941268,-0.7320257890719298,5.165350134525568,-4.5409215226311375
-2.0903126109920667,-2.151881313717727,0.8000220202323729,-0.7771321342411374,5.19821680154903,-4.468962435192125
-2.0820216866539187,-2.159904094237235,0.8522242392295429,-0.8214945064931936,5.232421312047435,-4.392278722054442
-2.073202942625037,-2.168370254059691,0.904775199652742,-0.8650656421901751,5.267823195557348,-4.310877801404658
-2.0638529805666455,-2.1772714287856196,0.9576861650665268,-0.9077983663811747,5.304274444519066,-4.2247701273092275
-2.0539683208389574,-2.1865987599443097,1.0109668802236942,-0.9496456247188884,5.341619710378339,-4.13396950017372
-2.04354541806597,-2.196342897705543,1.0646254986076347,-0.9905605185368047,5.379696517640923,-4.038493387157594
-2.0325806774392268,-2.2064940040028875,1.1186685122084974,-1.0304963431805019,5.418335496374773,-3.938363251275966
-2.0210704717325196,-2.2170417560999818,1.1731006837202427,-1.0694066296734606,5.457360633630643,-3.8336048878455955
-2.0090111589975552,-2.2279753506318913,1.227924981350252,-1.1072451897840172,5.496589544223511,-3.72424876686199
-1.9963991009086084,-2.239283508154182,1.28314251643743,-1.1439661645455725,5.5358337612799104,-3.610330379823395
-1.9832306817221719,-2.250954478232692,1.3387524840785785,-1.179524076266968,5.574899046913956,-3.4918905894517565
-1.9695023278155825,-2.2629760451071954,1.3947521069662379,-1.2138738840541161,5.613585723344073,-3.3689759806963053
-1.9552105277665235,-2.275335533962179,1.4511365826440255,-1.2469710428474747,5.651689024706542,-3.241639211345074
-1.940351852933266,-2.288019817837783,1.5078990343877903,-1.2787715659629264,5.688999469756681,-3.1099393605126266
-1.9249229784934225,-2.301015325213635,1.5650304659224374,-1.3092320911059856,5.72530325557824,-2.97394227322048
-1.9089207048969266,-2.3143080482977676,1.6225197201851524,-1.3383099498111843,5.760382672344406,-2.833720899239296
-1.8923419796869019,-2.32788355205209,1.6803534423457487,-1.3659632402399056,5.794016539087124,-2.6893556243182672
-1.8751839196400517,-2.341726983984976,1.7385160472940038,-1.3921509032509893,5.82598066034241,-2.540934591892409
-1.857443833176196,-2.3558230847403885,1.7969896918020531,-1.416832801639153,5.856048303440815,-2.3885540133272656
-1.8391192429846193,-2.3701561995116864,1.855754251567093,-1.4399698024167005,5.883990696108455,-2.2323184647370766
-1.8202079088129992,-2.384710290306688,1.9147873033357559,-1.4615238619942494,5.909577543934546,-2.072341168396008
-1.8007078503628136,-2.3994689490888885,1.9740641123065235,-1.4814581140963001,5.932577567147177,-1.9087442567542894
-1.7806173702333754,-2.414415411817771,2.033557625000364,-1.4997369602275685,5.9527590560182375,-1.7416590170695798
-1.759935076854942,-2.4295325734090474,2.093238467782364,-1.5163261624860815,5.969890444096066,-1.5712261146737063
-1.7386599073497635,-2.4448030036333215,2.1530749512084935,-1.5311929384993144,5.983740898334503,-1.3975957929110905
-1.7167911502584614,-2.460208963969164,2.213033080361633,-1.5443060582400572,5.99408092505638,-1.2209280478124498
-1.6943284680677677,-2.4757324254238644,2.2730765713297423,-1.5556359424595236,6.000738450938172,-1.0414170264704268
-1.671271728501738,-2.491355215442152,2.3331679842843194,-1.565155247959185,6.005167835228136,-0.8599264470872185
-1.6476152966929205,-2.507062790219563,2.3933001516145898,-1.5728516871459546,6.007698459022322,-0.6767064433267649
-1.62335678762975,-2.522838231051769,2.4534422277081895,-1.5787029245022632,6.006203877190288,-0.4909830409790601
-1.5984970201344422,-2.5386624975804306,2.513544473480261,-1.5826811774558456,5.999656518029894,-0.3026136394383627
-1.5730372290412316,-2.554516368326945,2.5735554713123916,-1.5847612556221504,5.987892033283913,-0.11186126177102551
-1.54697908413529,-2.5703804607971827,2.6334221918643235,-1.584920642155966,5.970753100591935,0.08100306071145269
-1.5203247084903726,-2.586235252399453,2.6930900679208385,-1.5831395727250244,5.948090120547533,0.27570054385962806
-1.4930766961500703,-2.602061102167586,2.752503075158568,-1.5794011117483662,5.919761901104408,0.47194494201465886
-1.4652381290977734,-2.6178382732777927,2.811603819694701,-1.5736912255375437,5.885636327030227,0.6694428756457995
-1.4368125934607878,-2.63354695634471,2.8703336322562705,-1.5659988519756773,5.8455910120644035,0.867894195512136
-1.4078041948946323,-2.649167293478665,2.928632668785079,-1.5563159663681316,5.799513931402487,1.066992383388083
-1.3782175730942556,-2.664679403082889,2.986440017269333,-1.544637643099039,5.747304032102676,1.2664249892109893
-1.3480579153798662,-2.680063405365942,3.0436938105689166,-1.530962112730274,5.68887181899936,1.4658741043217276
-1.317330969306185,-2.6952994485412614,3.100331344977028,-1.5152908141836892,5.62413991370363,1.6650168702825567
-1.286043054245276,-2.710367735682279,3.1562892042366566,-1.4976284416535461,5.553043584280886,1.863526022562823
-1.2542010718946524,-2.725248552198185,3.211503388706375,-1.4779829859041531,5.475531243216665,2.0610704681911898
-1.2218125156641026,-2.739922293892029,3.265909449346099,-1.4563657696176864,5.391564911314191,2.2573158962784277
-1.1888854788966654,-2.7543694955594913,3.3194426261701224,-1.4327914764691496,5.301120645217054,2.451925420120972
-1.1554286618813459,-2.7685708600834262,3.3720379907918865,-1.4072781736192685,5.2041889263076655,2.6445602494034546
-1.1214513776175807,-2.7825072879760135,3.423630592662769,-1.3798473273319434,5.1007750088060675,2.8348803908273226
-1.0869635562940574,-2.796159907317279,3.4741556085858014,-1.3505238114405433,4.990899224982911,3.0225453753061515
-1.0519757484473307,-2.8095101040356982,3.5235484950648286,-1.3193359084068954,4.874597245499871,3.2072150096851857
-1.0164991267686985,-2.8225395524737067,3.571745143030243,-1.2863153027381373,4.751920293004474,3.3885501507665197
-0.9805454865310537,-2.8352302461781793,3.618682034464318,-1.2514970665497078,4.622935307236048,3.5662134992495496
-0.9441272446108531,-2.8475645288533,3.664296400432366,-1.2149196370874957,4.487725060040617,3.739870411034879
-0.9072574370839885,-2.8595251254108245,3.7085263800106762,-1.176624786048509,4.346388218846016,3.9091897231850794
-0.8699497153781601,-2.8710951730504264,3.7513111795884426,-1.1366575805672738,4.199039357315513,4.073844591693046
-0.832218340968344,-2.8822582523007716,3.792591232008985,-1.095066335764364,4.045808912077547,4.233513338074715
-0.7940781786061237,-2.892998417950065,3.8323083550054107,-1.0519025587839963,3.886843084619329,4.3878803016831185
-0.7555446880779586,-2.9033002297931887,3.8704059083777405,-1.0072208842792165,3.722303687632433,4.536636694533492
-0.7166339144919425,-2.913148783121102,3.9068289493524064,-0.9610790013358784,3.552367935309775,4.679481455334624
-0.6773624770971965,-2.9225297388770484,3.9415243855611193,-0.9135375718601049,3.3772281773119346,4.816122099345144
-0.6377475566447516,-2.9314293534031566,3.974441125074367,-0.8646601404881278,3.1970915763506866,4.946275560609152
-0.597806881303597,-2.9398345077004024,4.005530222925497,-0.814513036112174,3.012179729569226,5.0696690230809764
-0.557558711150474,-2.9477327361245327,4.034745023564241,-0.7631652651511714,2.8227282341414366,5.186040737120422
-0.5170218212569512,-2.9551122544404542,4.062041298684084,-0.7106883967303838,2.628986197755495,5.295140817829072
-0.4762154834023556,-2.9619619871578133,4.0873773798756625,-0.6571564399694082,2.431215694895428,5.396732021705784
-0.4351594464461779,-2.9682715940709765,4.110714285568878,-0.6026457136131509,2.2296911700857436,5.490590498127908
-0.39387391539862787,-2.974031495927465,4.132015841739241,-0.5472347082751559,2.024698789511632,5.576506512209747
-0.352379529233093,-2.9792328991499577,4.151248795869411,-0.4910039415969398,1.8165357426798892,5.654285135655382
-0.3106973374892662,-2.98386781953844,4.168382923674774,-0.4340358066604335,1.6055094960287306,5.723746902309188
-0.2688487757206994,-2.98792910488075,4.1833911281222385,-0.3764144140231823,1.3919370006421445,5.784728425210327
-0.22685563984545698,-2.991410456401847,4.196249530294237,-0.3182254277773439,1.1761438564590208,5.837082972082895
-0.18474005946335442,-2.9943064489843847,4.206937551674971,-0.2595558960635649,0.9584634355966841,5.880680996334798
-0.1425244702079997,-2.996612550095846,4.215437987463339,-0.20049407649937004,0.7392359676352385,5.915410620800701
-0.10023158520641412,-2.998325137360358,4.221737070546548,-0.14112925700849582,0.5188075899174862,5.941178071643647
-0.05788436572345588,-2.999441514716497,4.225824525800026,-0.08155157256256032,0.2975293661201306,5.957908060026327
-0.015505991072508349,-2.999959927105837,4.227693614412817,-0.02185181836933016,0.07575627654307482,5.965544109375907
0.026880172122022553,-2.999879573640697,4.22734116797306,0.03787873993745779,-0.146153816265695,5.964048826295912
0.06925060122103445,-2.999200619203478,4.224767612085175,0.09754855853349086,-0.36784122277077813,5.953404113421204
0.11158164933286355,-2.9979242044341543,4.219976979329001,0.1570660094754198,-0.5889454986761393,5.933611322768961
0.1538495774448734,-2.9960524540668567,4.212976911410978,0.2163395760063429,-0.8091065300734783,5.904691348407096
0.19603058682500893,-2.993588483581042,4.2037786503986005,0.2752780484825688,-1.0279656273614535,5.86668465754062
0.2381008515910337,-2.990536404137496,4.192397018971309,0.33379072030145557,-1.2451666236980259,5.819651259406111
0.28003655134260164,-2.9869013257742782,4.178850389663904,0.39178758320541907,-1.4603569736840711,5.763670611658341
0.3218139037491734,-2.9826893588427406,4.163160643121778,0.44917952133565653,-1.6731888479289694,5.6988414642378515
0.36340919698478125,-2.977907613668845,4.145353115431092,0.505878503410381,-1.8830553493120306,5.626052533723733
0.4048092289024608,-2.97256278120335,4.125461837329745,0.56181320569449,-2.0892887950580814,5.546566421769281
0.44600557549572184,-2.966661259164371,4.103525511926426,0.6169208742165728,-2.291879185712588,5.459917570778227
0.4869767638527182,-2.9602117544979,4.079578370148312,0.6711208647691291,-2.490912474775797,5.36531188464037
0.5277017178035528,-2.9532238142455745,4.053657394313297,0.7243345255607243,-2.6861176844634826,5.2629608878955025
0.5681598580179718,-2.9457077885861316,4.025802240329223,0.7764854471093794,-2.8772339587246165,5.153095041159219
0.6083311240660787,-2.93767480220199,3.9960551128573485,0.8274995914497977,-3.0640132096826846,5.035957326480563
0.648195995034756,-2.9291367247059164,3.96446063452977,0.8773054136054868,-3.246220683906813,4.911802462834423
0.6877355086582286,-2.920106140216586,3.931065709776131,0.9258339750901264,-3.4236354727152047,4.78089609990554
0.7269312789273037,-2.910596316172532,3.8959193838247606,0.9730190492392312,-3.59605096566753,4.643513993837061
0.7657655121478693,-2.900621171474295,3.859072697450455,1.0187972182099876,-3.7632752466676607,4.499941168620673
0.8042210214252288,-2.8901952440445546,3.8205785380456283,1.0631079615239294,-3.9251314323559257,4.3504710667892255
0.8422812395567472,-2.8793336578956508,3.7804914875934794,1.1058937360636256,-4.0814579527232695,4.195404693038071
0.8799302303210971,-2.868052089793186,3.7388676681212387,1.1471000474706374,-4.232108774126743,4.03504975434808
0.9171526981580579,-2.85636673560336,3.69576458520856,1.186675512927451,-4.3769535651227045,3.869719800111376
0.9539339962383536,-2.8442942764103587,3.651240970120784,1.224571915340735,-4.515877805764603,3.699733365672401
0.9902601329283747,-2.8318518444884573,3.6053566211291885,1.2607442489769485,-4.648782841229831,3.525413122594408
1.026117776659824,-2.8190569892115875,3.5581722445706374,1.2951507566339164,-4.775585880848155,3.3470850388418185
1.061494259219303,-2.8059276429809206,3.5097492961872834,1.3277529584632712,-4.896219943799252,3.1650775519362213
1.0963775774776408,-2.792482087248593,3.460149823273355,1.3585156725885956,-5.010633752929266,2.979720758001406
1.13075639358333,-2.778738918713023,3.4094363081406516,1.3874070276925285,-5.1187915783073095,2.7913456194543187
1.164620033648747,-2.7647170157583925,3.357671513397333,1.414398467772866,-5.220673032294968,2.6002831939352973
1.1979584849619331,-2.7504355052078044,3.3049183295161275,1.4394647492928347,-5.316272818045832,2.4068638868960903
1.230762391760542,-2.7359137294563713,3.2512396251481674,1.462583930973989,-5.405600433476934,2.211416730081339
1.2630230496081343,-2.7211712140471,3.19669810061769,1.4837373565016705,-5.488679832865955,2.0142686879528924
1.294732398416336,-2.7062276357489004,3.1413561450107106,1.5029096304325054,-5.565549048324726,1.815743993911937
1.325883014159413,-2.691102791192405,3.085275697247826,1.5200885876110184,-5.636259773482124,1.6161635179783502
1.3564680993306308,-2.6758165661155373,3.028518111507565,1.5352652564180578,-5.700876911775907,1.4158441673871067
1.3864814721922734,-2.6603889052669625,2.9711440273424023,1.548433816187337,-5.759478091806244,1.2150983213608981
1.4159175548734741,-2.644839783011652,2.913213244804737,1.559591549137996,-5.812153152243297,1.0142333011175708
1.444771360371999,-2.6291891746789244,2.854784604875069,1.5687387871806817,-5.859003598803753,0.8135508759713872
1.4730384785178703,-2.6134570286893486,2.795915875459317,1.5758788539622477,-5.9001420358255245,0.6133468061886731
1.5007150609582032,-2.59766323949299,2.7366636431968807,1.5810180025197942,-5.935691574966796,0.41391042306285897
1.5277978052238521,-2.581827621347556,2.6770832112958174,1.584165348918461,-5.965785223542326,0.21552424648371016
1.5542839379394775,-2.5659698829610904,2.6172285035864236,1.585332802249198,-5.990565254986052,0.018463640087063027
1.5801711972393697,-2.5501096030200543,2.5571519749597607,1.5845349913626465,-6.010182563892187,-0.17700349610933586
1.6054578144519294,-2.5342662066198245,2.496904528333327,1.5817891887134754,-6.02479600804098,-0.37061699585328256
1.6301424951159742,-2.5184589426109505,2.4365354382622435,1.5771152316859043,-6.034571739760793,-0.5621246600283172
1.6542243993921715,-2.5027068618708843,2.376092281291069,1.5705354417659616,-6.039682528913829,-0.7512824538465992
1.6777031219327792,-2.487028796507392,2.3156208731188235,1.5620745419192057,-6.040307079721586,-0.9378546686181011
1.700578671272589,-2.4714433399964393,2.255165212627974,1.551759572524358,-6.036629343567256,-1.1216140489957382
1.7228514488034974,-2.455968828254074,2.1947674328071667,1.5396198062035753,-6.02883782982876,-1.3023418867326058
1.7445222273944914,-2.4406233216386677,2.1344677585773484,1.5256866618790605,-6.017124916705356,-1.479828082114949
1.7655921297180464,-2.425424587876872,2.0743044715117644,1.5099936183734461,-6.0016861639081895,-1.6538711743540375
1.7860626063429896,-2.4103900859037912,2.014313881422029,1.4925761278579586,-5.982719628987354,-1.824278342328995
1.8059354136528216,-2.3955369506051483,1.954530304765271,1.4734715294379308,-5.960425188966781,-1.990865377172483
1.8252125916472774,-2.380881978446691,1.8949860498110827,1.4527189631498008,-5.935003868859354,-2.1534566282819867
1.8438964416836392,-2.3664416139736923,1.8357114084918102,1.4303592846274804,-5.906657178529187,-2.3118849244198856
1.8619895042128747,-2.352231937161192,1.7767346548455336,1.4064349806789322,-5.875586459265591,-2.4659914716368263
1.8794945365642173,-2.3382686515935798,1.7180820499479548,1.3809900859961126,-5.841992241332079,-2.6156257298154912
1.8964144908302267,-2.3245670734502655,1.6597778532172636,1.3540701012031466,-5.806073613650341,-2.760645269683124
1.9127524919027443,-2.3111421212724768,1.601844339964965,1.325721912428883,-5.7680276066802065,-2.9009156121854573
1.9285118157084749,-2.2980083064847268,1.5443018250554978,1.2959937125708052,-5.728048589460414,-3.0363100521496307
1.9436958676911946,-2.2851797246431564,1.48716869252832,1.2649349243978594,-5.686327681678975,-3.1667094681872143
1.9583081615858289,-2.2726700473817862,1.4304614310278907,1.2325961256201103,-5.643052181552733,-3.292002120808334
1.972352298527837,-2.2604925150267494,1.3741946748796168,1.1990289760333281,-5.598405010208225,-3.4120834407243734
1.985831946539561,-2.248659929847752,1.3183812506433417,1.1642861468268295,-5.553332862012766,-3.5274254383863095
1.9987531303880395,-2.2371825861480357,1.263016839804286,1.1284098481377063,-5.51093321478433,-3.6402244662902348
2.0111274839194753,-2.226065192985983,1.2080522573543662,1.0914087801343324,-5.4712954765850625,-3.7506059346780987
2.022958888262261,-2.2153187888881174,1.1534813948276081,1.053322642238245,-5.43212568352795,-3.856835710938533
2.034250518279583,-2.204954609255993,1.0993009924188717,1.0141948519874149,-5.393365220554131,-3.9587082698354905
2.045005553328695,-2.19498343657869,1.0455061151368348,0.9740692234227196,-5.355178737419209,-4.056185985120834
2.0552271591598035,-2.1854155953163517,0.9920902068849538,0.9329899273603711,-5.317725336276155,-4.149235055093726
2.0649184704022616,-2.176260947265191,0.9390451474436186,0.8910014545519744,-5.28115828957533,-4.237825216016496
2.0740825736703905,-2.1675288873730865,0.8863613121987609,0.8481485816943752,-5.24562477330295,-4.32192945998667
2.0827224913194082,-2.1592283399752508,0.8340276344645805,0.8044763402379269,-5.211265615303333,-4.401523758589413
2.090841165880186,-2.1513677554199755,0.7820316702507463,0.7600299879288215,-5.178215058405378,-4.4765867936039
2.0984414451998012,-2.143955107055129,0.7303596653273358,0.7148549830086197,-5.14660053805288,-4.547099695984599
2.105526068313127,-2.1369978885468903,0.6789966244438819,0.668996960982183,-5.116542474123861,-4.613045794282449
2.112097652069018,-2.130503111503135,0.6279263825620933,0.6225017138538159,-5.088154076614636,-4.674410373614023
2.1181586785329953,-2.124477303374963,0.5771316779651104,0.5754151717206409,-5.061541164860156,-4.7311804462279206
2.1237114831867028,-2.1189265056110216,0.5265942271094376,0.5277833866020057,-5.0368019999632345,-4.78334453465737
2.1287582439428423,-2.113856272040601,0.4762948010889696,0.4796525183741471,-5.014027130109923,-4.830892468385706
2.1333009709927286,-2.1092716674628424,0.42621330358371345,0.43106882267036,-4.99329924845917,-4.873815194888962
2.1373414975021,-2.1051772664209256,0.37632885016886614,0.3820786405985923,-4.974693063308877,-4.912104605855799
2.1408814711693305,-2.1015771521416586,0.32661984886281503,0.3327283901206944,-4.958275180258594,-4.945753379319987
2.143922346658754,-2.0984749156225866,0.27706408179532077,0.2830645589305245,-4.944103996111037,-4.974754838374723
2.146465378920383,-2.0958736548504486,0.22763878787961114,0.23313369866174102,-4.932229604280348,-4.999102827072264
2.148511617405907,-2.093775974136644,0.17832074637429282,0.18298242025039915,-4.922693711503085,-5.018791604044849
2.1500619011895115,-2.0921839835572165,0.12908636122289274,0.1326573902724548,-4.915529565679304,-5.0338157543155475
2.1511168550006943,-2.0910992984867844,0.07991174606039288,0.08220532807190976,-4.910761894704469,-5.044170119699323
2.1516768861749447,-2.0905230392178162,0.03077280977735788,0.03167300349168761,-4.908406856188414,-5.049849748125958
2.151742182526832,-2.0904558306586303,-0.018354657466902662,-0.018892764983664927,-4.9084719979954565,-5.050849862148131
2.151312711148771,-2.090897802105527,-0.06749489789021879,-0.0694451118666333,-4.91095622957721,-5.047165846827328
2.1503882181374205,-2.0918485870864965,-0.11667209950048042,-0.11993712628150931,-4.915849804110037,-5.038793257121486
2.1489682292484065,-2.093307323276008,-0.16591030938391318,-0.1703218537509473,-4.923134311488295,-5.025727844827339
2.1470520514787728,-2.0952726524824383,-0.2152333469777235,-0.22055229835012466,-4.932782682264758,-5.007965605060008
2.144638775575263,-2.097742720711726,-0.26466471743726167,-0.2705814254238203,-4.9447592026696885,-4.985502842181779
2.1417272794652655,-2.100715178312927,-0.3142275252093489,-0.32036216506047055,-4.959019540878284,-4.958336255019979
2.1383162326059217,-2.1041871802133043,-0.36394438792531536,-0.36984741651531133,-4.97551078473523,-4.926463041143222
2.134404101245602,-2.108155386252625,-0.41383735072957367,-0.4189900537720465,-4.994171491180516,-4.889881019892407
2.129989154590589,-2.112615961628253,-0.46392780116216253,-0.4677429324290732,-5.014931747656075,-4.848588773791398
2.1250694718684637,-2.1175645774645666,-0.5142363847166822,-0.5160588980921946,-5.037713245805577,-4.802585807890367
2.1196429502782945,-2.122996411522056,-0.5647829211983102,-0.5638907964509023,-5.062429367807834,-4.751872726520709
2.1137073138163145,-2.1289061490632744,-0.6155863220101323,-0.6111914852097263,-5.088985285713136,-4.696451426870098
2.107260122964326,-2.135287983894532,-0.6666645084998744,-0.6579138480398933,-5.117278074174251,-4.636325308712326
2.100298785226589,-2.1421356196038834,-0.7180343315031102,-0.7040108107094725,-5.147196836983369,-4.571499499554456
2.0928205664994457,-2.1494422710175165,-0.7697114922232652,-0.7494353595424849,-5.178622847842362,-4.501981094391894
2.0848226032563644,-2.1572006658981344,-0.8217104645930474,-0.7941405623489499,-5.211429705805536,-4.427779409190713
2.0763019155295184,-2.1654030469103094,-0.874044419266419,-0.8380795919587154,-5.245483505839893,-4.348906247144534
2.0672554206673786,-2.174041173879037,-0.9267251493946469,-0.8812057524819735,-5.280643024949761,-4.265376176683056
2.057679947846136,-2.183106326368902,-0.9797629983444922,-0.9234725084088266,-5.3167599243103965,-4.1772068201410235
2.0475722533110794,-2.192589306612296,-1.033166789520981,-0.964833516648961,-5.353678967844374,-4.084419151926248
2.036929036322308,-2.202480442816025,-1.0869437584614967,-1.0052426616005432,-5.391238257661236,-3.9870378049596837
2.0257469557774015,-2.2127695928764455,-1.1410994873720568,-1.0446540933248305,-5.429269486760134,-3.88509138409502
2.014022647481858,-2.223446148533885,-1.1956378422805183,-1.0830222688897329,-5.467598209368596,-3.77861278516216
2.001752742036299,-2.2344990399975915,-1.2505609129850417,-1.1203019969316805,-5.506044129257681,-3.66763951821747
1.9889338833075683,-2.245916741072802,-1.3058689559793708,-1.1564484854706631,-5.544421406334969,-3.552214033525928
1.975562747449001,-2.257687274821682,-1.3615603405392953,-1.1914173929982657,-5.58253898177162,-3.432384048744588
1.9616360624332345,-2.269798219789908,-1.4176314981569809,-1.2251648828429271,-5.620200921867905,-3.3082028757247457
1.9471506280590427,-2.2822367168305036,-1.4740768755116256,-1.2576476808005628,-5.657206780803719,-3.1797297453023248
1.9321033363917817,-2.2949894765562098,-1.530888891166064,-1.2888231360021327,-5.6933720592472525,-3.0470437456548183
1.9164911400045435,-2.3080428311199266,-1.5880582981191782,-1.318649557590449,-5.729552368231339,-2.9109038399044778
1.900308081765911,-2.3213851887128003,-1.6455946442838085,-1.3470994891533736,-5.765973229370374,-2.7715493571866574
1.8835490245013848,-2.335003869868288,-1.7034931976060725,-1.3741360312077995,-5.801160198315301,-2.6280968941205742
1.8662105499406814,-2.348884455074387,-1.7617339875934241,-1.3997140415882199,-5.83425293953097,-2.4801959378301035
1.8482894111898849,-2.3630121143327534,-1.8202950582573432,-1.4237896035367306,-5.865052058105917,-2.3279728319262745
1.8297825542474673,-2.3773716167590657,-1.8791524472151642,-1.4463201042894467,-5.893356358908974,-2.171561863299573
1.8106871397313533,-2.391947340977951,-1.9382801705478132,-1.4672643155147,-5.918963428992782,-2.011105438801195
1.79100056476726,-2.4067232863383685,-1.997650213561366,-1.4865824754366177,-5.941670234309257,-1.8467542443701461
1.770720484986724,-2.421683084973833,-2.0572325275910415,-1.504236372459047,-5.9612737297592275,-1.6786673847627185
1.7498448365815165,-2.4368100147301197,-2.1169950329759653,-1.520189430086522,-5.977571481495502,-1.5070125020758098
1.728371858359455,-2.4520870129812042,-2.176903628321682,-1.5344067929210252,-5.990362300293086,-1.3319658712976548
1.706300113745076,-2.467496691352096,-2.236922206155006,-1.5468554134958843,-5.999446884696297,-1.153712471172767
1.6836285126671062,-2.4830213513649753,-2.2970126750623487,-1.5575041396912508,-6.004628472543075,-0.9724460287285979
1.6603563332733207,-2.4986430010225895,-2.3571349883881005,-1.5663238024594197,-6.005713499361235,-0.7883690358834485
1.6364832434120917,-2.51434337234027,-2.417247179554065,-1.5732873035728014,-6.002512262024226,-0.6016927366355986
1.6120093218188052,-2.5301039398351355,-2.477305404044241,-1.5783697030927653,-5.99483958594935,-0.4126370834238742
1.5869350789443257,-2.5459059399781383,-2.5372639880815795,-1.5815483062439502,-5.982515494018486,-0.2214306613510928
1.5612614773618563,-2.5617303916114738,-2.5970754840045713,-1.5828027493660601,-5.965365875301089,-0.028310579070577546
1.5349899516878571,-2.577558117330686,-2.6566907323318514,-1.5821150846037213,-5.943223151563416,0.1664776747447263
1.5081224279522019,-2.593369765827379,-2.7160589304823173,-1.5794698629847845,-5.915926939457222,0.3626804103014649
1.4806613423524353,-2.6091458351849717,-2.775127708096761,-1.574854215528617,-5.883324706194827,0.5600359517680857
1.4526096593268947,-2.6248666971162944,-2.8338432088846157,-1.5682579320184564,-5.845272416437382,0.7582748892078115
1.4239708888815659,-2.6405126221281052,-2.892150178896308,-1.5596735370659982,-5.801635168053764,0.9571203678748077
1.394749103105867,-2.656063805593792,-2.9499920610979045,-1.5490963630920338,-5.752287814340093,1.1562884152250064
1.364948951813119,-2.6715003947116065,-3.0073110961003136,-1.5365246198442764,-5.697115570237145,1.3554883058217229
1.334575677242263,-2.686802516321837,-3.0640484288704197,-1.5219594600725799,-5.636014600038152,1.5544229641406417
1.303635127758428,-2.7019503055523186,-3.1201442212262025,-1.5054050409826016,-5.568892584042629,1.7527894050950863
1.2721337704912756,-2.7169239352576016,-3.175537769892294,-1.4868685810916975,-5.495669261589853,1.9502792119148324
1.2400787028516054,-2.731703646213088,-3.2301676298666404,-1.4663604121154379,-5.416276947894687,2.146579050820023
1.2074776628685522,-2.746269778021362,-3.2839717428231188,-1.443894025519725,-5.330661022108615,2.3413712217332403
1.1743390382918222,-2.760602800683908,-3.336887570249195,-1.4194861133820398,-5.238780384042997,2.534334244076007
1.1406718744058075,-2.7746833467874383,-3.3888522309921476,-1.393156603215901,-5.140607877021381,2.725143476494381
1.1064858805050792,-2.7884922442500892,-3.4398026428622357,-1.3649286864251953,-5.0361306743680245,2.9134717691562315
1.071791434983727,-2.8020105495689203,-3.4896756679164325,-1.3348288400696302,-4.9253506270976,3.098990147063091
1.036599588994226,-2.815219581506388,-3.5384082610223477,-1.3028868416391475,-4.808284570442993,3.281368522619431
1.0009220686350304,-2.8281009551498286,-3.5859376212786542,-1.2691357765537257,-4.684964586944176,3.4602764355056195
0.9647712756298596,-2.8406366162745162,-3.6322013458460547,-1.2336120381255216,-4.5554382239232325,3.6353838177087923
0.9281602864657099,-2.8528088759375194,-3.677137585721562,-1.1963553197427388,-4.419768663287812,3.806361781378463
0.8911028499609087,-2.864600445226445,-3.720685202968934,-1.1574085990588856,-4.278034841736854,3.972883426993185
0.8536133832391131,-2.8759944700842306,-3.762783928899477,-1.1168181139971296,-4.130331519590214,4.134624669151833
0.815706966089942,-2.886974566128414,-3.80337452268045,-1.0746333304071973,-3.9767692966240134,4.2912650771399825
0.7773993337019824,-2.8975248533808498,-3.8423989298328904,-1.0309069012415744,-3.817474573469383,4.442488727269009
0.738706867759144,-2.9076299908216443,-3.8798004400672244,-0.9856946171485585,-3.6525894573224775,4.587985063843149
0.6996465858968246,-2.917275210679122,-3.915523843893401,-0.9390553484118817,-3.482271610913216,4.727449765483463
0.660236129519954,-2.9264463523660416,-3.949515587432858,-0.8910509781999366,-3.3066940438964707,4.860585613422231
0.6204937499908596,-2.935129895970923,-3.981723924852292,-0.8417463271221431,-3.12604484605194,4.987103358283385
0.5804382932007576,-2.9433129952124,-4.012099067834298,-0.7912090691251942,-2.940526861918187,5.106722581782648
0.5400891825449082,-2.9509835097638164,-4.040593331497301,-0.7395096387981662,-2.75035730672721,5.219172549715424
0.49946640032755313,-2.958130036855012,-4.067161276177186,-0.6867211301919525,-2.5557673237588574,5.324193052556154
0.4585904676290974,-2.9647419420583176,-4.091759844485466,-0.6329191872955405,-2.35700148349639,5.421535229964636
0.4174824226743405,-2.9708093891661855,-4.114348493064,-0.5781818863488166,-2.1543172252251566,5.510962375489136
0.3761637977469229,-2.976323369068726,-4.134889318463948,-0.522589610208671,-1.9479842419870295,5.592250717769215
0.3346565947015723,-2.981275727540602,-4.153347176587264,-0.46622491502210567,-1.7382838100724314,5.665190174578331
0.29298325913206635,-2.985659191848318,-4.169689795142075,-0.4091723894963921,-1.525508386526866,5.729585328552147
0.25116664928898236,-2.9894673964244776,-4.18388788502624,-0.3515185020380788,-1.3107268382258894,5.78585668289511
0.20922071329122127,-2.9926955563722,-4.1959305726841345,-0.29333942287186543,-1.095032971241352,5.834457787081417
0.16716009933354906,-2.9953392965056227,-4.205810467033074,-0.23471254033474712,-0.8781045044835878,5.874755807500165
0.125007932376284,-2.9973943712569766,-4.213510242443566,-0.1757266939929833,-0.6596235866264237,5.906144713693233
0.08278734502810575,-2.9988574916963286,-4.219016144443012,-0.11647140492547323,-0.43994837991007785,5.928566150268421
0.04052144641146072,-2.9997263229135958,-4.222318017817141,-0.05703668097459654,-0.2194393186899788,5.941981253068995
-0.001766708905623922,-2.9999994797898952,-4.223409323996365,0.0024871787195516627,0.0015419606876889702,5.946370690189691
-0.04405415181624885,-2.9996765211782006,-4.2222871477333035,0.0620097792894613,0.22263368730631328,5.941734642025763
-0.08631802932680377,-2.9987579425177247,-4.218952193119362,0.12144082520655389,0.4434750162608907,5.928092720852133
-0.1285356348637773,-2.997245166910803,-4.213408769029382,0.18069031424145593,0.6637070783390868,5.90548383070504
-0.17068443814693204,-2.9951405346952362,-4.2056647641235845,0.23966872972517325,0.8829740148259475,5.873965968607035
-0.21274211454332875,-2.992447291549115,-4.195731611575408,0.298287230529885,1.100923993564919,5.833615968435408
-0.2546865738196745,-2.989169575168996,-4.183624243731894,0.3564578382023586,1.3172102025326922,5.784529188983495
-0.2964959882136856,-2.985312400566009,-4.1693610369501295,0.4140936206997247,1.531491817325275,5.726819148002143
-0.33814881974856387,-2.9808816440279298,-4.152963746888545,0.4711088721963954,1.7434349391093917,5.660617104233477
-0.37962384671827937,-2.9758840257985217,-4.134457434565557,0.5274192884521466,1.9527134997616997,5.586071589661191
-0.4209001892751265,-2.970327091528501,-4.113870383529953,0.5829421372546775,2.159010131103031,5.503347894397972
-0.4619573340549236,-2.9642191925552446,-4.091234008517448,0.637596423475129,2.3620169953297534,5.412627506811543
-0.5027751577792865,-2.957569465070941,-4.066582755995824,0.6913030483019557,2.5614365739473044,5.314107511656861
-0.5433339497785714,-2.95038780824115,-4.039953997027012,0.743984962247038,2.756982412728405,5.20799994912872
-0.583614433383343,-2.942684861337795,-4.011387912898158,0.7955673115477758,2.948379820437509,5.094531137880416
-0.6235977861365775,-2.934471979952366,-3.9809273739952302,0.8459775776200193,3.135366519293001,4.973940965166321
-0.6632656587832122,-2.9257612113566056,-3.9486178124118116,0.8951457092488032,3.3176932453733627,4.846482147360646
-0.7026001929981129,-2.916565269079198,-3.91450708880257,0.9430042472368491,3.4951242974063916,4.7124194641811386
-0.7415840378180052,-2.906897506767919,-3.8786453540052777,0.9894884412644416,3.6674380326242897,4.5720289700037355
-0.7802003647474127,-2.8967718914073997,-3.841084905967249,1.0345363587484353,3.834427308604745,4.425597185693725
-0.8184328815131231,-2.886202975963078,-3.8018800425216988,1.0780889855225742,3.9958998702572046,4.273420274399868
-0.856265844446161,-2.8752058715220556,-3.7610869105667044,1.1200903181958801,4.151678681352934,4.115803204761782
-0.893684069474673,-2.8637962190014825,-3.718763352204323,1.1604874480803675,4.301602200230633,3.953058904965566
-0.9306729417154822,-2.8519901604947115,-3.674968748399925,1.1992306366136092,4.445524599539624,3.7855074110518885
-0.9672184236563715,-2.8398043103248654,-3.6297638607220484,1.2362733822355605,4.583315930106977,3.6134750128324313
-1.0033070619253517,-2.8272557258746014,-3.5832106717211065,1.2715724787123566,4.714862229234598,3.437293400706608
-1.038925992647296,-2.8143618782597644,-3.535372224501135,1.3050880649323895,4.840065573940365,3.257298816591401
-1.0740629453922996,-2.8011406229133193,-3.4863124620326107,1.3367836662317039,4.958844079861279,3.07383121208305
-1.1087062457240167,-2.787610170144412,-3.436096066746155,1.3666262273364544,5.071131846729116,2.887233416862472
-1.1428448163599634,-2.773789055735703,-3.3847883009369326,1.3945861370397614,5.176878851510139,2.697850320236185
-1.1764681769593732,-2.7596961116401726,-3.3324548484977035,1.4206372447586004,5.276050790473505,2.5060280685721636
-1.2095664425576436,-2.7453504368365156,-3.2791616584850107,1.4447568691433081,5.368628871612742,2.312113281247832
-1.2421303206696974,-2.730771368399961,-3.224974791007959,1.466925798937736,5.454609558993013,2.1164522875744467
-1.2741511070877076,-2.715978452842947,-3.1699602659125783,1.4871282863119657,5.534004270732282,1.919390387001073
-1.3056206804015817,-2.7009914177775003,-3.1141839147170223,1.5053520329117316,5.606839032448562,1.7212711347316656
-1.3365314952733722,-2.685830143948482,-3.0577112362339283,1.5215881688891761,5.673154088114785,1.5224356547131492
-1.3668765744993743,-2.6705146376840654,-3.0006072562963064,1.535831225198281,5.733003470361069,1.3232219817709563
-1.3966494998960797,-2.6550650038068806,-2.942936391982456,1.5480790994551612,5.786454532348074,1.1239644344811524
-1.4258444020483652,-2.639501419046283,-2.884762320713762,1.5583330156783841,5.833587443404554,0.924993020179457
-1.4544559489603452,-2.6238441059891233,-2.826147854576959,1.566597478237533,5.874494650682749,0.7266328733143155
-1.4824793336511535,-2.6081133076032628,-2.7671548201995932,1.5728802203493415,5.909280309129258,0.5292037281569577
-1.5099102607395833,-2.592329262364896,-2.7078439444842815,1.5771921474699044,5.938059682101425,0.3330194266858655
-1.5367449320629878,-2.576512180017537,-2.6482747464838488,1.5795472759386482,5.960958514980462,0.1383874622694492
-1.5629800313771476,-2.560682217987287,-2.588505435675864,1.5799626672350584,5.978112384141198,-0.05439144042364319
-1.5886127081849168,-2.54485945847573,-2.5285928168714125,1.578458358212449,5.989666023636559,-0.24502370904941984
-1.6136405607424114,-2.529063886248609,-2.468592201969426,1.5750572876745095,5.995772631939957,-0.43322327069921585
-1.6380616182922667,-2.5133153671351556,-2.4085573287444864,1.5697852196599122,5.9966050779058975,-0.6187160026520786
-1.66187437849293,-2.49763359004253,-2.3485400482575964,1.5626705809147081,5.994145778470212,-0.8019145667603311
-1.685085844144701,-2.4820325738924423,-2.2885544102565945,1.5537308739790245,5.990192109634805,-0.9833600131421605
-1.7077013842642659,-2.4665271095574663,-2.2286162822989417,1.542983693764715,5.983596020754462,-1.162587862831387
-1.7297210827682425,-2.4511354462426302,-2.168762698129378,1.530455841690108,5.973407303743642,-1.3390523315992766
-1.751145413809127,-2.4358755591563503,-2.1090285484902602,1.516175839278243,5.959841284292239,-1.5125862044120595
-1.7719752197592857,-2.4207651312258758,-2.0494465563017057,1.5001738355957726,5.943115466704427,-1.683031457745443
-1.7922116889460349,-2.4058215357763344,-1.9900472578655468,1.4824815157998557,5.923448938036515,-1.8502391355389562
-1.8118563332012552,-2.3910618201624363,-1.9308589899746482,1.4631320110604582,5.901061784676898,-2.01406919928759
-1.8309109652877846,-2.3765026903390942,-1.8719078827969404,1.4421598101084125,5.876174522523797,-2.1743903540008205
-1.8493776762634448,-2.3621604963546448,-1.8132178583925904,1.4196006726420232,5.84900754179543,-2.331079851799416
-1.8672588128420886,-2.3480512187479117,-1.7548106347129477,1.3954915448071228,5.819780567388889,-2.4840232749512836
-1.8845569548094816,-2.334190455828147,-1.6967057349213412,1.369870476947303,5.788712135587787,-2.633114300172963
-1.9012748925501373,-2.3205934118148455,-1.6389205018683475,1.3427765438026593,5.7560190878061945,-2.7782544460362857
-1.9174156047394897,-2.307274885812589,-1.5814701175478438,1.3142497673169469,5.721916081947057,-2.919352805326767
-1.9329822362539535,-2.2942492615944468,-1.524367627354893,1.2843310421945158,5.68661512184886,-3.0563257642001176
-1.9479780763495436,-2.281530498165986,-1.4676239689622812,1.2530620643299575,5.650325105193815,-3.1890967099736542
-1.9624065371578037,-2.2691321210807267,-1.411248005629291,1.2204852622150633,5.6132513901557815,-3.317595729374922
-1.9762711325458282,-2.2570672144767934,-1.3552465637539575,1.1866437314095386,5.575595380976395,-3.441759299048286
-1.989575457385169,-2.245348413803656,-1.2996244744786125,1.1515811721440266,5.53755413257425,-3.561529970092053
-2.0023231672724204,-2.2339878992071873,-1.2443846191578762,1.1153418301063944,5.499319974212604,-3.676856048365714
-2.014517958742249,-2.222997389540744,-1.1895279784983803,1.0779704404450132,5.461080152180294,-3.7876912722685603
-2.026163550011626,-2.2123881369697056,-1.1350536851802928,1.0395121750059229,5.423016491373886,-3.8939944896475467
-2.0372636622920064,-2.2021709221367356,-1.0809590797721764,1.0000125928044217,5.385305075608947,-3.9957293354448353
-2.0478220017041906,-2.1923560498550962,-1.0272397697526863,0.959517593715736,5.348115946436749,-4.0928639116440095
-2.0578422418286357,-2.1829533452975336,-0.9738896914551245,0.9180733753540913,5.311612820194263,-4.185370471019226
-2.0673280069220166,-2.173972150648633,-0.9209011747538023,0.8757263930947304,5.275952822975512,-4.273225106132891
-2.076282855828906,-2.1654213221890473,-0.8682650103144736,0.8325233231792586,5.241286243178251,-4.356407444967026
-2.0847102666155486,-2.1573092277806927,-0.8159705192347182,0.7885110288311264,5.20775630125182,-4.43490035450985
-2.092613621950827,-2.149643744722795,-0.7640056249040268,0.7437365292951776,5.1754989362504205,-4.508689653553539
-2.099996195257706,-2.142432257949632,-0.7123569269173925,0.6982469717029275,5.1446426087793355,-4.577763835891432
-2.106861137656632,-2.1356816585418814,-0.6610097768804165,0.6520896056537074,5.115308119912854,-4.642113805034775
-2.1132114657206382,-2.1293983425246745,-0.6099483559481662,0.6053117603909199,5.087608445656212,-4.701732621497396
-2.1190500500601672,-2.1235882099267744,-0.5591557539443562,0.5579608244425485,5.061648586525365,-4.756615263626333
-2.124379604753991,-2.1182566640766827,-0.5086140499116224,0.510084227585588,5.037525431824303,-4.806758402884082
-2.1292026776409463,-2.1134086111130106,-0.4583043939478737,0.46172942498540975,5.015327638208603,-4.852160194414033
-2.133521641485638,-2.1090484596880246,-0.40820709018772644,0.41294388335307486,4.995135522139833,-4.892820083648459
-2.13733868602971,-2.105180120844958,-0.35830168079192115,0.36377506895641154,4.9770209658529545,-4.928738629643348
-2.14065581093876,-2.1018070080514337,-0.30856703081129094,0.31427043731416904,4.961047336482181,-4.9599173457508705
-2.1434748196535054,-2.0989320373731433,-0.2589814137952809,0.26447742439683464,4.9472694180158285,-4.9863585581654295
-2.145797314152361,-2.096557627773802,-0.20952259801818132,0.214443439152699,4.935733355780162,-5.008065282805562
-2.14762469063117,-2.094685701529318,-0.16016793319908149,0.16421585717350007,4.926476613182893,-5.02504112091872
-2.148958136104425,-2.093317684746058,-0.11089443759409941,0.11384201531048242,4.919527940480523,-5.0372901737219244
-2.149798625930978,-2.092454507975091,-0.061678885341613594,0.06336920704893705,4.914907355370436,-5.044816976318245
-2.150146922265847,-2.092096606916302,-0.012497893943039668,0.012844678447254319,4.912626135243875,-5.047626451053667
-2.1500035734384335,-2.0922439232082777,0.036671988236842326,-0.037684375554739934,4.912686820974732,-5.0457238804061175
-2.149368914256103,-2.092895905301919,0.08585419456496295,-0.08817081465396921,4.915083232157734,-5.039114899425297
-2.148243067230799,-2.094051509417762,0.13507205294470484,-0.1385675567244155,4.919800493747911,-5.027805507668368
-2.1466259447250304,-2.0957092005889963,0.18434869894430048,-0.18882758157425683,4.926815074092293,-5.011802100504435
-2.144517252012261,-2.097866953794206,0.23370698936296894,-0.23890393511289265,4.936094834382031,-4.991111519587628
-2.1419164912454276,-2.1005222551858087,0.2831694163493461,-0.28874973411855365,4.947599089591735,-4.965741122228289
-2.1388229663259826,-2.1036721034221384,0.33275802218762823,-0.33831817179413964,4.961278681006641,-4.935698869318461
-2.135235788664524,-2.1073130111130114,0.38249431486799756,-0.3875625242950994,4.977076060473522,-4.9009934313982235
-2.1311538838227397,-2.1114410063904825,0.43239918455947046,-0.4364361584087187,4.995280182287576,-4.862001001427814
-2.126576441467666,-2.1160511899750247,0.4824999241230041,-0.4848998816810416,5.016808592312117,-4.819735003488887
-2.1215025722792444,-2.1211380991846216,0.5328357930141675,-0.5329273496697574,5.041250266535609,-4.773812462479903
-2.115929287667555,-2.1266977334804005,0.5834258553849782,-0.5804717027517102,5.067494275390665,-4.723141629433826
-2.1098533456349564,-2.1327256879197996,0.6342871298588254,-0.6274847396484126,5.095394962172772,-4.667655023777325
-2.1032713580894944,-2.1392170516897937,0.6854357645375861,-0.6739182497742793,5.124861112512338,-4.607352724316122
-2.0961797994829308,-2.1461664073970828,0.7368869519311444,-0.7197240334285151,5.155793072749269,-4.542236929873248
-2.0885750163535386,-2.1535678306159327,0.788654845073107,-0.7648539240460159,5.188082876553196,-4.472312172799924
-2.080453237762386,-2.161414889715532,0.8407524749852625,-0.8092598126637488,5.2216143879845305,-4.3975855477062
-2.071810586609955,-2.1697006459903436,0.893191669657382,-0.8528936747508448,5.25626346140421,-4.318066954547952
-2.06264309181811,-2.1784176541184723,0.9459829747130745,-0.8957075995415856,5.2918981186456975,-4.233769355124409
-2.052946701360453,-2.1875579629745205,0.999135575936575,-0.9376538220005827,5.328378743863809,-4.144709041958869
-2.042717296122173,-2.197113116824739,1.052657223839477,-0.9786847575387602,5.365558296469835,-4.050905918454731
-2.031950704568451,-2.207074156933513,1.1065541604504856,-1.018753039587264,5.403282542552965,-3.9523837891398728
-2.0206427181984394,-2.21743162361134,1.160831048515212,-1.057811560124143,5.441390305171488,-3.849170658734778
-2.0087891077597284,-2.228175558735414,1.2154909032967616,-1.0958135132356077,5.479713733876103,-3.741299038705151
-1.996385640196056,-2.2392955087747985,1.2705350271713902,-1.1327124417799017,5.518078593799181,-3.6288062598858275
-1.983428096298872,-2.2507805283528275,1.325962947216665,-1.168462287207296,5.556304574608731,-3.5117347896924684
-1.969912289031113,-2.262619184379952,1.3817723559923858,-1.2030174425745457,5.594205619585864,-3.390132552370929
-1.9558340824893499,-2.274799560790586,1.4379590557168827,-1.2363328087762835,5.631590275035421,-3.264053250669164
-1.9411894114681671,-2.287309263917731,1.494516906043145,-1.2683638539993538,5.668262060185654,-3.13355668725724
-1.9259743015883823,-2.300135428539186,1.5514377756405193,-1.299066676389041,5.704019857671113,-2.998709084164183
-1.9101848899484082,-2.3132647246289793,1.6087114977883124,-1.3283980698985367,5.7386583246247085,-2.859583398450539
-1.8938174462557693,-2.3266833648473266,1.6663258301875603,-1.3563155932749378,5.771968324330345,-2.716259632288171
-1.876868394393492,-2.3403771128018653,1.7242664191963273,-1.3827776421165179,5.803737378306067,-2.5688251355790896
-1.8593343343738211,-2.3543312921121915,1.7825167686921863,-1.4077435239171616,5.833750138599186,-2.417374899211083
-1.8412120646294452,-2.368530796308753,1.8410582137628773,-1.4311735359946176,5.861788879982186,-2.2620118370190028
-1.822498604590209,-2.3829600995960343,1.8998698994225605,-1.4530290461798043,5.887634011637701,-2.102847054501183
-1.8031912174911007,-2.3976032685085666,1.9589287645464148,-1.4732725761247714,5.911064607814268,-1.9400001023263371
-1.7832874333551927,-2.412443974486755,2.018209531210634,-1.4918678870672186,5.931858956826474,-1.773599212661395
-1.762785072093143,-2.4274655073976996,2.077684699618016,-1.5087800678697445,5.949795127655818,-1.6037815163537203
-1.7416822666589118,-2.4426507900242056,2.137324548781321,-1.523975625132358,5.964651553289258,-1.430693239013408
-1.7199774861994404,-2.4579823935429346,2.1970971431273103,-1.5374225751573,5.97620762981046,-1.254489874062358
-1.6976695591342805,-2.473442554010264,2.2569683451739224,-1.549090537525999,5.984244330131176,-1.0753363308480743
-1.674757696099503,-2.4890131898717383,2.3169018344212278,-1.5589508300291335,5.98854483112089,-0.8934070559604095
-1.6512415126886826,-2.5046759205081983,2.3768591325837503,-1.5669765646723535,5.988895152765508,-0.7088861259418451
-1.6271210519223889,-2.520412085828621,2.436799635277394,-1.5731427444624035,5.985084807850853,-0.5219673096426476
-1.6023968063764018,-2.53620276691646,2.4966806502584418,-1.5774263606611953,5.976907460536395,-0.3328540985451127
-1.5770697398978286,-2.5520288077328974,2.5564574422951396,-1.5798064901790223,5.964161592056229,-0.14175970346535394
-1.551141308837457,-2.567870837876785,2.616083284734042,-1.5802643927626037,5.946651171651368,0.05109298386476269
-1.5246134827260467,-2.583709296397324,2.6755095178036754,-1.5787836076191673,5.9241863307132405,0.24547146572710687
-1.4974887643218275,-2.5995244566516176,2.7346856136772497,-1.5753500491044035,5.896584037993989,0.44113375113265363
-1.4697702089563054,-2.61529645219515,2.793559248294046,-1.569952101089985,5.863668773622209,0.6378285074683987
-1.4414614431055162,-2.631005303689098,2.8520763799159328,-1.5625807096155464,5.825273199546416,0.8352952520840375
-1.4125666821142038,-2.646630946804044,2.910181334371051,-1.5532294734206349,5.781238823923985,1.0332645846758908
-1.3830907470009763,-2.662153261095289,2.967816896911408,-1.5418947319443577,5.73141665687487,1.2314584611657722
-1.3530390802733696,-2.6775520998204674,3.024924410584762,-1.5285756503742731,5.675667854925194,1.4295905096035852
-1.322417760682911,-2.692807320665627,3.0814438809939944,-1.5132743013216632,5.613864351387576,1.6273663884421552
-1.2912335168517346,-2.7078988173413534,3.137314087289218,-1.4959957426977535,5.545889469853023,1.8244841873454618
-1.259493739704082,-2.722806552005894,3.19247269920927,-1.476748091364797,5.471638517909696,2.0206348704958543
-1.2272064936381002,-2.7375105884676465,3.2468563999600826,-1.455542592137276,5.391019358157337,2.2155027621611936
-1.1943805263757672,-2.7519911261147527,3.3004010146878953,-1.4323936817119203,5.303952953551658,2.408766074073867
-1.1610252774315124,-2.7662285345150135,3.3530416442754314,-1.4073190471107722,5.210373884094395,2.600097473958158
-1.1271508851431558,-2.780203388624832,3.4047128041592547,-1.3803396782292745,5.110230831879022,2.7891646943227357
-1.0927681922121888,-2.7938965045415167,3.4553485678365727,-1.351479914091298,5.003487031513316,2.9756311804107725
-1.0578887497041463,-2.8072889757289676,3.5048827147000616,-1.320767482425255,4.890120682967876,3.15915677597593
-1.0225248194638532,-2.8203622096426577,3.5532488818099037,-1.288233532189878,4.7701253239413575,3.3393984453263315
-0.9866893749047116,-2.833097964675798,3.6003807191833723,-1.2539126586949982,4.643510158896248,3.516011029851427
-0.950396100135872,-2.8454783873448286,3.646212048154173,-1.2178429209816413,4.510300341997322,3.6886480370245494
-0.9136593873961171,-2.857486049628756,3.6906770223264616,-1.1800658511469593,4.370538280060572,3.8569628920957157
-0.8764943220895265,-2.869103989635932,3.7337103120192494,-1.1406264466654108,4.224946602906499,4.020879023072425
-0.8389101689914701,-2.8803176436571545,3.775260537900165,-1.0995677726069708,4.074286956070182,4.18033330276117
-0.8009171275724418,-2.8911125461941305,3.8152776184470807,-1.0569360902537757,3.918190495094308,4.3347995573894025
-0.7625311563437829,-2.901473114747923,3.8537027900542054,-1.012784998685261,3.75631334724153,4.48375638629453
-0.7237687250270091,-2.911384349870827,3.8904790868603247,-0.9671711976352666,3.5888427613923,4.626898650485579
-0.6846468013082415,-2.920831860525079,3.9255514939859832,-0.9201543950719362,3.4159811098469106,4.763930859258316
-0.6451828362836665,-2.929801888825414,3.9588670970674698,-0.871797206458924,3.237945491017342,4.8945679931255555
-0.6053947486266709,-2.938281334102514,3.990375227539884,-0.8221650458602134,3.054967277889233,5.018536308849178
-0.5653009075111725,-2.9462577762251296,4.020027603131318,-0.771326009084566,2.867291613350517,5.135574123221616
-0.5249201143295148,-2.9537194981196655,4.0477784630423965,-0.7193507490990199,2.6751768537132534,5.245432572288323
-0.48427158324708974,-2.9606555074272585,4.073584697299752,-0.6663123439736888,2.4788939619743644,5.347876342764632
-0.4433749206395933,-2.967055557239843,4.09740596978863,-0.6122861576522806,2.2787258525900143,5.442684372476929
-0.4022501034624818,-2.9729101658584343,4.119204834488741,-0.5573496938740506,2.074966689752472,5.5296505167549235
-0.36091745660576247,-2.9782106355187885,4.138946844458349,-0.501582443603133,1.8679211413722783,5.608584177813189
-0.319397629290723,-2.982949070031781,4.1566006531348325,-0.44506572635026315,1.657903591176563,5.679310894288658
-0.27771157056854356,-2.9871183912882247,4.172138107544967,-0.3878825257995563,1.4452373115274213,5.741672888245795
-0.2358805039839525,-2.990712354580473,4.185534333045291,-0.33011732017917617,1.2302535997579866,5.7955295671202
-0.19392590147014224,-2.9937255626959183,4.196767809241824,-0.27185590783919195,1.0132908810001595,5.840757978246607
-0.15186945654406822,-2.996153478740535,4.205820436769018,-0.2131852285225875,0.7946937806428878,5.877253213804965
-0.10973305687397833,-2.9979924376537532,4.21267759464008,-0.15419318083608957,0.5748121697183137,5.904928764219486
-0.06753875629356602,-2.999239656379316,4.21732818791453,-0.09496843644612134,0.3540001866500688,5.923716818259423
-0.025308746339472887,-2.999893242660266,4.219764685463905,-0.03560025154160667,0.13261523892538207,5.933568508313526
0.01693467260897903,-2.9999522024298364,4.219983147652776,0.023821723880475723,-0.08898301163546307,5.934454099544733
0.059169120507050615,-2.9994164457738144,4.217983243789521,0.08320763833916872,-0.31043367624505436,5.926363121873852
0.10137216705635352,-2.9982867914437903,4.213768259239462,0.14246763222629855,-0.4210769565509362,5.920073389324272
2.28096048066999,-1.9486455002441385,0.860181396113413,1.0068736311948052,-5.262035584758806,-5.334244506687892
2.2893068247227224,-1.938833221883194,0.8075083672369485,0.9534777902870185,-5.235560377876716,-5.375414271975309
2.297128584681602,-1.9295596040129723,0.7553653725322976,0.8992577298539582,-5.1838146987511635,-5.4551400763405695
2.304430946551057,-1.9208326352334288,0.7037282931878762,0.8442657767466667,-5.134555964350383,-5.529653067204933
2.3112188460016116,-1.9126597830996968,0.6525714593320898,0.7885539647447504,-5.087934466550628,-5.598982921138287
2.3174969542956387,-1.9050479959387996,0.6018677433069828,0.732174026573728,-5.044091142918674,-5.6631599311363345
2.3232696651287847,-1.8980037047098683,0.5515886536680524,0.6751773895468258,-5.00315751079421,-5.722214654492433
2.32854108239794,-1.8915328248764363,0.5017044297775691,0.6176151746319375,-4.965241931528464,-5.776147312931062
2.3333154487908994,-1.8856402139416002,0.45218441079460964,0.559538804703361,-4.930356575627346,-5.824774748975095
2.3375996433310036,-1.880326542784196,0.4029985924276724,0.5010030675453491,-4.898624368483322,-5.868194647750812
2.3413970043872405,-1.8755959233924706,0.35411385286701563,0.4420574303740155,-4.870266342530577,-5.906733765759228
2.344709735135754,-1.871452980429811,0.30549576274738044,0.38275013930192103,-4.845381359615702,-5.940451880189986
2.347539737018262,-1.8679018130298577,0.2571092210428774,0.3231294648046464,-4.824031880902284,-5.9693458278259435
2.349888601158199,-1.8649459944316784,0.20891854791450185,0.26324371632242255,-4.8062710365778365,-5.9934109179038035
2.351757600825424,-1.8625885715744759,0.16088757866894673,0.20314125824000567,-4.792142518653956,-6.012640806052036
2.3531476849596533,-1.8608320646337284,0.11297975875226052,0.14287052701207154,-4.781680481306794,-6.027027391774163
2.3540594727615862,-1.8596784664832362,0.0651582397038458,0.08248004919547793,-4.774909448594292,-6.036560740037129
2.3544932493595616,-1.859129242070129,0.017385975997620078,0.022018460144461387,-4.771844229448505,-6.041229027458649
2.3544489625584597,-1.8591853276925867,-0.030374177302130257,-0.03846547687977027,-4.772489839905111,-6.0410185135199885
2.3539262206764966,-1.8598471301727102,-0.07815936614262235,-0.09892285143752033,-4.7768414325987445,-6.035913537162898
2.352924291474456,-1.8611145259197324,-0.1260066384152182,-0.1593045867328813,-4.784884233620424,-6.025896539060108
2.3514421021808642,-1.862986859881528,-0.17395284429318153,-0.2195614207880732,-4.796593486902226,-6.0109481097783934
2.3494782406155306,-1.8654629443851605,-0.22203453605089846,-0.27964388822994635,-4.811934406364314,-5.991047063982023
2.347030957412805,-1.868541057869998,-0.2702878674436182,-0.3395023029498754,-4.830862136128909,-5.966170540750742
2.344098169344843,-1.8722189435197363,-0.3187484927301559,-0.3990867418986298,-4.853321719175415,-5.9362941300123815
2.3406774637440235,-1.8764938078024251,-0.36745146542510815,-0.4583470302774507,-4.8792480748798415,-5.901392025013756
2.3367661040225824,-1.8813623189303867,-0.4164311368718945,-0.5172327283853918,-4.908565985948986,-5.861437200675741
2.3323610362863088,-1.886820605254632,-0.46572105473339614,-0.5756931203810691,-4.94119009532535,-5.816401617598334
2.327458897037992,-1.892864253611097,-0.5153538615030326,-0.6336772052141872,-4.977024913702227,-5.766256451400327
2.3220560219650173,-1.8994883076386648,-0.5653611931458531,-0.6911336899786732,-5.015964838349078,-5.710972346994549
2.316148455804228,-1.9066872660915557,-0.6157735779864976,-0.7480109859347988,-5.057894184003896,-5.650519697313712
2.3097319632757864,-1.9144550811711885,-0.6666203359687539,-0.8042572074424111,-5.1026872266430345,-5.58486894591492
2.30280204107636,-1.9227851569050955,-0.7179294784197915,-0.8598201740412036,-5.150208260987576,-5.513990912801184
2.29535393092043,-1.931670347602854,-0.7697276084609975,-0.9146474159068992,-5.200311672649491,-5.437857142707102
2.2873826336169887,-1.9411029564212736,-0.8220398222165781,-0.9686861829042085,-5.252842025858946,-5.356440275002242
2.2788829241672013,-1.9510747340732861,-0.8748896109806962,-1.0218834574484856,-5.307634167747501,-5.269714434271627
2.269849367866912,-1.9615768777170524,-0.9282987645138253,-1.074185971378115,-5.364513350187124,-5.1776556405349154
2.2602763373960455,-1.9726000300637527,-0.982287275649107,-1.1255402270287642,-5.4232953702058495,-5.080242237969848
2.2501580308750704,-1.9841342787443657,-1.0368732463998283,-1.1758925226888226,-5.4837867300116585,-4.977455340904989
2.2394884908667043,-1.9961691559774115,-1.0920727957694605,-1.2251889826024376,-5.54578481766076,-4.8692792957468995
2.2282616242989683,-2.0086936385811853,-1.1478999694761198,-1.2733755916727445,-5.609078109403505,-4.75570215740747
2.2164712232835755,-2.021696148375371,-1.204366651813575,-1.320398235002988,-5.67344639472762,-4.636716178695529
2.204110986801366,-2.035164553018136,-1.2614824798810775,-1.36620274239738,-5.738661025097883,-4.512318311035784
2.1911745432242165,-2.049086167325851,-1.3192547604241431,-1.4107349379266272,-5.804485187360264,-4.382510714779187
2.177655473640458,-2.0634477551233887,-1.3776883895379397,-1.4539406946452114,-5.870674202739266,-4.247301277269273
2.163547335948348,-2.078235531673637,-1.4367857754939983,-1.4957659945286146,-5.936975852306233,-4.106704136731011
2.148843689679646,-2.093435166735279,-1.4965467649594857,-1.5361569936788653,-6.003130729737478,-3.9607402099545226
2.1335381215127183,-2.1090317882981235,-1.55696857288614,-1.5750600928260026,-6.0688726221105895,-3.809437721652756
2.117624271431971,-2.1250099870452877,-1.618045716353091,-1.612422013131373,-6.133928919406756,-3.6528327332827644
2.1010958594877063,-2.1413538215912884,-1.679769952654043,-1.6481898772761079,-6.198021053297012,-3.4909696690356924
2.0839467131077694,-2.158046824544668,-1.7421302219246033,-1.6823112957947501,-6.260864965688398,-3.323901836620095
2.066170794909605,-2.1750720094430465,-1.805112594609767,-1.7147344585898237,-6.322171607395944,-3.151691940387451
2.047762230958555,-2.1924118786075857,-1.8687002240746722,-1.7454082315382424,-6.381647467184067,-2.9744125842805573
2.028715339415479,-2.2100484319625977,-1.9328733046635018,-1.77428225807492,-6.438995131289957,-2.7921467620241884
2.0090246595139907,-2.2279631768646206,-1.9976090355119087,-1.8013070656128007,-6.493913873401368,-2.604988331921817
1.98868498080488,-2.2461371389835247,-2.062881590417283,-1.8264341766319132,-6.546100274909833,-2.41304247357877
1.967691372602582,-2.2645508742762583,-2.128662094068662,-1.8496162242430065,-6.595248875102172,-2.216426123834154
1.9460392135659093,-2.283184482091576,-2.194918604933843,-1.8708070720039685,-6.641052850785272,-2.015268389159459
1.9237242213426875,-2.3020176194415782,-2.2616161050953942,-1.8899619377396923,-6.683204724664009,-1.8097109317658493
1.900742482205445,-2.3210295164731285,-2.3287164973195087,-1.9070375210883697,-6.721397101609384,-1.5999083266588343
1.8770904806029172,-2.3401989931691514,-2.3961786096321185,-1.9219921344695987,-6.7554776048879575,-1.386125174392106
1.852764840675671,-2.3595047033553582,-2.4639612942141627,-1.9347877748299536,-6.786957804218574,-1.169627918415813
1.8277593532033687,-2.3789274362152373,-2.5320536407476055,-1.9454081088122577,-6.815606026453949,-0.9504976559020548
1.8020708816081195,-2.398445441876912,-2.6004098633123394,-1.9538167569300948,-6.838939429783437,-0.727482333436825
1.7756978778846406,-2.418035782712072,-2.668969345047574,-1.959972319691874,-6.856091124457379,-0.5004850497597175
1.748639314164806,-2.4376752345128416,-2.737668944883058,-1.9638364776460049,-6.866812866094506,-0.269819777445079
1.7208947094330087,-2.4573403099785507,-2.806443076100517,-1.9653741170381216,-6.870864771554295,-0.03581293309713374
1.6924641555443074,-2.4770072834365453,-2.875223795164425,-1.9645534532835853,-6.868016340662422,0.20119686831115757
1.6633483424647837,-2.4966522167934517,-2.9439409007384034,-1.961346151706567,-6.858047467858256,0.44085911450470405
1.6335485826531604,-2.51625098670857,-3.012522042769195,-1.9557274449851927,-6.8407494402719635,0.6828117534329152
1.603066834502599,-2.535779312976154,-3.0808928414845886,-1.947676246732935,-6.815925918628153,0.9266816080556595
1.571905724761717,-2.5552127880983493,-3.148977016115104,-1.937175260639734,-6.7833938972767385,1.1720848489170521
1.5400685698543084,-2.5745269080254154,-3.2166965231117506,-1.9242110845924536,-6.742984639570153,1.4186275247553652
1.50755939601795,-2.593697104034701,-3.283971703593986,-1.9087743091931804,-6.694544584742431,1.6659061511072935
1.4743829581827357,-2.6126987757145534,-3.350721439723211,-1.890859610095811,-6.637936222398622,1.913508356565245
1.4405447575126997,-2.6315073250140646,-3.4168633196580225,-1.8704658335862685,-6.573038930694963,2.1610135860408377
1.4060510575341991,-2.6500981913142314,-3.482313810708095,-1.8475960748397382,-6.499749774282151,2.407993860074555
1.370908898777529,-2.6684468874707967,-3.5469884402642715,-1.8222577482994906,-6.417984258098556,2.654014588914606
1.3351261118604123,-2.686529036773751,-3.610801984043401,-1.7944626496362426,-6.327677033134194,2.8986354397682845
1.2987113289447136,-2.7043204107632395,-3.673668661147839,-1.76422700876459,-6.228782550344448,3.141411255308171
1.2616739935008001,-2.7217969678364593,-3.7355023354016486,-1.7315715334138568,-6.121275658972905,3.381893021194159
1.2240243683173744,-2.738934892575078,-3.796216722388538,-1.6965214427747164,-6.005152145648509,3.61962888005408
1.1857735416983952,-2.7557106357177714,-3.8557256015807986,-1.6591064907701312,-5.880429210751032,3.854165189051656
1.1469334317928028,-2.7721009546977156,-3.9139430329140845,-1.619360978529438,-5.747145878688798,4.08504761786304
1.107516789007258,-2.788082954660254,-3.970783577130124,-1.5773237556777782,-5.605363338915339,4.31182228358189
1.0675371964568963,-2.803634129871612,-4.026162519178656,-1.5330382100893603,-5.455165214706909,4.534036918785702
1.0270090684142545,-2.818732405425333,-4.079996093941073,-1.4865522457921785,-5.296657756952811,4.751242068716621
0.9859476467219901,-2.8333561791492734,-4.132201713512045,-1.4379182487536921,-5.129969960455753,4.962992313268771
0.9443689951407905,-2.84748436361234,-4.182698195251499,-1.3871930403213322,-4.9552536005099626,5.168847509227248
0.9022899916099505,-2.861096428126902,-4.231405989798531,-1.3344378181385321,-4.772683187819524,5.368374047974925
0.859728318404441,-2.874172440639822,-4.278247408220858,-1.2797180844059184,-4.582455840130052,5.5611461236771405
0.8167024501789164,-2.8866931094024793,-4.323146847458792,-1.223103561408259,-4.384791069279032,5.746747006767173
0.7732316398959642,-2.898639824307911,-4.36603101321143,-1.1646680942804495,-4.17993048272055,5.924770317395129
0.72933590264297,-2.9099946977814177,-4.40682913940515,-1.1044895410399882,-3.9681373989468227,6.094821293366081
0.6850359973492571,-2.9207406051095512,-4.445473203380535,-1.0426496499688163,-3.7496963766070905,6.256518046986294
0.6403534064225765,-2.930861224091479,-4.48189813593382,-0.979233924483706,-3.524912657519536,6.409492805155011
0.5953103133316321,-2.9403410738961893,-4.516042025352898,-0.9143314756914388,-3.2941115241742978,6.553393126990365
0.5499295781689953,-2.9491655530089984,-4.547846314595968,-0.8480348628822975,-3.0576375727361267,6.687883093261362
0.5042347112365437,-2.957320976151253,-4.577255990773041,-0.7804399222727929,-2.81585390297289,6.812644461908391
0.45824984470339103,-2.964794610058059,-4.604219766106937,-0.711645584365613,-2.5691412269578677,6.927377783984596
0.41199970239409145,-2.9715747080003188,-4.6286902495709965,-0.6417536803511785,-2.3178968988112274,7.0318034744290365
0.36550956777275767,-2.9776505429392772,-4.65062410842548,-0.5708687380306966,-2.0625338681670655,7.125662832197982
0.318805250196447,-2.9830124392042316,-4.66998221890367,-0.4990977677946625,-1.803479560469242,7.20871900442847
0.2719130495189077,-2.9876518025869965,-4.686729805331771,-0.42655003924333984,-1.5411746876000905,7.280757889489859
0.22485971913328429,-2.9915611487501472,-4.700836567003773,-0.3533368490861568,-1.2760719927478306,7.3415889739964
0.1776724275498047,-2.9947341298500203,-4.7122767921735695,-0.27957128100517376,-1.0086349338002947,7.391046099101221
0.13037871861165368,-2.997165559279831,-4.721029458571346,-0.20536795821325957,-0.7393363099196222,7.428988151674197
0.08300647045921286,-2.9988514344431776,-4.727078319899688,-0.13084278948016484,-0.468656836304973,7.455299676276994
0.03558385335954595,-2.9997889574735233,-4.730411977816691,-0.05611270943894543,-0.19708367247594083,7.469891404191337
-0.011860713475596951,-2.9999765538210212,-4.731023938968275,0.018704585979121127,0.07489109028506391,7.472700696126349
-0.05929860595391438,-2.9994138886342316,-4.728912656689863,0.09349090810112157,0.34677197641164526,7.46369189562648
-0.10670103991378795,-2.998101880870848,-4.724081557058132,0.1681278471528244,0.6180617022853312,7.4428565906229185
-0.15403911654227817,-2.996042715078487,-4.716539049036503,0.24249704605153027,0.8882627748306504,7.410213781014297
-0.20128386825467076,-2.993239850793858,-4.706298518522984,0.3164804754013588,1.1568791058953707,7.3658099506242305
-0.24840630488593385,-2.9896980295161777,-4.693378306175735,0.38996070872669,1.4234176356824264,7.309719042363577
-0.295377460040516,-2.9854232792185456,-4.677801668959773,0.46282119697019913,1.6873899583816012,7.242042335919372
-0.34216843744346814,-2.980422916369,-4.659596725427354,0.5349465412776283,1.9483139430668075,7.162908227796592
-0.3887504571329522,-2.974705545441249,-4.638796384814291,0.606222763092253,2.205715342878875,7.072471914052873
-0.43509490133182205,-2.9682810559034083,-4.615438260104454,0.6765375705879961,2.4591016665777374,6.970989480429559
-0.4811742407455991,-2.9611604735378485,-4.58956512021814,0.7457821120498017,2.7074112078067856,6.860391243052227
-0.5269805773771752,-2.9533525815701753,-4.561235833521735,0.8138827406190716,2.950028467165538,6.741727107733766
-0.5724962380896932,-2.9448680882805514,-4.530505491245857,0.8807516237161434,3.187218585502137,6.613773820453204
-0.6176962551728344,-2.9357199008668142,-4.497427653631803,0.9462906249124291,3.418884711804594,6.476178466804122
-0.6625563352885702,-2.9259219235258107,-4.462059350869389,1.0104048462747843,3.6446896131671735,6.329272773609446
-0.7070528889604366,-2.9154890176800015,-4.424460894609437,1.0730027925522578,3.8643152699038694,6.173404275834855
-0.7511630579232995,-2.9044369609980034,-4.384695681802244,1.1339965234686753,4.077463599042943,6.008935113916408
-0.7948647402815676,-2.89278240534215,-4.3428299917256945,1.1933017938318655,4.283857091077778,5.8362408051528405
-0.8381366134331059,-2.8805428337768015,-4.298932777075962,1.2508381812294929,4.483239359265468,5.655708995062
-0.880958154725294,-2.867736516771198,-4.253075449998658,1.3065292011404142,4.675375601188222,5.4677381945627275
-0.9233096598187335,-2.8543824677301766,-4.205331663939061,1.3603024093488667,4.860052972705859,5.272736508773292
-0.9651722587429952,-2.840500397985,-4.155777092186729,1.4120894916063458,5.0370808748339755,5.071120363115284
-1.0065279296374876,-2.8261106713750035,-4.104489203982425,1.461826340542366,5.206291154464793,4.863313232280035
-1.0473595101789608,-2.8112342585486694,-4.051547039044291,1.5094531198802204,5.367538220220467,4.649744377455804
-1.0876507067053434,-2.795892691110188,-3.9970309813553886,1.5549143160670067,5.520699075081097,4.430847597028105
-1.1273861010534898,-2.7801080157345344,-3.941022533036661,1.5981587774783805,5.665673267757228,4.207059995756254
-1.1665511551359677,-2.7639027483706693,-3.8836040891079966,1.6391397414074722,5.802382765089021,3.9788207771979245
-1.2051322132892286,-2.747299828648596,-3.8248587139157597,1.6778148490939546,5.930771748040172,3.7465700639019275
-1.243116502432362,-2.7303225746018236,-3.7648699199780635,1.7141461490931964,6.0508063341150375,3.510747749621771
-1.2804921300820884,-2.7129946378122156,-3.703721449969513,1.7481000893266225,6.162474229268071,3.271792387517536
-1.3172480802757225,-2.6953399590793596,-3.641497062535259,1.7796474981926464,6.265784312585453,3.030140118016817
-1.353374207459503,-2.6773827247114603,-3.578280322590425,1.8087635551527852,6.360766157204353,2.78622363969842
-1.3888612284049193,-2.659147323529401,-3.514154396725362,1.835427751239662,6.447469491100122,2.54047122624479
-1.4237007122204934,-2.640658304670042,-3.449201854300132,1.8596238399624907,6.525963601502781,2.2933057921871978
-1.4578850685308553,-2.621940336269074,-3.3835044747733547,1.8813397791112774,6.596336686815249,2.045144009840854
-1.4914075338989212,-2.6030181650978808,-3.3171430617712985,1.9005676639833284,6.658695159990714,1.7963954794971073
-1.5242621565704906,-2.5839165772228556,-3.25019726436313,1.917303652574683,6.713162907384657,1.5474619546112933
-1.5564437796237,-2.56466035974955,-3.1827454059678018,1.931547883294866,6.759880507133374,1.2987366233966924
-1.587948022608427,-2.545274263707938,-3.114864321277377,1.9433043857758179,6.799004411121871,1.0506034479117687
-1.6187712617630141,-2.5257829681289286,-3.0466292015409375,1.9525809853551617,6.830706094595655,0.8034365614082759
-1.6489106088975134,-2.506211045356163,-2.9781134485126994,1.9593892018200276,6.855171177437711,0.5575997243967805
-1.678363889034138,-2.48658292763105,-2.9093885373279704,1.9637441430007427,6.872598521081073,0.3134458395824282
-1.7071296168966335,-2.4669228749829926,-2.8405238885310964,1.9656643938036598,6.883199304957941,0.07131652552945411
-1.7352069723410257,-2.447254944450841,-2.7715867494409245,1.9651719012696007,6.887196086296967,-0.16845825136793735
-1.7625957748205079,-2.427602960655818,-2.7026420850016275,1.9622918562387361,6.884821846977957,-0.4055604873045411
-1.7892964569772452,-2.4079904877404887,-2.6337524782301545,1.9570525721944347,6.876319031033859,-0.639684394824144
-1.8153100374535547,-2.388440802682866,-2.564978040336285,1.9494853618478625,6.8619385762582255,-0.8705366011168394
-1.840638093014281,-2.368976869989395,-2.4963763305573172,1.9396244120119155,6.841938943233217,-1.0978362922797942
-1.8652827300712835,-2.3496213177654433,-2.4280022857170014,1.9275066572977164,6.816585144939779,-1.3213153051813151
-1.889246555699756,-2.3303964151570025,-2.359908159487452,1.9131716531494265,6.786147779949275,-1.5407181687675404
-1.9125326482346736,-2.3113240511526003,-2.2921434713036026,1.8966614487137816,6.750902072026946,-1.755802096832852
-1.9351445275340122,-2.2924257147299594,-2.224754964852278,1.8780204600196397,6.71112691880262,-1.9663369344442003
-1.9570861249934965,-2.273722476327738,-2.1577865760322776,1.8572953439201034,6.6671039519837905,-2.1721050603577083
-1.978361753395589,-2.2552349706187007,-2.0912794102580063,1.8345348732256912,6.619116611407634,-2.372901247902064
-1.9989760766732194,-2.236983380556982,-2.02527172895705,1.8097898134315737,6.567449235042275,-2.5685324869218675
-2.018934079666348,-2.2189874226686808,-1.9597989450919948,1.7831128014154436,6.512386166865426,-2.7588177694753284
-2.0382410379469844,-2.2012663335518488,-1.8948936275183026,1.7545582264550907,6.454210884368365,-2.9435878420686805
-2.056902487785659,-2.183838857549056,-1.8305855139735092,1.7241821138865412,6.393205147250569,-3.1226849272805453
-2.0749241963296265,-2.1667232355531367,-1.7669015324782513,1.6920420116947195,6.329648168697872,-3.2959624176867095
-2.09231213206033,-2.1499371949043438,-1.703865830916495,1.6581968802992195,6.263815810463981,-3.4632845450378937
-2.1090724355947805,-2.1334979403351433,-1.6414998145510444,1.622706985768035,6.195979802808594,-3.624526027670086
-2.12521139089266,-2.1174221459170783,-1.5798221912206272,1.5856337966621807,6.126406990189594,-3.7795716991436166
-2.1407353969280383,-2.1017259479626156,-1.5188490239566583,1.5470398846840785,6.055358603451609,-3.928316121108324
-2.155650939881669,-2.0864249388337166,-1.4585937907511255,1.5069888292726248,5.983089559111207,-4.07066318338029
-2.169964565906954,-2.0715341616078273,-1.3990674512016792,1.4655451262580468,5.909847786204111,-4.206525694196841
-2.183682854519717,-2.0570681055513504,-1.3402785197560483,1.4227741006600756,5.8358735810332405,-4.335824963581274
-2.1968123926591026,-2.0430407023501487,-1.2822331452750877,1.3787418236838471,5.76212151262785,-4.459156442621975
-2.2093615787187537,-2.029463331642475,-1.2249207317154507,1.3335016994063822,5.692347825623983,-4.57986772611082
-2.2213450532564933,-2.0163397913974985,-1.1682722278451783,1.287052780118065,5.626955538673386,-4.698448960258595
-2.232769631134973,-2.0036815551083453,-1.112268969179447,1.239438657158963,5.563133213180805,-4.812314850467615
-2.243640989507606,-1.991500718102138,-1.0568981895432603,1.1907101404690636,5.500685824644641,-4.921101466417078
-2.2539647153109694,-1.9798088448466786,-1.0021451288462209,1.1409181072807433,5.4398088867226235,-5.024803712348856
-2.2637462836388598,-1.9686169671399392,-0.9479931067259906,1.0901134695511687,5.3806904229092325,-5.123419540424997
-2.2729910369184223,-1.957935582721892,-0.8944235988580481,1.0383471455104731,5.323510708918029,-5.216949544247122
-2.2817041649184713,-1.9477746542641174,-0.8414163157566608,0.9856700352319071,5.268442032211709,-5.305396562511568
-2.28989068561801,-1.9381436086936072,-0.7889492838988548,0.9321330001148462,5.215648467984913,-5.388765294294757
-2.2975554269609733,-1.9290513368083753,-0.736998929010216,0.8777868461569369,5.165285670892217,-5.467061927393097
-2.3047030095212606,-1.9205061931437877,-0.6855401613584701,0.8226823108777472,5.117500681809084,-5.5402937810709005
-2.311337830100296,-1.912515996050034,-0.6345464629079322,0.7668700537431052,5.072431748915786,-5.608468964498286
-2.3174640462775478,-1.9050880279427764,-0.5839899761949909,0.7104006499268306,5.030208162403916,-5.671596052088844
-2.323085561932749,-1.8982290356907945,-0.5338415947917377,0.65332458723482,4.990950102120877,-5.729683776873795
-2.328206013756945,-1.891945231106333,-0.48407105523161004,0.5956922660054333,4.9547684974904165,-5.7827407429768165
-2.3328287587679135,-1.8862422915058807,-0.434647030277415,0.5375540017898388,4.921764899076031,-5.830775158180707
-2.336956862844055,-1.8811253603112346,-0.3855372234182761,0.4789600306064202,4.8920313611876125,-5.873794587503511
-2.3405930902894125,-1.8765990476629417,-0.3367084644878733,0.4199605165545333,4.865650334972008,-5.911805728629137
-2.34373989444115,-1.8726674310205182,-0.28812680630171944,0.3606055615647959,4.84269457147235,-5.9448142099646955
-2.3463994093295186,-1.869334055726286,-0.2397576222161546,0.3009452170557406,4.823227034190191,-5.972824412023689
-2.348573442399117,-1.866601935512112,-0.19156570451613006,0.24102949726001735,4.807300820737967,-5.9958393127618255
-2.350263468299063,-1.864473552930923,-0.14351536354272185,0.18090839397742584,4.794959093225744,-6.0138603574194684
-2.351470623748565,-1.862950859697468,-0.09557052747457366,0.1206318925068749,4.7862350170872805,-6.026887353352748
-2.35219570348327,-1.8620352769254525,-0.047694842680113654,0.06024998850489839,4.781151708112951,-6.034918390262463
-2.3524391572867076,-1.861727695250894,0.0001482254406015609,-0.0001872944853679022,4.779722187522385,-6.037949786157175
-2.3522010881101068,-1.862028474834268,0.047995291204219415,-0.060629887093845154,4.781949344977873,-6.035976059315122
-2.351481251282826,-1.8629374452367844,0.09588294706178016,-0.12102765603321818,4.787825909507703,-6.0289899264358535
-2.350279054814638,-1.8644539051689133,0.14384766176493416,-0.18133038612158991,4.79733442837826,-6.016982327099028
-2.3485935607901025,-1.8665766221120599,0.1919256783606442,-0.24148776268184732,4.810447254024448,-5.999942474574761
-2.3464234878542243,-1.86930383181708,0.2401529120957539,-0.30144935458154504,4.827126539217771,-5.97785793295494
-2.3437672147876087,-1.8726332376861023,0.2885648483149539,-0.3611645981764407,4.847324240720983,-5.950714720499832
-2.340622785168255,-1.8765620100468836,0.3371964404385163,-0.42058278241937946,4.870982131747164,-5.918497439018811
-2.3369879131160767,-1.881086785331651,0.38608200810969184,-0.4796530353940345,4.89803182360772,-5.881189429026858
-2.332859990115145,-1.8862036651750962,0.435255135605838,-0.5383243125300272,4.928394796999079,-5.838772950340626
-2.3282360929075128,-1.8919082154488258,0.4847485706121759,-0.5965453867522051,4.961982443440615,-5.791229387699893
-2.3231129924513017,-1.898195465252185,0.5345941234625069,-0.6542648408123074,4.998696117434889,-5.7385394809184795
-2.317487163934498,-1.9050599058819218,0.5848225669572187,-0.7114310620458684,5.03842719997866,-5.680683578989623
-2.3113547978346425,-1.9124954898056046,0.6354635368754931,-0.7679922397910786,5.081057174104249,-5.6176419174876955
-2.3047118120132217,-1.9204956296661368,0.6865454333056521,-0.8238963656992756,5.1264577131779525,-5.549394918523525
-2.2975538648321923,-1.929053197346993,0.7380953229251017,-0.8790912371589168,5.1744907827262665,-5.475923512428466
-2.2898763692785593,-1.9381605231300227,0.7901388423692409,-0.9335244640461918,5.22500875659658,-5.3972094802548725
-2.2816745080814056,-1.9478093949797748,0.8427001028369451,-0.9871434790058612,5.2778545482904065,-5.313235816094121
-2.2729432498041113,-1.9579910579902875,0.8958015960887686,-1.0398955514554835,5.332861758333486,-5.223987108127439
-2.2636773658928178,-1.9686962140321584,0.9494641020027806,-1.091727805494899,5.389854838564148,-5.129449937235179
-2.2538714486603904,-1.9799150216394423,1.0037065978618245,-1.1425872418906222,5.448649274233198,-5.029613291902223
-2.2435199301832682,-1.9916370961775298,1.0585461695549967,-1.1924207642917402,5.509051784812485,-4.924468998068228
-2.2326171020866417,-2.003851510334597,1.1139979248850975,-1.241175209819916,5.570860544405768,-4.814012162483735
-2.2211571361913647,-2.016546794980512,1.1700749091827398,-1.2887973841612843,5.633865422642373,-4.698241628043277
-2.209134105993906,-2.029710940438196,1.2267880234364963,-1.3352341012722337,5.69784824691429,-4.577160439479329
-2.196542008948455,-2.0433313982133896,1.2841459451569999,-1.3804322277945043,5.7625830867887515,-4.4507763177155795
-2.183374789518046,-2.0573950832295256,1.342155052201036,-1.4243387322575307,5.827836561389489,-4.319102141091619
-2.169626362959237,-2.0718883766149836,1.400819349789422,-1.4669007391276696,5.893368170492536,-4.1821564315881545
-2.1552906398024896,-2.0867971290903613,1.460140400959645,-1.508065587744781,5.958930650027213,-4.039963844101962
-2.1403615509879645,-2.1021066650035616,1.5201172607008777,-1.547780896166748,6.024270352606209,-3.892555656741351
-2.124833073613938,-2.1178017870604284,1.5807464140248344,-1.585994629921785,6.0891276536342644,-3.739970260039584
-2.1086992572525243,-2.133866781798398,1.6420217182310932,-1.62265517564702,6.153654477133671,-3.5825883880978466
-2.0919533288051015,-2.1502863228187206,1.7039426998533362,-1.657718121174995,6.218777600636287,-3.421330169028934
-2.074586261071582,-2.1670468027647747,1.7665217702958835,-1.6911502741260778,6.2836289016545805,-3.255591555840752
-2.056591491322126,-2.1841317354549457,1.8297410762628374,-1.722895129299935,6.346457242506048,-3.084178399736558
-2.037962834861812,-2.2015239003294984,1.8935779713470557,-1.7528955874341168,6.406885963072924,-2.9071239566011684
-2.0186943084670967,-2.219205553562479,1.9580070615095424,-1.7810958091117701,6.4646389301692295,-2.7245594943964733
-1.9987801592818464,-2.2371584375857774,2.0230001721512445,-1.8074413230576698,6.519437101658127,-2.5366272725075447
-1.9782148940505886,-2.2553637917099802,2.0885263228039994,-1.8318791378907,6.570999300264248,-2.3434808752174234
-1.956993308622594,-2.273802363884424,2.154551709694072,-1.8543578570960566,6.619043012159324,-2.1452855200883363
-1.9351105176574477,-2.2924544236367113,2.2210396964208026,-1.8748277969515277,6.6632852091426,-1.9422183383733937
-1.9125619844599153,-2.311299776229546,2.28795081298021,-1.893241107113542,6.703443193062753,-1.7344686246169374
-1.8893435508691327,-2.3303177780700244,2.355242763348986,-1.9095518935404552,6.739235460950425,-1.5222380526490724
-1.8654514671244513,-2.349487353403553,2.4228704418280667,-1.9237163434028126,6.7703825891476725,-1.305740855243684
-1.8408824216277488,-2.3687870123212758,2.490785958326917,-1.9356928516033918,6.796608134535674,-1.0852039647872687
-1.8156335705195685,-2.388194870106366,2.5589386727497017,-1.945442148503659,6.817639550775013,-0.8608671123991343
-1.7897025669842228,-2.4076886679407044,2.627275238622713,-1.9529274284281994,6.833209117286671,-0.6329828830545523
-1.7630875901969192,-2.4272457949893784,2.695739656078764,-1.958114478494741,6.843054878516654,-0.40181672438852445
-1.7357873738240952,-2.44684331187611,2.764273334288712,-1.9609718072948363,6.846921590842442,-0.16764690699984897
-1.7078012339865176,-2.466457975558093,2.832815163402937,-1.9614707729291725,6.844561674302298,0.06923556576516887
-1.6791290965932884,-2.4860662656039176,2.901301596036506,-1.9595857098821203,6.835736166152145,0.3085271003949259
-1.6497715239537682,-2.5056444118731735,2.969666738300878,-1.9552940542025474,6.820215673088597,0.5499117098140971
-1.6197297405735815,-2.525168423591076,3.037842450352594,-1.9485764664423986,6.797781318818636,0.7930612654510725
-1.5890056580403031,-2.5446141198059684,3.105758456395345,-1.9394169517911144,6.76822568350488,1.0376358059934745
-1.557601898904219,-2.563957161211936,3.1733424640363754,-1.9278029768329197,6.731353731479629,1.2832839038172779
-1.5255218194596472,-2.583173083312949,3.2405202928614036,-1.9137255823453232,6.6869837234951035,1.529643089821434
-1.4927695313327898,-2.602237330899025,3.3072160120542953,-1.8971794915512092,6.634948109666908,1.7763403371337319
-1.459349921782927,-2.621125293798861,3.373352086848729,-1.8781632132335366,6.5750943991724,2.022992603875366
-1.4252686726250037,-2.6398123438672227,3.438849533559248,-1.8566791391212722,6.507286002689426,2.269207434881082
-1.3905322776832758,-2.658273873159228,3.503628082898567,-1.832733634957639,6.4314030435005805,2.5145836219713544
-1.3551480586877656,-2.6764853332373746,3.5676063512469476,-1.8063371246673912,6.347343133150559,2.7587119220612237
-1.3191241795277229,-2.6944222755509784,3.630702019498178,-1.7775041670485054,6.255022107525377,3.0011758320760578
-1.2824696587792093,-2.712060392821432,3.6928320190652735,-1.7462535244256283,6.154374719227661,3.241552419318296
-1.2451943804272652,-2.729375561360576,3.753912724587821,-1.712608222717809,6.045355282149558,3.4794132056018157
-1.2073091027069196,-2.7463438842433794,3.8138601528420413,-1.676595602391558,5.9279382641962854,3.7143251031406948
-1.1688254649915248,-2.762941735250193,3.872590167314473,-1.6382473597920693,5.80211882419195,3.9458513998475695
-1.1297559926615897,-2.779145803488048,3.930018687860899,-1.5975995783705856,5.667913289099147,4.17355279136676
-1.0901140998924044,-2.7949331385948706,3.9860619048339756,-1.5546927493542966,5.525359567813979,4.3969884568411715
-1.0499140903043203,-2.810281196425093,4.040636497026344,-1.5095717814368284,5.3745174979527235,4.615717175091291
-1.0091711554255194,-2.8251678851100377,4.093659852740937,-1.4622859991022186,5.215469122225215,4.82929847757228
-0.9679013709235349,-2.839571611381608,4.145050293267089,-1.412889129233179,5.048318891198136,5.0372938341718765
-0.9261216905685874,-2.853471327043323,4.194727298010169,-1.3614392756953742,4.8731937894849295,5.239267867621834
-0.883849937899001,-2.866846575468581,4.242611730494015,-1.3079988816331425,4.690243382656263,5.43478959202011
-0.8411047955665455,-2.879677538002295,4.288626064429714,-1.2526346792585352,4.499639782445371,5.623433670703854
-0.7979057923474444,-2.8919450801386937,4.332694609021449,-1.1954176269643968,4.3015775281329525,5.8047816884725165
-0.7542732878130638,-2.9036307973452256,4.374743732660604,-1.1364228336434699,4.096273382323687,5.978423432944382
-0.7102284546627955,-2.9147170604000823,4.414702084143045,-1.0757294701486935,3.88396603967297,6.143958179636229
-0.6657932587304819,-2.9251870601089847,4.452500810531935,-1.0134206678849869,3.66491574749773,6.300995975186929
-0.6209904366847461,-2.935024851265503,4.488073770779636,-0.9495834045793856,3.4394038375887703,6.449158913008738
-0.5758434714528283,-2.944215395718383,4.521357744217395,-0.8843083773342614,3.2077321689458245,6.588082395536425
-0.5303765654069394,-2.9527446044091143,4.552292633020794,-0.8176898631272049,2.970222481575661,6.717416377168732
-0.48461461136163686,-2.960599378243333,4.580821657762454,-0.749825566980533,2.727215661919047,6.836826581949744
-0.43858316144036,-2.967767647660608,4.606891545171325,-0.680816458083166,2.47907092091188,6.945995690026848
-0.3923083938788699,-2.9742384107687436,4.630452707230159,-0.6107665942072229,2.2261648861295384,7.044624486946322
-0.34581707784300886,-2.9800017699109045,4.651459410759504,-0.5397829348209775,1.9688906099091525,7.132432969907704
-0.2991365363477564,-2.9850489665367075,4.669869936657769,-0.4679751433582199,1.707656495793458,7.209161405198206
-0.2522946073740633,-2.9893724142518554,4.685646727992606,-0.3954553791613538,1.442921503262312,7.274599215758219
-0.20531921770994466,-2.992965756375936,4.698757254040398,-0.32233752142111843,1.1764015243041968,7.329505805992648
-0.1582258828174947,-2.9958245225658033,4.709198310060758,-0.2487185261885281,0.9092952154535396,7.374251802339373
-0.11103661905989494,-2.997944440650585,4.716961362457886,-0.17470485270561553,0.6409991096565761,7.407872779467888
-0.0637798018010834,-2.9993219461875404,4.722031125068898,-0.10041276483781969,0.3714235443534051,7.429854565418816
-0.016483768544238178,-2.9999547138872913,4.724397269251749,-0.02595901556009373,0.10106450205071837,7.440161986694923
0.030823225467368816,-2.9998416506162098,4.724054438423266,0.04853942708800454,-0.16958137480116875,7.438787224539958
0.07811305130837753,-2.9989828861157735,4.721002246733207,0.12296565359986535,-0.4400183624678675,7.425749723128122
0.1253577499498843,-2.9973797614796,4.715245261997484,0.19720308520868762,-0.7097532190433924,7.401096004211766
0.17252957522410206,-2.9950348154358726,4.706792973078684,0.271135743774275,-0.9782967256001882,7.364899389848761
0.21960103604503223,-2.991951768489584,4.695659741965447,0.344648518438893,-1.2451651991377446,7.317259635274835
0.266544937759751,-2.98813550498545,4.681864740863714,0.41762742816416154,-1.5098819713016098,7.258302474411771
0.3133344225099899,-2.9835920531584628,4.665431874672122,0.4899598792879774,-1.7719788270793515,7.188179080908
0.3599430084891063,-2.978328563244796,4.646389689270534,0.5615349172714288,-2.0309973979434517,7.107065447991339
0.406344627985272,-2.9723532837311772,4.624771266104686,0.6322434718403566,-2.2864905042006853,7.015161690772178
0.4525136641077189,-2.965675535825827,4.600614103600851,0.7019785947643652,-2.538023441621675,6.912691274967653
0.4984249860991489,-2.9583056862386723,4.57395998599214,0.7706356895574267,-2.785175207753923,6.799900176322552
0.5440539831439046,-2.95025511836269,4.544854840182354,0.8381127324284804,-3.0275396636742755,6.677055975277945
0.5893765965881806,-2.941536201951989,4.513348581313976,0.9043104838572853,-3.2647266273048388,6.544446891683691
0.6343693504953916,-2.932162261395514,4.479494947743818,0.9691326902199456,-3.4963628947930943,6.4023807645657484
0.6790093804667859,-2.9221475426881014,4.443351326162963,1.0324862749396826,-3.7220931868494915,6.25118398214088
0.7232744606644518,-2.911507179202989,4.404978567626712,1.0942815186912345,-3.9415810173362047,6.091200367422154
0.767143028980998,-2.9002571563718034,4.364440795285361,1.1544322282414274,-4.154509481798982,5.922790024876072
0.8105942103073405,-2.8884142753795237,4.321805204627733,1.2128558935636282,-4.360581964045679,5.746328153677084
0.853607837857201,-2.875996115982905,4.277141857066229,1.2694738329196473,-4.559522759280895,5.562203833159067
0.8961644725140417,-2.86302099856142,4.230523467705193,1.3242113256589048,-4.751077612707803,5.370818786083348
0.9382454201732493,-2.8495079455098775,4.182025188143149,1.3769977325409355,-4.935014172912588,5.172586125333936
0.9798327470593629,-2.835476642081557,4.1317243851644,1.427766603443368,-5.111122359735731,4.967929089610223
1.0209092930050252,-2.820947396789947,4.079700416176468,1.4764557723729719,-5.279214646722124,4.757279773616119
1.0614586826850667,-2.805941101476024,4.02603440224704,1.523007439751999,-5.439126258612447,4.541077858148398
1.1014653348057157,-2.7904791911464475,3.970808999587631,1.5673682420055726,-5.590715284697865,4.319769345361237
1.140914469255325,-2.7745836036861173,3.9141081703211573,1.6094893085279995,-5.733862709206932,4.093805304333003
1.1797921122291744,-2.7582767395462375,3.8560169533572615,1.6493263061563834,-5.8684723602193,3.863640631887165
1.2180850993468868,-2.741581421506406,3.7966212361826326,1.6868394713285435,-5.994470778913808,3.629732833422011
1.2557810767867021,-2.724520854606261,3.736007528353982,1.721993630148816,-6.111807011247663,3.392540828286897
1.2928685004663145,-2.707118586338985,3.6742627374589527,1.7547582066295841,-6.220452324434291,3.1525237840058935
1.3293366333051524,-2.6893984671953914,3.6114739482852247,1.7851072194182045,-6.320399850838584,2.9101399833954105
1.3651755406079134,-2.6713846116435374,3.5477282059106328,1.8130192673582208,-6.41166416213278,2.665845728356942
1.400376083613712,-2.653101359624755,3.483112303397682,1.8384775042701953,-6.494280776762679,2.420094283840683
1.434929911259544,-2.6345732386427745,3.417712574744213,1.8614696033710474,-6.568305603954542,2.173334865186547
1.468829450210747,-2.615824926518133,3.3516146937089024,1.8819877117814376,-6.633814327650185,1.9260116717457976
1.5020678932147864,-2.596881214875508,3.284903479095561,1.9000283955981905,-6.690901733893355,1.6785629693759603
1.5346391858380675,-2.57776697342686,3.2176627070443704,1.9155925760332084,-6.73968098530014,1.4314202240905445
1.5665380116485008,-2.5585071151084104,3.149974930841304,1.9286854571415448,-6.7802828463348135,1.1850072888239254
1.597759775909248,-2.5391265621245487,3.081921308719349,1.939316445679333,-6.812854863176284,0.939739644952013
1.6283005878514678,-2.5196502129467424,3.013581440087024,1.9474990636470906,-6.83756050200401,0.6960236998919669
1.6581572415959744,-2.5001029103104595,2.945033210581131,1.9532508540855786,-6.8545782495516505,0.4542561417827642
1.6873271957954512,-2.4805094102480356,2.8763526463022058,1.9565932806997985,-6.86410067977809,0.2148233519342
1.715808552070354,-2.4608943521903237,2.8076137775525405,1.9575516218920692,-6.86633349048472,-0.02189912457684784
1.7436000323127923,-2.4412822301648838,2.7388885123585682,1.956154859787349,-6.861494513667566,-0.25554705009155043
1.7707009549335395,-2.421697365113455,2.6702465200216583,1.9524355648331793,-6.849812703339239,-0.4857679075593495
1.797111210127945,-2.402163878346453,2.601755124904329,1.9464297765529277,-6.831527104477985,-0.7122212562453569
1.82283123423684,-2.3827056661473316,2.5334792106227,1.9381768810244635,-6.806885806674714,-0.9345790307478836
1.8478619832786056,-2.3633463755348387,2.465481134780711,1.927719485647064,-6.776264549166896,-1.1525834084349071
1.8722053591910353,-2.3441090190126324,2.3978182586874266,1.9151021381128537,-6.742674986080786,-1.367346305227656
1.8958732704723182,-2.325008503706728,2.3304926465708857,1.900345185242106,-6.707847578406259,-1.5796158443106236
1.918872594137509,-2.306063305173556,2.2635270158764906,1.8834781972858143,-6.669893993858324,-1.7883911810358768
1.9412066871622293,-2.287294602301296,2.196961235282431,1.8645415579941407,-6.62810520165803,-1.9930511800525608
1.9628793098232504,-2.268723168451321,2.130832217044498,1.8435772727602375,-6.5827769832795155,-2.193440050550322
1.9838945961970484,-2.250369354390552,2.065173908289848,1.8206288442694096,-6.534205620664096,-2.389414271483318
2.0042570245590725,-2.232253072459665,2.0000172897038757,1.7957411512090198,-6.48268716991754,-2.580842270547805
2.0239713877598176,-2.2143937819479165,1.9353903813645719,1.7689603303445285,-6.42851676006147,-2.767604073958651
2.0430427636514437,-2.196810475642237,1.871318255468411,1.7403336622408787,-6.371987917780785,-2.9495909296491902
2.0614764856361956,-2.1795216675153837,1.807823055683275,1.7099094608820822,-6.31339191893187,-3.126704906526143
2.079278113405337,-2.1625453815153897,1.744924022857162,1.6777369674155307,-6.253017167410121,-3.2988584724087815
2.0964534039346576,-2.1458991414162005,1.6826375268061955,1.6438662482212458,-6.1911486018132535,-3.465974053269534
2.11300828279992,-2.12959996168739,1.620977103901942,1.6083480974802047,-6.128067130182586,-3.627983576367342
2.1289488158728838,-2.1136643393390173,1.5599535001759135,1.5712339443900678,-6.064049092959905,-3.7848279998336096
2.144281181455757,-2.0981082466962238,1.4995747196585003,1.5325757651512033,-5.9993657541582905,-3.936456831227929
2.159011642909165,-2.082947125056867,1.4398460776702422,1.4924259998209402,-5.934282820618989,-4.082827637531167
2.1731465218259256,-2.0681958791845325,1.3807702587852475,1.4508374741095384,-5.869059989106134,-4.223905548986352
2.18669217180016,-2.053868872588486,1.322347379189639,1.4078633261675597,-5.803950520881479,-4.35966275913421
2.199654952838524,-2.039979923541639,1.2645750531619946,1.363556938391136,-5.739200843302029,-4.490078023320777
2.212041206457609,-2.0265423017873485,1.2074484634078164,1.317971874249226,-5.6750501778928,-4.615136157879441
2.223857231508933,-2.013568725885815,1.1509604349859626,1.2711618201152712,-5.611730194266677,-4.734827542111617
2.2351092607702676,-2.001071361151068,1.0951015125716468,1.2231805320648093,-5.549464689193435,-4.8491476251062196
2.2458034383395424,-1.9890618181299162,1.039860040807916,1.1740817875806122,-5.4884692900588306,-4.958096439352467
2.255945797865036,-1.9775511515748678,0.985222247505404,1.1239193420877829,-5.428951181903905,-5.0616781230116885
2.2655422416431525,-1.9665498598638476,0.9311723294584884,1.0727468902230208,-5.3711088571936045,-5.159900452622097
2.2745985206127473,-1.9560678848205404,0.8776925406546813,1.0206180317249782,-5.315131887431654,-5.252774387919018
2.2831202152726697,-1.9461146118903885,0.82476328266306,0.9675862418162338,-5.2612007157151055,-5.3403136303574925
2.2911127175470414,-1.9366988706286294,0.7723631969967212,0.9137048459320355,-5.209486469308956,-5.4225341968307745
2.298581213620647,-1.927828935458287,0.7204692592534713,0.8590269986364385,-5.16015079131504,-5.499454009982983
2.3055306677648346,-1.9195125266577022,0.669056874848272,0.8036056665529968,-5.11334569051137,-5.5710925064180685
2.311965807172359,-1.9117568115390253,0.6180999761601506,0.7474936151245654,-5.069213408449738,-5.637470264013864
2.317891107817777,-1.904568405781026,0.5675711209253543,0.6907433990051717,-5.027886302915661,-5.698608649454123
2.3233107813582063,-1.89795337488167,0.5174415917173947,0.6334073558762345,-4.989486746880335,-5.754529486998841
2.328228763087614,-1.8919172356980942,0.4676814963631855,0.5755376034696594,-4.954127042104577,-5.805254749419568
2.332648700956141,-1.886464958043915,0.4182598691527385,0.5171860395715385,-4.921909346592596,-5.850806271935756
2.3365739456644703,-1.8816009663161763,0.3691447727076781,0.45840434477224695,-4.892925615135388,-5.891205489896414
2.3400075418417625,-1.8773291411267423,0.32030340038125926,0.3992439877217605,-4.867257552231138,-5.926473200862571
2.342952220314265,-1.8736528209154584,0.2717021790694171,0.3397562326428662,-4.844976576723246,-5.956629351658858
2.345410391470381,-1.8705748035250427,0.22330687231873186,0.27999214884971135,-4.826143797551447,-5.981692850874273
2.3473841397266675,-1.8680973477203195,0.17508268362294174,0.22000262201475265,-4.810810000072085,-6.0016814072080535
2.3488752190979962,-1.8662221746371301,0.12699435980477625,0.15983836692362424,-4.799015642466214,-6.01661139397221
2.3498850498739103,-1.864950469149004,0.07900629438437892,0.09954994145474849,-4.790790861819117,-6.026497739979216
2.35041471640202,-1.8642828811424543,0.031082630839428582,0.039187761518634984,-4.786155489522231,-6.031353846962178
2.350464965978164,-1.864219526694555,-0.016812634334784818,-0.02119788330925905,-4.785119075716919,-6.031191533594109
2.350036208841902,-1.8647599891492692,-0.0647155488546038,-0.0815568137284943,-4.787680922568779,-6.026021006093357
2.3491285192748377,-1.8659033200918018,-0.11266210225407965,-0.1418389444923092,-4.793830126231167,-6.015850855324042
2.3477416377981264,-1.8676480402230424,-0.16068812395432683,-0.20199426828953615,-4.803545627426147,-6.000688080222521
2.3458749744644347,-1.8699921401389603,-0.2088291818822307,-0.2619728399922595,-4.81679627064025,-5.980538137304375
2.343527613238512,-1.8729330810225453,-0.25712048172490237,-0.3217247615288629,-4.833540871999654,-5.955405015929436
2.3406983174593883,-1.8764677952586313,-0.3055967669072488,-0.38120016763849446,-4.853728295956227,-5.925291338927586
2.3373855363760776,-1.8805926869845893,-0.35429221938168365,-0.44034921275864436,-4.8772975409791215,-5.89019848811208
2.3335874127474745,-1.885303632592519,-0.4032403613212452,-0.4991220592923899,-4.904177834508648,-5.850126754133161
2.329301791495943,-1.8905959812011106,-0.45247395781028515,-0.557468867496045,-4.934698921922003,-5.805602497706616
2.3245269613253763,-1.896463657988576,-0.5020331325308949,-0.6153503375247545,-4.969576183453803,-5.757626568995896
2.319260832079644,-1.902900205681117,-0.551964972494045,-0.6727366666751419,-5.0082654351818086,-5.705551563969603
2.3134988689694995,-1.9099013019726563,-0.6022987068088089,-0.7295755940606825,-5.049798723223599,-5.6482083288652305
2.3072362286092387,-1.9174621209799727,-0.6530620440300529,-0.7858139104962677,-5.094044218692137,-5.585535470020083
2.3004678235926077,-1.9255772621775247,-0.7042815740498927,-0.8413981259930164,-5.140884830616514,-5.517505415709536
2.293188333128107,-1.9342407473748278,-0.7559826612596127,-0.8962744793793413,-5.1901928344425485,-5.444091711260171
2.285392214837106,-1.9434460178667035,-0.8081893385031969,-0.9503889510432701,-5.241829960266024,-5.365269342751915
2.2770737177056057,-1.953185931787952,-0.8609242020056815,-1.0036872790340368,-5.295647499805391,-5.281015084026421
2.268226896178396,-1.96345276170651,-0.914208307468272,-1.0561149787515092,-5.351486433002826,-5.191307866001964
2.2588456253820652,-1.9742381924915513,-0.9680610675312636,-1.1076173664414835,-5.409177575170361,-5.096129167179676
2.248923617461049,-1.985533319495271,-1.022500150815026,-1.1581395867030542,-5.468541745616868,-4.995463424110454
2.2384544390084553,-1.997328647089242,-1.0775413827588285,-1.2076266442014525,-5.529389958703916,-4.889298460474933
2.2274315295709184,-2.0096140875982536,-1.133198648486776,-1.2560234397656154,-5.591523638282311,-4.777625933311995
2.2158482212041286,-2.0223789606763862,-1.1894837979396555,-1.3032748110345254,-5.65473485645591,-4.6604417948159025
2.203697759053005,-2.0356119931717744,-1.2464065535209283,-1.3493255777999678,-5.718806597604491,-4.5377467680048795
2.1909733229276824,-2.0493013195280065,-1.30397442051432,-1.3941205921757642,-5.7835130485736315,-4.409546834449259
2.177668049843639,-2.063434482771431,-1.3621926005394194,-1.4376047937048577,-5.848619915905388,-4.275853732135289
2.1637750574913155,-2.0779984361347474,-1.4210639083202337,-1.47972326949579,-5.9138847709378695,-4.136685461427547
2.149287468597575,-2.0929795453681406,-1.4805886920496871,-1.520421319459163,-5.979057423546976,-3.992066796985071
2.134198436138226,-2.108363591789886,-1.5407647576404933,-1.5596445266926884,-6.0438803252366995,-3.8420298033820046
2.118501169357673,-2.1241357761287705,-1.6015872971595309,-1.5973388330403842,-6.108089002206526,-3.686614352080312
2.102188960548533,-2.140280723210831,-1.663048821748732,-1.6334506198274292,-6.171412518934957,-3.5258686373070987
2.085255212540787,-2.1567824875428396,-1.7251390993404108,-1.667926793747233,-6.233573972717949,-3.3598496882977003
2.067693466846702,-2.173624559844562,-1.7878450974788211,-1.7007148778514072,-6.2942910194895205,-3.1886238752800153
2.0494974324044577,-2.1907898745812058,-1.8511509315624233,-1.7317631075666529,-6.353276431127213,-3.0122674064988644
2.0306610148600295,-2.2082608185464947,-1.915037818822709,-1.7610205316351684,-6.410238684312617,-2.830866813508564
2.0111783463235455,-2.2260192405456176,-1.9794840383554686,-1.7884371178471046,-6.464882580871276,-2.6445194219015775
1.9910438155330148,-2.244046462225712,-2.044464897518831,-1.8139638634049695,-6.516909899359575,-2.4533338045883397
1.970252098355007,-2.2623232900997357,-2.109952705009314,-1.837552909730755,-6.56602007750331,-2.2574302147039873
1.948798188548638,-2.2808300288073964,-2.1759167509223003,-1.8591576614971415,-6.611910924915421,-2.056940995187361
1.9266774287160264,-2.29954649565435,-2.2423232940967095,-1.8787329096344059,-6.654279365336905,-1.8520109620601488
1.9038855413593172,-2.31845203646807,-2.3091355570351513,-1.896234958034882,-6.692822207454611,-1.6427977584305609
1.8804186599613653,-2.3375255428057047,-2.3763137286803855,-1.9116217536470295,-6.727236943147261,-1.429472176255274
1.8562733600043697,-2.3567454705457878,-2.4438149753163776,-1.9248530196215743,-6.757222571807958,-1.212218442917731
1.831446689838008,-2.3760898598919624,-2.511593459847712,-1.93589039114288,-6.782480449180213,-0.9912344697210784
1.8059362013061415,-2.3955363568128005,-2.57960036969436,-1.9446975535499242,-6.802715158927668,-0.7667320594504048
1.779739980038821,-2.4150622359374956,-2.6477839535199372,-1.9512403823230684,-6.81763540493975,-0.5389370702307019
1.7528566753142345,-2.4346444249225243,-2.716089566990451,-1.955487084485474,-6.8269549221570855,-0.3080895329981246
1.725285529393366,-2.454259530299486,-2.784459727737296,-1.9574083409416494,-6.830393403477956,-0.07444372000989574
1.6970264062285696,-2.4738838648091277,-2.8528341796726924,-1.9569774492504368,-6.827677440087683,0.161731838055573
1.6680798194459414,-2.493493476221102,-2.921149966778091,-1.954170466305902,-6.818541472337159,0.40015438871348863
1.6384469595003868,-2.5130641776333404,-2.9893415164562187,-1.9489663503772938,-6.802728748081705,0.6405270501422677
1.6081297199016484,-2.5325715792389847,-3.0573407325054522,-1.9413471019386896,-6.779992285187149,0.8825389614674748
1.5771307224092281,-2.551991121542735,-3.1250770977412468,-1.9312979027002672,-6.750095834707338,1.1258654926189138
1.54545334109425,-2.5712981100021484,-3.1924777862533467,-1.9188072522366093,-6.712814841047589,1.3701685153011454
1.5131017251667573,-2.5904677510629974,-3.259467785249707,-1.9038671015931372,-6.6679373952507035,1.6150967363805506
1.4800808204678555,-2.609475189551186,-3.3259700263985064,-1.8864729832400018,-6.615265177372606,1.8602860947381146
1.446396389527402,-2.628295547377063,-3.391905526538448,-1.8666241367335155,-6.554614383762299,2.105360222367267
1.4120550300897479,-2.646903963501177,-3.4571935375849385,-1.8443236294388552,-6.4858166349255555,2.3499309702074527
1.3770641920122346,-2.6652756351037485,-3.5217517054158365,-1.819578471664297,-6.408719859532027,2.593598998903488
1.341432192443878,-2.6833858598932823,-3.5854962374754695,-1.7923997255569035,-6.3231891500258826,2.8359544343655045
1.3051682291948314,-2.7012100794829763,-3.6483420787897276,-1.7628026071124352,-6.2291075852206745,3.076577587675388
1.2682823922109232,-2.718723923756831,-3.710203096038446,-1.7308065806584974,-6.126377015207311,3.3150397385464316
1.230785673071701,-2.7359032561407286,-3.7709922692843687,-1.6964354451795738,-6.014918803867403,3.550903981196157
1.192689972435108,-2.7527242196872432,-3.830621890910666,-1.6597174118657816,-5.894674524279225,3.7837261311345287
1.1540081053570685,-2.769163283876592,-3.8890037712719407,-1.6206851722839875,-5.765606602326898,4.013055691009043
1.114753804419906,-2.785197292030018,-3.9460494505168104,-1.5793759565903254,-5.627698903865991,4.238436873283575
1.0749417206096814,-2.8008035092260037,-4.001670415993982,-1.5358315812272594,-5.480957260877517,4.4594096771608775
1.034587421889144,-2.815959670604104,-4.055778324608452,-1.4900984855760935,-5.325409932147949,4.675511016794218
0.993707389420074,-2.8306440299359337,-4.108285229450398,-1.442227757067215,-5.161107994145311,4.88627589747108
0.9523190113963467,-2.8448354083379033,-4.159103809976727,-1.3922751442853813,-4.988692294911715,5.091312279135806
0.9104374369429022,-2.8585142422966583,-4.20815894906825,-1.3402995833107425,-4.8105091214820845,5.290484417289591
0.8680696646220838,-2.871664161660082,-4.255410298895287,-1.2863595403356396,-4.626448012256617,5.483383738535949
0.8252345376174004,-2.8842655838052424,-4.300780530895209,-1.2305221310878005,-4.434569276114445,5.669334519244337
0.7819527685307994,-2.8962993401558164,-4.344190464583264,-1.1728593497601776,-4.23492078836594,5.847883134487937
0.7382456745705552,-2.9077471217383852,-4.385563729861494,-1.1134473936606146,-4.027794277932401,6.01861738530625
0.6941351528911792,-2.9185915078202944,-4.424826986663993,-1.052366509213506,-3.813503042136972,6.181141077039534
0.6496436542564209,-2.9288159932785747,-4.4619101371114835,-0.9897008255517151,-3.5923811566642883,6.335075238198108
0.6047941551029515,-2.93840501462159,-4.496746529339954,-0.9255381761164467,-3.3647826035971207,6.480059294911996
0.5596101280868929,-2.9473439745884042,-4.529273152198513,-0.8599699087366601,-3.1310803207583717,6.615752195671774
0.5141155111997046,-2.9556192652545534,-4.559430820045828,-0.7930906847116065,-2.891665175948475,6.741833481273915
0.46833467554406283,-2.963218289576898,-4.587164346912196,-0.7249982674699151,-2.6469448700168527,6.858004295112181
0.42229239186423057,-2.970129481314508,-4.612422709335454,-0.6557933014260773,-2.3973427730381047,6.963988329214434
0.3760137959290073,-2.9763423232671102,-4.6351591972232695,-0.5855790816998565,-2.1432966981756465,7.059532701707521
0.32952435286866144,-2.9818473637774434,-4.6553315521417735,-0.5144613154059068,-1.8852576181084544,7.144408761700344
0.2828498205702449,-2.9866362314489154,-4.672902092480696,-0.44254787525940925,-1.6236883291670097,7.218412817906437
0.23601621223837418,-2.9907016480352318,-4.6878378249979695,-0.36994854627865087,-1.3590620685701253,7.281366787678225
0.18904975823092116,-2.9940374394641145,-4.700110542301919,-0.29677476639698236,-1.0918610903750903,7.333118763495246
0.14197686728106784,-2.996638544962848,-4.70969690588636,-0.2231393618242916,-0.8225752059454976,7.373543494336024
0.09482408721884161,-2.9985010242591406,-4.71657851439292,-0.14915627802188683,-0.5517002949081302,7.402542779763804
0.047618065306554574,-2.9996220628366603,-4.720741956835472,-0.07494030717436566,-0.2797367927043126,7.420045774969779
0.0003855083035081459,-2.999999975230558,-4.722178850583197,-0.0006068130575269319,-0.007188160946441258,7.426009205440186
-0.04684685762410236,-2.9996342063542927,-4.720885863961526,0.07372854578739978,0.26544065313328247,7.420417490343166
-0.0940523270319491,-2.998525330855131,-4.716864723393342,0.1479500936560499,0.5376447618138513,7.403282774166198
-0.14120425524904093,-2.996675050501733,-4.710122205066354,0.22194241514007634,0.8089208802555277,7.3746448665701845
-0.18827609823647373,-2.9940861896132596,-4.700670111176014,0.29559063152532283,1.0787688617856475,7.334571090862884
-0.2352414521389618,-2.990762688545441,-4.688525230856431,0.3687806752174113,1.34669321883203,7.283156041926828
-0.2820740924159121,-2.9867095952549083,-4.673709285974171,0.4413995612936277,1.6122046233154776,7.220521254862863
-0.32874801244043816,-2.981933054968951,-4.656248862021287,0.5133356552947459,1.8748213804241516,7.146814786030575
-0.3752374614566982,-2.9764402979934825,-4.636175324404118,0.5844789363893348,2.1340708698376147,7.062210708573932
-0.4215169817882507,-2.970239625697584,-4.613524720482996,0.6547212550659958,2.3894909486352844,6.966908524915901
-0.46756144519277665,-2.9633403947183052,-4.588337667774783,0.7239565845357993,2.640631310325233,6.861132499086928
-0.5133460882614873,-2.9557529994345995,-4.560659228784793,0.7920812650577259,2.8870547946519594,6.745130912112842
-0.5588465467647814,-2.947488852764176,-4.530538772986956,0.8589942404339541,3.128338643089336,6.619175244033968
-0.604038888849303,-2.9385603653417944,-4.498029826520742,0.9245972859593069,3.36407569519875,6.483559286447267
-0.648899646995329,-2.9289809231419275,-4.463189910220215,0.9887952271496152,3.593875521323554,6.338598189763097
-0.6934058486475285,-2.918764863612929,-4.426080366634385,1.0514961486172267,3.817365487405027,6.184627449644651
-0.7375350454364148,-2.907927450393683,-4.386766176738632,1.1126115925078663,4.034191748031475,6.022001837344284
-0.7812653409123383,-2.896484846687296,-4.3453157670741955,1.1720567459614566,4.244020164180171,5.851094278875195
-0.8245754167185884,-2.88445408736963,-4.3018008080863765,1.2297506171099724,4.446537142466809,5.672294688147986
-0.8674445571350269,-2.871853049913386,-4.256296004462247,1.2856161991776323,4.64145039308562,5.486008759367728
-0.9098526719287432,-2.8587004242109955,-4.208878878294873,1.3395806223025193,4.828489604002328,5.292656724120334
-0.951780317453341,-2.8450156813818124,-4.1596295459236625,1.391575292753615,5.0074070293416355,5.092672078681716
-0.9932087159437679,-2.8308190416509023,-4.108630489319064,1.4415360192731244,5.177977990299723,4.886500287155741
-1.0341197729588947,-2.8161314413882463,-4.055966322894639,1.4894031263303065,5.340001287299316,4.674597466089665
-1.0744960929295098,-2.8009744993982393,-4.0017235566404,1.5351215541297742,5.493299522492833,4.457429056227923
-1.1143209927747773,-2.7853704825501104,-3.9459903564783656,1.5786409452738084,5.6377193321025345,4.235468487045466
-1.1535785135557124,-2.7693422708402426,-3.8888563027444527,1.6199157180345882,5.773131528464262,4.009195839652236
-1.1922534301396177,-2.7529133219773403,-3.8304121477003026,1.6589051262478272,5.8994311520153815,3.7790965135828003
-1.230331258854899,-2.7361076355809764,-3.7707495729743754,1.6955733058941038,6.016537433827182,3.5456599028770484
-1.26779826312099,-2.7189497170833077,-3.7099609478238826,1.729889308487608,6.124393669631985,3.3093780867204003
-1.3046414570434417,-2.7014645414225904,-3.648139089097859,1.7618271214440617,6.223087529442665,3.070752595341702
-1.3408494256685317,-2.683677107567967,-3.5853746108981035,1.791365836922877,6.314585423645667,2.8303444413856056
-1.3764237649017828,-2.6656064262027885,-3.521720962498346,1.818490673824154,6.399815291935909,2.5884796361970928
-1.4113596007781057,-2.647274839772302,-3.4572501806291167,1.843187251060957,6.477308109662346,2.3453261135336874
-1.445648753625777,-2.628706845797043,-3.392045124467068,1.865444149570574,6.546591042043815,2.1012319540050584
-1.479283890579944,-2.609927043246739,-3.3261872969045156,1.885253956846844,6.607807907580849,1.856592308856662
-1.5122585109145463,-2.590960091581211,-3.259756677868853,1.9026131647628997,6.661118760766783,1.611791808753054
-1.5445669297025952,-2.571830670878061,-3.1928315659582336,1.9175220611261845,6.706699047730183,1.367203968582416
-1.5762042598923913,-2.5525634431091184,-3.1254884286650455,1.9299846155853704,6.744738736883448,1.1231906542259935
-1.6071663928898703,-2.533183014621202,-3.0578017614160227,1.9400083605100882,6.775441428801685,0.8801016112712716
-1.6374499777394071,-2.5137138998703126,-2.989843955615963,1.9476042674626732,6.799023449454467,0.6382740553594601
-1.6670523989971744,-2.494180486451966,-2.9216851758413585,1.952786619876644,6.81571293079395,0.3980323235788319
-1.6959717533924326,-2.474607001464071,-2.8533932462907585,1.9555728825493364,6.8257488825721,0.15968758605177413
-1.7242068253730602,-2.4550174792324704,-2.7850335465606357,1.9559835685463491,6.829380259110252,-0.07646238338345768
-1.751757061632157,-2.435435730423176,-2.716668916779042,1.9540421041032212,6.826865024583213,-0.3101333787300007
-1.7786225447126718,-2.4158853125593156,-2.6483595720945057,1.949774692095298,6.818469220210375,-0.5410548771775154
-1.8048039657868546,-2.396389501954981,-2.58016302648454,1.943210174630198,6.804466036563511,-0.768970099983747
-1.8303025967067441,-2.376971267072564,-2.512134025816958,1.9343798952988267,6.785134894012657,-0.993636020824681
-1.8551202614210764,-2.357653243304663,-2.4443244900678702,1.9233175616006748,6.760760534136153,-1.214823323710192
-1.8792593068528447,-2.3384577091764918,-2.376783464572991,1.9100591080373615,6.731632124720875,-1.432316312710725
-1.9027225733303181,-2.3194065639596806,-2.3095570801635485,1.8946425603452046,6.698042380775178,-1.645912775872148
-1.9255133646626477,-2.3005213066836676,-2.2426885220149293,1.8771079013131944,6.66028670377105,-1.8554238058086838
-1.9476354179492898,-2.281823016526369,-2.176218007014979,1.857496938607293,6.618662341127745,-2.060673579563698
-1.9690928732103485,-2.2633323345616336,-2.1101827694397994,1.8358531749956029,6.573467567742668,-2.2614991004071925
-1.9898902429226517,-2.2450694468370527,-2.0446170547078184,1.8122216813418839,6.5250008911732635,-2.4577499043048334
-2.01003238154388,-2.227054068752045,-1.9795521209678621,1.786648972707218,6.473560281873205,-2.6492877338438916
-2.029524455104472,-2.209305430702803,-1.9150162482639104,1.7591828878715356,6.4194424296915145,-2.835986182435917
-2.048371910944264,-2.1918422649576192,-1.8510347550080721,1.7298724725583505,6.362942027652863,-3.0177303116369387
-2.0665804476679868,-2.1746827937233473,-1.7876300214840735,1.698767866617543,6.304351083852765,-3.1944162444337962
-2.084155985390792,-2.1578447183612948,-1.7248215200961048,1.665920195392509,6.243958262126242,-3.365950737340313
-2.1011046363419803,-2.1413452097086623,-1.6626258520721366,1.6313814654695888,6.182048251977051,-3.5322507341285956
-2.117432675892028,-2.125200899459796,-1.6010567903267947,1.5952044649795238,6.118901168096372,-3.693242903993635
-2.13314651406495,-2.1094278725598916,-1.5401253281863234,1.5574426685928393,6.054791979647291,-3.8488631669098083
-2.148252667594871,-2.0940416605625405,-1.4798397336771993,1.518150147323672,5.9899899693490255,-3.9990562088894848
-2.1627577325826106,-2.0790572359014377,-1.4202056090802369,1.4773814832296865,5.924758222263577,-4.14377498979627
-2.176668357804944,-2.0644890070258857,-1.3612259554537043,1.4351916890694925,5.859353144064869,-4.282980246300525
-2.1899912187261323,-2.050350814349201,-1.302901241831691,1.3916361329534,5.794024008460475,-4.416639992491852
-2.2027329922582504,-2.036655926958949,-1.2452294788078488,1.3467704679985846,5.729012533332877,-4.544729020583077
-2.214900332313846,-2.0234170400379687,-1.1882062962194213,1.3006505669757606,5.664552485079923,-4.667228404057056
-2.2264998461914884,-2.0106462729454124,-1.1318250246520947,1.2533324619113562,5.600869310553364,-4.784125005515648
-2.237538071831894,-1.9983551679075493,-1.0760767804926272,1.204872288587059,5.538179795925437,-4.895410991395785
-2.248021455979465,-1.9865546892688268,-1.0209505542631971,1.1553262358573866,5.476691751756874,-5.00108335562043
-2.2579563332813435,-1.9752552232546228,-0.9664333019789761,1.1047504996857491,5.4166037234913915,-5.101143454149451
-2.267348906353408,-1.964466578198266,-0.9125100392783846,1.0532012417803205,5.358104726564285,-5.195596552291349
-2.27620522684004,-1.9541979851862714,-0.8591639380837953,1.0007345526929294,5.301374005285169,-5.284451386530556
-2.2845311774919956,-1.9444580990772302,-0.8063764255589618,0.9474064192271562,5.246580814638179,-5.367719742517842
-2.2923324552843045,-1.9352549998515005,-0.754127285138086,0.8932726959858656,5.19388422413266,-5.445416050760585
-2.2996145555937773,-1.926596194250688,-0.7023947594101598,0.838389080873591,5.1434329428386505,-5.517557001441645
-2.306382757453475,-1.9184886176679037,-0.6511556546508258,0.7828110943554022,5.095365164750007,-5.584161179684287
-2.312642109899355,-1.9109386362518967,-0.6003854468025521,0.726594062261293,5.049808433633366,-5.6452487224697165
-2.3183974194222094,-1.9039520491904307,-0.5500583887122199,0.6697931019135661,5.006994602530295,-5.700958246902264
-2.323653957788446,-1.8975332103692124,-0.5001453146197634,0.6124607640250115,4.967984696025333,-5.752347217735348
-2.328420994738517,-1.8916806472713346,-0.4505992356386397,0.554630995452398,4.933119354925331,-5.799850006753584
-2.3327020883303,-1.886398941660925,-0.4013841663730101,0.4963476507766915,4.901713265339833,-5.842795525065277
-2.3364992705038405,-1.8816936942379918,-0.3524668379341386,0.4376581120677078,4.873669921478266,-5.881003721306239
-2.339814306891285,-1.8775699745327357,-0.30381319697404585,0.37860983853832847,4.849063170088927,-5.9144663520457
-2.342648685985734,-1.874032319371604,-0.25538849619061654,0.31925037729201816,4.827957742888376,-5.943174016875169
-2.345003609370044,-1.8710847313901813,-0.20715738630560993,0.2596273757380248,4.810409113738705,-5.967116002960299
-2.3468799830215805,-1.868730677570373,-0.15908400942908094,0.19978859545097113,4.796463364354543,-5.986280152292934
-2.3482784097074965,-1.866973087781833,-0.11113209372593942,0.1397819272436718,4.786157058345305,-6.0006527523961335
-2.3491991824836664,-1.8658143533101235,-0.06326504930204785,0.07965540721481236,4.779517123454828,-6.010218451166363
-2.349642279309049,-1.8652563253567527,-0.015446065228345303,0.019457233526627545,4.776560741920457,-6.014960196466637
-2.3496073587858772,-1.8653003134989425,0.03236179237804137,-0.040764216338073235,4.7772952489366345,-6.014859201012897
-2.349093757034745,-1.8659470840997572,0.08019548129691262,-0.10096036809525225,4.781718039273809,-6.009894933022901
-2.3481004857123446,-1.8671968586620558,0.12809188325439386,-0.16108243321540852,4.7898164821713936,-6.000045133022448
-2.3466262311782886,-1.8690493121226042,0.17608770316220573,-0.2210813917793853,4.8015678446926335,-5.985285857127307
-2.344669354816139,-1.8715035710855776,0.2242193676326247,-0.2809079759006399,4.816939223800036,-5.965591547041461
-2.342227894512461,-1.874558211997623,0.27252292285790214,-0.34051265398241753,4.83588748748126,-5.940935126932651
-2.339299567296365,-1.878211259269585,0.3210339319465638,-0.39984561607947167,4.8583592253263,-5.911288127264214
-2.335881773140679,-1.8824601833529324,0.36978737181338356,-0.4588567606343537,4.884290709027699,-5.876620835578713
-2.331971599924488,-1.8873018987818622,0.4188175297248961,-0.5174956828578242,4.9136078633452485,-5.836902474142892
-2.32756582955538,-1.8927327621949637,0.4681578996080832,-0.5757116650215988,4.946226248144768,-5.792101404275872
-2.3226609452482805,-1.8987485703532117,0.5178410782363029,-0.6334536689294132,4.982051052186222,-5.7421853570917385
-2.3172531399562617,-1.9053445581738873,0.5678986614136131,-0.6906703308292411,5.020977099399538,-5.687121690295331
-2.311338325947137,-1.9125153968028301,0.6183611402863436,-0.7473099590254159,5.062888868446734,-5.626877670575695
-2.304912145518057,-1.9202551917501351,0.6692577979190532,-0.8033205344443701,5.107660526424368,-5.561420781043928
-2.2979699828386293,-1.928557481117073,0.7206166062808255,-0.8586497144016706,5.15515597761145,-5.490719053063138
-2.2905069769113364,-1.9374152339445692,0.7724641237971603,-0.9132448398109995,5.205228928214929,-5.414741421717018
-2.282518035636186,-1.9468208487160612,0.8248253936324756,-0.967052946067677,5.257722968104488,-5.333458104058899
-2.273997850964638,-1.956766152049909,0.8777238428783312,-1.0200207778301966,5.312471670563603,-5.246840999179135
-2.2649409151258455,-1.9672423976187825,0.9311811828329482,-1.072094807913105,5.369298711110467,-5.1548641090202025
-2.2553415379061867,-1.9782402653355724,0.9852173105682304,-1.1232212604932637,5.428018006462921,-5.057503978759911
-2.245193864960883,-1.9897498608473407,1.0398502119913648,-1.1733461388192092,5.488433874734206,-4.954740155474262
-2.234491897134274,-2.0017607153806547,1.0950958666189652,-1.2224152575998555,5.550341217949537,-4.846555663679062
-2.223229510762963,-2.0142617859833107,1.1509681542926569,-1.2703742802342055,5.613525727969169,-4.7329374962380655
-2.2114004789336246,-2.0272414562089383,1.2074787640758053,-1.317168761028045,5.677764116888753,-4.613877119013331
-2.198998493664783,-2.040687537292276,1.264637105581721,-1.3627441925267647,5.742824372965096,-4.489370987522406
-2.1860171889792372,-2.0545872698640264,1.3224502229940256,-1.4070460580755404,5.808466043079939,-4.35942107375439
-2.172450164831181,-2.0689273262550754,1.3809227120497878,-1.4500198896990248,5.874440542710744,-4.224035401188473
-2.1582910118493017,-2.083693813440573,1.440056640265512,-1.4916113313726072,5.9404914943227425,-4.083228585950067
-2.1435333368543494,-2.0988722766748,1.4998514706948876,-1.5317662077360632,6.006355095028894,-3.9370223819336303
-2.1281707891067896,-2.114447703867983,1.5603039895153394,-1.5704305982781852,6.071760514289124,-3.7854462276197296
-2.112197087237243,-2.1304045307561914,1.621408237747723,-1.6075509169977193,6.136430322330142,-3.6285377922148427
-2.0956060468094586,-2.146726646915166,1.683155447419847,-1.6430739975217254,6.200080949867697,-3.46634351864887
-2.078391608462572,-2.1633974026683958,1.745533982489819,-1.6769471836373364,6.262423179601996,-3.298919160875954
-2.0605478665763877,-2.180399616938945,1.8085292848493162,-1.7091184251668898,6.323162669834858,-3.1263303128433506
-2.04206909840042,-2.1977155860934547,1.872123825729756,-1.7395363790896556,6.382000510423197,-2.9486529264174095
-2.022949793584413,-2.215327093825375,1.9362970628357665,-1.7681505157858568,6.438633811138132,-2.765973815487044
-2.0031846840450607,-2.233215422122839,2.001025403530319,-1.7949112302505574,6.492756322346409,-2.578391143409803
-1.9827687741007185,-2.2513613633646496,2.066282174394253,-1.8197699580963635,6.544059087761838,-2.386014890913515
-1.9616973708029892,-2.2697452335856196,2.132037597479505,-1.8426792961347118,6.592231128843665,-2.188967301531136
-1.9399661143912426,-2.2883468869499977,2.1982587735703025,-1.8635931272961859,6.636960160232135,-1.9873833016192464
-1.9175710087933986,-2.3071457314688786,2.2649096727594276,-1.8824667496205825,6.6779333354185155,-1.7814108919948382
-1.8945084520936761,-2.326120745994417,2.33195113263774,-1.8992570090178043,6.714838021649584,-1.5712115082268383
-1.8707752668855098,-2.3452504985202434,2.399340864384044,-1.9139224354709696,6.747362602856683,-1.356960346629947
-1.8463687304254925,-2.364513165813833,2.4670334670292653,-1.9264233823237091,6.775197309188158,-1.1388466530375183
-1.8212866045020237,-2.383886554402598,2.5349804501535766,-1.9367221682645135,6.798035071505652,-0.9170739714724618
-1.795527164930344,-2.403348122931258,2.6031302652576067,-1.9447832215924272,6.815572398984656,-0.6918603498972686
-1.7690892305838704,-2.422875005903559,2.671428346029145,-1.950573226320515,6.82751027773304,-0.4634385002983521
-1.741972191870194,-2.4424440388166424,2.7398171577047146,-1.9540612696464483,6.833555088119539,-0.23205591045528706
-1.7141760385588034,-2.4620317846914257,2.8082362557012077,-1.9552189902935937,6.8334195382772975,0.0020250951420592855
-1.685701386866585,-2.4816145619971026,2.876622353666222,-1.9540207272011616,6.826823611024764,0.23852734763637784
-1.6565495057064212,-2.501168473962482,2.944909401067069,-1.9504436680185913,6.813495521226969,0.4771588816651189
-1.6267223420037877,-2.5206694392612676,3.013028670407502,-1.9444679968374958,6.79376928809873,0.7174024095756408
-1.5962206010369573,-2.5400944456506367,3.080920798226203,-1.9360812574164763,6.769993626026945,0.9581217188817845
-1.5650388241015372,-2.559424442927526,3.1485640783359696,-1.9252863808438665,6.741388960544185,1.1994016311447808
-1.5331801148180504,-2.5786350527995445,3.215883540179039,-1.9120692127489132,6.704870775832603,1.4420136383926092
-1.5006493653108544,-2.597701191898739,3.2827957254997857,-1.8964172389341045,6.6599463632636855,1.6856589776775763
-1.4674521695974119,-2.6165978158562786,3.349215799703838,-1.8783222862688815,6.6064869614475015,1.9299000271352895
-1.4335948387530757,-2.6352999522446288,3.4150577267299655,-1.8577806017542187,6.54438168467783,2.1742916801026837
-1.399084414565634,-2.6537827343095626,3.48023445204974,-1.834792923303863,6.473538309294554,2.418382199117005
-1.3639286816235674,-2.672021435438832,3.5446580932824094,-1.8093645417118362,6.393884007021285,2.6617141219018237
-1.3281361777847898,-2.6899915043098575,3.6082401378759923,-1.7815053532958185,6.3053660216893945,2.903825217178678
-1.291716202975737,-2.7076686006544346,3.670891647270185,-1.7512299027292801,6.207952285868686,3.1442494878280627
-1.254678826274048,-2.7250286315742773,3.7325234669224123,-1.7185574156015628,6.101631974053504,3.382518218614379
-1.2170348912317202,-2.742047788337139,3.7930464415455303,-1.6835118202745378,5.986415989206989,3.6181610653871843
-1.178796019399548,-2.7587025835794226,3.852371634874504,-1.6461217586368546,5.862337379642355,3.850707182380006
-1.1399746120178238,-2.774969888837501,3.910410553250082,-1.6064205853920555,5.729451683417153,4.079686383945514
-1.1005838498427285,-2.7908269723265464,3.9670753722802528,-1.5644463555548622,5.587837197637498,4.304630336799605
-1.0606376910824962,-2.806251536882464,4.022279165815397,-1.5202417998705418,5.437595170309237,4.525073778593537
-1.020150867422374,-2.8212217579795773,4.075936136450608,-1.473854287915352,5.278849912635991,4.740555758397335
-0.9791388781225121,-2.8357163217340675,4.12796184674905,-1.4253357786814058,5.1117488299455545,4.95062089445986
-0.9376179821782684,-2.8497144628007827,4.178273450363432,-1.3747427584967362,4.936462369724325,5.154820644413746
-0.8956051885379402,-2.863196002069003,4.226789922219007,-1.3221361661806303,4.753183885558656,5.352714582918168
-0.8531182443786341,-2.8761413840609986,4.273432286911152,-1.2675813053852616,4.562129416114658,5.5438716815789775
-0.8101756214468472,-2.888531713935856,4.318123844463544,-1.211147744126997,4.363537378635073,5.727871585858821
-0.7667965004763218,-2.900348794000002,4.360790392589532,-1.1529092015642641,4.157668176790565,5.904305883588258
-0.7230007537018381,-2.9115751596252113,4.401360444599495,-1.092943422133233,3.9448037230968964,6.072779359613698
-0.6788089254938316,-2.922194114474586,4.439765442100985,-1.0313320372076282,3.7252468764862385,6.23291123107267
-0.6342422111449014,-2.932189764937124,4.475939961646267,-0.9681604145041506,3.499320796007737,6.384336357769392
-0.5893224338457219,-2.9415470536719543,4.509821914493532,-0.9035174955105433,3.2673682120249623,6.526706422135824
-0.5440720198940583,-2.9502517921642553,4.541352738663783,-0.8374956212681982,3.029750616668963,6.659691073307776
-0.49851397218698057,-2.958290692196147,4.570477582494912,-0.770190346895773,2.786847375701484,6.78297902991919
-0.4526718420526269,-2.965651396137564,4.597145478918067,-0.70170024529384,2.5390547643322634,6.896279136321766
-0.4065696994841007,-2.972322505964218,4.621309509708771,-0.6321267005229649,2.28678492991952,6.999321367074511
-0.36023210184420407,-2.9782936109122797,4.6429269589965365,-0.5615736913984545,2.0304647848667514,7.091857774713837
-0.3136840611157421,-2.983555313682308,4.66195945535175,-0.49014756589405933,1.7705348333921052,7.173663376011685
-0.2669510097779966,-2.988099255108255,4.678373101807189,-0.4179568069938162,1.5074479362069155,7.2445369721562685
-0.2200587653956846,-2.991918137211065,4.69213859321375,-0.34511179067571573,1.2416680174856367,7.304301898545351
-0.173033494012217,-2.9950057445604212,4.70323132037547,-0.2717245367526681,0.973668718829714,7.352806700165722
-0.12590167244436667,-2.9973569638726234,4.711631460457588,-0.19790845333506066,0.7039320052387836,7.389925728843023
-0.07869004958048423,-2.9989678017773085,4.717324053213083,-0.12377807571476979,0.43294672838919723,7.415559658979222
-0.031425606789193046,-2.999835400690833,4.720299062627542,-0.049448800502643844,0.16120715277853037,7.429635918756374
0.01586448245007553,-2.9999580527395033,4.72055142363908,0.024963384120192608,-0.11078854946484284,7.432109034164201
0.06315289357914913,-2.9993352116815117,4.718081073649267,0.09934217115229506,-0.3825398290983628,7.422960883608291
0.11041219253644771,-2.997967502782392,4.712892968602076,0.17357120961785605,-0.6535453094211334,7.402200861274317
0.1576148777527638,-2.99585673060495,4.704997083470666,0.24753438058721627,-0.9233043487256509,7.369865947855873
0.20473342244162496,-2.9930058846810406,4.694408397056017,0.3211160734387944,-1.1913186090862098,7.3260206876994385
0.2517403170556692,-2.989419143039114,4.681146861066537,0.3942014614220398,-1.4570936249381248,7.270757071872513
0.2986081117781862,-2.985101873568181,4.665237353513712,0.46667677557838416,-1.720140364844923,7.204194327128086
0.3453094589171568,-2.980060633205697,4.646709616525097,0.5384295760792587,-1.9799767798341747,7.12647861120308
0.39181715506765946,-2.9743031649437963,4.625598178742257,0.6093490200469143,-2.2361293316968727,7.037782615357674
0.4381041829075677,-2.9678383926553167,4.601942262537172,0.6793261249352681,-2.488134494693554,6.938305075532728
0.48414375249090846,-2.9606764137480512,4.57578567634599,0.748254026564086,-2.735540224196427,6.828270193963924
0.5299093419031711,-2.952828489662708,4.547176692483189,0.8160282309205318,-2.9779073859160405,6.707926973550464
0.5753747371432326,-2.944307034236979,4.516167910862185,0.8825468588673985,-3.2148111395086403,6.577548467723666
0.620514071097381,-2.935125599965043,4.482816109109643,0.9477108829270116,-3.445842270552504,6.437430948993466
0.6653018614721826,-2.925298862188554,4.447182079619893,1.011424355343744,-3.670608465094375,6.287892999771877
0.7097130475546622,-2.914842601261803,4.409330454152799,1.0735946266661882,-3.8887355212144143,6.129274529473193
0.7537230256704064,-2.9037736827401424,4.369329516632617,1.1341325541319962,-4.099868492339795,5.961935722269104
0.7973076832127708,-2.8921100356469642,4.3272510048567066,1.1929526991840882,-4.303672757335676,5.786255920235284
0.8404434311193759,-2.879870628880452,4.283169901871142,1.249973513496066,-4.499835012736412,5.602632446955674
0.883107234675446,-2.8670754458269645,4.237164217814937,1.3051175129369545,-4.688405246471575,5.412084583656757
0.9252854755782645,-2.8537425932770994,4.189307934974814,1.3583235552109159,-4.870092527564168,5.216562840702252
0.9669792601586441,-2.8398857565794864,4.139664867913752,1.409553205443506,-5.0446554986009176,5.016051685267371
1.008171212014864,-2.8255248728801665,4.08831383089872,1.4587450103714237,-5.211245327948461,4.8095524241652186
1.0488438808441019,-2.810680791839565,4.035335632118988,1.5058405412626295,-5.369708995990663,4.597434620923636
1.0889806996190419,-2.7953749365437943,3.9808121492973054,1.550785743523048,-5.519950865059741,4.380136202955995
1.1285659916097721,-2.7796292563185205,3.9248261052909656,1.593530955736223,-5.66189762444148,4.158096403115607
1.1675849750829108,-2.7634661796303277,3.867460845504683,1.6340309167585958,-5.795498072182653,3.931754582821881
1.20602376571178,-2.7469085671966544,3.8088001178598816,1.6722447611981224,-5.9207228241321275,3.7015490899284913
1.2438693767387043,-2.729979665420911,3.7489278560325685,1.708136003644051,-6.037563953565041,3.467916155187879
1.2811097169373484,-2.71270306026456,3.687927966637358,1.7416725120527348,-6.146034564936741,3.231288830857224
1.317733586429434,-2.695102631662813,3.6258841209988,1.7728264707282797,-6.246168305482314,2.992095974672992
1.3537306704161374,-2.67720250858516,3.5628795521131877,1.8015743333675092,-6.338018818522102,2.7507612820963345
1.3890915308900156,-2.6590270248362713,3.4989968573647237,1.827896766666144,-6.4216591424499825,2.5077023694014713
1.4238075963983605,-2.6406006756869402,3.4343178075195944,1.8517785850071784,-6.497181059470961,2.2633299098467887
1.45787114993351,-2.6219480754186466,3.3689231624804203,1.873208676773187,-6.564694398221917,2.0180468248346415
1.4912753150297784,-2.603093915859133,3.3028924942418785,1.8921799228417058,-6.624326294447599,1.7722475316349033
1.5240140401503632,-2.5840629259800476,3.2363040174464346,1.9086891078369488,-6.676220413919168,1.5263172489193408
1.5560820814508172,-2.564879832621344,3.1692344278971505,1.9227368247219727,-6.7205361417778136,1.2806313610294637
1.5874749840084394,-2.5455693224006697,3.1017587493427743,1.9343273733230242,-6.757447742453593,1.035554841585494
1.618189061609288,-2.5261560048595673,3.0339501888089906,1.943468653382343,-6.787143494259766,0.7914417367361892
1.6482213751863946,-2.506664376891863,2.965880000708945,1.950172052737162,-6.809824802694095,0.5486347080507272
1.6775697100042497,-2.487118788493275,2.897617359926226,1.9544523312211965,-6.825705296387014,0.3074646347679959
1.706232551685689,-2.46754340986499,2.829229244024521,1.9563275008806655,-6.835009909532886,0.06825027484327961
1.7342090611779692,-2.447962199897749,2.760780324700342,1.9558187030899308,-6.837973954518759,-0.16870201602905865
1.7614990487551203,-2.4283988760569803,2.69233286855868,1.9529500831423459,-6.834842188328963,-0.40309850848372264
1.7881029471536014,-2.4088768856835765,2.6239466472563193,1.9477486628800464,-6.8258678761575595,-0.6346582679448005
1.8140217839378368,-2.3894193787192295,2.555678857023994,1.9402442119122199,-6.811311855501316,-0.8631132689952352
1.839257153191522,-2.3700491818596965,2.487584047546583,1.930469117955217,-6.791441603836702,-1.0882084573719624
1.8638111866295048,-2.35078877413406,2.4197140601503864,1.918458256809678,-6.766530312811554,-1.3097017614911834
1.887686524223749,-2.3316602639029687,2.3521179752180235,1.9042488624699079,-6.736855971697551,-1.5273640555724768
1.9108862844353014,-2.3126853672640055,2.28484206872501,1.8878803978392582,-6.702700462662918,-1.7409790765843098
1.9334140341423467,-2.2938853878477485,2.2179297777673144,1.869394426502254,-6.664348670236436,-1.9503432973683488
1.9552737583524116,-2.2752811979837646,2.1514216749264827,1.8488344859800319,-6.62208760714006,-2.1552657584167036
1.9764698297845236,-2.2568932212117474,2.085355451298044,1.826245962870288,-6.576205558475493,-2.3555678608808677
1.9970069784047237,-2.2387414161092467,2.0197659079900365,1.8016759702466811,-6.526991246057904,-2.5510831234756353
2.0168902609957615,-2.2208452614039658,1.9546849558814694,1.7751732276655705,-6.474733014500586,-2.7416569060123948
2.0361250308390915,-2.2032237423354233,1.8901416234154502,1.746787944100287,-6.419718040466776,-2.9271461023517986
2.054716907584482,-2.1858953382278994,1.8261620721884408,1.7165717040949642,-6.362231566323047,-3.1074188056076366
2.0726717473796157,-2.1688780112339954,1.7627696200856595,1.6845773574014355,-6.302556159250301,-3.282353948458862
2.089995613329091,-2.152189196205844,1.6999847717029495,1.6508589123340258,-6.240970996697797,-3.4518409214411747
2.1066947463491745,-2.1358457916490106,1.6378252557874056,1.615471433048259,-6.177751178901161,-3.615779172090555
2.122775536481556,-2.119864151712426,1.576306069422646,1.5784709409208015,-6.113167069028037,-3.774077787798376
2.1382444947262664,-2.1042600791662642,1.515439528679737,1.5399143201794225,-6.047483661367195,-3.9266550652158685
2.1531082254507643,-2.0890488193185575,1.4552353254513308,1.499859227903467,-5.980959977837145,-4.0734380690108765
2.1673733994290973,-2.074245054820466,1.395700590184499,1.458364008487513,-5.913848492960511,-4.214362182736892
2.1810467275619274,-2.059862901309552,1.336839960226896,1.415487612633459,-5.84639458732957,-4.349370654520399
2.194134935325141,-2.045915903840072,1.2786556535012243,1.371289520909527,-5.778836029478676,-4.478414140211882
2.2066447379917182,-2.032417034049228,1.22114754722432,1.3258296718884766,-5.711402485979569,-4.6014502465752045
2.2185828166685604,-2.0193786880085165,1.1643132613895213,1.2791683948519654,-5.644315059485422,-4.71844307701263
2.229955795187042,-2.006812684709693,1.1081482467341215,1.231366347023359,-5.577785854371854,-4.8293627822414535
2.240770217883184,-1.9947302651355523,1.0526458769176124,1.182484455267552,-5.512017569554608,-4.934185118246546
2.2510325283005668,-1.9831420918665308,0.9977975446409363,1.1325838621735782,-5.447203118005341,-5.032891013738983
2.2607490488463835,-1.9720582491752556,0.9435927614420301,1.0817258764139188,-5.383525272441311,-5.1254661492522615
2.269925961428393,-1.9614882435623684,0.8900192609083775,1.029971927253613,-5.322366943151245,-5.213141630951796
2.278572695070757,-1.9514370277510842,0.8370388686862494,0.977358676595064,-5.265684486572013,-5.297912746956953
2.286698695964039,-1.9419086162526709,0.784600152068097,0.9239076079952155,-5.212787276381043,-5.379170546052208
2.2943083363486068,-1.9329121184785636,0.7326787630529953,0.8696675745719968,-5.162388594848899,-5.455541915855477
2.301405782529727,-1.924456137234292,0.681249029048099,0.8146875496197307,-5.114622863984522,-5.52702137702417
2.3079949970167335,-1.91654874546559,0.6302839109211731,0.7590164959528944,-5.069622418098131,-5.593610212022348
2.314079722398279,-1.9091974854333702,0.5797550867438321,0.7027033611908547,-5.027511133622944,-5.655310026070772
2.319663466170002,-1.9024093680688634,0.5296330373751682,0.6457970760115377,-4.988404251059432,-5.712122459132193
2.3247494865353517,-1.8961908724739764,0.4798871337696694,0.5883465552022223,-4.952408208245249,-5.764048915610772
2.3293407791986693,-1.8905479455338172,0.4304857258987869,0.5304007013246353,-4.919620484420648,-5.81109031283248
2.3334400651680545,-1.8854860016103294,0.38139623318066745,0.4720084108011718,-4.890129454590291,-5.8532468493077765
2.337049779584004,-1.8810099222881198,0.3325852363173997,0.4132185822193746,-4.8640142537171975,-5.890517793710771
2.3401720615883645,-1.8771240561458007,0.28401857044358647,0.35408012664279803,-4.841344650325974,-5.922901295441408
2.3428087452467334,-1.8738322185284964,0.23566141949405695,0.29464197970803513,-4.822180929138277,-5.9503942175695705
2.3449613515360994,-1.8711376912995978,0.18747841170207946,0.23495311528004387,-4.806573782413142,-5.972991992891124
2.3466310814082068,-1.8690432225523703,0.13943371614244254,0.17506256043093557,-4.794564209719404,-5.9906885037569895
2.347818809937877,-1.867551026264581,0.09149114023622557,0.11501941150112521,-4.78618342592488,-6.003475986266196
2.348525081564304,-1.8666627818819814,0.04361422813593849,0.05487285099617695,-4.781452777248303,-6.011344959344064
2.348750106432145,-1.866379633819172,-0.004233640089065743,-0.005327834932189354,-4.7803836652833605,-6.01428417915489
2.3484937578380753,-1.8667021908691264,-0.05208914854641104,-0.06553323867659358,-4.782977478970251,-6.01228061922672
2.347755570787328,-1.8676305255154368,-0.09998894497335502,-0.1256938132950866,-4.789225534558241,-6.005319476593275
2.346534741663609,-1.8691641731441622,-0.14796953962865808,-0.18575985482460708,-4.799109023671267,-5.993384204183389
2.344830129014648,-1.871302131154975,-0.19606720370551248,-0.24568148505050977,-4.812598969659379,-5.97645656961439
2.3426402554545214,-1.8740428579741648,-0.24431786734956654,-0.3054086349970673,-4.829656192488242,-5.954516740468497
2.339963310682743,-1.8773842719748814,-0.2927570173689407,-0.3648910294042334,-4.850231282489476,-5.927543396054295
2.3367971556189544,-1.8813237503128386,-0.34141959472673317,-0.4240781724556117,-4.874264583364257,-5.895513865576607
2.3331393276508776,-1.8858581276885094,-0.3903398919107677,-0.4829193350213827,-4.901686184900555,-5.858404292557321
2.32898704699198,-1.8909836950496368,-0.43955145028029785,-0.5413635436779805,-4.932415925930442,-5.8161898252670206
2.3243372241440374,-1.8966961982506296,-0.4890869574949607,-0.5993595717634651,-4.966363408118863,-5.7688448328446
2.319186468458519,-1.9029908366881076,-0.5389781451375323,-0.6568559327239183,-5.003428021236722,-5.716343146696289
2.3135310977893346,-1.9098622619345291,-0.589255686648849,-0.713800876001629,-5.043498980627625,-5.658658326676921
2.307367149228129,-1.9173045763943857,-0.6399490957006478,-0.7701423857104432,-5.086455377634401,-5.595763951469806
2.3006903909118064,-1.9253113320099888,-0.691086625140028,-0.8258281823373609,-5.132166243799144,-5.527633932488563
2.2934963348904702,-1.9338755290462672,-0.7426951666475776,-0.8808057277022062,-5.180490629696209,-5.4542428505328715
2.285780251042351,-1.9429896149863408,-0.7948001512600723,-0.9350222333990799,-5.231277699297735,-5.375566314336574
2.277537182020626,-1.9526454835718505,-0.8474254509178025,-0.9884246729341697,-5.284366840803308,-5.291581340049582
2.268761959215283,-1.9628344740241424,-0.9005932812060844,-1.040959797764437,-5.339587794894271,-5.202266750599783
2.259449219711346,-1.9735473704843742,-0.9543241054702404,-1.0925741574306618,-5.396760801391871,-5.107603593782024
2.2495934242228817,-1.9847744017124893,-1.008636540493209,-1.1432141239662792,-5.455696765312645,-5.007575577822969
2.2391888759801786,-1.9965052410866906,-1.063547263934958,-1.1928259207504408,-5.516197443318376,-4.902169523070221
2.2282297405454576,-2.0087290069466124,-1.119070923742826,-1.241355655959677,-5.578055651555239,-4.791375828354248
2.216710066530262,-2.0214342633247817,-1.1752200497518797,-1.2887493607575329,-5.641055495866418,-4.675188950473029
2.2046238071854685,-2.0346090211121766,-1.2320049677041156,-1.3349530323455234,-5.704972625338776,-4.553607895146698
2.191964842832523,-2.0482407397047333,-1.289433715924828,-1.379912681981691,-5.7695745101172236,-4.426636717692801
2.178727004102106,-2.0623163291784947,-1.3475119649036598,-1.4235743880550888,-5.834620744379961,-4.294285031575029
2.1649040959439843,-2.076822153041747,-1.406242940036539,-1.4658843542854954,-5.899863375317011,-4.156568522880818
2.1504899223692515,-2.0917440316129245,-1.465627347792889,-1.506788973097748,-5.96504725889784,-4.0135094686908275
2.135478311883578,-2.107067246073286,-1.525663305580039,-1.5462348941992257,-6.029910443142171,-3.865137257212396
2.119863143567465,-2.1227765432433685,-1.5863462755835231,-1.5841690983672654,-6.094184579529397,-3.7114889074618276
2.103638373756776,-2.1388561411319715,-1.6476690028679148,-1.6205389764306937,-6.157595363091929,-3.5526095861971925
2.086798063274141,-2.1552897353059737,-1.709621458027806,-1.655292413406248,-6.219863001637492,-3.3885531197255574
2.0693364051590604,-2.172060506128542,-1.7721907846824794,-1.6883778777265004,-6.280702714434838,-3.2193824981364116
2.051247752841787,-2.189151126912329,-1.8353612521105853,-1.7197445154710411,-6.33982526057666,-3.0451703694460264
2.0325266487033216,-2.2065437730330313,-1.8991142133226526,-1.7493422494871818,-6.396937497103991,-2.865999521079445
2.0131678529611037,-2.224220132047181,-1.9634280688694241,-1.7771218832604194,-6.4517429668352975,-2.6819633460657997
1.993166372817282,-2.242161414856299,-2.0282782366827186,-1.8030352093683788,-6.503942515694774,-2.4931662912789534
1.9725174918037633,-2.2603483679575125,-2.0936371282426927,-1.827035122325063,-6.55323493917777,-2.2997242850249506
1.951216799255651,-2.2787612868184617,-2.1594741313609522,-1.8490757355951046,-6.599317657423569,-2.101765141252301
1.9292602198421167,-2.2973800304117615,-2.2257555998627843,-1.8691125025303144,-6.6418900061894846,-1.899430516289442
1.9066440364287516,-2.3161840424177607,-2.2924449022556366,-1.8871023725578562,-6.682089974688594,-1.6937077695763918
1.8833610007517891,-2.3351555281923337,-2.359531174931625,-1.903020565985297,-6.7205874372533145,-1.4851567148440523
1.8594046551657208,-2.354275754525805,-2.426991197295743,-1.9168352397219013,-6.755300644947681,-1.272700860570822
1.8347721925390936,-2.373522909408141,-2.4947724290847315,-1.9285000626934217,-6.784632672804108,-1.055749833170779
1.809461257817298,-2.3928748309216346,-2.5628196792337627,-1.9379713725181131,-6.808321273232465,-0.8345765608436722
1.7834699760641244,-2.412309027566293,-2.6310751572775737,-1.9452083021497515,-6.826109833236558,-0.6094665892949394
1.7567969800450256,-2.4318026998308637,-2.6994785347540144,-1.9501729058373312,-6.837748374316874,-0.3807179886767216
1.7294414372720464,-2.451332763018191,-2.7679670166232566,-1.952830283905041,-6.842994552196728,-0.14864121004919184
1.7014030764292816,-2.4708758713292287,-2.836475422685881,-1.953148705838316,-6.841614653300326,0.08644111031456703
1.6726822130968384,-2.490408443205544,-2.904936278951592,-1.9510997311459908,-6.8333845847678845,0.32419440024645496
1.643279774690614,-2.5099066879254224,-2.97327991887743,-1.9466583274550033,-6.818090854660852,0.5642724558626355
1.6131973245348188,-2.529346633443843,-3.041434594360224,-1.9398029852828744,-6.795531538886905,0.8063178016031287
1.5824370849840586,-2.5487041554615857,-3.1093265963326293,-1.9305158289244095,-6.765517231264511,1.0499621068798604
1.5510019595118865,-2.567955007703657,-3.17688038477593,-1.9187827228828773,-6.727871973052601,1.294826659813964
1.518895553683306,-2.58707485338192,-3.244018727925274,-1.9045933732724782,-6.682434158187249,1.5405228982708934
1.4861221949293504,-2.6060392978115985,-3.310662850405304,-1.8879414236181946,-6.629057410405807,1.786652998113766
1.4526869510430425,-2.6248239221458776,-3.3767325899954606,-1.8688245444814118,-6.567611428390336,2.0328105183019574
1.4185956473174288,-2.6434043181874474,-3.442146562685391,-1.847244516344882,-6.497982795034915,2.2785811021606293
1.3838548822481547,-2.661756124230382,-3.5068223356418047,-1.8232073051989168,-6.420075746934003,2.5235432338373585
1.3484720417251843,-2.6798550618803088,-3.5706766076690544,-1.7967231302820723,-6.333812900201991,2.767269048650263
1.3124553116407305,-2.6976769737954234,-3.63362539670691,-1.7678065234441567,-6.23913592876832,3.0093251957150216
1.2758136888433242,-2.715197862285544,-3.6955842338706226,-1.7364763796171068,-6.136006191350646,3.2492737509213043
1.2385569903711513,-2.7323939287011223,-3.7564683635007166,-1.7027559979001867,-6.0244053033895,3.486673178011685
1.2006958609013756,-2.74924161353896,-3.816192948653195,-1.6666731127900463,-5.904335650332001,3.721079335200969
1.1622417783561092,-2.7657176371863468,-3.8746732814252813,-1.6282599151133805,-5.7758208387796515,3.952046524463256
1.1232070576100122,-2.781799041220458,-3.9318249974776127,-1.5875530622502412,-5.638906082169058,4.179128580308387
1.0836048522491806,-2.7974632301751585,-3.9875642940813183,-1.544593677269369,-5.493658517830966,4.401879994573633
1.043449154336008,-2.812688013682902,-4.041808150987742,-1.4994273366331514,-5.340167452473594,4.619857073469063
1.002754792140092,-2.8274516488951815,-4.094474553390099,-1.4521040461688872,-5.178544533360451,4.832619122840711
0.9615374258009647,-2.8417328830810353,-4.145482716220183,-1.4026782050447488,-5.008923842701478,5.0397296573553945
0.9198135408944677,-2.8555109962994685,-4.194753308999738,-1.3512085575331436,-4.831461913046212,5.240757629066891
0.8776004398809341,-2.8687658440383017,-4.242208680445333,-1.2977581323907572,-4.6463376617586505,5.435278670598542
0.8349162314199705,-2.8814778997090147,-4.287773082007919,-1.242394169733373,-4.45375224296788,5.622876347970809
0.7917798175435397,-2.8936282968845046,-4.331372889513759,-1.1851880353342845,-4.253928815717984,5.803143417919259
0.7482108786862023,-2.905198871164523,-4.372936822062333,-1.126215122327582,-4.047112227391096,5.9756830843909015
0.7042298565787419,-2.9161722015517335,-4.412396157329396,-1.0655547403514838,-3.833568611844356,6.140110248772274
0.6598579350189833,-2.926531651220004,-4.4496849424195775,-1.003289992222031,-3.613584902078429,6.296052748296432
0.6151170185413674,-2.9362614075556657,-4.484740199413048,-0.9395076382834872,-3.387468257649971,6.443152577000504
0.5700297090147262,-2.945346521352044,-4.5175021247549125,-0.8742979486384375,-3.155545407443668,6.5810670835574285
0.5246192802057156,-2.9537729450376577,-4.547914281644153,-0.8077545435175727,-2.9181619088272157,6.70947014029035
0.4789096503534424,-2.9615275698190526,-4.575923784591293,-0.7399742221060982,-2.675681324631796,6.828053277695403
0.4329253528089486,-2.9685982616203304,-4.601481475330475,-0.6710567802003474,-2.4284843198192902,6.936526778848048
0.38669150480136205,-2.974973895703029,-4.62454208929238,-0.6011048171241553,-2.1769676801160927,7.034620728152213
0.34023377440062663,-2.9806443898521513,-4.645064411869336,-0.5302235323894924,-1.9215432553137646,7.12208600900934
0.2935783457547856,-2.985600736016771,-4.663011423733096,-0.45852051263948385,-1.6626368303481627,7.198695245136168
0.24675188268773723,-2.989835030296832,-4.678350434498928,-0.3861055094638434,-1.4006869276742862,7.264243680446437
0.1997814907511986,-2.99334050117143,-4.6910532040669155,-0.31309020872664234,-1.1361435448511372,7.318549992631015
0.1526946778322605,-2.9961115358680663,-4.701096051012465,-0.23958799209385317,-0.8694668316278467,7.36145703582503
0.10551931342532861,-2.9981437047770485,-4.708459947442848,-0.16571369149290804,-0.601125711194527,7.392832508035231
0.05828358668443742,-2.9994337838204057,-4.713130599785128,-0.0915833372783331,-0.33159645060510456,7.412569539316889
0.011015963378810511,-2.9999797746902956,-4.71509851502253,-0.017313900915993406,-0.06136118570438498,7.420587197037472
-0.03625485811889814,-2.999780922877999,-4.714359051951382,0.0569769669666613,0.20909359380453907,7.416830904938052
-0.08349999167602556,-2.998837733421084,-4.710912457088505,0.13117120228596954,0.47927859324011024,7.401272773104977
-0.13069040893351774,-2.99715198430323,-4.704763884919548,0.20515059605785196,0.748703289611143,7.373911836390625
-0.17779698538287655,-2.9947267374484703,-4.695923402241435,0.2787970648763724,1.0168775296994,7.334774199269688
-0.22479054683462812,-2.991566347259206,-4.684405976417057,0.3519929223695574,1.2833131429953823,7.283913085585134
-0.2716419161220395,-2.987676466655241,-4.670231447426713,0.4246211506738725,1.5475255627782758,7.221408792122546
-0.3183219598798526,-2.9830640505792445,-4.6534244836687435,0.4965656709605993,1.8085898009652794,7.148107442368801
-0.3648103082423005,-2.9777362944022023,-4.634023443403384,0.56772640477535,2.0651119889362235,7.065786311896318
-0.4110969402484733,-2.9716997334384816,-4.612080900306657,0.638022854381947,2.3170529499661825,6.974152272177623
-0.45715575331639774,-2.964963510266141,-4.587635996957615,0.7073490728870141,2.564907774593223,6.872013279075983
-0.5029606611330871,-2.9575379242458695,-4.560731395309796,0.7756006978068916,2.808304756493669,6.759582451106837
-0.5484861575541891,-2.949434341525751,-4.531413679510294,0.8426760488851489,3.0468601146832555,6.637137483969617
-0.5937073502461595,-2.940665159834367,-4.4997331948156365,0.9084763231115884,3.280206652482491,6.504975028267225
-0.6385999924163144,-2.931243771794813,-4.4657438766577915,0.972905779180789,3.507994701898923,6.363409611935943
-0.6831405125584225,-2.92118452688313,-4.429503070653496,1.0358719109381338,3.729892987665238,6.212772520339293
-0.7273060421503974,-2.910502692156722,-4.391071344372201,1.0972856094178118,3.9455894089412595,6.053410639714215
-0.771074441249529,-2.899214411879833,-4.350512291695713,1.1570613131346146,4.1547917371167955,5.88568526971973
-0.814424321939567,-2.8873366661740842,-4.307892330616109,1.2151171463491377,4.357228228579515,5.7099709108678525
-0.8573350695927693,-2.874887228822439,-4.263280495327755,1.271375045083921,4.552648151736463,5.526654032609336
-0.8997868619186993,-2.861884624354815,-4.216748223474238,1.325760870725701,4.740822227989327,5.33613182780887
-0.9417606857801328,-2.8483480845428524,-4.168369139412053,1.3782045111061205,4.921542986770021,5.1388109592747355
-0.9832383517647851,-2.8342975044301313,-4.1182188343497135,1.4286399690094793,5.09462503513447,4.935106303906437
-1.0242025065097509,-2.8197533980224483,-4.066374644214165,1.4770054381112543,5.259905242789756,4.72543969989627
-1.0646366427834764,-2.8047368537605677,-4.012915426085654,1.5232433664048,5.417242843791286,4.510238702263351
-1.104525107337751,-2.789269489895254,-3.957921334028154,1.5673005072256356,5.566519456489289,4.289935351818045
-1.1438531065495836,-2.7733734098813425,-3.9014735951249078,1.609127958032789,5.707639023627507,4.064964962450603
-1.1826067098798978,-2.7570711579041705,-3.8436542865080834,1.6486811871545766,5.8405276747991195,3.835764931410793
-1.2207728511827138,-2.7403856746478636,-3.7845461141479486,1.6859200487517236,5.965133513745087,3.6027735770009315
-1.2583393279048654,-2.7233402534108606,-3.7242321941408147,1.7208087862937345,6.081426333236465,3.3664290078429246
-1.2952947982223284,-2.7059584966695587,-3.6627958372062777,1.753316024884715,6.189397260516984,3.1271680276008595
-1.331628776164865,-2.6882642731862627,-3.6003203370734074,1.7834147528122701,6.289058336488466,2.8854250787526325
-1.3673316247859475,-2.67028167575262,-3.536888763402705,1.8110822927276107,6.380442032006414,2.6416312287025647
-1.402394547439779,-2.652034979654525,-3.472583759856062,1.8363002628964056,6.463600704813246,2.396213201216966
-1.4368095772316725,-2.6335486019390912,-3.407487347890928,1.8590545289882106,6.538606000767089,2.149592455850012
-1.470569564712098,-2.614847061558758,-3.3416807368176817,1.8793351468974069,6.605548203135498,1.902184317707082
-1.5036681638883471,-2.5959549404619193,-3.275244140620948,1.8971362971104744,6.66453553380731,1.6543971595702658
-1.536099816630992,-2.576896845693718,-3.2082566020067245,1.9124562111530679,6.715693410333699,1.4066316380881148
-1.5678597355551385,-2.5576973725648173,-3.1407958240977507,1.925297090665792,6.759163662750495,1.1592799854106772
-1.5989438854589149,-2.5383810689401125,-3.072938010159868,1.935665019669798,6.795103714144375,0.9127253573324907
-1.629348963403656,-2.5189724006934715,-3.004757711702468,1.9435698705923685,6.8236857289189174,0.6673412386946325
-1.6590723775219258,-2.499495718368756,-2.9363276852565865,1.9490252046286496,6.845095732690737,0.42349090648835386
-1.6881122246407776,-2.4799752250815663,-2.867718758095046,1.9520481670185617,6.859532707694399,0.18152695080530634
-1.7164672668085874,-2.4604349456904275,-2.7989997031205625,1.9526593778179449,6.867207667511366,-0.05820914650948339
-1.7441369068143784,-2.440898697260493,-2.7302371231098337,1.9508828187400935,6.868342714855231,-0.29538737592652353
-1.7711211627887815,-2.4213900608373105,-2.661495344464802,1.9467457166382347,6.86317008604459,-0.5296895077129875
-1.797420641975718,-2.4019323545428164,-2.5928363205864184,1.940278424191285,6.851931185683156,-0.7608093437729053
-1.8230365137634985,-2.382548608000481,-2.524319544951626,1.9315142983444828,6.834875614941154,-0.9884529150341308
-1.8479704820633982,-2.363261538091451,-2.4560019739409498,1.9204895770434547,6.812260196693089,-1.212338625798182
-1.8722247571228061,-2.3440935260386797,-2.3879379594322447,1.9072432547849596,6.784348000620199,-1.4321973466830116
-1.8958020268589064,-2.3250665958113244,-2.3201791911457508,1.8918169574902413,6.751407371230258,-1.6477724579852975
-1.9187054277974247,-2.3062023938372587,-2.2527746486969042,1.8742548171876565,6.713710961584027,-1.8588198454745708
-1.940938515699358,-2.287522170007271,-2.1857705632862108,1.8546033469702297,6.671534775348974,-2.0651078507963803
-1.9625052359568138,-2.26904675995055,-2.119210388930158,1.8329113166712123,6.625157219628463,-2.266417178815047
-1.983409893837083,-2.250796568557268,-2.0531347831134688,1.8092296296766353,6.574858170840145,-2.4625407643626858
-2.0036571246519532,-2.2327915547205626,-1.9875815967211463,1.783611201268556,6.520918055738505,-2.6532836009804157
-2.023251863926991,-2.215051217266986,-1.922585873088674,1.7561108388662166,6.463616949501429,-2.8384625343438756
-2.042199317643128,-2.1975945820414515,-1.858179855990387,1.7267851245049148,6.40323369262498,-3.017906023153543
-2.0605049326204155,-2.180440190110001,-1.794393006369455,1.6956922998641437,6.340045028196485,-3.191453870346322
-2.0781743671112154,-2.1636060870412384,-1.731252027598065,1.6628921541276114,6.274324760946499,-3.358956927543602
-2.0952134616674893,-2.1471098132250566,-1.668780899043199,1.628445914928336,6.206342939315476,-3.5202767756973543
-2.1116282103441244,-2.13096839518536,-1.6070009177018592,1.5924161426021388,6.136365061611386,-3.6752853849273492
-2.1274247322975652,-2.115198337841781,-1.5459307476595876,1.5548666279428034,6.064651307180213,-3.8238647565621307
-2.1426092438362203,-2.0998156176739853,-1.485586477117671,1.515862293621916,5.991455793365873,-3.965906550401641
-2.157188030976417,-2.0848356767409966,-1.425981682727338,1.4754690994062338,5.917464564212864,-4.101691997412686
-2.171168574515103,-2.07027220940582,-1.3671187180743705,1.433746337717758,5.846747267405448,-4.234587252715883
-2.18456661672888,-2.05612954287266,-1.3089296853818837,1.3906925778303405,5.780435123706077,-4.365683238446223
-2.1973901707585566,-2.0424192609387726,-1.2513942911733478,1.346345271882999,5.715479351908641,-4.492369706864267
-2.209645071933992,-2.029154665390941,-1.1945056743326616,1.3007552463615863,5.651318055316004,-4.613970222078002
-2.2213371191495086,-2.016348532146306,-1.1382547905664209,1.253973495665221,5.588165952626682,-4.7304702350862655
-2.232472051644079,-2.0040131083972677,-1.0826304800858813,1.2060511375510505,5.526230845884612,-4.841859431410668
-2.243055526507309,-1.9921601102835633,-1.0276195383965587,1.1570393729142567,5.465713319871007,-4.948131300831726
-2.2530930969459066,-1.9808007210455836,-0.9732067899983736,1.1069894498467117,5.4068064608669815,-5.049282713626354
-2.2625901913431035,-1.9699455896135762,-0.9193751648056283,1.0559526319007162,5.34969559413053,-5.145313504968257
-2.2715520931413087,-1.9596048295881847,-0.8661057771028676,1.0039801704679678,5.294558039400862,-5.2362260690831945
-2.2799839215761977,-1.9497880185686913,-0.8133780068596651,0.9511232811683199,5.241562883720221,-5.322024964680388
-2.2878906132883765,-1.9405041977864765,-0.7611695832345949,0.8974331241280202,5.190870770847461,-5.402716533108858
-2.2952769048368458,-1.9317618720024963,-0.7094566701059621,0.8429607880129875,5.142633706530326,-5.478308530614036
-2.3021473161365824,-1.9235690096290101,-0.6582139534742281,0.7877572776692807,5.0969948789028585,-5.548809775996048
-2.308506134840769,-1.915933043037395,-0.6074147305883875,0.7318735052102638,5.0540884932808225,-5.6142298148953955
-2.314357401686486,-1.9088608690155957,-0.5570310006557933,0.6753602843780817,5.014039620641917,-5.674578601857487
-2.3197048968210185,-1.9023588493406254,-0.5070335570019627,0.6182683279958997,4.976964059097451,-5.72986620125188
-2.3245521271243703,-1.8964328114334992,-0.4573920805537422,0.560648248316983,4.942968207687883,-5.7801025080458786
-2.328902314542076,-1.8910880490660817,-0.4080752345257289,0.5025505600670533,4.912148951867465,-5.825296989358197
-2.33275838544097,-1.8863293230915004,-0.3590507601960352,0.4440256859674696,4.884593560080029,-5.8654584476424105
-2.3361229609991985,-1.8821608621720773,-0.31028557366326587,0.38512396451865677,4.860379590870529,-5.900594806275169
-2.338998348640475,-1.8785863634810969,-0.26174586348191053,0.32589565981581464,4.839574810024462,-5.930712918249972
-2.3413865345213174,-1.875608993357159,-0.2133971890781916,0.26639097316230104,4.8222371172784335,-5.955818398602938
-2.3432891770788147,-1.873231387892401,-0.1652045798527127,0.20666005624018025,4.8084144822001615,-5.975915481122754
-2.344707601645321,-1.8714556534384257,-0.11713263487999019,0.146753025592276,4.798144888895024,-5.99100689982362
-2.3456427961353716,-1.8702833670164087,-0.06914562311807762,0.08671997816563336,4.791456289258045,-6.001093795587169
-2.346095407809027,-1.8697155766205178,-0.02120758404399332,0.026611007662602968,4.7883665645529945,-6.0061756483042315
-2.3460657411148222,-1.869752801406475,0.02671757136746779,-0.03352377855717403,4.788883495167409,-6.00625023477604
-2.3455537566144495,-1.8703950317598266,0.07466595940280162,-0.09363424228286325,4.793004738459288,-6.001313612560442
-2.344559070990312,-1.8716417292412149,0.12267362218747353,-0.15367019722705272,4.8007178146791665,-5.9913601298746775
-2.343080958136054,-1.8734918264087064,0.17077642616314526,-0.213581392030104,4.812000101020868,-5.9763824615936185
-2.341118351329193,-1.8759437265199832,0.21900996054624963,-0.27331749375545344,4.826818833923165,-5.956371671308107
-2.3386698464839375,-1.8789953031199405,0.2674094358512967,-0.33282807213637233,4.845131119812551,-5.93131729933318
-2.3357337064812755,-1.882643899521958,0.3160095825645189,-0.3920625848331948,4.866883954545887,-5.901207476481826
-2.33230786657233,-1.8868863281938384,0.36484455005641947,-0.4509703639578303,4.89201425187737,-5.866029063343902
-2.328389940849946,-1.8917188700620358,0.4139478058253271,-0.5095006041193589,4.920448881338309,-5.825767814733169
-2.323977229782311,-1.8971372737504617,0.46335203516829754,-0.5676023522407766,4.952104715981278,-5.780408568889623
-2.319066728801306,-1.9031367547727123,0.5130890413805078,-0.6252244993924244,4.986888690497992,-5.729935460944823
-2.3136551379370376,-1.9097119946990821,0.5631896465896787,-0.6823157748823145,5.024697870276825,-5.674332160080109
-2.3077388724887933,-1.9168571403221872,0.6136835933380017,-0.7388247428374716,5.065419532017497,-5.613582129727568
-2.3013140747213083,-1.924565802847387,0.6645994470304694,-0.7946998015034871,5.108931256568223,-5.54766891008294
-2.294376626573901,-1.9328310571364915,0.7159644993754035,-0.8498891854817746,5.155101034693516,-5.476576422118285
-2.286922163368559,-1.9416454410354305,0.7678046729502594,-0.9043409711154647,5.2037873865183,-5.40028929219951
-2.2789460885015784,-1.9510009548186686,0.8201444270334275,-0.9580030852255086,5.25483949542636,-5.318793196331036
-2.2704435891017587,-1.9608890607851128,0.873006664850687,-1.0108233173883583,5.30809735721737,-5.23207522296623
-2.2614096526365053,-1.9713006830421482,0.9264126423931346,-1.062749335935543,5.36339194534623,-5.140124253237715
-2.2518390844454528,-1.9822262075161514,0.9803818789717327,-1.1137287078435678,5.420545393081007,-5.042931357377178
-2.2417265261794257,-1.993655482229446,1.0349320696820437,-1.163708922669821,5.479371193421919,-4.940490206009542
-2.231066475120639,-2.005577817885102,1.0900789999611604,-1.2126374206765915,5.53967441762228,-4.832797494922637
-2.2198533043580952,-2.01798198880229,1.1458364624272344,-1.2604616252708747,5.60125195314199,-4.719853381828123
-2.2080812837900745,-2.0308562342460323,1.2022161762002392,-1.3071289798723498,5.663892761846505,-4.6016619335469
-2.1957446019235123,-2.0441882601961483,1.2592277089106478,-1.3525869893058478,5.727378159239954,-4.478231581971102
-2.1828373884378562,-2.0579652416009844,1.3168784016104484,-1.396783265797697,5.791482115483674,-4.349575587071342
-2.1693537374787515,-2.0721738251621105,1.3751732968082189,-1.4396655796376063,5.855971578910626,-4.215712505141937
-2.1552877316445764,-2.0868001326965593,1.4341150698569076,-1.4811819145492875,5.9206360683643595,-4.0766810426306535
-2.1406332536333124,-2.1018299820488,1.4937045494281258,-1.521280815726308,5.985661511812538,-3.932675981379518
-2.125380805865045,-2.117252094121163,1.5539481331564577,-1.5599141664287572,6.050812746727928,-3.7835872716789254
-2.109522659788745,-2.133052776618014,1.6148419417550113,-1.597028308652813,6.115272921900356,-3.629067594247431
-2.0930522884001914,-2.1492166289191794,1.676376019480789,-1.6325681723195966,6.178604985232113,-3.46907956066525
-2.075963275288173,-2.1657277021026444,1.7385377372551538,-1.6664793509083735,6.240539159744017,-3.303694026452206
-2.058249342041423,-2.182569505419254,1.8013117383945834,-1.6987081928691903,6.300800533544773,-3.1329912083229488
-2.03990437619314,-2.199725013720596,1.8646798900788728,-1.7292018976215457,6.359109647650712,-2.9570611364345183
-2.0209224596456687,-2.217176675887535,1.928621240850053,-1.7579086160210327,6.415183113005114,-2.7760040934763026
-2.0012978975148643,-2.2349064243056316,1.9931119844333296,-1.7847775551485987,6.468734256425151,-2.5899310378554503
-1.981025247330599,-2.252895685432137,2.0581254301678737,-1.8097590872493698,6.519473795055461,-2.3989640081971544
-1.9600993485268776,-2.2711253914974643,2.1236319803303356,-1.8328048626200133,6.567110538750427,-2.2032365063560775
-1.9385153521520504,-2.2895759933819217,2.1895991146273417,-1.8538679262154574,6.6113521196397755,-2.002893856122739
-1.9162687507267173,-2.3082274747061358,2.255991382124926,-1.8729028377175656,6.651905747959432,-1.7980935348101639
-1.8933554081741084,-2.3270593671709054,2.3227704008727756,-1.8898657947802255,6.688478993049358,-1.5890054749187783
-1.869771589745006,-2.346050767179268,2.389894865469257,-1.9047147591373608,6.720780588235002,-1.375812333104335
-1.8455139918566938,-2.3651803537703353,2.4573205627994024,-1.9174095852327648,6.748521258118188,-1.1587097237151625
-1.8205797717629624,-2.384426407890904,2.525000396162314,-1.9279121510035304,6.771414566608016,-0.9379064142194977
-1.7949665769699088,-2.403766833027057,2.59288441798675,-1.9361864904223443,6.789177783827299,-0.7136244799160494
-1.768672574310182,-2.4231791772138918,2.660919871314012,-1.9421989273782259,6.801532769829464,-0.48609941540671286
-1.7416964785863929,-2.4426406564371597,2.729051240205558,-1.9459182104505066,6.808206872862144,-0.25558020041333407
-1.7140375806927586,-2.462128179436017,2.7972203092091497,-1.9473156481072216,6.808933839718094,-0.022329317640100044
-1.685695775122593,-2.4816183739112345,2.8653662319917057,-1.9463652438366947,6.8034547355142365,0.21337727948224483
-1.6566715867680957,-2.5010876141381533,2.9334256092194444,-1.9430438307001698,6.79151887005105,0.4512502511797152
-1.6269661969180023,-2.5205120499783717,3.0013325757364715,-1.9373312047740379,6.772884727716985,0.6909870096869497
-1.5965814683580803,-2.5398676372786744,3.069018897061626,-1.9292102569326632,6.747320897721323,0.9322719132227348
-1.565519969479201,-2.559130169640036,3.136414075190352,-1.9186671024072164,6.7146070012689165,1.1747765170406694
-1.5337849972977962,-2.5782753115337007,3.2034454636535967,-1.9056912075424597,6.674534612126109,1.4181598827890127
-1.5013805992939653,-2.597278632735366,3.2700383917494333,-1.8902755131621911,6.626908166879332,1.6620689471775023
-1.468311593973326,-2.616115644042425,3.336116297825355,-1.8724165539453124,6.5715458610472695,1.906138950701319
-1.4345835900598998,-2.6347618342330015,3.401600871450079,-1.8521145732082107,6.5082805270857875,2.149993926907939
-1.4002030042289668,-2.653192708219321,3.4664122042735186,-1.829373632485694,6.436960490217359,2.393247252414099
-1.3651770772908631,-2.6713838263416165,3.5304689493323087,-1.8042017153020227,6.357450397926556,2.635502257592634
-1.3295138887391458,-2.6893108447425176,3.593688488516293,-1.7766108245258816,6.269632018891514,2.876352897546454
-1.29322236957949,-2.7069495567555757,3.6559871078686754,-1.7466170727085,6.17340500707175,3.1153844826766175
-1.2563123133590055,-2.724275935235369,3.7172801803495608,-1.7142407648126359,6.068687626643396,3.3521744678320573
-1.2187943853194803,-2.741266175750489,3.7774823556493238,-1.6795064727519022,5.9554174334645325,3.5862932987023584
-1.1806801296023088,-2.7578967405547066,3.8365077565950974,-1.6424431011749512,5.83355190877154,3.817305313784246
-1.141981974437557,-2.7741444032457467,3.894270181650756,-1.603083943947413,5.70306904084984,4.04476969991596
-1.1027132352547844,-2.789986294015425,3.9506833129684673,-1.5614667308062633,5.56396785048895,4.268241499039462
-1.0628881156588212,-2.80539994538947,4.005660929408292,-1.5176336636863628,5.4162688561244465,4.487272663514574
-1.0225217062197405,-2.8203633383501265,4.059117123901889,-1.471631442247413,5.340273829910338,4.5956219217510785


==> fig/pendulum/pca_x_trajectories.csv <==
t_0,t_1,t_2,t_3,t_4,x_0_0,x_0_1,x_0_2,x_0_3,x_0_4,x_1_0,x_1_1,x_1_2,x_1_3,x_1_4,x_0_dt_0,x_0_dt_1,x_0_dt_2,x_0_dt_3,x_0_dt_4,x_1_dt_0,x_1_dt_1,x_1_dt_2,x_1_dt_3,x_1_dt_4,x_0_ddt_0,x_0_ddt_1,x_0_ddt_2,x_0_ddt_3,x_0_ddt_4,x_1_ddt_0,x_1_ddt_1,x_1_ddt_2,x_1_ddt_3,x_1_ddt_4
0.0,0.0,0.0,0.0,0.0,0.24786865711212158,0.26574617624282837,0.17617739737033844,0.2363201379776001,0.20652443170547485,-2.919445753097534,-2.823145866394043,-2.0011050701141357,-2.2846837043762207,-2.148635149002075,2.780654191970825,1.4237226247787476,1.6010874509811401,0.11974862962961197,0.8761681318283081,0.11510903388261795,0.036398839205503464,0.06084809824824333,-0.0316736213862896,0.015422402881085873,-0.830295741558075,-0.8196126818656921,-0.5731434226036072,-0.6769182682037354,-0.6265277862548828,-0.05047975108027458,-0.04890653118491173,-0.03462298959493637,-0.039653509855270386,-0.0372367687523365
0.01001001001001001,0.01001001001001001,0.01001001001001001,0.01001001001001001,0.01001001001001001,0.24812090396881104,0.2659382224082947,0.17633779346942902,0.23643319308757782,0.20666207373142242,-2.9202213287353516,-2.823366641998291,-2.001509428024292,-2.2844300270080566,-2.1487162113189697,2.772341012954712,1.4155174493789673,1.5953494310379028,0.11297256499528885,0.8698959946632385,0.11460364609956741,0.035909254103899,0.06050148978829384,-0.032070524990558624,0.01504964753985405,-0.8306357860565186,-0.8197866678237915,-0.5733391642570496,-0.6769325137138367,-0.6266347169876099,-0.050493814051151276,-0.0489109642803669,-0.034630417823791504,-0.039649609476327896,-0.03723863139748573
0.02002002002002002,0.02002002002002002,0.02002002002002002,0.02002002002002002,0.02002002002002002,0.2483728528022766,0.2661299407482147,0.17649798095226288,0.23654599487781525,0.2067994922399521,-2.9209935665130615,-2.8235838413238525,-2.001910924911499,-2.2841744422912598,-2.1487948894500732,2.7640247344970703,1.4073104858398438,1.589609146118164,0.10619647055864334,0.8636229038238525,0.11409814655780792,0.03541963919997215,0.06015479564666748,-0.03246740251779556,0.01467688288539648,-0.8309748768806458,-0.8199595212936401,-0.5735342502593994,-0.6769459843635559,-0.6267409324645996,-0.05050782486796379,-0.048915330320596695,-0.03463780879974365,-0.03964565694332123,-0.03724045678973198
0.03003003003003003,0.03003003003003003,0.03003003003003003,0.03003003003003003,0.03003003003003003,0.24862448871135712,0.2663213312625885,0.17665794491767883,0.2366584837436676,0.20693664252758026,-2.921761989593506,-2.8237979412078857,-2.002310276031494,-2.2839155197143555,-2.1488709449768066,2.7557051181793213,1.399101972579956,1.5838671922683716,0.09942007809877396,0.8573486804962158,0.1135924905538559,0.03492998331785202,0.05980803817510605,-0.03286424279212952,0.01430409587919712,-0.8313129544258118,-0.8201313614845276,-0.5737286806106567,-0.6769585609436035,-0.6268463134765625,-0.05052177235484123,-0.04891963675618172,-0.03464515879750252,-0.03964165598154068,-0.03724222630262375
0.04004004004004004,0.04004004004004004,0.04004004004004004,0.04004004004004004,0.04004004004004004,0.24887584149837494,0.26651236414909363,0.17681770026683807,0.2367706447839737,0.20707352459430695,-2.9225270748138428,-2.824007987976074,-2.002707004547119,-2.283653736114502,-2.14894437789917,2.7473819255828857,1.3908915519714355,1.5781232118606567,0.09264373034238815,0.8510733842849731,0.11308669298887253,0.03444027528166771,0.05946120247244835,-0.033261023461818695,0.013931292109191418,-0.8316500782966614,-0.8203023076057434,-0.5739222764968872,-0.6769703030586243,-0.6269509792327881,-0.0505356602370739,-0.04892389103770256,-0.0346524603664875,-0.03963760286569595,-0.037243958562612534
0.050050050050050046,0.050050050050050046,0.050050050050050046,0.050050050050050046,0.050050050050050046,0.2491268664598465,0.2667030990123749,0.1769772320985794,0.23688256740570068,0.20721015334129333,-2.923288345336914,-2.8242149353027344,-2.003101348876953,-2.283389091491699,-2.149015188217163,2.7390553951263428,1.3826793432235718,1.572377324104309,0.08586712926626205,0.8447971343994141,0.11258076131343842,0.03395051136612892,0.05911429971456528,-0.03365778923034668,0.013558470644056797,-0.8319860696792603,-0.8204721212387085,-0.5741152763366699,-0.6769812107086182,-0.6270548105239868,-0.050549477338790894,-0.04892807453870773,-0.034659724682569504,-0.03963350132107735,-0.03724564239382744
0.06006006006006006,0.06006006006006006,0.06006006006006006,0.06006006006006006,0.06006006006006006,0.24937762320041656,0.26689350605010986,0.17713655531406403,0.2369941622018814,0.20734652876853943,-2.924046277999878,-2.824418544769287,-2.003493070602417,-2.2831218242645264,-2.149083137512207,2.7307255268096924,1.3744654655456543,1.566629409790039,0.07909056544303894,0.838519811630249,0.11207469552755356,0.033460717648267746,0.05876731500029564,-0.03405449166893959,0.013185635209083557,-0.8323211073875427,-0.8206409811973572,-0.5743075609207153,-0.67699134349823,-0.6271579265594482,-0.05056323483586311,-0.04893220588564873,-0.03466694429516792,-0.03962935879826546,-0.03724727779626846
0.07007007007007007,0.07007007007007007,0.07007007007007007,0.07007007007007007,0.07007007007007007,0.24962803721427917,0.2670835852622986,0.17729565501213074,0.23710547387599945,0.20748265087604523,-2.924800395965576,-2.8246185779571533,-2.00388240814209,-2.2828516960144043,-2.14914870262146,2.7223925590515137,1.3662501573562622,1.5608795881271362,0.07231387495994568,0.832241415977478,0.11156849563121796,0.03297089412808418,0.05842026323080063,-0.034451160579919815,0.012812778353691101,-0.832655131816864,-0.8208088874816895,-0.5744991302490234,-0.6770005822181702,-0.6272602677345276,-0.050576936453580856,-0.04893627390265465,-0.03467412292957306,-0.03962516039609909,-0.037248872220516205
0.08008008008008008,0.08008008008008008,0.08008008008008008,0.08008008008008008,0.08008008008008008,0.2498781532049179,0.2672733664512634,0.17745453119277954,0.2372165322303772,0.20761853456497192,-2.925550937652588,-2.824815034866333,-2.0042693614959717,-2.282578945159912,-2.1492114067077637,2.7140560150146484,1.3580329418182373,1.5551279783248901,0.06553693115711212,0.8259619474411011,0.11106215417385101,0.03248101845383644,0.05807314068078995,-0.034847792237997055,0.0124399084597826,-0.8329880833625793,-0.8209757208824158,-0.5746899247169495,-0.6770090460777283,-0.6273618340492249,-0.05059057101607323,-0.04894028231501579,-0.034681256860494614,-0.03962091729044914,-0.037250418215990067
0.09009009009009009,0.09009009009009009,0.09009009009009009,0.09009009009009009,0.09009009009009009,0.25012797117233276,0.26746276021003723,0.17761319875717163,0.23732724785804749,0.20775413513183594,-2.926297903060913,-2.8250081539154053,-2.0046539306640625,-2.2823033332824707,-2.1492714881896973,2.7057158946990967,1.3498142957687378,1.5493743419647217,0.0587601438164711,0.8196816444396973,0.11055566370487213,0.03199110925197601,0.057725947350263596,-0.03524436801671982,0.012067031115293503,-0.8333200812339783,-0.8211416602134705,-0.574880063533783,-0.6770166158676147,-0.62746262550354,-0.05060414597392082,-0.04894423484802246,-0.034688349813222885,-0.039616622030735016,-0.03725191950798035
0.10010010010010009,0.10010010010010009,0.10010010010010009,0.10010010010010009,0.10010010010010009,0.25037747621536255,0.26765188574790955,0.1777716428041458,0.23743769526481628,0.20788951218128204,-2.9270412921905518,-2.82519793510437,-2.0050361156463623,-2.282024621963501,-2.14932918548584,2.6973724365234375,1.341593623161316,1.5436187982559204,0.05198310315608978,0.813400149345398,0.1100490391254425,0.031501151621341705,0.057378675788640976,-0.035640913993120193,0.011694125831127167,-0.8336510062217712,-0.8213064670562744,-0.5750695466995239,-0.6770234107971191,-0.6275625824928284,-0.050617657601833344,-0.04894812032580376,-0.034695398062467575,-0.03961227834224701,-0.03725337237119675
0.11011011011011011,0.11011011011011011,0.11011011011011011,0.11011011011011011,0.11011011011011011,0.25062665343284607,0.2678406238555908,0.17792987823486328,0.2375478744506836,0.20802463591098785,-2.927781105041504,-2.8253836631774902,-2.005415678024292,-2.2817435264587402,-2.149384021759033,2.689026117324829,1.333371639251709,1.5378613471984863,0.04520610719919205,0.8071178793907166,0.10954229533672333,0.031011169776320457,0.057031337171792984,-0.03603741154074669,0.011321216821670532,-0.8339809775352478,-0.8214702606201172,-0.5752582550048828,-0.6770293712615967,-0.6276618838310242,-0.05063110962510109,-0.04895194619894028,-0.03470240905880928,-0.03960788622498512,-0.037254784256219864
0.12012012012012012,0.12012012012012012,0.12012012012012012,0.12012012012012012,0.12012012012012012,0.2508755624294281,0.2680290639400482,0.17808789014816284,0.23765772581100464,0.20815947651863098,-2.9285175800323486,-2.8255667686462402,-2.0057926177978516,-2.281459331512451,-2.1494364738464355,2.680676221847534,1.3251479864120483,1.532102108001709,0.03842897340655327,0.8008344173431396,0.10903540998697281,0.030521143227815628,0.05668393149971962,-0.0364338643848896,0.010948283597826958,-0.8343098759651184,-0.8216331005096436,-0.5754463076591492,-0.6770344972610474,-0.6277603507041931,-0.05064449831843376,-0.04895571619272232,-0.034709371626377106,-0.039603449404239655,-0.0372561477124691
0.13013013013013014,0.13013013013013014,0.13013013013013014,0.13013013013013014,0.13013013013013014,0.25112417340278625,0.26821717619895935,0.1782456785440445,0.2377673238515854,0.2082940638065338,-2.9292502403259277,-2.8257458209991455,-2.00616717338562,-2.281172513961792,-2.1494858264923096,2.672323226928711,1.3169225454330444,1.5263409614562988,0.031651824712753296,0.7945500612258911,0.10852839052677155,0.030031077563762665,0.056336455047130585,-0.03683027625083923,0.010575346648693085,-0.8346377015113831,-0.8217949867248535,-0.5756336450576782,-0.677038848400116,-0.6278581023216248,-0.05065782368183136,-0.04895942658185959,-0.034716296941041946,-0.039598964154720306,-0.037257466465234756
0.14014014014014015,0.14014014014014015,0.14014014014014015,0.14014014014014015,0.14014014014014015,0.25137242674827576,0.2684049606323242,0.17840325832366943,0.23787657916545868,0.20842841267585754,-2.9299793243408203,-2.8259215354919434,-2.0065395832061768,-2.2808828353881836,-2.1495330333709717,2.6639671325683594,1.3086955547332764,1.5205779075622559,0.02487465739250183,0.7882646918296814,0.10802125185728073,0.029540974646806717,0.055988915264606476,-0.03722663223743439,0.010202392004430294,-0.8349645733833313,-0.8219557404518127,-0.57582026720047,-0.6770422458648682,-0.6279550194740295,-0.050671085715293884,-0.04896307364106178,-0.034723177552223206,-0.03959442675113678,-0.03725873678922653
0.15015015015015015,0.15015015015015015,0.15015015015015015,0.15015015015015015,0.15015015015015015,0.25162041187286377,0.2685924172401428,0.17856061458587646,0.23798559606075287,0.20856249332427979,-2.9307048320770264,-2.8260936737060547,-2.0069093704223633,-2.280590295791626,-2.1495771408081055,2.6556074619293213,1.3004668951034546,1.5148130655288696,0.018097467720508575,0.7819783687591553,0.10751396417617798,0.029050832614302635,0.0556413009762764,-0.037622950971126556,0.009829427115619183,-0.8352903127670288,-0.8221155405044556,-0.5760061740875244,-0.6770449280738831,-0.6280512809753418,-0.050684284418821335,-0.0489666610956192,-0.034730009734630585,-0.03958984091877937,-0.037259966135025024
0.16016016016016016,0.16016016016016016,0.16016016016016016,0.16016016016016016,0.16016016016016016,0.2518680691719055,0.26877957582473755,0.1787177324295044,0.2380942851305008,0.20869633555412292,-2.931426525115967,-2.826262950897217,-2.0072765350341797,-2.2802953720092773,-2.1496191024780273,2.6472442150115967,1.2922368049621582,1.509046196937561,0.011320202611386776,0.7756911516189575,0.10700652748346329,0.028560658916831017,0.05529361590743065,-0.03801922872662544,0.009456450119614601,-0.8356151580810547,-0.822274386882782,-0.5761914253234863,-0.6770466566085815,-0.6281465888023376,-0.05069742351770401,-0.048970192670822144,-0.03473680838942528,-0.03958520665764809,-0.03726114332675934
0.17017017017017017,0.17017017017017017,0.17017017017017017,0.17017017017017017,0.17017017017017017,0.2521154284477234,0.26896634697914124,0.1788746565580368,0.23820269107818604,0.20882992446422577,-2.9321448802948,-2.826428174972534,-2.007641315460205,-2.2799973487854004,-2.149658203125,2.638878583908081,1.2840051651000977,1.5032776594161987,0.0045429193414747715,0.7694027423858643,0.10649900138378143,0.028070447966456413,0.05494586378335953,-0.03841545060276985,0.009083453565835953,-0.8359389901161194,-0.8224321603775024,-0.5763759016990662,-0.6770476698875427,-0.628241240978241,-0.05071050673723221,-0.04897365719079971,-0.03474355861544609,-0.03958052396774292,-0.03726227954030037
0.18018018018018017,0.18018018018018017,0.18018018018018017,0.18018018018018017,0.18018018018018017,0.252362459897995,0.26915279030799866,0.1790313720703125,0.2383108139038086,0.20896324515342712,-2.9328596591949463,-2.826590061187744,-2.0080037117004395,-2.279696464538574,-2.1496946811676025,2.6305088996887207,1.2757717370986938,1.4975073337554932,-0.0022342673037201166,0.7631136775016785,0.10599131137132645,0.027580205351114273,0.05459805205464363,-0.03881162777543068,0.008710455149412155,-0.8362616300582886,-0.8225889205932617,-0.5765597224235535,-0.677047848701477,-0.6283350586891174,-0.05072351545095444,-0.048977065831422806,-0.03475026786327362,-0.03957579657435417,-0.03726337105035782
0.19019019019019018,0.19019019019019018,0.19019019019019018,0.19019019019019018,0.19019019019019018,0.25260916352272034,0.2693389654159546,0.1791878491640091,0.23841863870620728,0.209096297621727,-2.933570623397827,-2.8267483711242676,-2.0083634853363037,-2.279392719268799,-2.149728536605835,2.622136116027832,1.2675366401672363,1.4917349815368652,-0.009011530317366123,0.7568235993385315,0.1054835096001625,0.0270899198949337,0.05425017327070236,-0.039207760244607925,0.008337442763149738,-0.8365833759307861,-0.8227447867393494,-0.5767427682876587,-0.677047073841095,-0.6284281611442566,-0.05073646828532219,-0.04898041859269142,-0.03475693613290787,-0.039571017026901245,-0.03726441413164139
0.20020020020020018,0.20020020020020018,0.20020020020020018,0.20020020020020018,0.20020020020020018,0.2528556287288666,0.2695247530937195,0.17934410274028778,0.23852618038654327,0.20922909677028656,-2.9342782497406006,-2.8269035816192627,-2.008721113204956,-2.2790863513946533,-2.149759531021118,2.613760471343994,1.2593004703521729,1.4859609603881836,-0.015788817778229713,0.7505325675010681,0.10497556626796722,0.02659962698817253,0.05390222370624542,-0.03960384428501129,0.007964420132339,-0.8369041085243225,-0.8228994607925415,-0.5769251585006714,-0.6770455837249756,-0.6285205483436584,-0.050749361515045166,-0.048983704298734665,-0.03476355969905853,-0.03956618905067444,-0.037265412509441376
0.21021021021021022,0.21021021021021022,0.21021021021021022,0.21021021021021022,0.21021021021021022,0.25310173630714417,0.2697102129459381,0.17950014770030975,0.2386334091424942,0.20936165750026703,-2.9349822998046875,-2.827054738998413,-2.009075880050659,-2.2787771224975586,-2.1497881412506104,2.605381488800049,1.2510623931884766,1.4801850318908691,-0.022566061466932297,0.7442405223846436,0.1044674962759018,0.026109276339411736,0.05355420336127281,-0.03999987989664078,0.007591381669044495,-0.8372238278388977,-0.823053240776062,-0.5771068334579468,-0.6770432591438293,-0.6286120414733887,-0.05076219141483307,-0.04898693040013313,-0.034770142287015915,-0.03956131264567375,-0.037266362458467484
0.22022022022022023,0.22022022022022023,0.22022022022022023,0.22022022022022023,0.22022022022022023,0.2533475458621979,0.2698953449726105,0.17965595424175262,0.23874035477638245,0.209493950009346,-2.9356822967529297,-2.827202796936035,-2.0094282627105713,-2.2784650325775146,-2.1498141288757324,2.596999406814575,1.2428226470947266,1.4744070768356323,-0.029343267902731895,0.7379477620124817,0.10395931452512741,0.025618895888328552,0.05320611596107483,-0.040395863354206085,0.007218350190669298,-0.8375424146652222,-0.8232060074806213,-0.5772877931594849,-0.6770400404930115,-0.6287028789520264,-0.0507749542593956,-0.04899010434746742,-0.034776680171489716,-0.039556387811899185,-0.03726727515459061
0.23023023023023023,0.23023023023023023,0.23023023023023023,0.23023023023023023,0.23023023023023023,0.2535930275917053,0.27008017897605896,0.17981156706809998,0.23884700238704681,0.2096259891986847,-2.9363791942596436,-2.82734751701355,-2.0097784996032715,-2.2781500816345215,-2.1498372554779053,2.588613748550415,1.234581708908081,1.4686275720596313,-0.03612031787633896,0.7316539287567139,0.10345097631216049,0.02512848749756813,0.05285796895623207,-0.04079178720712662,0.006845293566584587,-0.837860107421875,-0.8233577013015747,-0.5774680972099304,-0.6770360469818115,-0.6287928819656372,-0.05078766122460365,-0.04899320751428604,-0.03478317707777023,-0.03955141454935074,-0.03726813197135925
0.24024024024024024,0.24024024024024024,0.24024024024024024,0.24024024024024024,0.24024024024024024,0.2538381814956665,0.2702646553516388,0.17996691167354584,0.2389533817768097,0.2097577452659607,-2.9370720386505127,-2.827488422393799,-2.0101258754730225,-2.2778327465057373,-2.149857997894287,2.5802252292633057,1.2263392210006714,1.462846279144287,-0.04289751127362251,0.7253592014312744,0.10294253379106522,0.02463805489242077,0.05250976234674454,-0.04118768498301506,0.006472236942499876,-0.8381766080856323,-0.8235084414482117,-0.5776476263999939,-0.6770312190055847,-0.6288820505142212,-0.050800297409296036,-0.04899625852704048,-0.03478962928056717,-0.03954639658331871,-0.037268947809934616
0.2502502502502503,0.2502502502502503,0.2502502502502503,0.2502502502502503,0.2502502502502503,0.2540830671787262,0.27044880390167236,0.18012209236621857,0.2390594482421875,0.2098892778158188,-2.9377617835998535,-2.8276262283325195,-2.0104711055755615,-2.277512311935425,-2.1498758792877197,2.571833610534668,1.2180949449539185,1.4570631980895996,-0.04967454448342323,0.7190636992454529,0.10243396461009979,0.024147571995854378,0.05216149240732193,-0.04158351197838783,0.006099171936511993,-0.838492214679718,-0.8236581683158875,-0.5778264999389648,-0.6770254969596863,-0.6289706230163574,-0.05081288143992424,-0.04899924620985985,-0.03479604050517082,-0.039541322737932205,-0.0372697189450264
0.2602602602602603,0.2602602602602603,0.2602602602602603,0.2602602602602603,0.2602602602602603,0.2543276250362396,0.27063262462615967,0.180277019739151,0.23916520178318024,0.21002055704593658,-2.9384474754333496,-2.8277604579925537,-2.0108137130737305,-2.277188777923584,-2.1498913764953613,2.563438892364502,1.20984947681427,1.4512782096862793,-0.05645148083567619,0.7127672433853149,0.10192528367042542,0.02365708164870739,0.05181314796209335,-0.04197929427027702,0.005726095288991928,-0.838806688785553,-0.8238069415092468,-0.5780046582221985,-0.6770190000534058,-0.629058301448822,-0.05082539841532707,-0.04900217428803444,-0.03480241075158119,-0.03953620791435242,-0.0372704453766346
0.2702702702702703,0.2702702702702703,0.2702702702702703,0.2702702702702703,0.2702702702702703,0.2545718550682068,0.2708161175251007,0.18043175339698792,0.23927070200443268,0.2101515680551529,-2.9391298294067383,-2.8278911113739014,-2.0111539363861084,-2.2768630981445312,-2.1499040126800537,2.5550405979156494,1.2016024589538574,1.4454914331436157,-0.06322850286960602,0.7064700126647949,0.1014164462685585,0.023166561499238014,0.051464736461639404,-0.04237503185868263,0.005353017710149288,-0.8391202688217163,-0.8239545822143555,-0.57818204164505,-0.6770116686820984,-0.6291452050209045,-0.05083785206079483,-0.049005039036273956,-0.03480873256921768,-0.03953104093670845,-0.03727112337946892
0.2802802802802803,0.2802802802802803,0.2802802802802803,0.2802802802802803,0.2802802802802803,0.2548157870769501,0.2709992527961731,0.18058623373508453,0.23937590420246124,0.2102823108434677,-2.9398086071014404,-2.8280181884765625,-2.0114917755126953,-2.27653431892395,-2.149914264678955,2.5466394424438477,1.1933538913726807,1.4397029876708984,-0.07000542432069778,0.700171709060669,0.10090749710798264,0.022676002234220505,0.05111627280712128,-0.042770713567733765,0.004979922901839018,-0.8394327759742737,-0.8241012692451477,-0.5783587694168091,-0.6770035028457642,-0.6292313933372498,-0.05085024610161781,-0.049007847905159,-0.034815020859241486,-0.039525825530290604,-0.037271756678819656
0.2902902902902903,0.2902902902902903,0.2902902902902903,0.2902902902902903,0.2902902902902903,0.2550594210624695,0.2711820900440216,0.18074052035808563,0.23948079347610474,0.21041278541088104,-2.940483570098877,-2.828141927719116,-2.011826992034912,-2.27620267868042,-2.1499216556549072,2.5382351875305176,1.1851038932800293,1.4339126348495483,-0.07678207755088806,0.6938727498054504,0.10039842128753662,0.022185416892170906,0.05076773464679718,-0.04316633567214012,0.004606836475431919,-0.8397441506385803,-0.8242469429969788,-0.5785347819328308,-0.6769945025444031,-0.6293167471885681,-0.05086257681250572,-0.04901059716939926,-0.03482126072049141,-0.03952056169509888,-0.037272341549396515
0.3003003003003003,0.3003003003003003,0.3003003003003003,0.3003003003003003,0.3003003003003003,0.2553027272224426,0.27136456966400146,0.18089455366134644,0.23958538472652435,0.21054303646087646,-2.941154956817627,-2.8282620906829834,-2.012159585952759,-2.2758681774139404,-2.1499264240264893,2.529827833175659,1.1768525838851929,1.428120732307434,-0.08355875313282013,0.6875728368759155,0.09988922625780106,0.02169482223689556,0.0504191517829895,-0.0435619056224823,0.004233738873153925,-0.8400545716285706,-0.8243916034698486,-0.5787100791931152,-0.6769847273826599,-0.6294013857841492,-0.05087484046816826,-0.04901328310370445,-0.03482745587825775,-0.03951524943113327,-0.03727288544178009
0.3103103103103103,0.3103103103103103,0.3103103103103103,0.3103103103103103,0.3103103103103103,0.2555457353591919,0.27154672145843506,0.1810484081506729,0.2396896779537201,0.210672989487648,-2.9418230056762695,-2.828378915786743,-2.0124900341033936,-2.275531053543091,-2.149928569793701,2.5214173793792725,1.1685996055603027,1.4223268032073975,-0.09033527225255966,0.6812720894813538,0.09937991201877594,0.021204181015491486,0.050070490688085556,-0.0439574234187603,0.003860630327835679,-0.8403639197349548,-0.8245353102684021,-0.5788846611976624,-0.6769740581512451,-0.6294852495193481,-0.05088704451918602,-0.04901591315865517,-0.03483361378312111,-0.039509885013103485,-0.037273380905389786
0.3203203203203203,0.3203203203203203,0.3203203203203203,0.3203203203203203,0.3203203203203203,0.2557884156703949,0.2717285454273224,0.1812019944190979,0.23979370296001434,0.21080273389816284,-2.9424872398376465,-2.8284921646118164,-2.012817621231079,-2.275191307067871,-2.149928331375122,2.5130038261413574,1.160345435142517,1.4165313243865967,-0.0971117615699768,0.6749705672264099,0.09887047111988068,0.020713521167635918,0.04972178116440773,-0.044352900236845016,0.0034875229466706514,-0.8406723141670227,-0.8246779441833496,-0.5790585279464722,-0.6769626140594482,-0.6295682787895203,-0.05089918524026871,-0.04901847988367081,-0.03483972325921059,-0.03950447961688042,-0.0372738279402256
0.3303303303303303,0.3303303303303303,0.3303303303303303,0.3303303303303303,0.3303303303303303,0.25603076815605164,0.27191001176834106,0.18135538697242737,0.23989741504192352,0.2109321802854538,-2.943147897720337,-2.8286020755767822,-2.013143301010132,-2.274848222732544,-2.1499252319335938,2.504586935043335,1.1520897150039673,1.4107341766357422,-0.10388809442520142,0.6686682105064392,0.09836090356111526,0.02022283524274826,0.04937300458550453,-0.04474830999970436,0.0031144116073846817,-0.8409796953201294,-0.8248196244239807,-0.5792316794395447,-0.676950216293335,-0.6296505928039551,-0.05091127008199692,-0.04902099072933197,-0.03484579175710678,-0.03949901834130287,-0.037274233996868134
0.34034034034034033,0.34034034034034033,0.34034034034034033,0.34034034034034033,0.34034034034034033,0.2562728226184845,0.27209118008613586,0.18150854110717773,0.24000084400177002,0.21106137335300446,-2.943804979324341,-2.8287086486816406,-2.0134658813476562,-2.274502992630005,-2.149919271469116,2.4961671829223633,1.1438324451446533,1.4049351215362549,-0.11066433042287827,0.6623649597167969,0.0978512167930603,0.019732115790247917,0.04902416467666626,-0.04514366760849953,0.002741296775639057,-0.8412859439849854,-0.8249602317810059,-0.5794041752815247,-0.6769371032714844,-0.6297321319580078,-0.05092328414320946,-0.04902343451976776,-0.03485182300209999,-0.03949351608753204,-0.037274591624736786
0.35035035035035034,0.35035035035035034,0.35035035035035034,0.35035035035035034,0.35035035035035034,0.2565145790576935,0.2722720205783844,0.1816614866256714,0.24010398983955383,0.21119031310081482,-2.944458246231079,-2.8288116455078125,-2.013786554336548,-2.2741546630859375,-2.1499109268188477,2.4877445697784424,1.1355738639831543,1.3991345167160034,-0.11744047701358795,0.6560609936714172,0.09734141826629639,0.019241373986005783,0.04867527261376381,-0.04553897678852081,0.0023681754246354103,-0.8415912389755249,-0.8250998258590698,-0.5795758962631226,-0.6769230961799622,-0.6298128366470337,-0.05093524232506752,-0.04902581870555878,-0.03485780209302902,-0.03948795795440674,-0.03727490454912186
0.36036036036036034,0.36036036036036034,0.36036036036036034,0.36036036036036034,0.36036036036036034,0.2567559778690338,0.2724525034427643,0.18181419372558594,0.24020683765411377,0.21131901443004608,-2.94510817527771,-2.828911066055298,-2.0141043663024902,-2.273803472518921,-2.149900197982788,2.479318618774414,1.1273138523101807,1.3933321237564087,-0.12421634793281555,0.6497560143470764,0.09683150053024292,0.018750611692667007,0.048326317220926285,-0.045934226363897324,0.0019950431305915117,-0.8418954610824585,-0.8252384066581726,-0.5797469615936279,-0.6769083142280579,-0.6298928260803223,-0.05094713717699051,-0.049028147011995316,-0.03486374393105507,-0.03948235511779785,-0.03727516904473305
0.37037037037037035,0.37037037037037035,0.37037037037037035,0.37037037037037035,0.37037037037037035,0.25699710845947266,0.2726326584815979,0.18196669220924377,0.24030935764312744,0.21144743263721466,-2.945754289627075,-2.829007148742676,-2.0144200325012207,-2.273449420928955,-2.1498863697052,2.4708895683288574,1.119052529335022,1.3875279426574707,-0.13099218904972076,0.6434504389762878,0.0963214561343193,0.01825983263552189,0.047977302223443985,-0.04632940888404846,0.0016219266690313816,-0.8421986699104309,-0.8253759741783142,-0.579917311668396,-0.6768926382064819,-0.629971981048584,-0.050958968698978424,-0.04903041198849678,-0.03486964479088783,-0.039476703852415085,-0.03727538883686066
0.38038038038038036,0.38038038038038036,0.38038038038038036,0.38038038038038036,0.38038038038038036,0.25723788142204285,0.27281245589256287,0.1821189671754837,0.24041159451007843,0.21157559752464294,-2.946397066116333,-2.829099416732788,-2.014732837677002,-2.273092746734619,-2.1498701572418213,2.4624576568603516,1.1107900142669678,1.381722092628479,-0.1377677619457245,0.6371439695358276,0.09581129252910614,0.01776903308928013,0.04762822762131691,-0.04672453925013542,0.001248791697435081,-0.8425008058547974,-0.8255125880241394,-0.580086886882782,-0.6768762469291687,-0.6300504803657532,-0.050970736891031265,-0.04903262108564377,-0.034875497221946716,-0.03947100788354874,-0.03727556765079498
0.39039039039039036,0.39039039039039036,0.39039039039039036,0.39039039039039036,0.39039039039039036,0.25747838616371155,0.27299198508262634,0.18227101862430573,0.24051354825496674,0.21170349419116974,-2.9470362663269043,-2.829188585281372,-2.0150434970855713,-2.272733211517334,-2.1498513221740723,2.4540228843688965,1.1025258302688599,1.375914454460144,-0.14454323053359985,0.6308368444442749,0.09530102461576462,0.01727820187807083,0.047279082238674164,-0.0471196211874485,0.0008756652823649347,-0.8428019881248474,-0.8256481289863586,-0.5802558064460754,-0.6768589019775391,-0.6301281452178955,-0.05098244175314903,-0.04903476685285568,-0.034881312400102615,-0.03946525603532791,-0.03727569803595543
0.40040040040040037,0.40040040040040037,0.40040040040040037,0.40040040040040037,0.40040040040040037,0.257718563079834,0.2731711268424988,0.18242286145687103,0.24061523377895355,0.21183115243911743,-2.947671413421631,-2.8292744159698486,-2.0153515338897705,-2.272371292114258,-2.149829864501953,2.445585012435913,1.094260334968567,1.370105266571045,-0.15131844580173492,0.6245288848876953,0.09479063749313354,0.016787344589829445,0.046929892152547836,-0.04751463979482651,0.0005025338614359498,-0.8431020379066467,-0.8257826566696167,-0.5804239511489868,-0.6768407821655273,-0.6302050352096558,-0.050994083285331726,-0.04903685301542282,-0.03488708287477493,-0.039459459483623505,-0.037275783717632294
0.41041041041041043,0.41041041041041043,0.41041041041041043,0.41041041041041043,0.41041041041041043,0.25795841217041016,0.27334994077682495,0.18257445096969604,0.2407165765762329,0.21195852756500244,-2.94830322265625,-2.8293564319610596,-2.0156571865081787,-2.2720062732696533,-2.1498055458068848,2.4371440410614014,1.0859936475753784,1.364294409751892,-0.1580936163663864,0.6182200312614441,0.09428012371063232,0.01629648171365261,0.04658064618706703,-0.04790960252285004,0.00012939870066475123,-0.8434011340141296,-0.8259162306785583,-0.5805914998054504,-0.6768218278884888,-0.6302811503410339,-0.051005665212869644,-0.049038879573345184,-0.03489280864596367,-0.03945361450314522,-0.03727582097053528
0.42042042042042044,0.42042042042042044,0.42042042042042044,0.42042042042042044,0.42042042042042044,0.25819793343544006,0.27352839708328247,0.18272581696510315,0.24081765115261078,0.21208564937114716,-2.9489314556121826,-2.829435110092163,-2.015960454940796,-2.2716383934020996,-2.1497786045074463,2.4286999702453613,1.0777256488800049,1.358481764793396,-0.16486847400665283,0.6119105219841003,0.09376949816942215,0.015805594623088837,0.046231336891651154,-0.04830450192093849,-0.00024372788902837783,-0.8436991572380066,-0.826048731803894,-0.5807582139968872,-0.6768020391464233,-0.63035649061203,-0.05101718008518219,-0.04904084652662277,-0.03489849343895912,-0.03944772109389305,-0.03727581351995468
0.43043043043043044,0.43043043043043044,0.43043043043043044,0.43043043043043044,0.43043043043043044,0.2584371268749237,0.2737065255641937,0.18287698924541473,0.24091842770576477,0.21221250295639038,-2.9495558738708496,-2.82951021194458,-2.016261100769043,-2.271267890930176,-2.149749279022217,2.420253038406372,1.0694562196731567,1.3526675701141357,-0.17164310812950134,0.6056003570556641,0.09325875341892242,0.015314687043428421,0.0458819754421711,-0.04869933798909187,-0.0006168608088046312,-0.8439961671829224,-0.8261802196502686,-0.5809242725372314,-0.6767814755439758,-0.6304309964179993,-0.05102863907814026,-0.04904274642467499,-0.03490413725376129,-0.039441779255867004,-0.037275757640600204
0.44044044044044045,0.44044044044044045,0.44044044044044045,0.44044044044044045,0.44044044044044045,0.25867605209350586,0.2738843560218811,0.18302789330482483,0.24101890623569489,0.2123391330242157,-2.95017671585083,-2.8295819759368896,-2.01655912399292,-2.2708945274353027,-2.149717330932617,2.4118030071258545,1.0611854791641235,1.3468517065048218,-0.1784176528453827,0.5992892980575562,0.09274789690971375,0.014823760837316513,0.04553255811333656,-0.04909413307905197,-0.0009899913566187024,-0.844292163848877,-0.8263107538223267,-0.5810896158218384,-0.6767600178718567,-0.6305047869682312,-0.051040031015872955,-0.04904459789395332,-0.03490973636507988,-0.03943578898906708,-0.037275660783052444
0.45045045045045046,0.45045045045045046,0.45045045045045046,0.45045045045045046,0.45045045045045046,0.25891461968421936,0.27406182885169983,0.1831786036491394,0.24111908674240112,0.21246547996997833,-2.950793981552124,-2.8296501636505127,-2.016855001449585,-2.2705183029174805,-2.1496825218200684,2.403350591659546,1.0529134273529053,1.3410342931747437,-0.18519194424152374,0.5929776430130005,0.0922369435429573,0.014332808554172516,0.04518308863043785,-0.0494888499379158,-0.0013631207402795553,-0.8445870280265808,-0.8264402747154236,-0.5812543034553528,-0.6767377853393555,-0.6305778622627258,-0.05105135962367058,-0.04904638230800629,-0.034915290772914886,-0.03942975401878357,-0.0372755192220211
0.46046046046046046,0.46046046046046046,0.46046046046046046,0.46046046046046046,0.46046046046046046,0.259152889251709,0.2742389440536499,0.18332909047603607,0.24121896922588348,0.21259154379367828,-2.9514076709747314,-2.8297150135040283,-2.01714825630188,-2.270139217376709,-2.1496450901031494,2.394894599914551,1.044640064239502,1.3352150917053223,-0.1919659525156021,0.5866652727127075,0.09172585606575012,0.013841850683093071,0.044833555817604065,-0.049883510917425156,-0.001736240228638053,-0.8448809385299683,-0.8265686631202698,-0.5814182162284851,-0.6767146587371826,-0.6306501030921936,-0.051062628626823425,-0.049048103392124176,-0.03492080792784691,-0.03942366689443588,-0.03727532923221588
0.47047047047047047,0.47047047047047047,0.47047047047047047,0.47047047047047047,0.47047047047047047,0.25939083099365234,0.2744157612323761,0.18347935378551483,0.24131853878498077,0.21271736919879913,-2.9520177841186523,-2.8297762870788574,-2.0174388885498047,-2.2697572708129883,-2.1496052742004395,2.3864357471466064,1.0363655090332031,1.3293943405151367,-0.19873973727226257,0.5803519487380981,0.09121465682983398,0.013350867666304111,0.0444839783012867,-0.050278108566999435,-0.002109372289851308,-0.8451737761497498,-0.8266962170600891,-0.5815813541412354,-0.6766906976699829,-0.6307215690612793,-0.0510738305747509,-0.049049776047468185,-0.03492627292871475,-0.039417531341314316,-0.03727509081363678
0.4804804804804805,0.4804804804804805,0.4804804804804805,0.4804804804804805,0.4804804804804805,0.2596284747123718,0.27459225058555603,0.1836293488740921,0.24141784012317657,0.2128429263830185,-2.9526243209838867,-2.829833984375,-2.0177271366119385,-2.2693727016448975,-2.1495625972747803,2.377974271774292,1.0280897617340088,1.3235719203948975,-0.20551326870918274,0.5740382075309753,0.09070335328578949,0.012859871610999107,0.044134337455034256,-0.05067264661192894,-0.0024824896827340126,-0.8454656004905701,-0.8268225789070129,-0.5817438960075378,-0.6766659617424011,-0.6307922601699829,-0.0510849766433239,-0.049051377922296524,-0.03493170440196991,-0.03941134735941887,-0.0372748076915741
0.4904904904904905,0.4904904904904905,0.4904904904904905,0.4904904904904905,0.4904904904904905,0.25986576080322266,0.2747683823108673,0.18377916514873505,0.2415168583393097,0.21296824514865875,-2.9532270431518555,-2.8298885822296143,-2.0180130004882812,-2.2689857482910156,-2.149517297744751,2.369509696960449,1.0198123455047607,1.3177478313446045,-0.21228666603565216,0.5677235722541809,0.09019194543361664,0.012368849478662014,0.043784644454717636,-0.051067132502794266,-0.002855611965060234,-0.8457563519477844,-0.8269480466842651,-0.5819056630134583,-0.6766403317451477,-0.6308622360229492,-0.051096051931381226,-0.049052923917770386,-0.03493708744645119,-0.03940511494874954,-0.03727448359131813
0.5005005005005005,0.5005005005005005,0.5005005005005005,0.5005005005005005,0.5005005005005005,0.260102778673172,0.27494415640830994,0.18392875790596008,0.24161553382873535,0.21309328079223633,-2.953826427459717,-2.829939365386963,-2.018296241760254,-2.2685954570770264,-2.1494693756103516,2.361042022705078,1.0115340948104858,1.3119220733642578,-0.21905966103076935,0.5614083409309387,0.08968041092157364,0.01187782920897007,0.04343489184975624,-0.05146154388785362,-0.003228725865483284,-0.8460461497306824,-0.8270725011825562,-0.5820667147636414,-0.6766139268875122,-0.6309314370155334,-0.051107071340084076,-0.049054406583309174,-0.03494242951273918,-0.039398834109306335,-0.037274111062288284
0.5105105105105106,0.5105105105105106,0.5105105105105106,0.5105105105105106,0.5105105105105106,0.2603394389152527,0.2751196026802063,0.1840781271457672,0.24171395599842072,0.21321804821491241,-2.9544217586517334,-2.829986810684204,-2.0185773372650146,-2.268202781677246,-2.149418830871582,2.352571725845337,1.0032544136047363,1.306094765663147,-0.22583240270614624,0.5550922751426697,0.08916877210140228,0.011386781930923462,0.04308508709073067,-0.051855895668268204,-0.0036018372047692537,-0.8463348150253296,-0.8271958231925964,-0.5822270512580872,-0.6765866875648499,-0.6309998035430908,-0.05111802741885185,-0.049055829644203186,-0.034947726875543594,-0.03939250856637955,-0.03727369382977486
0.5205205205205206,0.5205205205205206,0.5205205205205206,0.5205205205205206,0.5205205205205206,0.2605757713317871,0.2752947211265564,0.18422722816467285,0.24181205034255981,0.2133425623178482,-2.9550135135650635,-2.830030918121338,-2.018855571746826,-2.2678070068359375,-2.1493656635284424,2.3440983295440674,0.9949735999107361,1.3002657890319824,-0.23260487616062164,0.5487757325172424,0.08865702897310257,0.01089572999626398,0.04273523762822151,-0.05225018039345741,-0.0039749410934746265,-0.8466225266456604,-0.8273182511329651,-0.5823867321014404,-0.6765585541725159,-0.6310673952102661,-0.05112891644239426,-0.04905719682574272,-0.03495298698544502,-0.03938612714409828,-0.03727322816848755
0.5305305305305306,0.5305305305305306,0.5305305305305306,0.5305305305305306,0.5305305305305306,0.26081180572509766,0.27546951174736023,0.18437615036964417,0.24190986156463623,0.2134668380022049,-2.955601930618286,-2.830071210861206,-2.019131660461426,-2.2674083709716797,-2.1493098735809326,2.3356223106384277,0.9866915345191956,1.2944353818893433,-0.23937717080116272,0.5424582958221436,0.0881451666355133,0.010404657572507858,0.04238533228635788,-0.052644405514001846,-0.0043480577878654,-0.8469091653823853,-0.8274396657943726,-0.5825456380844116,-0.6765296459197998,-0.6311342120170593,-0.051139745861291885,-0.04905850440263748,-0.03495819866657257,-0.039379704743623734,-0.03727271780371666
0.5405405405405406,0.5405405405405406,0.5405405405405406,0.5405405405405406,0.5405405405405406,0.2610475420951843,0.2756439447402954,0.18452481925487518,0.24200737476348877,0.2135908156633377,-2.9561867713928223,-2.830108165740967,-2.0194051265716553,-2.267007350921631,-2.1492512226104736,2.3271431922912598,0.97840815782547,1.2886033058166504,-0.2461490035057068,0.5361403822898865,0.08763320744037628,0.009913573041558266,0.04203537479043007,-0.05303855612874031,-0.004721145145595074,-0.8471947312355042,-0.8275600671768188,-0.5827038288116455,-0.6764999032020569,-0.6312002539634705,-0.05115051195025444,-0.04905974864959717,-0.034963369369506836,-0.03937323018908501,-0.03727216273546219
0.5505505505505506,0.5505505505505506,0.5505505505505506,0.5505505505505506,0.5505505505505506,0.26128292083740234,0.2758180499076843,0.1846732646226883,0.24210461974143982,0.2137145698070526,-2.9567677974700928,-2.830142021179199,-2.0196762084960938,-2.266603469848633,-2.1491904258728027,2.3186614513397217,0.9701237082481384,1.2827696800231934,-0.2529206871986389,0.5298216938972473,0.0871211364865303,0.009422474540770054,0.04168536886572838,-0.053432662039995193,-0.005094238556921482,-0.8474792242050171,-0.8276793360710144,-0.5828614234924316,-0.6764693260192871,-0.6312655806541443,-0.05116121470928192,-0.04906092956662178,-0.03496849909424782,-0.0393667072057724,-0.03727155923843384
0.5605605605605606,0.5605605605605606,0.5605605605605606,0.5605605605605606,0.5605605605605606,0.2615180015563965,0.2759917974472046,0.1848214864730835,0.2422015219926834,0.21383802592754364,-2.9573452472686768,-2.830171823501587,-2.019944429397583,-2.2661964893341064,-2.1491265296936035,2.3101766109466553,0.9618381857872009,1.276934266090393,-0.2596920132637024,0.5235023498535156,0.08660895377397537,0.008931384421885014,0.041335299611091614,-0.05382668599486351,-0.005467329174280167,-0.8477628827095032,-0.8277976512908936,-0.5830181241035461,-0.6764379739761353,-0.6313300728797913,-0.051171861588954926,-0.049062054604291916,-0.03497358411550522,-0.03936013951897621,-0.037270914763212204
0.5705705705705706,0.5705705705705706,0.5705705705705706,0.5705705705705706,0.5705705705705706,0.26175275444984436,0.276165246963501,0.18496949970722198,0.2422981709241867,0.21396122872829437,-2.9579193592071533,-2.8301985263824463,-2.0202107429504395,-2.265787124633789,-2.1490602493286133,2.301689386367798,0.9535513520240784,1.2710975408554077,-0.2664630115032196,0.5171824097633362,0.08609668165445328,0.008440268225967884,0.04098518565297127,-0.05422065407037735,-0.005840405821800232,-0.8480453491210938,-0.8279150128364563,-0.5831742286682129,-0.676405668258667,-0.6313937902450562,-0.05118243768811226,-0.049063120037317276,-0.034978628158569336,-0.039353519678115845,-0.03727022185921669
0.5805805805805806,0.5805805805805806,0.5805805805805806,0.5805805805805806,0.5805805805805806,0.26198717951774597,0.2763383388519287,0.18511724472045898,0.24239447712898254,0.21408416330814362,-2.958489418029785,-2.830221652984619,-2.0204741954803467,-2.2653746604919434,-2.148991107940674,2.293199062347412,0.9452632069587708,1.2652592658996582,-0.2732336223125458,0.5108619332313538,0.08558429032564163,0.007949132472276688,0.040635038167238235,-0.05461454018950462,-0.006213467102497816,-0.8483267426490784,-0.8280312418937683,-0.5833295583724976,-0.6763726472854614,-0.6314567923545837,-0.05119295418262482,-0.049064118415117264,-0.034983620047569275,-0.039346855133771896,-0.037269484251737595
0.5905905905905906,0.5905905905905906,0.5905905905905906,0.5905905905905906,0.5905905905905906,0.2622212767601013,0.2765111029148102,0.18526479601860046,0.24249053001403809,0.21420685946941376,-2.9590559005737305,-2.8302412033081055,-2.020735025405884,-2.2649595737457275,-2.1489195823669434,2.284705638885498,0.9369739890098572,1.2594192028045654,-0.28000399470329285,0.5045406818389893,0.08507179468870163,0.0074579897336661816,0.040284816175699234,-0.05500837415456772,-0.006586541421711445,-0.8486071228981018,-0.8281466364860535,-0.5834842324256897,-0.6763387322425842,-0.6315189599990845,-0.051203403621912,-0.04906506463885307,-0.034988582134246826,-0.03934013843536377,-0.03726869821548462
0.6006006006006006,0.6006006006006006,0.6006006006006006,0.6006006006006006,0.6006006006006006,0.2624550759792328,0.2766834497451782,0.18541212379932404,0.24258624017238617,0.2143292874097824,-2.9596188068389893,-2.8302574157714844,-2.020993947982788,-2.2645416259765625,-2.1488454341888428,2.276209592819214,0.9286836981773376,1.2535778284072876,-0.2867738902568817,0.49821895360946655,0.08455917984247208,0.006966849789023399,0.03993455320596695,-0.05540212616324425,-0.006959594786167145,-0.8488864302635193,-0.8282608985900879,-0.5836381316184998,-0.6763041019439697,-0.6315804123878479,-0.051213789731264114,-0.04906595125794411,-0.0349934920668602,-0.03933337703347206,-0.03726786747574806
0.6106106106106106,0.6106106106106106,0.6106106106106106,0.6106106106106106,0.6106106106106106,0.262688547372818,0.27685555815696716,0.1855591982603073,0.24268168210983276,0.21445143222808838,-2.9601778984069824,-2.8302700519561768,-2.021250009536743,-2.2641208171844482,-2.148768424987793,2.2677109241485596,0.9203921556472778,1.2477349042892456,-0.2935435473918915,0.49189648032188416,0.08404649049043655,0.006475687492638826,0.03958424925804138,-0.0557958222925663,-0.007332638371735811,-0.8491647839546204,-0.8283741474151611,-0.5837913155555725,-0.676268458366394,-0.6316410303115845,-0.05122411996126175,-0.04906677454710007,-0.03499836474657059,-0.039326563477516174,-0.037266992032527924
0.6206206206206206,0.6206206206206206,0.6206206206206206,0.6206206206206206,0.6206206206206206,0.26292169094085693,0.27702727913856506,0.18570606410503387,0.2427767962217331,0.21457333862781525,-2.9607338905334473,-2.830279588699341,-2.021503448486328,-2.2636971473693848,-2.148689031600952,2.259209394454956,0.9120997786521912,1.2418904304504395,-0.3003128468990326,0.48557329177856445,0.08353368937969208,0.00598453963175416,0.039233893156051636,-0.05618944391608238,-0.007705688010901213,-0.8494421243667603,-0.8284863233566284,-0.583943784236908,-0.6762321591377258,-0.6317009329795837,-0.05123438686132431,-0.04906753450632095,-0.035003192722797394,-0.039319705218076706,-0.037266071885824203
0.6306306306306306,0.6306306306306306,0.6306306306306306,0.6306306306306306,0.6306306306306306,0.2631545066833496,0.2771986722946167,0.18585270643234253,0.24287165701389313,0.21469496190547943,-2.9612860679626465,-2.8302855491638184,-2.021754741668701,-2.2632710933685303,-2.148606777191162,2.2507052421569824,0.9038059711456299,1.2360444068908691,-0.3070816695690155,0.47924986481666565,0.08302078396081924,0.005493358243256807,0.03888348862528801,-0.05658300220966339,-0.00807870365679264,-0.8497182726860046,-0.8285975456237793,-0.5840955972671509,-0.6761949062347412,-0.6317600011825562,-0.0512445829808712,-0.049068234860897064,-0.03500797599554062,-0.03931279852986336,-0.0372651070356369
0.6406406406406406,0.6406406406406406,0.6406406406406406,0.6406406406406406,0.6406406406406406,0.2633870244026184,0.2773697078227997,0.18599911034107208,0.2429662048816681,0.21481631696224213,-2.96183443069458,-2.8302876949310303,-2.022003412246704,-2.2628424167633057,-2.148521900177002,2.2421977519989014,0.8955112099647522,1.2301968336105347,-0.3138503134250641,0.47292548418045044,0.08250775188207626,0.005002192687243223,0.038533031940460205,-0.056976497173309326,-0.008451730012893677,-0.8499935269355774,-0.828707754611969,-0.5842466354370117,-0.6761568784713745,-0.6318182945251465,-0.05125472694635391,-0.0490688793361187,-0.03501271829009056,-0.03930584341287613,-0.03726409003138542
0.6506506506506506,0.6506506506506506,0.6506506506506506,0.6506506506506506,0.6506506506506506,0.26361918449401855,0.2775404453277588,0.18614529073238373,0.24306045472621918,0.21493744850158691,-2.962378978729248,-2.8302865028381348,-2.022249460220337,-2.2624104022979736,-2.148434638977051,2.2336883544921875,0.887215256690979,1.224347710609436,-0.32061848044395447,0.46660077571868896,0.08199466019868851,0.00451100617647171,0.03818252682685852,-0.057369910180568695,-0.008824736811220646,-0.8502676486968994,-0.8288170099258423,-0.58439701795578,-0.676118016242981,-0.6318758726119995,-0.05126480013132095,-0.04906946420669556,-0.03501741588115692,-0.03929883614182472,-0.03726303204894066
0.6606606606606606,0.6606606606606606,0.6606606606606606,0.6606606606606606,0.6606606606606606,0.2638510465621948,0.27771082520484924,0.18629121780395508,0.2431544065475464,0.21505828201770782,-2.9629204273223877,-2.8302817344665527,-2.0224931240081787,-2.2619760036468506,-2.1483445167541504,2.225175619125366,0.8789182305335999,1.2184971570968628,-0.32738620042800903,0.46027544140815735,0.0814814418554306,0.004019819665700197,0.03783198446035385,-0.05776326358318329,-0.009197736158967018,-0.8505406975746155,-0.8289251923561096,-0.5845465660095215,-0.6760783195495605,-0.6319326162338257,-0.05127480998635292,-0.04906998947262764,-0.03502207249403,-0.039291784167289734,-0.037261929363012314
0.6706706706706707,0.6706706706706707,0.6706706706706707,0.6706706706706707,0.6706706706706707,0.26408258080482483,0.27788084745407104,0.1864369511604309,0.24324804544448853,0.21517884731292725,-2.9634578227996826,-2.8302736282348633,-2.0227344036102295,-2.2615387439727783,-2.14825177192688,2.216660499572754,0.8706201314926147,1.212645173072815,-0.33415353298187256,0.4539494216442108,0.08096814155578613,0.0035286203492432833,0.0374813973903656,-0.058156535029411316,-0.009570726193487644,-0.8508127927780151,-0.829032301902771,-0.5846955180168152,-0.6760377883911133,-0.6319886445999146,-0.05128476396203041,-0.04907044768333435,-0.03502668812870979,-0.039284687489271164,-0.03726078197360039
0.6806806806806807,0.6806806806806807,0.6806806806806807,0.6806806806806807,0.6806806806806807,0.26431378722190857,0.27805057168006897,0.18658243119716644,0.2433413863182068,0.21529917418956757,-2.96399188041687,-2.8302621841430664,-2.02297306060791,-2.2610983848571777,-2.1481566429138184,2.2081422805786133,0.8623209595680237,1.206791639328003,-0.3409203886985779,0.4476229250431061,0.08045472204685211,0.003037427319213748,0.037130750715732574,-0.058549731969833374,-0.009943702258169651,-0.8510838747024536,-0.829138457775116,-0.5848437547683716,-0.6759964227676392,-0.6320438385009766,-0.05129465088248253,-0.049070850014686584,-0.03503125533461571,-0.03927753493189812,-0.03725958243012428
0.6906906906906907,0.6906906906906907,0.6906906906906907,0.6906906906906907,0.6906906906906907,0.26454466581344604,0.27821987867355347,0.18672770261764526,0.24343444406986237,0.2154192179441452,-2.964521884918213,-2.830246925354004,-2.023209571838379,-2.260655641555786,-2.1480584144592285,2.1996216773986816,0.8540207147598267,1.2009365558624268,-0.3476869463920593,0.44129589200019836,0.07994120568037033,0.0025462221819907427,0.036780063062906265,-0.05894286930561066,-0.010316655971109867,-0.8513538241386414,-0.829243540763855,-0.5849911570549011,-0.675954282283783,-0.6320982575416565,-0.05130447447299957,-0.04907119274139404,-0.03503578156232834,-0.03927034139633179,-0.037258341908454895
0.7007007007007007,0.7007007007007007,0.7007007007007007,0.7007007007007007,0.7007007007007007,0.26477521657943726,0.2783889174461365,0.18687275052070618,0.24352718889713287,0.21553900837898254,-2.9650485515594482,-2.830228567123413,-2.0234432220458984,-2.2602100372314453,-2.1479580402374268,2.191098213195801,0.845719575881958,1.1950799226760864,-0.35445305705070496,0.43496835231781006,0.07942760735750198,0.0020550149492919445,0.036429330706596375,-0.05933592841029167,-0.010689610615372658,-0.8516227006912231,-0.8293477296829224,-0.5851379632949829,-0.6759112477302551,-0.6321519613265991,-0.05131423473358154,-0.049071475863456726,-0.03504026681184769,-0.03926309570670128,-0.037257056683301926
0.7107107107107107,0.7107107107107107,0.7107107107107107,0.7107107107107107,0.7107107107107107,0.2650054395198822,0.27855756878852844,0.1870175451040268,0.2436196655035019,0.2156585156917572,-2.965571403503418,-2.8302066326141357,-2.023674488067627,-2.2597618103027344,-2.1478545665740967,2.182572364807129,0.8374173045158386,1.189221978187561,-0.36121872067451477,0.4286402463912964,0.07891391962766647,0.001563816680572927,0.0360785536468029,-0.05972892418503761,-0.011062542907893658,-0.8518906235694885,-0.8294507265090942,-0.5852839946746826,-0.6758673787117004,-0.6322048306465149,-0.05132393166422844,-0.04907169193029404,-0.03504471108317375,-0.03925580158829689,-0.037255723029375076
0.7207207207207207,0.7207207207207207,0.7207207207207207,0.7207207207207207,0.7207207207207207,0.26523536443710327,0.27872586250305176,0.1871621161699295,0.24371181428432465,0.21577778458595276,-2.9660909175872803,-2.830181121826172,-2.0239033699035645,-2.259310483932495,-2.1477487087249756,2.174043655395508,0.8291139602661133,1.1833624839782715,-0.36798393726348877,0.4223116934299469,0.07840011268854141,0.0010726051405072212,0.03572773188352585,-0.06012182682752609,-0.011435468681156635,-0.8521574139595032,-0.8295528292655945,-0.585429310798645,-0.6758227348327637,-0.6322569847106934,-0.05133356526494026,-0.04907185584306717,-0.03504910692572594,-0.03924846276640892,-0.037254344671964645
0.7307307307307307,0.7307307307307307,0.7307307307307307,0.7307307307307307,0.7307307307307307,0.2654649317264557,0.2788938581943512,0.1873064637184143,0.24380367994308472,0.21589675545692444,-2.966606616973877,-2.8301522731781006,-2.024129629135132,-2.2588565349578857,-2.1476402282714844,2.1655120849609375,0.8208094835281372,1.1775016784667969,-0.37474867701530457,0.41598251461982727,0.077886201441288,0.0005813926109112799,0.03537687286734581,-0.0605146698653698,-0.011808372102677822,-0.8524232506752014,-0.8296538591384888,-0.5855739116668701,-0.6757772564888,-0.632308304309845,-0.05134313926100731,-0.04907195642590523,-0.03505346179008484,-0.03924107179045677,-0.03725292161107063
0.7407407407407407,0.7407407407407407,0.7407407407407407,0.7407407407407407,0.7407407407407407,0.26569417119026184,0.279061496257782,0.18745057284832,0.24389521777629852,0.2160155028104782,-2.967118501663208,-2.8301196098327637,-2.0243537425994873,-2.258399724960327,-2.147529363632202,2.156977891921997,0.8125043511390686,1.171639323234558,-0.38151299953460693,0.4096527397632599,0.07737220823764801,9.018654964165762e-05,0.03502596169710159,-0.06090743839740753,-0.012181275524199009,-0.8526879549026489,-0.8297538757324219,-0.5857177376747131,-0.6757309436798096,-0.6323589086532593,-0.05135264992713928,-0.04907199740409851,-0.03505777195096016,-0.03923363611102104,-0.03725145384669304
0.7507507507507507,0.7507507507507507,0.7507507507507507,0.7507507507507507,0.7507507507507507,0.2659231126308441,0.2792288064956665,0.1875944584608078,0.24398647248744965,0.2161339670419693,-2.9676272869110107,-2.8300840854644775,-2.0245747566223145,-2.2579400539398193,-2.1474153995513916,2.1484413146972656,0.8041979074478149,1.1657755374908447,-0.3882768154144287,0.40332266688346863,0.07685812562704086,-0.00040102534694597125,0.03467501327395439,-0.061300128698349,-0.012554151006042957,-0.8529516458511353,-0.8298528790473938,-0.5858609676361084,-0.6756837964057922,-0.6324086785316467,-0.05136209353804588,-0.04907197505235672,-0.0350620411336422,-0.03922615200281143,-0.037249937653541565
0.7607607607607607,0.7607607607607607,0.7607607607607607,0.7607607607607607,0.7607607607607607,0.2661517262458801,0.2793957591056824,0.18773812055587769,0.24407744407653809,0.2162521630525589,-2.9681317806243896,-2.830044746398926,-2.024793863296509,-2.2574779987335205,-2.14729905128479,2.139901876449585,0.7958905696868896,1.1599104404449463,-0.3950401842594147,0.39699193835258484,0.07634393870830536,-0.000892238225787878,0.03432402014732361,-0.061692748218774796,-0.012927019037306309,-0.8532143831253052,-0.8299509286880493,-0.5860034227371216,-0.6756357550621033,-0.6324576735496521,-0.05137147754430771,-0.04907189682126045,-0.03506626933813095,-0.03921861574053764,-0.03724837675690651
0.7707707707707707,0.7707707707707707,0.7707707707707707,0.7707707707707707,0.7707707707707707,0.2663800120353699,0.279562383890152,0.18788155913352966,0.24416810274124146,0.216370090842247,-2.968632936477661,-2.8300018310546875,-2.025010347366333,-2.2570130825042725,-2.1471798419952393,2.131359815597534,0.7875820994377136,1.1540437936782837,-0.40180307626724243,0.39066076278686523,0.07582967728376389,-0.001383456983603537,0.033972982317209244,-0.062085289508104324,-0.013299865648150444,-0.8534759879112244,-0.8300479054450989,-0.5861451029777527,-0.675586998462677,-0.6325059533119202,-0.05138079822063446,-0.04907175898551941,-0.035070449113845825,-0.03921103477478027,-0.037246767431497574
0.7807807807807807,0.7807807807807807,0.7807807807807807,0.7807807807807807,0.7807807807807807,0.26660796999931335,0.27972865104675293,0.18802474439144135,0.24425846338272095,0.21648776531219482,-2.969130516052246,-2.829955577850342,-2.025224208831787,-2.256545305252075,-2.1470584869384766,2.1228151321411133,0.7792729735374451,1.1481759548187256,-0.4085654318332672,0.38432925939559937,0.07531529664993286,-0.001874656998552382,0.03362191841006279,-0.062477752566337585,-0.013672691769897938,-0.8537365794181824,-0.8301438689231873,-0.5862861275672913,-0.6755373477935791,-0.6325533986091614,-0.05139005929231644,-0.04907155781984329,-0.035074591636657715,-0.039203401654958725,-0.037245117127895355
0.7907907907907907,0.7907907907907907,0.7907907907907907,0.7907907907907907,0.7907907907907907,0.2668355703353882,0.27989456057548523,0.18816770613193512,0.24434852600097656,0.21660515666007996,-2.9696242809295654,-2.8299059867858887,-2.02543568611145,-2.2560744285583496,-2.1469340324401855,2.1142678260803223,0.7709627747535706,1.1423064470291138,-0.4153272807598114,0.3779970407485962,0.07480083405971527,-0.00236586295068264,0.03327079489827156,-0.06287013739347458,-0.014045517891645432,-0.8539960384368896,-0.8302388191223145,-0.5864264369010925,-0.6754868626594543,-0.6326000690460205,-0.05139925330877304,-0.0490712970495224,-0.03507868945598602,-0.03919572755694389,-0.03724341839551926
0.8008008008008007,0.8008008008008007,0.8008008008008007,0.8008008008008007,0.8008008008008007,0.2670629024505615,0.28006014227867126,0.1883104294538498,0.2444382756948471,0.2167222946882248,-2.9701147079467773,-2.82985258102417,-2.025644540786743,-2.255601167678833,-2.1468069553375244,2.1057181358337402,0.7626516222953796,1.136435627937317,-0.42208871245384216,0.37166452407836914,0.07428628206253052,-0.002857063664123416,0.032919637858867645,-0.0632624477148056,-0.014418311417102814,-0.8542545437812805,-0.8303327560424805,-0.5865659713745117,-0.6754355430603027,-0.6326460242271423,-0.05140838399529457,-0.04907098039984703,-0.03508274257183075,-0.03918800130486488,-0.037241674959659576
0.8108108108108109,0.8108108108108109,0.8108108108108109,0.8108108108108109,0.8108108108108109,0.2672898471355438,0.28022539615631104,0.18845294415950775,0.24452778697013855,0.21683917939662933,-2.9706010818481445,-2.829796075820923,-2.025851011276245,-2.2551255226135254,-2.1466777324676514,2.097165822982788,0.7543394565582275,1.1305632591247559,-0.42884963750839233,0.3653315305709839,0.0737716406583786,-0.0033482627477496862,0.03256843239068985,-0.06365469098091125,-0.014791092835366726,-0.8545120358467102,-0.8304256200790405,-0.5867048501968384,-0.6753833889961243,-0.6326911449432373,-0.051417455077171326,-0.04907059669494629,-0.035086750984191895,-0.039180222898721695,-0.037239886820316315
0.8208208208208209,0.8208208208208209,0.8208208208208209,0.8208208208208209,0.8208208208208209,0.26751649379730225,0.28039029240608215,0.18859520554542542,0.24461691081523895,0.21695576608181,-2.9710841178894043,-2.82973575592041,-2.026055097579956,-2.2546463012695312,-2.146545171737671,2.088610887527466,0.7460265159606934,1.1246896982192993,-0.43560990691185,0.35899806022644043,0.07325690984725952,-0.003839456709101796,0.03221719712018967,-0.06404684484004974,-0.015163850970566273,-0.8547683358192444,-0.8305176496505737,-0.5868430137634277,-0.6753305196762085,-0.632735550403595,-0.05142645910382271,-0.04907016083598137,-0.035090722143650055,-0.03917240351438522,-0.03723805397748947
0.8308308308308309,0.8308308308308309,0.8308308308308309,0.8308308308308309,0.8308308308308309,0.2677428126335144,0.280554860830307,0.18873724341392517,0.24470579624176025,0.21707211434841156,-2.9715635776519775,-2.82967209815979,-2.026256561279297,-2.254164934158325,-2.1464107036590576,2.0800530910491943,0.7377124428749084,1.1188148260116577,-0.4423697292804718,0.352664053440094,0.07274207472801208,-0.004330650437623262,0.0318659283220768,-0.06443891674280167,-0.015536604449152946,-0.8550237417221069,-0.8306084275245667,-0.586980402469635,-0.6752766966819763,-0.632779061794281,-0.051435403525829315,-0.04906965792179108,-0.035094644874334335,-0.03916453197598457,-0.03723616898059845
0.8408408408408409,0.8408408408408409,0.8408408408408409,0.8408408408408409,0.8408408408408409,0.2679687738418579,0.2807190418243408,0.1888790875673294,0.2447943389415741,0.21718817949295044,-2.972039222717285,-2.8296048641204834,-2.0264556407928467,-2.253680467605591,-2.146273136138916,2.071493148803711,0.729397714138031,1.1129382848739624,-0.44912901520729065,0.34632980823516846,0.07222716510295868,-0.004821831360459328,0.031514596194028854,-0.06483091413974762,-0.015909317880868912,-0.8552780151367188,-0.8306983113288879,-0.5871171355247498,-0.6752221584320068,-0.6328219175338745,-0.05144428089261055,-0.04906909912824631,-0.03509853035211563,-0.03915661945939064,-0.037234243005514145
0.8508508508508509,0.8508508508508509,0.8508508508508509,0.8508508508508509,0.8508508508508509,0.26819443702697754,0.28088292479515076,0.18902064859867096,0.24488259851932526,0.21730399131774902,-2.972511053085327,-2.8295342922210693,-2.0266523361206055,-2.2531931400299072,-2.1461329460144043,2.0629308223724365,0.7210819721221924,1.1070606708526611,-0.45588764548301697,0.33999496698379517,0.07171217352151871,-0.005313006229698658,0.031163251027464867,-0.065222829580307,-0.016282033175230026,-0.8555312156677246,-0.830787181854248,-0.5872530341148376,-0.6751666069030762,-0.6328639388084412,-0.05145309492945671,-0.049068477004766464,-0.03510236740112305,-0.03914864733815193,-0.03723227232694626
0.8608608608608609,0.8608608608608609,0.8608608608608609,0.8608608608608609,0.8608608608608609,0.2684197723865509,0.28104645013809204,0.1891619861125946,0.24497056007385254,0.21741953492164612,-2.9729795455932617,-2.829460382461548,-2.026846170425415,-2.2527031898498535,-2.1459903717041016,2.054365634918213,0.7127652764320374,1.1011817455291748,-0.4626457989215851,0.3336598575115204,0.07119708508253098,-0.00580418948084116,0.030811863020062447,-0.06561467051506042,-0.016654713079333305,-0.8557833433151245,-0.8308749794960022,-0.5873883366584778,-0.675110399723053,-0.6329051852226257,-0.051461849361658096,-0.049067795276641846,-0.03510616347193718,-0.03914063423871994,-0.03723025321960449
0.8708708708708709,0.8708708708708709,0.8708708708708709,0.8708708708708709,0.8708708708708709,0.268644779920578,0.2812096178531647,0.18930310010910034,0.24505822360515594,0.21753481030464172,-2.9734442234039307,-2.829383134841919,-2.0270378589630127,-2.2522106170654297,-2.1458449363708496,2.0457980632781982,0.7044478058815002,1.0953011512756348,-0.46940338611602783,0.327324241399765,0.07068190723657608,-0.0062953513115644455,0.030460426583886147,-0.06600642949342728,-0.01702738180756569,-0.856034517288208,-0.8309617638587952,-0.5875228047370911,-0.6750533580780029,-0.6329456567764282,-0.05147054046392441,-0.04906705394387245,-0.03510991483926773,-0.03913257643580437,-0.03722819313406944
0.8808808808808809,0.8808808808808809,0.8808808808808809,0.8808808808808809,0.8808808808808809,0.26886945962905884,0.28137245774269104,0.18944397568702698,0.24514558911323547,0.21764981746673584,-2.973905563354492,-2.8293020725250244,-2.0272269248962402,-2.2517151832580566,-2.1456968784332275,2.0372276306152344,0.6961295008659363,1.0894194841384888,-0.4761604070663452,0.32098817825317383,0.07016663998365402,-0.006786500569432974,0.03010895662009716,-0.06639810651540756,-0.017400024458765984,-0.8562846183776855,-0.831047534942627,-0.5876566767692566,-0.6749953627586365,-0.6329854130744934,-0.05147916451096535,-0.04906625300645828,-0.035113625228405,-0.03912446275353432,-0.03722608461976051
0.8908908908908909,0.8908908908908909,0.8908908908908909,0.8908908908908909,0.8908908908908909,0.2690938115119934,0.28153494000434875,0.1895846277475357,0.24523264169692993,0.21776455640792847,-2.974362850189209,-2.8292174339294434,-2.0274133682250977,-2.2512171268463135,-2.1455464363098145,2.0286550521850586,0.6878102421760559,1.0835362672805786,-0.48291677236557007,0.31465181708335876,0.0696512758731842,-0.007277658209204674,0.02975745126605034,-0.06678970158100128,-0.017772646620869637,-0.8565336465835571,-0.8311322927474976,-0.5877897143363953,-0.6749367117881775,-0.633024275302887,-0.05148772895336151,-0.04906538501381874,-0.035117290914058685,-0.039116308093070984,-0.037223927676677704
0.9009009009009009,0.9009009009009009,0.9009009009009009,0.9009009009009009,0.9009009009009009,0.2693178057670593,0.2816970944404602,0.18972505629062653,0.2453194260597229,0.2178790122270584,-2.9748165607452393,-2.829129457473755,-2.027597665786743,-2.250716209411621,-2.145392894744873,2.0200798511505127,0.6794900894165039,1.077651858329773,-0.48967263102531433,0.30831509828567505,0.06913585215806961,-0.00776880094781518,0.029405904933810234,-0.06718122214078903,-0.018145238980650902,-0.8567816615104675,-0.831216037273407,-0.5879221558570862,-0.6748771071434021,-0.633062481880188,-0.0514962300658226,-0.04906446859240532,-0.03512091562151909,-0.03910810127854347,-0.03722172975540161
0.9109109109109109,0.9109109109109109,0.9109109109109109,0.9109109109109109,0.9109109109109109,0.269541472196579,0.2818588614463806,0.18986523151397705,0.2454058676958084,0.21799321472644806,-2.975266695022583,-2.829038381576538,-2.0277791023254395,-2.2502121925354004,-2.1452369689941406,2.011502504348755,0.671169102191925,1.0717661380767822,-0.49642783403396606,0.30197790265083313,0.06862033903598785,-0.00825993251055479,0.02905433066189289,-0.06757263839244843,-0.01851782761514187,-0.8570285439491272,-0.8312987685203552,-0.5880537629127502,-0.6748166084289551,-0.6330998539924622,-0.05150466412305832,-0.049063485115766525,-0.03512449562549591,-0.03909984230995178,-0.03721948340535164
0.9209209209209209,0.9209209209209209,0.9209209209209209,0.9209209209209209,0.9209209209209209,0.26976484060287476,0.28202033042907715,0.19000518321990967,0.24549202620983124,0.21810714900493622,-2.9757132530212402,-2.8289432525634766,-2.027958393096924,-2.2497057914733887,-2.145078659057617,2.002922296524048,0.6628475785255432,1.065878987312317,-0.5031824111938477,0.2956404685974121,0.06810473650693893,-0.008751052431762218,0.028702717274427414,-0.06796398758888245,-0.018890380859375,-0.8572744727134705,-0.8313804864883423,-0.5881847143173218,-0.6747554540634155,-0.6331364512443542,-0.05151304230093956,-0.049062442034482956,-0.03512803465127945,-0.03909154608845711,-0.037217188626527786
0.9309309309309309,0.9309309309309309,0.9309309309309309,0.9309309309309309,0.9309309309309309,0.2699878513813019,0.28218144178390503,0.19014491140842438,0.245577871799469,0.21822082996368408,-2.976155996322632,-2.828845262527466,-2.028135061264038,-2.2491965293884277,-2.1449174880981445,1.994339942932129,0.6545249223709106,1.0599905252456665,-0.5099364519119263,0.28930261731147766,0.06758905947208405,-0.00924216490238905,0.028351055458188057,-0.0683552548289299,-0.01926291361451149,-0.857519268989563,-0.8314611911773682,-0.588314950466156,-0.6746934056282043,-0.633172333240509,-0.05152135342359543,-0.04906134307384491,-0.03513152897357941,-0.039083193987607956,-0.03721485659480095
0.9409409409409409,0.9409409409409409,0.9409409409409409,0.9409409409409409,0.9409409409409409,0.27021053433418274,0.28234222531318665,0.19028440117835999,0.24566343426704407,0.21833424270153046,-2.976595163345337,-2.8287434577941895,-2.0283093452453613,-2.2486844062805176,-2.1447536945343018,1.9857546091079712,0.6462016701698303,1.0541008710861206,-0.5166898369789124,0.2829642593860626,0.0670732706785202,-0.009733258746564388,0.027999375015497208,-0.06874643266201019,-0.019635431468486786,-0.8577629923820496,-0.8315408825874329,-0.5884444117546082,-0.6746305227279663,-0.6332073211669922,-0.051529597491025925,-0.04906018078327179,-0.03513497859239578,-0.03907479718327522,-0.037212472409009933
0.950950950950951,0.950950950950951,0.950950950950951,0.950950950950951,0.950950950950951,0.2704329192638397,0.28250259160995483,0.1904236376285553,0.24574869871139526,0.21844737231731415,-2.9770309925079346,-2.8286378383636475,-2.0284810066223145,-2.2481698989868164,-2.144587278366089,1.9771671295166016,0.6378774642944336,1.0482097864151,-0.5234425663948059,0.27662578225135803,0.06655741482973099,-0.010224344208836555,0.027647655457258224,-0.06913753598928452,-0.0200079046189785,-0.8580058217048645,-0.8316194415092468,-0.588573157787323,-0.6745667457580566,-0.633241593837738,-0.05153778940439224,-0.049058955162763596,-0.035138387233018875,-0.03906634822487831,-0.037210043519735336
0.960960960960961,0.960960960960961,0.960960960960961,0.960960960960961,0.960960960960961,0.27065491676330566,0.28266265988349915,0.1905626654624939,0.2458336353302002,0.21856021881103516,-2.9774627685546875,-2.8285293579101562,-2.0286500453948975,-2.247652292251587,-2.144418239593506,1.96857750415802,0.6295526623725891,1.0423176288604736,-0.5301946401596069,0.27028676867485046,0.0660414919257164,-0.010715420357882977,0.027295909821987152,-0.06952854990959167,-0.02038036659359932,-0.8582474589347839,-0.8316971063613892,-0.5887011885643005,-0.6745021939277649,-0.6332750916481018,-0.05154590681195259,-0.049057669937610626,-0.035141751170158386,-0.03905785456299782,-0.03720756992697716
0.970970970970971,0.970970970970971,0.970970970970971,0.970970970970971,0.970970970970971,0.27087661623954773,0.2828224003314972,0.1907014548778534,0.24591830372810364,0.21867282688617706,-2.977890729904175,-2.8284173011779785,-2.0288169384002686,-2.2471320629119873,-2.1442465782165527,1.9599850177764893,0.6212269067764282,1.036424160003662,-0.5369461178779602,0.26394757628440857,0.06552546471357346,-0.011206489987671375,0.026944126933813095,-0.06991947442293167,-0.0207528006285429,-0.8584880828857422,-0.8317736983299255,-0.5888285636901855,-0.6744368672370911,-0.6333077549934387,-0.05155396834015846,-0.04905632883310318,-0.035145074129104614,-0.03904931619763374,-0.0372050479054451
0.980980980980981,0.980980980980981,0.980980980980981,0.980980980980981,0.980980980980981,0.27109798789024353,0.2829817831516266,0.1908400058746338,0.24600264430046082,0.21878518164157867,-2.978315591812134,-2.828301429748535,-2.0289809703826904,-2.2466089725494385,-2.1440722942352295,1.9513905048370361,0.6129004955291748,1.0305293798446655,-0.5436968803405762,0.2576078772544861,0.06500937789678574,-0.011697533540427685,0.026592306792736053,-0.0703103095293045,-0.021125223487615585,-0.8587276935577393,-0.8318492770195007,-0.5889551043510437,-0.6743707060813904,-0.6333397030830383,-0.05156196281313896,-0.04905492439866066,-0.03514835238456726,-0.03904072567820549,-0.03720248118042946
0.990990990990991,0.990990990990991,0.990990990990991,0.990990990990991,0.990990990990991,0.2713190019130707,0.28314077854156494,0.19097831845283508,0.24608668684959412,0.21889722347259521,-2.978736639022827,-2.8281822204589844,-2.0291426181793213,-2.2460832595825195,-2.143895387649536,1.9427934885025024,0.6045733094215393,1.0246332883834839,-0.5504469871520996,0.2512679994106293,0.06449320167303085,-0.012188563123345375,0.026240456849336624,-0.07070107012987137,-0.021497607231140137,-0.8589661717414856,-0.8319239020347595,-0.5890809893608093,-0.6743036508560181,-0.6333708763122559,-0.05156989395618439,-0.04905346408486366,-0.035151589661836624,-0.03903208673000336,-0.037199873477220535
1.001001001001001,1.001001001001001,1.001001001001001,1.001001001001001,1.001001001001001,0.27153971791267395,0.2832994759082794,0.19111640751361847,0.24617046117782593,0.21900904178619385,-2.979153633117676,-2.828059673309326,-2.029301881790161,-2.2455549240112305,-2.1437158584594727,1.9341939687728882,0.5962453484535217,1.0187358856201172,-0.5571964979171753,0.24492782354354858,0.0639769434928894,-0.01267958153039217,0.025888565927743912,-0.07109174132347107,-0.0218699611723423,-0.8592036366462708,-0.8319973945617676,-0.5892061591148376,-0.6742358207702637,-0.6334012746810913,-0.05157776176929474,-0.04905193671584129,-0.035154782235622406,-0.03902340307831764,-0.037197213619947433
1.011011011011011,1.011011011011011,1.011011011011011,1.011011011011011,1.011011011011011,0.2717600464820862,0.28345781564712524,0.19125425815582275,0.24625389277935028,0.2191205471754074,-2.979567289352417,-2.8279335498809814,-2.02945876121521,-2.245023488998413,-2.143533706665039,1.9255919456481934,0.5879167318344116,1.012837290763855,-0.5639452338218689,0.2385873943567276,0.06346061080694199,-0.013170581310987473,0.02553664892911911,-0.07148232311010361,-0.022242287173867226,-0.85944002866745,-0.8320699334144592,-0.5893306136131287,-0.6741671562194824,-0.6334308981895447,-0.051585566252470016,-0.049050357192754745,-0.035157930105924606,-0.03901467099785805,-0.03719451278448105
1.021021021021021,1.021021021021021,1.021021021021021,1.021021021021021,1.021021021021021,0.2719801068305969,0.2836157977581024,0.19139187037944794,0.24633705615997314,0.21923179924488068,-2.9799773693084717,-2.8278040885925293,-2.0296130180358887,-2.2444894313812256,-2.1433489322662354,1.9169878959655762,0.5795873403549194,1.0069373846054077,-0.57069331407547,0.23224660754203796,0.062944196164608,-0.01366156805306673,0.02518470399081707,-0.07187281548976898,-0.02261459082365036,-0.8596753478050232,-0.8321414589881897,-0.5894542932510376,-0.6740975975990295,-0.633459746837616,-0.05159330740571022,-0.049048714339733124,-0.03516104072332382,-0.039005886763334274,-0.037191763520240784
1.031031031031031,1.031031031031031,1.031031031031031,1.031031031031031,1.031031031031031,0.2721997797489166,0.28377342224121094,0.19152924418449402,0.24641989171504974,0.21934278309345245,-2.9803836345672607,-2.8276712894439697,-2.0297648906707764,-2.243952512741089,-2.1431612968444824,1.9083813428878784,0.5712571144104004,1.0010364055633545,-0.5774407386779785,0.22590550780296326,0.06242771074175835,-0.014152542687952518,0.024832727387547493,-0.07226322591304779,-0.022986870259046555,-0.85990971326828,-0.8322119116783142,-0.589577317237854,-0.6740272641181946,-0.6334878206253052,-0.05160098895430565,-0.04904700815677643,-0.03516410291194916,-0.03899705782532692,-0.037188973277807236
1.0410410410410411,1.0410410410410411,1.0410410410410411,1.0410410410410411,1.0410410410410411,0.27241915464401245,0.2839307188987732,0.1916663944721222,0.24650241434574127,0.21945349872112274,-2.9807863235473633,-2.8275349140167236,-2.029914140701294,-2.243412971496582,-2.1429712772369385,1.8997725248336792,0.5629264116287231,0.9951341152191162,-0.5841873288154602,0.21956421434879303,0.06191115081310272,-0.014643493108451366,0.024480720981955528,-0.07265353202819824,-0.023359108716249466,-0.8601430058479309,-0.8322814702987671,-0.5896995663642883,-0.6739561557769775,-0.6335150599479675,-0.051608607172966,-0.049045249819755554,-0.03516712412238121,-0.03898818418383598,-0.03718613088130951
1.0510510510510511,1.0510510510510511,1.0510510510510511,1.0510510510510511,1.0510510510510511,0.2726381719112396,0.2840876281261444,0.19180329144001007,0.2465846687555313,0.21956394612789154,-2.9811854362487793,-2.827394723892212,-2.0300607681274414,-2.242870807647705,-2.1427786350250244,1.8911612033843994,0.5545949935913086,0.9892306327819824,-0.5909333229064941,0.21322250366210938,0.061394497752189636,-0.015134423039853573,0.024128682911396027,-0.07304376363754272,-0.023731332272291183,-0.8603751063346863,-0.8323498964309692,-0.5898211002349854,-0.6738842129707336,-0.6335415840148926,-0.05161615461111069,-0.04904342442750931,-0.03517010062932968,-0.03897926211357117,-0.0371832512319088
1.0610610610610611,1.0610610610610611,1.0610610610610611,1.0610610610610611,1.0610610610610611,0.2728568911552429,0.28424426913261414,0.19193997979164124,0.2466665804386139,0.21967415511608124,-2.9815807342529297,-2.827251434326172,-2.030205011367798,-2.2423255443573,-2.1425833702087402,1.8825477361679077,0.5462626814842224,0.9833258986473083,-0.5976784825325012,0.20688065886497498,0.060877785086631775,-0.015625348314642906,0.023776615038514137,-0.07343389838933945,-0.024103524163365364,-0.8606062531471252,-0.8324173092842102,-0.5899419188499451,-0.6738113760948181,-0.6335673332214355,-0.051623642444610596,-0.04904153570532799,-0.03517303243279457,-0.03897028788924217,-0.03718031942844391
1.0710710710710711,1.0710710710710711,1.0710710710710711,1.0710710710710711,1.0710710710710711,0.27307525277137756,0.28440046310424805,0.1920764148235321,0.2467482089996338,0.21978405117988586,-2.9819724559783936,-2.827104330062866,-2.0303468704223633,-2.2417778968811035,-2.142385482788086,1.8739320039749146,0.5379299521446228,0.977419912815094,-0.604422926902771,0.2005385011434555,0.06036100164055824,-0.01611623913049698,0.02342451550066471,-0.073823943734169,-0.024475684389472008,-0.8608363270759583,-0.8324836492538452,-0.5900620222091675,-0.6737377643585205,-0.6335922479629517,-0.05163106694817543,-0.04903959110379219,-0.035175926983356476,-0.038961268961429596,-0.03717734292149544
1.0810810810810811,1.0810810810810811,1.0810810810810811,1.0810810810810811,1.0810810810810811,0.27329325675964355,0.2845563590526581,0.19221262633800507,0.2468295395374298,0.2198936939239502,-2.982360363006592,-2.826953887939453,-2.0304863452911377,-2.241227388381958,-2.1421847343444824,1.8653138875961304,0.5295963883399963,0.9715127944946289,-0.6111667156219482,0.1941961646080017,0.05984413996338844,-0.016607113182544708,0.023072388023138046,-0.0742138996720314,-0.024847816675901413,-0.8610653877258301,-0.8325490355491638,-0.5901813507080078,-0.673663318157196,-0.6336164474487305,-0.05163843184709549,-0.04903758689761162,-0.0351787731051445,-0.03895220160484314,-0.037174321711063385
1.0910910910910911,1.0910910910910911,1.0910910910910911,1.0910910910910911,1.0910910910910911,0.2735109329223633,0.28471192717552185,0.19234859943389893,0.24691055715084076,0.22000308334827423,-2.9827449321746826,-2.8268003463745117,-2.030623197555542,-2.2406740188598633,-2.141981601715088,1.8566935062408447,0.5212623476982117,0.9656045436859131,-0.6179097294807434,0.18785350024700165,0.059327200055122375,-0.017097968608140945,0.02272023819386959,-0.07460376620292664,-0.025219915434718132,-0.8612933158874512,-0.8326134085655212,-0.5903000831604004,-0.6735879778862,-0.6336398124694824,-0.051645729690790176,-0.04903552308678627,-0.03518157824873924,-0.0389430858194828,-0.03717125579714775
1.1011011011011012,1.1011011011011012,1.1011011011011012,1.1011011011011012,1.1011011011011012,0.27372831106185913,0.2848671078681946,0.1924843192100525,0.24699129164218903,0.2201121747493744,-2.983125686645508,-2.8266427516937256,-2.030757427215576,-2.2401182651519775,-2.1417758464813232,1.8480706214904785,0.5129276514053345,0.9596949815750122,-0.6246520280838013,0.18151065707206726,0.05881018191576004,-0.017588797956705093,0.0223680529743433,-0.0749935433268547,-0.025591980665922165,-0.8615202307701111,-0.8326768279075623,-0.5904179811477661,-0.6735118627548218,-0.6336624622344971,-0.05165296420454979,-0.04903339967131615,-0.0351843386888504,-0.03893392160534859,-0.037168145179748535
1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1111111111111112,0.27394530177116394,0.28502196073532104,0.19261981546878815,0.24707171320915222,0.22022099792957306,-2.9835026264190674,-2.8264822959899902,-2.0308892726898193,-2.2395591735839844,-2.1415674686431885,1.83944571018219,0.50459223985672,0.9537843465805054,-0.6313934922218323,0.17516756057739258,0.05829310789704323,-0.01807960867881775,0.022015847265720367,-0.07538323104381561,-0.02596401982009411,-0.8617461323738098,-0.8327391147613525,-0.5905351638793945,-0.6734349131584167,-0.6336843371391296,-0.05166013911366463,-0.04903121292591095,-0.03518705815076828,-0.03892470896244049,-0.03716498613357544
1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1211211211211212,0.2741619944572449,0.28517642617225647,0.1927550882101059,0.24715183675289154,0.22032955288887024,-2.9838762283325195,-2.8263180255889893,-2.0310187339782715,-2.2389979362487793,-2.1413559913635254,1.8308185338974,0.49625611305236816,0.9478724598884583,-0.6381341814994812,0.16882428526878357,0.057775940746068954,-0.01857040822505951,0.02166360802948475,-0.07577282190322876,-0.026336025446653366,-0.8619709014892578,-0.8328004479408264,-0.5906516313552856,-0.6733571887016296,-0.6337053775787354,-0.05166724696755409,-0.049028970301151276,-0.035189732909202576,-0.03891545161604881,-0.037161778658628464
1.1311311311311312,1.1311311311311312,1.1311311311311312,1.1311311311311312,1.1311311311311312,0.27437832951545715,0.285330593585968,0.19289009273052216,0.24723166227340698,0.22043783962726593,-2.984245538711548,-2.826150417327881,-2.0311455726623535,-2.238433599472046,-2.1411426067352295,1.822189211845398,0.48791930079460144,0.94195955991745,-0.644874095916748,0.16248074173927307,0.0572587326169014,-0.019061187282204628,0.021311352029442787,-0.07616231590509415,-0.026708001270890236,-0.8621946573257446,-0.8328606486320496,-0.5907673835754395,-0.6732785701751709,-0.633725643157959,-0.05167429521679878,-0.04902666062116623,-0.03519236668944359,-0.038906145840883255,-0.037158530205488205
1.1411411411411412,1.1411411411411412,1.1411411411411412,1.1411411411411412,1.1411411411411412,0.27459436655044556,0.2854844033718109,0.1930248886346817,0.24731115996837616,0.22054587304592133,-2.984611988067627,-2.825979232788086,-2.0312700271606445,-2.2378664016723633,-2.1409261226654053,1.8135573863983154,0.4795822203159332,0.9360452890396118,-0.6516132354736328,0.15613707900047302,0.05674143135547638,-0.019551923498511314,0.020959055051207542,-0.07655172049999237,-0.02707994170486927,-0.8624173998832703,-0.8329199552536011,-0.590882420539856,-0.6731991767883301,-0.6337451934814453,-0.0516812801361084,-0.049024298787117004,-0.03519495204091072,-0.03889679163694382,-0.037155237048864365
1.1511511511511512,1.1511511511511512,1.1511511511511512,1.1511511511511512,1.1511511511511512,0.2748100161552429,0.28563785552978516,0.19315944612026215,0.24739038944244385,0.22065362334251404,-2.9849743843078613,-2.8258049488067627,-2.0313918590545654,-2.2372970581054688,-2.14070725440979,1.804923415184021,0.47124430537223816,0.9301299452781677,-0.6583516001701355,0.1497930884361267,0.05622406303882599,-0.020042654126882553,0.020606737583875656,-0.07694103568792343,-0.027451857924461365,-0.8626390099525452,-0.8329781293869019,-0.5909966826438904,-0.6731189489364624,-0.6337639689445496,-0.05168819800019264,-0.049021873623132706,-0.03519749641418457,-0.0388873890042305,-0.03715189918875694
1.1611611611611612,1.1611611611611612,1.1611611611611612,1.1611611611611612,1.1611611611611612,0.2750253677368164,0.28579092025756836,0.1932937651872635,0.24746926128864288,0.22076110541820526,-2.985333204269409,-2.8256266117095947,-2.0315113067626953,-2.2367241382598877,-2.1404855251312256,1.7962872982025146,0.4629059433937073,0.9242136478424072,-0.6650890111923218,0.1434490978717804,0.05570662394165993,-0.02053334377706051,0.020254408940672874,-0.07733024656772614,-0.02782372385263443,-0.8628596067428589,-0.8330353498458862,-0.5911102890968323,-0.6730378270149231,-0.6337818503379822,-0.05169505625963211,-0.04901938512921333,-0.035200003534555435,-0.0388779416680336,-0.03714850917458534
1.1711711711711712,1.1711711711711712,1.1711711711711712,1.1711711711711712,1.1711711711711712,0.27524036169052124,0.2859437167644501,0.19342783093452454,0.24754789471626282,0.2208683341741562,-2.9856882095336914,-2.8254451751708984,-2.031628131866455,-2.2361490726470947,-2.140261650085449,1.7876490354537964,0.4545670449733734,0.9182959198951721,-0.6718258261680603,0.1371048390865326,0.05518913269042969,-0.02102401852607727,0.019902033731341362,-0.07771937549114227,-0.028195567429065704,-0.8630790710449219,-0.8330915570259094,-0.5912231802940369,-0.6729559898376465,-0.6337990760803223,-0.05170184373855591,-0.049016840755939484,-0.03520246222615242,-0.03886844217777252,-0.03714507818222046
1.1811811811811812,1.1811811811811812,1.1811811811811812,1.1811811811811812,1.1811811811811812,0.2754550278186798,0.28609606623649597,0.19356165826320648,0.2476261705160141,0.22097526490688324,-2.986039876937866,-2.8252599239349365,-2.031742572784424,-2.2355706691741943,-2.1400346755981445,1.7790085077285767,0.44622740149497986,0.9123771786689758,-0.6785616278648376,0.13076046109199524,0.054671552032232285,-0.021514663472771645,0.019549645483493805,-0.07810839265584946,-0.028567370027303696,-0.8632975220680237,-0.8331467509269714,-0.5913352966308594,-0.672873318195343,-0.6338154673576355,-0.05170857161283493,-0.04901423305273056,-0.03520487993955612,-0.03885890170931816,-0.037141602486371994
1.1911911911911912,1.1911911911911912,1.1911911911911912,1.1911911911911912,1.1911911911911912,0.2756693363189697,0.2862481474876404,0.19369526207447052,0.2477041631937027,0.2210819125175476,-2.9863874912261963,-2.8250715732574463,-2.0318543910980225,-2.234990119934082,-2.1398050785064697,1.770365834236145,0.43788740038871765,0.9064574837684631,-0.6852966547012329,0.12441594898700714,0.0541539303958416,-0.02200528047978878,0.019197240471839905,-0.07849732041358948,-0.028939133509993553,-0.8635149598121643,-0.8332009315490723,-0.5914466977119446,-0.6727896928787231,-0.6338311433792114,-0.05171523988246918,-0.04901156947016716,-0.03520725294947624,-0.03884930536150932,-0.03713808208703995
1.2012012012012012,1.2012012012012012,1.2012012012012012,1.2012012012012012,1.2012012012012012,0.2758833169937134,0.28639981150627136,0.19382862746715546,0.24778185784816742,0.22118833661079407,-2.98673152923584,-2.8248796463012695,-2.03196382522583,-2.2344067096710205,-2.139573335647583,1.7617210149765015,0.4295467734336853,0.9005364179611206,-0.6920309662818909,0.11807111650705338,0.053636226803064346,-0.022495871409773827,0.01884479448199272,-0.07888615876436234,-0.02931087464094162,-0.8637312650680542,-0.8332540392875671,-0.5915573835372925,-0.672705352306366,-0.6338459253311157,-0.05172184109687805,-0.049008846282958984,-0.03520958125591278,-0.038839664310216904,-0.03713451325893402
1.2112112112112112,1.2112112112112112,1.2112112112112112,1.2112112112112112,1.2112112112112112,0.27609696984291077,0.28655117750167847,0.1939617544412613,0.24785922467708588,0.22129444777965546,-2.987071990966797,-2.8246841430664062,-2.0320708751678467,-2.2338201999664307,-2.139338493347168,1.753073811531067,0.4212057292461395,0.8946145176887512,-0.6987642049789429,0.11172627657651901,0.053118448704481125,-0.022986438125371933,0.01849234290421009,-0.07927488535642624,-0.029682574793696404,-0.8639464974403381,-0.8333061337471008,-0.5916673541069031,-0.6726201772689819,-0.6338600516319275,-0.051728375256061554,-0.049006056040525436,-0.035211868584156036,-0.0388299785554409,-0.03713089972734451
1.2212212212212212,1.2212212212212212,1.2212212212212212,1.2212212212212212,1.2212212212212212,0.2763102650642395,0.28670212626457214,0.19409465789794922,0.24793635308742523,0.22140029072761536,-2.9874088764190674,-2.8244855403900146,-2.0321755409240723,-2.233231544494629,-2.139101028442383,1.744424819946289,0.4128640294075012,0.8886913657188416,-0.7054967880249023,0.10538123548030853,0.05260062590241432,-0.023476971313357353,0.018139859661459923,-0.07966354489326477,-0.030054232105612755,-0.8641607761383057,-0.8333572149276733,-0.5917764902114868,-0.672534167766571,-0.6338732838630676,-0.05173485353589058,-0.04900320991873741,-0.03521410748362541,-0.03882024437189102,-0.03712724149227142
1.2312312312312312,1.2312312312312312,1.2312312312312312,1.2312312312312312,1.2312312312312312,0.27652326226234436,0.28685277700424194,0.19422730803489685,0.24801309406757355,0.22150588035583496,-2.9877419471740723,-2.8242831230163574,-2.0322773456573486,-2.2326395511627197,-2.1388611793518066,1.7357735633850098,0.4045218229293823,0.8827670216560364,-0.7122283577919006,0.09903611987829208,0.05208272859454155,-0.023967480286955833,0.017787350341677666,-0.08005207031965256,-0.03042585775256157,-0.8643739223480225,-0.8334072828292847,-0.5918850302696228,-0.6724473237991333,-0.6338858604431152,-0.05174126476049423,-0.04900030791759491,-0.0352163091301918,-0.03881046175956726,-0.037123534828424454
1.2412412412412412,1.2412412412412412,1.2412412412412412,1.2412412412412412,1.2412412412412412,0.27673590183258057,0.2870030999183655,0.1943597048521042,0.24808958172798157,0.22161118686199188,-2.9880714416503906,-2.824077606201172,-2.032376766204834,-2.2320454120635986,-2.1386184692382812,1.72711980342865,0.39617905020713806,0.8768418431282043,-0.7189592123031616,0.09269092231988907,0.05156474933028221,-0.02445797249674797,0.017434831708669662,-0.08044052124023438,-0.0307974424213171,-0.8645860552787781,-0.83345627784729,-0.5919927954673767,-0.6723596453666687,-0.6338975429534912,-0.05174761265516281,-0.048997338861227036,-0.03521846979856491,-0.03880063071846962,-0.0371197834610939
1.2512512512512513,1.2512512512512513,1.2512512512512513,1.2512512512512513,1.2512512512512513,0.2769481837749481,0.2871530055999756,0.19449187815189362,0.24816574156284332,0.22171622514724731,-2.9883973598480225,-2.8238680362701416,-2.0324738025665283,-2.231448173522949,-2.138373374938965,1.7184641361236572,0.3878359794616699,0.870915412902832,-0.7256890535354614,0.08634547889232635,0.05104672163724899,-0.02494841068983078,0.01708228513598442,-0.08082886040210724,-0.031168993562459946,-0.864797055721283,-0.833504319190979,-0.5920998454093933,-0.6722711324691772,-0.6339085102081299,-0.051753897219896317,-0.048994313925504684,-0.03522058203816414,-0.0387907512485981,-0.03711599111557007
1.2612612612612613,1.2612612612612613,1.2612612612612613,1.2612612612612613,1.2612612612612613,0.2771601378917694,0.28730258345603943,0.19462382793426514,0.2482416033744812,0.22182099521160126,-2.9887197017669678,-2.823655366897583,-2.0325684547424316,-2.2308483123779297,-2.138125419616699,1.7098067998886108,0.3794924318790436,0.8649880290031433,-0.7324180603027344,0.07999995350837708,0.05052865296602249,-0.0254388265311718,0.01672971248626709,-0.08121711015701294,-0.031540513038635254,-0.8650070428848267,-0.8335513472557068,-0.5922061800956726,-0.6721818447113037,-0.6339187026023865,-0.05176011845469475,-0.04899122565984726,-0.035222653299570084,-0.038780827075242996,-0.037112146615982056
1.2712712712712713,1.2712712712712713,1.2712712712712713,1.2712712712712713,1.2712712712712713,0.27737173438072205,0.287451833486557,0.19475552439689636,0.2483171820640564,0.2219254970550537,-2.9890377521514893,-2.823439121246338,-2.0326602458953857,-2.230245590209961,-2.1378750801086426,1.7011469602584839,0.3711482882499695,0.8590593934059143,-0.7391461730003357,0.0736544132232666,0.050010502338409424,-0.025929216295480728,0.016377121210098267,-0.08160525560379028,-0.03191198408603668,-0.8652160167694092,-0.8335973024368286,-0.5923117399215698,-0.6720917224884033,-0.633928120136261,-0.051766276359558105,-0.04898808151483536,-0.03522467985749245,-0.038770854473114014,-0.03710826113820076
1.2812812812812813,1.2812812812812813,1.2812812812812813,1.2812812812812813,1.2812812812812813,0.2775830030441284,0.28760072588920593,0.1948869824409485,0.24839244782924652,0.22202971577644348,-2.9893527030944824,-2.8232197761535645,-2.032749891281128,-2.229640483856201,-2.137622117996216,1.692484974861145,0.36280375719070435,0.8531298637390137,-0.7458733320236206,0.06730873137712479,0.049492280930280685,-0.02641957625746727,0.01602451130747795,-0.08199330419301987,-0.032283421605825424,-0.865423858165741,-0.8336422443389893,-0.5924166440963745,-0.6720007658004761,-0.6339367628097534,-0.05177237093448639,-0.04898487403988838,-0.03522666543722153,-0.03876083344221115,-0.037104327231645584
1.2912912912912913,1.2912912912912913,1.2912912912912913,1.2912912912912913,1.2912912912912913,0.2777939438819885,0.2877492308616638,0.19501818716526031,0.2484673708677292,0.22213368117809296,-2.989664077758789,-2.8229966163635254,-2.032836675643921,-2.229032039642334,-2.13736629486084,1.6838210821151733,0.35445868968963623,0.8471992611885071,-0.7525995969772339,0.06096302717924118,0.04897401109337807,-0.02690989524126053,0.01567188836634159,-0.0823812484741211,-0.032654810696840286,-0.8656306862831116,-0.8336861729621887,-0.5925207734107971,-0.671908974647522,-0.633944571018219,-0.0517784021794796,-0.04898160696029663,-0.035228606313467026,-0.03875076398253441,-0.03710034862160683
1.3013013013013013,1.3013013013013013,1.3013013013013013,1.3013013013013013,1.3013013013013013,0.27800452709198,0.28789740800857544,0.19514916837215424,0.24854204058647156,0.22223734855651855,-2.989971399307251,-2.8227698802948,-2.032921314239502,-2.228421449661255,-2.137108087539673,1.6751551628112793,0.34611329436302185,0.8412675261497498,-0.7593249678611755,0.05461719259619713,0.04845568537712097,-0.0274001844227314,0.015319231897592545,-0.08276909589767456,-0.03302616998553276,-0.8658363819122314,-0.833729088306427,-0.5926242470741272,-0.671816349029541,-0.6339516639709473,-0.051784370094537735,-0.048978276550769806,-0.03523050621151924,-0.038740649819374084,-0.037096329033374786
1.3113113113113113,1.3113113113113113,1.3113113113113113,1.3113113113113113,1.3113113113113113,0.27821478247642517,0.2880452275276184,0.19527991116046906,0.24861638247966766,0.22234074771404266,-2.9902753829956055,-2.822539806365967,-2.033003330230713,-2.2278077602386475,-2.1368470191955566,1.6664868593215942,0.33776748180389404,0.8353349566459656,-0.7660493850708008,0.04827127978205681,0.04793727770447731,-0.027890441939234734,0.014966570772230625,-0.08315683901309967,-0.033397480845451355,-0.8660410642623901,-0.8337709307670593,-0.5927268862724304,-0.671722948551178,-0.6339580416679382,-0.0517902746796608,-0.048974890261888504,-0.03523235768079758,-0.03873048722743988,-0.037092261016368866
1.3213213213213213,1.3213213213213213,1.3213213213213213,1.3213213213213213,1.3213213213213213,0.2784246802330017,0.2881926894187927,0.19541043043136597,0.2486904114484787,0.22244389355182648,-2.9905753135681152,-2.8223063945770264,-2.033082962036133,-2.22719144821167,-2.1365835666656494,1.657816767692566,0.3294213116168976,0.8294011354446411,-0.7727728486061096,0.0419253408908844,0.047418829053640366,-0.028380654752254486,0.014613878913223743,-0.08354447782039642,-0.033768754452466965,-0.8662447333335876,-0.83381187915802,-0.5928288698196411,-0.6716286540031433,-0.6339634656906128,-0.051796115934848785,-0.048971448093652725,-0.03523417189717293,-0.038720276206731796,-0.037088144570589066
1.3313313313313313,1.3313313313313313,1.3313313313313313,1.3313313313313313,1.3313313313313313,0.27863427996635437,0.2883398234844208,0.1955406665802002,0.24876415729522705,0.2225467413663864,-2.9908719062805176,-2.8220696449279785,-2.0331597328186035,-2.2265725135803223,-2.136317253112793,1.6491447687149048,0.32107460498809814,0.823466420173645,-0.7794954180717468,0.035579387098550797,0.04690032824873924,-0.028870850801467896,0.014261183328926563,-0.08393201977014542,-0.03413998335599899,-0.8664472699165344,-0.8338516354560852,-0.5929300785064697,-0.6715335249900818,-0.6339682340621948,-0.0518018938601017,-0.048967935144901276,-0.0352359376847744,-0.03871001675724983,-0.037083983421325684
1.3413413413413413,1.3413413413413413,1.3413413413413413,1.3413413413413413,1.3413413413413413,0.278843492269516,0.2884865999221802,0.1956706941127777,0.24883756041526794,0.22264932096004486,-2.9911646842956543,-2.821829319000244,-2.0332343578338623,-2.2259504795074463,-2.1360485553741455,1.6404705047607422,0.31272751092910767,0.8175306916236877,-0.7862169742584229,0.029233291745185852,0.04638174921274185,-0.029361000284552574,0.013908462598919868,-0.08431944996118546,-0.034511175006628036,-0.8666486740112305,-0.8338904976844788,-0.593030571937561,-0.671437680721283,-0.6339722275733948,-0.051807601004838943,-0.048964373767375946,-0.03523766249418259,-0.038699712604284286,-0.03707978129386902
1.3513513513513513,1.3513513513513513,1.3513513513513513,1.3513513513513513,1.3513513513513513,0.27905234694480896,0.28863298892974854,0.19580048322677612,0.24891071021556854,0.2227516621351242,-2.9914536476135254,-2.821585178375244,-2.03330659866333,-2.2253262996673584,-2.135777473449707,1.6317946910858154,0.30438005924224854,0.8115939497947693,-0.7929375767707825,0.022887174040079117,0.04586314409971237,-0.029851112514734268,0.013555719517171383,-0.08470678329467773,-0.0348823256790638,-0.8668491244316101,-0.8339282870292664,-0.5931304097175598,-0.6713408827781677,-0.6339753866195679,-0.05181325599551201,-0.048960745334625244,-0.03523934632539749,-0.03868935629725456,-0.037075530737638474
1.3613613613613613,1.3613613613613613,1.3613613613613613,1.3613613613613613,1.3613613613613613,0.27926090359687805,0.28877902030944824,0.19593001902103424,0.2489835023880005,0.22285370528697968,-2.991739273071289,-2.821337938308716,-2.0333759784698486,-2.224698781967163,-2.1355032920837402,1.623116374015808,0.29603224992752075,0.8056563138961792,-0.7996572256088257,0.016540981829166412,0.045344457030296326,-0.030341194942593575,0.013202972710132599,-0.08509401232004166,-0.035253435373306274,-0.8670485019683838,-0.8339650630950928,-0.5932294726371765,-0.67124342918396,-0.6339778304100037,-0.0518188402056694,-0.04895705729722977,-0.035240985453128815,-0.038678959012031555,-0.03707123547792435
1.3713713713713713,1.3713713713713713,1.3713713713713713,1.3713713713713713,1.3713713713713713,0.2794691026210785,0.2889247536659241,0.19605931639671326,0.24905601143836975,0.22295546531677246,-2.992021322250366,-2.821087121963501,-2.0334432125091553,-2.2240688800811768,-2.1352267265319824,1.6144362688064575,0.28768402338027954,0.7997175455093384,-0.8063759207725525,0.010194940492510796,0.044825728982686996,-0.030831238254904747,0.012850199826061726,-0.08548113703727722,-0.035624489188194275,-0.8672467470169067,-0.8340007662773132,-0.5933277606964111,-0.6711450219154358,-0.6339794397354126,-0.051824361085891724,-0.048953309655189514,-0.035242579877376556,-0.03866850957274437,-0.03706689178943634
1.3813813813813813,1.3813813813813813,1.3813813813813813,1.3813813813813813,1.3813813813813813,0.2796769440174103,0.28907009959220886,0.19618840515613556,0.24912825226783752,0.22305695712566376,-2.9922990798950195,-2.8208329677581787,-2.033507823944092,-2.2234363555908203,-2.1349472999572754,1.6057541370391846,0.27933555841445923,0.7937778234481812,-0.8130935430526733,0.003848761087283492,0.04430694133043289,-0.03132123872637749,0.012497412972152233,-0.08586815744638443,-0.03599551320075989,-0.8674439787864685,-0.8340355157852173,-0.5934253931045532,-0.6710457801818848,-0.6339803338050842,-0.05182982236146927,-0.048949502408504486,-0.035244133323431015,-0.038658011704683304,-0.03706250712275505
1.3913913913913913,1.3913913913913913,1.3913913913913913,1.3913913913913913,1.3913913913913913,0.2798844873905182,0.289215087890625,0.19631721079349518,0.24920016527175903,0.22315818071365356,-2.9925737380981445,-2.820575475692749,-2.033569812774658,-2.2228009700775146,-2.1346654891967773,1.5970698595046997,0.2709866464138031,0.7878370881080627,-0.8198102712631226,-0.002497322391718626,0.043788086622953415,-0.03181120753288269,0.012144609354436398,-0.08625507354736328,-0.036366481333971024,-0.8676401972770691,-0.8340692520141602,-0.5935221910476685,-0.6709457635879517,-0.633980393409729,-0.05183521658182144,-0.04894563555717468,-0.03524564206600189,-0.03864746913313866,-0.03705807402729988
1.4014014014014013,1.4014014014014013,1.4014014014014013,1.4014014014014013,1.4014014014014013,0.28009167313575745,0.2893597185611725,0.1964457929134369,0.24927175045013428,0.22325913608074188,-2.992844581604004,-2.820314407348633,-2.0336294174194336,-2.2221627235412598,-2.134381055831909,1.588383674621582,0.26263749599456787,0.7818954586982727,-0.8265259265899658,-0.008843488059937954,0.04326918348670006,-0.03230113163590431,0.011791791766881943,-0.08664188534021378,-0.036737412214279175,-0.867835283279419,-0.8341019153594971,-0.5936183929443359,-0.6708449721336365,-0.6339796781539917,-0.05184055119752884,-0.048941709101200104,-0.035247109830379486,-0.03863687813282013,-0.03705359250307083
1.4114114114114114,1.4114114114114114,1.4114114114114114,1.4114114114114114,1.4114114114114114,0.28029847145080566,0.2895039916038513,0.1965741217136383,0.24934305250644684,0.22335979342460632,-2.9931116104125977,-2.82004976272583,-2.033686399459839,-2.2215218544006348,-2.134093761444092,1.5796958208084106,0.25428786873817444,0.775952935218811,-0.8332405686378479,-0.01518961414694786,0.04275023937225342,-0.032791025936603546,0.011438963934779167,-0.08702859282493591,-0.037108298391103745,-0.8680293560028076,-0.8341336250305176,-0.5937138199806213,-0.6707432866096497,-0.6339781880378723,-0.051845818758010864,-0.04893772676587105,-0.0352485328912735,-0.03862624242901802,-0.0370490700006485
1.4214214214214214,1.4214214214214214,1.4214214214214214,1.4214214214214214,1.4214214214214214,0.2805049419403076,0.2896478772163391,0.196702241897583,0.24941401183605194,0.22346021234989166,-2.993375062942505,-2.8197813034057617,-2.0337412357330322,-2.2208783626556396,-2.1338040828704834,1.5710057020187378,0.24593806266784668,0.7700093388557434,-0.839954137802124,-0.02153576724231243,0.042231231927871704,-0.0332808643579483,0.0110861137509346,-0.0874151811003685,-0.03747913986444473,-0.8682224154472351,-0.8341642022132874,-0.5938084721565247,-0.6706408262252808,-0.6339759230613708,-0.051851026713848114,-0.04893367365002632,-0.03524991124868393,-0.03861555829644203,-0.037044502794742584
1.4314314314314314,1.4314314314314314,1.4314314314314314,1.4314314314314314,1.4314314314314314,0.2807110846042633,0.2897914946079254,0.19683007895946503,0.24948467314243317,0.22356033325195312,-2.9936347007751465,-2.819509983062744,-2.0337932109832764,-2.2202320098876953,-2.133511781692505,1.5623139142990112,0.23758795857429504,0.7640648484230042,-0.8466668128967285,-0.027881881222128868,0.04171217232942581,-0.03377067297697067,0.010733256116509438,-0.08780167251825333,-0.03784992918372154,-0.8684142231941223,-0.8341938257217407,-0.5939024686813354,-0.670537531375885,-0.6339728832244873,-0.05185616388916969,-0.048929568380117416,-0.03525124862790108,-0.03860482573509216,-0.03703988716006279
1.4414414414414414,1.4414414414414414,1.4414414414414414,1.4414414414414414,1.4414414414414414,0.28091689944267273,0.2899346947669983,0.19695769250392914,0.2495550513267517,0.2236601710319519,-2.9938907623291016,-2.81923508644104,-2.0338428020477295,-2.219583034515381,-2.133216619491577,1.5536202192306519,0.22923751175403595,0.7581193447113037,-0.8533783555030823,-0.034227900207042694,0.041193075478076935,-0.03426043689250946,0.010380384512245655,-0.0881880447268486,-0.03822067007422447,-0.8686050772666931,-0.8342223763465881,-0.5939956903457642,-0.6704333424568176,-0.6339691281318665,-0.051861245185136795,-0.04892539978027344,-0.035252541303634644,-0.038594044744968414,-0.037035226821899414
1.4514514514514514,1.4514514514514514,1.4514514514514514,1.4514514514514514,1.4514514514514514,0.2811223566532135,0.2900775969028473,0.19708506762981415,0.24962513148784637,0.2237597554922104,-2.994143486022949,-2.8189566135406494,-2.0338897705078125,-2.218931198120117,-2.1329190731048584,1.5449246168136597,0.22088675200939178,0.7521730661392212,-0.8600888848304749,-0.040573883801698685,0.04067392274737358,-0.03475016728043556,0.01002750638872385,-0.08857432007789612,-0.03859137371182442,-0.8687949180603027,-0.8342499732971191,-0.5940881967544556,-0.6703284382820129,-0.633964478969574,-0.051866259425878525,-0.04892117157578468,-0.03525378927588463,-0.038583219051361084,-0.03703052178025246
1.4614614614614614,1.4614614614614614,1.4614614614614614,1.4614614614614614,1.4614614614614614,0.2813274562358856,0.2902200520038605,0.19721221923828125,0.24969491362571716,0.22385907173156738,-2.994392156600952,-2.8186745643615723,-2.0339345932006836,-2.2182769775390625,-2.1326191425323486,1.5362268686294556,0.2125357687473297,0.7462257146835327,-0.8667984008789062,-0.04691989719867706,0.04015471413731575,-0.03523983806371689,0.00967460311949253,-0.08896049112081528,-0.03896202892065048,-0.8689835071563721,-0.8342764973640442,-0.5941799879074097,-0.6702226400375366,-0.633959174156189,-0.051871202886104584,-0.048916883766651154,-0.03525499999523163,-0.038572344928979874,-0.03702577203512192
1.4714714714714714,1.4714714714714714,1.4714714714714714,1.4714714714714714,1.4714714714714714,0.2815322279930115,0.2903622090816498,0.19733910262584686,0.2497643381357193,0.2239581197500229,-2.9946372509002686,-2.818389415740967,-2.0339767932891846,-2.2176194190979004,-2.1323163509368896,1.5275274515151978,0.20418454706668854,0.7402775287628174,-0.8735067248344421,-0.053265754133462906,0.03963545709848404,-0.035729482769966125,0.009321696124970913,-0.08934654295444489,-0.03933263570070267,-0.8691712617874146,-0.8343020081520081,-0.5942710041999817,-0.6701160669326782,-0.6339530348777771,-0.051876094192266464,-0.04891253635287285,-0.03525615856051445,-0.03856142237782478,-0.0370209775865078
1.4814814814814814,1.4814814814814814,1.4814814814814814,1.4814814814814814,1.4814814814814814,0.2817366421222687,0.29050397872924805,0.19746574759483337,0.24983349442481995,0.22405685484409332,-2.9948787689208984,-2.8181004524230957,-2.0340163707733154,-2.2169597148895264,-2.1320109367370605,1.5188261270523071,0.19583314657211304,0.7343284487724304,-0.8802140951156616,-0.05961163341999054,0.03911615163087845,-0.03621906414628029,0.00896877609193325,-0.08973248302936554,-0.039703190326690674,-0.8693578243255615,-0.8343265056610107,-0.5943613648414612,-0.6700085997581482,-0.6339461207389832,-0.05188091844320297,-0.04890812933444977,-0.035257283598184586,-0.03855045512318611,-0.037016138434410095
1.4914914914914914,1.4914914914914914,1.4914914914914914,1.4914914914914914,1.4914914914914914,0.2819406986236572,0.29064545035362244,0.19759216904640198,0.24990233778953552,0.22415532171726227,-2.9951164722442627,-2.8178083896636963,-2.0340535640716553,-2.216297149658203,-2.1317026615142822,1.5101230144500732,0.1874813288450241,0.728378415107727,-0.8869203329086304,-0.06595735996961594,0.038596805185079575,-0.03670862689614296,0.008615842089056969,-0.09011832624673843,-0.0400736927986145,-0.8695433139801025,-0.8343499898910522,-0.5944508910179138,-0.6699003577232361,-0.6339384317398071,-0.05188567563891411,-0.04890366643667221,-0.03525835648179054,-0.03853943571448326,-0.03701125085353851
1.5015015015015014,1.5015015015015014,1.5015015015015014,1.5015015015015014,1.5015015015015014,0.2821443974971771,0.2907865345478058,0.1977183073759079,0.24997086822986603,0.22425353527069092,-2.9953505992889404,-2.8175127506256104,-2.034087896347046,-2.2156317234039307,-2.131392240524292,1.501417875289917,0.1791294515132904,0.7224275469779968,-0.8936254978179932,-0.07230305671691895,0.03807741031050682,-0.03719812259078026,0.008262909948825836,-0.09050404280424118,-0.04044415056705475,-0.8697277903556824,-0.8343724012374878,-0.5945397615432739,-0.6697913408279419,-0.633929967880249,-0.05189037322998047,-0.04889913648366928,-0.035259392112493515,-0.03852837532758713,-0.03700631856918335
1.5115115115115114,1.5115115115115114,1.5115115115115114,1.5115115115115114,1.5115115115115114,0.28234782814979553,0.2909272313117981,0.1978442370891571,0.25003907084465027,0.22435146570205688,-2.9955811500549316,-2.817213535308838,-2.0341200828552246,-2.214963436126709,-2.1310789585113525,1.492711067199707,0.17077721655368805,0.7164756655693054,-0.9003295302391052,-0.0786486566066742,0.03755795583128929,-0.03768758103251457,0.007909951731562614,-0.09088965505361557,-0.040814559906721115,-0.869911253452301,-0.8343939185142517,-0.5946279168128967,-0.6696814298629761,-0.6339207291603088,-0.051895007491111755,-0.048894550651311874,-0.035260383039712906,-0.038517262786626816,-0.037001341581344604
1.5215215215215214,1.5215215215215214,1.5215215215215214,1.5215215215215214,1.5215215215215214,0.2825508117675781,0.29106760025024414,0.19796991348266602,0.2501070201396942,0.22444912791252136,-2.995807647705078,-2.816910743713379,-2.0341498851776123,-2.2142927646636963,-2.130763053894043,1.4840021133422852,0.16242486238479614,0.7105230093002319,-0.9070325493812561,-0.08499416708946228,0.03703846037387848,-0.03817698732018471,0.007556984666734934,-0.0912751629948616,-0.0411849170923233,-0.8700935244560242,-0.8344143033027649,-0.5947152376174927,-0.6695706844329834,-0.6339107155799866,-0.05189957469701767,-0.04888990521430969,-0.03526132553815842,-0.03850610554218292,-0.03699631989002228
1.5315315315315314,1.5315315315315314,1.5315315315315314,1.5315315315315314,1.5315315315315314,0.28275349736213684,0.29120761156082153,0.19809535145759583,0.2501746416091919,0.22454649209976196,-2.996030807495117,-2.8166046142578125,-2.034176826477051,-2.2136192321777344,-2.1304445266723633,1.4752916097640991,0.15407226979732513,0.7045695185661316,-0.9137343764305115,-0.09133952111005783,0.036518920212984085,-0.03866634890437126,0.007204020395874977,-0.09166055172681808,-0.04155522212386131,-0.8702747225761414,-0.8344336748123169,-0.5948020219802856,-0.6694592237472534,-0.6338998675346375,-0.05190407857298851,-0.048885196447372437,-0.03526223450899124,-0.03849490359425545,-0.03699124976992607
1.5415415415415414,1.5415415415415414,1.5415415415415414,1.5415415415415414,1.5415415415415414,0.2829558551311493,0.2913472652435303,0.19822055101394653,0.2502419650554657,0.22464360296726227,-2.9962501525878906,-2.8162951469421387,-2.0342018604278564,-2.2129433155059814,-2.1301233768463135,1.4665791988372803,0.1457194983959198,0.6986151337623596,-0.9204351902008057,-0.09768478572368622,0.03599933907389641,-0.03915566951036453,0.006851039361208677,-0.09204583615064621,-0.04192547872662544,-0.8704549074172974,-0.8344520330429077,-0.5948878526687622,-0.6693468689918518,-0.6338882446289062,-0.05190851911902428,-0.048880428075790405,-0.03526309132575989,-0.038483649492263794,-0.03698613494634628
1.5515515515515514,1.5515515515515514,1.5515515515515514,1.5515515515515514,1.5515515515515514,0.2831578552722931,0.29148656129837036,0.19834549725055695,0.25030896067619324,0.2247404307126999,-2.9964659214019775,-2.8159821033477783,-2.034224033355713,-2.212264060974121,-2.1297998428344727,1.4578652381896973,0.13736653327941895,0.6926597952842712,-0.9271346926689148,-0.10402996093034744,0.035479720681905746,-0.039644937962293625,0.006498051341623068,-0.09243099391460419,-0.04229568690061569,-0.8706340789794922,-0.8344693779945374,-0.5949731469154358,-0.6692336201667786,-0.6338759064674377,-0.05191290006041527,-0.0488756038248539,-0.03526391088962555,-0.03847234696149826,-0.03698097541928291
1.5615615615615615,1.5615615615615615,1.5615615615615615,1.5615615615615615,1.5615615615615615,0.28335949778556824,0.2916254997253418,0.19847021996974945,0.2503756582736969,0.22483699023723602,-2.996678113937378,-2.8156657218933105,-2.034243583679199,-2.2115824222564697,-2.1294734477996826,1.4491491317749023,0.12901338934898376,0.686703622341156,-0.9338331818580627,-0.11037510633468628,0.03496003895998001,-0.040134161710739136,0.006145047023892403,-0.0928160548210144,-0.04266584664583206,-0.870812177658081,-0.8344857096672058,-0.5950576066970825,-0.6691197156906128,-0.6338627934455872,-0.051917217671871185,-0.048870716243982315,-0.03526468575000763,-0.038461003452539444,-0.03697577118873596
1.5715715715715715,1.5715715715715715,1.5715715715715715,1.5715715715715715,1.5715715715715715,0.28356078267097473,0.29176411032676697,0.19859465956687927,0.2504420578479767,0.22493326663970947,-2.9968864917755127,-2.8153457641601562,-2.0342607498168945,-2.2108983993530273,-2.1291444301605225,1.4404314756393433,0.12066007405519485,0.6807467937469482,-0.94053053855896,-0.11671997606754303,0.034440334886312485,-0.040623340755701065,0.005792055279016495,-0.09320098906755447,-0.04303594306111336,-0.8709891438484192,-0.8345009684562683,-0.5951413512229919,-0.6690049171447754,-0.6338489055633545,-0.05192146450281143,-0.04886576905846596,-0.03526541590690613,-0.03844960778951645,-0.03697052597999573
1.5815815815815815,1.5815815815815815,1.5815815815815815,1.5815815815815815,1.5815815815815815,0.28376173973083496,0.2919023036956787,0.19871889054775238,0.2505081295967102,0.22502927482128143,-2.997091293334961,-2.8150224685668945,-2.034275531768799,-2.2102112770080566,-2.1288130283355713,1.4317119121551514,0.1123066321015358,0.6747889518737793,-0.9472267031669617,-0.12306476384401321,0.03392057120800018,-0.04111245274543762,0.005439041182398796,-0.09358581900596619,-0.04340599849820137,-0.8711650967597961,-0.8345152139663696,-0.5952243804931641,-0.6688892245292664,-0.6338342428207397,-0.0519256554543972,-0.048860762268304825,-0.035266101360321045,-0.038438163697719574,-0.03696523234248161
1.5915915915915915,1.5915915915915915,1.5915915915915915,1.5915915915915915,1.5915915915915915,0.28396233916282654,0.2920401990413666,0.1988428682088852,0.25057387351989746,0.2251249998807907,-2.9972920417785645,-2.8146958351135254,-2.034287452697754,-2.2095212936401367,-2.12847900390625,1.4229906797409058,0.10395300388336182,0.6688304543495178,-0.9539216756820679,-0.12940938770771027,0.033400774002075195,-0.04160153493285179,0.005086028017103672,-0.09397051483392715,-0.04377599060535431,-0.8713399171829224,-0.8345284461975098,-0.5953067541122437,-0.66877281665802,-0.6338186860084534,-0.0519297756254673,-0.04885569214820862,-0.03526674956083298,-0.038426678627729416,-0.03695988655090332
1.6016016016016015,1.6016016016016015,1.6016016016016015,1.6016016016016015,1.6016016016016015,0.28416258096694946,0.292177677154541,0.1989665925502777,0.2506393492221832,0.2252204418182373,-2.9974894523620605,-2.8143653869628906,-2.034297227859497,-2.2088286876678467,-2.1281418800354004,1.4142677783966064,0.09559931606054306,0.6628708839416504,-0.9606154561042786,-0.13575376570224762,0.03288094699382782,-0.04209054633975029,0.004732996225357056,-0.09435511380434036,-0.04414593055844307,-0.8715137243270874,-0.8345406651496887,-0.5953882336616516,-0.668655514717102,-0.6338024735450745,-0.051933836191892624,-0.048850566148757935,-0.03526734933257103,-0.03841514140367508,-0.03695450350642204
1.6116116116116117,1.6116116116116117,1.6116116116116117,1.6116116116116117,1.6116116116116117,0.2843624949455261,0.2923148274421692,0.19909006357192993,0.2507045269012451,0.2253156304359436,-2.997683048248291,-2.8140318393707275,-2.03430438041687,-2.2081336975097656,-2.127802848815918,1.4055429697036743,0.08724556118249893,0.6569107174873352,-0.9673081636428833,-0.1420980989933014,0.03236106038093567,-0.042579520493745804,0.004379972815513611,-0.09473958611488342,-0.04451582208275795,-0.8716863989830017,-0.8345518708229065,-0.5954691171646118,-0.668537437915802,-0.6337854266166687,-0.051937833428382874,-0.048845384269952774,-0.0352679081261158,-0.03840355947613716,-0.036949072033166885
1.6216216216216217,1.6216216216216217,1.6216216216216217,1.6216216216216217,1.6216216216216217,0.28456205129623413,0.2924515902996063,0.19921332597732544,0.25076937675476074,0.22541050612926483,-2.997873306274414,-2.813694477081299,-2.034309148788452,-2.2074358463287354,-2.127460479736328,1.396816611289978,0.07889162003993988,0.6509496569633484,-0.9739996194839478,-0.14844216406345367,0.031841155141592026,-0.04306843504309654,0.004026937298476696,-0.09512395411729813,-0.044885654002428055,-0.8718579411506653,-0.8345620632171631,-0.5955491662025452,-0.6684185266494751,-0.6337676644325256,-0.05194175988435745,-0.04884013533592224,-0.03526842221617699,-0.03839192911982536,-0.036943599581718445
1.6316316316316317,1.6316316316316317,1.6316316316316317,1.6316316316316317,1.6316316316316317,0.2847612500190735,0.2925880551338196,0.19933632016181946,0.2508338987827301,0.22550512850284576,-2.9980595111846924,-2.813354015350342,-2.034311294555664,-2.2067348957061768,-2.1271159648895264,1.3880884647369385,0.07053761184215546,0.6449877023696899,-0.9806899428367615,-0.15478608012199402,0.03132119029760361,-0.0435572974383831,0.003673896426334977,-0.09550819545984268,-0.04525543004274368,-0.8720285296440125,-0.8345712423324585,-0.5956286191940308,-0.6682987809181213,-0.6337490677833557,-0.051945626735687256,-0.04883483052253723,-0.03526889532804489,-0.038380254060029984,-0.036938074976205826
1.6416416416416417,1.6416416416416417,1.6416416416416417,1.6416416416416417,1.6416416416416417,0.2849600911140442,0.2927241325378418,0.19945910573005676,0.250898152589798,0.225599467754364,-2.998242139816284,-2.8130099773406982,-2.034311294555664,-2.2060320377349854,-2.1267688274383545,1.3793586492538452,0.062183480709791183,0.639025092124939,-0.9873790144920349,-0.16112978756427765,0.03080120123922825,-0.044046103954315186,0.003320845542475581,-0.09589232504367828,-0.045625146478414536,-0.8721981048583984,-0.8345792889595032,-0.5957072377204895,-0.6681782603263855,-0.6337297558784485,-0.05194943770766258,-0.04882946237921715,-0.035269323736429214,-0.038368530571460724,-0.036932509392499924
1.6516516516516517,1.6516516516516517,1.6516516516516517,1.6516516516516517,1.6516516516516517,0.28515860438346863,0.292859822511673,0.1995815932750702,0.2509620487689972,0.22569355368614197,-2.9984211921691895,-2.812662363052368,-2.0343081951141357,-2.2053256034851074,-2.1264190673828125,1.3706269264221191,0.05382928252220154,0.6330617666244507,-0.9940668344497681,-0.16747339069843292,0.03028116375207901,-0.044534869492053986,0.0029678107239305973,-0.09627633541822433,-0.04599481821060181,-0.8723665475845337,-0.8345864415168762,-0.5957851409912109,-0.668056845664978,-0.6337096095085144,-0.05195317789912224,-0.04882403835654259,-0.035269707441329956,-0.038356758654117584,-0.03692689910531044
1.6616616616616617,1.6616616616616617,1.6616616616616617,1.6616616616616617,1.6616616616616617,0.2853567898273468,0.2929951548576355,0.1997038722038269,0.2510257065296173,0.22578734159469604,-2.998596429824829,-2.8123114109039307,-2.0343031883239746,-2.2046170234680176,-2.1260666847229004,1.361893892288208,0.045475076884031296,0.6270974278450012,-1.0007535219192505,-0.1738167703151703,0.029761094599962234,-0.045023564249277115,0.002614750061184168,-0.09666023403406143,-0.0463644340634346,-0.872533917427063,-0.8345925211906433,-0.5958623290061951,-0.6679346561431885,-0.6336886882781982,-0.05195685476064682,-0.04881855472922325,-0.035270046442747116,-0.03834494203329086,-0.036921240389347076
1.6716716716716717,1.6716716716716717,1.6716716716716717,1.6716716716716717,1.6716716716716717,0.28555458784103394,0.29313018918037415,0.19982588291168213,0.25108903646469116,0.22588086128234863,-2.9987680912017822,-2.8119571208953857,-2.0342955589294434,-2.2039058208465576,-2.125711679458618,1.3531588315963745,0.037120744585990906,0.6211325526237488,-1.0074388980865479,-0.18015983700752258,0.02924097701907158,-0.045512210577726364,0.002261696383357048,-0.09704399853944778,-0.04673398658633232,-0.8727002143859863,-0.8345975875854492,-0.5959387421607971,-0.6678116917610168,-0.6336669921875,-0.05196046829223633,-0.04881301149725914,-0.03527034819126129,-0.03833307698369026,-0.03691553696990013
1.6816816816816818,1.6816816816816818,1.6816816816816818,1.6816816816816818,1.6816816816816818,0.2857520282268524,0.293264776468277,0.19994765520095825,0.25115203857421875,0.22597408294677734,-2.9989359378814697,-2.811599016189575,-2.034285068511963,-2.2031917572021484,-2.1253538131713867,1.3444223403930664,0.02876640297472477,0.6151667833328247,-1.0141230821609497,-0.18650275468826294,0.028720848262310028,-0.046000801026821136,0.0019086353713646531,-0.09742765873670578,-0.047103479504585266,-0.8728654384613037,-0.8346015810966492,-0.5960144996643066,-0.6676878333091736,-0.6336445808410645,-0.05196401849389076,-0.048807401210069656,-0.03527060151100159,-0.03832116723060608,-0.0369097925722599
1.6916916916916918,1.6916916916916918,1.6916916916916918,1.6916916916916918,1.6916916916916918,0.28594914078712463,0.2933990955352783,0.20006920397281647,0.25121474266052246,0.22606703639030457,-2.9991002082824707,-2.8112378120422363,-2.0342724323272705,-2.20247483253479,-2.1249935626983643,1.3356841802597046,0.02041199430823326,0.6092002391815186,-1.020806074142456,-0.19284537434577942,0.028200671076774597,-0.04648934304714203,0.0015555741265416145,-0.09781119972467422,-0.047472912818193436,-0.8730295896530151,-0.8346045613288879,-0.5960894823074341,-0.6675631999969482,-0.633621335029602,-0.05196750536561012,-0.048801735043525696,-0.0352708175778389,-0.038309209048748016,-0.036903996020555496
1.7017017017017018,1.7017017017017018,1.7017017017017018,1.7017017017017018,1.7017017017017018,0.2861458957195282,0.29353299736976624,0.2001904845237732,0.2512771189212799,0.2261597216129303,-2.999260902404785,-2.810873031616211,-2.034257173538208,-2.2017552852630615,-2.124630928039551,1.3269442319869995,0.012057632207870483,0.6032330989837646,-1.0274877548217773,-0.19918785989284515,0.027680454775691032,-0.04697781056165695,0.0012025176547467709,-0.09819461405277252,-0.047842301428318024,-0.8731926679611206,-0.8346065878868103,-0.5961636900901794,-0.667437732219696,-0.6335972547531128,-0.05197092518210411,-0.04879601299762726,-0.03527098149061203,-0.038297202438116074,-0.036898158490657806
1.7117117117117118,1.7117117117117118,1.7117117117117118,1.7117117117117118,1.7117117117117118,0.2863423228263855,0.2936665415763855,0.20031152665615082,0.2513391971588135,0.22625213861465454,-2.999417543411255,-2.810504913330078,-2.0342395305633545,-2.201033115386963,-2.124265432357788,1.3182026147842407,0.003703143447637558,0.5972651839256287,-1.0341681241989136,-0.20553000271320343,0.027160203084349632,-0.04746624082326889,0.0008494525100104511,-0.09857790172100067,-0.04821161925792694,-0.8733546137809753,-0.8346075415611267,-0.5962372422218323,-0.6673114895820618,-0.6335724592208862,-0.051974281668663025,-0.04879022762179375,-0.03527110815048218,-0.03828514739871025,-0.03689227253198624
1.7217217217217218,1.7217217217217218,1.7217217217217218,1.7217217217217218,1.7217217217217218,0.28653839230537415,0.2937997579574585,0.20043231546878815,0.25140097737312317,0.2263442575931549,-2.9995710849761963,-2.810133218765259,-2.0342190265655518,-2.200308322906494,-2.1238973140716553,1.3094595670700073,-0.004651178140193224,0.5912964940071106,-1.0408473014831543,-0.21187198162078857,0.026639917865395546,-0.04795458912849426,0.0004963921383023262,-0.09896107763051987,-0.04858088120818138,-0.8735156059265137,-0.8346074819564819,-0.5963100790977478,-0.6671843528747559,-0.6335469484329224,-0.051977578550577164,-0.04878437891602516,-0.035271190106868744,-0.03827304765582085,-0.036886345595121384
1.7317317317317318,1.7317317317317318,1.7317317317317318,1.7317317317317318,1.7317317317317318,0.28673407435417175,0.29393255710601807,0.20055286586284637,0.2514624297618866,0.2264360934495926,-2.999720573425293,-2.809758186340332,-2.034196376800537,-2.199580430984497,-2.1235265731811523,1.3007149696350098,-0.01300568412989378,0.5853269100189209,-1.04752516746521,-0.21821366250514984,0.026119617745280266,-0.04844289645552635,0.00014331931015476584,-0.09934413433074951,-0.048950083553791046,-0.8736754059791565,-0.834606409072876,-0.5963821411132812,-0.6670564413070679,-0.6335206031799316,-0.05198080837726593,-0.0487784780561924,-0.03527123108506203,-0.03826089948415756,-0.03688037022948265
1.7417417417417418,1.7417417417417418,1.7417417417417418,1.7417417417417418,1.7417417417417418,0.2869293987751007,0.29406505823135376,0.2006731778383255,0.25152355432510376,0.22652769088745117,-2.999866247177124,-2.8093795776367188,-2.0341713428497314,-2.19884991645813,-2.1231534481048584,1.291968822479248,-0.021360088139772415,0.5793567895889282,-1.0542017221450806,-0.2245551198720932,0.025599280372262,-0.04893114045262337,-0.00020974630024284124,-0.09972705692052841,-0.04931923374533653,-0.8738342523574829,-0.8346042633056641,-0.5964534878730774,-0.666927695274353,-0.6334934830665588,-0.05198397859930992,-0.04877251014113426,-0.03527122735977173,-0.038248706609010696,-0.036874350160360336
1.7517517517517518,1.7517517517517518,1.7517517517517518,1.7517517517517518,1.7517517517517518,0.2871244251728058,0.2941971719264984,0.20079322159290314,0.2515844404697418,0.22661899030208588,-3.0000083446502686,-2.808997631072998,-2.0341434478759766,-2.198117256164551,-2.1227777004241943,1.283220887184143,-0.029714442789554596,0.5733859539031982,-1.0608770847320557,-0.23089627921581268,0.025078902021050453,-0.049419328570365906,-0.0005628070794045925,-0.10010987520217896,-0.04968831688165665,-0.8739920258522034,-0.834601104259491,-0.5965240597724915,-0.6667981743812561,-0.6334655284881592,-0.05198708549141884,-0.04876648634672165,-0.03527117893099785,-0.03823646903038025,-0.03686828538775444
1.7617617617617618,1.7617617617617618,1.7617617617617618,1.7617617617617618,1.7617617617617618,0.2873190641403198,0.294328898191452,0.20091304183006287,0.25164496898651123,0.2267099916934967,-3.0001468658447266,-2.808612108230591,-2.0341131687164307,-2.1973814964294434,-2.122399091720581,1.2744712829589844,-0.0380687490105629,0.567414402961731,-1.0675510168075562,-0.23723705112934113,0.02455848455429077,-0.049907438457012177,-0.0009158704779110849,-0.10049255192279816,-0.05005732923746109,-0.8741487264633179,-0.8345969915390015,-0.596593976020813,-0.6666677594184875,-0.633436918258667,-0.05199012532830238,-0.04876040294766426,-0.035271089524030685,-0.03822418302297592,-0.03686217963695526
1.7717717717717718,1.7717717717717718,1.7717717717717718,1.7717717717717718,1.7717717717717718,0.2875133454799652,0.2944602966308594,0.2010325938463211,0.25170519948005676,0.22680073976516724,-3.000281810760498,-2.8082234859466553,-2.0340805053710938,-2.1966428756713867,-2.1220180988311768,1.2657204866409302,-0.04642307013273239,0.5614421367645264,-1.0742237567901611,-0.24357756972312927,0.024038059636950493,-0.050395507365465164,-0.0012689328286796808,-0.10087510943412781,-0.05042629316449165,-0.8743042349815369,-0.834591805934906,-0.5966630578041077,-0.6665366291999817,-0.6334074139595032,-0.051993098109960556,-0.0487542562186718,-0.03527095168828964,-0.038211848586797714,-0.036856021732091904
1.7817817817817818,1.7817817817817818,1.7817817817817818,1.7817817817817818,1.7817817817817818,0.2877073287963867,0.29459133744239807,0.20115192234516144,0.25176510214805603,0.2268911898136139,-3.000412940979004,-2.807830810546875,-2.034045457839966,-2.195902109146118,-2.1216344833374023,1.2569677829742432,-0.054777342826128006,0.5554690957069397,-1.080895185470581,-0.2499178797006607,0.023517582565546036,-0.05088350549340248,-0.0016220015240833163,-0.1012575551867485,-0.050795190036296844,-0.8744587898254395,-0.8345856070518494,-0.596731424331665,-0.6664046049118042,-0.633377194404602,-0.05199601501226425,-0.04874805733561516,-0.035270772874355316,-0.03819946572184563,-0.03684982284903526
1.7917917917917918,1.7917917917917918,1.7917917917917918,1.7917917917917918,1.7917917917917918,0.2879008948802948,0.2947220206260681,0.20127098262310028,0.2518247365951538,0.22698135673999786,-3.0005404949188232,-2.8074355125427246,-2.0340075492858887,-2.195158004760742,-2.1212480068206787,1.2482138872146606,-0.06313145160675049,0.5494955778121948,-1.0875651836395264,-0.2562578320503235,0.022997098043560982,-0.05137144401669502,-0.0019750555511564016,-0.10163987427949905,-0.05116402357816696,-0.8746121525764465,-0.8345783948898315,-0.5967991352081299,-0.6662718057632446,-0.6333461999893188,-0.05199885740876198,-0.048741791397333145,-0.035270556807518005,-0.038187041878700256,-0.03684357926249504
1.8018018018018018,1.8018018018018018,1.8018018018018018,1.8018018018018018,1.8018018018018018,0.288094162940979,0.2948523461818695,0.20138980448246002,0.2518840432167053,0.22707130014896393,-3.000664472579956,-2.8070363998413086,-2.0339674949645996,-2.1944117546081543,-2.120859146118164,1.2394580841064453,-0.07148569077253342,0.5435213446617126,-1.0942338705062866,-0.26259756088256836,0.022476572543382645,-0.05185932293534279,-0.0023281120229512453,-0.10202205926179886,-0.0515328049659729,-0.8747645616531372,-0.8345701098442078,-0.5968660712242126,-0.6661381125450134,-0.6333144307136536,-0.05200164392590523,-0.048735469579696655,-0.035270288586616516,-0.03817456215620041,-0.03683729097247124
1.8118118118118118,1.8118118118118118,1.8118118118118118,1.8118118118118118,1.8118118118118118,0.28828704357147217,0.29498225450515747,0.20150838792324066,0.25194302201271057,0.22716091573238373,-3.0007846355438232,-2.806633472442627,-2.0339248180389404,-2.193662643432617,-2.1204676628112793,1.2307007312774658,-0.07983958721160889,0.5375462770462036,-1.1009012460708618,-0.26893681287765503,0.021956007927656174,-0.052347131073474884,-0.002681171288713813,-0.10240412503480911,-0.05190151184797287,-0.8749158978462219,-0.8345608711242676,-0.5969322919845581,-0.6660036444664001,-0.6332818269729614,-0.0520043708384037,-0.04872908815741539,-0.03526998311281204,-0.03816204145550728,-0.036830950528383255
1.8218218218218218,1.8218218218218218,1.8218218218218218,1.8218218218218218,1.8218218218218218,0.2884795665740967,0.29511186480522156,0.201626718044281,0.25200170278549194,0.22725023329257965,-3.0009007453918457,-2.806227445602417,-2.033879518508911,-2.1929104328155518,-2.1200735569000244,1.2219421863555908,-0.08819350600242615,0.5315706729888916,-1.107567310333252,-0.2752757668495178,0.021435439586639404,-0.05283487215638161,-0.00303421588614583,-0.10278606414794922,-0.052270155400037766,-0.8750661611557007,-0.8345505595207214,-0.5969977974891663,-0.6658684015274048,-0.6332484483718872,-0.052007026970386505,-0.04872264340519905,-0.03526963293552399,-0.038149476051330566,-0.03682456910610199
1.8318318318318318,1.8318318318318318,1.8318318318318318,1.8318318318318318,1.8318318318318318,0.28867173194885254,0.2952410578727722,0.20174480974674225,0.25206008553504944,0.22733932733535767,-3.0010135173797607,-2.8058178424835205,-2.033831834793091,-2.1921558380126953,-2.1196770668029785,1.213181972503662,-0.09654731303453445,0.5255944132804871,-1.1142319440841675,-0.2816144526004791,0.0209148358553648,-0.053322549909353256,-0.00338726700283587,-0.10316787660121918,-0.05263873562216759,-0.8752152919769287,-0.8345392346382141,-0.5970625877380371,-0.6657323241233826,-0.6332144141197205,-0.052009619772434235,-0.048716139048337936,-0.03526924178004265,-0.038136858493089676,-0.03681814670562744
1.8418418418418419,1.8418418418418419,1.8418418418418419,1.8418418418418419,1.8418418418418419,0.28886356949806213,0.295369952917099,0.201862633228302,0.25211817026138306,0.2274281084537506,-3.0011227130889893,-2.8054051399230957,-2.0337817668914795,-2.191398859024048,-2.1192777156829834,1.2044203281402588,-0.10490107536315918,0.51961749792099,-1.120895266532898,-0.2879527509212494,0.020394204184412956,-0.053810179233551025,-0.003740306943655014,-0.10354956239461899,-0.053007252514362335,-0.875363290309906,-0.8345268964767456,-0.5971265435218811,-0.6655954122543335,-0.6331794857978821,-0.05201214924454689,-0.048709578812122345,-0.03526880219578743,-0.0381241999566555,-0.036811672151088715
1.8518518518518519,1.8518518518518519,1.8518518518518519,1.8518518518518519,1.8518518518518519,0.2890550494194031,0.29549843072891235,0.20198023319244385,0.2521759569644928,0.22751662135124207,-3.0012283325195312,-2.804988384246826,-2.033729076385498,-2.190639019012451,-2.118875741958618,1.1956571340560913,-0.1132546216249466,0.5136399865150452,-1.1275572776794434,-0.294290691614151,0.019873544573783875,-0.05429772287607193,-0.004093347117304802,-0.10393112897872925,-0.05337570980191231,-0.8755102753639221,-0.8345135450363159,-0.5971898436546326,-0.6654576659202576,-0.6331438422203064,-0.05201461538672447,-0.04870295897126198,-0.03526832535862923,-0.03811148926615715,-0.036805156618356705
1.8618618618618619,1.8618618618618619,1.8618618618618619,1.8618618618618619,1.8618618618618619,0.28924617171287537,0.29562655091285706,0.2020975798368454,0.2522333860397339,0.22760485112667084,-3.0013298988342285,-2.8045685291290283,-2.0336742401123047,-2.1898763179779053,-2.118471384048462,1.1868926286697388,-0.1216079443693161,0.507661759853363,-1.1342177391052246,-0.30062830448150635,0.01935286447405815,-0.05478519946336746,-0.004446382634341717,-0.10431255400180817,-0.05374409258365631,-0.875656247138977,-0.834499180316925,-0.5972524285316467,-0.6653191447257996,-0.6331074237823486,-0.05201701447367668,-0.04869627580046654,-0.035267800092697144,-0.03809873387217522,-0.03679859638214111
1.8718718718718719,1.8718718718718719,1.8718718718718719,1.8718718718718719,1.8718718718718719,0.2894369065761566,0.2957543730735779,0.20221467316150665,0.2522905170917511,0.22769281268119812,-3.0014278888702393,-2.804145574569702,-2.033616542816162,-2.18911075592041,-2.1180641651153564,1.178126573562622,-0.1299612820148468,0.5016829967498779,-1.1408768892288208,-0.30696552991867065,0.018832171335816383,-0.055272627621889114,-0.004799406975507736,-0.10469386726617813,-0.05411241203546524,-0.875801146030426,-0.8344837427139282,-0.5973142385482788,-0.6651797890663147,-0.6330702304840088,-0.052019357681274414,-0.04868953302502632,-0.03526723384857178,-0.0380859337747097,-0.03679199144244194
1.8818818818818819,1.8818818818818819,1.8818818818818819,1.8818818818818819,1.8818818818818819,0.289627343416214,0.2958817780017853,0.2023315131664276,0.25234735012054443,0.2277805060148239,-3.0015223026275635,-2.8037188053131104,-2.0335562229156494,-2.188343048095703,-2.117654800415039,1.1693590879440308,-0.138314351439476,0.49570348858833313,-1.147534728050232,-0.3133024275302887,0.01831144280731678,-0.0557599738240242,-0.0051524341106414795,-0.10507503896951675,-0.05448067560791969,-0.8759449124336243,-0.8344672918319702,-0.5973753333091736,-0.665039598941803,-0.6330322027206421,-0.052021633833646774,-0.04868273064494133,-0.03526662662625313,-0.038073085248470306,-0.03678533807396889
1.8918918918918919,1.8918918918918919,1.8918918918918919,1.8918918918918919,1.8918918918918919,0.28981736302375793,0.296008825302124,0.20244809985160828,0.2524038851261139,0.22786787152290344,-3.001612901687622,-2.803288698196411,-2.0334935188293457,-2.187572479248047,-2.1172423362731934,1.1605900526046753,-0.14666736125946045,0.48972341418266296,-1.154191017150879,-0.31963884830474854,0.017790693789720535,-0.05624725669622421,-0.005505450069904327,-0.10545609146356583,-0.05484885349869728,-0.8760876059532166,-0.8344497680664062,-0.5974356532096863,-0.6648986339569092,-0.6329934000968933,-0.05202384293079376,-0.04867586866021156,-0.0352659709751606,-0.03806018829345703,-0.03677864000201225
1.901901901901902,1.901901901901902,1.901901901901902,1.901901901901902,1.901901901901902,0.2900070548057556,0.29613548517227173,0.20256446301937103,0.2524600625038147,0.22795498371124268,-3.001699924468994,-2.8028552532196045,-2.033428430557251,-2.1867988109588623,-2.1168274879455566,1.1518197059631348,-0.15502004325389862,0.48374277353286743,-1.1608458757400513,-0.32597485184669495,0.0172699186950922,-0.056734465062618256,-0.005858459044247866,-0.10583700239658356,-0.05521697178483009,-0.8762292265892029,-0.8344313502311707,-0.5974953174591064,-0.6647568345069885,-0.6329538822174072,-0.052025988698005676,-0.04866895079612732,-0.035265274345874786,-0.038047246634960175,-0.03677189722657204
1.911911911911912,1.911911911911912,1.911911911911912,1.911911911911912,1.911911911911912,0.29019638895988464,0.29626181721687317,0.2026805579662323,0.2525160014629364,0.2280418425798416,-3.0017831325531006,-2.8024179935455322,-2.033360719680786,-2.1860227584838867,-2.11641001701355,1.1430480480194092,-0.16337256133556366,0.4777616262435913,-1.1674994230270386,-0.33231058716773987,0.016749132424592972,-0.05722160264849663,-0.006211458705365658,-0.10621779412031174,-0.05558503791689873,-0.876369833946228,-0.8344118595123291,-0.5975542068481445,-0.664614200592041,-0.6329135894775391,-0.052028074860572815,-0.0486619733273983,-0.03526453673839569,-0.03803425654768944,-0.03676511347293854
1.921921921921922,1.921921921921922,1.921921921921922,1.921921921921922,1.921921921921922,0.290385365486145,0.29638776183128357,0.20279641449451447,0.25257158279418945,0.22812838852405548,-3.0018627643585205,-2.8019773960113525,-2.0332906246185303,-2.185244083404541,-2.115989923477173,1.1342747211456299,-0.17172493040561676,0.4717797338962555,-1.1741515398025513,-0.3386458456516266,0.016228316351771355,-0.05770866945385933,-0.006564456969499588,-0.10659845918416977,-0.0559530183672905,-0.8765092492103577,-0.8343913555145264,-0.5976123213768005,-0.6644707918167114,-0.632872462272644,-0.05203009396791458,-0.04865493252873421,-0.035263750702142715,-0.03802122175693512,-0.03675828129053116
1.931931931931932,1.931931931931932,1.931931931931932,1.931931931931932,1.931931931931932,0.29057401418685913,0.2965133786201477,0.20291200280189514,0.25262686610221863,0.22821465134620667,-3.001938819885254,-2.8015336990356445,-2.0332181453704834,-2.184462785720825,-2.115567207336426,1.1255003213882446,-0.1800771802663803,0.46579745411872864,-1.1808021068572998,-0.3449806869029999,0.01570749282836914,-0.05819568410515785,-0.006917434278875589,-0.10697898268699646,-0.056320931762456894,-0.8766475915908813,-0.8343697786331177,-0.597669780254364,-0.664326548576355,-0.6328305602073669,-0.052032046020030975,-0.04864783212542534,-0.035262927412986755,-0.03800813853740692,-0.0367514044046402
1.941941941941942,1.941941941941942,1.941941941941942,1.941941941941942,1.941941941941942,0.2907622754573822,0.2966386079788208,0.20302735269069672,0.2526818513870239,0.22830066084861755,-3.0020108222961426,-2.80108642578125,-2.0331428050994873,-2.1836788654327393,-2.1151421070098877,1.1167242527008057,-0.1884291172027588,0.4598144590854645,-1.1874513626098633,-0.35131514072418213,0.015186642296612263,-0.058682605624198914,-0.007270418107509613,-0.1073593720793724,-0.05668878182768822,-0.8767849802970886,-0.8343471884727478,-0.5977264642715454,-0.6641814708709717,-0.6327879428863525,-0.052033938467502594,-0.048640672117471695,-0.035262059420347214,-0.03799501061439514,-0.036744482815265656
1.951951951951952,1.951951951951952,1.951951951951952,1.951951951951952,1.951951951951952,0.2909501791000366,0.29676347970962524,0.20314247906208038,0.25273650884628296,0.22838637232780457,-3.002079486846924,-2.800635576248169,-2.0330655574798584,-2.182891845703125,-2.1147143840789795,1.1079471111297607,-0.19678081572055817,0.45383092761039734,-1.1940990686416626,-0.3576490879058838,0.014665777795016766,-0.0591694638133049,-0.007623388431966305,-0.1077396348118782,-0.05705655738711357,-0.8769212961196899,-0.834323525428772,-0.5977823734283447,-0.6640356183052063,-0.6327444911003113,-0.05203577131032944,-0.048633452504873276,-0.03526114299893379,-0.03798183798789978,-0.03673751279711723
1.961961961961962,1.961961961961962,1.961961961961962,1.961961961961962,1.961961961961962,0.2911377251148224,0.29688799381256104,0.20325732231140137,0.2527908682823181,0.2284718155860901,-3.0021443367004395,-2.8001813888549805,-2.032985210418701,-2.1821024417877197,-2.114284038543701,1.099168300628662,-0.20513224601745605,0.44784682989120483,-1.2007453441619873,-0.36398276686668396,0.01414488349109888,-0.05965625122189522,-0.007976343855261803,-0.10811977088451385,-0.05742426961660385,-0.8770564198493958,-0.8342989683151245,-0.5978376865386963,-0.6638889312744141,-0.6327003240585327,-0.05203752964735031,-0.04862617328763008,-0.035260189324617386,-0.03796861693263054,-0.03673050180077553
1.971971971971972,1.971971971971972,1.971971971971972,1.971971971971972,1.971971971971972,0.2913249731063843,0.2970121204853058,0.20337192714214325,0.2528449296951294,0.22855697572231293,-3.0022058486938477,-2.7997238636016846,-2.032902717590332,-2.1813104152679443,-2.1138510704040527,1.0903884172439575,-0.21348346769809723,0.44186216592788696,-1.2073901891708374,-0.3703157901763916,0.013623982667922974,-0.060142967849969864,-0.008329296484589577,-0.10849977284669876,-0.057791903614997864,-0.8771905303001404,-0.8342733383178711,-0.597892165184021,-0.663741409778595,-0.6326553225517273,-0.05203923210501671,-0.04861883819103241,-0.0352591909468174,-0.03795534372329712,-0.03672344610095024
1.981981981981982,1.981981981981982,1.981981981981982,1.981981981981982,1.981981981981982,0.29151177406311035,0.2971358895301819,0.20348629355430603,0.252898633480072,0.22864185273647308,-3.002263307571411,-2.799262523651123,-2.032817840576172,-2.180515766143799,-2.113415241241455,1.0816069841384888,-0.2218344658613205,0.4358769655227661,-1.2140334844589233,-0.3766484260559082,0.013103059493005276,-0.060629602521657944,-0.008682239800691605,-0.10887964069843292,-0.0581594742834568,-0.8773235082626343,-0.8342466354370117,-0.5979458689689636,-0.6635931134223938,-0.6326096057891846,-0.05204086750745773,-0.048611439764499664,-0.03525814786553383,-0.037942029535770416,-0.03671634569764137
1.991991991991992,1.991991991991992,1.991991991991992,1.991991991991992,1.991991991991992,0.29169830679893494,0.29725930094718933,0.20360040664672852,0.25295206904411316,0.22872643172740936,-3.002317190170288,-2.798798084259033,-2.0327301025390625,-2.179718017578125,-2.1129770278930664,1.0728243589401245,-0.23018507659435272,0.4298914074897766,-1.2206753492355347,-0.382980614900589,0.012582116760313511,-0.061116162687540054,-0.009035161696374416,-0.10925937443971634,-0.058526962995529175,-0.8774555325508118,-0.8342189788818359,-0.5979989171028137,-0.663443922996521,-0.632563054561615,-0.05204244330525398,-0.048603981733322144,-0.035257063806056976,-0.03792866691946983,-0.036709196865558624
2.002002002002002,2.002002002002002,2.002002002002002,2.002002002002002,2.002002002002002,0.2918843924999237,0.2973823547363281,0.2037142515182495,0.2530052065849304,0.22881075739860535,-3.0023672580718994,-2.798330068588257,-2.032639980316162,-2.17891788482666,-2.1125361919403076,1.0640403032302856,-0.23853552341461182,0.42390507459640503,-1.2273156642913818,-0.38931241631507874,0.012061171233654022,-0.06160265579819679,-0.009388081729412079,-0.10963897407054901,-0.05889438837766647,-0.8775864243507385,-0.834190309047699,-0.5980511903762817,-0.6632940173149109,-0.6325157284736633,-0.05204395204782486,-0.048596467822790146,-0.03525593504309654,-0.03791525959968567,-0.036702003329992294
2.012012012012012,2.012012012012012,2.012012012012012,2.012012012012012,2.012012012012012,0.2920701801776886,0.29750505089759827,0.2038278579711914,0.25305798649787903,0.22889478504657745,-3.002413749694824,-2.797858953475952,-2.0325472354888916,-2.1781153678894043,-2.1120927333831787,1.0552550554275513,-0.24688564240932465,0.41791832447052,-1.2339544296264648,-0.3956436216831207,0.01154019869863987,-0.062089066952466965,-0.009740989655256271,-0.11001843959093094,-0.0592617392539978,-0.8777162432670593,-0.8341605067253113,-0.5981027483940125,-0.6631432175636292,-0.6324676275253296,-0.05204539746046066,-0.048588890582323074,-0.03525476157665253,-0.03790180757641792,-0.03669476509094238
2.022022022022022,2.022022022022022,2.022022022022022,2.022022022022022,2.022022022022022,0.29225561022758484,0.29762738943099976,0.2039412260055542,0.25311049818992615,0.22897855937480927,-3.0024569034576416,-2.797384262084961,-2.0324525833129883,-2.177309989929199,-2.111647129058838,1.0464683771133423,-0.2552354335784912,0.41193103790283203,-1.2405917644500732,-0.4019744396209717,0.011019209399819374,-0.06257540732622147,-0.010093887336552143,-0.11039777100086212,-0.05962902680039406,-0.8778449892997742,-0.834129810333252,-0.5981536507606506,-0.6629917025566101,-0.6324187517166138,-0.05204677954316139,-0.04858125373721123,-0.03525355085730553,-0.0378883071243763,-0.03668748214840889
2.032032032032032,2.032032032032032,2.032032032032032,2.032032032032032,2.032032032032032,0.29244065284729004,0.2977493107318878,0.2040543407201767,0.2531626522541046,0.22906199097633362,-3.002495765686035,-2.796905755996704,-2.0323548316955566,-2.176501750946045,-2.1111981868743896,1.0376805067062378,-0.2635848820209503,0.4059433043003082,-1.2472275495529175,-0.4083046019077301,0.010498223826289177,-0.0630616620182991,-0.010446764528751373,-0.11077696084976196,-0.05999622493982315,-0.8779725432395935,-0.8340979218482971,-0.598203718662262,-0.6628393530845642,-0.6323691606521606,-0.05204809457063675,-0.048573557287454605,-0.03525229170918465,-0.03787476196885109,-0.036680154502391815
2.042042042042042,2.042042042042042,2.042042042042042,2.042042042042042,2.042042042042042,0.292625367641449,0.2978709042072296,0.2041671872138977,0.2532145380973816,0.22914522886276245,-3.0025315284729004,-2.796424150466919,-2.032254934310913,-2.1756908893585205,-2.1107473373413086,1.0288914442062378,-0.2719341218471527,0.39995500445365906,-1.2538617849349976,-0.41463443636894226,0.009977210313081741,-0.06354784965515137,-0.010799634270370007,-0.11115601658821106,-0.06036336347460747,-0.8780991435050964,-0.8340651988983154,-0.5982530117034912,-0.6626861095428467,-0.6323187351226807,-0.05204934999346733,-0.048565804958343506,-0.035250987857580185,-0.037861164659261703,-0.03667278215289116
2.052052052052052,2.052052052052052,2.052052052052052,2.052052052052052,2.052052052052052,0.29280969500541687,0.29799211025238037,0.2042797952890396,0.2532661259174347,0.22922812402248383,-3.002562999725342,-2.7959389686584473,-2.0321521759033203,-2.174877643585205,-2.1102936267852783,1.0201010704040527,-0.2802828848361969,0.3939662277698517,-1.260494589805603,-0.42096370458602905,0.009456193074584007,-0.06403395533561707,-0.011152490973472595,-0.11153494566679001,-0.06073042005300522,-0.8782246708869934,-0.8340312838554382,-0.5983016490936279,-0.6625321507453918,-0.6322675943374634,-0.05205054208636284,-0.048557985574007034,-0.03524964302778244,-0.037847526371479034,-0.03666536882519722
2.062062062062062,2.062062062062062,2.062062062062062,2.062062062062062,2.062062062062062,0.2929936647415161,0.29811298847198486,0.20439216494560242,0.25331735610961914,0.2293107658624649,-3.002591133117676,-2.795450448989868,-2.0320472717285156,-2.1740612983703613,-2.109837293624878,1.0113093852996826,-0.288631409406662,0.3879769444465637,-1.2671257257461548,-0.42729243636131287,0.008935164660215378,-0.0645199865102768,-0.01150533463805914,-0.11191372573375702,-0.061097402125597,-0.8783491253852844,-0.8339964747428894,-0.5983495712280273,-0.6623772978782654,-0.6322155594825745,-0.05205167084932327,-0.048550114035606384,-0.035248253494501114,-0.037833839654922485,-0.0366579033434391
2.0720720720720722,2.0720720720720722,2.0720720720720722,2.0720720720720722,2.0720720720720722,0.2931772768497467,0.2982334494590759,0.20450425148010254,0.2533683180809021,0.22939307987689972,-3.0026156902313232,-2.7949585914611816,-2.031939744949341,-2.1732423305511475,-2.1093780994415283,1.002516508102417,-0.29697948694229126,0.3819872736930847,-1.2737553119659424,-0.4336206018924713,0.008414116688072681,-0.06500592082738876,-0.011858160607516766,-0.11229237169027328,-0.06146429851651192,-0.8784724473953247,-0.8339606523513794,-0.5983967781066895,-0.6622216701507568,-0.632162868976593,-0.052052728831768036,-0.04854217916727066,-0.0352468267083168,-0.037820104509592056,-0.0366503968834877
2.0820820820820822,2.0820820820820822,2.0820820820820822,2.0820820820820822,2.0820820820820822,0.29336053133010864,0.2983536124229431,0.20461612939834595,0.2534189224243164,0.22947515547275543,-3.002636432647705,-2.7944633960723877,-2.031829833984375,-2.1724209785461426,-2.1089165210723877,0.9937223196029663,-0.30532732605934143,0.37599703669548035,-1.2803833484649658,-0.43994835019111633,0.007893065921962261,-0.06549180299043655,-0.012210976332426071,-0.1126708835363388,-0.06183113902807236,-0.878594696521759,-0.8339236974716187,-0.5984431505203247,-0.6620651483535767,-0.6321093440055847,-0.052053727209568024,-0.04853418469429016,-0.03524535149335861,-0.037806324660778046,-0.03664284572005272
2.0920920920920922,2.0920920920920922,2.0920920920920922,2.0920920920920922,2.0920920920920922,0.29354342818260193,0.2984733581542969,0.20472772419452667,0.2534692585468292,0.22955696284770966,-3.0026533603668213,-2.793964385986328,-2.031717300415039,-2.1715970039367676,-2.108452796936035,0.9849269986152649,-0.3136746883392334,0.3700064420700073,-1.287009835243225,-0.4462755024433136,0.007372002582997084,-0.06597758084535599,-0.01256377249956131,-0.11304926127195358,-0.06219790130853653,-0.8787158727645874,-0.8338857889175415,-0.5984888076782227,-0.661907970905304,-0.6320551037788391,-0.05205466225743294,-0.048526134341955185,-0.03524383157491684,-0.037792500108480453,-0.036635249853134155
2.1021021021021022,2.1021021021021022,2.1021021021021022,2.1021021021021022,2.1021021021021022,0.29372596740722656,0.29859277606010437,0.2048390805721283,0.2535192370414734,0.2296384572982788,-3.002666711807251,-2.7934622764587402,-2.031602382659912,-2.1707699298858643,-2.1079859733581543,0.9761303663253784,-0.3220216929912567,0.3640153408050537,-1.2936348915100098,-0.4526020884513855,0.006850928068161011,-0.06646329164505005,-0.012916558422148228,-0.11342749744653702,-0.06256457418203354,-0.8788360357284546,-0.8338468670845032,-0.5985338091850281,-0.6617498397827148,-0.6319999694824219,-0.05205553397536278,-0.048518020659685135,-0.035242270678281784,-0.03777862712740898,-0.03662760555744171
2.1121121121121122,2.1121121121121122,2.1121121121121122,2.1121121121121122,2.1121121121121122,0.29390814900398254,0.29871177673339844,0.20495018362998962,0.25356897711753845,0.22971966862678528,-3.002676486968994,-2.7929563522338867,-2.031484842300415,-2.169940710067749,-2.1075165271759033,0.9673326015472412,-0.3303682506084442,0.3580237925052643,-1.3002581596374512,-0.45892810821533203,0.006329847499728203,-0.06694891303777695,-0.013269323855638504,-0.11380559206008911,-0.06293118000030518,-0.8789550065994263,-0.8338068723678589,-0.5985780358314514,-0.6615909337997437,-0.6319441199302673,-0.052056338638067245,-0.04850984737277031,-0.035240668803453445,-0.03776470944285393,-0.036619916558265686
2.1221221221221223,2.1221221221221223,2.1221221221221223,2.1221221221221223,2.1221221221221223,0.2940899729728699,0.29883041977882385,0.20506101846694946,0.2536183297634125,0.22980062663555145,-3.0026824474334717,-2.792447328567505,-2.031364917755127,-2.1691083908081055,-2.1070449352264404,0.9585336446762085,-0.33871445059776306,0.3520318269729614,-1.3068798780441284,-0.465253621339798,0.005808755289763212,-0.06743444502353668,-0.013622076250612736,-0.11418354511260986,-0.06329771131277084,-0.8790730237960815,-0.8337658643722534,-0.5986214876174927,-0.6614313125610352,-0.6318875551223755,-0.052057087421417236,-0.04850161448121071,-0.035239022225141525,-0.03775074705481529,-0.03661218658089638
2.1321321321321323,2.1321321321321323,2.1321321321321323,2.1321321321321323,2.1321321321321323,0.29427143931388855,0.2989487648010254,0.2051716297864914,0.253667414188385,0.22988127171993256,-3.0026848316192627,-2.7919349670410156,-2.031242609024048,-2.168273687362671,-2.1065704822540283,0.9497336149215698,-0.34706029295921326,0.346039354801178,-1.3135000467300415,-0.4715785086154938,0.005287664942443371,-0.06791991740465164,-0.013974811881780624,-0.11456136405467987,-0.06366416066884995,-0.8791898488998413,-0.8337239027023315,-0.5986642837524414,-0.661270797252655,-0.6318301558494568,-0.05205776169896126,-0.04849332943558693,-0.035237330943346024,-0.03773673623800278,-0.03660441190004349
2.1421421421421423,2.1421421421421423,2.1421421421421423,2.1421421421421423,2.1421421421421423,0.2944525182247162,0.2990666627883911,0.20528197288513184,0.25371620059013367,0.22996164858341217,-3.002683401107788,-2.79141902923584,-2.0311174392700195,-2.167436361312866,-2.106093406677246,0.9409323930740356,-0.35540562868118286,0.34004655480384827,-1.3201185464859009,-0.4779028296470642,0.004766569472849369,-0.06840528547763824,-0.014327527955174446,-0.11493903398513794,-0.06403052806854248,-0.8793057203292847,-0.8336808085441589,-0.5987062454223633,-0.6611095070838928,-0.631771981716156,-0.0520583800971508,-0.04848497360944748,-0.03523559495806694,-0.03772268071770668,-0.03659658506512642
2.1521521521521523,2.1521521521521523,2.1521521521521523,2.1521521521521523,2.1521521521521523,0.29463326930999756,0.29918426275253296,0.20539209246635437,0.25376462936401367,0.2300417423248291,-3.002678394317627,-2.7908997535705566,-2.0309901237487793,-2.1665961742401123,-2.1056137084960938,0.9321298599243164,-0.3637505769729614,0.3340531885623932,-1.326735496520996,-0.4842265844345093,0.004245455376803875,-0.06889058649539948,-0.014680233784019947,-0.11531656980514526,-0.06439681351184845,-0.8794203996658325,-0.8336368203163147,-0.5987475514411926,-0.660947322845459,-0.6317130923271179,-0.052058927714824677,-0.04847656562924385,-0.035233817994594574,-0.037708573043346405,-0.036588724702596664
2.1621621621621623,2.1621621621621623,2.1621621621621623,2.1621621621621623,2.1621621621621623,0.2948136031627655,0.2993014454841614,0.20550192892551422,0.2538127899169922,0.23012156784534454,-3.002669334411621,-2.790376901626587,-2.030860185623169,-2.1657536029815674,-2.1051316261291504,0.9233263731002808,-0.37209510803222656,0.3280595541000366,-1.3333507776260376,-0.490549772977829,0.003724349895492196,-0.06937579810619354,-0.015032912604510784,-0.11569396406412125,-0.06476303935050964,-0.879534125328064,-0.8335917592048645,-0.5987881422042847,-0.6607844233512878,-0.631653368473053,-0.052059419453144073,-0.04846809804439545,-0.035232000052928925,-0.03769442439079285,-0.03658080846071243
2.1721721721721723,2.1721721721721723,2.1721721721721723,2.1721721721721723,2.1721721721721723,0.29499363899230957,0.29941824078559875,0.20561151206493378,0.25386062264442444,0.2302010953426361,-3.002657175064087,-2.7898504734039307,-2.0307278633117676,-2.1649081707000732,-2.104646921157837,0.9145216941833496,-0.3804391324520111,0.322065532207489,-1.3399643898010254,-0.49687230587005615,0.0032032313756644726,-0.06986091285943985,-0.015385574661195278,-0.11607120931148529,-0.06512916833162308,-0.8796465992927551,-0.8335456252098083,-0.5988279581069946,-0.6606206893920898,-0.631592869758606,-0.0520598404109478,-0.04845957085490227,-0.035230137407779694,-0.03768022730946541,-0.03657285496592522
2.1821821821821823,2.1821821821821823,2.1821821821821823,2.1821821821821823,2.1821821821821823,0.2951732873916626,0.29953470826148987,0.20572085678577423,0.2539081275463104,0.230280339717865,-3.002640962600708,-2.789321184158325,-2.030592918395996,-2.164060115814209,-2.1041595935821533,0.905715823173523,-0.38878270983695984,0.31607112288475037,-1.3465763330459595,-0.503194272518158,0.002682108199223876,-0.07034596055746078,-0.015738213434815407,-0.11644832044839859,-0.06549522280693054,-0.8797580599784851,-0.8334985375404358,-0.5988669991493225,-0.660456120967865,-0.6315315961837769,-0.05206020176410675,-0.048450980335474014,-0.03522823005914688,-0.03766598552465439,-0.03656485304236412
2.1921921921921923,2.1921921921921923,2.1921921921921923,2.1921921921921923,2.1921921921921923,0.295352578163147,0.29965081810951233,0.2058299332857132,0.25395533442497253,0.2303593009710312,-3.0026211738586426,-2.788788318634033,-2.0304553508758545,-2.1632091999053955,-2.1036694049835205,0.8969087600708008,-0.39712581038475037,0.31007620692253113,-1.3531867265701294,-0.5095155239105225,0.0021609733812510967,-0.07083091139793396,-0.016090840101242065,-0.11682528257369995,-0.06586119532585144,-0.8798684477806091,-0.833450436592102,-0.5989053249359131,-0.6602907180786133,-0.6314696073532104,-0.05206049606204033,-0.04844233766198158,-0.03522627800703049,-0.03765169531106949,-0.03655681014060974
2.2022022022022023,2.2022022022022023,2.2022022022022023,2.2022022022022023,2.2022022022022023,0.2955315113067627,0.29976654052734375,0.20593878626823425,0.2540022134780884,0.2304379940032959,-3.0025978088378906,-2.7882516384124756,-2.030315637588501,-2.162355661392212,-2.103177070617676,0.888100802898407,-0.40546831488609314,0.30408090353012085,-1.359795331954956,-0.5158362984657288,0.0016398521838709712,-0.07131576538085938,-0.016443446278572083,-0.11720210313796997,-0.06622709333896637,-0.8799778819084167,-0.8334011435508728,-0.5989429354667664,-0.6601245403289795,-0.6314067840576172,-0.05206073448061943,-0.04843362420797348,-0.03522428497672081,-0.03763736039400101,-0.03654871881008148
2.2122122122122123,2.2122122122122123,2.2122122122122123,2.2122122122122123,2.2122122122122123,0.2957100570201874,0.2998819053173065,0.20604735612869263,0.25404882431030273,0.23051640391349792,-3.002570629119873,-2.7877116203308105,-2.0301730632781982,-2.1614997386932373,-2.102681875228882,0.8792917728424072,-0.4138104319572449,0.2980853319168091,-1.3664023876190186,-0.5221563577651978,0.001118726679123938,-0.07180054485797882,-0.016796035692095757,-0.11757878214120865,-0.06659290939569473,-0.8800861239433289,-0.8333510160446167,-0.5989798903465271,-0.6599575281143188,-0.6313431859016418,-0.05206090211868286,-0.0484248585999012,-0.03522225096821785,-0.037622980773448944,-0.03654057905077934
2.2222222222222223,2.2222222222222223,2.2222222222222223,2.2222222222222223,2.2222222222222223,0.2958882749080658,0.29999688267707825,0.2061557024717331,0.25409507751464844,0.23059453070163727,-3.002539873123169,-2.787168502807617,-2.0300283432006836,-2.1606409549713135,-2.102184295654297,0.870481550693512,-0.422152042388916,0.2920893430709839,-1.3730076551437378,-0.528475821018219,0.0005976014072075486,-0.0722852349281311,-0.017148595303297043,-0.11795531958341599,-0.06695863604545593,-0.8801932334899902,-0.8332998752593994,-0.599016010761261,-0.6597898006439209,-0.6312788724899292,-0.05206100270152092,-0.04841603711247444,-0.03522016853094101,-0.0376085564494133,-0.03653240203857422
2.2322322322322323,2.2322322322322323,2.2322322322322323,2.2322322322322323,2.2322322322322323,0.2960661053657532,0.3001115024089813,0.20626376569271088,0.25414109230041504,0.23067237436771393,-3.00250506401062,-2.7866218090057373,-2.029881000518799,-2.1597800254821777,-2.101684331893921,0.861670196056366,-0.4304931163787842,0.2860930860042572,-1.3796114921569824,-0.5347946286201477,7.646558515261859e-05,-0.07276982814073563,-0.017501134425401688,-0.11833171546459198,-0.06732428818941116,-0.8802993893623352,-0.8332476615905762,-0.5990514159202576,-0.6596211791038513,-0.6312137842178345,-0.0520610474050045,-0.04840715229511261,-0.035218048840761185,-0.03759407997131348,-0.03652418032288551
2.2422422422422423,2.2422422422422423,2.2422422422422423,2.2422422422422423,2.2422422422422423,0.2962435781955719,0.30022576451301575,0.20637159049510956,0.2541867196559906,0.23074990510940552,-3.002467155456543,-2.786071538925171,-2.029731035232544,-2.1589159965515137,-2.1011812686920166,0.8528578877449036,-0.43883368372917175,0.2800963222980499,-1.3862134218215942,-0.5411127209663391,-0.00044466383405961096,-0.07325434684753418,-0.017853662371635437,-0.11870795488357544,-0.06768985837697983,-0.8804043531417847,-0.8331943154335022,-0.5990861058235168,-0.6594517827033997,-0.6311478018760681,-0.05206102132797241,-0.048398204147815704,-0.03521588444709778,-0.03757956251502037,-0.03651590645313263
2.2522522522522523,2.2522522522522523,2.2522522522522523,2.2522522522522523,2.2522522522522523,0.296420693397522,0.30033963918685913,0.20647914707660675,0.2542320489883423,0.2308271825313568,-3.0024254322052,-2.785518169403076,-2.029578685760498,-2.1580493450164795,-2.1006758213043213,0.8440445065498352,-0.44717371463775635,0.27409932017326355,-1.3928135633468628,-0.547430157661438,-0.0009657990303821862,-0.07373877614736557,-0.01820615865290165,-0.11908405274152756,-0.06805533170700073,-0.8805083632469177,-0.8331400752067566,-0.5991200804710388,-0.6592814922332764,-0.6310811042785645,-0.052060939371585846,-0.04838920384645462,-0.03521367534995079,-0.037564996629953384,-0.03650759160518646
2.2622622622622623,2.2622622622622623,2.2622622622622623,2.2622622622622623,2.2622622622622623,0.2965974509716034,0.30045315623283386,0.20658648014068604,0.2542770802974701,0.23090416193008423,-3.0023796558380127,-2.784960985183716,-2.029423952102661,-2.157179832458496,-2.100167751312256,0.8352301120758057,-0.4555131196975708,0.2681020200252533,-1.3994121551513672,-0.5537469387054443,-0.0014869251754134893,-0.074223093688488,-0.01855863258242607,-0.11946000903844833,-0.06842073798179626,-0.8806111216545105,-0.8330848217010498,-0.5991532802581787,-0.6591105461120605,-0.6310136914253235,-0.05206078290939331,-0.04838014021515846,-0.03521142154932022,-0.03755038604140282,-0.036499232053756714
2.2722722722722724,2.2722722722722724,2.2722722722722724,2.2722722722722724,2.2722722722722724,0.2967738211154938,0.30056634545326233,0.20669354498386383,0.25432178378105164,0.23098087310791016,-3.0023305416107178,-2.7844009399414062,-2.029266595840454,-2.156308174133301,-2.0996572971343994,0.8264146447181702,-0.4638521373271942,0.2621043026447296,-1.4060089588165283,-0.5600630640983582,-0.002008058363571763,-0.07470734417438507,-0.018911093473434448,-0.11983580887317657,-0.06878604739904404,-0.8807129263877869,-0.8330284357070923,-0.5991857051849365,-0.6589387059211731,-0.6309454441070557,-0.0520605742931366,-0.04837101697921753,-0.03520912677049637,-0.03753573074936867,-0.036490827798843384
2.2822822822822824,2.2822822822822824,2.2822822822822824,2.2822822822822824,2.2822822822822824,0.2969498336315155,0.300679087638855,0.20680037140846252,0.2543662190437317,0.231057271361351,-3.0022776126861572,-2.783836841583252,-2.029106855392456,-2.155433416366577,-2.099144220352173,0.817598283290863,-0.47219035029411316,0.25610625743865967,-1.4126042127609253,-0.5663784742355347,-0.0025291764177381992,-0.07519148290157318,-0.019263530150055885,-0.12021146714687347,-0.06915127485990524,-0.8808136582374573,-0.8329710960388184,-0.5992174744606018,-0.6587660908699036,-0.6308764815330505,-0.05206029489636421,-0.04836183413863182,-0.035206787288188934,-0.03752102702856064,-0.03648237884044647
2.2922922922922924,2.2922922922922924,2.2922922922922924,2.2922922922922924,2.2922922922922924,0.29712551832199097,0.30079153180122375,0.20690692961215973,0.2544102966785431,0.23113344609737396,-3.002220869064331,-2.7832698822021484,-2.028944730758667,-2.1545565128326416,-2.0986287593841553,0.8087807297706604,-0.4805281460285187,0.25010794401168823,-1.4191974401474,-0.5726932287216187,-0.0030503063462674618,-0.07567554712295532,-0.019615938887000084,-0.12058698385953903,-0.06951642781496048,-0.8809131979942322,-0.832912802696228,-0.5992484092712402,-0.6585925817489624,-0.6308067440986633,-0.052059948444366455,-0.048352595418691635,-0.03520440310239792,-0.03750627487897873,-0.03647388890385628
2.3023023023023024,2.3023023023023024,2.3023023023023024,2.3023023023023024,2.3023023023023024,0.2973008155822754,0.3009035587310791,0.20701323449611664,0.2544540464878082,0.23120927810668945,-3.0021607875823975,-2.7826991081237793,-2.028779983520508,-2.1536765098571777,-2.0981101989746094,0.7999623417854309,-0.48886531591415405,0.24410924315452576,-1.4257891178131104,-0.5790071487426758,-0.003571423701941967,-0.0761595070362091,-0.01996832713484764,-0.12096234411001205,-0.06988148391246796,-0.8810117840766907,-0.8328534364700317,-0.5992787480354309,-0.6584182977676392,-0.6307361721992493,-0.05205954611301422,-0.048343293368816376,-0.03520198166370392,-0.03749148175120354,-0.036465346813201904
2.3123123123123124,2.3123123123123124,2.3123123123123124,2.3123123123123124,2.3123123123123124,0.2974757254123688,0.3010152280330658,0.20711927115917206,0.2544975280761719,0.23128487169742584,-3.0020968914031982,-2.782125234603882,-2.0286126136779785,-2.1527938842773438,-2.0975897312164307,0.7911428809165955,-0.49720191955566406,0.23811039328575134,-1.4323790073394775,-0.5853205919265747,-0.004092538263648748,-0.07664337754249573,-0.020320676267147064,-0.12133755534887314,-0.07024646550416946,-0.8811091780662537,-0.8327929973602295,-0.5993082523345947,-0.6582432389259338,-0.6306647658348083,-0.052059073001146317,-0.04833393543958664,-0.03519951552152634,-0.037476640194654465,-0.03645676001906395
2.3223223223223224,2.3223223223223224,2.3223223223223224,2.3223223223223224,2.3223223223223224,0.2976503074169159,0.30112653970718384,0.20722508430480957,0.25454071164131165,0.23136013746261597,-3.0020291805267334,-2.781547784805298,-2.028442859649658,-2.1519088745117188,-2.0970661640167236,0.7823225855827332,-0.5055378079414368,0.2321111112833023,-1.438967227935791,-0.591633141040802,-0.0046136402525007725,-0.07712715119123459,-0.02067301608622074,-0.12171262502670288,-0.07061135023832321,-0.8812055587768555,-0.8327316045761108,-0.599337100982666,-0.6580674052238464,-0.6305927634239197,-0.052058540284633636,-0.04832451790571213,-0.03519700467586517,-0.03746175393462181,-0.03644813597202301
2.3323323323323324,2.3323323323323324,2.3323323323323324,2.3323323323323324,2.3323323323323324,0.2978244721889496,0.30123746395111084,0.2073306143283844,0.25458353757858276,0.2314351350069046,-3.001957893371582,-2.7809669971466064,-2.0282704830169678,-2.1510210037231445,-2.0965399742126465,0.7735012769699097,-0.5138732194900513,0.22611165046691895,-1.4455535411834717,-0.5979450345039368,-0.005134740378707647,-0.07761084288358688,-0.021025322377681732,-0.12208754569292068,-0.0709761530160904,-0.8813009262084961,-0.8326691389083862,-0.5993651747703552,-0.6578907370567322,-0.6305198669433594,-0.05205794796347618,-0.04831503704190254,-0.03519445285201073,-0.03744681924581528,-0.03643946349620819
2.3423423423423424,2.3423423423423424,2.3423423423423424,2.3423423423423424,2.3423423423423424,0.2979983389377594,0.3013480305671692,0.20743590593338013,0.25462606549263,0.23150984942913055,-3.001883029937744,-2.7803826332092285,-2.0280959606170654,-2.1501307487487793,-2.0960116386413574,0.7646788954734802,-0.5222078561782837,0.22011181712150574,-1.4521381855010986,-0.6042561531066895,-0.00565584609284997,-0.07809441536664963,-0.02137761376798153,-0.12246231734752655,-0.07134086638689041,-0.8813950419425964,-0.8326056599617004,-0.5993924736976624,-0.6577131748199463,-0.6304462552070618,-0.052057281136512756,-0.04830550029873848,-0.0351918525993824,-0.03743183985352516,-0.03643074631690979
2.3523523523523524,2.3523523523523524,2.3523523523523524,2.3523523523523524,2.3523523523523524,0.2981718182563782,0.3014582395553589,0.20754094421863556,0.254668265581131,0.2315843105316162,-3.0018041133880615,-2.7797951698303223,-2.027918815612793,-2.149237632751465,-2.095480442047119,0.7558556199073792,-0.5305419564247131,0.214111790060997,-1.4587210416793823,-0.6105666160583496,-0.0061769383028149605,-0.0785779133439064,-0.02172986790537834,-0.12283693253993988,-0.07170549780130386,-0.8814882040023804,-0.8325411081314087,-0.5994189977645874,-0.6575349569320679,-0.6303718090057373,-0.052056558430194855,-0.04829590022563934,-0.03518920764327049,-0.037416815757751465,-0.03642198443412781
2.3623623623623624,2.3623623623623624,2.3623623623623624,2.3623623623623624,2.3623623623623624,0.2983448803424835,0.30156806111335754,0.2076457291841507,0.25471019744873047,0.2316584289073944,-3.0017218589782715,-2.7792038917541504,-2.0277390480041504,-2.1483418941497803,-2.0949466228485107,0.7470313906669617,-0.53887540102005,0.20811150968074799,-1.4653021097183228,-0.6168761849403381,-0.006698023062199354,-0.07906130701303482,-0.022082097828388214,-0.12321140617132187,-0.07207003235816956,-0.8815802335739136,-0.8324756622314453,-0.5994449257850647,-0.657355785369873,-0.6302966475486755,-0.05205576866865158,-0.04828624799847603,-0.0351865291595459,-0.03740174323320389,-0.036413177847862244
2.3723723723723724,2.3723723723723724,2.3723723723723724,2.3723723723723724,2.3723723723723724,0.298517644405365,0.30167752504348755,0.20775024592876434,0.2547517716884613,0.2317323386669159,-3.0016355514526367,-2.77860951423645,-2.027556896209717,-2.1474437713623047,-2.0944106578826904,0.7382064461708069,-0.5472081899642944,0.2021109163761139,-1.4718812704086304,-0.6231851577758789,-0.007219087332487106,-0.07954461127519608,-0.02243429608643055,-0.12358571588993073,-0.07243449240922928,-0.8816711902618408,-0.832409143447876,-0.5994700193405151,-0.6571758985519409,-0.6302207112312317,-0.05205491557717323,-0.04827653244137764,-0.035183802247047424,-0.03738662600517273,-0.0364043302834034
2.3823823823823824,2.3823823823823824,2.3823823823823824,2.3823823823823824,2.3823823823823824,0.2986900210380554,0.3017866313457489,0.2078545242547989,0.25479307770729065,0.23180590569972992,-3.0015459060668945,-2.7780115604400635,-2.027372360229492,-2.146543025970459,-2.093871831893921,0.7293803691864014,-0.5555402636528015,0.1961100846529007,-1.4784587621688843,-0.629493236541748,-0.007740157190710306,-0.08002781122922897,-0.02278647944331169,-0.12395988404750824,-0.07279884815216064,-0.8817611336708069,-0.8323416113853455,-0.5994943976402283,-0.6569951772689819,-0.630143940448761,-0.05205399915575981,-0.048266761004924774,-0.03518102690577507,-0.03737146407365799,-0.03639543056488037
2.3923923923923924,2.3923923923923924,2.3923923923923924,2.3923923923923924,2.3923923923923924,0.2988619804382324,0.3018953502178192,0.20795853435993195,0.25483402609825134,0.23187920451164246,-3.001452684402466,-2.7774105072021484,-2.0271849632263184,-2.145639419555664,-2.0933303833007812,0.720553457736969,-0.5638716220855713,0.1901090443134308,-1.4850343465805054,-0.6358006596565247,-0.008261219598352909,-0.08051090687513351,-0.0231386236846447,-0.12433389574289322,-0.07316312938928604,-0.8818498849868774,-0.832273006439209,-0.5995180606842041,-0.6568136811256409,-0.630066454410553,-0.052053019404411316,-0.048256926238536835,-0.03517821803689003,-0.03735625743865967,-0.03638648986816406
2.4024024024024024,2.4024024024024024,2.4024024024024024,2.4024024024024024,2.4024024024024024,0.29903364181518555,0.3020036816596985,0.2080622911453247,0.25487470626831055,0.2319522202014923,-3.0013556480407715,-2.7768056392669678,-2.0269954204559326,-2.14473295211792,-2.0927863121032715,0.7117257118225098,-0.5722023844718933,0.18410776555538177,-1.4916081428527832,-0.6421072483062744,-0.008782261982560158,-0.08099391311407089,-0.02349073998630047,-0.12470775097608566,-0.07352731376886368,-0.8819376826286316,-0.8322033882141113,-0.5995410084724426,-0.656631350517273,-0.6299881339073181,-0.05205197632312775,-0.04824703186750412,-0.03517536446452141,-0.037341002374887466,-0.03637750446796417
2.4124124124124124,2.4124124124124124,2.4124124124124124,2.4124124124124124,2.4124124124124124,0.29920491576194763,0.3021116554737091,0.20816580951213837,0.2549150586128235,0.23202495276927948,-3.0012547969818115,-2.7761974334716797,-2.0268032550811768,-2.1438241004943848,-2.0922398567199707,0.7028970718383789,-0.5805323719978333,0.17810623347759247,-1.4981800317764282,-0.6484130024909973,-0.00930329691618681,-0.08147681504487991,-0.023842835798859596,-0.12508146464824677,-0.07389140874147415,-0.8820242881774902,-0.832132875919342,-0.5995631814002991,-0.6564481854438782,-0.6299091577529907,-0.0520508699119091,-0.04823708534240723,-0.035172462463378906,-0.03732570260763168,-0.036368478089571
2.4224224224224224,2.4224224224224224,2.4224224224224224,2.4224224224224224,2.4224224224224224,0.29937583208084106,0.3022192418575287,0.20826905965805054,0.25495508313179016,0.23209738731384277,-3.001150369644165,-2.775585889816284,-2.02660870552063,-2.1429126262664795,-2.0916907787323,0.6940675973892212,-0.5888616442680359,0.17210449278354645,-1.50475013256073,-0.6547179818153381,-0.009824317879974842,-0.08195961266756058,-0.02419489435851574,-0.12545500695705414,-0.07425541430711746,-0.8821098208427429,-0.832061231136322,-0.5995846390724182,-0.6562642455101013,-0.6298292875289917,-0.05204969644546509,-0.04822707176208496,-0.03516951948404312,-0.03731035813689232,-0.03635939955711365
2.4324324324324325,2.4324324324324325,2.4324324324324325,2.4324324324324325,2.4324324324324325,0.29954636096954346,0.302326500415802,0.2083720564842224,0.25499480962753296,0.23216956853866577,-3.001042366027832,-2.7749710083007812,-2.026411533355713,-2.141998529434204,-2.091139078140259,0.6852371692657471,-0.5971902012825012,0.16610251367092133,-1.511318564414978,-0.6610222458839417,-0.01034533977508545,-0.08244231343269348,-0.024546930566430092,-0.12582841515541077,-0.07461932301521301,-0.8821943998336792,-0.831988513469696,-0.5996053218841553,-0.6560795307159424,-0.6297487020492554,-0.0520484633743763,-0.04821699857711792,-0.035166531801223755,-0.037294965237379074,-0.03635028004646301
2.4424424424424425,2.4424424424424425,2.4424424424424425,2.4424424424424425,2.4424424424424425,0.2997165322303772,0.3024333417415619,0.2084747701883316,0.2550342082977295,0.2322414219379425,-3.0009303092956543,-2.774352550506592,-2.026211977005005,-2.1410818099975586,-2.0905847549438477,0.6764060258865356,-0.6055180430412292,0.16010034084320068,-1.5178849697113037,-0.6673255562782288,-0.010866333730518818,-0.08292491734027863,-0.024898935109376907,-0.12620165944099426,-0.0749831348657608,-0.8822777271270752,-0.8319149017333984,-0.599625289440155,-0.6558939814567566,-0.629667341709137,-0.052047159522771835,-0.0482068732380867,-0.035163503140211105,-0.03727952763438225,-0.036341119557619095
2.4524524524524525,2.4524524524524525,2.4524524524524525,2.4524524524524525,2.4524524524524525,0.2998863160610199,0.3025398552417755,0.2085772603750229,0.25507327914237976,0.23231300711631775,-3.000814914703369,-2.773730993270874,-2.0260097980499268,-2.140162706375122,-2.0900280475616455,0.6675740480422974,-0.61384516954422,0.15409797430038452,-1.5244495868682861,-0.6736280918121338,-0.011387312784790993,-0.08340741693973541,-0.025250902399420738,-0.12657475471496582,-0.07534686475992203,-0.8823601007461548,-0.8318401575088501,-0.5996445417404175,-0.6557076573371887,-0.6295851469039917,-0.0520457997918129,-0.04819668084383011,-0.03516043350100517,-0.03726404532790184,-0.0363319106400013
2.4624624624624625,2.4624624624624625,2.4624624624624625,2.4624624624624625,2.4624624624624625,0.30005577206611633,0.3026459813117981,0.20867949724197388,0.25511205196380615,0.2323843091726303,-3.0006959438323975,-2.7731058597564697,-2.0258054733276367,-2.1392405033111572,-2.089468479156494,0.6587412357330322,-0.6221715807914734,0.1480955183506012,-1.5310121774673462,-0.679929792881012,-0.011908287182450294,-0.08388981968164444,-0.02560284547507763,-0.12694768607616425,-0.07571050524711609,-0.8824413418769836,-0.8317644596099854,-0.5996630191802979,-0.6555204391479492,-0.6295022964477539,-0.052044373005628586,-0.04818643629550934,-0.03515731543302536,-0.03724851459264755,-0.036322660744190216
2.4724724724724725,2.4724724724724725,2.4724724724724725,2.4724724724724725,2.4724724724724725,0.30022484064102173,0.302751749753952,0.20878146588802338,0.25515055656433105,0.23245534300804138,-3.000572919845581,-2.772477388381958,-2.0255982875823975,-2.1383161544799805,-2.088906764984131,0.6499075889587402,-0.6304971575737,0.142092764377594,-1.5375730991363525,-0.6862307190895081,-0.012429245747625828,-0.08437211811542511,-0.025954751297831535,-0.12732046842575073,-0.07607404887676239,-0.8825214505195618,-0.8316877484321594,-0.5996808409690857,-0.6553325653076172,-0.6294186115264893,-0.0520428828895092,-0.048176128417253494,-0.03515416011214256,-0.03723294287919998,-0.036313362419605255
2.4824824824824825,2.4824824824824825,2.4824824824824825,2.4824824824824825,2.4824824824824825,0.30039355158805847,0.30285710096359253,0.20888318121433258,0.2551887333393097,0.23252609372138977,-3.000446319580078,-2.771845579147339,-2.0253889560699463,-2.1373889446258545,-2.0883424282073975,0.6410729885101318,-0.6388219594955444,0.13608981668949127,-1.5441319942474365,-0.6925308704376221,-0.012950197793543339,-0.08485430479049683,-0.026306631043553352,-0.1276930868625641,-0.07643750309944153,-0.8826005458831787,-0.8316100239753723,-0.5996978878974915,-0.6551437973976135,-0.6293341517448425,-0.052041325718164444,-0.04816576465964317,-0.035150956362485886,-0.03721732273697853,-0.03630401939153671
2.4924924924924925,2.4924924924924925,2.4924924924924925,2.4924924924924925,2.4924924924924925,0.3005618751049042,0.30296212434768677,0.2089846432209015,0.2552265524864197,0.23259654641151428,-3.0003163814544678,-2.771210193634033,-2.025176763534546,-2.1364591121673584,-2.087775468826294,0.6322378516197205,-0.6471459865570068,0.1300867795944214,-1.5506891012191772,-0.6988300681114197,-0.013471117243170738,-0.08533638715744019,-0.02665848098695278,-0.1280655562877655,-0.0768008604645729,-0.8826784491539001,-0.8315311670303345,-0.5997141599655151,-0.654954195022583,-0.6292489171028137,-0.05203970521688461,-0.04815533757209778,-0.035147711634635925,-0.0372016578912735,-0.03629463165998459
2.5025025025025025,2.5025025025025025,2.5025025025025025,2.5025025025025025,2.5025025025025025,0.30072981119155884,0.30306679010391235,0.2090858519077301,0.2552641034126282,0.23266670107841492,-3.0001823902130127,-2.770571708679199,-2.0249624252319336,-2.135526657104492,-2.087205648422241,0.6234017014503479,-0.6554692387580872,0.12408355623483658,-1.5572441816329956,-0.7051284313201904,-0.013992035761475563,-0.08581838756799698,-0.027010291814804077,-0.1284378618001938,-0.07716412097215652,-0.8827553987503052,-0.8314513564109802,-0.5997297167778015,-0.6547638773918152,-0.6291629672050476,-0.05203802511096001,-0.048144854605197906,-0.03514442592859268,-0.037185948342084885,-0.03628520295023918
2.5125125125125125,2.5125125125125125,2.5125125125125125,2.5125125125125125,2.5125125125125125,0.30089741945266724,0.3031710684299469,0.20918679237365723,0.255301296710968,0.23273657262325287,-3.000044822692871,-2.7699291706085205,-2.024745225906372,-2.134591579437256,-2.0866334438323975,0.6145650744438171,-0.6637916564941406,0.11808013170957565,-1.5637974739074707,-0.7114259004592896,-0.014512920752167702,-0.08630025386810303,-0.027362072840332985,-0.12881001830101013,-0.07752728462219238,-0.8828312754631042,-0.8313705921173096,-0.5997445583343506,-0.6545726656913757,-0.6290761828422546,-0.05203627794981003,-0.04813431203365326,-0.03514109551906586,-0.03717019036412239,-0.036275725811719894
2.5225225225225225,2.5225225225225225,2.5225225225225225,2.5225225225225225,2.5225225225225225,0.301064670085907,0.3032749593257904,0.20928747951984406,0.255338191986084,0.23280617594718933,-2.999903678894043,-2.7692837715148926,-2.0245261192321777,-2.1336536407470703,-2.0860588550567627,0.6057276129722595,-0.6721132397651672,0.11207663267850876,-1.5703487396240234,-0.7177225351333618,-0.015033792704343796,-0.08678202331066132,-0.027713820338249207,-0.12918201088905334,-0.07789035886526108,-0.882905900478363,-0.8312888145446777,-0.5997586250305176,-0.654380738735199,-0.6289885640144348,-0.05203446373343468,-0.048123713582754135,-0.03513772413134575,-0.037154387682676315,-0.036266207695007324
2.5325325325325325,2.5325325325325325,2.5325325325325325,2.5325325325325325,2.5325325325325325,0.3012315034866333,0.30337846279144287,0.2093878984451294,0.25537481904029846,0.23287548124790192,-2.99975848197937,-2.768634796142578,-2.024303913116455,-2.132713556289673,-2.0854814052581787,0.596889317035675,-0.6804340481758118,0.10607299208641052,-1.5768980979919434,-0.7240182161331177,-0.015554644167423248,-0.08726368844509125,-0.028065524995326996,-0.12955385446548462,-0.07825332880020142,-0.8829795718193054,-0.8312060236930847,-0.599772036075592,-0.6541879177093506,-0.6289003491401672,-0.05203259363770485,-0.048113055527210236,-0.03513430804014206,-0.03713853657245636,-0.03625664487481117
2.5425425425425425,2.5425425425425425,2.5425425425425425,2.5425425425425425,2.5425425425425425,0.30139797925949097,0.3034816086292267,0.20948809385299683,0.2554110586643219,0.23294450342655182,-2.99960994720459,-2.7679824829101562,-2.0240795612335205,-2.131770610809326,-2.084901809692383,0.5880503058433533,-0.6887540221214294,0.10006921738386154,-1.5834455490112305,-0.7303130626678467,-0.016075482591986656,-0.08774524182081223,-0.028417203575372696,-0.12992551922798157,-0.07861621677875519,-0.8830522298812866,-0.8311220407485962,-0.5997846722602844,-0.6539943814277649,-0.628811240196228,-0.05203065648674965,-0.048102330416440964,-0.03513084724545479,-0.03712264448404312,-0.03624703362584114
2.5525525525525525,2.5525525525525525,2.5525525525525525,2.5525525525525525,2.5525525525525525,0.3015640676021576,0.30358439683914185,0.20958800613880157,0.25544703006744385,0.23301325738430023,-2.999457597732544,-2.767326831817627,-2.023852825164795,-2.1308250427246094,-2.0843193531036377,0.5792106986045837,-0.6970731019973755,0.09406530857086182,-1.5899910926818848,-0.7366070747375488,-0.016596293076872826,-0.08822669833898544,-0.02876884862780571,-0.13029704988002777,-0.0789790004491806,-0.8831236958503723,-0.831037163734436,-0.5997965335845947,-0.6538000106811523,-0.6287214159965515,-0.052028656005859375,-0.048091549426317215,-0.035127345472574234,-0.0371067076921463,-0.036237385123968124
2.5625625625625625,2.5625625625625625,2.5625625625625625,2.5625625625625625,2.5625625625625625,0.30172982811927795,0.30368679761886597,0.20968766510486603,0.25548267364501953,0.23308171331882477,-2.9993016719818115,-2.7666678428649902,-2.02362322807312,-2.1298768520355225,-2.0837342739105225,0.5703701376914978,-0.7053913474082947,0.08806131035089493,-1.5965347290039062,-0.7429001331329346,-0.017117097973823547,-0.08870804309844971,-0.02912045270204544,-0.13066840171813965,-0.07934169471263885,-0.883194088935852,-0.8309512734413147,-0.5998076796531677,-0.6536048054695129,-0.6286307573318481,-0.05202658846974373,-0.04808071255683899,-0.0351237989962101,-0.0370907224714756,-0.03622768446803093
2.5725725725725725,2.5725725725725725,2.5725725725725725,2.5725725725725725,2.5725725725725725,0.3018952012062073,0.30378884077072144,0.20978710055351257,0.2555180490016937,0.23314988613128662,-2.9991419315338135,-2.766005516052246,-2.0233914852142334,-2.1289262771606445,-2.0831470489501953,0.5615289807319641,-0.7137088179588318,0.08205706626176834,-1.6030763387680054,-0.7491922974586487,-0.01763787679374218,-0.08918928354978561,-0.029472028836607933,-0.1310396045446396,-0.07970428466796875,-0.8832634091377258,-0.8308643698692322,-0.5998181104660034,-0.6534087657928467,-0.6285393834114075,-0.05202446132898331,-0.04806981980800629,-0.03512020781636238,-0.03707468882203102,-0.03621794283390045
2.5825825825825826,2.5825825825825826,2.5825825825825826,2.5825825825825826,2.5825825825825826,0.30206021666526794,0.30389049649238586,0.20988623797893524,0.25555306673049927,0.2332177609205246,-2.998978853225708,-2.7653393745422363,-2.0231571197509766,-2.1279726028442383,-2.082556962966919,0.5526872873306274,-0.7220253348350525,0.07605285197496414,-1.6096159219741821,-0.7554835081100464,-0.018158622086048126,-0.08967040479183197,-0.029823562130331993,-0.1314106434583664,-0.08006677776575089,-0.8833316564559937,-0.8307764530181885,-0.599827766418457,-0.6532120108604431,-0.6284471750259399,-0.05202226713299751,-0.04805886372923851,-0.03511657565832138,-0.03705861419439316,-0.03620815649628639
2.5925925925925926,2.5925925925925926,2.5925925925925926,2.5925925925925926,2.5925925925925926,0.30222487449645996,0.30399179458618164,0.20998510718345642,0.25558775663375854,0.23328538239002228,-2.998812198638916,-2.7646701335906982,-2.0229201316833496,-2.12701678276062,-2.0819644927978516,0.5438448190689087,-0.7303408980369568,0.07004857063293457,-1.616153597831726,-0.7617738246917725,-0.018679361790418625,-0.09015141427516937,-0.030175061896443367,-0.13178151845932007,-0.08042917400598526,-0.8833988308906555,-0.8306874632835388,-0.5998367071151733,-0.6530144214630127,-0.6283542513847351,-0.05202001333236694,-0.04804784804582596,-0.0351129025220871,-0.03704249486327171,-0.03619832545518875
2.6026026026026026,2.6026026026026026,2.6026026026026026,2.6026026026026026,2.6026026026026026,0.30238914489746094,0.3040927052497864,0.2100837528705597,0.25562217831611633,0.2333526760339737,-2.9986412525177,-2.7639975547790527,-2.0226807594299316,-2.126058340072632,-2.081369161605835,0.5350015163421631,-0.738655686378479,0.06404419988393784,-1.6226893663406372,-0.7680631875991821,-0.019200071692466736,-0.09063232690095901,-0.03052651695907116,-0.1321522295475006,-0.08079147338867188,-0.8834649324417114,-0.830597460269928,-0.5998449325561523,-0.6528160572052002,-0.6282604932785034,-0.052017692476511,-0.04803677648305893,-0.035109180957078934,-0.03702632710337639,-0.03618844971060753
2.6126126126126126,2.6126126126126126,2.6126126126126126,2.6126126126126126,2.6126126126126126,0.3025530278682709,0.30419325828552246,0.21018213033676147,0.25565624237060547,0.23341968655586243,-2.998466968536377,-2.7633216381073,-2.0224392414093018,-2.1250970363616943,-2.0807714462280273,0.526157796382904,-0.7469695210456848,0.05803968757390976,-1.6292229890823364,-0.7743515968322754,-0.019720759242773056,-0.09111311286687851,-0.03087794780731201,-0.1325227916240692,-0.08115366846323013,-0.8835299015045166,-0.830506443977356,-0.5998523831367493,-0.6526169180870056,-0.6281660795211792,-0.052015308290719986,-0.04802564159035683,-0.03510541841387749,-0.03701011836528778,-0.03617853298783302
2.6226226226226226,2.6226226226226226,2.6226226226226226,2.6226226226226226,2.6226226226226226,0.30271655321121216,0.3042933940887451,0.21028025448322296,0.2556900084018707,0.23348642885684967,-2.998289108276367,-2.7626419067382812,-2.0221948623657227,-2.124133348464966,-2.0801713466644287,0.5173133015632629,-0.7552824020385742,0.052035097032785416,-1.6357547044754028,-0.7806390523910522,-0.02024141699075699,-0.09159379452466965,-0.031229333952069283,-0.1328931748867035,-0.08151575922966003,-0.883593738079071,-0.8304144144058228,-0.5998591780662537,-0.6524168252944946,-0.6280707716941833,-0.0520128570497036,-0.04801445081830025,-0.035101618617773056,-0.036993857473134995,-0.03616856783628464
2.6326326326326326,2.6326326326326326,2.6326326326326326,2.6326326326326326,2.6326326326326326,0.3028796911239624,0.3043932020664215,0.21037812530994415,0.2557234466075897,0.23355288803577423,-2.9981071949005127,-2.7619593143463135,-2.0219483375549316,-2.123166799545288,-2.079568386077881,0.5084682106971741,-0.7635944485664368,0.04603048786520958,-1.6422843933105469,-0.7869256138801575,-0.02076205611228943,-0.09207436442375183,-0.03158068284392357,-0.13326339423656464,-0.08187776058912277,-0.8836566209793091,-0.8303213715553284,-0.5998651385307312,-0.6522161364555359,-0.6279748678207397,-0.052010346204042435,-0.04800320044159889,-0.035097770392894745,-0.036977559328079224,-0.03615856170654297
2.6426426426426426,2.6426426426426426,2.6426426426426426,2.6426426426426426,2.6426426426426426,0.303042471408844,0.30449265241622925,0.21047572791576385,0.2557566463947296,0.23361904919147491,-2.9979217052459717,-2.761273145675659,-2.0216989517211914,-2.1221978664398193,-2.078963041305542,0.49962255358695984,-0.7719054818153381,0.04002579674124718,-1.6488120555877686,-0.7932111024856567,-0.021282663568854332,-0.09255482256412506,-0.03193199262022972,-0.13363347947597504,-0.08223965764045715,-0.8837183117866516,-0.8302273154258728,-0.5998704433441162,-0.6520145535469055,-0.6278780102729797,-0.0520077683031559,-0.04799189046025276,-0.03509388118982315,-0.03696121275424957,-0.03614850714802742
2.6526526526526526,2.6526526526526526,2.6526526526526526,2.6526526526526526,2.6526526526526526,0.30320486426353455,0.30459171533584595,0.21057306230068207,0.25578945875167847,0.23368492722511292,-2.997732639312744,-2.7605836391448975,-2.02144718170166,-2.1212263107299805,-2.078355073928833,0.4907761514186859,-0.7802156209945679,0.034021079540252686,-1.6553378105163574,-0.7994956970214844,-0.021803248673677444,-0.09303516149520874,-0.03228326141834259,-0.13400337100028992,-0.08260145038366318,-0.8837790489196777,-0.8301323056221008,-0.5998749732971191,-0.6518121361732483,-0.6277804970741272,-0.05200513079762459,-0.047980524599552155,-0.035089947283267975,-0.03694481775164604,-0.03613841161131859
2.6626626626626626,2.6626626626626626,2.6626626626626626,2.6626626626626626,2.6626626626626626,0.30336689949035645,0.3046903610229492,0.21067015826702118,0.25582194328308105,0.23375050723552704,-2.99753999710083,-2.759890556335449,-2.021193265914917,-2.1202521324157715,-2.077744722366333,0.4819292426109314,-0.7885248064994812,0.02801622450351715,-1.6618614196777344,-0.8057792782783508,-0.022323809564113617,-0.09351539611816406,-0.03263449668884277,-0.13437309861183167,-0.08296314626932144,-0.8838385939598083,-0.8300362229347229,-0.59987872838974,-0.651608943939209,-0.627682089805603,-0.0520024299621582,-0.04796909913420677,-0.03508596867322922,-0.03692837804555893,-0.036128267645835876
2.6726726726726726,2.6726726726726726,2.6726726726726726,2.6726726726726726,2.6726726726726726,0.3035285472869873,0.3047886788845062,0.2107669711112976,0.25585415959358215,0.23381581902503967,-2.9973435401916504,-2.7591938972473145,-2.0209364891052246,-2.1192750930786133,-2.077131509780884,0.47308170795440674,-0.7968328595161438,0.022011464461684227,-1.6683828830718994,-0.8120619058609009,-0.022844336926937103,-0.09399549663066864,-0.03298567980527878,-0.13474267721176147,-0.08332474529743195,-0.883897066116333,-0.8299391269683838,-0.5998818278312683,-0.6514049172401428,-0.6275830268859863,-0.051999662071466446,-0.047957614064216614,-0.035081952810287476,-0.036911893635988235,-0.03611808270215988
2.6826826826826826,2.6826826826826826,2.6826826826826826,2.6826826826826826,2.6826826826826826,0.3036898970603943,0.3048866093158722,0.21086353063583374,0.2558860778808594,0.23388086259365082,-2.9971437454223633,-2.7584943771362305,-2.020677089691162,-2.118295907974243,-2.0765163898468018,0.4642335772514343,-0.8051401376724243,0.016006680205464363,-1.6749024391174316,-0.8183435201644897,-0.023364845663309097,-0.09447550028562546,-0.033336833119392395,-0.13511207699775696,-0.0836862325668335,-0.8839545249938965,-0.8298409581184387,-0.5998841524124146,-0.6512001752853394,-0.6274831891059875,-0.05199683457612991,-0.04794606938958168,-0.035077888518571854,-0.03689536452293396,-0.036107856780290604
2.6926926926926926,2.6926926926926926,2.6926926926926926,2.6926926926926926,2.6926926926926926,0.30385079979896545,0.3049841523170471,0.21095986664295197,0.25591763854026794,0.2339455783367157,-2.9969396591186523,-2.75779128074646,-2.020415782928467,-2.117313861846924,-2.0758981704711914,0.4553849399089813,-0.8134463429450989,0.010001756250858307,-1.681420087814331,-0.8246241807937622,-0.023885313421487808,-0.09495538473129272,-0.03368794545531273,-0.1354813128709793,-0.08404762297868729,-0.8840107917785645,-0.8297417759895325,-0.5998857021331787,-0.650994598865509,-0.6273825764656067,-0.05199393630027771,-0.04793446511030197,-0.03507378324866295,-0.0368787907063961,-0.036097582429647446
2.7027027027027026,2.7027027027027026,2.7027027027027026,2.7027027027027026,2.7027027027027026,0.30401134490966797,0.3050813376903534,0.2110559195280075,0.25594890117645264,0.2340100258588791,-2.996732234954834,-2.757084608078003,-2.0201516151428223,-2.1163291931152344,-2.07527756690979,0.44653570652008057,-0.8217515349388123,0.003996867686510086,-1.6879353523254395,-0.8309037089347839,-0.02440575696527958,-0.09543514996767044,-0.03403901308774948,-0.13585039973258972,-0.08440890908241272,-0.884066104888916,-0.8296416401863098,-0.5998865962028503,-0.6507882475852966,-0.627281129360199,-0.05199098214507103,-0.04792280122637749,-0.03506963327527046,-0.036862172186374664,-0.03608725965023041
2.7127127127127126,2.7127127127127126,2.7127127127127126,2.7127127127127126,2.7127127127127126,0.30417153239250183,0.305178165435791,0.21115170419216156,0.25597983598709106,0.2340741902589798,-2.996521472930908,-2.7563748359680176,-2.0198850631713867,-2.115342140197754,-2.0746543407440186,0.43768584728240967,-0.8300557732582092,-0.0020079866517335176,-1.6944488286972046,-0.837182343006134,-0.02492618001997471,-0.0959147959947586,-0.03439003974199295,-0.13621929287910461,-0.0847700908780098,-0.8841202259063721,-0.8295404314994812,-0.5998867154121399,-0.6505810618400574,-0.627178966999054,-0.05198795720934868,-0.04791107773780823,-0.03506544232368469,-0.036845505237579346,-0.036076899617910385
2.7227227227227226,2.7227227227227226,2.7227227227227226,2.7227227227227226,2.7227227227227226,0.30433133244514465,0.3052745759487152,0.21124722063541412,0.2560104429721832,0.23413802683353424,-2.9963064193725586,-2.7556614875793457,-2.019615888595581,-2.114351987838745,-2.074028253555298,0.4288354814052582,-0.8383588790893555,-0.008012806996703148,-1.7009600400924683,-0.8434597849845886,-0.025446569547057152,-0.09639432281255722,-0.03474102169275284,-0.13658803701400757,-0.08513116091489792,-0.8841732144355774,-0.8294382095336914,-0.5998860597610474,-0.6503730416297913,-0.6270760297775269,-0.051984868943691254,-0.04789930209517479,-0.03506120666861534,-0.036828797310590744,-0.03606649488210678
2.7327327327327327,2.7327327327327327,2.7327327327327327,2.7327327327327327,2.7327327327327327,0.30449074506759644,0.30537065863609314,0.21134251356124878,0.2560407817363739,0.2342016100883484,-2.9960880279541016,-2.7549448013305664,-2.0193445682525635,-2.1133596897125244,-2.0734000205993652,0.4199846386909485,-0.8466612100601196,-0.014017652720212936,-1.7074693441390991,-0.8497363328933716,-0.02596691995859146,-0.09687375277280807,-0.03509196639060974,-0.1369566172361374,-0.08549213409423828,-0.8842252492904663,-0.8293350338935852,-0.5998846888542175,-0.6501643061637878,-0.6269722580909729,-0.05198172107338905,-0.04788746312260628,-0.03505693003535271,-0.03681204468011856,-0.0360560417175293
2.7427427427427427,2.7427427427427427,2.7427427427427427,2.7427427427427427,2.7427427427427427,0.30464980006217957,0.30546629428863525,0.21143753826618195,0.2560707926750183,0.23426491022109985,-2.995865821838379,-2.7542247772216797,-2.0190703868865967,-2.1123647689819336,-2.0727694034576416,0.411133348941803,-0.8549622297286987,-0.020022518932819366,-1.7139763832092285,-0.8560118079185486,-0.026487238705158234,-0.09735303372144699,-0.035442862659692764,-0.13732501864433289,-0.08585301041603088,-0.8842761516571045,-0.829230785369873,-0.5998826026916504,-0.6499547362327576,-0.6268677711486816,-0.05197850987315178,-0.04787556827068329,-0.03505260869860649,-0.0367952436208725,-0.03604554384946823
2.7527527527527527,2.7527527527527527,2.7527527527527527,2.7527527527527527,2.7527527527527527,0.30480849742889404,0.3055616021156311,0.21153227984905243,0.25610050559043884,0.23432792723178864,-2.995640277862549,-2.7535014152526855,-2.018793821334839,-2.1113674640655518,-2.0721359252929688,0.4022815227508545,-0.8632623553276062,-0.026027297601103783,-1.7204813957214355,-0.8622862696647644,-0.02700752578675747,-0.09783220291137695,-0.03579371050000191,-0.13769325613975525,-0.08621377497911453,-0.8843260407447815,-0.8291255831718445,-0.599879801273346,-0.6497443914413452,-0.6267625689506531,-0.05197523534297943,-0.047863613814115524,-0.03504824638366699,-0.03677839785814285,-0.03603500872850418
2.7627627627627627,2.7627627627627627,2.7627627627627627,2.7627627627627627,2.7627627627627627,0.3049667775630951,0.3056565821170807,0.211626797914505,0.2561298608779907,0.23439066112041473,-2.995410680770874,-2.752774715423584,-2.01851487159729,-2.1103670597076416,-2.071500062942505,0.3934291899204254,-0.8715614080429077,-0.03203215450048447,-1.7269842624664307,-0.8685596585273743,-0.02752777747809887,-0.09831126779317856,-0.03614453226327896,-0.13806132972240448,-0.08657443523406982,-0.884374737739563,-0.82901930809021,-0.5998762249946594,-0.649533212184906,-0.6266565322875977,-0.05197189375758171,-0.047851599752902985,-0.03504383936524391,-0.036761507391929626,-0.03602442145347595
2.7727727727727727,2.7727727727727727,2.7727727727727727,2.7727727727727727,2.7727727727727727,0.3051247298717499,0.30575114488601685,0.2117210328578949,0.2561589181423187,0.23445311188697815,-2.9951775074005127,-2.752044677734375,-2.0182337760925293,-2.1093645095825195,-2.07086181640625,0.3845762610435486,-0.8798593282699585,-0.03803686425089836,-1.7334849834442139,-0.8748319745063782,-0.02804800495505333,-0.09879020601511002,-0.03649529442191124,-0.13842922449111938,-0.08693498373031616,-0.8844223618507385,-0.8289120197296143,-0.5998719334602356,-0.6493212580680847,-0.6265497803688049,-0.05196848884224892,-0.04783952608704567,-0.03503938764333725,-0.03674457222223282,-0.03601379692554474
2.7827827827827827,2.7827827827827827,2.7827827827827827,2.7827827827827827,2.7827827827827827,0.3052822947502136,0.30584532022476196,0.2118149995803833,0.25618767738342285,0.2345152348279953,-2.994940757751465,-2.7513108253479004,-2.0179498195648193,-2.108358860015869,-2.070220708847046,0.3757230043411255,-0.8881561756134033,-0.044041600078344345,-1.7399836778640747,-0.8811031579971313,-0.028568193316459656,-0.09926901757717133,-0.036846015602350235,-0.13879695534706116,-0.08729542791843414,-0.8844689130783081,-0.8288037776947021,-0.5998669266700745,-0.6491084694862366,-0.6264421939849854,-0.05196502059698105,-0.04782739654183388,-0.035034894943237305,-0.03672758862376213,-0.036003123968839645
2.7927927927927927,2.7927927927927927,2.7927927927927927,2.7927927927927927,2.7927927927927927,0.30543947219848633,0.3059391379356384,0.2119087129831314,0.2562161087989807,0.23457711935043335,-2.9947004318237305,-2.7505738735198975,-2.0176632404327393,-2.107351064682007,-2.069577217102051,0.36686915159225464,-0.896452009677887,-0.05004624277353287,-1.7464802265167236,-0.8873733282089233,-0.029088348150253296,-0.09974770247936249,-0.03719669580459595,-0.1391645073890686,-0.08765577524900436,-0.8845143914222717,-0.8286944031715393,-0.599861204624176,-0.6488949060440063,-0.6263338327407837,-0.05196148902177811,-0.04781520366668701,-0.035030364990234375,-0.03671056404709816,-0.03599240630865097
2.8028028028028027,2.8028028028028027,2.8028028028028027,2.8028028028028027,2.8028028028028027,0.305596262216568,0.30603256821632385,0.21200218796730042,0.2562442123889923,0.23463866114616394,-2.9944562911987305,-2.749833822250366,-2.0173745155334473,-2.1063406467437744,-2.0689311027526855,0.3580150306224823,-0.9047467112541199,-0.05605078861117363,-1.752974510192871,-0.8936424255371094,-0.029608458280563354,-0.10022628307342529,-0.03754732385277748,-0.13953189551830292,-0.08801599591970444,-0.8845588564872742,-0.8285840749740601,-0.5998547077178955,-0.648680567741394,-0.6262247562408447,-0.05195789411664009,-0.04780295491218567,-0.035025786608457565,-0.03669349104166031,-0.035981643944978714
2.8128128128128127,2.8128128128128127,2.8128128128128127,2.8128128128128127,2.8128128128128127,0.305752694606781,0.3061256408691406,0.21209537982940674,0.2562720477581024,0.23469994962215424,-2.9942080974578857,-2.7490901947021484,-2.017083168029785,-2.105327606201172,-2.0682826042175293,0.3491603136062622,-0.9130402207374573,-0.062055252492427826,-1.7594667673110962,-0.8999103307723999,-0.030128542333841324,-0.10070472210645676,-0.03789790719747543,-0.1398991048336029,-0.08837611973285675,-0.8846021294593811,-0.8284727334976196,-0.5998474359512329,-0.6484654545783997,-0.6261149048805237,-0.051954235881567,-0.04779064655303955,-0.035021163523197174,-0.036676377058029175,-0.035970840603113174
2.8228228228228227,2.8228228228228227,2.8228228228228227,2.8228228228228227,2.8228228228228227,0.30590879917144775,0.30621832609176636,0.21218831837177277,0.25629952549934387,0.23476095497608185,-2.9939568042755127,-2.7483432292938232,-2.016789197921753,-2.104311943054199,-2.067631483078003,0.34030523896217346,-0.9213327765464783,-0.06805973500013351,-1.7659568786621094,-0.906177282333374,-0.03064858913421631,-0.10118304938077927,-0.0382484495639801,-0.14026615023612976,-0.08873613178730011,-0.8846443891525269,-0.828360378742218,-0.599839448928833,-0.6482495069503784,-0.6260043382644653,-0.05195051431655884,-0.04777827858924866,-0.0350164994597435,-0.03665921837091446,-0.03595999628305435
2.8328328328328327,2.8328328328328327,2.8328328328328327,2.8328328328328327,2.8328328328328327,0.3060644567012787,0.30631062388420105,0.2122810035943985,0.25632673501968384,0.23482167720794678,-2.993701696395874,-2.7475926876068115,-2.016493082046509,-2.1032936573028564,-2.0669777393341064,0.3314497172832489,-0.929624080657959,-0.07406412810087204,-1.772444725036621,-0.9124429821968079,-0.03116859495639801,-0.10166124254465103,-0.03859893977642059,-0.14063303172588348,-0.08909603953361511,-0.8846854567527771,-0.8282470107078552,-0.5998307466506958,-0.6480327248573303,-0.6258928775787354,-0.051946721971035004,-0.04776585474610329,-0.035011790692806244,-0.036642011255025864,-0.03594909980893135
2.8428428428428427,2.8428428428428427,2.8428428428428427,2.8428428428428427,2.8428428428428427,0.30621978640556335,0.3064025640487671,0.21237342059612274,0.25635358691215515,0.23488205671310425,-2.9934427738189697,-2.7468388080596924,-2.0161941051483154,-2.1022727489471436,-2.06632137298584,0.3225937783718109,-0.9379141926765442,-0.08006837218999863,-1.778930425643921,-0.918707549571991,-0.03168856352567673,-0.10213931649923325,-0.0389493852853775,-0.14099973440170288,-0.08945582807064056,-0.8847255706787109,-0.828132688999176,-0.5998213291168213,-0.6478152275085449,-0.6257807016372681,-0.05194287374615669,-0.04775337502360344,-0.035007040947675705,-0.036624763160943985,-0.035938162356615067
2.8528528528528527,2.8528528528528527,2.8528528528528527,2.8528528528528527,2.8528528528528527,0.3063746988773346,0.3064941465854645,0.2124655693769455,0.2563801109790802,0.23494219779968262,-2.9931800365448,-2.746081829071045,-2.01589298248291,-2.1012492179870605,-2.0656626224517822,0.3137376308441162,-0.9462032914161682,-0.08607247471809387,-1.7854139804840088,-0.9249711036682129,-0.032208483666181564,-0.10261727124452591,-0.039299774914979935,-0.14136625826358795,-0.08981551975011826,-0.884764552116394,-0.8280172348022461,-0.5998111367225647,-0.6475968956947327,-0.6256678104400635,-0.05193896219134331,-0.047740835696458817,-0.035002246499061584,-0.036607466638088226,-0.0359271839261055
2.8628628628628627,2.8628628628628627,2.8628628628628627,2.8628628628628627,2.8628628628628627,0.30652928352355957,0.30658531188964844,0.21255746483802795,0.25640636682510376,0.2350020557641983,-2.9929141998291016,-2.74532151222229,-2.015589475631714,-2.1002235412597656,-2.0650014877319336,0.3048807680606842,-0.954491138458252,-0.09207659214735031,-1.7918955087661743,-0.9312334656715393,-0.03272838518023491,-0.10309509187936783,-0.03965013101696968,-0.1417326182126999,-0.090175099670887,-0.8848024010658264,-0.8279008269309998,-0.599800169467926,-0.6473777890205383,-0.625554084777832,-0.05193498358130455,-0.04772823303937912,-0.03499741107225418,-0.036590125411748886,-0.03591616079211235
2.8728728728728727,2.8728728728728727,2.8728728728728727,2.8728728728728727,2.8728728728728727,0.3066834509372711,0.30667608976364136,0.2126491218805313,0.25643229484558105,0.23506158590316772,-2.9926440715789795,-2.7445573806762695,-2.0152833461761475,-2.0991950035095215,-2.064337730407715,0.2960239052772522,-0.962777853012085,-0.09808056801557541,-1.7983746528625488,-0.9374946355819702,-0.03324821591377258,-0.1035727933049202,-0.04000043496489525,-0.1420987993478775,-0.09053456038236618,-0.8848392367362976,-0.8277833461761475,-0.5997885465621948,-0.6471579074859619,-0.6254396438598633,-0.05193094164133072,-0.04771557077765465,-0.034992534667253494,-0.036572739481925964,-0.03590509295463562
2.8828828828828827,2.8828828828828827,2.8828828828828827,2.8828828828828827,2.8828828828828827,0.3068372905254364,0.306766539812088,0.21274049580097198,0.2564578652381897,0.23512087762355804,-2.99237060546875,-2.7437903881073,-2.014974594116211,-2.098163604736328,-2.063671350479126,0.2871663570404053,-0.9710633754730225,-0.10408433526754379,-1.8048514127731323,-0.9437547922134399,-0.03376803547143936,-0.10405035316944122,-0.04035068675875664,-0.1424647867679596,-0.09089391678571701,-0.8848749399185181,-0.827664852142334,-0.5997761487960815,-0.6469371914863586,-0.6253244280815125,-0.051926836371421814,-0.0477028526365757,-0.03498760983347893,-0.03655531257390976,-0.03589397668838501
2.8928928928928928,2.8928928928928928,2.8928928928928928,2.8928928928928928,2.8928928928928928,0.30699068307876587,0.30685660243034363,0.21283160150051117,0.25648316740989685,0.2351798564195633,-2.992093324661255,-2.7430198192596436,-2.0146636962890625,-2.097130060195923,-2.063002586364746,0.27830857038497925,-0.9793477654457092,-0.11008810251951218,-1.8113261461257935,-0.9500136971473694,-0.03428780287504196,-0.1045278012752533,-0.04070089012384415,-0.14283062517642975,-0.09125316143035889,-0.8849095702171326,-0.8275454640388489,-0.599763035774231,-0.6467156410217285,-0.6252083778381348,-0.051922667771577835,-0.04769007861614227,-0.03498264402151108,-0.036537833511829376,-0.035882819443941116
2.9029029029029028,2.9029029029029028,2.9029029029029028,2.9029029029029028,2.9029029029029028,0.3071437478065491,0.3069462776184082,0.21292245388031006,0.2565081715583801,0.23523853719234467,-2.9918127059936523,-2.742245674133301,-2.014349937438965,-2.0960938930511475,-2.062330961227417,0.26945042610168457,-0.9876308441162109,-0.11609160155057907,-1.8177987337112427,-0.9562714099884033,-0.03480752930045128,-0.10500510782003403,-0.04105103388428688,-0.14319628477096558,-0.09161229431629181,-0.8849431276321411,-0.827424943447113,-0.5997492074966431,-0.6464934349060059,-0.6250916719436646,-0.05191843584179878,-0.04767724499106407,-0.034977640956640244,-0.03652031719684601,-0.03587162122130394
2.9129129129129128,2.9129129129129128,2.9129129129129128,2.9129129129129128,2.9129129129129128,0.30729642510414124,0.30703556537628174,0.21301303803920746,0.25653284788131714,0.23529693484306335,-2.991528034210205,-2.7414681911468506,-2.014033794403076,-2.095054864883423,-2.061657190322876,0.2605920433998108,-0.9959127306938171,-0.12209504097700119,-1.8242689371109009,-0.9625280499458313,-0.035327211022377014,-0.10548229515552521,-0.04140113666653633,-0.14356176555156708,-0.09197130799293518,-0.8849755525588989,-0.827303409576416,-0.5997346043586731,-0.6462702751159668,-0.6249741315841675,-0.05191413685679436,-0.047664348036050797,-0.03497258946299553,-0.03650275245308876,-0.03586037456989288
2.9229229229229228,2.9229229229229228,2.9229229229229228,2.9229229229229228,2.9229229229229228,0.30744871497154236,0.307124525308609,0.21310338377952576,0.2565571665763855,0.23535506427288055,-2.9912400245666504,-2.740687608718872,-2.0137155055999756,-2.0940134525299072,-2.060980796813965,0.25173327326774597,-1.0041935443878174,-0.12809830904006958,-1.8307371139526367,-0.968783438205719,-0.03584684804081917,-0.10595936328172684,-0.041751183569431305,-0.14392706751823425,-0.0923302173614502,-0.8850069046020508,-0.8271809220314026,-0.5997192859649658,-0.6460464000701904,-0.6248558163642883,-0.05190977454185486,-0.04765140265226364,-0.03496749699115753,-0.03648514300584793,-0.035849086940288544
2.932932932932933,2.932932932932933,2.932932932932933,2.932932932932933,2.932932932932933,0.30760064721107483,0.30721303820610046,0.21319343149662018,0.25658121705055237,0.23541289567947388,-2.99094820022583,-2.739903688430786,-2.013394355773926,-2.0929696559906006,-2.0603020191192627,0.24287407100200653,-1.0124728679656982,-0.13410139083862305,-1.8372029066085815,-0.975037693977356,-0.036366455256938934,-0.10643627494573593,-0.0421011857688427,-0.1442922055721283,-0.09268901497125626,-0.8850372433662415,-0.827057421207428,-0.5997032523155212,-0.645821750164032,-0.6247367858886719,-0.05190535634756088,-0.047638390213251114,-0.03496236354112625,-0.03646748885512352,-0.03583775460720062
2.942942942942943,2.942942942942943,2.942942942942943,2.942942942942943,2.942942942942943,0.30775219202041626,0.30730122327804565,0.2132832556962967,0.256604939699173,0.23547042906284332,-2.990652322769165,-2.7391164302825928,-2.013071060180664,-2.091923236846924,-2.0596203804016113,0.23401470482349396,-1.0207512378692627,-0.14010442793369293,-1.843666434288025,-0.9812906980514526,-0.03688599914312363,-0.10691307485103607,-0.04245113953948021,-0.14465714991092682,-0.09304769337177277,-0.8850663900375366,-0.8269329071044922,-0.5996864438056946,-0.6455962657928467,-0.6246169209480286,-0.051900867372751236,-0.04762532562017441,-0.03495718166232109,-0.03644979000091553,-0.03582637384533882
2.952952952952953,2.952952952952953,2.952952952952953,2.952952952952953,2.952952952952953,0.30790337920188904,0.3073889911174774,0.21337281167507172,0.2566283345222473,0.2355276644229889,-2.9903533458709717,-2.7383251190185547,-2.012744903564453,-2.090873956680298,-2.058936357498169,0.22515510022640228,-1.029028058052063,-0.14610715210437775,-1.8501278162002563,-0.9875425696372986,-0.037405502051115036,-0.10738973319530487,-0.042801033705472946,-0.1450219303369522,-0.09340626001358032,-0.8850945830345154,-0.8268073201179504,-0.5996688604354858,-0.6453700661659241,-0.624496340751648,-0.051896318793296814,-0.04761219769716263,-0.03495195880532265,-0.03643205016851425,-0.035814955830574036
2.962962962962963,2.962962962962963,2.962962962962963,2.962962962962963,2.962962962962963,0.3080541491508484,0.3074764311313629,0.21346209943294525,0.2566514015197754,0.23558461666107178,-2.9900505542755127,-2.7375314235687256,-2.0124168395996094,-2.089822292327881,-2.0582497119903564,0.21629521250724792,-1.0373038053512573,-0.1521097719669342,-1.8565868139266968,-0.9937930703163147,-0.037924960255622864,-0.10786627233028412,-0.043150875717401505,-0.14538651704788208,-0.09376470744609833,-0.8851215839385986,-0.8266807794570923,-0.5996506214141846,-0.6451430320739746,-0.6243749856948853,-0.05189170315861702,-0.04759901389479637,-0.03494669497013092,-0.0364142581820488,-0.03580349311232567
2.972972972972973,2.972972972972973,2.972972972972973,2.972972972972973,2.972972972972973,0.3082045614719391,0.3075634837150574,0.2135511189699173,0.256674200296402,0.2356412708759308,-2.989743947982788,-2.736733913421631,-2.0120859146118164,-2.0887680053710938,-2.057560682296753,0.2074350267648697,-1.0455783605575562,-0.15811215341091156,-1.8630435466766357,-1.00004243850708,-0.03844437003135681,-0.10834267735481262,-0.043500661849975586,-0.14575093984603882,-0.09412303566932678,-0.8851475119590759,-0.8265531659126282,-0.5996316075325012,-0.6449151635169983,-0.6242528557777405,-0.05188702419400215,-0.04758577048778534,-0.03494138643145561,-0.03639642894268036,-0.03579198196530342
2.982982982982983,2.982982982982983,2.982982982982983,2.982982982982983,2.982982982982983,0.30835461616516113,0.3076501488685608,0.21363988518714905,0.2566966712474823,0.2356976717710495,-2.989433765411377,-2.7359330654144287,-2.0117526054382324,-2.0877115726470947,-2.0568690299987793,0.19857454299926758,-1.0538514852523804,-0.16411444544792175,-1.8694980144500732,-1.0062906742095947,-0.03896373510360718,-0.10881894081830978,-0.043850407004356384,-0.14611518383026123,-0.09448125958442688,-0.885172426700592,-0.8264245390892029,-0.5996118783950806,-0.6446865200996399,-0.6241299510002136,-0.05188228562474251,-0.04757246747612953,-0.03493603691458702,-0.03637854754924774,-0.03578042984008789
2.992992992992993,2.992992992992993,2.992992992992993,2.992992992992993,2.992992992992993,0.30850428342819214,0.30773645639419556,0.2137283831834793,0.25671881437301636,0.23575375974178314,-2.9891200065612793,-2.7351291179656982,-2.0114166736602783,-2.0866518020629883,-2.0561749935150146,0.18971383571624756,-1.062123417854309,-0.1701163947582245,-1.8759500980377197,-1.0125375986099243,-0.03948305919766426,-0.1092950850725174,-0.04420007765293121,-0.14647923409938812,-0.09483935683965683,-0.8851961493492126,-0.8262949585914612,-0.5995914340019226,-0.6444571614265442,-0.6240063309669495,-0.051877476274967194,-0.04755910858511925,-0.03493064269423485,-0.03636062890291214,-0.03576883673667908
3.003003003003003,3.003003003003003,3.003003003003003,3.003003003003003,3.003003003003003,0.3086535632610321,0.3078223168849945,0.21381661295890808,0.25674065947532654,0.2358095794916153,-2.988802194595337,-2.734321355819702,-2.0110785961151123,-2.08558988571167,-2.05547833442688,0.18085283041000366,-1.0703939199447632,-0.17611822485923767,-1.8824000358581543,-1.0187832117080688,-0.04000232741236687,-0.10977107286453247,-0.044549714773893356,-0.14684312045574188,-0.09519734978675842,-0.8852187991142273,-0.8261643648147583,-0.5995701551437378,-0.6442269086837769,-0.6238818764686584,-0.051872607320547104,-0.04754569008946419,-0.03492520749568939,-0.03634266182780266,-0.035757195204496384
3.013013013013013,3.013013013013013,3.013013013013013,3.013013013013013,3.013013013013013,0.30880245566368103,0.30790790915489197,0.21390458941459656,0.25676214694976807,0.23586510121822357,-2.988481044769287,-2.733510732650757,-2.010737657546997,-2.0845253467559814,-2.054779291152954,0.17199170589447021,-1.0786632299423218,-0.18211978673934937,-1.8888475894927979,-1.0250277519226074,-0.04052155092358589,-0.11024694889783859,-0.044899288564920425,-0.14720681309700012,-0.09555523097515106,-0.8852404356002808,-0.8260326981544495,-0.5995482802391052,-0.6439959406852722,-0.6237566471099854,-0.05186767503619194,-0.04753221198916435,-0.034919727593660355,-0.036324650049209595,-0.03574550896883011
3.023023023023023,3.023023023023023,3.023023023023023,3.023023023023023,3.023023023023023,0.3089509904384613,0.3079930245876312,0.21399229764938354,0.2567833364009857,0.23592032492160797,-2.988156318664551,-2.732696294784546,-2.010394334793091,-2.083458423614502,-2.054077625274658,0.1631302833557129,-1.0869311094284058,-0.18812116980552673,-1.8952927589416504,-1.031270980834961,-0.041040726006031036,-0.11072267591953278,-0.04524880275130272,-0.14757034182548523,-0.09591297805309296,-0.8852609992027283,-0.8259000182151794,-0.5995255708694458,-0.6437641382217407,-0.6236307621002197,-0.051862683147192,-0.04751867800951004,-0.034914206713438034,-0.03630659356713295,-0.03573378548026085
3.033033033033033,3.033033033033033,3.033033033033033,3.033033033033033,3.033033033033033,0.30909910798072815,0.3080778121948242,0.21407975256443024,0.2568042278289795,0.2359752506017685,-2.9878275394439697,-2.7318785190582275,-2.0100488662719727,-2.0823888778686523,-2.053373336791992,0.1542688012123108,-1.0951976776123047,-0.1941222995519638,-1.9017356634140015,-1.0375128984451294,-0.04155983775854111,-0.11119826883077621,-0.045598264783620834,-0.14793367683887482,-0.0962706208229065,-0.885280430316925,-0.8257664442062378,-0.5995021462440491,-0.6435315608978271,-0.6235040426254272,-0.05185762047767639,-0.04750508815050125,-0.03490864112973213,-0.03628849610686302,-0.03572201356291771
3.043043043043043,3.043043043043043,3.043043043043043,3.043043043043043,3.043043043043043,0.30924686789512634,0.30816221237182617,0.21416695415973663,0.2568248212337494,0.23602992296218872,-2.9874956607818604,-2.731057643890381,-2.0097007751464844,-2.0813167095184326,-2.0526669025421143,0.1454070806503296,-1.103463053703308,-0.20012325048446655,-1.908176302909851,-1.0437535047531128,-0.0420789010822773,-0.11167372763156891,-0.04594768211245537,-0.14829683303833008,-0.09662814438343048,-0.8852987885475159,-0.8256316781044006,-0.5994779467582703,-0.6432982087135315,-0.6233764886856079,-0.051852498203516006,-0.04749143123626709,-0.03490303084254265,-0.036270350217819214,-0.03571019321680069
3.053053053053053,3.053053053053053,3.053053053053053,3.053053053053053,3.053053053053053,0.3093942701816559,0.3082462251186371,0.21425387263298035,0.256845086812973,0.2360842525959015,-2.9871597290039062,-2.7302334308624268,-2.009350061416626,-2.080242395401001,-2.051957368850708,0.1365450620651245,-1.1117268800735474,-0.20612384378910065,-1.9146145582199097,-1.0499927997589111,-0.042597927153110504,-0.11214904487133026,-0.04629702493548393,-0.148659810423851,-0.09698553383350372,-0.885316014289856,-0.8254960179328918,-0.5994530916213989,-0.6430640816688538,-0.6232483386993408,-0.05184730887413025,-0.04747772589325905,-0.03489738330245018,-0.036252159625291824,-0.035698339343070984
3.063063063063063,3.063063063063063,3.063063063063063,3.063063063063063,3.063063063063063,0.309541255235672,0.30832988023757935,0.21434055268764496,0.2568650245666504,0.23613831400871277,-2.9868199825286865,-2.7294058799743652,-2.0089972019195557,-2.079164981842041,-2.0512454509735107,0.12768299877643585,-1.1199893951416016,-0.212124302983284,-1.9210504293441772,-1.056230902671814,-0.043116893619298935,-0.11262423545122147,-0.046646323055028915,-0.14902260899543762,-0.09734281897544861,-0.8853322267532349,-0.8253592848777771,-0.5994275212287903,-0.6428291201591492,-0.6231192946434021,-0.051842059940099716,-0.047463953495025635,-0.03489169105887413,-0.03623392805457115,-0.0356864333152771
3.073073073073073,3.073073073073073,3.073073073073073,3.073073073073073,3.073073073073073,0.30968791246414185,0.30841314792633057,0.2144269347190857,0.2568846344947815,0.23619209229946136,-2.9864768981933594,-2.728574752807617,-2.0086417198181152,-2.07808518409729,-2.0505313873291016,0.11882074177265167,-1.1282505989074707,-0.2181244194507599,-1.9274840354919434,-1.0624676942825317,-0.04363580420613289,-0.11309926956892014,-0.046995554119348526,-0.1493852138519287,-0.09769997745752335,-0.885347306728363,-0.8252216577529907,-0.5994011163711548,-0.6425933837890625,-0.6229894757270813,-0.05183674767613411,-0.04745013266801834,-0.0348859541118145,-0.0362156517803669,-0.03567448630928993
3.083083083083083,3.083083083083083,3.083083083083083,3.083083083083083,3.083083083083083,0.30983415246009827,0.30849599838256836,0.21451307833194733,0.2569039463996887,0.23624557256698608,-2.9861299991607666,-2.7277402877807617,-2.0082836151123047,-2.077002763748169,-2.049814462661743,0.10995837301015854,-1.1365102529525757,-0.22412429749965668,-1.9339152574539185,-1.068703055381775,-0.044154662638902664,-0.11357417702674866,-0.047344744205474854,-0.14974765479564667,-0.09805701673030853,-0.8853613138198853,-0.8250828981399536,-0.599373996257782,-0.6423568725585938,-0.6228589415550232,-0.05183136835694313,-0.047436244785785675,-0.034880172461271286,-0.03619732707738876,-0.03566249459981918
3.093093093093093,3.093093093093093,3.093093093093093,3.093093093093093,3.093093093093093,0.30998000502586365,0.3085785210132599,0.21459896862506866,0.2569229304790497,0.23629878461360931,-2.9857797622680664,-2.726902723312378,-2.0079233646392822,-2.075917959213257,-2.0490951538085938,0.1010957583785057,-1.1447687149047852,-0.23012393712997437,-1.9403440952301025,-1.074937343597412,-0.04467346891760826,-0.11404895037412643,-0.04769386723637581,-0.1501098871231079,-0.09841394424438477,-0.8853743076324463,-0.8249432444572449,-0.5993462204933167,-0.6421195864677429,-0.6227276921272278,-0.051825929433107376,-0.04742230847477913,-0.03487435355782509,-0.036178961396217346,-0.03565046191215515
3.103103103103103,3.103103103103103,3.103103103103103,3.103103103103103,3.103103103103103,0.3101254999637604,0.3086606562137604,0.21468457579612732,0.25694161653518677,0.23635169863700867,-2.9854254722595215,-2.7260615825653076,-2.0075604915618896,-2.0748302936553955,-2.048373222351074,0.0922330841422081,-1.1530256271362305,-0.23612329363822937,-1.946770429611206,-1.0811702013015747,-0.04519222304224968,-0.11452356725931168,-0.04804293066263199,-0.15047194063663483,-0.09877074509859085,-0.8853861093521118,-0.8248024582862854,-0.5993176698684692,-0.64188152551651,-0.6225956082344055,-0.05182042717933655,-0.04740830510854721,-0.03486848995089531,-0.03616055101156235,-0.03563838452100754
3.113113113113113,3.113113113113113,3.113113113113113,3.113113113113113,3.113113113113113,0.31027063727378845,0.3087424039840698,0.21476991474628448,0.2569599747657776,0.23640431463718414,-2.98506760597229,-2.725217342376709,-2.007194995880127,-2.0737404823303223,-2.0476491451263428,0.08337029069662094,-1.1612812280654907,-0.24212226271629333,-1.953194499015808,-1.0874016284942627,-0.04571092128753662,-0.11499805748462677,-0.048391930758953094,-0.15083381533622742,-0.09912742674350739,-0.8853968381881714,-0.82466059923172,-0.5992883443832397,-0.6416426301002502,-0.6224627494812012,-0.05181485787034035,-0.04739424213767052,-0.03486258164048195,-0.03614209592342377,-0.03562626242637634
3.123123123123123,3.123123123123123,3.123123123123123,3.123123123123123,3.123123123123123,0.3104153573513031,0.3088237941265106,0.21485500037670135,0.25697803497314453,0.23645663261413574,-2.984706401824951,-2.724369525909424,-2.0068271160125732,-2.072648048400879,-2.046922206878662,0.07450743019580841,-1.1695353984832764,-0.248120978474617,-1.9596160650253296,-1.0936318635940552,-0.046229563653469086,-0.11547240614891052,-0.048740871250629425,-0.15119551122188568,-0.09948398172855377,-0.8854064345359802,-0.8245179057121277,-0.599258303642273,-0.6414029002189636,-0.6223291754722595,-0.051809221506118774,-0.047380127012729645,-0.034856636077165604,-0.03612359240651131,-0.035614095628261566
3.133133133133133,3.133133133133133,3.133133133133133,3.133133133133133,3.133133133133133,0.3105596899986267,0.3089047968387604,0.21493981778621674,0.2569957971572876,0.23650868237018585,-2.9843409061431885,-2.7235186100006104,-2.0064568519592285,-2.0715527534484863,-2.0461931228637695,0.0656445100903511,-1.1777881383895874,-0.2541193962097168,-1.9660353660583496,-1.0998607873916626,-0.04674813896417618,-0.11594661325216293,-0.04908975958824158,-0.15155701339244843,-0.09984041750431061,-0.8854151368141174,-0.8243741393089294,-0.5992275476455688,-0.6411624550819397,-0.6221948266029358,-0.051803529262542725,-0.047365956008434296,-0.03485063835978508,-0.03610505163669586,-0.035601887851953506
3.143143143143143,3.143143143143143,3.143143143143143,3.143143143143143,3.143143143143143,0.31070366501808167,0.3089853823184967,0.21502438187599182,0.2570132315158844,0.23656044900417328,-2.9839720726013184,-2.7226641178131104,-2.0060842037200928,-2.070455312728882,-2.0454611778259277,0.056781407445669174,-1.1860394477844238,-0.2601175010204315,-1.972452163696289,-1.1060882806777954,-0.04726666584610939,-0.116420678794384,-0.049438588321208954,-0.15191833674907684,-0.1001967340707779,-0.8854225873947144,-0.8242293000221252,-0.5991960763931274,-0.6409212350845337,-0.62205970287323,-0.0517977699637413,-0.047351717948913574,-0.03484460711479187,-0.03608646243810654,-0.035589635372161865
3.153153153153153,3.153153153153153,3.153153153153153,3.153153153153153,3.153153153153153,0.3108472526073456,0.30906563997268677,0.21510867774486542,0.25703027844429016,0.23661188781261444,-2.9835996627807617,-2.721806526184082,-2.005708932876587,-2.069355010986328,-2.044726610183716,0.04791829735040665,-1.194289207458496,-0.26611533761024475,-1.9788665771484375,-1.1123143434524536,-0.04778512939810753,-0.11689459532499313,-0.04978734254837036,-0.15227946639060974,-0.10055292397737503,-0.8854290246963501,-0.8240835666656494,-0.5991637706756592,-0.6406791806221008,-0.6219238042831421,-0.051791951060295105,-0.04733743146061897,-0.03483852744102478,-0.03606782853603363,-0.03557733818888664
3.163163163163163,3.163163163163163,3.163163163163163,3.163163163163163,3.163163163163163,0.31099042296409607,0.3091454803943634,0.21519269049167633,0.2570471167564392,0.2366630584001541,-2.9832234382629395,-2.720945358276367,-2.00533127784729,-2.0682525634765625,-2.043989896774292,0.039055127650499344,-1.2025375366210938,-0.27211275696754456,-1.985278606414795,-1.1185390949249268,-0.04830353707075119,-0.11736837029457092,-0.05013604462146759,-0.1526404172182083,-0.10090898722410202,-0.8854343295097351,-0.8239367604255676,-0.5991308689117432,-0.6404364109039307,-0.6217871308326721,-0.051786065101623535,-0.047323085367679596,-0.03483240678906441,-0.03604915365576744,-0.03556500002741814
3.173173173173173,3.173173173173173,3.173173173173173,3.173173173173173,3.173173173173173,0.3111332356929779,0.309224933385849,0.21527646481990814,0.2570635974407196,0.2367139309644699,-2.9828436374664307,-2.720080852508545,-2.004951238632202,-2.0671470165252686,-2.043250322341919,0.030191948637366295,-1.2107844352722168,-0.27810990810394287,-1.9916881322860718,-1.1247625350952148,-0.04882188141345978,-0.11784199625253677,-0.05048469454050064,-0.15300115942955017,-0.10126493126153946,-0.8854385614395142,-0.8237888813018799,-0.5990971326828003,-0.6401928067207336,-0.6216497421264648,-0.05178011208772659,-0.04730867221951485,-0.03482624143362045,-0.03603043034672737,-0.03555261716246605
3.183183183183183,3.183183183183183,3.183183183183183,3.183183183183183,3.183183183183183,0.3112757205963135,0.30930405855178833,0.21535998582839966,0.25707972049713135,0.23676452040672302,-2.9824604988098145,-2.7192132472991943,-2.0045688152313232,-2.066039562225342,-2.042508363723755,0.021328646689653397,-1.2190297842025757,-0.2841067612171173,-1.998095154762268,-1.1309845447540283,-0.049340181052684784,-0.11831548810005188,-0.05083327740430832,-0.1533617377281189,-0.10162074863910675,-0.8854417204856873,-0.8236400485038757,-0.5990626811981201,-0.6399484276771545,-0.6215115785598755,-0.051774099469184875,-0.04729420691728592,-0.034820038825273514,-0.03601166605949402,-0.03554018959403038
3.193193193193193,3.193193193193193,3.193193193193193,3.193193193193193,3.193193193193193,0.31141775846481323,0.30938276648521423,0.2154432237148285,0.2570955753326416,0.23681481182575226,-2.9820733070373535,-2.7183420658111572,-2.004183769226074,-2.064929246902466,-2.0417640209198,0.012465395964682102,-1.22727370262146,-0.2901031970977783,-2.004499912261963,-1.1372052431106567,-0.04985840246081352,-0.11878883093595505,-0.05118179693818092,-0.1537221223115921,-0.10197645425796509,-0.8854437470436096,-0.8234902024269104,-0.5990275144577026,-0.6397032141685486,-0.621372640132904,-0.051768023520708084,-0.047279682010412216,-0.034813787788152695,-0.035992857068777084,-0.03552771732211113
3.203203203203203,3.203203203203203,3.203203203203203,3.203203203203203,3.203203203203203,0.31155943870544434,0.30946114659309387,0.21552620828151703,0.2571111023426056,0.2368648499250412,-2.981682538986206,-2.717467784881592,-2.003796339035034,-2.0638163089752197,-2.041017532348633,0.0036020230036228895,-1.2355161905288696,-0.29609930515289307,-2.010902166366577,-1.1434245109558105,-0.05037657544016838,-0.11926203221082687,-0.05153025686740875,-0.15408232808113098,-0.10233201831579208,-0.8854447603225708,-0.8233394026756287,-0.5989916324615479,-0.6394573450088501,-0.6212329268455505,-0.05176188424229622,-0.047265104949474335,-0.03480749949812889,-0.03597400709986687,-0.035515204071998596
3.2132132132132134,3.2132132132132134,3.2132132132132134,3.2132132132132134,3.2132132132132134,0.3117007315158844,0.3095390796661377,0.2156088799238205,0.2571263015270233,0.2369145303964615,-2.981287956237793,-2.7165896892547607,-2.003406047821045,-2.0627009868621826,-2.0402677059173584,-0.00526118278503418,-1.2437570095062256,-0.3020949363708496,-2.0173020362854004,-1.1496422290802002,-0.05089467763900757,-0.11973507702350616,-0.051878634840250015,-0.15444232523441315,-0.10268746316432953,-0.8854446411132812,-0.823187530040741,-0.5989550352096558,-0.63921058177948,-0.6210924983024597,-0.05175568163394928,-0.04725046455860138,-0.034801166504621506,-0.03595510497689247,-0.03550264611840248
3.2232232232232234,3.2232232232232234,3.2232232232232234,3.2232232232232234,3.2232232232232234,0.3118416666984558,0.30961668491363525,0.21569134294986725,0.25714120268821716,0.23696400225162506,-2.9808900356292725,-2.7157087326049805,-2.003013849258423,-2.0615832805633545,-2.0395162105560303,-0.014124573208391666,-1.251996397972107,-0.3080903887748718,-2.0236990451812744,-1.1558587551116943,-0.05141272768378258,-0.12020798772573471,-0.052226971834897995,-0.154802143573761,-0.10304278880357742,-0.8854434490203857,-0.8230347037315369,-0.5989176034927368,-0.6389630436897278,-0.6209512948989868,-0.05174941569566727,-0.047235772013664246,-0.03479478880763054,-0.03593616560101509,-0.03549004718661308
3.2332332332332334,3.2332332332332334,3.2332332332332334,3.2332332332332334,3.2332332332332334,0.3119821548461914,0.309693843126297,0.2157735377550125,0.25715580582618713,0.2370130866765976,-2.9804883003234863,-2.7148241996765137,-2.0026190280914307,-2.060462713241577,-2.038761615753174,-0.02298785373568535,-1.2602341175079346,-0.31408536434173584,-2.0300939083099365,-1.1620737314224243,-0.05193069949746132,-0.12068073451519012,-0.052575234323740005,-0.1551617681980133,-0.10339797288179398,-0.8854411840438843,-0.822880744934082,-0.5988794565200806,-0.6387147307395935,-0.6208093166351318,-0.05174308642745018,-0.04722101241350174,-0.03478836640715599,-0.03591717779636383,-0.035477399826049805
3.2432432432432434,3.2432432432432434,3.2432432432432434,3.2432432432432434,3.2432432432432434,0.31212231516838074,0.3097706735134125,0.2158554196357727,0.25717005133628845,0.23706196248531342,-2.9800829887390137,-2.7139365673065186,-2.0022215843200684,-2.059339761734009,-2.0380048751831055,-0.03185108304023743,-1.2684704065322876,-0.32007986307144165,-2.0364861488342285,-1.1682873964309692,-0.05244861915707588,-0.1211533471941948,-0.052923429757356644,-0.1555211991071701,-0.10375304520130157,-0.8854377865791321,-0.8227258920669556,-0.5988406538963318,-0.6384657025337219,-0.6206665635108948,-0.05173669010400772,-0.047206200659275055,-0.03478190675377846,-0.03589814901351929,-0.03546471148729324
3.2532532532532534,3.2532532532532534,3.2532532532532534,3.2532532532532534,3.2532532532532534,0.31226208806037903,0.3098471462726593,0.21593709290027618,0.2571840286254883,0.23711051046848297,-2.9796741008758545,-2.713045597076416,-2.001821517944336,-2.0582144260406494,-2.037245273590088,-0.0407143197953701,-1.2767051458358765,-0.32607412338256836,-2.0428760051727295,-1.17449951171875,-0.05296647176146507,-0.12162581086158752,-0.05327155813574791,-0.15588045120239258,-0.10410797595977783,-0.8854333758354187,-0.8225699663162231,-0.5988010764122009,-0.6382158398628235,-0.6205230951309204,-0.051730234175920486,-0.047191329300403595,-0.03477540239691734,-0.03587907925248146,-0.0354519821703434
3.2632632632632634,3.2632632632632634,3.2632632632632634,3.2632632632632634,3.2632632632632634,0.3124014437198639,0.3099232017993927,0.21601849794387817,0.25719764828681946,0.23715879023075104,-2.9792611598968506,-2.712151527404785,-2.0014195442199707,-2.057086229324341,-2.0364837646484375,-0.04957744851708412,-1.2849383354187012,-0.33206790685653687,-2.0492632389068604,-1.1807103157043457,-0.05348426103591919,-0.12209811806678772,-0.053619634360075,-0.15623949468135834,-0.10446279495954514,-0.8854277729988098,-0.8224130868911743,-0.5987607836723328,-0.6379651427268982,-0.620378851890564,-0.05172371119260788,-0.04717640206217766,-0.03476885333657265,-0.035859957337379456,-0.035439204424619675
3.2732732732732734,3.2732732732732734,3.2732732732732734,3.2732732732732734,3.2732732732732734,0.3125404715538025,0.30999889969825745,0.2160996049642563,0.25721099972724915,0.23720674216747284,-2.9788448810577393,-2.711254119873047,-2.0010149478912354,-2.0559561252593994,-2.035719156265259,-0.058440592139959335,-1.2931699752807617,-0.3380613327026367,-2.0556483268737793,-1.1869194507598877,-0.054001983255147934,-0.12257029861211777,-0.053967636078596115,-0.15659837424755096,-0.1048174723982811,-0.8854212164878845,-0.8222551345825195,-0.5987197160720825,-0.6377137303352356,-0.6202337741851807,-0.0517171286046505,-0.047161415219306946,-0.03476226329803467,-0.035840798169374466,-0.03542638570070267
3.2832832832832834,3.2832832832832834,3.2832832832832834,3.2832832832832834,3.2832832832832834,0.31267908215522766,0.31007421016693115,0.2161804586648941,0.2572239935398102,0.23725444078445435,-2.9784247875213623,-2.710352897644043,-2.00060772895813,-2.0548226833343506,-2.034952402114868,-0.0673036202788353,-1.3013999462127686,-0.34405431151390076,-2.06203031539917,-1.1931273937225342,-0.054519638419151306,-0.12304230034351349,-0.054315581917762756,-0.15695703029632568,-0.10517203062772751,-0.8854135274887085,-0.8220962285995483,-0.598677933216095,-0.6374614834785461,-0.6200879812240601,-0.05171048268675804,-0.04714637249708176,-0.034755632281303406,-0.0358215868473053,-0.03541352599859238
3.2932932932932935,3.2932932932932935,3.2932932932932935,3.2932932932932935,3.2932932932932935,0.3128173351287842,0.31014907360076904,0.21626105904579163,0.2572367191314697,0.2373018115758896,-2.978001356124878,-2.7094480991363525,-2.0001981258392334,-2.053687334060669,-2.0341827869415283,-0.07616659998893738,-1.3096281290054321,-0.35004687309265137,-2.0684101581573486,-1.199333667755127,-0.055037230253219604,-0.12351414561271667,-0.05466344580054283,-0.15731552243232727,-0.10552644729614258,-0.885404646396637,-0.821936309337616,-0.5986354351043701,-0.6372085213661194,-0.6199414730072021,-0.05170376971364021,-0.04713127017021179,-0.03474895656108856,-0.035802341997623444,-0.035400617867708206
3.3033033033033035,3.3033033033033035,3.3033033033033035,3.3033033033033035,3.3033033033033035,0.3129551410675049,0.31022366881370544,0.21634137630462646,0.2572490870952606,0.23734891414642334,-2.977573871612549,-2.708540678024292,-1.999786138534546,-2.052549362182617,-2.0334110260009766,-0.0850294753909111,-1.3178551197052002,-0.35603901743888855,-2.0747873783111572,-1.2055385112762451,-0.055554747581481934,-0.12398587167263031,-0.05501125380396843,-0.15767380595207214,-0.1058807447552681,-0.885394811630249,-0.8217753171920776,-0.5985921621322632,-0.6369547843933105,-0.6197941303253174,-0.05169699713587761,-0.04711610823869705,-0.034742239862680435,-0.03578304871916771,-0.03538766875863075
3.3133133133133135,3.3133133133133135,3.3133133133133135,3.3133133133133135,3.3133133133133135,0.3130926191806793,0.31029781699180603,0.216421440243721,0.25726115703582764,0.2373957484960556,-2.977142810821533,-2.707629919052124,-1.9993715286254883,-2.0514090061187744,-2.0326366424560547,-0.0938921868801117,-1.3260802030563354,-0.36203068494796753,-2.0811619758605957,-1.2117420434951782,-0.05607220157980919,-0.12445742636919022,-0.05535898357629776,-0.1580319106578827,-0.10623492300510406,-0.8853838443756104,-0.8216134309768677,-0.5985481142997742,-0.6367002129554749,-0.6196460723876953,-0.05169015750288963,-0.047100890427827835,-0.03473547846078873,-0.035763710737228394,-0.035374678671360016
3.3233233233233235,3.3233233233233235,3.3233233233233235,3.3233233233233235,3.3233233233233235,0.31322968006134033,0.3103715777397156,0.21650122106075287,0.257272869348526,0.2374422699213028,-2.97670841217041,-2.7067153453826904,-1.9989546537399292,-2.0502657890319824,-2.031859874725342,-0.10275490581989288,-1.3343037366867065,-0.3680219352245331,-2.087533950805664,-1.2179439067840576,-0.05658958479762077,-0.12492882460355759,-0.05570665001869202,-0.15838979184627533,-0.1065889522433281,-0.8853718042373657,-0.8214504718780518,-0.5985034704208374,-0.6364448070526123,-0.6194972395896912,-0.05168325826525688,-0.04708561673760414,-0.034728676080703735,-0.035744328051805496,-0.0353616401553154
3.3333333333333335,3.3333333333333335,3.3333333333333335,3.3333333333333335,3.3333333333333335,0.3133664131164551,0.31044501066207886,0.21658076345920563,0.2572842836380005,0.23748847842216492,-2.9762701988220215,-2.7057979106903076,-1.9985352754592896,-2.0491201877593994,-2.031080484390259,-0.11161734908819199,-1.3425257205963135,-0.3740127682685852,-2.0939035415649414,-1.2241443395614624,-0.057106900960206985,-0.12540008127689362,-0.0560542531311512,-0.15874749422073364,-0.10694285482168198,-0.8853586912155151,-0.8212864995002747,-0.5984579920768738,-0.6361886858940125,-0.6193476319313049,-0.051676295697689056,-0.04707028344273567,-0.03472182899713516,-0.035724904388189316,-0.0353485606610775
3.3433433433433435,3.3433433433433435,3.3433433433433435,3.3433433433433435,3.3433433433433435,0.313502699136734,0.3105180263519287,0.2166600376367569,0.2572954297065735,0.23753441870212555,-2.975828170776367,-2.704876661300659,-1.9981133937835693,-2.0479722023010254,-2.0302987098693848,-0.12047973275184631,-1.3507459163665771,-0.38000306487083435,-2.1002707481384277,-1.2303433418273926,-0.05762414634227753,-0.12587116658687592,-0.05640178918838501,-0.15910501778125763,-0.10729663074016571,-0.8853444457054138,-0.8211215138435364,-0.5984118580818176,-0.6359318494796753,-0.6191973686218262,-0.05166926234960556,-0.04705489054322243,-0.034714944660663605,-0.035705436021089554,-0.035335440188646317
3.3533533533533535,3.3533533533533535,3.3533533533533535,3.3533533533533535,3.3533533533533535,0.3136386275291443,0.3105906546115875,0.21673904359340668,0.25730621814727783,0.2375800609588623,-2.9753825664520264,-2.7039523124694824,-1.9976892471313477,-2.046821117401123,-2.0295143127441406,-0.1293419599533081,-1.3589645624160767,-0.38599300384521484,-2.1066348552703857,-1.236540675163269,-0.0581413209438324,-0.12634211778640747,-0.05674925073981285,-0.15946230292320251,-0.1076502650976181,-0.8853291869163513,-0.8209555745124817,-0.5983649492263794,-0.6356741786003113,-0.6190462708473206,-0.051662176847457886,-0.047039445489645004,-0.03470801189541817,-0.03568592295050621,-0.03532227501273155
3.3633633633633635,3.3633633633633635,3.3633633633633635,3.3633633633633635,3.3633633633633635,0.3137741684913635,0.3106629252433777,0.21681776642799377,0.2573167085647583,0.23762540519237518,-2.974933385848999,-2.7030251026153564,-1.9972624778747559,-2.045668363571167,-2.0287275314331055,-0.13820408284664154,-1.367181420326233,-0.3919823467731476,-2.112996816635132,-1.242736577987671,-0.0586584210395813,-0.1268129050731659,-0.05709664151072502,-0.15981943905353546,-0.10800378024578094,-0.8853127956390381,-0.8207886219024658,-0.5983172655105591,-0.6354156732559204,-0.6188943982124329,-0.05165502429008484,-0.047023940831422806,-0.034701038151979446,-0.035666365176439285,-0.035309065133333206
3.3733733733733735,3.3733733733733735,3.3733733733733735,3.3733733733733735,3.3733733733733735,0.3139093220233917,0.3107347786426544,0.21689623594284058,0.2573268711566925,0.23767048120498657,-2.974480628967285,-2.702094078063965,-1.9968332052230835,-2.0445127487182617,-2.0279383659362793,-0.14706598222255707,-1.375396728515625,-0.39797133207321167,-2.1193559169769287,-1.2489309310913086,-0.059175457805395126,-0.12728354334831238,-0.05744396895170212,-0.1601763516664505,-0.10835716128349304,-0.8852952718734741,-0.8206205368041992,-0.5982688665390015,-0.6351564526557922,-0.6187417507171631,-0.05164780095219612,-0.04700837284326553,-0.03469402343034744,-0.03564676269888878,-0.03529581427574158
3.3833833833833835,3.3833833833833835,3.3833833833833835,3.3833833833833835,3.3833833833833835,0.31404411792755127,0.3108062744140625,0.2169744372367859,0.25733670592308044,0.2377152293920517,-2.9740242958068848,-2.701159715652466,-1.9964016675949097,-2.0433542728424072,-2.027146339416504,-0.15592771768569946,-1.3836102485656738,-0.403959721326828,-2.1257126331329346,-1.2551237344741821,-0.059692416340112686,-0.12775401771068573,-0.05779121816158295,-0.1605330854654312,-0.1087104007601738,-0.885276734828949,-0.820451557636261,-0.5982197523117065,-0.634896457195282,-0.618588387966156,-0.05164052173495293,-0.04699275270104408,-0.03468696400523186,-0.03562712296843529,-0.03528251498937607
3.3933933933933935,3.3933933933933935,3.3933933933933935,3.3933933933933935,3.3933933933933935,0.3141784965991974,0.31087738275527954,0.21705235540866852,0.2573462426662445,0.23775973916053772,-2.9735639095306396,-2.7002220153808594,-1.9959672689437866,-2.04219388961792,-2.0263521671295166,-0.16478924453258514,-1.391822099685669,-0.40994757413864136,-2.1320667266845703,-1.261315107345581,-0.06020930036902428,-0.12822432816028595,-0.058138392865657806,-0.1608896255493164,-0.1090635135769844,-0.8852571249008179,-0.8202815651893616,-0.5981698632240295,-0.6346356272697449,-0.6184342503547668,-0.05163318291306496,-0.046977072954177856,-0.03467986360192299,-0.035607434809207916,-0.035269174724817276
3.4034034034034035,3.4034034034034035,3.4034034034034035,3.4034034034034035,3.4034034034034035,0.31431248784065247,0.31094813346862793,0.21713005006313324,0.2573554515838623,0.23780390620231628,-2.973100185394287,-2.6992812156677246,-1.9955309629440308,-2.0410306453704834,-2.025555372238159,-0.17365047335624695,-1.4000322818756104,-0.41593506932258606,-2.138417959213257,-1.2675048112869263,-0.0607261098921299,-0.12869448959827423,-0.05848550796508789,-0.1612459421157837,-0.10941649228334427,-0.8852363228797913,-0.8201106190681458,-0.5981192588806152,-0.6343740820884705,-0.6182793974876404,-0.05162576958537102,-0.04696133732795715,-0.03467271849513054,-0.035587701946496964,-0.0352557972073555
3.4134134134134135,3.4134134134134135,3.4134134134134135,3.4134134134134135,3.4134134134134135,0.3144461512565613,0.3110184669494629,0.21720744669437408,0.2573643922805786,0.23784780502319336,-2.972632884979248,-2.6983370780944824,-1.9950919151306152,-2.0398647785186768,-2.0247561931610107,-0.18251171708106995,-1.408240795135498,-0.4219219982624054,-2.1447668075561523,-1.2736930847167969,-0.06124284863471985,-0.12916448712348938,-0.058832552284002304,-0.16160207986831665,-0.10976934432983398,-0.8852145671844482,-0.819938600063324,-0.5980679392814636,-0.634111762046814,-0.6181237101554871,-0.0516183003783226,-0.046945542097091675,-0.034665532410144806,-0.03556792810559273,-0.03524237126111984
3.4234234234234235,3.4234234234234235,3.4234234234234235,3.4234234234234235,3.4234234234234235,0.3145793676376343,0.3110884428024292,0.21728457510471344,0.2573729455471039,0.23789140582084656,-2.9721617698669434,-2.697389841079712,-1.9946504831314087,-2.038696527481079,-2.023954153060913,-0.19137251377105713,-1.4164475202560425,-0.42790839076042175,-2.1511127948760986,-1.2798796892166138,-0.06175951287150383,-0.12963435053825378,-0.059179507195949554,-0.1619580090045929,-0.11012204736471176,-0.8851915597915649,-0.819765567779541,-0.5980159640312195,-0.6338486075401306,-0.6179673075675964,-0.05161076411604881,-0.04692969098687172,-0.03465830534696579,-0.03554810956120491,-0.035228900611400604
3.4334334334334335,3.4334334334334335,3.4334334334334335,3.4334334334334335,3.4334334334334335,0.31471219658851624,0.31115803122520447,0.2173614501953125,0.25738123059272766,0.23793470859527588,-2.971687078475952,-2.696438789367676,-1.9942066669464111,-2.0375258922576904,-2.0231499671936035,-0.20023320615291595,-1.4246525764465332,-0.4338942766189575,-2.157456398010254,-1.2860647439956665,-0.062276095151901245,-0.13010403513908386,-0.05952640622854233,-0.16231374442577362,-0.1104746162891388,-0.8851675987243652,-0.8195914626121521,-0.5979630947113037,-0.6335846781730652,-0.6178101301193237,-0.05160316824913025,-0.04691378027200699,-0.03465103358030319,-0.03552824631333351,-0.03521538898348808
3.4434434434434436,3.4434434434434436,3.4434434434434436,3.4434434434434436,3.4434434434434436,0.31484466791152954,0.3112272322177887,0.21743805706501007,0.2573891878128052,0.2379777431488037,-2.9712085723876953,-2.6954846382141113,-1.9937602281570435,-2.0363528728485107,-2.022343397140503,-0.2090936154127121,-1.4328556060791016,-0.4398795962333679,-2.16379714012146,-1.292248249053955,-0.06279259920120239,-0.13057354092597961,-0.059873223304748535,-0.16266928613185883,-0.11082705855369568,-0.8851426243782043,-0.8194164633750916,-0.5979095697402954,-0.6333200335502625,-0.617652177810669,-0.05159550905227661,-0.04689781367778778,-0.03464372083544731,-0.03550834208726883,-0.03520183265209198
3.4534534534534536,3.4534534534534536,3.4534534534534536,3.4534534534534536,3.4534534534534536,0.3149767518043518,0.3112960755825043,0.21751441061496735,0.2573968172073364,0.23802046477794647,-2.970726728439331,-2.6945276260375977,-1.9933115243911743,-2.035177230834961,-2.0215344429016113,-0.21795381605625153,-1.4410573244094849,-0.4458644688129425,-2.170135498046875,-1.2984302043914795,-0.06330904364585876,-0.13104292750358582,-0.06021997332572937,-0.16302461922168732,-0.11117935925722122,-0.8851163983345032,-0.8192404508590698,-0.5978553295135498,-0.6330545544624329,-0.6174935102462769,-0.0515877828001976,-0.046881791204214096,-0.03463636338710785,-0.035488393157720566,-0.035188235342502594
3.4634634634634636,3.4634634634634636,3.4634634634634636,3.4634634634634636,3.4634634634634636,0.31510844826698303,0.3113645315170288,0.21759046614170074,0.2574041783809662,0.23806291818618774,-2.970241069793701,-2.6935670375823975,-1.992860198020935,-2.03399920463562,-2.0207226276397705,-0.2268136590719223,-1.4492570161819458,-0.45184868574142456,-2.176470994949341,-1.3046104907989502,-0.06382539868354797,-0.1315121352672577,-0.06056664139032364,-0.16337977349758148,-0.11153153330087662,-0.8850891590118408,-0.8190634250640869,-0.5978003144264221,-0.6327883005142212,-0.6173340678215027,-0.051579996943473816,-0.046865709125995636,-0.034628964960575104,-0.03546839952468872,-0.035174593329429626
3.4734734734734736,3.4734734734734736,3.4734734734734736,3.4734734734734736,3.4734734734734736,0.31523969769477844,0.3114326298236847,0.21766628324985504,0.2574111819267273,0.23810504376888275,-2.9697515964508057,-2.69260311126709,-1.9924067258834839,-2.03281831741333,-2.0199084281921387,-0.23567324876785278,-1.457455039024353,-0.4578324556350708,-2.1828038692474365,-1.3107892274856567,-0.06434166431427002,-0.13198117911815643,-0.06091324985027313,-0.16373470425605774,-0.11188355833292007,-0.8850607872009277,-0.8188853859901428,-0.5977446436882019,-0.6325213313102722,-0.6171738505363464,-0.05157214403152466,-0.0468495674431324,-0.034621525555849075,-0.03544836491346359,-0.03516090661287308
3.4834834834834836,3.4834834834834836,3.4834834834834836,3.4834834834834836,3.4834834834834836,0.31537067890167236,0.31150028109550476,0.21774181723594666,0.2574178874492645,0.23814691603183746,-2.969259023666382,-2.691635847091675,-1.991950511932373,-2.031635284423828,-2.019092082977295,-0.24453265964984894,-1.465651035308838,-0.4638155698776245,-2.189134120941162,-1.3169662952423096,-0.06485787779092789,-0.13245005905628204,-0.06125977262854576,-0.16408945620059967,-0.11223544925451279,-0.8850314617156982,-0.8187063336372375,-0.5976881980895996,-0.6322535276412964,-0.6170129179954529,-0.051564235240221024,-0.04683337360620499,-0.034614041447639465,-0.03542828559875488,-0.035147182643413544
3.4934934934934936,3.4934934934934936,3.4934934934934936,3.4934934934934936,3.4934934934934936,0.3155011832714081,0.3115675747394562,0.21781706809997559,0.2574242651462555,0.2381884604692459,-2.9687623977661133,-2.6906650066375732,-1.9914919137954712,-2.030449628829956,-2.018272638320923,-0.2533916234970093,-1.4738454818725586,-0.46979808807373047,-2.1954617500305176,-1.3231418132781982,-0.065373994410038,-0.13291878998279572,-0.061606213450431824,-0.1644439846277237,-0.11258719861507416,-0.8850008845329285,-0.8185262680053711,-0.5976309776306152,-0.6319849491119385,-0.6168511509895325,-0.05155625194311142,-0.0468171164393425,-0.03460651636123657,-0.03540816158056259,-0.03513341024518013
3.5035035035035036,3.5035035035035036,3.5035035035035036,3.5035035035035036,3.5035035035035036,0.31563130021095276,0.31163451075553894,0.21789208054542542,0.2574303448200226,0.23822973668575287,-2.968262195587158,-2.6896913051605225,-1.9910309314727783,-2.029261827468872,-2.017451286315918,-0.2622503638267517,-1.4820380210876465,-0.47578006982803345,-2.201786518096924,-1.3293156623840332,-0.06589002907276154,-0.13338734209537506,-0.061952587217092514,-0.1647983193397522,-0.11293882131576538,-0.8849693536758423,-0.8183451890945435,-0.5975730419158936,-0.6317155957221985,-0.6166887283325195,-0.05154821649193764,-0.046800803393125534,-0.0345989465713501,-0.03538799658417702,-0.03511959686875343
3.5135135135135136,3.5135135135135136,3.5135135135135136,3.5135135135135136,3.5135135135135136,0.31576108932495117,0.3117010295391083,0.21796680986881256,0.2574360966682434,0.23827072978019714,-2.9677581787109375,-2.688713788986206,-1.9905675649642944,-2.028071165084839,-2.016627311706543,-0.2711086571216583,-1.4902286529541016,-0.4817615747451782,-2.20810866355896,-1.335487961769104,-0.06640598177909851,-0.13385573029518127,-0.06229889392852783,-0.16515246033668518,-0.11329030245542526,-0.8849366307258606,-0.8181630969047546,-0.5975143909454346,-0.6314454674720764,-0.6165255308151245,-0.051540110260248184,-0.04678443446755409,-0.03459133580327034,-0.03536778315901756,-0.03510574251413345
3.5235235235235236,3.5235235235235236,3.5235235235235236,3.5235235235235236,3.5235235235235236,0.31589043140411377,0.3117671608924866,0.2180412858724594,0.2574414908885956,0.23831139504909515,-2.9672505855560303,-2.6877334117889404,-1.9901018142700195,-2.0268776416778564,-2.015800714492798,-0.2799667418003082,-1.498417615890503,-0.4877423942089081,-2.214427947998047,-1.341658592224121,-0.06692185997962952,-0.13432396948337555,-0.06264511495828629,-0.16550637781620026,-0.1136416345834732,-0.884902834892273,-0.8179801106452942,-0.5974550247192383,-0.6311745643615723,-0.6163614988327026,-0.051531944423913956,-0.046768009662628174,-0.0345836840569973,-0.035347528755664825,-0.035091839730739594
3.5335335335335336,3.5335335335335336,3.5335335335335336,3.5335335335335336,3.5335335335335336,0.3160194158554077,0.3118329644203186,0.21811549365520477,0.25744661688804626,0.23835180699825287,-2.9667394161224365,-2.6867496967315674,-1.989633321762085,-2.025682210922241,-2.014971971511841,-0.2888244390487671,-1.5066046714782715,-0.4937225878238678,-2.2207448482513428,-1.3478275537490845,-0.06743764877319336,-0.1347920298576355,-0.06299125403165817,-0.165860116481781,-0.113992840051651,-0.8848680257797241,-0.8177960515022278,-0.5973948836326599,-0.6309029459953308,-0.6161967515945435,-0.05152371525764465,-0.04675152525305748,-0.03457598760724068,-0.035327233374118805,-0.03507789596915245
3.5435435435435436,3.5435435435435436,3.5435435435435436,3.5435435435435436,3.5435435435435436,0.3161480128765106,0.3118983209133148,0.21818943321704865,0.2574514150619507,0.23839189112186432,-2.9662249088287354,-2.685762405395508,-1.9891626834869385,-2.0244839191436768,-2.0141401290893555,-0.2976818382740021,-1.5147898197174072,-0.49970221519470215,-2.2270586490631104,-1.3539948463439941,-0.06795337051153183,-0.13525992631912231,-0.06333732604980469,-0.16621363162994385,-0.11434389650821686,-0.8848320245742798,-0.8176109790802002,-0.597334086894989,-0.6306304931640625,-0.6160313487052917,-0.05151541903614998,-0.04673498496413231,-0.03456825017929077,-0.0353068932890892,-0.035063911229372025
3.5535535535535536,3.5535535535535536,3.5535535535535536,3.5535535535535536,3.5535535535535536,0.3162762224674225,0.31196334958076477,0.21826308965682983,0.2574559152126312,0.23843169212341309,-2.9657063484191895,-2.684772253036499,-1.9886894226074219,-2.0232834815979004,-2.0133063793182373,-0.30653879046440125,-1.5229732990264893,-0.5056812763214111,-2.233370065689087,-1.3601603507995605,-0.06846899539232254,-0.1357276737689972,-0.06368331611156464,-0.16656695306301117,-0.11469481140375137,-0.8847951292991638,-0.8174248933792114,-0.5972724556922913,-0.6303573250770569,-0.6158650517463684,-0.05150706693530083,-0.04671838507056236,-0.034560468047857285,-0.03528651222586632,-0.03504988178610802
3.5635635635635636,3.5635635635635636,3.5635635635635636,3.5635635635635636,3.5635635635635636,0.3164040446281433,0.3120279312133789,0.21833647787570953,0.2574600875377655,0.23847119510173798,-2.965184450149536,-2.6837785243988037,-1.9882137775421143,-2.022080421447754,-2.012470006942749,-0.3153954744338989,-1.5311546325683594,-0.5116596221923828,-2.239678382873535,-1.3663244247436523,-0.06898453831672668,-0.13619522750377655,-0.06402922421693802,-0.16692006587982178,-0.11504559218883514,-0.8847569823265076,-0.8172377943992615,-0.597210168838501,-0.6300833225250244,-0.6156980395317078,-0.051498644053936005,-0.04670172929763794,-0.03455264866352081,-0.03526608645915985,-0.035035811364650726
3.5735735735735736,3.5735735735735736,3.5735735735735736,3.5735735735735736,3.5735735735735736,0.3165314495563507,0.3120921850204468,0.21840961277484894,0.2574639320373535,0.23851042985916138,-2.964658498764038,-2.68278169631958,-1.9877357482910156,-2.0208749771118164,-2.0116312503814697,-0.324251651763916,-1.5393344163894653,-0.5176373720169067,-2.2459843158721924,-1.3724867105484009,-0.06949999183416367,-0.13666263222694397,-0.06437505781650543,-0.16727298498153687,-0.11539623141288757,-0.8847178220748901,-0.8170497417449951,-0.5971470475196838,-0.6298086047172546,-0.6155303120613098,-0.05149016156792641,-0.04668501764535904,-0.03454478085041046,-0.0352456159889698,-0.035021696239709854
3.5835835835835836,3.5835835835835836,3.5835835835835836,3.5835835835835836,3.5835835835835836,0.31665852665901184,0.3121560513973236,0.21848249435424805,0.25746750831604004,0.2385493516921997,-2.964129686355591,-2.681781530380249,-1.987255334854126,-2.019667148590088,-2.010789632797241,-0.3331076204776764,-1.5475120544433594,-0.5236145853996277,-2.2522871494293213,-1.3786473274230957,-0.07001537084579468,-0.13712987303733826,-0.06472081691026688,-0.16762568056583405,-0.11574672907590866,-0.8846774697303772,-0.8168606758117676,-0.597083330154419,-0.629533052444458,-0.6153618097305298,-0.051481615751981735,-0.046668246388435364,-0.034536875784397125,-0.03522510454058647,-0.0350075401365757
3.5935935935935936,3.5935935935935936,3.5935935935935936,3.5935935935935936,3.5935935935935936,0.31678515672683716,0.312219500541687,0.21855507791042328,0.2574706971645355,0.23858802020549774,-2.9635963439941406,-2.6807775497436523,-1.9867722988128662,-2.0184566974639893,-2.00994610786438,-0.34196287393569946,-1.5556877851486206,-0.5295910239219666,-2.258587598800659,-1.3848063945770264,-0.07053065299987793,-0.13759692013263702,-0.06506647914648056,-0.1679781824350357,-0.116097092628479,-0.8846362233161926,-0.8166705965995789,-0.597018837928772,-0.6292567253112793,-0.6151924729347229,-0.05147301033139229,-0.04665141925215721,-0.03452892601490021,-0.03520454466342926,-0.034993335604667664
3.6036036036036037,3.6036036036036037,3.6036036036036037,3.6036036036036037,3.6036036036036037,0.31691139936447144,0.31228259205818176,0.21862739324569702,0.2574736177921295,0.2386263608932495,-2.963059902191162,-2.6797709465026855,-1.986286997795105,-2.0172436237335205,-2.0090997219085693,-0.3508179485797882,-1.5638617277145386,-0.5355668663978577,-2.2648849487304688,-1.3909635543823242,-0.07104586809873581,-0.13806381821632385,-0.06541208177804947,-0.16833047568798065,-0.11644729971885681,-0.8845937848091125,-0.816479504108429,-0.5969535708427429,-0.6289796829223633,-0.6150225400924683,-0.05146433785557747,-0.04663453251123428,-0.03452093154191971,-0.035183947533369064,-0.034979093819856644
3.6136136136136137,3.6136136136136137,3.6136136136136137,3.6136136136136137,3.6136136136136137,0.31703731417655945,0.3123452961444855,0.21869945526123047,0.25747624039649963,0.2386643886566162,-2.962519645690918,-2.678760528564453,-1.985798954963684,-2.0160281658172607,-2.0082509517669678,-0.35967254638671875,-1.5720337629318237,-0.5415419936180115,-2.271179676055908,-1.3971190452575684,-0.07156097888946533,-0.13853055238723755,-0.06575759500265121,-0.16868257522583008,-0.11679736524820328,-0.8845502138137817,-0.8162873983383179,-0.5968875885009766,-0.6287018060684204,-0.6148517727851868,-0.05145559832453728,-0.04661758989095688,-0.034512899816036224,-0.03516330197453499,-0.03496480733156204
3.6236236236236237,3.6236236236236237,3.6236236236236237,3.6236236236236237,3.6236236236236237,0.31716275215148926,0.31240764260292053,0.21877124905586243,0.2574784755706787,0.2387021780014038,-2.961975574493408,-2.6777474880218506,-1.9853087663650513,-2.014810085296631,-2.0074000358581543,-0.3685265779495239,-1.5802040100097656,-0.5475165247917175,-2.2774715423583984,-1.4032729864120483,-0.07207600027322769,-0.13899710774421692,-0.0661030262708664,-0.1690344512462616,-0.117147296667099,-0.884505569934845,-0.8160943984985352,-0.5968208909034729,-0.6284232139587402,-0.6146802306175232,-0.05144679918885231,-0.046600595116615295,-0.03450481966137886,-0.03514261916279793,-0.03495047986507416
3.6336336336336337,3.6336336336336337,3.6336336336336337,3.6336336336336337,3.6336336336336337,0.3172878921031952,0.31246963143348694,0.2188427895307541,0.2574804723262787,0.23873962461948395,-2.96142840385437,-2.6767308712005615,-1.9848164319992065,-2.013590097427368,-2.0065460205078125,-0.3773803114891052,-1.5883721113204956,-0.5534904599189758,-2.2837607860565186,-1.409424901008606,-0.07259093970060349,-0.13946349918842316,-0.0664483904838562,-0.1693861335515976,-0.11749707162380219,-0.884459912776947,-0.8159002661705017,-0.5967534780502319,-0.628143846988678,-0.6145079135894775,-0.05143794044852257,-0.04658353701233864,-0.03449670225381851,-0.03512188792228699,-0.03493610396981239
3.6436436436436437,3.6436436436436437,3.6436436436436437,3.6436436436436437,3.6436436436436437,0.3174125850200653,0.31253114342689514,0.21891403198242188,0.2574820816516876,0.2387768030166626,-2.960876941680908,-2.675710916519165,-1.984321117401123,-2.0123672485351562,-2.005690097808838,-0.38623350858688354,-1.5965381860733032,-0.559463620185852,-2.2900471687316895,-1.4155752658843994,-0.07310578227043152,-0.13992971181869507,-0.06679365783929825,-0.16973760724067688,-0.11784671247005463,-0.8844131231307983,-0.8157051801681519,-0.5966852903366089,-0.6278636455535889,-0.6143348813056946,-0.05142901465296745,-0.046566423028707504,-0.03448854014277458,-0.035101115703582764,-0.034921690821647644
3.6536536536536537,3.6536536536536537,3.6536536536536537,3.6536536536536537,3.6536536536536537,0.3175368905067444,0.31259235739707947,0.21898500621318817,0.2574833929538727,0.23881369829177856,-2.960322380065918,-2.6746878623962402,-1.9838234186172485,-2.011141777038574,-2.0048317909240723,-0.3950861990451813,-1.6047024726867676,-0.5654360055923462,-2.296330690383911,-1.4217240810394287,-0.07362054288387299,-0.14039577543735504,-0.06713883578777313,-0.17008885741233826,-0.11819621175527573,-0.8843652606010437,-0.8155091404914856,-0.5966163277626038,-0.6275827884674072,-0.6141610741615295,-0.05142002925276756,-0.04654925316572189,-0.03448033705353737,-0.035080306231975555,-0.03490723296999931
3.6636636636636637,3.6636636636636637,3.6636636636636637,3.6636636636636637,3.6636636636636637,0.3176608085632324,0.31265315413475037,0.21905574202537537,0.25748443603515625,0.23885026574134827,-2.959764003753662,-2.673661231994629,-1.983323574066162,-2.0099141597747803,-2.0039706230163574,-0.40393853187561035,-1.6128647327423096,-0.5714078545570374,-2.3026113510131836,-1.4278708696365356,-0.07413521409034729,-0.1408616304397583,-0.06748395413160324,-0.17043989896774292,-0.11854556202888489,-0.8843162655830383,-0.8153120875358582,-0.5965467691421509,-0.627301037311554,-0.6139865517616272,-0.0514109767973423,-0.046532031148672104,-0.03447209298610687,-0.03505944460630417,-0.0348927341401577
3.6736736736736737,3.6736736736736737,3.6736736736736737,3.6736736736736737,3.6736736736736737,0.3177843689918518,0.31271353363990784,0.21912617981433868,0.25748512148857117,0.23888655006885529,-2.9592020511627197,-2.67263126373291,-1.9828211069107056,-2.008683681488037,-2.0031070709228516,-0.41279029846191406,-1.6210250854492188,-0.5773789286613464,-2.308889150619507,-1.4340158700942993,-0.07464980334043503,-0.14132733643054962,-0.06782897561788559,-0.17079074680805206,-0.11889475584030151,-0.8842663168907166,-0.8151139616966248,-0.5964763760566711,-0.6270186305046082,-0.6138112545013428,-0.05140186473727226,-0.04651474207639694,-0.034463804215192795,-0.0350385457277298,-0.034878186881542206
3.6836836836836837,3.6836836836836837,3.6836836836836837,3.6836836836836837,3.6836836836836837,0.31790751218795776,0.31277355551719666,0.2191963791847229,0.2574855089187622,0.23892256617546082,-2.9586362838745117,-2.671597957611084,-1.982316255569458,-2.007451295852661,-2.0022411346435547,-0.4216415286064148,-1.629183292388916,-0.583349347114563,-2.31516432762146,-1.4401594400405884,-0.07516428083181381,-0.14179284870624542,-0.06817391514778137,-0.1711413860321045,-0.11924382299184799,-0.8842151761054993,-0.814914882183075,-0.5964052677154541,-0.6267353296279907,-0.6136351823806763,-0.05139268934726715,-0.0464974045753479,-0.034455474466085434,-0.035017598420381546,-0.03486359864473343
3.6936936936936937,3.6936936936936937,3.6936936936936937,3.6936936936936937,3.6936936936936937,0.3180302679538727,0.31283318996429443,0.21926628053188324,0.257485568523407,0.23895828425884247,-2.9580671787261963,-2.6705617904663086,-1.9818090200424194,-2.006215810775757,-2.001372814178467,-0.4304922819137573,-1.63733971118927,-0.5893189311027527,-2.3214364051818848,-1.4463008642196655,-0.07567867636680603,-0.14225821197032928,-0.06851877272129059,-0.171491801738739,-0.11959272623062134,-0.8841630220413208,-0.814714789390564,-0.5963334441184998,-0.6264513731002808,-0.6134583950042725,-0.051383450627326965,-0.046480003744363785,-0.03444710001349449,-0.03499661386013031,-0.03484897315502167
3.7037037037037037,3.7037037037037037,3.7037037037037037,3.7037037037037037,3.7037037037037037,0.31815266609191895,0.31289249658584595,0.2193359136581421,0.2574853003025055,0.23899370431900024,-2.9574942588806152,-2.669522285461426,-1.9812991619110107,-2.0049781799316406,-2.000501871109009,-0.4393424689769745,-1.645493984222412,-0.5952879190444946,-2.3277056217193604,-1.4524407386779785,-0.07619298249483109,-0.14272339642047882,-0.06886354088783264,-0.17184200882911682,-0.11994148790836334,-0.8841096758842468,-0.8145137429237366,-0.5962608456611633,-0.6261666417121887,-0.6132808327674866,-0.05137414485216141,-0.04646254703402519,-0.034438684582710266,-0.03497558459639549,-0.034834299236536026
3.7137137137137137,3.7137137137137137,3.7137137137137137,3.7137137137137137,3.7137137137137137,0.3182746171951294,0.31295132637023926,0.21940529346466064,0.2574847638607025,0.23902881145477295,-2.9569175243377686,-2.6684792041778564,-1.9807872772216797,-2.0037384033203125,-1.9996285438537598,-0.44819211959838867,-1.6536462306976318,-0.6012560725212097,-2.333972215652466,-1.4585788249969482,-0.07670718431472778,-0.14318838715553284,-0.06920824199914932,-0.17219200730323792,-0.1202901154756546,-0.8840553760528564,-0.8143116235733032,-0.5961875319480896,-0.6258811354637146,-0.6131025552749634,-0.05136478319764137,-0.04644503444433212,-0.03443022444844246,-0.03495451435446739,-0.0348195843398571
3.7237237237237237,3.7237237237237237,3.7237237237237237,3.7237237237237237,3.7237237237237237,0.3183962404727936,0.3130098283290863,0.21947439014911652,0.2574838399887085,0.23906365036964417,-2.9563374519348145,-2.667433261871338,-1.980272650718689,-2.002495765686035,-1.9987529516220093,-0.45704132318496704,-1.6617964506149292,-0.607223629951477,-2.340235948562622,-1.4647151231765747,-0.07722131162881851,-0.14365322887897491,-0.06955283880233765,-0.1725417971611023,-0.12063858658075333,-0.8839998841285706,-0.8141084909439087,-0.5961135625839233,-0.6255947947502136,-0.6129235029220581,-0.051355354487895966,-0.04642746224999428,-0.034421730786561966,-0.03493339568376541,-0.03480483219027519
3.7337337337337337,3.7337337337337337,3.7337337337337337,3.7337337337337337,3.7337337337337337,0.31851744651794434,0.3130679130554199,0.2195432186126709,0.2574826776981354,0.2390981912612915,-2.955754041671753,-2.666383743286133,-1.9797556400299072,-2.0012505054473877,-1.9978748559951782,-0.46588996052742004,-1.6699445247650146,-0.6131902933120728,-2.34649658203125,-1.470849633216858,-0.07773533463478088,-0.14411786198616028,-0.06989736109972,-0.17289136350154877,-0.12098690867424011,-0.8839433193206787,-0.8139044642448425,-0.5960387587547302,-0.6253077387809753,-0.612743616104126,-0.051345858722925186,-0.046409837901592255,-0.034413184970617294,-0.034912239760160446,-0.034790027886629105
3.7437437437437437,3.7437437437437437,3.7437437437437437,3.7437437437437437,3.7437437437437437,0.31863823533058167,0.3131256699562073,0.21961180865764618,0.2574811577796936,0.23913243412971497,-2.9551665782928467,-2.6653313636779785,-1.979236364364624,-2.0000033378601074,-1.9969940185546875,-0.47473788261413574,-1.6780909299850464,-0.6191563606262207,-2.352754592895508,-1.4769822359085083,-0.0782492533326149,-0.1445823609828949,-0.07024180144071579,-0.1732407510280609,-0.12133508920669556,-0.8838857412338257,-0.8136994242668152,-0.5959632992744446,-0.6250198483467102,-0.6125630736351013,-0.05133630707859993,-0.046392153948545456,-0.03440460190176964,-0.0348910391330719,-0.034775182604789734
3.7537537537537538,3.7537537537537538,3.7537537537537538,3.7537537537537538,3.7537537537537538,0.31875866651535034,0.3131829798221588,0.2196800857782364,0.25747933983802795,0.23916636407375336,-2.954575538635254,-2.6642749309539795,-1.9787143468856812,-1.9987534284591675,-1.9961109161376953,-0.4835852384567261,-1.686234951019287,-0.6251214742660522,-2.3590095043182373,-1.4831130504608154,-0.07876308262348175,-0.1450466364622116,-0.07058613747358322,-0.17358988523483276,-0.12168310582637787,-0.8838270306587219,-0.8134933114051819,-0.5958871245384216,-0.6247312426567078,-0.6123818159103394,-0.0513266921043396,-0.04637441411614418,-0.0343959778547287,-0.03486979380249977,-0.03476030007004738
3.7637637637637638,3.7637637637637638,3.7637637637637638,3.7637637637637638,3.7637637637637638,0.318878710269928,0.3132399618625641,0.2197481393814087,0.25747719407081604,0.23920005559921265,-2.9539809226989746,-2.6632156372070312,-1.978190302848816,-1.997501254081726,-1.9952255487442017,-0.4924321472644806,-1.6943769454956055,-0.631085991859436,-2.3652617931365967,-1.4892420768737793,-0.07927682250738144,-0.14551076292991638,-0.07093040645122528,-0.1739388406276703,-0.12203098833560944,-0.8837671875953674,-0.813286304473877,-0.5958101153373718,-0.624441921710968,-0.6121997237205505,-0.0513170063495636,-0.04635661840438843,-0.03438730537891388,-0.03484850749373436,-0.03474537283182144
3.7737737737737738,3.7737737737737738,3.7737737737737738,3.7737737737737738,3.7737737737737738,0.3189983367919922,0.3132965564727783,0.21981588006019592,0.25747475028038025,0.23923341929912567,-2.953382730484009,-2.662153482437134,-1.977663516998291,-1.996246337890625,-1.9943374395370483,-0.5012783408164978,-1.702517032623291,-0.6370496153831482,-2.3715109825134277,-1.4953694343566895,-0.07979045808315277,-0.14597469568252563,-0.07127457857131958,-0.1742875576019287,-0.12237871438264847,-0.8837063908576965,-0.8130782246589661,-0.5957324504852295,-0.6241517663002014,-0.6120169162750244,-0.05130726844072342,-0.0463387630879879,-0.034378595650196075,-0.03482717648148537,-0.03473040461540222
3.7837837837837838,3.7837837837837838,3.7837837837837838,3.7837837837837838,3.7837837837837838,0.31911754608154297,0.31335270404815674,0.21988335251808167,0.2574719488620758,0.239266499876976,-2.9527807235717773,-2.6610875129699707,-1.977134346961975,-1.994989037513733,-1.993447184562683,-0.5101239085197449,-1.710654854774475,-0.643012523651123,-2.3777573108673096,-1.5014947652816772,-0.08030398190021515,-0.14643846452236176,-0.07161866128444672,-0.1746360808610916,-0.12272629141807556,-0.8836444020271301,-0.812869131565094,-0.5956540703773499,-0.6238608360290527,-0.611833393573761,-0.05129745975136757,-0.04632085561752319,-0.03436984866857529,-0.03480580449104309,-0.03471539169549942
3.793793793793794,3.793793793793794,3.793793793793794,3.793793793793794,3.793793793793794,0.3192363977432251,0.3134084939956665,0.2199505865573883,0.2574688494205475,0.2392992377281189,-2.9521751403808594,-2.6600184440612793,-1.9766027927398682,-1.9937294721603394,-1.992553949356079,-0.5189688205718994,-1.7187905311584473,-0.6489746570587158,-2.384000539779663,-1.5076183080673218,-0.08081742376089096,-0.14690203964710236,-0.07196266204118729,-0.17498436570167542,-0.12307371199131012,-0.8835813999176025,-0.8126590847969055,-0.5955749154090881,-0.6235691905021667,-0.6116490364074707,-0.05128759145736694,-0.04630288481712341,-0.03436104953289032,-0.03478438779711723,-0.03470033034682274
3.803803803803804,3.803803803803804,3.803803803803804,3.803803803803804,3.803803803803804,0.3193548619747162,0.31346395611763,0.22001753747463226,0.2574654817581177,0.23933175206184387,-2.951565980911255,-2.6589465141296387,-1.9760687351226807,-1.9924672842025757,-1.9916588068008423,-0.5278131365776062,-1.7269243001937866,-0.6549359560012817,-2.3902411460876465,-1.5137399435043335,-0.08133075386285782,-0.14736545085906982,-0.0723065659403801,-0.1753324568271637,-0.12342099845409393,-0.8835172057151794,-0.8124480247497559,-0.5954950451850891,-0.6232767105102539,-0.6114639639854431,-0.051277656108140945,-0.046284861862659454,-0.03435221314430237,-0.03476293012499809,-0.03468523547053337
3.813813813813814,3.813813813813814,3.813813813813814,3.813813813813814,3.813813813813814,0.319472998380661,0.3135190010070801,0.22008423507213593,0.2574617266654968,0.2393639236688614,-2.950953483581543,-2.6578707695007324,-1.9755325317382812,-1.991202712059021,-1.9907610416412354,-0.5366569757461548,-1.735055923461914,-0.6608965396881104,-2.3964786529541016,-1.519859790802002,-0.0818440169095993,-0.14782868325710297,-0.07265039533376694,-0.17568032443523407,-0.12376811355352402,-0.8834521174430847,-0.812235951423645,-0.5954144597053528,-0.6229835748672485,-0.6112781763076782,-0.05126766860485077,-0.04626677930355072,-0.03434333577752113,-0.03474143519997597,-0.03467009589076042
3.823823823823824,3.823823823823824,3.823823823823824,3.823823823823824,3.823823823823824,0.31959059834480286,0.3135736286640167,0.22015060484409332,0.2574577033519745,0.23939582705497742,-2.9503369331359863,-2.656791925430298,-1.9749934673309326,-1.9899357557296753,-1.9898607730865479,-0.545499861240387,-1.74318528175354,-0.6668561100959778,-2.4027132987976074,-1.5259777307510376,-0.08235713839530945,-0.1482917070388794,-0.07299412041902542,-0.17602798342704773,-0.12411507964134216,-0.8833858370780945,-0.812022864818573,-0.5953331589698792,-0.6226895451545715,-0.6110916137695312,-0.05125760659575462,-0.04624863713979721,-0.03433441370725632,-0.034719888120889664,-0.03465491160750389
3.833833833833834,3.833833833833834,3.833833833833834,3.833833833833834,3.833833833833834,0.3197079300880432,0.3136278986930847,0.2202167809009552,0.25745338201522827,0.23942743241786957,-2.9497170448303223,-2.655709981918335,-1.9744524955749512,-1.9886664152145386,-1.9889581203460693,-0.5543423295021057,-1.7513126134872437,-0.6728151440620422,-2.408944845199585,-1.5320937633514404,-0.08287017792463303,-0.1487545669078827,-0.07333777099847794,-0.17637541890144348,-0.12446189671754837,-0.8833184242248535,-0.8118088245391846,-0.5952510833740234,-0.6223949193954468,-0.6109042763710022,-0.0512474849820137,-0.04623044654726982,-0.034325454384088516,-0.034698307514190674,-0.03463968634605408
3.843843843843844,3.843843843843844,3.843843843843844,3.843843843843844,3.843843843843844,0.31982481479644775,0.31368181109428406,0.2202826291322708,0.2574487030506134,0.23945873975753784,-2.9490933418273926,-2.6546244621276855,-1.973908543586731,-1.9873944520950317,-1.9880532026290894,-0.5631839632987976,-1.7594376802444458,-0.678773045539856,-2.4151735305786133,-1.5382081270217896,-0.08338311314582825,-0.14921724796295166,-0.0736813172698021,-0.17672264575958252,-0.12480857223272324,-0.8832499980926514,-0.8115938305854797,-0.5951682925224304,-0.6220993995666504,-0.6107162237167358,-0.051237303763628006,-0.046212196350097656,-0.034316446632146835,-0.034676678478717804,-0.03462441638112068
3.853853853853854,3.853853853853854,3.853853853853854,3.853853853853854,3.853853853853854,0.31994131207466125,0.3137352764606476,0.22034822404384613,0.25744369626045227,0.23948974907398224,-2.9484660625457764,-2.653535842895508,-1.9733624458312988,-1.9861198663711548,-1.9871455430984497,-0.572024941444397,-1.7675607204437256,-0.6847302913665771,-2.4213991165161133,-1.5443203449249268,-0.08389595150947571,-0.1496797353029251,-0.07402478158473969,-0.17706964910030365,-0.12515507638454437,-0.8831804394721985,-0.811377763748169,-0.5950847864151001,-0.6218031644821167,-0.6105274558067322,-0.051227059215307236,-0.046193890273571014,-0.03430739790201187,-0.03465500846505165,-0.0346091091632843
3.863863863863864,3.863863863863864,3.863863863863864,3.863863863863864,3.863863863863864,0.3200574517250061,0.31378838419914246,0.22041358053684235,0.25743842124938965,0.23952049016952515,-2.9478354454040527,-2.6524441242218018,-1.9728142023086548,-1.984843373298645,-1.9862356185913086,-0.5808653235435486,-1.775681495666504,-0.6906867623329163,-2.427622079849243,-1.5504307746887207,-0.08440868556499481,-0.15014204382896423,-0.07436815649271011,-0.17741644382476807,-0.12550145387649536,-0.8831098079681396,-0.8111607432365417,-0.5950005054473877,-0.6215061545372009,-0.6103378534317017,-0.05121674761176109,-0.0461755208671093,-0.034298308193683624,-0.034633293747901917,-0.03459375351667404
3.873873873873874,3.873873873873874,3.873873873873874,3.873873873873874,3.873873873873874,0.32017314434051514,0.3138411045074463,0.2204786092042923,0.2574327886104584,0.23955091834068298,-2.9472010135650635,-2.6513490676879883,-1.9722630977630615,-1.9835641384124756,-1.9853233098983765,-0.5897048115730286,-1.7838001251220703,-0.6966422200202942,-2.4338419437408447,-1.5565392971038818,-0.08492131531238556,-0.15060417354106903,-0.07471143454313278,-0.17776301503181458,-0.12584765255451202,-0.8830381035804749,-0.8109427690505981,-0.5949155688285828,-0.6212083697319031,-0.6101475358009338,-0.051206376403570175,-0.0461571030318737,-0.034289177507162094,-0.0346115380525589,-0.0345783568918705
3.883883883883884,3.883883883883884,3.883883883883884,3.883883883883884,3.883883883883884,0.3202885091304779,0.3138934373855591,0.22054341435432434,0.2574268579483032,0.23958106338977814,-2.946563243865967,-2.6502506732940674,-1.971709966659546,-1.9822825193405151,-1.9844084978103638,-0.5985437631607056,-1.7919166088104248,-0.7025969624519348,-2.440058708190918,-1.5626460313796997,-0.08543384820222855,-0.1510661095380783,-0.07505463063716888,-0.17810936272144318,-0.12619370222091675,-0.8829653263092041,-0.8107236623764038,-0.594829797744751,-0.6209098100662231,-0.6099565029144287,-0.05119594186544418,-0.04613862186670303,-0.03428000211715698,-0.0345897413790226,-0.03456291928887367
3.893893893893894,3.893893893893894,3.893893893893894,3.893893893893894,3.893893893893894,0.32040339708328247,0.3139454126358032,0.2206079065799713,0.2574205994606018,0.23961091041564941,-2.9459211826324463,-2.649149179458618,-1.971153974533081,-1.9809982776641846,-1.98349130153656,-0.6073818802833557,-1.8000308275222778,-0.7085506916046143,-2.446272611618042,-1.5687507390975952,-0.08594625443220139,-0.15152786672115326,-0.07539772242307663,-0.17845550179481506,-0.12653960287570953,-0.8828914761543274,-0.8105037212371826,-0.5947433710098267,-0.6206105351448059,-0.6097646355628967,-0.05118544399738312,-0.046120088547468185,-0.034270789474248886,-0.034567900002002716,-0.034547436982393265
3.903903903903904,3.903903903903904,3.903903903903904,3.903903903903904,3.903903903903904,0.3205179274082184,0.31399697065353394,0.22067219018936157,0.2574140429496765,0.23964044451713562,-2.9452757835388184,-2.6480441093444824,-1.9705959558486938,-1.979711890220642,-1.9825714826583862,-0.616219162940979,-1.808142900466919,-0.7145037651062012,-2.4524834156036377,-1.5748534202575684,-0.08645857125520706,-0.15198944509029388,-0.07574073225259781,-0.17880141735076904,-0.1268853396177292,-0.8828165531158447,-0.8102827072143555,-0.594656229019165,-0.6203104853630066,-0.6095721125602722,-0.05117488652467728,-0.04610150307416916,-0.03426153212785721,-0.03454601764678955,-0.03453191742300987
3.913913913913914,3.913913913913914,3.913913913913914,3.913913913913914,3.913913913913914,0.32063207030296326,0.314048171043396,0.22073613107204437,0.25740715861320496,0.23966972529888153,-2.944627046585083,-2.6469361782073975,-1.970035195350647,-1.9784228801727295,-1.9816495180130005,-0.6250558495521545,-1.8162527084350586,-0.7204557657241821,-2.458691120147705,-1.5809544324874878,-0.08697077631950378,-0.152450829744339,-0.07608363777399063,-0.17914710938930511,-0.1272309422492981,-0.8827404379844666,-0.8100606799125671,-0.5945683121681213,-0.62000972032547,-0.6093788743019104,-0.05116426199674606,-0.04608285054564476,-0.03425223380327225,-0.0345240980386734,-0.0345163531601429
3.923923923923924,3.923923923923924,3.923923923923924,3.923923923923924,3.923923923923924,0.32074588537216187,0.314098984003067,0.22079986333847046,0.2573999762535095,0.23969866335391998,-2.943974733352661,-2.645824909210205,-1.9694724082946777,-1.9771316051483154,-1.9807246923446655,-0.633891761302948,-1.8243602514266968,-0.726406991481781,-2.4648959636688232,-1.5870532989501953,-0.08748289197683334,-0.15291202068328857,-0.07642645388841629,-0.17949257791042328,-0.12757636606693268,-0.8826634287834167,-0.8098376393318176,-0.5944796800613403,-0.6197081208229065,-0.6091848015785217,-0.051153577864170074,-0.04606414586305618,-0.034242890775203705,-0.03450213000178337,-0.03450074419379234
3.933933933933934,3.933933933933934,3.933933933933934,3.933933933933934,3.933933933933934,0.32085922360420227,0.3141493797302246,0.22086328268051147,0.2573924660682678,0.23972730338573456,-2.9433186054229736,-2.644709825515747,-1.9689067602157593,-1.9758379459381104,-1.9797979593276978,-0.6427267789840698,-1.832465648651123,-0.7323572635650635,-2.471097707748413,-1.59315025806427,-0.08799487352371216,-0.15337301790714264,-0.07676918059587479,-0.17983783781528473,-0.12792164087295532,-0.8825851678848267,-0.8096137642860413,-0.5943903923034668,-0.6194057464599609,-0.6089900135993958,-0.05114282667636871,-0.04604538902640343,-0.03423350676894188,-0.03448011726140976,-0.0344850979745388
3.943943943943944,3.943943943943944,3.943943943943944,3.943943943943944,3.943943943943944,0.32097217440605164,0.31419941782951355,0.2209264487028122,0.25738462805747986,0.23975570499897003,-2.9426586627960205,-2.643592596054077,-1.968338966369629,-1.9745417833328247,-1.9788683652877808,-0.6515610218048096,-1.8405687808990479,-0.7383066415786743,-2.4772963523864746,-1.599245309829712,-0.08850675076246262,-0.15383385121822357,-0.07711181044578552,-0.18018287420272827,-0.12826675176620483,-0.8825058937072754,-0.8093886375427246,-0.5943002700805664,-0.6191025972366333,-0.6087945103645325,-0.05113201588392258,-0.0460265688598156,-0.03422408178448677,-0.034458063542842865,-0.03446940705180168
3.953953953953954,3.953953953953954,3.953953953953954,3.953953953953954,3.953953953953954,0.32108473777770996,0.31424903869628906,0.22098933160305023,0.25737646222114563,0.23978377878665924,-2.941995143890381,-2.6424713134765625,-1.967768669128418,-1.9732428789138794,-1.9779366254806519,-0.6603944897651672,-1.8486695289611816,-0.7442551255226135,-2.483492136001587,-1.6053383350372314,-0.08901853114366531,-0.1542944759130478,-0.0774543434381485,-0.1805276870727539,-0.1286117136478424,-0.8824255466461182,-0.8091627359390259,-0.5942094922065735,-0.6187987923622131,-0.6085981726646423,-0.05112114176154137,-0.04600769653916359,-0.03421461582183838,-0.034435972571372986,-0.03445366770029068
3.963963963963964,3.963963963963964,3.963963963963964,3.963963963963964,3.963963963963964,0.32119694352149963,0.3142983317375183,0.22105196118354797,0.2573680281639099,0.23981155455112457,-2.941328763961792,-2.6413469314575195,-1.9671961069107056,-1.9719420671463013,-1.9770023822784424,-0.6692272424697876,-1.856768250465393,-0.7502027153968811,-2.489684820175171,-1.6114294528961182,-0.08953020721673965,-0.15475492179393768,-0.07779678702354431,-0.18087229132652283,-0.12895651161670685,-0.8823440670967102,-0.808935821056366,-0.5941179394721985,-0.6184942126274109,-0.6084011197090149,-0.05111020430922508,-0.045988768339157104,-0.034205105155706406,-0.034413836896419525,-0.03443789482116699
3.973973973973974,3.973973973973974,3.973973973973974,3.973973973973974,3.973973973973974,0.3213087022304535,0.31434720754623413,0.22111432254314423,0.25735923647880554,0.23983906209468842,-2.9406578540802,-2.6402194499969482,-1.9666212797164917,-1.9706382751464844,-1.976065754890442,-0.6780591011047363,-1.864864468574524,-0.756149411201477,-2.4958744049072266,-1.6175185441970825,-0.09004176408052444,-0.15521517395973206,-0.07813913375139236,-0.18121665716171265,-0.12930116057395935,-0.8822615742683411,-0.8087078332901001,-0.5940256714820862,-0.6181887984275818,-0.6082033514976501,-0.05109920725226402,-0.045969780534505844,-0.03419555351138115,-0.03439165651798248,-0.034422073513269424
3.983983983983984,3.983983983983984,3.983983983983984,3.983983983983984,3.983983983983984,0.3214201331138611,0.3143956661224365,0.221176415681839,0.2573501467704773,0.2398662567138672,-2.93998384475708,-2.6390883922576904,-1.9660437107086182,-1.9693325757980347,-1.9751265048980713,-0.6868900656700134,-1.8729585409164429,-0.7620952129364014,-2.502060890197754,-1.6236056089401245,-0.09055320918560028,-0.1556752324104309,-0.07848139107227325,-0.18156079947948456,-0.12964564561843872,-0.8821779489517212,-0.8084788918495178,-0.5939326286315918,-0.6178827285766602,-0.6080048680305481,-0.05108814314007759,-0.045950740575790405,-0.03418596088886261,-0.034369438886642456,-0.03440621495246887
3.993993993993994,3.993993993993994,3.993993993993994,3.993993993993994,3.993993993993994,0.32153111696243286,0.31444379687309265,0.22123822569847107,0.25734075903892517,0.2398931384086609,-2.9393062591552734,-2.6379547119140625,-1.9654638767242432,-1.9680243730545044,-1.9741848707199097,-0.6957203149795532,-1.8810502290725708,-0.7680399417877197,-2.508244514465332,-1.6296907663345337,-0.09106454998254776,-0.15613509714603424,-0.07882354408502579,-0.18190473318099976,-0.12998996675014496,-0.8820932507514954,-0.8082489371299744,-0.5938389897346497,-0.6175758242607117,-0.6078055500984192,-0.051077019423246384,-0.04593163728713989,-0.03417632728815079,-0.03434717282652855,-0.03439030796289444
4.004004004004004,4.004004004004004,4.004004004004004,4.004004004004004,4.004004004004004,0.3216417133808136,0.31449151039123535,0.22129975259304047,0.2573310434818268,0.2399197369813919,-2.938624620437622,-2.636817455291748,-1.964881420135498,-1.9667139053344727,-1.9732410907745361,-0.7045496106147766,-1.8891397714614868,-0.7739837765693665,-2.5144248008728027,-1.6357738971710205,-0.09157577157020569,-0.15659478306770325,-0.07916559278964996,-0.18224844336509705,-0.13033413887023926,-0.8820074796676636,-0.8080180287361145,-0.5937445163726807,-0.6172681450843811,-0.6076055765151978,-0.0510658323764801,-0.0459124855697155,-0.03416664898395538,-0.03432486951351166,-0.03437436372041702
4.014014014014014,4.014014014014014,4.014014014014014,4.014014014014014,4.014014014014014,0.3217519223690033,0.314538836479187,0.22136102616786957,0.25732100009918213,0.23994608223438263,-2.9379398822784424,-2.635676860809326,-1.964296817779541,-1.9654005765914917,-1.9722946882247925,-0.7133781313896179,-1.8972268104553223,-0.7799267172813416,-2.520602226257324,-1.641855001449585,-0.09208688884973526,-0.15705427527427673,-0.07950755953788757,-0.18259191513061523,-0.13067814707756042,-0.881920576095581,-0.8077861070632935,-0.5936492681503296,-0.6169597506523132,-0.6074048280715942,-0.05105458199977875,-0.04589327424764633,-0.0341569259762764,-0.034302521497011185,-0.03435837849974632
4.024024024024024,4.024024024024024,4.024024024024024,4.024024024024024,4.024024024024024,0.32186177372932434,0.31458580493927,0.221422016620636,0.2573106586933136,0.2399720847606659,-2.937251329421997,-2.634533166885376,-1.9637094736099243,-1.9640848636627197,-1.9713457822799683,-0.7222057580947876,-1.9053115844726562,-0.7858687043190002,-2.5267763137817383,-1.6479341983795166,-0.09259789437055588,-0.1575135737657547,-0.07984942197799683,-0.1829351782798767,-0.13102199137210846,-0.8818327188491821,-0.8075531721115112,-0.5935534238815308,-0.6166505813598633,-0.6072033047676086,-0.05104327201843262,-0.04587400332093239,-0.034147169440984726,-0.03428013250231743,-0.03434234857559204
4.034034034034034,4.034034034034034,4.034034034034034,4.034034034034034,4.034034034034034,0.32197117805480957,0.3146323561668396,0.22148273885250092,0.2572999894618988,0.23999780416488647,-2.936558961868286,-2.6333861351013184,-1.9631202220916748,-1.962767243385315,-1.9703947305679321,-0.7310324311256409,-1.9133939743041992,-0.7918096780776978,-2.532947540283203,-1.6540112495422363,-0.09310878068208694,-0.15797267854213715,-0.08019118756055832,-0.18327821791172028,-0.13136568665504456,-0.8817436695098877,-0.8073192834854126,-0.5934567451477051,-0.616340696811676,-0.607001006603241,-0.051031894981861115,-0.045854680240154266,-0.034137364476919174,-0.03425770252943039,-0.034326277673244476
4.044044044044044,4.044044044044044,4.044044044044044,4.044044044044044,4.044044044044044,0.32208022475242615,0.3146785497665405,0.22154317796230316,0.25728899240493774,0.24002322554588318,-2.935863494873047,-2.6322360038757324,-1.9625279903411865,-1.96144700050354,-1.9694410562515259,-0.7398582696914673,-1.9214740991592407,-0.7977496385574341,-2.5391154289245605,-1.6600862741470337,-0.09361955523490906,-0.15843158960342407,-0.08053284883499146,-0.18362101912498474,-0.13170920312404633,-0.8816535472869873,-0.8070843815803528,-0.5933594107627869,-0.6160300374031067,-0.606797993183136,-0.051020458340644836,-0.04583530128002167,-0.03412752225995064,-0.03423523157835007,-0.03431016206741333
4.054054054054054,4.054054054054054,4.054054054054054,4.054054054054054,4.054054054054054,0.3221887946128845,0.314724326133728,0.2216033786535263,0.2572776973247528,0.2400483787059784,-2.935163974761963,-2.6310830116271973,-1.9619336128234863,-1.9601240158081055,-1.9684849977493286,-0.7486831545829773,-1.9295519590377808,-0.8036887049674988,-2.5452804565429688,-1.6661593914031982,-0.09413020312786102,-0.15889030694961548,-0.08087441325187683,-0.1839635819196701,-0.13205257058143616,-0.881562352180481,-0.8068485260009766,-0.5932613015174866,-0.6157185435295105,-0.6065943241119385,-0.051008958369493484,-0.04581586644053459,-0.03411763533949852,-0.034212712198495865,-0.0342940092086792
4.064064064064064,4.064064064064064,4.064064064064064,4.064064064064064,4.064064064064064,0.32229703664779663,0.3147697150707245,0.22166326642036438,0.257266104221344,0.24007321894168854,-2.9344606399536133,-2.6299259662628174,-1.9613369703292847,-1.958799123764038,-1.9675263166427612,-0.7575070858001709,-1.9376273155212402,-0.8096267580986023,-2.5514421463012695,-1.6722303628921509,-0.09464073926210403,-0.15934881567955017,-0.08121588081121445,-0.18430595099925995,-0.13239577412605286,-0.8814700841903687,-0.8066115379333496,-0.593162477016449,-0.6154063940048218,-0.6063898205757141,-0.05099739506840706,-0.04579636827111244,-0.03410770371556282,-0.03419015556573868,-0.03427781164646149
4.074074074074074,4.074074074074074,4.074074074074074,4.074074074074074,4.074074074074074,0.3224048912525177,0.3148147761821747,0.22172291576862335,0.25725415349006653,0.240097776055336,-2.9337544441223145,-2.6287660598754883,-1.9607378244400024,-1.957471489906311,-1.966565728187561,-0.7663301825523376,-1.9457002878189087,-0.8155638575553894,-2.557600736618042,-1.6782993078231812,-0.09515117853879929,-0.15980714559555054,-0.0815572589635849,-0.1846480816602707,-0.13273881375789642,-0.8813768029212952,-0.8063737750053406,-0.5930629372596741,-0.615093469619751,-0.6061846017837524,-0.05098576843738556,-0.04577682167291641,-0.034097734838724136,-0.03416755795478821,-0.03426156938076019
4.084084084084084,4.084084084084084,4.084084084084084,4.084084084084084,4.084084084084084,0.32251229882240295,0.31485939025878906,0.22178226709365845,0.2572419345378876,0.2401220053434372,-2.933043956756592,-2.62760329246521,-1.96013605594635,-1.956141471862793,-1.9656023979187012,-0.7751522660255432,-1.9537708759307861,-0.8214998841285706,-2.5637564659118652,-1.6843661069869995,-0.0956614762544632,-0.1602652668952942,-0.0818985179066658,-0.18498998880386353,-0.13308170437812805,-0.881282389163971,-0.8061349391937256,-0.5929626822471619,-0.6147798299789429,-0.6059786081314087,-0.050974082201719284,-0.045757219195365906,-0.03408772498369217,-0.034144919365644455,-0.034245286136865616
4.094094094094094,4.094094094094094,4.094094094094094,4.094094094094094,4.094094094094094,0.32261937856674194,0.3149036765098572,0.22184138000011444,0.25722938776016235,0.2401459664106369,-2.932330369949341,-2.626437187194824,-1.959532380104065,-1.9548091888427734,-1.9646365642547607,-0.7839734554290771,-1.961839199066162,-0.8274350166320801,-2.569908618927002,-1.690430998802185,-0.09617167711257935,-0.16072320938110352,-0.08223969489336014,-0.18533165752887726,-0.13342441618442535,-0.881186842918396,-0.8058950901031494,-0.5928616523742676,-0.6144652962684631,-0.6057719588279724,-0.050962332636117935,-0.045737557113170624,-0.03407767042517662,-0.03412223234772682,-0.034228965640068054
4.104104104104104,4.104104104104104,4.104104104104104,4.104104104104104,4.104104104104104,0.3227260112762451,0.3149474859237671,0.22190020978450775,0.2572164535522461,0.24016962945461273,-2.9316132068634033,-2.625267267227173,-1.9589260816574097,-1.9534742832183838,-1.9636684656143188,-0.7927936911582947,-1.969904899597168,-0.8333690166473389,-2.5760579109191895,-1.6964937448501587,-0.09668175131082535,-0.16118094325065613,-0.08258076012134552,-0.18567311763763428,-0.13376694917678833,-0.8810903429985046,-0.8056542873382568,-0.5927599668502808,-0.6141501665115356,-0.6055644750595093,-0.05095051974058151,-0.04571784287691116,-0.03406757488846779,-0.0340995118021965,-0.03421259671449661
4.114114114114114,4.114114114114114,4.114114114114114,4.114114114114114,4.114114114114114,0.32283228635787964,0.31499096751213074,0.22195874154567719,0.2572033107280731,0.24019302427768707,-2.930891990661621,-2.6240947246551514,-1.9583171606063843,-1.9521371126174927,-1.962698221206665,-0.8016127943992615,-1.9779683351516724,-0.8393020629882812,-2.5822038650512695,-1.70255446434021,-0.0971917062997818,-0.16163848340511322,-0.08292172849178314,-0.186014324426651,-0.13410934805870056,-0.880992591381073,-0.8054124116897583,-0.5926575064659119,-0.6138342022895813,-0.6053562760353088,-0.050938643515110016,-0.04569806531071663,-0.034057438373565674,-0.0340767428278923,-0.034196190536022186
4.124124124124124,4.124124124124124,4.124124124124124,4.124124124124124,4.124124124124124,0.3229381740093231,0.31503406167030334,0.22201699018478394,0.2571898102760315,0.24021610617637634,-2.9301674365997314,-2.6229186058044434,-1.9577058553695679,-1.9507979154586792,-1.961725115776062,-0.810431182384491,-1.9860292673110962,-0.8452339768409729,-2.5883469581604004,-1.7086129188537598,-0.0977015420794487,-0.1620958149433136,-0.08326258510351181,-0.1863553375005722,-0.13445156812667847,-0.880893886089325,-0.8051696419715881,-0.5925543308258057,-0.6135174632072449,-0.6051473021507263,-0.050926707684993744,-0.045678239315748215,-0.034047260880470276,-0.03405393660068512,-0.03417973965406418
4.134134134134134,4.134134134134134,4.134134134134134,4.134134134134134,4.134134134134134,0.3230436444282532,0.3150767385959625,0.22207503020763397,0.2571759819984436,0.24023886024951935,-2.9294395446777344,-2.621739149093628,-1.9570924043655396,-1.9494558572769165,-1.960749864578247,-0.819248378276825,-1.994087815284729,-0.8511649966239929,-2.594486713409424,-1.7146694660186768,-0.09821125864982605,-0.16255295276641846,-0.08360335230827332,-0.1866960972547531,-0.13479362428188324,-0.8807940483093262,-0.8049258589744568,-0.5924504399299622,-0.6132000088691711,-0.6049376726150513,-0.0509147085249424,-0.045658353716135025,-0.034037038683891296,-0.034031085669994354,-0.03416324779391289
4.1441441441441444,4.1441441441441444,4.1441441441441444,4.1441441441441444,4.1441441441441444,0.3231486976146698,0.31511905789375305,0.22213274240493774,0.25716185569763184,0.24026134610176086,-2.9287075996398926,-2.6205570697784424,-1.9564765691757202,-1.9481114149093628,-1.9597721099853516,-0.8280646204948425,-2.0021438598632812,-0.8570948839187622,-2.600623369216919,-1.7207238674163818,-0.09872085601091385,-0.1630098968744278,-0.08394400775432587,-0.1870366334915161,-0.13513551652431488,-0.8806931376457214,-0.8046810626983643,-0.5923457145690918,-0.6128817796707153,-0.6047272682189941,-0.05090264230966568,-0.04563841223716736,-0.034026775509119034,-0.034008193761110306,-0.03414671868085861
4.1541541541541545,4.1541541541541545,4.1541541541541545,4.1541541541541545,4.1541541541541545,0.323253333568573,0.3151610195636749,0.22219021618366241,0.2571474015712738,0.2402835637331009,-2.9279723167419434,-2.6193716526031494,-1.9558581113815308,-1.9467650651931763,-1.9587920904159546,-0.8368798494338989,-2.010197639465332,-0.8630236983299255,-2.6067566871643066,-1.7267762422561646,-0.0992303267121315,-0.1634666472673416,-0.08428456634283066,-0.1873769462108612,-0.1354772448539734,-0.8805911540985107,-0.8044352531433105,-0.5922403931617737,-0.612562894821167,-0.6045160293579102,-0.050890520215034485,-0.045618411153554916,-0.03401647135615349,-0.03398526459932327,-0.03413013741374016
4.1641641641641645,4.1641641641641645,4.1641641641641645,4.1641641641641645,4.1641641641641645,0.32335761189460754,0.315202534198761,0.2222473919391632,0.2571326196193695,0.24030545353889465,-2.9272332191467285,-2.618182420730591,-1.9552372694015503,-1.9454158544540405,-1.9578096866607666,-0.8456940650939941,-2.0182487964630127,-0.8689514994621277,-2.612886667251587,-1.7328262329101562,-0.0997396782040596,-0.16392317414283752,-0.0846250131726265,-0.1877170205116272,-0.13581880927085876,-0.8804880380630493,-0.80418860912323,-0.5921342968940735,-0.612243115901947,-0.6043041944503784,-0.05087833106517792,-0.045598361641168594,-0.03400612622499466,-0.03396228700876236,-0.03411352261900902
4.1741741741741745,4.1741741741741745,4.1741741741741745,4.1741741741741745,4.1741741741741745,0.32346150279045105,0.3152436912059784,0.2223042994737625,0.25711753964424133,0.24032706022262573,-2.9264907836914062,-2.616990566253662,-1.9546140432357788,-1.9440641403198242,-1.956824541091919,-0.8545072078704834,-2.0262973308563232,-0.8748782277107239,-2.619013786315918,-1.7388741970062256,-0.10024890303611755,-0.16437950730323792,-0.08496536314487457,-0.18805687129497528,-0.13616019487380981,-0.8803839087486267,-0.8039408326148987,-0.592027485370636,-0.6119226813316345,-0.6040915250778198,-0.050866082310676575,-0.0455782525241375,-0.03399573639035225,-0.03393926844000816,-0.034096866846084595
4.1841841841841845,4.1841841841841845,4.1841841841841845,4.1841841841841845,4.1841841841841845,0.3235650360584259,0.31528449058532715,0.22236093878746033,0.2571021318435669,0.24034835398197174,-2.9257450103759766,-2.615795373916626,-1.9539885520935059,-1.9427103996276855,-1.9558371305465698,-0.863319456577301,-2.0343434810638428,-0.8808039426803589,-2.6251373291015625,-1.7449201345443726,-0.10075802356004715,-0.16483564674854279,-0.0853056088089943,-0.18839648365974426,-0.13650141656398773,-0.8802787661552429,-0.8036921620368958,-0.5919199585914612,-0.6116014719009399,-0.6038781404495239,-0.05085377022624016,-0.04555809125304222,-0.033985305577516556,-0.033916208893060684,-0.03408016264438629
4.1941941941941945,4.1941941941941945,4.1941941941941945,4.1941941941941945,4.1941941941941945,0.32366812229156494,0.3153248429298401,0.22241730988025665,0.2570864260196686,0.24036937952041626,-2.9249954223632812,-2.6145970821380615,-1.9533605575561523,-1.9413540363311768,-1.9548474550247192,-0.8721305727958679,-2.0423872470855713,-0.8867284655570984,-2.6312577724456787,-1.750963807106018,-0.1012670174241066,-0.16529159247875214,-0.08564575016498566,-0.18873587250709534,-0.13684247434139252,-0.8801724314689636,-0.8034424185752869,-0.5918117165565491,-0.6112794876098633,-0.6036639213562012,-0.05084139481186867,-0.04553786665201187,-0.03397483751177788,-0.03389310836791992,-0.034063417464494705
4.2042042042042045,4.2042042042042045,4.2042042042042045,4.2042042042042045,4.2042042042042045,0.32377079129219055,0.3153648376464844,0.22247342765331268,0.2570703625679016,0.24039007723331451,-2.9242420196533203,-2.6133954524993896,-1.9527301788330078,-1.9399954080581665,-1.9538553953170776,-0.8809404373168945,-2.050428628921509,-0.8926520347595215,-2.6373753547668457,-1.7570055723190308,-0.1017758771777153,-0.16574732959270477,-0.08598578721284866,-0.1890750229358673,-0.13718336820602417,-0.8800650238990784,-0.8031916618347168,-0.5917026996612549,-0.6109567880630493,-0.6034491062164307,-0.0508289597928524,-0.045517586171627045,-0.03396432474255562,-0.033869970589876175,-0.034046635031700134
4.2142142142142145,4.2142142142142145,4.2142142142142145,4.2142142142142145,4.2142142142142145,0.3238731026649475,0.3154044449329376,0.22252924740314484,0.25705406069755554,0.24041052162647247,-2.923485279083252,-2.6121902465820312,-1.9520976543426514,-1.9386343955993652,-1.9528610706329346,-0.8897493481636047,-2.058467149734497,-0.8985744118690491,-2.643489360809326,-1.7630449533462524,-0.10228461027145386,-0.1662028431892395,-0.08632572740316391,-0.18941394984722137,-0.1375240981578827,-0.8799566030502319,-0.8029400706291199,-0.5915929675102234,-0.610633373260498,-0.6032335162162781,-0.050816457718610764,-0.04549725726246834,-0.03395376726984978,-0.033846788108348846,-0.03402980789542198
4.2242242242242245,4.2242242242242245,4.2242242242242245,4.2242242242242245,4.2242242242242245,0.32397496700286865,0.3154436945915222,0.2225847989320755,0.2570374011993408,0.24043065309524536,-2.9227242469787598,-2.6109821796417236,-1.9514625072479248,-1.9372711181640625,-1.9518638849258423,-0.8985571265220642,-2.0665035247802734,-0.9044957160949707,-2.649600028991699,-1.7690823078155518,-0.10279320925474167,-0.1666581779718399,-0.0866655483841896,-0.18975263833999634,-0.13786464929580688,-0.8798470497131348,-0.8026873469352722,-0.5914825201034546,-0.6103091239929199,-0.6030171513557434,-0.05080389976501465,-0.045476868748664856,-0.03394317254424095,-0.033823560923337936,-0.034012939780950546
4.2342342342342345,4.2342342342342345,4.2342342342342345,4.2342342342342345,4.2342342342342345,0.32407647371292114,0.315482497215271,0.22264008224010468,0.25702041387557983,0.24045047163963318,-2.9219605922698975,-2.609771251678467,-1.9508248567581177,-1.9359053373336792,-1.9508646726608276,-0.9073639512062073,-2.0745370388031006,-0.9104158878326416,-2.655707597732544,-1.7751173973083496,-0.10330169647932053,-0.1671133041381836,-0.08700525760650635,-0.1900910884141922,-0.13820503652095795,-0.8797364234924316,-0.8024337291717529,-0.5913713574409485,-0.6099842190742493,-0.6028000116348267,-0.05079127103090286,-0.0454564243555069,-0.033932533115148544,-0.03380029648542404,-0.03399603068828583
4.2442442442442445,4.2442442442442445,4.2442442442442445,4.2442442442442445,4.2442442442442445,0.3241775929927826,0.3155209422111511,0.22269508242607117,0.25700315833091736,0.2404700070619583,-2.9211931228637695,-2.6085565090179443,-1.950184941291809,-1.9345372915267944,-1.9498629570007324,-0.9161695241928101,-2.0825679302215576,-0.9163349866867065,-2.6618120670318604,-1.7811503410339355,-0.10381005704402924,-0.16756820678710938,-0.08734487742185593,-0.19042932987213135,-0.13854524493217468,-0.8796247243881226,-0.8021790981292725,-0.5912594795227051,-0.6096584796905518,-0.6025822162628174,-0.0507785864174366,-0.04543592780828476,-0.03392185643315315,-0.033776991069316864,-0.033979080617427826
4.2542542542542545,4.2542542542542545,4.2542542542542545,4.2542542542542545,4.2542542542542545,0.3242782652378082,0.315559059381485,0.22274981439113617,0.25698551535606384,0.24048925936222076,-2.920421600341797,-2.6073391437530518,-1.949542760848999,-1.933166742324829,-1.9488588571548462,-0.9249739646911621,-2.0905966758728027,-0.9222529530525208,-2.6679129600524902,-1.7871811389923096,-0.1043182834982872,-0.16802294552326202,-0.08768438547849655,-0.1907673180103302,-0.1388852894306183,-0.8795119524002075,-0.8019235134124756,-0.5911468267440796,-0.6093320250511169,-0.602363646030426,-0.05076583847403526,-0.04541537165641785,-0.03391113132238388,-0.033753640949726105,-0.03396208584308624
4.2642642642642645,4.2642642642642645,4.2642642642642645,4.2642642642642645,4.2642642642642645,0.3243786096572876,0.31559666991233826,0.2228042483329773,0.2569676339626312,0.24050821363925934,-2.919647216796875,-2.6061182022094727,-1.9488978385925293,-1.9317938089370728,-1.947852611541748,-0.9337774515151978,-2.0986225605010986,-0.9281697273254395,-2.674010992050171,-1.7932096719741821,-0.10482639819383621,-0.16847741603851318,-0.08802377432584763,-0.19110508263111115,-0.13922517001628876,-0.8793981671333313,-0.8016669154167175,-0.5910335183143616,-0.6090047955513,-0.6021443605422974,-0.05075303092598915,-0.04539475962519646,-0.03390037268400192,-0.03373024985194206,-0.033945053815841675
4.2742742742742745,4.2742742742742745,4.2742742742742745,4.2742742742742745,4.2742742742742745,0.32447850704193115,0.31563398241996765,0.22285844385623932,0.25694936513900757,0.24052686989307404,-2.9188687801361084,-2.6048941612243652,-1.9482507705688477,-1.930418610572815,-1.9468437433242798,-0.9425796270370483,-2.1066460609436035,-0.9340854287147522,-2.680105447769165,-1.7992360591888428,-0.10533437132835388,-0.1689317375421524,-0.08836306631565094,-0.1914425939321518,-0.1395648866891861,-0.8792831897735596,-0.8014093637466431,-0.5909194350242615,-0.6086768507957458,-0.6019243001937866,-0.05074015632271767,-0.04537409543991089,-0.033889565616846085,-0.03370681777596474,-0.033927977085113525
4.2842842842842845,4.2842842842842845,4.2842842842842845,4.2842842842842845,4.2842842842842845,0.32457801699638367,0.315670907497406,0.22291235625743866,0.2569308280944824,0.24054521322250366,-2.9180870056152344,-2.6036667823791504,-1.947601318359375,-1.9290410280227661,-1.945832371711731,-0.9513806700706482,-2.1146669387817383,-0.9399999976158142,-2.686196804046631,-1.805260181427002,-0.1058422103524208,-0.16938582062721252,-0.0887022465467453,-0.19177988171577454,-0.13990440964698792,-0.8791671395301819,-0.8011507391929626,-0.5908046364784241,-0.6083481907844543,-0.6017035841941833,-0.05072722211480141,-0.04535336792469025,-0.03387872129678726,-0.03368334472179413,-0.03391085937619209
4.2942942942942945,4.2942942942942945,4.2942942942942945,4.2942942942942945,4.2942942942942945,0.32467710971832275,0.31570741534233093,0.2229660153388977,0.256911963224411,0.2405632883310318,-2.9173011779785156,-2.6024363040924072,-1.9469496011734009,-1.9276610612869263,-1.9448186159133911,-0.9601805210113525,-2.122685194015503,-0.9459133148193359,-2.69228458404541,-1.8112821578979492,-0.10634992271661758,-0.16983970999717712,-0.0890413150191307,-0.19211693108081818,-0.1402437835931778,-0.879050076007843,-0.8008912205696106,-0.5906891226768494,-0.6080187559127808,-0.6014820337295532,-0.05071422457695007,-0.045332591980695724,-0.033867835998535156,-0.03365983068943024,-0.03389369696378708
4.3043043043043046,4.3043043043043046,4.3043043043043046,4.3043043043043046,4.3043043043043046,0.3247758150100708,0.3157435357570648,0.22301936149597168,0.25689277052879333,0.24058103561401367,-2.9165120124816895,-2.6012027263641357,-1.9462950229644775,-1.9262787103652954,-1.9438025951385498,-0.9689792394638062,-2.1307008266448975,-0.9518255591392517,-2.698369026184082,-1.817301869392395,-0.10685750842094421,-0.170293390750885,-0.08938027918338776,-0.1924537569284439,-0.14058296382427216,-0.8789318799972534,-0.8006306886672974,-0.5905728936195374,-0.6076885461807251,-0.6012597680091858,-0.050701163709163666,-0.045311760157346725,-0.03385690599679947,-0.03363627567887306,-0.03387649729847908
4.314314314314315,4.314314314314315,4.314314314314315,4.314314314314315,4.314314314314315,0.3248741626739502,0.31577926874160767,0.22307245433330536,0.2568732798099518,0.24059851467609406,-2.915719509124756,-2.599966049194336,-1.9456385374069214,-1.9248939752578735,-1.942784309387207,-0.9777767658233643,-2.138713836669922,-0.957736611366272,-2.7044506072998047,-1.8233193159103394,-0.1073649674654007,-0.170746847987175,-0.08971913158893585,-0.19279032945632935,-0.1409219652414322,-0.8788126707077026,-0.800369143486023,-0.590455949306488,-0.6073576211929321,-0.601036787033081,-0.05068804323673248,-0.04529086872935295,-0.0338459387421608,-0.033612679690122604,-0.0338592529296875
4.324324324324325,4.324324324324325,4.324324324324325,4.324324324324325,4.324324324324325,0.3249720633029938,0.31581464409828186,0.22312527894973755,0.25685346126556396,0.24061571061611176,-2.9149229526519775,-2.5987260341644287,-1.9449794292449951,-1.9235068559646606,-1.9417635202407837,-0.9865729808807373,-2.146724224090576,-0.9636464715003967,-2.7105283737182617,-1.8293347358703613,-0.10787227749824524,-0.17120011150836945,-0.09005787968635559,-0.19312667846679688,-0.14126083254814148,-0.8786923289299011,-0.8001066446304321,-0.5903382301330566,-0.6070259213447571,-0.6008130311965942,-0.050674859434366226,-0.045269925147295,-0.033834926784038544,-0.033589042723178864,-0.033841971307992935
4.334334334334335,4.334334334334335,4.334334334334335,4.334334334334335,4.334334334334335,0.3250695765018463,0.31584954261779785,0.22317783534526825,0.25683334469795227,0.24063259363174438,-2.91412353515625,-2.597482681274414,-1.944318175315857,-1.9221177101135254,-1.9407403469085693,-0.9953681230545044,-2.1547317504882812,-0.9695551991462708,-2.7166030406951904,-1.8353476524353027,-0.10837946832180023,-0.171653151512146,-0.09039650857448578,-0.1934627890586853,-0.14159949123859406,-0.8785709142684937,-0.7998431921005249,-0.5902198553085327,-0.6066935062408447,-0.6005886197090149,-0.050661612302064896,-0.04524892196059227,-0.03382387384772301,-0.03356536105275154,-0.03382464498281479
4.344344344344345,4.344344344344345,4.344344344344345,4.344344344344345,4.344344344344345,0.3251667320728302,0.31588417291641235,0.22323009371757507,0.2568129003047943,0.24064919352531433,-2.913320302963257,-2.596236228942871,-1.9436544179916382,-1.92072594165802,-1.939714789390564,-1.004162073135376,-2.1627368927001953,-0.9754627346992493,-2.722674608230591,-1.8413585424423218,-0.10888653248548508,-0.17210598289966583,-0.09073503315448761,-0.19379866123199463,-0.1419380009174347,-0.8784484267234802,-0.7995787858963013,-0.5901007056236267,-0.6063603758811951,-0.6003633737564087,-0.05064830556511879,-0.04522787034511566,-0.03381277620792389,-0.033541642129421234,-0.03380727767944336
4.354354354354355,4.354354354354355,4.354354354354355,4.354354354354355,4.354354354354355,0.32526344060897827,0.31591835618019104,0.2232820987701416,0.2567921578884125,0.2406654804944992,-2.912513017654419,-2.5949866771698,-1.9429881572723389,-1.9193315505981445,-1.938686728477478,-1.0129547119140625,-2.1707394123077393,-0.9813690185546875,-2.7287425994873047,-1.8473669290542603,-0.10939344763755798,-0.17255860567092896,-0.09107343852519989,-0.19413429498672485,-0.1422763168811798,-0.8783248662948608,-0.7993133068084717,-0.5899808406829834,-0.6060264110565186,-0.6001374125480652,-0.05063493549823761,-0.04520675539970398,-0.033801641315221786,-0.033517878502607346,-0.03378986939787865
4.364364364364365,4.364364364364365,4.364364364364365,4.364364364364365,4.364364364364365,0.3253597617149353,0.3159521818161011,0.22333382070064545,0.2567710876464844,0.2406814992427826,-2.9117026329040527,-2.5937340259552,-1.9423195123672485,-1.9179351329803467,-1.9376565217971802,-1.021746039390564,-2.178739309310913,-0.987274169921875,-2.734807014465332,-1.8533731698989868,-0.10990023612976074,-0.17301103472709656,-0.09141173958778381,-0.19446967542171478,-0.1426144689321518,-0.8782002329826355,-0.7990468740463257,-0.5898602604866028,-0.6056917905807495,-0.5999107956886292,-0.050621502101421356,-0.04518559202551842,-0.0337904654443264,-0.03349407762289047,-0.03377242013812065
4.374374374374375,4.374374374374375,4.374374374374375,4.374374374374375,4.374374374374375,0.3254556953907013,0.3159855902194977,0.2233852744102478,0.2567497193813324,0.24069716036319733,-2.910888433456421,-2.5924782752990723,-1.9416484832763672,-1.9165362119674683,-1.9366236925125122,-1.030536413192749,-2.1867363452911377,-0.9931780099868774,-2.740868330001831,-1.859377145767212,-0.11040689796209335,-0.17346324026584625,-0.09174992889165878,-0.1948048323392868,-0.14295244216918945,-0.878074586391449,-0.7987795472145081,-0.5897389054298401,-0.6053564548492432,-0.5996833443641663,-0.050608012825250626,-0.04516436904668808,-0.033779244869947433,-0.033470235764980316,-0.033754926174879074
4.384384384384385,4.384384384384385,4.384384384384385,4.384384384384385,4.384384384384385,0.32555121183395386,0.31601858139038086,0.22343644499778748,0.25672799348831177,0.24071258306503296,-2.9100708961486816,-2.591218948364258,-1.9409750699996948,-1.9151350259780884,-1.9355885982513428,-1.03932523727417,-2.194730758666992,-0.9990807175636292,-2.7469260692596436,-1.8653788566589355,-0.11091341823339462,-0.17391520738601685,-0.0920879989862442,-0.19513975083827972,-0.14329023659229279,-0.8779478073120117,-0.7985110878944397,-0.5896168947219849,-0.60502028465271,-0.5994552373886108,-0.05059445649385452,-0.045143090188503265,-0.03376798331737518,-0.03344635292887688,-0.03373739495873451
4.394394394394395,4.394394394394395,4.394394394394395,4.394394394394395,4.394394394394395,0.32564637064933777,0.3160512447357178,0.22348734736442566,0.25670599937438965,0.2407277226448059,-2.909249782562256,-2.589956760406494,-1.9402995109558105,-1.9137314558029175,-1.9345513582229614,-1.0481128692626953,-2.2027225494384766,-1.0049821138381958,-2.7529807090759277,-1.8713783025741577,-0.11141980439424515,-0.1743669956922531,-0.09242595732212067,-0.19547443091869354,-0.14362786710262299,-0.8778198957443237,-0.7982417345046997,-0.5894941091537476,-0.6046833992004395,-0.5992263555526733,-0.050580836832523346,-0.045121755450963974,-0.03375668078660965,-0.033422425389289856,-0.03371982276439667
4.404404404404405,4.404404404404405,4.404404404404405,4.404404404404405,4.404404404404405,0.3257410526275635,0.31608349084854126,0.22353798151016235,0.25668367743492126,0.2407425194978714,-2.9084248542785645,-2.588691234588623,-1.9396214485168457,-1.9123257398605347,-1.93351149559021,-1.0568991899490356,-2.210711717605591,-1.0108823776245117,-2.7590322494506836,-1.8773754835128784,-0.11192604154348373,-0.17481856048107147,-0.09276381134986877,-0.19580888748168945,-0.14396531879901886,-0.8776910305023193,-0.7979714274406433,-0.5893706679344177,-0.6043457388877869,-0.5989967584609985,-0.050567157566547394,-0.045100368559360504,-0.03374534100294113,-0.03339845687150955,-0.03370220959186554
4.414414414414415,4.414414414414415,4.414414414414415,4.414414414414415,4.414414414414415,0.32583537697792053,0.3161153495311737,0.22358833253383636,0.256661057472229,0.2407570332288742,-2.9075963497161865,-2.5874226093292236,-1.9389410018920898,-1.9109176397323608,-1.932469129562378,-1.065684199333191,-2.218698024749756,-1.0167814493179321,-2.765079975128174,-1.883370041847229,-0.11243215203285217,-0.17526991665363312,-0.09310154616832733,-0.19614307582378387,-0.1443025767803192,-0.8775610327720642,-0.7977001070976257,-0.5892464518547058,-0.6040074229240417,-0.5987663865089417,-0.05055341497063637,-0.04507892578840256,-0.033733952790498734,-0.03337445110082626,-0.03368455171585083
4.424424424424425,4.424424424424425,4.424424424424425,4.424424424424425,4.424424424424425,0.32592931389808655,0.3161468505859375,0.2236383855342865,0.2566380798816681,0.24077126383781433,-2.906764507293701,-2.586150884628296,-1.9382578134536743,-1.9095070362091064,-1.931424617767334,-1.0744678974151611,-2.226681709289551,-1.022679090499878,-2.7711243629455566,-1.8893626928329468,-0.11293811351060867,-0.17572103440761566,-0.09343916177749634,-0.1964770257472992,-0.14463968575000763,-0.8774298429489136,-0.7974278330802917,-0.5891215801239014,-0.6036683320999146,-0.5985352396965027,-0.05053960531949997,-0.045057427138090134,-0.03372253105044365,-0.03335040062665939,-0.03366684913635254
4.434434434434435,4.434434434434435,4.434434434434435,4.434434434434435,4.434434434434435,0.32602283358573914,0.31617793440818787,0.22368821501731873,0.2566148042678833,0.24078522622585297,-2.9059290885925293,-2.5848758220672607,-1.9375728368759155,-1.908094048500061,-1.9303780794143677,-1.0832504034042358,-2.2346625328063965,-1.0285756587982178,-2.777165412902832,-1.895352840423584,-0.11344396322965622,-0.17617195844650269,-0.09377667307853699,-0.1968107521533966,-0.14497658610343933,-0.8772976994514465,-0.7971546053886414,-0.5889959335327148,-0.60332852602005,-0.5983034372329712,-0.050525739789009094,-0.04503587260842323,-0.033711060881614685,-0.03332631289958954,-0.03364910930395126
4.444444444444445,4.444444444444445,4.444444444444445,4.444444444444445,4.444444444444445,0.3261159658432007,0.3162086308002472,0.22373776137828827,0.25659123063087463,0.24079883098602295,-2.905090093612671,-2.5835976600646973,-1.9368853569030762,-1.9066789150238037,-1.929328441619873,-1.092031478881836,-2.242640733718872,-1.0344709157943726,-2.783202886581421,-1.9013407230377197,-0.11394965648651123,-0.1766226589679718,-0.09411406517028809,-0.19714422523975372,-0.1453133225440979,-0.8771644830703735,-0.7968802452087402,-0.5888695120811462,-0.6029878854751587,-0.5980708599090576,-0.050511814653873444,-0.045014262199401855,-0.033699553459882736,-0.0333021841943264,-0.033631328493356705
4.454454454454455,4.454454454454455,4.454454454454455,4.454454454454455,4.454454454454455,0.3262086808681488,0.3162389397621155,0.22378699481487274,0.2565672993659973,0.24081216752529144,-2.904247283935547,-2.5823163986206055,-1.9361952543258667,-1.9052612781524658,-1.928276777267456,-1.1008111238479614,-2.2506160736083984,-1.0403647422790527,-2.7892372608184814,-1.9073262214660645,-0.1144552007317543,-0.177073135972023,-0.09445133805274963,-0.19747745990753174,-0.14564988017082214,-0.8770301938056946,-0.796605110168457,-0.5887424349784851,-0.6026465892791748,-0.5978376269340515,-0.05049782618880272,-0.0449925996363163,-0.033688005059957504,-0.03327801078557968,-0.03361351042985916
4.464464464464465,4.464464464464465,4.464464464464465,4.464464464464465,4.464464464464465,0.32630103826522827,0.3162688612937927,0.2238359898328781,0.2565430998802185,0.24082522094249725,-2.9034011363983154,-2.5810317993164062,-1.9355030059814453,-1.9038413763046265,-1.9272228479385376,-1.1095895767211914,-2.2585885524749756,-1.046257495880127,-2.7952680587768555,-1.9133094549179077,-0.11496061086654663,-0.1775234043598175,-0.09478849917650223,-0.19781045615673065,-0.14598628878593445,-0.8768947720527649,-0.7963289022445679,-0.5886146426200867,-0.6023045182228088,-0.5976036190986633,-0.05048377066850662,-0.04497087746858597,-0.03367641195654869,-0.03325380012392998,-0.033595647662878036
4.474474474474475,4.474474474474475,4.474474474474475,4.474474474474475,4.474474474474475,0.3263929486274719,0.31629839539527893,0.2238846868276596,0.25651857256889343,0.24083800613880157,-2.9025514125823975,-2.579744338989258,-1.9348082542419434,-1.902419090270996,-1.9261666536331177,-1.1183667182922363,-2.2665586471557617,-1.0521488189697266,-2.801295518875122,-1.9192904233932495,-0.11546589434146881,-0.17797346413135529,-0.09512553364038467,-0.19814321398735046,-0.14632248878479004,-0.876758337020874,-0.7960517406463623,-0.5884860754013062,-0.6019617319107056,-0.5973688364028931,-0.05046965926885605,-0.04494910314679146,-0.033664777874946594,-0.03322954475879669,-0.03357774391770363
4.484484484484485,4.484484484484485,4.484484484484485,4.484484484484485,4.484484484484485,0.32648447155952454,0.3163275718688965,0.2239331156015396,0.2564937174320221,0.24085043370723724,-2.901698112487793,-2.578453540802002,-1.9341111183166504,-1.9009946584701538,-1.925107717514038,-1.127142310142517,-2.2745258808135986,-1.0580389499664307,-2.807319402694702,-1.9252687692642212,-0.11597102135419846,-0.17842330038547516,-0.09546246379613876,-0.19847571849822998,-0.1466585099697113,-0.8766207695007324,-0.7957736253738403,-0.5883568525314331,-0.601618230342865,-0.5971333384513855,-0.0504554808139801,-0.04492727667093277,-0.03365310654044151,-0.03320525586605072,-0.03355979546904564
4.494494494494495,4.494494494494495,4.494494494494495,4.494494494494495,4.494494494494495,0.3265756070613861,0.3163563013076782,0.22398129105567932,0.2564685642719269,0.2408626228570938,-2.900841236114502,-2.5771596431732178,-1.9334115982055664,-1.8995674848556519,-1.9240468740463257,-1.1359165906906128,-2.2824900150299072,-1.0639277696609497,-2.813339948654175,-1.9312450885772705,-0.11647601425647736,-0.17887289822101593,-0.0957992747426033,-0.1988079845905304,-0.14699435234069824,-0.8764821290969849,-0.7954944968223572,-0.5882269144058228,-0.6012739539146423,-0.5968970656394958,-0.05044124275445938,-0.044905390590429306,-0.03364139050245285,-0.03318091854453087,-0.033541806042194366
4.504504504504505,4.504504504504505,4.504504504504505,4.504504504504505,4.504504504504505,0.32666632533073425,0.3163847029209137,0.22402918338775635,0.2564430832862854,0.24087446928024292,-2.8999807834625244,-2.5758626461029053,-1.932709813117981,-1.8981382846832275,-1.922983169555664,-1.1446894407272339,-2.2904515266418457,-1.0698152780532837,-2.819356918334961,-1.9372186660766602,-0.11698085069656372,-0.17932230234146118,-0.09613596647977829,-0.19913999736309052,-0.14733001589775085,-0.8763424158096313,-0.7952143549919128,-0.5880962014198303,-0.6009289026260376,-0.5966601967811584,-0.050426941365003586,-0.044883448630571365,-0.033629633486270905,-0.03315654397010803,-0.03352378308773041
4.514514514514515,4.514514514514515,4.514514514514515,4.514514514514515,4.514514514514515,0.32675665616989136,0.31641268730163574,0.2240767627954483,0.25641727447509766,0.24088603258132935,-2.8991169929504395,-2.5745623111724854,-1.932005524635315,-1.8967065811157227,-1.9219175577163696,-1.1534610986709595,-2.298410177230835,-1.0757014751434326,-2.8253703117370605,-1.943190097808838,-0.11748556047677994,-0.17977146804332733,-0.09647253155708313,-0.19947175681591034,-0.14766550064086914,-0.8762016296386719,-0.7949333190917969,-0.5879647135734558,-0.6005831956863403,-0.5964224934577942,-0.050412580370903015,-0.044861458241939545,-0.033617835491895676,-0.03313212841749191,-0.03350571170449257
4.524524524524525,4.524524524524525,4.524524524524525,4.524524524524525,4.524524524524525,0.3268465995788574,0.31644031405448914,0.22412411868572235,0.2563911974430084,0.2408973127603531,-2.898249387741089,-2.573258876800537,-1.931299090385437,-1.895272970199585,-1.920849323272705,-1.1622310876846313,-2.306366205215454,-1.0815863609313965,-2.8313803672790527,-1.9491591453552246,-0.11799011379480362,-0.18022044003009796,-0.09680899232625961,-0.19980329275131226,-0.1480008065700531,-0.8760597705841064,-0.794651210308075,-0.5878326296806335,-0.600236713886261,-0.5961840748786926,-0.05039815604686737,-0.04483940452337265,-0.033605996519327164,-0.03310767561197281,-0.033487603068351746
4.534534534534535,4.534534534534535,4.534534534534535,4.534534534534535,4.534534534534535,0.32693612575531006,0.3164675235748291,0.22417117655277252,0.25636473298072815,0.24090829491615295,-2.8973782062530518,-2.5719521045684814,-1.9305901527404785,-1.893836259841919,-1.91977858543396,-1.1709997653961182,-2.314319133758545,-1.0874699354171753,-2.8373870849609375,-1.9551256895065308,-0.11849452555179596,-0.1806691586971283,-0.09714533388614655,-0.20013457536697388,-0.14833591878414154,-0.8759169578552246,-0.7943682074546814,-0.5876997709274292,-0.5998894572257996,-0.5959449410438538,-0.05038367584347725,-0.044817302376031876,-0.03359411656856537,-0.03308317810297012,-0.03346944972872734
4.544544544544545,4.544544544544545,4.544544544544545,4.544544544544545,4.544544544544545,0.32702523469924927,0.31649431586265564,0.22421793639659882,0.2563380300998688,0.24091896414756775,-2.8965039253234863,-2.5706422328948975,-1.92987859249115,-1.8923978805541992,-1.9187058210372925,-1.1797670125961304,-2.3222694396972656,-1.09335196018219,-2.8433902263641357,-1.961089849472046,-0.11899880319833755,-0.18111766874790192,-0.09748154133558273,-0.2004656195640564,-0.14867085218429565,-0.8757729530334473,-0.7940842509269714,-0.5875661969184875,-0.5995414853096008,-0.5957050323486328,-0.050369128584861755,-0.044795140624046326,-0.03358219563961029,-0.033058639615774155,-0.03345125913619995
4.554554554554555,4.554554554554555,4.554554554554555,4.554554554554555,4.554554554554555,0.32711395621299744,0.3165207803249359,0.2242644727230072,0.25631099939346313,0.24092938005924225,-2.895625591278076,-2.569329261779785,-1.929165244102478,-1.8909571170806885,-1.917630672454834,-1.1885327100753784,-2.330216646194458,-1.0992330312728882,-2.8493900299072266,-1.96705162525177,-0.11950291693210602,-0.18156595528125763,-0.09781765192747116,-0.20079642534255981,-0.14900560677051544,-0.875627875328064,-0.7937992215156555,-0.5874318480491638,-0.5991927981376648,-0.5954644680023193,-0.05035451799631119,-0.0447729267179966,-0.03357023373246193,-0.0330340601503849,-0.03343302756547928
4.564564564564565,4.564564564564565,4.564564564564565,4.564564564564565,4.564564564564565,0.3272022604942322,0.31654679775238037,0.2243107110261917,0.25628361105918884,0.2409394532442093,-2.8947439193725586,-2.5680134296417236,-1.9284489154815674,-1.8895139694213867,-1.9165529012680054,-1.1972970962524414,-2.3381612300872803,-1.1051125526428223,-2.855386257171631,-1.9730111360549927,-0.12000689655542374,-0.18201401829719543,-0.09815362840890884,-0.20112696290016174,-0.1493401825428009,-0.8754817247390747,-0.7935133576393127,-0.5872969031333923,-0.5988433957099915,-0.5952231287956238,-0.050339847803115845,-0.04475065693259239,-0.033558230847120285,-0.03300944343209267,-0.033414751291275024
4.574574574574575,4.574574574574575,4.574574574574575,4.574574574574575,4.574574574574575,0.32729020714759827,0.3165724575519562,0.22435665130615234,0.25625595450401306,0.24094925820827484,-2.8938581943511963,-2.5666940212249756,-1.9277304410934448,-1.888068675994873,-1.915473222732544,-1.2060598134994507,-2.346102714538574,-1.1109906435012817,-2.8613789081573486,-1.9789681434631348,-0.12051071226596832,-0.18246185779571533,-0.09848948568105698,-0.20145727694034576,-0.14967457950115204,-0.8753345012664795,-0.7932263612747192,-0.587161123752594,-0.5984931588172913,-0.5949810743331909,-0.050325118005275726,-0.04472833126783371,-0.03354618325829506,-0.03298478201031685,-0.033396437764167786
4.584584584584585,4.584584584584585,4.584584584584585,4.584584584584585,4.584584584584585,0.3273777365684509,0.31659775972366333,0.22440235316753387,0.256227970123291,0.24095875024795532,-2.892969846725464,-2.5653717517852783,-1.9270098209381104,-1.8866206407546997,-1.9143909215927124,-1.214821219444275,-2.354041576385498,-1.1168674230575562,-2.86736798286438,-1.9849226474761963,-0.12101440876722336,-0.18290948867797852,-0.09882521629333496,-0.2017873227596283,-0.15000878274440765,-0.8751862645149231,-0.7929384708404541,-0.5870246887207031,-0.5981423258781433,-0.594738245010376,-0.050310324877500534,-0.04470594972372055,-0.03353409841656685,-0.032960083335638046,-0.033378079533576965
4.594594594594595,4.594594594594595,4.594594594594595,4.594594594594595,4.594594594594595,0.32746484875679016,0.31662264466285706,0.22444774210453033,0.2561996579170227,0.24096795916557312,-2.8920772075653076,-2.5640463829040527,-1.9262864589691162,-1.8851704597473145,-1.9133059978485107,-1.223581075668335,-2.3619773387908936,-1.1227428913116455,-2.8733537197113037,-1.9908747673034668,-0.12151793390512466,-0.1833568811416626,-0.09916083514690399,-0.20211713016033173,-0.15034280717372894,-0.875036895275116,-0.7926496863365173,-0.586887538433075,-0.5977907180786133,-0.5944947004318237,-0.05029546841979027,-0.04468351975083351,-0.033521976321935654,-0.03293534740805626,-0.03335968405008316
4.604604604604605,4.604604604604605,4.604604604604605,4.604604604604605,4.604604604604605,0.32755154371261597,0.31664711236953735,0.2244928777217865,0.25617101788520813,0.24097687005996704,-2.891181230545044,-2.562717914581299,-1.9255610704421997,-1.8837178945541382,-1.9122191667556763,-1.2323395013809204,-2.369910478591919,-1.1286169290542603,-2.879335641860962,-1.9968245029449463,-0.12202131748199463,-0.18380405008792877,-0.09949633479118347,-0.20244668424129486,-0.1506766378879547,-0.8748864531517029,-0.7923598289489746,-0.5867495536804199,-0.5974383354187012,-0.594250500202179,-0.05028054863214493,-0.0446610301733017,-0.03350980579853058,-0.03291056305170059,-0.03334124758839607
4.614614614614615,4.614614614614615,4.614614614614615,4.614614614614615,4.614614614614615,0.3276378810405731,0.3166711926460266,0.22453773021697998,0.25614210963249207,0.24098548293113708,-2.890282154083252,-2.5613858699798584,-1.9248331785202026,-1.8822633028030396,-1.9111297130584717,-1.2410963773727417,-2.377840518951416,-1.1344895362854004,-2.885314464569092,-2.0027716159820557,-0.12252455949783325,-0.18425099551677704,-0.09983170032501221,-0.2027759999036789,-0.15101030468940735,-0.8747348785400391,-0.7920690178871155,-0.5866109728813171,-0.5970852375030518,-0.5940055251121521,-0.05026556923985481,-0.044638484716415405,-0.03349759802222252,-0.03288574516773224,-0.0333227664232254
4.624624624624625,4.624624624624625,4.624624624624625,4.624624624624625,4.624624624624625,0.32772380113601685,0.3166949152946472,0.22458234429359436,0.25611287355422974,0.24099381268024445,-2.8893790245056152,-2.5600509643554688,-1.9241031408309937,-1.8808062076568604,-1.9100382328033447,-1.2498517036437988,-2.385767698287964,-1.140360951423645,-2.891289710998535,-2.008716344833374,-0.12302763015031815,-0.1846977174282074,-0.10016696155071259,-0.20310507714748383,-0.15134376287460327,-0.8745823502540588,-0.7917772531509399,-0.586471676826477,-0.596731424331665,-0.5937597751617432,-0.05025053024291992,-0.044615887105464935,-0.03348534554243088,-0.032860882580280304,-0.03330424800515175
4.634634634634635,4.634634634634635,4.634634634634635,4.634634634634635,4.634634634634635,0.32780930399894714,0.31671828031539917,0.22462664544582367,0.25608327984809875,0.24100184440612793,-2.888472318649292,-2.55871319770813,-1.9233704805374146,-1.8793468475341797,-1.9089442491531372,-1.2586055994033813,-2.3936917781829834,-1.146230697631836,-2.897260904312134,-2.0146586894989014,-0.1235305666923523,-0.18514420092105865,-0.10050208121538162,-0.20343387126922607,-0.15167705714702606,-0.8744287490844727,-0.7914844155311584,-0.5863315463066101,-0.5963768362998962,-0.5935133695602417,-0.05023542791604996,-0.04459322988986969,-0.03347305580973625,-0.032835982739925385,-0.03328568860888481
4.644644644644645,4.644644644644645,4.644644644644645,4.644644644644645,4.644644644644645,0.327894389629364,0.3167411983013153,0.2246706783771515,0.2560534179210663,0.24100957810878754,-2.8875620365142822,-2.5573716163635254,-1.9226356744766235,-1.8778852224349976,-1.9078480005264282,-1.2673577070236206,-2.401613235473633,-1.152099370956421,-2.903228759765625,-2.0205986499786377,-0.12403334677219391,-0.185590460896492,-0.1008370965719223,-0.20376242697238922,-0.15201014280319214,-0.8742738962173462,-0.7911907434463501,-0.5861908197402954,-0.5960215926170349,-0.5932661890983582,-0.05022026225924492,-0.044570524245500565,-0.033460721373558044,-0.03281104192137718,-0.03326708450913429
4.654654654654655,4.654654654654655,4.654654654654655,4.654654654654655,4.654654654654655,0.32797911763191223,0.3167637586593628,0.22471441328525543,0.25602322816848755,0.24101699888706207,-2.886648654937744,-2.5560271739959717,-1.9218982458114624,-1.8764212131500244,-1.9067491292953491,-1.2761085033416748,-2.409531354904175,-1.1579662561416626,-2.909193277359009,-2.026535749435425,-0.12453597784042358,-0.18603649735450745,-0.10117196291685104,-0.20409074425697327,-0.1523430496454239,-0.8741182088851929,-0.7908959984779358,-0.5860492587089539,-0.5956655740737915,-0.5930182933807373,-0.0502050407230854,-0.044547758996486664,-0.033448345959186554,-0.032786060124635696,-0.03324844315648079
4.664664664664665,4.664664664664665,4.664664664664665,4.664664664664665,4.664664664664665,0.328063428401947,0.31678593158721924,0.22475790977478027,0.25599274039268494,0.24102413654327393,-2.8857314586639404,-2.5546798706054688,-1.9211585521697998,-1.8749549388885498,-1.9056482315063477,-1.2848576307296753,-2.417447090148926,-1.1638319492340088,-2.915153980255127,-2.032470941543579,-0.12503845989704132,-0.18648232519626617,-0.10150671750307083,-0.20441880822181702,-0.1526757925748825,-0.8739612698554993,-0.7906004190444946,-0.5859071016311646,-0.5953088402748108,-0.5927696824073792,-0.05018974840641022,-0.04452494531869888,-0.03343593329191208,-0.032761041074991226,-0.033229760825634
4.674674674674675,4.674674674674675,4.674674674674675,4.674674674674675,4.674674674674675,0.3281473219394684,0.31680768728256226,0.22480112314224243,0.25596189498901367,0.2410309612751007,-2.884810447692871,-2.5533292293548584,-1.9204165935516357,-1.8734862804412842,-1.904544711112976,-1.2936052083969116,-2.4253594875335693,-1.1696962118148804,-2.9211113452911377,-2.038403272628784,-0.12554077804088593,-0.1869278997182846,-0.10184135288000107,-0.20474663376808167,-0.15300831198692322,-0.873803436756134,-0.7903037667274475,-0.5857641100883484,-0.594951331615448,-0.5925203561782837,-0.05017440393567085,-0.04450207203626633,-0.03342347592115402,-0.032735977321863174,-0.03321104124188423
4.684684684684685,4.684684684684685,4.684684684684685,4.684684684684685,4.684684684684685,0.3282308280467987,0.316829115152359,0.2248440384864807,0.2559307813644409,0.241037517786026,-2.8838865756988525,-2.551975727081299,-1.9196723699569702,-1.8720154762268066,-1.903438925743103,-1.3023512363433838,-2.4332687854766846,-1.1755590438842773,-2.927065134048462,-2.044332981109619,-0.1260429471731186,-0.18737325072288513,-0.10217586159706116,-0.20507419109344482,-0.1533406525850296,-0.8736443519592285,-0.7900061011314392,-0.5856205224990845,-0.5945931673049927,-0.5922701954841614,-0.050158992409706116,-0.044479142874479294,-0.03341098502278328,-0.03271087631583214,-0.03319227322936058
4.694694694694695,4.694694694694695,4.694694694694695,4.694694694694695,4.694694694694695,0.3283139169216156,0.31685009598731995,0.2248867154121399,0.2558993399143219,0.24104377627372742,-2.88295841217041,-2.550618886947632,-1.9189256429672241,-1.8705424070358276,-1.9023311138153076,-1.3110955953598022,-2.4411754608154297,-1.1814203262329102,-2.9330151081085205,-2.050260543823242,-0.12654496729373932,-0.18781837821006775,-0.1025102436542511,-0.2054014950990677,-0.15367282927036285,-0.8734843134880066,-0.7897075414657593,-0.5854761004447937,-0.5942341685295105,-0.5920194387435913,-0.0501435250043869,-0.04445616155862808,-0.03339844197034836,-0.03268573060631752,-0.033173467963933945
4.704704704704705,4.704704704704705,4.704704704704705,4.704704704704705,4.704704704704705,0.32839661836624146,0.31687065958976746,0.2249290645122528,0.255867600440979,0.24104973673820496,-2.8820273876190186,-2.5492584705352783,-1.9181761741638184,-1.869066834449768,-1.901220679283142,-1.3198384046554565,-2.4490787982940674,-1.1872801780700684,-2.9389615058898926,-2.056185245513916,-0.12704682350158691,-0.18826325237751007,-0.1028444916009903,-0.20572854578495026,-0.1540047973394394,-0.8733231425285339,-0.7894080281257629,-0.5853310227394104,-0.5938745141029358,-0.5917679667472839,-0.05012798681855202,-0.04443312808871269,-0.03338586539030075,-0.032660551369190216,-0.033154625445604324
4.714714714714715,4.714714714714715,4.714714714714715,4.714714714714715,4.714714714714715,0.3284789025783539,0.3168909251689911,0.22497117519378662,0.25583550333976746,0.24105539917945862,-2.8810923099517822,-2.547895669937134,-1.9174251556396484,-1.8675888776779175,-1.900107979774475,-1.3285794258117676,-2.456979274749756,-1.1931387186050415,-2.9449045658111572,-2.062107563018799,-0.12754853069782257,-0.18870791792869568,-0.10317862778902054,-0.20605535805225372,-0.1543365716934204,-0.8731608986854553,-0.7891075611114502,-0.5851852297782898,-0.593514084815979,-0.5915156602859497,-0.050112392753362656,-0.044410038739442825,-0.03337324783205986,-0.03263532742857933,-0.03313573822379112
4.724724724724725,4.724724724724725,4.724724724724725,4.724724724724725,4.724724724724725,0.32856079936027527,0.3169107735157013,0.22501301765441895,0.2558031380176544,0.2410607486963272,-2.8801536560058594,-2.546529531478882,-1.9166711568832397,-1.866109013557434,-1.8989930152893066,-1.337319016456604,-2.464876890182495,-1.198995590209961,-2.9508438110351562,-2.0680274963378906,-0.1280500739812851,-0.18915235996246338,-0.10351262986660004,-0.2063819169998169,-0.1546681821346283,-0.8729975819587708,-0.7888060808181763,-0.5850387215614319,-0.5931529998779297,-0.591262698173523,-0.05009673535823822,-0.04438689723610878,-0.03336058557033539,-0.03261006623506546,-0.03311681002378464
4.734734734734735,4.734734734734735,4.734734734734735,4.734734734734735,4.734734734734735,0.3286423087120056,0.31693020462989807,0.2250545471906662,0.25577041506767273,0.2410658299922943,-2.8792121410369873,-2.5451600551605225,-1.9159150123596191,-1.8646267652511597,-1.8978755474090576,-1.3460569381713867,-2.472771167755127,-1.2048511505126953,-2.9567792415618896,-2.0739448070526123,-0.12855146825313568,-0.18959654867649078,-0.10384650528430939,-0.20670820772647858,-0.15499958395957947,-0.872833251953125,-0.7885035872459412,-0.5848914980888367,-0.5927911996841431,-0.5910089612007141,-0.05008102208375931,-0.04436369612812996,-0.03334788605570793,-0.03258476406335831,-0.03309784084558487
4.744744744744745,4.744744744744745,4.744744744744745,4.744744744744745,4.744744744744745,0.32872340083122253,0.3169492483139038,0.22509583830833435,0.25573742389678955,0.24107059836387634,-2.8782668113708496,-2.5437872409820557,-1.9151567220687866,-1.8631421327590942,-1.8967559337615967,-1.3547931909561157,-2.4806625843048096,-1.2107051610946655,-2.9627113342285156,-2.079859495162964,-0.12905269861221313,-0.19004051387310028,-0.10418025404214859,-0.20703426003456116,-0.15533079206943512,-0.8726678490638733,-0.7882002592086792,-0.5847434997558594,-0.5924286246299744,-0.5907545685768127,-0.05006524175405502,-0.04434044286608696,-0.03333514556288719,-0.03255942091345787,-0.03307883441448212
4.754754754754755,4.754754754754755,4.754754754754755,4.754754754754755,4.754754754754755,0.32880404591560364,0.3169679045677185,0.22513683140277863,0.2557041049003601,0.2410750687122345,-2.8773176670074463,-2.5424115657806396,-1.9143956899642944,-1.861655354499817,-1.8956338167190552,-1.363527774810791,-2.488550901412964,-1.2165577411651611,-2.968639850616455,-2.0857715606689453,-0.12955376505851746,-0.19048424065113068,-0.10451387614011765,-0.20736005902290344,-0.15566182136535645,-0.8725013136863708,-0.7878957986831665,-0.5845947861671448,-0.5920652747154236,-0.5904994606971741,-0.05004940181970596,-0.044317133724689484,-0.03332235664129257,-0.03253403678536415,-0.03305978700518608
4.764764764764765,4.764764764764765,4.764764764764765,4.764764764764765,4.764764764764765,0.3288843631744385,0.31698617339134216,0.22517754137516022,0.2556704580783844,0.24107924103736877,-2.8763649463653564,-2.5410330295562744,-1.9136326313018799,-1.860166072845459,-1.8945095539093018,-1.3722606897354126,-2.49643611907959,-1.2224087715148926,-2.974564790725708,-2.0916812419891357,-0.13005469739437103,-0.19092772901058197,-0.10484736412763596,-0.20768560469150543,-0.15599265694618225,-0.8723337054252625,-0.7875905632972717,-0.5844454765319824,-0.5917012095451355,-0.5902435183525085,-0.05003349855542183,-0.04429377615451813,-0.033309537917375565,-0.03250861540436745,-0.033040694892406464
4.774774774774775,4.774774774774775,4.774774774774775,4.774774774774775,4.774774774774775,0.3289642035961151,0.31700408458709717,0.2252180129289627,0.2556365132331848,0.24108311533927917,-2.8754091262817383,-2.5396511554718018,-1.9128670692443848,-1.85867440700531,-1.8933827877044678,-1.3809919357299805,-2.5043184757232666,-1.2282583713531494,-2.980485677719116,-2.097588300704956,-0.1305554360151291,-0.19137099385261536,-0.10518074035644531,-0.20801088213920593,-0.15632328391075134,-0.8721650838851929,-0.787284255027771,-0.5842953324317932,-0.5913364887237549,-0.5899869203567505,-0.05001753941178322,-0.044270358979701996,-0.033296674489974976,-0.03248315677046776,-0.03302156552672386
4.784784784784785,4.784784784784785,4.784784784784785,4.784784784784785,4.784784784784785,0.3290436863899231,0.31702160835266113,0.22525818645954132,0.25560224056243896,0.24108672142028809,-2.8744494915008545,-2.53826642036438,-1.9120993614196777,-1.8571809530258179,-1.8922538757324219,-1.3897215127944946,-2.512197732925415,-1.234106421470642,-2.986402988433838,-2.1034927368164062,-0.1310560405254364,-0.19181403517723083,-0.10551397502422333,-0.20833590626716614,-0.1566537469625473,-0.8719953894615173,-0.7869769930839539,-0.5841445326805115,-0.590971052646637,-0.5897296667098999,-0.050001513212919235,-0.04424688592553139,-0.033283766359090805,-0.03245765343308449,-0.033002398908138275
4.794794794794795,4.794794794794795,4.794794794794795,4.794794794794795,4.794794794794795,0.32912272214889526,0.3170386850833893,0.22529806196689606,0.25556766986846924,0.24109001457691193,-2.873486042022705,-2.5368781089782715,-1.9113290309906006,-1.8556846380233765,-1.891122579574585,-1.398449182510376,-2.520073890686035,-1.2399529218673706,-2.992316961288452,-2.1093947887420654,-0.1315564662218094,-0.19225682318210602,-0.10584706813097,-0.20866067707538605,-0.15698400139808655,-0.8718246221542358,-0.7866687178611755,-0.5839930176734924,-0.5906047821044922,-0.5894715785980225,-0.049985431134700775,-0.0442233607172966,-0.03327082470059395,-0.03243211284279823,-0.03298318386077881
4.804804804804805,4.804804804804805,4.804804804804805,4.804804804804805,4.804804804804805,0.32920143008232117,0.3170554041862488,0.2253376990556717,0.25553277134895325,0.24109302461147308,-2.8725197315216064,-2.535486936569214,-1.9105565547943115,-1.8541864156723022,-1.8899890184402466,-1.4071754217147827,-2.527946710586548,-1.2457979917526245,-2.998227119445801,-2.1152939796447754,-0.13205674290657043,-0.1926993876695633,-0.10618004947900772,-0.20898520946502686,-0.15731407701969147,-0.8716527819633484,-0.7863595485687256,-0.5838406682014465,-0.5902378559112549,-0.5892127752304077,-0.04996928200125694,-0.044199783354997635,-0.03325783461332321,-0.032406531274318695,-0.03296393156051636
4.814814814814815,4.814814814814815,4.814814814814815,4.814814814814815,4.814814814814815,0.32927969098091125,0.3170717656612396,0.22537702322006226,0.2554975748062134,0.24109573662281036,-2.8715498447418213,-2.534092664718628,-1.9097813367843628,-1.8526859283447266,-1.8888530731201172,-1.4158998727798462,-2.5358166694641113,-1.2516413927078247,-3.004133462905884,-2.1211907863616943,-0.13255687057971954,-0.19314171373844147,-0.1065128892660141,-0.20930945873260498,-0.15764394402503967,-0.871479868888855,-0.7860493659973145,-0.5836877822875977,-0.5898702144622803,-0.5889533162117004,-0.049953073263168335,-0.04417615011334419,-0.03324480727314949,-0.032380908727645874,-0.03294464200735092
4.824824824824825,4.824824824824825,4.824824824824825,4.824824824824825,4.824824824824825,0.3293575048446655,0.31708770990371704,0.22541609406471252,0.25546202063560486,0.24109813570976257,-2.8705759048461914,-2.5326952934265137,-1.9090043306350708,-1.8511828184127808,-1.8877146244049072,-1.4246224164962769,-2.5436835289001465,-1.2574833631515503,-3.0100364685058594,-2.127084970474243,-0.13305681943893433,-0.19358380138874054,-0.10684561729431152,-0.209633469581604,-0.15797361731529236,-0.8713058233261108,-0.7857382297515869,-0.5835340619087219,-0.5895018577575684,-0.5886931419372559,-0.04993680119514465,-0.04415246471762657,-0.033231738954782486,-0.03235524892807007,-0.0329253114759922
4.834834834834835,4.834834834834835,4.834834834834835,4.834834834834835,4.834834834834835,0.32943496108055115,0.31710323691368103,0.2254548966884613,0.25542622804641724,0.2411002516746521,-2.869598627090454,-2.531294584274292,-1.9082248210906982,-1.8496779203414917,-1.886574387550354,-1.4333432912826538,-2.5515472888946533,-1.2633237838745117,-3.0159354209899902,-2.1329762935638428,-0.13355658948421478,-0.19402563571929932,-0.1071782037615776,-0.20995721220970154,-0.15830309689044952,-0.8711307644844055,-0.7854260802268982,-0.5833796262741089,-0.5891327261924744,-0.5884321331977844,-0.049920473247766495,-0.04412871599197388,-0.0332186259329319,-0.03232954815030098,-0.0329059362411499
4.844844844844845,4.844844844844845,4.844844844844845,4.844844844844845,4.844844844844845,0.3295120298862457,0.31711840629577637,0.2254934012889862,0.2553900480270386,0.24110206961631775,-2.8686177730560303,-2.529891014099121,-1.9074428081512451,-1.8481706380844116,-1.885431170463562,-1.442062497138977,-2.5594077110290527,-1.2691625356674194,-3.0218305587768555,-2.1388652324676514,-0.1340562105178833,-0.19446724653244019,-0.10751064866781235,-0.21028068661689758,-0.15863239765167236,-0.870954692363739,-0.7851130962371826,-0.5832244753837585,-0.5887629389762878,-0.5881704688072205,-0.04990408197045326,-0.0441049225628376,-0.03320547565817833,-0.03230380639433861,-0.03288652375340462
4.854854854854855,4.854854854854855,4.854854854854855,4.854854854854855,4.854854854854855,0.3295886516571045,0.31713321805000305,0.22553162276744843,0.2553535997867584,0.24110358953475952,-2.867633581161499,-2.528484582901001,-1.90665864944458,-1.8466609716415405,-1.8842860460281372,-1.4507797956466675,-2.567265272140503,-1.2749998569488525,-3.0277223587036133,-2.14475154876709,-0.1345556676387787,-0.19490863382816315,-0.10784296691417694,-0.21060392260551453,-0.1589614897966385,-0.8707774877548218,-0.7847990989685059,-0.5830686688423157,-0.5883923768997192,-0.587908148765564,-0.049887631088495255,-0.04408107325434685,-0.033192288130521774,-0.03227802738547325,-0.03286707401275635
4.864864864864865,4.864864864864865,4.864864864864865,4.864864864864865,4.864864864864865,0.3296648859977722,0.3171476125717163,0.22556959092617035,0.2553168535232544,0.2411048263311386,-2.8666458129882812,-2.5270748138427734,-1.9058719873428345,-1.8451491594314575,-1.8831385374069214,-1.4594953060150146,-2.5751194953918457,-1.2808356285095215,-3.0336103439331055,-2.150635242462158,-0.13505496084690094,-0.1953497678041458,-0.10817515850067139,-0.21092692017555237,-0.1592903882265091,-0.8705991506576538,-0.7844840884208679,-0.5829121470451355,-0.5880210995674133,-0.5876450538635254,-0.049871113151311874,-0.04405716806650162,-0.03317905589938164,-0.03225220739841461,-0.032847579568624496
4.874874874874875,4.874874874874875,4.874874874874875,4.874874874874875,4.874874874874875,0.3297407329082489,0.31716158986091614,0.22560729086399078,0.2552797496318817,0.24110575020313263,-2.865654945373535,-2.5256617069244385,-1.9050829410552979,-1.8436347246170044,-1.8819886445999146,-1.4682092666625977,-2.58297061920166,-1.2866698503494263,-3.039494514465332,-2.1565163135528564,-0.13555409014225006,-0.19579064846038818,-0.10850721597671509,-0.21124961972236633,-0.15961910784244537,-0.8704198598861694,-0.7841681838035583,-0.582754909992218,-0.5876491665840149,-0.5873812437057495,-0.04985453933477402,-0.04403321444988251,-0.033165786415338516,-0.03222635015845299,-0.03282804414629936
4.884884884884885,4.884884884884885,4.884884884884885,4.884884884884885,4.884884884884885,0.32981619238853455,0.3171752393245697,0.22564467787742615,0.25524237751960754,0.24110639095306396,-2.8646602630615234,-2.5242459774017334,-1.9042918682098389,-1.842118501663208,-1.880836844444275,-1.4769213199615479,-2.5908186435699463,-1.2925024032592773,-3.045375108718872,-2.1623945236206055,-0.13605307042598724,-0.19623130559921265,-0.10883913934230804,-0.2115720957517624,-0.15994761884212494,-0.8702395558357239,-0.7838512063026428,-0.5825968980789185,-0.5872763991355896,-0.5871167182922363,-0.049837905913591385,-0.04400919750332832,-0.03315247222781181,-0.03220045194029808,-0.03280847519636154
4.894894894894895,4.894894894894895,4.894894894894895,4.894894894894895,4.894894894894895,0.3298912048339844,0.31718847155570984,0.2256818264722824,0.25520461797714233,0.24110671877861023,-2.863661527633667,-2.522826910018921,-1.9034981727600098,-1.8405996561050415,-1.8796824216842651,-1.4856314659118652,-2.598663330078125,-1.2983334064483643,-3.0512518882751465,-2.1682703495025635,-0.1365518420934677,-0.19667170941829681,-0.10917092859745026,-0.21189427375793457,-0.1602759212255478,-0.870058000087738,-0.7835333943367004,-0.5824382305145264,-0.5869029760360718,-0.5868514776229858,-0.04982120543718338,-0.04398513585329056,-0.03313911706209183,-0.03217451274394989,-0.03278885781764984
4.904904904904905,4.904904904904905,4.904904904904905,4.904904904904905,4.904904904904905,0.32996582984924316,0.31720125675201416,0.2257186621427536,0.255166620016098,0.24110674858093262,-2.8626601696014404,-2.521404266357422,-1.9027022123336792,-1.8390787839889526,-1.8785256147384644,-1.4943398237228394,-2.6065049171447754,-1.304162859916687,-3.0571248531341553,-2.1741433143615723,-0.13705047965049744,-0.19711188971996307,-0.10950257629156113,-0.21221621334552765,-0.16060404479503632,-0.8698755502700806,-0.7832145690917969,-0.582278847694397,-0.5865288376808167,-0.5865854024887085,-0.0498044490814209,-0.04396101459860802,-0.03312572464346886,-0.032148536294698715,-0.032769203186035156
4.914914914914915,4.914914914914915,4.914914914914915,4.914914914914915,4.914914914914915,0.3300400674343109,0.3172137141227722,0.2257552593946457,0.25512826442718506,0.24110651016235352,-2.861654758453369,-2.519979238510132,-1.9019042253494263,-1.8375552892684937,-1.877366542816162,-1.5030463933944702,-2.6143431663513184,-1.309990644454956,-3.0629942417144775,-2.18001389503479,-0.13754893839359283,-0.19755181670188904,-0.10983410477638245,-0.21253789961338043,-0.16093197464942932,-0.8696919083595276,-0.7828947305679321,-0.5821186304092407,-0.5861539840698242,-0.5863187313079834,-0.049787625670433044,-0.043936837464571,-0.033112287521362305,-0.03212251886725426,-0.03274950757622719
4.924924924924925,4.924924924924925,4.924924924924925,4.924924924924925,4.924924924924925,0.33011382818222046,0.31722575426101685,0.2257915586233139,0.2550896108150482,0.24110597372055054,-2.8606457710266113,-2.5185506343841553,-1.9011036157608032,-1.8360300064086914,-1.8762052059173584,-1.5117509365081787,-2.622178554534912,-1.315816879272461,-3.068859815597534,-2.1858813762664795,-0.1380472183227539,-0.1979915052652359,-0.11016549915075302,-0.21285931766033173,-0.1612596958875656,-0.8695072531700134,-0.7825739979743958,-0.5819578170776367,-0.5857784152030945,-0.586051344871521,-0.049770746380090714,-0.0439126119017601,-0.03309881314635277,-0.032096464186906815,-0.032729774713516235
4.934934934934935,4.934934934934935,4.934934934934935,4.934934934934935,4.934934934934935,0.33018726110458374,0.3172374367713928,0.22582755982875824,0.2550506591796875,0.2411051243543625,-2.859633445739746,-2.5171194076538086,-1.9003005027770996,-1.8345024585723877,-1.8750416040420532,-1.520453929901123,-2.6300106048583984,-1.3216415643692017,-3.074721336364746,-2.191746473312378,-0.13854534924030304,-0.19843095541000366,-0.11049675196409225,-0.21318046748638153,-0.16158722341060638,-0.8693215250968933,-0.7822523713111877,-0.5817962884902954,-0.5854021310806274,-0.5857831835746765,-0.04975380375981331,-0.043888334184885025,-0.03308529779314995,-0.03207036852836609,-0.0327099971473217
4.944944944944945,4.944944944944945,4.944944944944945,4.944944944944945,4.944944944944945,0.3302602469921112,0.31724870204925537,0.22586330771446228,0.2550113797187805,0.24110396206378937,-2.8586175441741943,-2.5156848430633545,-1.899495244026184,-1.8329722881317139,-1.873875379562378,-1.5291547775268555,-2.6378390789031982,-1.3274643421173096,-3.0805795192718506,-2.1976089477539062,-0.13904328644275665,-0.19887015223503113,-0.11082785576581955,-0.21350136399269104,-0.16191454231739044,-0.8691347241401672,-0.7819296717643738,-0.581633985042572,-0.5850250720977783,-0.5855143070220947,-0.04973680153489113,-0.04386399686336517,-0.033071741461753845,-0.03204423189163208,-0.03269018232822418
4.954954954954955,4.954954954954955,4.954954954954955,4.954954954954955,4.954954954954955,0.33033287525177,0.31725960969924927,0.22589878737926483,0.25497180223464966,0.24110256135463715,-2.8575985431671143,-2.514247417449951,-1.898687720298767,-1.8314400911331177,-1.8727073669433594,-1.5378539562225342,-2.645664930343628,-1.3332858085632324,-3.0864334106445312,-2.2034685611724854,-0.13954107463359833,-0.1993091106414795,-0.1111588403582573,-0.21382197737693787,-0.16224168241024017,-0.8689468502998352,-0.7816060781478882,-0.5814710259437561,-0.5846473574638367,-0.5852447152137756,-0.049719735980033875,-0.04383960738778114,-0.03305814415216446,-0.03201805800199509,-0.03267032653093338
4.964964964964965,4.964964964964965,4.964964964964965,4.964964964964965,4.964964964964965,0.3304050862789154,0.3172701299190521,0.2259339988231659,0.25493186712265015,0.24110081791877747,-2.8565754890441895,-2.5128066539764404,-1.897877812385559,-1.82990562915802,-1.8715368509292603,-1.54655122756958,-2.653486967086792,-1.339105486869812,-3.0922839641571045,-2.2093255519866943,-0.14003868401050568,-0.19974783062934875,-0.1114896908402443,-0.2141423523426056,-0.1625686138868332,-0.8687579035758972,-0.7812814116477966,-0.5813074111938477,-0.5842688679695129,-0.584974467754364,-0.049702610820531845,-0.043815165758132935,-0.03304450958967209,-0.03199184685945511,-0.032650433480739594
4.974974974974975,4.974974974974975,4.974974974974975,4.974974974974975,4.974974974974975,0.330476850271225,0.31728023290634155,0.22596889734268188,0.25489169359207153,0.2410987764596939,-2.8555493354797363,-2.5113625526428223,-1.8970654010772705,-1.828369140625,-1.8703639507293701,-1.5552464723587036,-2.6613059043884277,-1.3449236154556274,-3.098130941390991,-2.215179681777954,-0.1405361294746399,-0.20018628239631653,-0.11182039976119995,-0.2144624888896942,-0.1628953367471695,-0.868567943572998,-0.7809559106826782,-0.5811429619789124,-0.5838897228240967,-0.5847034454345703,-0.04968542978167534,-0.04379066824913025,-0.033030830323696136,-0.03196559473872185,-0.032630499452352524
4.984984984984985,4.984984984984985,4.984984984984985,4.984984984984985,4.984984984984985,0.3305482268333435,0.31728994846343994,0.22600354254245758,0.25485116243362427,0.24109646677970886,-2.8545191287994385,-2.509916067123413,-1.8962509632110596,-1.8268299102783203,-1.869188904762268,-1.5639399290084839,-2.669121742248535,-1.3507400751113892,-3.103973865509033,-2.2210311889648438,-0.14103339612483978,-0.2006245106458664,-0.11215096712112427,-0.21478232741355896,-0.16322186589241028,-0.8683768510818481,-0.7806293964385986,-0.5809778571128845,-0.5835098028182983,-0.5844317674636841,-0.04966817796230316,-0.043766118586063385,-0.0330171100795269,-0.0319393016397953,-0.03261052444577217
4.994994994994995,4.994994994994995,4.994994994994995,4.994994994994995,4.994994994994995,0.330619215965271,0.3172992765903473,0.2260379046201706,0.2548103332519531,0.24109384417533875,-2.8534860610961914,-2.5084660053253174,-1.895434021949768,-1.8252891302108765,-1.868011236190796,-1.5726314783096313,-2.676934242248535,-1.3565548658370972,-3.1098127365112305,-2.2268800735473633,-0.14153048396110535,-0.20106248557567596,-0.11248140037059784,-0.2151019126176834,-0.16354818642139435,-0.8681847453117371,-0.7803019285202026,-0.5808120369911194,-0.5831292271614075,-0.5841593146324158,-0.049650873988866806,-0.043741513043642044,-0.03300335258245468,-0.031912971287965775,-0.032590508460998535
5.005005005005005,5.005005005005005,5.005005005005005,5.005005005005005,5.005005005005005,0.33068975806236267,0.317308247089386,0.22607196867465973,0.2547691762447357,0.24109093844890594,-2.8524489402770996,-2.5070130825042725,-1.894614815711975,-1.8237454891204834,-1.8668317794799805,-1.5813210010528564,-2.6847434043884277,-1.362367868423462,-3.115648031234741,-2.2327260971069336,-0.14202739298343658,-0.20150022208690643,-0.11281169205904007,-0.21542121469974518,-0.16387434303760529,-0.86799156665802,-0.7799735069274902,-0.5806455016136169,-0.5827478766441345,-0.5838861465454102,-0.04963350668549538,-0.043716855347156525,-0.03298955038189888,-0.03188659995794296,-0.032570455223321915
5.015015015015015,5.015015015015015,5.015015015015015,5.015015015015015,5.015015015015015,0.3307599723339081,0.31731677055358887,0.22610577940940857,0.25472772121429443,0.24108773469924927,-2.8514089584350586,-2.50555682182312,-1.8937933444976807,-1.822199821472168,-1.8656498193740845,-1.5900087356567383,-2.692549228668213,-1.3681793212890625,-3.1214792728424072,-2.238569498062134,-0.14252415299415588,-0.2019376903772354,-0.11314184963703156,-0.21574026346206665,-0.16420026123523712,-0.867797315120697,-0.7796441912651062,-0.5804781913757324,-0.582365870475769,-0.5836122632026672,-0.04961607605218887,-0.04369214549660683,-0.032975710928440094,-0.031860191375017166,-0.03255035728216171
5.025025025025025,5.025025025025025,5.025025025025025,5.025025025025025,5.025025025025025,0.3308297097682953,0.3173249363899231,0.22613932192325592,0.2546859383583069,0.24108421802520752,-2.850365161895752,-2.5040977001190186,-1.8929693698883057,-1.8206520080566406,-1.864465355873108,-1.5986943244934082,-2.7003519535064697,-1.3739891052246094,-3.1273069381713867,-2.2444097995758057,-0.14302071928977966,-0.20237493515014648,-0.1134718656539917,-0.21605905890464783,-0.16452598571777344,-0.8676019906997681,-0.779313862323761,-0.5803102254867554,-0.5819831490516663,-0.583337664604187,-0.049598585814237595,-0.04366737976670265,-0.032961830496788025,-0.03183374181389809,-0.032530222088098526
5.035035035035035,5.035035035035035,5.035035035035035,5.035035035035035,5.035035035035035,0.33089908957481384,0.3173327147960663,0.2261725515127182,0.25464382767677307,0.2410804033279419,-2.849317789077759,-2.5026352405548096,-1.8921430110931396,-1.8191018104553223,-1.8632789850234985,-1.6073780059814453,-2.70815110206604,-1.379797101020813,-3.1331305503845215,-2.2502477169036865,-0.14351710677146912,-0.20281191170215607,-0.1138017401099205,-0.21637757122516632,-0.16485151648521423,-0.8674055337905884,-0.7789825797080994,-0.5801416039466858,-0.5815996527671814,-0.5830623507499695,-0.04958103224635124,-0.0436425656080246,-0.03294790908694267,-0.03180725499987602,-0.032510049641132355
5.045045045045045,5.045045045045045,5.045045045045045,5.045045045045045,5.045045045045045,0.3309680223464966,0.31734010577201843,0.22620554268360138,0.2546014189720154,0.24107632040977478,-2.848266839981079,-2.5011699199676514,-1.8913147449493408,-1.817549467086792,-1.8620902299880981,-1.6160597801208496,-2.715947151184082,-1.3856035470962524,-3.1389503479003906,-2.2560830116271973,-0.14401333034038544,-0.20324864983558655,-0.11413148790597916,-0.21669583022594452,-0.1651768535375595,-0.8672081828117371,-0.7786503434181213,-0.5799722075462341,-0.581215500831604,-0.5827863216400146,-0.04956342652440071,-0.04361769184470177,-0.032933950424194336,-0.031780727207660675,-0.0324898324906826
5.055055055055055,5.055055055055055,5.055055055055055,5.055055055055055,5.055055055055055,0.3310365676879883,0.31734710931777954,0.2262382060289383,0.2545587420463562,0.2410719245672226,-2.847212553024292,-2.499701499938965,-1.8904837369918823,-1.8159948587417603,-1.8608988523483276,-1.6247395277023315,-2.7237396240234375,-1.391408085823059,-3.1447665691375732,-2.2619152069091797,-0.14450936019420624,-0.20368513464927673,-0.11446107923984528,-0.21701382100582123,-0.16550196707248688,-0.8670096397399902,-0.7783172130584717,-0.5798020958900452,-0.5808306336402893,-0.5825095772743225,-0.04954575002193451,-0.04359276965260506,-0.03291994705796242,-0.03175416588783264,-0.032469578087329865
5.065065065065065,5.065065065065065,5.065065065065065,5.065065065065065,5.065065065065065,0.33110469579696655,0.3173537254333496,0.2262706607580185,0.25451570749282837,0.24106721580028534,-2.8461549282073975,-2.498230218887329,-1.889650583267212,-1.8144378662109375,-1.8597054481506348,-1.6334173679351807,-2.7315289974212646,-1.3972111940383911,-3.150578737258911,-2.267744779586792,-0.1450052410364151,-0.20412138104438782,-0.11479054391384125,-0.21733155846595764,-0.16582688689231873,-0.8668100833892822,-0.7779830098152161,-0.5796313285827637,-0.5804450511932373,-0.5822321772575378,-0.04952801764011383,-0.04356778785586357,-0.032905906438827515,-0.03172755986452103,-0.03244928643107414
5.075075075075075,5.075075075075075,5.075075075075075,5.075075075075075,5.075075075075075,0.3311724066734314,0.31735992431640625,0.22630278766155243,0.25447237491607666,0.2410622537136078,-2.8450934886932373,-2.496755599975586,-1.88881516456604,-1.8128788471221924,-1.85850989818573,-1.6420931816101074,-2.7393150329589844,-1.4030123949050903,-3.1563870906829834,-2.273571729660034,-0.14550091326236725,-0.2045573741197586,-0.11511985957622528,-0.21764901280403137,-0.16615161299705505,-0.8666094541549683,-0.7776479721069336,-0.5794597864151001,-0.580058753490448,-0.5819540023803711,-0.04951022192835808,-0.043542757630348206,-0.03289182484149933,-0.03170091658830643,-0.03242895007133484
5.085085085085085,5.085085085085085,5.085085085085085,5.085085085085085,5.085085085085085,0.33123978972435,0.31736576557159424,0.22633464634418488,0.2544287145137787,0.24105696380138397,-2.844028949737549,-2.4952781200408936,-1.8879772424697876,-1.811317801475525,-1.857311725616455,-1.6507669687271118,-2.7470977306365967,-1.4088119268417358,-3.162191390991211,-2.279395580291748,-0.14599643647670746,-0.2049931138753891,-0.11544903367757797,-0.2179661989212036,-0.16647611558437347,-0.8664077520370483,-0.7773118615150452,-0.5792875289916992,-0.5796716809272766,-0.581675112247467,-0.04949236661195755,-0.043517667800188065,-0.03287769854068756,-0.03167423605918884,-0.03240857645869255
5.095095095095095,5.095095095095095,5.095095095095095,5.095095095095095,5.095095095095095,0.33130672574043274,0.3173712193965912,0.22636625170707703,0.25438475608825684,0.24105142056941986,-2.8429605960845947,-2.493797540664673,-1.8871374130249023,-1.8097541332244873,-1.856111764907837,-1.6594387292861938,-2.7548768520355225,-1.414609670639038,-3.167992115020752,-2.285216808319092,-0.14649176597595215,-0.2054286003112793,-0.11577807366847992,-0.21828313171863556,-0.16680042445659637,-0.8662050366401672,-0.7769748568534851,-0.5791146159172058,-0.5792839527130127,-0.5813955664634705,-0.049474455416202545,-0.043492529541254044,-0.03286353498697281,-0.031647514551877975,-0.03238816559314728
5.105105105105105,5.105105105105105,5.105105105105105,5.105105105105105,5.105105105105105,0.3313731849193573,0.3173762559890747,0.2263975441455841,0.2543404698371887,0.2410455197095871,-2.841888666152954,-2.4923136234283447,-1.8862948417663574,-1.8081883192062378,-1.8549091815948486,-1.668108344078064,-2.762652635574341,-1.4204057455062866,-3.1737887859344482,-2.2910351753234863,-0.1469869166612625,-0.2058638334274292,-0.11610696464776993,-0.21859979629516602,-0.16712452471256256,-0.8660012483596802,-0.7766368985176086,-0.5789409875869751,-0.5788955092430115,-0.581115186214447,-0.04945647716522217,-0.043467339128255844,-0.03284933418035507,-0.031620755791664124,-0.03236771002411842
5.115115115115115,5.115115115115115,5.115115115115115,5.115115115115115,5.115115115115115,0.331439346075058,0.3173809051513672,0.2264285832643509,0.25429588556289673,0.24103936553001404,-2.840813398361206,-2.4908268451690674,-1.885450005531311,-1.806620717048645,-1.8537042140960693,-1.6767760515213013,-2.7704248428344727,-1.4262001514434814,-3.1795814037323,-2.2968506813049316,-0.14748187363147736,-0.2062987983226776,-0.116435706615448,-0.2189161777496338,-0.16744843125343323,-0.8657963275909424,-0.776297926902771,-0.5787665843963623,-0.578506350517273,-0.5808342099189758,-0.049438439309597015,-0.04344208911061287,-0.032835088670253754,-0.03159395605325699,-0.032347217202186584
5.125125125125125,5.125125125125125,5.125125125125125,5.125125125125125,5.125125125125125,0.33150503039360046,0.31738516688346863,0.2264593541622162,0.25425100326538086,0.2410328984260559,-2.8397347927093506,-2.4893369674682617,-1.8846031427383423,-1.8050504922866821,-1.8524969816207886,-1.685441493988037,-2.778193950653076,-1.431992769241333,-3.185370445251465,-2.3026633262634277,-0.14797666668891907,-0.20673353970050812,-0.11676432937383652,-0.21923229098320007,-0.167772114276886,-0.8655903935432434,-0.7759581208229065,-0.578591525554657,-0.5781164765357971,-0.5805525183677673,-0.04942034184932709,-0.04341679438948631,-0.03282080590724945,-0.03156711906194687,-0.03232668712735176
5.135135135135135,5.135135135135135,5.135135135135135,5.135135135135135,5.135135135135135,0.3315703272819519,0.3173890709877014,0.2264898270368576,0.2542057931423187,0.2410261482000351,-2.8386526107788086,-2.487844228744507,-1.8837538957595825,-1.8034781217575073,-1.851287841796875,-1.6941052675247192,-2.7859597206115723,-1.4377834796905518,-3.1911556720733643,-2.3084733486175537,-0.14847128093242645,-0.20716801285743713,-0.1170927882194519,-0.21954816579818726,-0.16809560358524323,-0.8653833270072937,-0.7756173014640808,-0.5784156918525696,-0.5777259469032288,-0.5802701115608215,-0.049402184784412384,-0.04339144006371498,-0.032806482166051865,-0.031540244817733765,-0.032306112349033356
5.145145145145145,5.145145145145145,5.145145145145145,5.145145145145145,5.145145145145145,0.33163514733314514,0.3173925578594208,0.22652001678943634,0.2541602551937103,0.2410191148519516,-2.837566614151001,-2.4863481521606445,-1.8829021453857422,-1.801903486251831,-1.8500763177871704,-1.7027664184570312,-2.793721914291382,-1.4435726404190063,-3.19693660736084,-2.3142805099487305,-0.14896568655967712,-0.20760223269462585,-0.11742111295461655,-0.21986374258995056,-0.16841889917850494,-0.8651752471923828,-0.7752755284309387,-0.5782392621040344,-0.5773346424102783,-0.5799869298934937,-0.04938396438956261,-0.04336603358387947,-0.032792117446660995,-0.03151332959532738,-0.032285500317811966
5.155155155155155,5.155155155155155,5.155155155155155,5.155155155155155,5.155155155155155,0.3316996693611145,0.3173956871032715,0.2265499383211136,0.25411441922187805,0.24101178348064423,-2.836477756500244,-2.484849452972412,-1.88204824924469,-1.8003268241882324,-1.8488624095916748,-1.7114259004592896,-2.801480531692505,-1.4493597745895386,-3.20271372795105,-2.320084571838379,-0.14945994317531586,-0.20803619921207428,-0.11774928122758865,-0.22017905116081238,-0.16874197125434875,-0.8649661540985107,-0.7749328017234802,-0.5780620574951172,-0.5769426822662354,-0.5797030925750732,-0.049365684390068054,-0.04334057494997978,-0.03277771174907684,-0.031486377120018005,-0.03226485103368759
5.165165165165165,5.165165165165165,5.165165165165165,5.165165165165165,5.165165165165165,0.33176374435424805,0.31739842891693115,0.22657957673072815,0.2540683150291443,0.24100413918495178,-2.8353850841522217,-2.4833476543426514,-1.8811917304992676,-1.7987478971481323,-1.8476462364196777,-1.720083236694336,-2.8092360496520996,-1.4551453590393066,-3.2084872722625732,-2.3258860111236572,-0.14995400607585907,-0.2084699124097824,-0.11807731539011002,-0.2204941064119339,-0.16906483471393585,-0.8647560477256775,-0.7745891213417053,-0.5778841376304626,-0.5765500068664551,-0.5794185400009155,-0.04934735223650932,-0.043315064162015915,-0.032763268798589706,-0.03145938366651535,-0.032244160771369934
5.175175175175175,5.175175175175175,5.175175175175175,5.175175175175175,5.175175175175175,0.33182743191719055,0.3174007534980774,0.22660896182060242,0.2540218234062195,0.24099621176719666,-2.8342888355255127,-2.481842517852783,-1.880333423614502,-1.7971665859222412,-1.8464280366897583,-1.7287383079528809,-2.816987991333008,-1.4609291553497314,-3.214256525039673,-2.3316845893859863,-0.15044787526130676,-0.20890337228775024,-0.11840521544218063,-0.22080887854099274,-0.16938748955726624,-0.8645447492599487,-0.774244487285614,-0.5777055621147156,-0.5761565566062927,-0.5791332125663757,-0.04932894930243492,-0.04328949749469757,-0.032748784869909286,-0.03143235296010971,-0.032223425805568695
5.185185185185185,5.185185185185185,5.185185185185185,5.185185185185185,5.185185185185185,0.33189064264297485,0.3174026608467102,0.2266380339860916,0.2539750933647156,0.24098794162273407,-2.8331892490386963,-2.4803342819213867,-1.8794723749160767,-1.7955833673477173,-1.8452070951461792,-1.7373913526535034,-2.8247365951538086,-1.4667110443115234,-3.2200214862823486,-2.337480306625366,-0.15094156563282013,-0.2093365639448166,-0.11873294413089752,-0.2211233675479889,-0.1697099357843399,-0.8643324971199036,-0.7738990187644958,-0.5775262117385864,-0.5757624506950378,-0.5788472294807434,-0.04931049048900604,-0.043263886123895645,-0.032734259963035583,-0.031405285000801086,-0.03220265731215477
5.195195195195195,5.195195195195195,5.195195195195195,5.195195195195195,5.195195195195195,0.3319535255432129,0.31740421056747437,0.22666685283184052,0.25392797589302063,0.24097943305969238,-2.8320863246917725,-2.478823184967041,-1.8786094188690186,-1.7939976453781128,-1.8439843654632568,-1.7460423707962036,-2.8324813842773438,-1.4724912643432617,-3.225783109664917,-2.343273401260376,-0.15143507719039917,-0.20976951718330383,-0.11906055361032486,-0.22143760323524475,-0.17003220319747925,-0.8641191124916077,-0.7735524773597717,-0.5773462057113647,-0.5753676295280457,-0.5785605311393738,-0.04929196834564209,-0.043238215148448944,-0.0327196940779686,-0.03137817606329918,-0.03218184784054756
5.205205205205205,5.205205205205205,5.205205205205205,5.205205205205205,5.205205205205205,0.3320159614086151,0.3174053728580475,0.22669537365436554,0.2538805902004242,0.24097056686878204,-2.830979585647583,-2.477308988571167,-1.8777437210083008,-1.792409896850586,-1.8427587747573853,-1.7546910047531128,-2.8402230739593506,-1.4782695770263672,-3.2315406799316406,-2.3490631580352783,-0.1519283950328827,-0.2102022022008896,-0.11938799172639847,-0.22175157070159912,-0.1703542172908783,-0.8639046549797058,-0.7732049822807312,-0.577165424823761,-0.5749721527099609,-0.5782730579376221,-0.04927338287234306,-0.043212488293647766,-0.03270508721470833,-0.031351033598184586,-0.03216099739074707
5.215215215215215,5.215215215215215,5.215215215215215,5.215215215215215,5.215215215215215,0.3320780098438263,0.31740617752075195,0.22672362625598907,0.2538329064846039,0.2409614622592926,-2.829869508743286,-2.4757919311523438,-1.876875877380371,-1.7908200025558472,-1.8415316343307495,-1.7633376121520996,-2.847961187362671,-1.4840461015701294,-3.2372939586639404,-2.3548500537872314,-0.1524215191602707,-0.21063463389873505,-0.11971530318260193,-0.2220652550458908,-0.17067605257034302,-0.863689124584198,-0.772856593132019,-0.5769839882850647,-0.5745759010314941,-0.5779849290847778,-0.04925474151968956,-0.04318671301007271,-0.032690443098545074,-0.03132384642958641,-0.032140109688043594
5.225225225225225,5.225225225225225,5.225225225225225,5.225225225225225,5.225225225225225,0.33213964104652405,0.3174065351486206,0.22675161063671112,0.2537849247455597,0.24095207452774048,-2.828756093978882,-2.474271535873413,-1.87600576877594,-1.7892279624938965,-1.8403016328811646,-1.7719820737838745,-2.8556954860687256,-1.4898208379745483,-3.2430434226989746,-2.3606343269348145,-0.15291447937488556,-0.21106679737567902,-0.12004246562719345,-0.222378671169281,-0.17099766433238983,-0.863472580909729,-0.7725071907043457,-0.5768018364906311,-0.5741789937019348,-0.5776961445808411,-0.04923604056239128,-0.043160878121852875,-0.03267575800418854,-0.03129662573337555,-0.032119181007146835
5.235235235235235,5.235235235235235,5.235235235235235,5.235235235235235,5.235235235235235,0.33220088481903076,0.3174065351486206,0.22677931189537048,0.25373655557632446,0.2409423589706421,-2.82763934135437,-2.472748279571533,-1.8751333951950073,-1.7876331806182861,-1.8390698432922363,-1.7806243896484375,-2.863426685333252,-1.4955936670303345,-3.248789072036743,-2.3664157390594482,-0.1534072458744049,-0.2114987075328827,-0.12036947160959244,-0.22269180417060852,-0.17131906747817993,-0.8632550239562988,-0.7721569538116455,-0.5766189694404602,-0.5737813711166382,-0.5774065852165222,-0.04921727627515793,-0.04313499853014946,-0.03266102820634842,-0.031269364058971405,-0.03209821507334709
5.245245245245245,5.245245245245245,5.245245245245245,5.245245245245245,5.245245245245245,0.33226168155670166,0.31740614771842957,0.22680671513080597,0.25368794798851013,0.24093233048915863,-2.8265187740325928,-2.471221923828125,-1.8742587566375732,-1.786036729812622,-1.837835431098938,-1.7892645597457886,-2.8711540699005127,-1.5013647079467773,-3.254530906677246,-2.3721940517425537,-0.15389980375766754,-0.21193036437034607,-0.12069633603096008,-0.22300468385219574,-0.17164026200771332,-0.8630363345146179,-0.7718056440353394,-0.5764354467391968,-0.5733829736709595,-0.5771163702011108,-0.0491984561085701,-0.04310906305909157,-0.03264626860618591,-0.031242063269019127,-0.032077208161354065
5.255255255255255,5.255255255255255,5.255255255255255,5.255255255255255,5.255255255255255,0.3323220908641815,0.3174053132534027,0.22683386504650116,0.25363898277282715,0.24092203378677368,-2.825394868850708,-2.4696922302246094,-1.8733817338943481,-1.7844380140304565,-1.8365991115570068,-1.7979024648666382,-2.878878116607666,-1.5071338415145874,-3.260267972946167,-2.37796950340271,-0.15439218282699585,-0.21236175298690796,-0.12102305144071579,-0.22331726551055908,-0.17196126282215118,-0.8628166317939758,-0.7714535593986511,-0.5762511491775513,-0.572983980178833,-0.5768254399299622,-0.049179572612047195,-0.043083079159259796,-0.03263146057724953,-0.031214725226163864,-0.032056163996458054
5.265265265265265,5.265265265265265,5.265265265265265,5.265265265265265,5.265265265265265,0.33238208293914795,0.31740421056747437,0.22686071693897247,0.2535897195339203,0.24091143906116486,-2.8242671489715576,-2.468160390853882,-1.872502326965332,-1.7828370332717896,-1.8353602886199951,-1.8065381050109863,-2.886598825454712,-1.5129011869430542,-3.2660017013549805,-2.383742094039917,-0.15488436818122864,-0.21279290318489075,-0.12134961783885956,-0.22362960875034332,-0.17228204011917114,-0.862595796585083,-0.7711002826690674,-0.5760661363601685,-0.5725842118263245,-0.5765337347984314,-0.04916062578558922,-0.04305703192949295,-0.032616615295410156,-0.031187349930405617,-0.03203507512807846
5.275275275275275,5.275275275275275,5.275275275275275,5.275275275275275,5.275275275275275,0.33244168758392334,0.31740260124206543,0.2268873155117035,0.25354018807411194,0.24090056121349335,-2.823136806488037,-2.4666244983673096,-1.871621012687683,-1.7812339067459106,-1.834119439125061,-1.8151715993881226,-2.894315719604492,-1.5186668634414673,-3.271731376647949,-2.389511823654175,-0.1553763896226883,-0.21322375535964966,-0.12167604267597198,-0.2239416539669037,-0.1726026087999344,-0.862373948097229,-0.7707462310791016,-0.5758805274963379,-0.5721837878227234,-0.5762413740158081,-0.049141623079776764,-0.04303093999624252,-0.0326017290353775,-0.031159937381744385,-0.03201395273208618
5.285285285285285,5.285285285285285,5.285285285285285,5.285285285285285,5.285285285285285,0.3325009047985077,0.31740066409111023,0.22691363096237183,0.25349026918411255,0.24088935554027557,-2.822002649307251,-2.4650862216949463,-1.870737075805664,-1.7796285152435303,-1.8328759670257568,-1.8238028287887573,-2.902029037475586,-1.524430513381958,-3.2774569988250732,-2.3952784538269043,-0.15586820244789124,-0.21365436911582947,-0.12200230360031128,-0.22425341606140137,-0.17292295396327972,-0.8621511459350586,-0.7703912258148193,-0.5756940841674805,-0.5717825889587402,-0.5759482979774475,-0.049122560769319534,-0.04300479590892792,-0.032586801797151566,-0.03113248199224472,-0.03199278935790062
5.295295295295295,5.295295295295295,5.295295295295295,5.295295295295295,5.295295295295295,0.3325596749782562,0.3173983097076416,0.22693964838981628,0.25344008207321167,0.2408778816461563,-2.8208649158477783,-2.4635448455810547,-1.8698508739471436,-1.7780210971832275,-1.8316307067871094,-1.8324317932128906,-2.9097390174865723,-1.5301921367645264,-3.2831783294677734,-2.4010422229766846,-0.15635982155799866,-0.2140847146511078,-0.12232842296361923,-0.22456492483615875,-0.17324310541152954,-0.8619272112846375,-0.7700352072715759,-0.5755069851875305,-0.5713807940483093,-0.5756545066833496,-0.04910343512892723,-0.042978592216968536,-0.032571837306022644,-0.03110499493777752,-0.031971585005521774
5.305305305305305,5.305305305305305,5.305305305305305,5.305305305305305,5.305305305305305,0.33261802792549133,0.31739556789398193,0.22696539759635925,0.2533895969390869,0.24086609482765198,-2.81972336769104,-2.4620003700256348,-1.8689624071121216,-1.7764112949371338,-1.8303827047348022,-1.8410587310791016,-2.917445182800293,-1.535952091217041,-3.288896083831787,-2.4068031311035156,-0.15685124695301056,-0.2145148068666458,-0.12265439331531525,-0.22487615048885345,-0.17356303334236145,-0.8617021441459656,-0.7696783542633057,-0.5753191709518433,-0.5709782838821411,-0.5753600001335144,-0.04908424988389015,-0.042952343821525574,-0.03255683183670044,-0.031077465042471886,-0.031950339674949646
5.315315315315315,5.315315315315315,5.315315315315315,5.315315315315315,5.315315315315315,0.3326759934425354,0.3173924684524536,0.22699086368083954,0.2533387839794159,0.24085400998592377,-2.8185787200927734,-2.4604530334472656,-1.8680715560913086,-1.7747997045516968,-1.8291327953338623,-1.849683165550232,-2.925147771835327,-1.5417101383209229,-3.294609546661377,-2.4125609397888184,-0.15734247863292694,-0.21494461596012115,-0.12298021465539932,-0.22518709301948547,-0.17388275265693665,-0.8614760041236877,-0.7693204283714294,-0.5751306414604187,-0.5705749988555908,-0.5750648379325867,-0.049065001308918,-0.042926035821437836,-0.03254178538918495,-0.031049899756908417,-0.03192906081676483
5.325325325325325,5.325325325325325,5.325325325325325,5.325325325325325,5.325325325325325,0.33273354172706604,0.31738895177841187,0.22701607644557953,0.253287672996521,0.24084165692329407,-2.8174307346343994,-2.458902597427368,-1.8671785593032837,-1.7731856107711792,-1.8278807401657104,-1.8583053350448608,-2.932846784591675,-1.5474661588668823,-3.300318956375122,-2.418315887451172,-0.157833531498909,-0.2153741717338562,-0.12330588698387146,-0.225497767329216,-0.17420224845409393,-0.8612489700317383,-0.7689616680145264,-0.5749413967132568,-0.570171058177948,-0.5747689008712769,-0.04904570057988167,-0.04289967939257622,-0.03252669796347618,-0.031022293493151665,-0.031907737255096436
5.335335335335335,5.335335335335335,5.335335335335335,5.335335335335335,5.335335335335335,0.33279067277908325,0.3173850476741791,0.22704096138477325,0.25323623418807983,0.2408289909362793,-2.8162789344787598,-2.4573490619659424,-1.8662829399108887,-1.7715692520141602,-1.8266263008117676,-1.8669253587722778,-2.940542459487915,-1.5532203912734985,-3.3060243129730225,-2.424067974090576,-0.15832437574863434,-0.21580347418785095,-0.12363139539957047,-0.22580815851688385,-0.1745215356349945,-0.8610208034515381,-0.7686018943786621,-0.5747515559196472,-0.5697664022445679,-0.5744723677635193,-0.04902633652091026,-0.04287327080965042,-0.032511577010154724,-0.03099464811384678,-0.03188638016581535
5.345345345345345,5.345345345345345,5.345345345345345,5.345345345345345,5.345345345345345,0.3328474462032318,0.31738075613975525,0.22706562280654907,0.2531844973564148,0.24081604182720184,-2.81512451171875,-2.455792188644409,-1.8653855323791504,-1.7699512243270874,-1.8253694772720337,-1.8755431175231934,-2.9482343196868896,-1.558972716331482,-3.311725616455078,-2.429816961288452,-0.15881504118442535,-0.21623249351978302,-0.12395676970481873,-0.2261182814836502,-0.17484061419963837,-0.8607915043830872,-0.7682411670684814,-0.5745608806610107,-0.5693610310554504,-0.5741750597953796,-0.049006909132003784,-0.04284680634737015,-0.032496411353349686,-0.030966967344284058,-0.03186498209834099
5.355355355355355,5.355355355355355,5.355355355355355,5.355355355355355,5.355355355355355,0.33290380239486694,0.3173760771751404,0.227089986205101,0.2531324326992035,0.24080273509025574,-2.8139657974243164,-2.454232931137085,-1.8644856214523315,-1.7683305740356445,-1.824110507965088,-1.8841584920883179,-2.9559226036071777,-1.5647231340408325,-3.317422866821289,-2.4355628490448,-0.15930551290512085,-0.2166612595319748,-0.12428198009729385,-0.22642812132835388,-0.17515946924686432,-0.8605612516403198,-0.7678796052932739,-0.574369490146637,-0.5689550638198853,-0.5738769769668579,-0.04898742586374283,-0.042820293456315994,-0.032481204718351364,-0.0309392511844635,-0.03184354305267334
5.365365365365365,5.365365365365365,5.365365365365365,5.365365365365365,5.365365365365365,0.33295971155166626,0.31737104058265686,0.22711405158042908,0.2530800700187683,0.24078920483589172,-2.8128037452697754,-2.4526705741882324,-1.8635834455490112,-1.766707420349121,-1.8228492736816406,-1.8927714824676514,-2.9636075496673584,-1.5704716444015503,-3.3231160640716553,-2.4413058757781982,-0.15979576110839844,-0.21708977222442627,-0.12460704147815704,-0.22673767805099487,-0.17547811567783356,-0.8603299260139465,-0.7675169706344604,-0.5741775631904602,-0.5685482621192932,-0.5735782980918884,-0.0489678792655468,-0.042793724685907364,-0.03246596083045006,-0.030911492183804512,-0.03182206675410271
5.375375375375375,5.375375375375375,5.375375375375375,5.375375375375375,5.375375375375375,0.33301523327827454,0.3173655867576599,0.22713784873485565,0.25302737951278687,0.24077536165714264,-2.811638355255127,-2.4511046409606934,-1.8626790046691895,-1.7650827169418335,-1.821586012840271,-1.901382327079773,-2.9712884426116943,-1.5762181282043457,-3.3288052082061768,-2.4470460414886475,-0.1602858453989029,-0.21751800179481506,-0.1249319463968277,-0.22704696655273438,-0.17579656839370728,-0.8600975275039673,-0.7671533823013306,-0.5739847421646118,-0.5681408047676086,-0.5732789039611816,-0.048948273062705994,-0.04276710003614426,-0.03245067596435547,-0.030883697792887688,-0.03180054947733879
5.385385385385385,5.385385385385385,5.385385385385385,5.385385385385385,5.385385385385385,0.3330703377723694,0.31735971570014954,0.22716137766838074,0.25297439098358154,0.24076122045516968,-2.810469627380371,-2.449536085128784,-1.8617721796035767,-1.7634557485580444,-1.8203201293945312,-1.909990668296814,-2.9789657592773438,-1.5819628238677979,-3.3344902992248535,-2.4527828693389893,-0.16077570617198944,-0.21794596314430237,-0.1252567023038864,-0.2273559719324112,-0.1761147677898407,-0.8598639965057373,-0.7667890191078186,-0.5737913250923157,-0.5677326917648315,-0.5729787945747375,-0.048928603529930115,-0.04274043068289757,-0.032435350120067596,-0.03085586428642273,-0.03177899494767189
5.395395395395395,5.395395395395395,5.395395395395395,5.395395395395395,5.395395395395395,0.3331250250339508,0.3173534870147705,0.22718462347984314,0.25292110443115234,0.24074678122997284,-2.8092970848083496,-2.447964668273926,-1.860863208770752,-1.761826515197754,-1.8190523386001587,-1.9185967445373535,-2.9866394996643066,-1.587705373764038,-3.3401713371276855,-2.458517074584961,-0.16126538813114166,-0.21837365627288818,-0.125581294298172,-0.22766469419002533,-0.1764327734708786,-0.8596295714378357,-0.7664236426353455,-0.5735971331596375,-0.5673238635063171,-0.5726779103279114,-0.04890888184309006,-0.0427137091755867,-0.03241998702287674,-0.030827995389699936,-0.03175739943981171
5.405405405405405,5.405405405405405,5.405405405405405,5.405405405405405,5.405405405405405,0.3331793248653412,0.31734687089920044,0.22720757126808167,0.25286751985549927,0.2407320737838745,-2.8081214427948,-2.446390151977539,-1.8599517345428467,-1.760195255279541,-1.8177822828292847,-1.927200436592102,-2.994309663772583,-1.593446135520935,-3.3458480834960938,-2.464247941970825,-0.16175486147403717,-0.2188010960817337,-0.12590573728084564,-0.22797314822673798,-0.1767505556344986,-0.8593939542770386,-0.7660571932792664,-0.5734023451805115,-0.5669143199920654,-0.5723764300346375,-0.04888909310102463,-0.04268692433834076,-0.0324045829474926,-0.03080008737742901,-0.03173577040433884
5.415415415415415,5.415415415415415,5.415415415415415,5.415415415415415,5.415415415415415,0.33323317766189575,0.31733986735343933,0.2272302657365799,0.25281357765197754,0.24071702361106873,-2.8069422245025635,-2.444812297821045,-1.8590381145477295,-1.758561611175537,-1.8165098428726196,-1.9358017444610596,-3.001976251602173,-1.5991849899291992,-3.3515207767486572,-2.4699759483337402,-0.16224414110183716,-0.21922826766967773,-0.12623004615306854,-0.22828131914138794,-0.17706811428070068,-0.859157383441925,-0.7656899690628052,-0.5732067823410034,-0.5665041208267212,-0.5720741748809814,-0.04886925220489502,-0.042660098522901535,-0.032389137893915176,-0.030772140249609947,-0.031714096665382385
5.425425425425425,5.425425425425425,5.425425425425425,5.425425425425425,5.425425425425425,0.3332866430282593,0.3173324167728424,0.22725266218185425,0.2527593970298767,0.24070170521736145,-2.8057596683502197,-2.4432315826416016,-1.8581221103668213,-1.7569260597229004,-1.8152354955673218,-1.9444007873535156,-3.009638547897339,-1.604921817779541,-3.357189655303955,-2.475700855255127,-0.16273322701454163,-0.2196551412343979,-0.12655417621135712,-0.22858920693397522,-0.17738546431064606,-0.8589197397232056,-0.7653217315673828,-0.5730105042457581,-0.5660932064056396,-0.5717712640762329,-0.04884934797883034,-0.042633213102817535,-0.03237365558743477,-0.03074415773153305,-0.03169238567352295
5.435435435435435,5.435435435435435,5.435435435435435,5.435435435435435,5.435435435435435,0.33333975076675415,0.3173246681690216,0.2272748202085495,0.2527048587799072,0.24068611860275269,-2.8045737743377686,-2.441648483276367,-1.8572041988372803,-1.7552881240844727,-1.8139585256576538,-1.9529974460601807,-3.0172979831695557,-1.6106566190719604,-3.36285400390625,-2.4814229011535645,-0.16322210431098938,-0.22008177638053894,-0.12687817215919495,-0.228896826505661,-0.17770260572433472,-0.8586809635162354,-0.764952540397644,-0.5728135704994202,-0.5656815767288208,-0.5714676380157471,-0.04882938042283058,-0.042606279253959656,-0.032358136028051376,-0.03071613423526287,-0.03167063742876053
5.445445445445445,5.445445445445445,5.445445445445445,5.445445445445445,5.445445445445445,0.3333923816680908,0.3173165023326874,0.22729668021202087,0.2526499927043915,0.24067015945911407,-2.80338454246521,-2.4400618076324463,-1.8562836647033691,-1.7536481618881226,-1.8126795291900635,-1.9615916013717651,-3.0249531269073486,-1.6163896322250366,-3.3685145378112793,-2.4871416091918945,-0.1637108027935028,-0.2205081284046173,-0.12720198929309845,-0.22920414805412292,-0.17801952362060547,-0.8584412336349487,-0.7645825147628784,-0.572615921497345,-0.5652692914009094,-0.5711632966995239,-0.04880935698747635,-0.042579296976327896,-0.0323425717651844,-0.030688075348734856,-0.031648848205804825
5.455455455455455,5.455455455455455,5.455455455455455,5.455455455455455,5.455455455455455,0.33344462513923645,0.31730788946151733,0.22731824219226837,0.25259482860565186,0.24065396189689636,-2.8021914958953857,-2.438472270965576,-1.855360984802246,-1.7520060539245605,-1.8113982677459717,-1.9701833724975586,-3.032604455947876,-1.6221204996109009,-3.3741707801818848,-2.4928574562072754,-0.16419927775859833,-0.220934197306633,-0.1275256723165512,-0.22951118648052216,-0.1783362179994583,-0.8582004308700562,-0.7642114758491516,-0.5724175572395325,-0.5648562908172607,-0.5708582401275635,-0.04878927394747734,-0.04255225509405136,-0.032326966524124146,-0.030659981071949005,-0.03162701800465584
5.465465465465465,5.465465465465465,5.465465465465465,5.465465465465465,5.465465465465465,0.33349645137786865,0.317298948764801,0.22733952105045319,0.25253936648368835,0.24063746631145477,-2.800994873046875,-2.4368796348571777,-1.854435920715332,-1.7503615617752075,-1.810114860534668,-1.978772759437561,-3.040252685546875,-1.6278493404388428,-3.3798229694366455,-2.498570203781128,-0.16468755900859833,-0.22136002779006958,-0.12784917652606964,-0.2298179566860199,-0.17865268886089325,-0.8579585552215576,-0.7638395428657532,-0.5722184777259827,-0.5644425749778748,-0.5705525279045105,-0.04876912757754326,-0.042525164783000946,-0.032311324030160904,-0.030631843954324722,-0.031605154275894165
5.475475475475475,5.475475475475475,5.475475475475475,5.475475475475475,5.475475475475475,0.3335479199886322,0.3172896206378937,0.2273605465888977,0.252483606338501,0.2406206727027893,-2.799795389175415,-2.435284376144409,-1.8535085916519165,-1.7487155199050903,-1.8088293075561523,-1.9873597621917725,-3.0478968620300293,-1.6335762739181519,-3.3854708671569824,-2.5042800903320312,-0.1651756316423416,-0.22178557515144348,-0.12817253172397614,-0.23012444376945496,-0.17896895110607147,-0.8577155470848083,-0.7634665369987488,-0.5720186829566956,-0.5640282034873962,-0.5702461004257202,-0.0487489178776741,-0.042498018592596054,-0.03229564428329468,-0.030603671446442604,-0.03158324956893921
5.485485485485485,5.485485485485485,5.485485485485485,5.485485485485485,5.485485485485485,0.33359891176223755,0.3172798454761505,0.22738127410411835,0.25242751836776733,0.24060358107089996,-2.7985918521881104,-2.433685541152954,-1.8525789976119995,-1.747066617012024,-1.8075412511825562,-1.9959442615509033,-3.055537223815918,-1.6393011808395386,-3.3911147117614746,-2.509986639022827,-0.16566351056098938,-0.2222108393907547,-0.1284957379102707,-0.23043063282966614,-0.1792849898338318,-0.8574715256690979,-0.7630926966667175,-0.5718181729316711,-0.5636131167411804,-0.5699389576911926,-0.04872865602374077,-0.04247082397341728,-0.03227991983294487,-0.0305754616856575,-0.03156130760908127
5.495495495495495,5.495495495495495,5.495495495495495,5.495495495495495,5.495495495495495,0.33364954590797424,0.3172697424888611,0.2274017184972763,0.2523711323738098,0.24058617651462555,-2.7973854541778564,-2.432084083557129,-1.851647138595581,-1.7454158067703247,-1.806251049041748,-2.004526376724243,-3.06317400932312,-1.645024061203003,-3.396754503250122,-2.5156900882720947,-0.16615119576454163,-0.22263583540916443,-0.12881876528263092,-0.23073656857013702,-0.1796008050441742,-0.8572264909744263,-0.7627179622650146,-0.571617066860199,-0.5631973743438721,-0.5696311593055725,-0.04870833083987236,-0.04244358092546463,-0.032264161854982376,-0.030547214671969414,-0.031539324671030045
5.505505505505505,5.505505505505505,5.505505505505505,5.505505505505505,5.505505505505505,0.3336997628211975,0.3172592222690582,0.22742192447185516,0.2523144483566284,0.24056850373744965,-2.796175479888916,-2.4304795265197754,-1.8507132530212402,-1.7437632083892822,-1.804958701133728,-2.013105869293213,-3.0708067417144775,-1.6507450342178345,-3.4023900032043457,-2.521390676498413,-0.16663865745067596,-0.22306054830551147,-0.1291416734457016,-0.23104220628738403,-0.1799164116382599,-0.8569804430007935,-0.7623422145843506,-0.5714151859283447,-0.5627809166908264,-0.5693225860595703,-0.04868794605135918,-0.0424162782728672,-0.0322483628988266,-0.03051893040537834,-0.031517304480075836
5.515515515515515,5.515515515515515,5.515515515515515,5.515515515515515,5.515515515515515,0.33374953269958496,0.31724831461906433,0.22744181752204895,0.25225740671157837,0.24055050313472748,-2.794961929321289,-2.4288723468780518,-1.8497766256332397,-1.7421082258224487,-1.8036640882492065,-2.0216832160949707,-3.0784361362457275,-1.656463861465454,-3.4080214500427246,-2.527087926864624,-0.16712592542171478,-0.22348500788211823,-0.12946438789367676,-0.23134756088256836,-0.18023179471492767,-0.8567333221435547,-0.7619656324386597,-0.5712125897407532,-0.5623637437820435,-0.5690134167671204,-0.048667505383491516,-0.042388930916786194,-0.03223252296447754,-0.030490608885884285,-0.031495243310928345
5.525525525525525,5.525525525525525,5.525525525525525,5.525525525525525,5.525525525525525,0.33379891514778137,0.3172370195388794,0.22746141254901886,0.25220009684562683,0.24053223431110382,-2.7937450408935547,-2.4272615909576416,-1.848837971687317,-1.7404509782791138,-1.8023674488067627,-2.0302579402923584,-3.086061477661133,-1.6621806621551514,-3.4136486053466797,-2.5327823162078857,-0.1676129847764969,-0.2239091843366623,-0.12978695333003998,-0.2316526174545288,-0.18054693937301636,-0.8564850687980652,-0.7615879774093628,-0.5710093379020691,-0.561945915222168,-0.5687034726142883,-0.04864699766039848,-0.04236152395606041,-0.032216642051935196,-0.030462250113487244,-0.03147314488887787
5.535535535535535,5.535535535535535,5.535535535535535,5.535535535535535,5.535535535535535,0.33384785056114197,0.3172253668308258,0.22748076915740967,0.25214245915412903,0.24051369726657867,-2.7925243377685547,-2.4256484508514404,-1.8478971719741821,-1.738791584968567,-1.8010687828063965,-2.038830041885376,-3.0936830043792725,-1.6678954362869263,-3.419271230697632,-2.53847336769104,-0.16809983551502228,-0.22433309257030487,-0.13010936975479126,-0.23195740580558777,-0.18086187541484833,-0.856235921382904,-0.7612095475196838,-0.5708053708076477,-0.5615273714065552,-0.5683928728103638,-0.04862643778324127,-0.042334072291851044,-0.03220072388648987,-0.03043385222554207,-0.03145100921392441
5.545545545545545,5.545545545545545,5.545545545545545,5.545545545545545,5.545545545545545,0.3338964581489563,0.3172132968902588,0.2274998426437378,0.25208452343940735,0.24049481749534607,-2.7913007736206055,-2.424031972885132,-1.8469539880752563,-1.7371302843093872,-1.7997674942016602,-2.0473995208740234,-3.1013009548187256,-1.6736081838607788,-3.4248902797698975,-2.544161558151245,-0.16858647763729095,-0.22475671768188477,-0.1304316222667694,-0.23226191103458405,-0.1811765879392624,-0.8559855818748474,-0.7608299851417542,-0.5706007480621338,-0.5611081719398499,-0.5680814981460571,-0.04860581457614899,-0.0423065610229969,-0.032184768468141556,-0.030405418947339058,-0.031428832560777664
5.555555555555555,5.555555555555555,5.555555555555555,5.555555555555555,5.555555555555555,0.3339445888996124,0.31720080971717834,0.22751861810684204,0.2520262598991394,0.24047568440437317,-2.7900733947753906,-2.422412633895874,-1.846008539199829,-1.735466718673706,-1.798464059829712,-2.05596661567688,-3.108914852142334,-1.6793187856674194,-3.4305050373077393,-2.5498464107513428,-0.16907291114330292,-0.22518005967140198,-0.13075371086597443,-0.23256613314151764,-0.18149109184741974,-0.8557342886924744,-0.7604496479034424,-0.570395290851593,-0.560688316822052,-0.567769467830658,-0.048585135489702225,-0.04227900132536888,-0.03216876462101936,-0.030376948416233063,-0.031406618654727936
5.565565565565565,5.565565565565565,5.565565565565565,5.565565565565565,5.565565565565565,0.3339923620223999,0.31718799471855164,0.2275371104478836,0.25196772813796997,0.2404562383890152,-2.7888429164886475,-2.420790672302246,-1.8450607061386108,-1.733801007270813,-1.7971585988998413,-2.0645315647125244,-3.1165249347686768,-1.6850274801254272,-3.4361155033111572,-2.555528402328491,-0.16955916583538055,-0.2256031334400177,-0.1310756355524063,-0.23287005722522736,-0.18180535733699799,-0.8554819226264954,-0.7600682973861694,-0.5701892971992493,-0.5602676868438721,-0.5674567818641663,-0.04856439679861069,-0.04225138947367668,-0.03215273097157478,-0.030348438769578934,-0.03138436749577522
5.575575575575575,5.575575575575575,5.575575575575575,5.575575575575575,5.575575575575575,0.33403971791267395,0.3171747326850891,0.22755534946918488,0.2519088387489319,0.24043646454811096,-2.7876088619232178,-2.4191651344299316,-1.8441108465194702,-1.7321332693099976,-1.7958506345748901,-2.0730936527252197,-3.124131441116333,-1.6907340288162231,-3.4417216777801514,-2.561206817626953,-0.1700451821088791,-0.22602593898773193,-0.13139739632606506,-0.23317371308803558,-0.18211939930915833,-0.8552284836769104,-0.7596861720085144,-0.5699824690818787,-0.5598464012145996,-0.5671433806419373,-0.04854359105229378,-0.0422237329185009,-0.03213665261864662,-0.03031989373266697,-0.03136207535862923
5.585585585585585,5.585585585585585,5.585585585585585,5.585585585585585,5.585585585585585,0.3340866267681122,0.31716111302375793,0.22757329046726227,0.2518496811389923,0.24041640758514404,-2.7863714694976807,-2.417536497116089,-1.8431586027145386,-1.7304635047912598,-1.7945406436920166,-2.081653118133545,-3.1317338943481445,-1.6964385509490967,-3.4473235607147217,-2.566882371902466,-0.1705310046672821,-0.2264484465122223,-0.13171900808811188,-0.23347707092761993,-0.18243321776390076,-0.8549739122390747,-0.7593029141426086,-0.5697750449180603,-0.5594244599342346,-0.566829264163971,-0.04852272942662239,-0.042196013033390045,-0.032120537012815475,-0.03029130958020687,-0.031339745968580246
5.595595595595595,5.595595595595595,5.595595595595595,5.595595595595595,5.595595595595595,0.334133118391037,0.3171471059322357,0.22759096324443817,0.25179019570350647,0.24039609730243683,-2.785130500793457,-2.415905475616455,-1.8422043323516846,-1.728791356086731,-1.7932285070419312,-2.090210199356079,-3.1393325328826904,-1.7021410465240479,-3.452921152114868,-2.5725550651550293,-0.1710166037082672,-0.22687070071697235,-0.13204047083854675,-0.2337801307439804,-0.18274682760238647,-0.8547183871269226,-0.758918821811676,-0.5695668458938599,-0.5590018033981323,-0.5665144324302673,-0.04850180819630623,-0.04216824844479561,-0.032104380428791046,-0.030262690037488937,-0.03131737932562828
5.605605605605605,5.605605605605605,5.605605605605605,5.605605605605605,5.605605605605605,0.33417922258377075,0.3171326816082001,0.2276083528995514,0.25173041224479675,0.24037544429302216,-2.783885955810547,-2.414271116256714,-1.841247320175171,-1.7271171808242798,-1.7919139862060547,-2.098764657974243,-3.146927833557129,-1.7078412771224976,-3.458514451980591,-2.5782241821289062,-0.1715020090341568,-0.22729267179965973,-0.1323617398738861,-0.2340829223394394,-0.1830601990222931,-0.8544618487358093,-0.7585337162017822,-0.5693579912185669,-0.5585784912109375,-0.5661989450454712,-0.04848083108663559,-0.042140427976846695,-0.03208818659186363,-0.03023403510451317,-0.03129497170448303
5.615615615615615,5.615615615615615,5.615615615615615,5.615615615615615,5.615615615615615,0.3342249393463135,0.31711792945861816,0.22762545943260193,0.25167030096054077,0.2403545379638672,-2.7826385498046875,-2.4126341342926025,-1.8402884006500244,-1.7254407405853271,-1.790597677230835,-2.107316493988037,-3.1545186042785645,-1.7135396003723145,-3.464104175567627,-2.583890199661255,-0.17198719084262848,-0.22771435976028442,-0.13268287479877472,-0.2343854308128357,-0.1833733469247818,-0.8542041778564453,-0.7581477165222168,-0.5691483616828918,-0.5581544637680054,-0.5658828020095825,-0.04845979064702988,-0.0421125553548336,-0.03207194805145264,-0.030205339193344116,-0.0312725268304348
5.625625625625625,5.625625625625625,5.625625625625625,5.625625625625625,5.625625625625625,0.3342702090740204,0.31710270047187805,0.22764229774475098,0.2516098916530609,0.24033328890800476,-2.7813873291015625,-2.410993814468384,-1.8393272161483765,-1.7237625122070312,-1.789278507232666,-2.115865707397461,-3.1621055603027344,-1.7192356586456299,-3.469688892364502,-2.589553117752075,-0.17247217893600464,-0.22813574969768524,-0.133003830909729,-0.23468762636184692,-0.1836862713098526,-0.8539455533027649,-0.7577608823776245,-0.568938136100769,-0.5577297806739807,-0.5655658841133118,-0.04843869060277939,-0.04208463802933693,-0.032055675983428955,-0.030176609754562378,-0.03125004470348358
5.635635635635635,5.635635635635635,5.635635635635635,5.635635635635635,5.635635635635635,0.33431512117385864,0.3170871436595917,0.22765883803367615,0.2515491843223572,0.24031180143356323,-2.780133008956909,-2.409351110458374,-1.8383636474609375,-1.7220820188522339,-1.7879576683044434,-2.1244125366210938,-3.169689178466797,-1.7249295711517334,-3.4752695560455322,-2.595212697982788,-0.1729569286108017,-0.22855690121650696,-0.13332462310791016,-0.23498955368995667,-0.1839989721775055,-0.8536857962608337,-0.757373034954071,-0.5687271952629089,-0.557304322719574,-0.5652483105659485,-0.04841753467917442,-0.04205666482448578,-0.03203936293721199,-0.030147837474942207,-0.03122752346098423
5.645645645645645,5.645645645645645,5.645645645645645,5.645645645645645,5.645645645645645,0.3343595266342163,0.31707119941711426,0.22767509520053864,0.2514881491661072,0.24028998613357544,-2.778874635696411,-2.4077048301696777,-1.837397813796997,-1.7203994989395142,-1.7866344451904297,-2.1329565048217773,-3.1772682666778564,-1.7306214570999146,-3.4808461666107178,-2.6008694171905518,-0.17344148457050323,-0.2289777249097824,-0.13364525139331818,-0.23529119789600372,-0.18431144952774048,-0.8534250259399414,-0.756984293460846,-0.5685155391693115,-0.5568782687187195,-0.5649300813674927,-0.04839631915092468,-0.04202863946557045,-0.03202301263809204,-0.0301190335303545,-0.031204966828227043
5.655655655655655,5.655655655655655,5.655655655655655,5.655655655655655,5.655655655655655,0.3344036340713501,0.3170548379421234,0.22769109904766083,0.2514267861843109,0.24026788771152496,-2.777613639831543,-2.4060556888580322,-1.8364299535751343,-1.7187144756317139,-1.7853093147277832,-2.14149808883667,-3.1848437786102295,-1.7363113164901733,-3.4864184856414795,-2.606522798538208,-0.17392583191394806,-0.22939831018447876,-0.13396571576595306,-0.2355925440788269,-0.18462370336055756,-0.8531632423400879,-0.7565946578979492,-0.5683031678199768,-0.5564515590667725,-0.5646111369132996,-0.04837504029273987,-0.04200056567788124,-0.03200662136077881,-0.030090194195508957,-0.031182369217276573
5.665665665665665,5.665665665665665,5.665665665665665,5.665665665665665,5.665665665665665,0.3344472646713257,0.31703808903694153,0.22770683467388153,0.25136515498161316,0.24024544656276703,-2.77634859085083,-2.4044039249420166,-1.83545982837677,-1.7170277833938599,-1.783981442451477,-2.1500368118286133,-3.192415475845337,-1.7419991493225098,-3.4919862747192383,-2.612172842025757,-0.17440995573997498,-0.22981858253479004,-0.134286031126976,-0.2358935922384262,-0.18493571877479553,-0.8529003262519836,-0.7562040090560913,-0.5680901408195496,-0.5560240745544434,-0.5642914772033691,-0.04835370182991028,-0.041972436010837555,-0.03199018910527229,-0.03006131201982498,-0.03115973249077797
5.675675675675675,5.675675675675675,5.675675675675675,5.675675675675675,5.675675675675675,0.33449047803878784,0.317020982503891,0.22772227227687836,0.25130319595336914,0.24022279679775238,-2.775080442428589,-2.4027490615844727,-1.8344870805740356,-1.715338945388794,-1.7826519012451172,-2.1585731506347656,-3.1999831199645996,-1.7476844787597656,-3.4975500106811523,-2.6178197860717773,-0.17489387094974518,-0.23023858666419983,-0.13460616767406464,-0.23619437217712402,-0.1852475106716156,-0.8526363968849182,-0.7558124661445618,-0.567876398563385,-0.5555959343910217,-0.5639711022377014,-0.04833230748772621,-0.04194425791501999,-0.03197371959686279,-0.03003239631652832,-0.03113705664873123
5.685685685685685,5.685685685685685,5.685685685685685,5.685685685685685,5.685685685685685,0.33453333377838135,0.317003458738327,0.2277374118566513,0.25124093890190125,0.24019980430603027,-2.7738089561462402,-2.4010910987854004,-1.8335124254226685,-1.7136479616165161,-1.7813199758529663,-2.167106866836548,-3.2075467109680176,-1.7533679008483887,-3.5031092166900635,-2.6234636306762695,-0.17537757754325867,-0.23065830767154694,-0.13492614030838013,-0.23649483919143677,-0.18555909395217896,-0.8523715138435364,-0.7554199695587158,-0.5676618814468384,-0.5551671981811523,-0.5636500716209412,-0.04831085354089737,-0.041916027665138245,-0.03195720911026001,-0.030003443360328674,-0.03111434541642666
5.6956956956956954,5.6956956956956954,5.6956956956956954,5.6956956956956954,5.6956956956956954,0.3345757722854614,0.316985547542572,0.22775229811668396,0.2511783838272095,0.2401764988899231,-2.7725343704223633,-2.399430274963379,-1.8325355052947998,-1.7119545936584473,-1.779986023902893,-2.175637722015381,-3.21510648727417,-1.7590490579605103,-3.50866436958313,-2.6291041374206543,-0.17586106061935425,-0.23107774555683136,-0.13524594902992249,-0.23679503798484802,-0.18587042391300201,-0.8521054983139038,-0.7550265192985535,-0.5674468278884888,-0.5547377467155457,-0.5633283257484436,-0.04828933998942375,-0.04188774526119232,-0.03194066137075424,-0.029974455013871193,-0.031091593205928802
5.7057057057057055,5.7057057057057055,5.7057057057057055,5.7057057057057055,5.7057057057057055,0.3346177339553833,0.31696727871894836,0.22776688635349274,0.25111550092697144,0.24015294015407562,-2.7712557315826416,-2.3977668285369873,-1.8315560817718506,-1.7102595567703247,-1.7786494493484497,-2.1841659545898438,-3.2226624488830566,-1.764728307723999,-3.5142149925231934,-2.6347415447235107,-0.17634432017803192,-0.2314969152212143,-0.1355655938386917,-0.2370949238538742,-0.18618154525756836,-0.8518384695053101,-0.754632294178009,-0.5672309398651123,-0.5543075799942017,-0.5630059242248535,-0.04826777055859566,-0.04185941442847252,-0.03192407265305519,-0.029945431277155876,-0.03106880560517311
5.7157157157157155,5.7157157157157155,5.7157157157157155,5.7157157157157155,5.7157157157157155,0.3346593976020813,0.3169485926628113,0.22778120636940002,0.2510523200035095,0.2401290237903595,-2.7699739933013916,-2.3961000442504883,-1.8305745124816895,-1.7085622549057007,-1.7773109674453735,-2.1926915645599365,-3.2302143573760986,-1.7704050540924072,-3.519761800765991,-2.6403753757476807,-0.17682738602161407,-0.23191577196121216,-0.1358850747346878,-0.2373945564031601,-0.1864924132823944,-0.8515703678131104,-0.7542369961738586,-0.5670143961906433,-0.5538766980171204,-0.5626828670501709,-0.04824613407254219,-0.04183102771639824,-0.031907446682453156,-0.029916364699602127,-0.031045980751514435
5.7257257257257255,5.7257257257257255,5.7257257257257255,5.7257257257257255,5.7257257257257255,0.3347005546092987,0.31692951917648315,0.22779522836208344,0.25098881125450134,0.24010489881038666,-2.768688917160034,-2.394430637359619,-1.8295907974243164,-1.7068625688552856,-1.7759705781936646,-2.20121431350708,-3.237762212753296,-1.776079773902893,-3.525303840637207,-2.6460063457489014,-0.17731021344661713,-0.23233437538146973,-0.13620437681674957,-0.23769386112689972,-0.18680308759212494,-0.8513012528419495,-0.7538408041000366,-0.5667971968650818,-0.5534452199935913,-0.5623590350151062,-0.048224445432424545,-0.04180259257555008,-0.031890783458948135,-0.02988726645708084,-0.031023116782307625
5.7357357357357355,5.7357357357357355,5.7357357357357355,5.7357357357357355,5.7357357357357355,0.3347413241863251,0.3169100880622864,0.22780898213386536,0.2509250342845917,0.24008041620254517,-2.7674002647399902,-2.3927581310272217,-1.828604817390442,-1.7051613330841064,-1.774627447128296,-2.2097344398498535,-3.2453060150146484,-1.781752347946167,-3.530841588973999,-2.6516339778900146,-0.17779283225536346,-0.23275266587734222,-0.1365235149860382,-0.23799288272857666,-0.18711350858211517,-0.8510310649871826,-0.753443717956543,-0.566579282283783,-0.553013026714325,-0.562034547328949,-0.048202693462371826,-0.04177410528063774,-0.031874075531959534,-0.02985813096165657,-0.03100021369755268
5.7457457457457455,5.7457457457457455,5.7457457457457455,5.7457457457457455,5.7457457457457455,0.334781676530838,0.31689023971557617,0.22782248258590698,0.25086089968681335,0.24005566537380219,-2.766108274459839,-2.391082763671875,-1.827616572380066,-1.7034574747085571,-1.773282527923584,-2.218251943588257,-3.2528460025787354,-1.787422776222229,-3.5363752841949463,-2.6572582721710205,-0.1782752424478531,-0.23317067325115204,-0.1368425041437149,-0.23829162120819092,-0.1874237060546875,-0.8507598638534546,-0.7530457377433777,-0.5663606524467468,-0.5525801181793213,-0.5617093443870544,-0.04818088561296463,-0.041745565831661224,-0.031857334077358246,-0.029828958213329315,-0.030977269634604454
5.7557557557557555,5.7557557557557555,5.7557557557557555,5.7557557557557555,5.7557557557557555,0.3348216414451599,0.31686997413635254,0.22783568501472473,0.25079649686813354,0.24003061652183533,-2.76481294631958,-2.389404058456421,-1.826626181602478,-1.701751947402954,-1.7719354629516602,-2.226766586303711,-3.2603821754455566,-1.793091058731079,-3.5419044494628906,-2.662879467010498,-0.1787574142217636,-0.23358841240406036,-0.13716131448745728,-0.2385900765657425,-0.18773368000984192,-0.850487470626831,-0.7526467442512512,-0.5661413669586182,-0.5521465539932251,-0.5613834857940674,-0.04815901070833206,-0.04171697422862053,-0.031840551644563675,-0.029799748212099075,-0.03095429204404354
5.7657657657657655,5.7657657657657655,5.7657657657657655,5.7657657657657655,5.7657657657657655,0.3348611891269684,0.31684938073158264,0.2278486043214798,0.25073179602622986,0.2400052696466446,-2.763514280319214,-2.3877227306365967,-1.8256334066390991,-1.7000441551208496,-1.7705861330032349,-2.235278606414795,-3.267914056777954,-1.7987569570541382,-3.547429084777832,-2.668497085571289,-0.17923937737941742,-0.2340058535337448,-0.13747994601726532,-0.238888218998909,-0.18804340064525604,-0.8502143025398254,-0.7522468566894531,-0.5659213066101074,-0.5517123341560364,-0.561056911945343,-0.04813708737492561,-0.041688334196805954,-0.03182372450828552,-0.02977050095796585,-0.030931273475289345
5.7757757757757755,5.7757757757757755,5.7757757757757755,5.7757757757757755,5.7757757757757755,0.3349003195762634,0.3168283700942993,0.22786124050617218,0.2506667375564575,0.23997963964939117,-2.762212038040161,-2.3860387802124023,-1.8246383666992188,-1.6983342170715332,-1.769234538078308,-2.243788003921509,-3.275442123413086,-1.8044207096099854,-3.5529494285583496,-2.6741116046905518,-0.17972111701965332,-0.23442301154136658,-0.13779842853546143,-0.23918604850769043,-0.18835291266441345,-0.8499398827552795,-0.7518461346626282,-0.5657006502151489,-0.5512773990631104,-0.5607297420501709,-0.04811510071158409,-0.0416596457362175,-0.03180686756968498,-0.02974121831357479,-0.030908221378922462
5.7857857857857855,5.7857857857857855,5.7857857857857855,5.7857857857857855,5.7857857857857855,0.33493906259536743,0.31680694222450256,0.22787359356880188,0.2506014108657837,0.23995369672775269,-2.76090669631958,-2.3843514919281006,-1.8236411809921265,-1.696622371673584,-1.7678806781768799,-2.2522945404052734,-3.282966136932373,-1.810082197189331,-3.5584657192230225,-2.679723024368286,-0.1802026480436325,-0.23483988642692566,-0.138116717338562,-0.23948363959789276,-0.18866218626499176,-0.8496644496917725,-0.751444399356842,-0.5654792189598083,-0.5508418679237366,-0.5604017376899719,-0.048093054443597794,-0.04163090139627457,-0.03178996592760086,-0.029711900278925896,-0.030885126441717148
5.7957957957957955,5.7957957957957955,5.7957957957957955,5.7957957957957955,5.7957957957957955,0.33497732877731323,0.31678515672683716,0.2278856784105301,0.250535786151886,0.2399274855852127,-2.7595975399017334,-2.3826611042022705,-1.8226418495178223,-1.6949082612991333,-1.766525149345398,-2.260798215866089,-3.2904860973358154,-1.8157415390014648,-3.5639772415161133,-2.685330867767334,-0.1806839257478714,-0.23525646328926086,-0.13843485713005066,-0.23978088796138763,-0.18897123634815216,-0.8493881225585938,-0.7510417103767395,-0.5652571320533752,-0.5504056215286255,-0.5600731372833252,-0.04807095229625702,-0.041602104902267456,-0.031773027032613754,-0.029682544991374016,-0.030861996114253998
5.8058058058058055,5.8058058058058055,5.8058058058058055,5.8058058058058055,5.8058058058058055,0.33501526713371277,0.3167629539966583,0.22789748013019562,0.25046980381011963,0.23990093171596527,-2.7582857608795166,-2.3809680938720703,-1.8216400146484375,-1.6931921243667603,-1.7651667594909668,-2.269299268722534,-3.298001766204834,-1.8213987350463867,-3.5694847106933594,-2.6909356117248535,-0.18116502463817596,-0.2356727421283722,-0.13875281810760498,-0.2400778830051422,-0.18928004801273346,-0.8491105437278748,-0.7506381869316101,-0.5650343894958496,-0.5499686598777771,-0.5597438216209412,-0.04804878309369087,-0.041573259979486465,-0.031756047159433365,-0.029653150588274002,-0.030838828533887863
5.8158158158158155,5.8158158158158155,5.8158158158158155,5.8158158158158155,5.8158158158158155,0.3350527286529541,0.31674039363861084,0.22790901362895966,0.2504035532474518,0.23987412452697754,-2.756969690322876,-2.3792724609375,-1.8206360340118408,-1.6914738416671753,-1.7638065814971924,-2.2777976989746094,-3.305513858795166,-1.8270535469055176,-3.5749878883361816,-2.6965370178222656,-0.18164588510990143,-0.23608875274658203,-0.13907061517238617,-0.24037456512451172,-0.18958862125873566,-0.8488320708274841,-0.7502337098121643,-0.5648109316825867,-0.5495310425758362,-0.5594138503074646,-0.04802656173706055,-0.041544362902641296,-0.03173903375864029,-0.029623722657561302,-0.030815621837973595
5.8258258258258255,5.8258258258258255,5.8258258258258255,5.8258258258258255,5.8258258258258255,0.3350898325443268,0.3167174756526947,0.22792023420333862,0.25033697485923767,0.23984703421592712,-2.755650758743286,-2.3775734901428223,-1.8196299076080322,-1.6897534132003784,-1.7624444961547852,-2.2862930297851562,-3.313021421432495,-1.8327062129974365,-3.580486536026001,-2.7021350860595703,-0.18212652206420898,-0.236504465341568,-0.13938823342323303,-0.24067094922065735,-0.18989698588848114,-0.8485524654388428,-0.7498283386230469,-0.5645866990089417,-0.5490927696228027,-0.5590831637382507,-0.04800427705049515,-0.04151541739702225,-0.03172197565436363,-0.029594259336590767,-0.030792376026511192
5.8358358358358355,5.8358358358358355,5.8358358358358355,5.8358358358358355,5.8358358358358355,0.33512648940086365,0.31669414043426514,0.2279312163591385,0.25027012825012207,0.23981963098049164,-2.7543280124664307,-2.3758718967437744,-1.8186217546463013,-1.6880314350128174,-1.7610797882080078,-2.294785499572754,-3.3205251693725586,-1.8383567333221436,-3.5859806537628174,-2.7077300548553467,-0.18260692059993744,-0.23691989481449127,-0.13970568776130676,-0.2409670352935791,-0.19020509719848633,-0.8482718467712402,-0.7494219541549683,-0.5643618702888489,-0.5486538410186768,-0.5587518215179443,-0.04798193648457527,-0.04148641973733902,-0.03170488029718399,-0.029564758762717247,-0.030769096687436104
5.8458458458458455,5.8458458458458455,5.8458458458458455,5.8458458458458455,5.8458458458458455,0.3351627588272095,0.31667041778564453,0.22794191539287567,0.2502029240131378,0.23979195952415466,-2.753002643585205,-2.3741672039031982,-1.8176112174987793,-1.6863067150115967,-1.7597135305404663,-2.3032753467559814,-3.3280251026153564,-1.84400475025177,-3.59147047996521,-2.7133214473724365,-0.18308711051940918,-0.23733502626419067,-0.14002297818660736,-0.24126282334327698,-0.1905129849910736,-0.8479902744293213,-0.7490147948265076,-0.5641363263130188,-0.5482141971588135,-0.5584197640419006,-0.04795954003930092,-0.04145737364888191,-0.031687747687101364,-0.029535220935940742,-0.03074577823281288
5.8558558558558556,5.8558558558558556,5.8558558558558556,5.8558558558558556,5.8558558558558556,0.3351985812187195,0.3166462779045105,0.22795230150222778,0.2501354217529297,0.23976394534111023,-2.7516732215881348,-2.3724594116210938,-1.8165982961654663,-1.6845803260803223,-1.7583444118499756,-2.3117623329162598,-3.3355207443237305,-1.8496506214141846,-3.5969560146331787,-2.718909502029419,-0.183567076921463,-0.2377498745918274,-0.14034007489681244,-0.24155832827091217,-0.1908206194639206,-0.8477076292037964,-0.7486066818237305,-0.5639100670814514,-0.5477738380432129,-0.5580870509147644,-0.04793708771467209,-0.041428275406360626,-0.031670574098825455,-0.029505645856261253,-0.030722420662641525
5.865865865865866,5.865865865865866,5.865865865865866,5.865865865865866,5.865865865865866,0.33523401618003845,0.3166217803955078,0.2279624193906784,0.25006765127182007,0.23973563313484192,-2.750340700149536,-2.37074875831604,-1.8155832290649414,-1.682851791381836,-1.756973385810852,-2.320246458053589,-3.3430120944976807,-1.8552942276000977,-3.6024370193481445,-2.724494457244873,-0.18404681980609894,-0.23816442489624023,-0.14065702259540558,-0.2418535351753235,-0.19112804532051086,-0.8474238514900208,-0.748197615146637,-0.5636830925941467,-0.5473329424858093,-0.5577536821365356,-0.04791456460952759,-0.04139912500977516,-0.03165336325764656,-0.029476039111614227,-0.030699027702212334
5.875875875875876,5.875875875875876,5.875875875875876,5.875875875875876,5.875875875875876,0.335269033908844,0.3165968656539917,0.22797229886054993,0.24999955296516418,0.2397070676088333,-2.749004602432251,-2.369035482406616,-1.8145661354064941,-1.6811212301254272,-1.7556003332138062,-2.3287277221679688,-3.350499391555786,-1.8609355688095093,-3.6079134941101074,-2.7300755977630615,-0.18452630937099457,-0.2385786771774292,-0.1409737765789032,-0.24214844405651093,-0.19143521785736084,-0.8471391201019287,-0.747787594795227,-0.5634555220603943,-0.5468912720680237,-0.5574195384979248,-0.04789198935031891,-0.04136992245912552,-0.03163611516356468,-0.029446393251419067,-0.03067559376358986
5.885885885885886,5.885885885885886,5.885885885885886,5.885885885885886,5.885885885885886,0.3353036344051361,0.31657156348228455,0.22798185050487518,0.24993115663528442,0.23967820405960083,-2.7476654052734375,-2.367318868637085,-1.8135464191436768,-1.6793887615203857,-1.7542251348495483,-2.3372061252593994,-3.357982873916626,-1.8665746450424194,-3.6133856773376465,-2.735653877258301,-0.18500562012195587,-0.23899264633655548,-0.14129036664962769,-0.2424430400133133,-0.1917421668767929,-0.8468533754348755,-0.7473767399787903,-0.5632272362709045,-0.5464489459991455,-0.5570847392082214,-0.04786935821175575,-0.041340671479701996,-0.03161882236599922,-0.029416710138320923,-0.0306521225720644
5.895895895895896,5.895895895895896,5.895895895895896,5.895895895895896,5.895895895895896,0.33533790707588196,0.31654590368270874,0.22799111902713776,0.2498624324798584,0.23964902758598328,-2.7463231086730957,-2.3655998706817627,-1.8125247955322266,-1.6776536703109741,-1.7528475522994995,-2.34568190574646,-3.365462064743042,-1.8722114562988281,-3.6188535690307617,-2.7412288188934326,-0.18548467755317688,-0.23940633237361908,-0.14160677790641785,-0.24273736774921417,-0.19204889237880707,-0.8465664386749268,-0.7469648718833923,-0.5629981756210327,-0.5460059642791748,-0.5567492842674255,-0.047846660017967224,-0.041311364620923996,-0.03160149231553078,-0.029386991634964943,-0.030628615990281105
5.905905905905906,5.905905905905906,5.905905905905906,5.905905905905906,5.905905905905906,0.33537164330482483,0.3165198564529419,0.22800014913082123,0.2497934103012085,0.23961953818798065,-2.74497652053833,-2.363878011703491,-1.8115007877349854,-1.6759169101715088,-1.7514677047729492,-2.354154586791992,-3.3729372024536133,-1.8778458833694458,-3.624316930770874,-2.746799945831299,-0.18596351146697998,-0.2398197203874588,-0.14192302525043488,-0.24303138256072998,-0.19235534965991974,-0.8462786078453064,-0.7465521097183228,-0.5627684593200684,-0.5455623269081116,-0.5564131140708923,-0.04782390967011452,-0.041282013058662415,-0.031584128737449646,-0.029357239603996277,-0.030605068430304527
5.915915915915916,5.915915915915916,5.915915915915916,5.915915915915916,5.915915915915916,0.33540502190589905,0.316493421792984,0.22800886631011963,0.24972409009933472,0.23958979547023773,-2.7436273097991943,-2.3621528148651123,-1.8104746341705322,-1.674178123474121,-1.7500863075256348,-2.362624406814575,-3.38040828704834,-1.8834779262542725,-3.6297757625579834,-2.7523679733276367,-0.18644210696220398,-0.24023279547691345,-0.14223909378051758,-0.2433250993490219,-0.1926615834236145,-0.8459897041320801,-0.7461385130882263,-0.5625381469726562,-0.545117974281311,-0.5560763478279114,-0.047801099717617035,-0.041252609342336655,-0.03156672418117523,-0.029327448457479477,-0.030581489205360413
5.925925925925926,5.925925925925926,5.925925925925926,5.925925925925926,5.925925925925926,0.33543798327445984,0.3164665699005127,0.22801731526851654,0.24965445697307587,0.23955973982810974,-2.742274284362793,-2.360424757003784,-1.8094463348388672,-1.6724374294281006,-1.748702049255371,-2.37109112739563,-3.3878746032714844,-1.8891078233718872,-3.63523006439209,-2.757932662963867,-0.18692047894001007,-0.24064557254314423,-0.14255499839782715,-0.24361851811408997,-0.19296759366989136,-0.8456997275352478,-0.7457239627838135,-0.5623070597648621,-0.5446730256080627,-0.5557388067245483,-0.04777823016047478,-0.041223157197237015,-0.03154928237199783,-0.02929762378334999,-0.030557867139577866
5.935935935935936,5.935935935935936,5.935935935935936,5.935935935935936,5.935935935935936,0.335470587015152,0.31643933057785034,0.22802548110485077,0.24958451092243195,0.23952941596508026,-2.7409188747406006,-2.358694314956665,-1.8084155321121216,-1.6706942319869995,-1.7473162412643433,-2.3795552253723145,-3.3953373432159424,-1.8947354555130005,-3.6406798362731934,-2.763493776321411,-0.18739864230155945,-0.2410580813884735,-0.1428707242012024,-0.24391163885593414,-0.19327335059642792,-0.8454087972640991,-0.7453083992004395,-0.5620753169059753,-0.5442273020744324,-0.555400550365448,-0.04775530472397804,-0.0411936491727829,-0.03153179958462715,-0.02926775999367237,-0.030534207820892334
5.945945945945946,5.945945945945946,5.945945945945946,5.945945945945946,5.945945945945946,0.3355027437210083,0.31641173362731934,0.2280333787202835,0.24951428174972534,0.2394987791776657,-2.7395591735839844,-2.3569605350494385,-1.8073828220367432,-1.6689494848251343,-1.745928168296814,-2.3880162239074707,-3.4027957916259766,-1.9003607034683228,-3.646125555038452,-2.7690517902374268,-0.18787655234336853,-0.24147027730941772,-0.1431862711906433,-0.24420446157455444,-0.19357889890670776,-0.8451167345046997,-0.7448920607566833,-0.5618427991867065,-0.543781042098999,-0.5550616979598999,-0.047732315957546234,-0.0411640964448452,-0.03151427581906319,-0.029237864539027214,-0.030510513111948967
5.955955955955956,5.955955955955956,5.955955955955956,5.955955955955956,5.955955955955956,0.3355344533920288,0.3163837194442749,0.22804097831249237,0.24944370985031128,0.2394678294658661,-2.7381961345672607,-2.3552238941192627,-1.8063476085662842,-1.667202115058899,-1.7445377111434937,-2.396474599838257,-3.410250186920166,-1.9059834480285645,-3.651566505432129,-2.774606227874756,-0.1883542388677597,-0.24188219010829926,-0.1435016393661499,-0.24449698626995087,-0.19388417899608612,-0.8448237180709839,-0.7444747090339661,-0.56160968542099,-0.5433340668678284,-0.5547221899032593,-0.04770927503705025,-0.04113449156284332,-0.03149671480059624,-0.029207929968833923,-0.030486781150102615
5.965965965965966,5.965965965965966,5.965965965965966,5.965965965965966,5.965965965965966,0.3355657756328583,0.3163553476333618,0.22804832458496094,0.24937286972999573,0.23943661153316498,-2.736829996109009,-2.3534841537475586,-1.805310606956482,-1.6654531955718994,-1.7431453466415405,-2.4049296379089355,-3.4177002906799316,-1.9116040468215942,-3.6570029258728027,-2.7801573276519775,-0.18883168697357178,-0.24229378998279572,-0.14381682872772217,-0.24478919804096222,-0.19418923556804657,-0.8445295691490173,-0.7440565228462219,-0.5613758563995361,-0.5428863763809204,-0.5543819069862366,-0.047686170786619186,-0.04110483452677727,-0.0314791165292263,-0.029177960008382797,-0.03046301193535328
5.975975975975976,5.975975975975976,5.975975975975976,5.975975975975976,5.975975975975976,0.3355967104434967,0.3163265585899353,0.22805535793304443,0.2493017017841339,0.2394050806760788,-2.7354605197906494,-2.3517420291900635,-1.8042709827423096,-1.663702130317688,-1.7417504787445068,-2.413382053375244,-3.4251463413238525,-1.9172223806381226,-3.6624350547790527,-2.7857048511505127,-0.18930891156196594,-0.2427051067352295,-0.1441318541765213,-0.2450811266899109,-0.19449403882026672,-0.8442344665527344,-0.7436373233795166,-0.561141312122345,-0.5424380302429199,-0.5540410280227661,-0.04766300693154335,-0.041075125336647034,-0.031461481004953384,-0.029147954657673836,-0.030439205467700958
5.985985985985986,5.985985985985986,5.985985985985986,5.985985985985986,5.985985985985986,0.3356271982192993,0.31629738211631775,0.22806212306022644,0.24923023581504822,0.23937326669692993,-2.7340877056121826,-2.349996566772461,-1.8032292127609253,-1.6619489192962646,-1.7403539419174194,-2.4218313694000244,-3.4325878620147705,-1.9228380918502808,-3.6678626537323,-2.7912492752075195,-0.1897859126329422,-0.2431161105632782,-0.14444668591022491,-0.2453727424144745,-0.19479863345623016,-0.8439382910728455,-0.7432172894477844,-0.5609060525894165,-0.5419890880584717,-0.5536993741989136,-0.04763978719711304,-0.04104536399245262,-0.031443800777196884,-0.029117917641997337,-0.030415358021855354
5.995995995995996,5.995995995995996,5.995995995995996,5.995995995995996,5.995995995995996,0.3356572687625885,0.31626781821250916,0.22806861996650696,0.24915847182273865,0.23934118449687958,-2.7327113151550293,-2.348248243331909,-1.802185297012329,-1.660193920135498,-1.7389551401138306,-2.4302775859832764,-3.4400253295898438,-1.928451657295227,-3.673285722732544,-2.79679012298584,-0.19026266038417816,-0.24352683126926422,-0.1447613537311554,-0.2456640601158142,-0.19510295987129211,-0.8436411023139954,-0.7427963614463806,-0.5606702566146851,-0.5415394306182861,-0.5533571243286133,-0.04761650785803795,-0.041015561670064926,-0.031426090747117996,-0.029087839648127556,-0.030391477048397064
6.006006006006006,6.006006006006006,6.006006006006006,6.006006006006006,6.006006006006006,0.33568695187568665,0.3162378966808319,0.2280748337507248,0.2490863800048828,0.23930877447128296,-2.7313315868377686,-2.3464975357055664,-1.8011393547058105,-1.6584362983703613,-1.7375543117523193,-2.438720941543579,-3.447458505630493,-1.9340627193450928,-3.6787045001983643,-2.8023273944854736,-0.19073918461799622,-0.24393723905086517,-0.14507584273815155,-0.24595509469509125,-0.19540706276893616,-0.8433429002761841,-0.7423744797706604,-0.5604336261749268,-0.5410890579223633,-0.5530141592025757,-0.04759317636489868,-0.040985699743032455,-0.03140833601355553,-0.02905772626399994,-0.03036755695939064
6.016016016016016,6.016016016016016,6.016016016016016,6.016016016016016,6.016016016016016,0.33571621775627136,0.3162075877189636,0.22808077931404114,0.2490140050649643,0.23927606642246246,-2.7299487590789795,-2.3447437286376953,-1.8000909090042114,-1.65667724609375,-1.7361507415771484,-2.4471614360809326,-3.454887866973877,-1.939671516418457,-3.6841180324554443,-2.807861566543579,-0.19121547043323517,-0.24434737861156464,-0.14539015293121338,-0.24624578654766083,-0.1957109272480011,-0.8430435657501221,-0.7419516444206238,-0.5601963400840759,-0.5406380891799927,-0.5526705980300903,-0.047569774091243744,-0.0409557931125164,-0.03139054402709007,-0.029027577489614487,-0.03034360334277153
6.026026026026026,6.026026026026026,6.026026026026026,6.026026026026026,6.026026026026026,0.33574506640434265,0.3161768615245819,0.2280864268541336,0.24894128739833832,0.23924309015274048,-2.728562116622925,-2.342986822128296,-1.7990405559539795,-1.6549155712127686,-1.7347455024719238,-2.4555985927581787,-3.462312698364258,-1.9452779293060303,-3.689527988433838,-2.813391923904419,-0.1916915327310562,-0.24475719034671783,-0.14570428431034088,-0.2465362250804901,-0.19601455330848694,-0.8427433371543884,-0.7415280342102051,-0.5599583983421326,-0.5401865243911743,-0.5523262023925781,-0.047546323388814926,-0.04092583805322647,-0.031372714787721634,-0.028997397050261497,-0.030319606885313988
6.036036036036036,6.036036036036036,6.036036036036036,6.036036036036036,6.036036036036036,0.3357735276222229,0.31614574790000916,0.2280917912721634,0.24886831641197205,0.2392098307609558,-2.727172613143921,-2.3412270545959473,-1.797987699508667,-1.6531524658203125,-1.7333382368087769,-2.4640331268310547,-3.4697329998016357,-1.950881838798523,-3.6949329376220703,-2.8189189434051514,-0.19216735661029816,-0.24516668915748596,-0.14601822197437286,-0.24682632088661194,-0.19631792604923248,-0.842441976070404,-0.74110347032547,-0.5597197413444519,-0.5397341847419739,-0.5519812107086182,-0.04752281308174133,-0.04089583083987236,-0.03135484457015991,-0.028967177495360374,-0.03029557690024376
6.046046046046046,6.046046046046046,6.046046046046046,6.046046046046046,6.046046046046046,0.33580154180526733,0.31611430644989014,0.2280968725681305,0.2487950325012207,0.23917622864246368,-2.7257797718048096,-2.3394649028778076,-1.7969328165054321,-1.651387333869934,-1.731928825378418,-2.4724643230438232,-3.477149486541748,-1.9564834833145142,-3.7003333568573,-2.8244426250457764,-0.1926429271697998,-0.2455759197473526,-0.1463319957256317,-0.24711613357067108,-0.19662106037139893,-0.8421396017074585,-0.7406779527664185,-0.5594804286956787,-0.5392811894416809,-0.5516355633735657,-0.047499243170022964,-0.04086577147245407,-0.031336940824985504,-0.028936922550201416,-0.030271507799625397
6.056056056056056,6.056056056056056,6.056056056056056,6.056056056056056,6.056056056056056,0.33582913875579834,0.3160823881626129,0.2281017154455185,0.2487214356660843,0.23914237320423126,-2.7243833541870117,-2.3376994132995605,-1.795875906944275,-1.6496200561523438,-1.7305172681808472,-2.4808926582336426,-3.4845616817474365,-1.9620826244354248,-3.7057294845581055,-2.8299624919891357,-0.19311828911304474,-0.24598483741283417,-0.14664559066295624,-0.24740564823150635,-0.19692395627498627,-0.841836154460907,-0.7402514815330505,-0.5592404007911682,-0.5388275980949402,-0.5512893199920654,-0.04747561365365982,-0.0408356599509716,-0.03131899610161781,-0.028906632214784622,-0.030247407034039497
6.066066066066066,6.066066066066066,6.066066066066066,6.066066066066066,6.066066066066066,0.3358563780784607,0.31605011224746704,0.22810623049736023,0.2486475259065628,0.23910823464393616,-2.7229835987091064,-2.335930824279785,-1.794816255569458,-1.647850513458252,-1.729103446006775,-2.4893178939819336,-3.491969347000122,-1.967679500579834,-3.71112060546875,-2.835479497909546,-0.19359339773654938,-0.24639344215393066,-0.14695900678634644,-0.24769483506679535,-0.1972266286611557,-0.8415316939353943,-0.7398241758346558,-0.5589997172355652,-0.5383732318878174,-0.5509422421455383,-0.0474519245326519,-0.040805503726005554,-0.03130101040005684,-0.028876306489109993,-0.030223261564970016
6.076076076076076,6.076076076076076,6.076076076076076,6.076076076076076,6.076076076076076,0.3358832001686096,0.3160174489021301,0.22811047732830048,0.24857328832149506,0.23907378315925598,-2.721580982208252,-2.334160089492798,-1.7937548160552979,-1.6460790634155273,-1.7276875972747803,-2.4977402687072754,-3.499372959136963,-1.9732739925384521,-3.71650767326355,-2.8409926891326904,-0.1940682828426361,-0.24680176377296448,-0.1472722440958023,-0.24798375368118286,-0.19752903282642365,-0.8412262797355652,-0.7393959760665894,-0.5587583184242249,-0.5379183292388916,-0.5505945086479187,-0.0474281832575798,-0.04077529162168503,-0.03128299117088318,-0.02884594537317753,-0.03019908256828785
6.086086086086086,6.086086086086086,6.086086086086086,6.086086086086086,6.086086086086086,0.33590954542160034,0.31598445773124695,0.22811447083950043,0.24849878251552582,0.23903903365135193,-2.7201743125915527,-2.3323862552642822,-1.7926912307739258,-1.6443054676055908,-1.7262694835662842,-2.5061593055725098,-3.506772041320801,-1.9788658618927002,-3.7218899726867676,-2.8465023040771484,-0.19454291462898254,-0.24720978736877441,-0.14758528769016266,-0.2482723593711853,-0.19783121347427368,-0.8409198522567749,-0.7389668226242065,-0.558516263961792,-0.5374627113342285,-0.5502461791038513,-0.04740438237786293,-0.04074503481388092,-0.031264930963516235,-0.02881554886698723,-0.030174868181347847
6.096096096096096,6.096096096096096,6.096096096096096,6.096096096096096,6.096096096096096,0.3359355032444,0.31595101952552795,0.2281181663274765,0.24842394888401031,0.239003986120224,-2.718764543533325,-2.3306093215942383,-1.7916252613067627,-1.6425302028656006,-1.7248494625091553,-2.514575481414795,-3.514166831970215,-1.9844554662704468,-3.7272677421569824,-2.852008581161499,-0.19501732289791107,-0.24761748313903809,-0.14789816737174988,-0.24856065213680267,-0.19813314080238342,-0.8406122326850891,-0.7385367751121521,-0.5582734942436218,-0.5370064377784729,-0.5498971939086914,-0.04738051816821098,-0.040714725852012634,-0.03124682977795601,-0.028785116970539093,-0.03015061467885971
6.106106106106106,6.106106106106106,6.106106106106106,6.106106106106106,6.106106106106106,0.3359610438346863,0.3159171938896179,0.2281215637922287,0.24834881722927094,0.2389686405658722,-2.7173516750335693,-2.328829288482666,-1.7905569076538086,-1.6407525539398193,-1.7234269380569458,-2.5229883193969727,-3.5215578079223633,-1.9900425672531128,-3.7326407432556152,-2.857511281967163,-0.1954914629459381,-0.24802489578723907,-0.14821085333824158,-0.24884863197803497,-0.19843481481075287,-0.8403037786483765,-0.738105833530426,-0.5580300092697144,-0.5365495085716248,-0.5495474338531494,-0.04735660180449486,-0.04068436846137047,-0.031228693202137947,-0.028754649683833122,-0.03012632392346859
6.116116116116116,6.116116116116116,6.116116116116116,6.116116116116116,6.116116116116116,0.3359861969947815,0.31588301062583923,0.2281247228384018,0.24827337265014648,0.2389330267906189,-2.715934991836548,-2.3270468711853027,-1.7894867658615112,-1.6389732360839844,-1.7220029830932617,-2.531398296356201,-3.5289437770843506,-1.9956271648406982,-3.738009214401245,-2.8630104064941406,-0.19596537947654724,-0.2484319806098938,-0.14852337539196014,-0.2491362988948822,-0.1987362504005432,-0.8399941325187683,-0.7376739382743835,-0.5577859282493591,-0.5360919833183289,-0.5491970181465149,-0.04733262211084366,-0.040653955191373825,-0.03121051751077175,-0.028724150732159615,-0.030101995915174484
6.126126126126126,6.126126126126126,6.126126126126126,6.126126126126126,6.126126126126126,0.3360109329223633,0.31584838032722473,0.228127583861351,0.24819763004779816,0.23889711499214172,-2.7145156860351562,-2.325261354446411,-1.7884142398834229,-1.6371914148330688,-1.7205761671066284,-2.5398051738739014,-3.536325693130493,-2.001209259033203,-3.743373155593872,-2.8685061931610107,-0.19643907248973846,-0.24883876740932465,-0.148835688829422,-0.24942368268966675,-0.19903746247291565,-0.839683473110199,-0.737241268157959,-0.5575411319732666,-0.5356336832046509,-0.5488460063934326,-0.047308582812547684,-0.0406235046684742,-0.03119230642914772,-0.028693612664937973,-0.030077632516622543
6.136136136136136,6.136136136136136,6.136136136136136,6.136136136136136,6.136136136136136,0.3360353112220764,0.31581342220306396,0.22813013195991516,0.24812160432338715,0.23886092007160187,-2.713092803955078,-2.3234734535217285,-1.7873393297195435,-1.6354079246520996,-1.7191479206085205,-2.5482089519500732,-3.543703317642212,-2.006788969039917,-3.748732805252075,-2.8739984035491943,-0.1969125121831894,-0.24924525618553162,-0.14914783835411072,-0.24971075356006622,-0.1993384212255478,-0.8393718004226685,-0.7368075251579285,-0.5572956204414368,-0.5351747870445251,-0.548494279384613,-0.04728449136018753,-0.040592990815639496,-0.031174054369330406,-0.028663039207458496,-0.030053231865167618
6.146146146146146,6.146146146146146,6.146146146146146,6.146146146146146,6.146146146146146,0.33605918288230896,0.3157780170440674,0.2281324416399002,0.24804528057575226,0.23882438242435455,-2.7116663455963135,-2.3216819763183594,-1.7862627506256104,-1.6336225271224976,-1.7177170515060425,-2.5566093921661377,-3.551076889038086,-2.012366533279419,-3.7540876865386963,-2.8794870376586914,-0.19738571345806122,-0.2496514469385147,-0.1494598090648651,-0.24999752640724182,-0.19963912665843964,-0.8390591144561768,-0.7363729476928711,-0.5570494532585144,-0.5347151756286621,-0.5481418371200562,-0.0472603403031826,-0.04056243225932121,-0.031155763193964958,-0.028632428497076035,-0.03002879209816456
6.156156156156156,6.156156156156156,6.156156156156156,6.156156156156156,6.156156156156156,0.33608269691467285,0.31574225425720215,0.22813443839550018,0.24796859920024872,0.23878759145736694,-2.7102365493774414,-2.319888114929199,-1.785183310508728,-1.6318349838256836,-1.7162843942642212,-2.565006732940674,-3.558445692062378,-2.0179412364959717,-3.7594377994537354,-2.884972095489502,-0.19785866141319275,-0.2500573396682739,-0.1497715711593628,-0.25028398633003235,-0.19993959367275238,-0.8387454152107239,-0.7359375357627869,-0.55680251121521,-0.5342549681663513,-0.5477887392044067,-0.0472361296415329,-0.04053182527422905,-0.031137432903051376,-0.028601786121726036,-0.030004318803548813
6.166166166166166,6.166166166166166,6.166166166166166,6.166166166166166,6.166166166166166,0.3361057937145233,0.31570613384246826,0.22813619673252106,0.2478916496038437,0.23875050246715546,-2.708803415298462,-2.31809139251709,-1.7841023206710815,-1.6300455331802368,-1.7148492336273193,-2.5734009742736816,-3.565810203552246,-2.0235137939453125,-3.7647831439971924,-2.890453815460205,-0.19833137094974518,-0.2504628896713257,-0.15008318424224854,-0.2505701184272766,-0.20023982226848602,-0.8384307026863098,-0.7355011701583862,-0.5565549731254578,-0.5337941646575928,-0.5474349856376648,-0.04721186310052872,-0.04050116986036301,-0.03111906722187996,-0.0285711120814085,-0.029979806393384933
6.176176176176176,6.176176176176176,6.176176176176176,6.176176176176176,6.176176176176176,0.33612844347953796,0.31566962599754333,0.22813762724399567,0.24781440198421478,0.23871314525604248,-2.707367420196533,-2.3162918090820312,-1.7830184698104858,-1.6282539367675781,-1.7134127616882324,-2.581792116165161,-3.5731706619262695,-2.029083490371704,-3.7701244354248047,-2.8959319591522217,-0.1988038569688797,-0.25086817145347595,-0.15039457380771637,-0.2508559823036194,-0.20053979754447937,-0.8381149768829346,-0.7350638508796692,-0.5563067197799683,-0.5333326458930969,-0.5470805764198303,-0.04718754068017006,-0.040470462292432785,-0.03110066056251526,-0.028540397062897682,-0.02995525673031807
6.186186186186186,6.186186186186186,6.186186186186186,6.186186186186186,6.186186186186186,0.3361507058143616,0.315632700920105,0.22813883423805237,0.2477368265390396,0.23867546021938324,-2.7059273719787598,-2.3144891262054443,-1.781933069229126,-1.6264605522155762,-1.7119733095169067,-2.5901801586151123,-3.580526351928711,-2.0346508026123047,-3.7754604816436768,-2.9014062881469727,-0.19927607476711273,-0.25127312541007996,-0.15070579946041107,-0.2511414885520935,-0.20083951950073242,-0.8377981781959534,-0.7346256971359253,-0.556057870388031,-0.5328704714775085,-0.5467254519462585,-0.047163158655166626,-0.040439702570438385,-0.031082218512892723,-0.028509650379419327,-0.02993067353963852
6.196196196196196,6.196196196196196,6.196196196196196,6.196196196196196,6.196196196196196,0.33617255091667175,0.315595418214798,0.2281397134065628,0.24765895307064056,0.23863749206066132,-2.704484462738037,-2.3126840591430664,-1.7808451652526855,-1.6246651411056519,-1.7105321884155273,-2.598564863204956,-3.5878777503967285,-2.0402159690856934,-3.780792236328125,-2.906877279281616,-0.19974805414676666,-0.2516777813434601,-0.15101684629917145,-0.25142672657966614,-0.20113900303840637,-0.837480366230011,-0.734186589717865,-0.5558082461357117,-0.5324076414108276,-0.5463696718215942,-0.04713871702551842,-0.0404088981449604,-0.031063737347722054,-0.028478866443037987,-0.029906051233410835
6.206206206206206,6.206206206206206,6.206206206206206,6.206206206206206,6.206206206206206,0.3361940085887909,0.31555771827697754,0.22814033925533295,0.24758076667785645,0.23859921097755432,-2.703038454055786,-2.31087589263916,-1.7797551155090332,-1.622867465019226,-1.709088683128357,-2.6069464683532715,-3.5952248573303223,-2.045778274536133,-3.7861194610595703,-2.9123446941375732,-0.2002197951078415,-0.25208210945129395,-0.1513276994228363,-0.2517116367816925,-0.20143823325634003,-0.8371614813804626,-0.7337466478347778,-0.5555579662322998,-0.5319441556930542,-0.5460132956504822,-0.04711421579122543,-0.04037804156541824,-0.0310452189296484,-0.02844804897904396,-0.029881393536925316
6.216216216216216,6.216216216216216,6.216216216216216,6.216216216216216,6.216216216216216,0.3362150490283966,0.31551969051361084,0.2281406670808792,0.24750234186649323,0.23856067657470703,-2.7015886306762695,-2.309065103530884,-1.7786628007888794,-1.6210681200027466,-1.7076436281204224,-2.6153247356414795,-3.602567195892334,-2.051337957382202,-3.7914419174194336,-2.9178085327148438,-0.20069126784801483,-0.25248613953590393,-0.15163835883140564,-0.2519962787628174,-0.20173722505569458,-0.8368416428565979,-0.7333057522773743,-0.5553070306777954,-0.5314799547195435,-0.5456562042236328,-0.04708966240286827,-0.0403471365571022,-0.03102666139602661,-0.02841719426214695,-0.029856698587536812
6.226226226226226,6.226226226226226,6.226226226226226,6.226226226226226,6.226226226226226,0.3362356722354889,0.31548118591308594,0.2281407117843628,0.24742349982261658,0.23852181434631348,-2.7001359462738037,-2.307251453399658,-1.7775684595108032,-1.619266390800476,-1.7061960697174072,-2.6237001419067383,-3.609905481338501,-2.0568954944610596,-3.796759605407715,-2.9232685565948486,-0.20116253197193146,-0.25288987159729004,-0.15194885432720184,-0.2522805631160736,-0.20203596353530884,-0.8365207314491272,-0.7328640222549438,-0.5550554394721985,-0.5310152173042297,-0.5452983975410461,-0.04706504940986633,-0.04031618312001228,-0.031008068472146988,-0.028386307880282402,-0.029831966385245323
6.236236236236236,6.236236236236236,6.236236236236236,6.236236236236236,6.236236236236236,0.336255818605423,0.3154423236846924,0.22814048826694489,0.24734444916248322,0.23848271369934082,-2.6986794471740723,-2.305434465408325,-1.7764718532562256,-1.6174628734588623,-1.7047467231750488,-2.6320719718933105,-3.617239236831665,-2.0624501705169678,-3.8020730018615723,-2.928725242614746,-0.2016335278749466,-0.2532932758331299,-0.15225914120674133,-0.25256457924842834,-0.202334463596344,-0.8361988067626953,-0.732421338558197,-0.5548031330108643,-0.5305498242378235,-0.5449399948120117,-0.04704037681221962,-0.040285177528858185,-0.03098943643271923,-0.028355387970805168,-0.029807198792696
6.246246246246246,6.246246246246246,6.246246246246246,6.246246246246246,6.246246246246246,0.3362756371498108,0.3154031038284302,0.2281399965286255,0.2472650706768036,0.2384432703256607,-2.6972200870513916,-2.303615093231201,-1.7753729820251465,-1.6156574487686157,-1.703295111656189,-2.6404407024383545,-3.624568462371826,-2.068002700805664,-3.8073813915252686,-2.934178352355957,-0.20210427045822144,-0.25369635224342346,-0.1525692641735077,-0.25284823775291443,-0.20263271033763885,-0.8358758687973022,-0.7319777607917786,-0.554550051689148,-0.5300837159156799,-0.54458087682724,-0.04701564460992813,-0.040254123508930206,-0.03097076155245304,-0.0283244289457798,-0.02978239394724369
6.256256256256256,6.256256256256256,6.256256256256256,6.256256256256256,6.256256256256256,0.3362949788570404,0.31536349654197693,0.22813920676708221,0.24718539416790009,0.2384035289287567,-2.6957571506500244,-2.301792860031128,-1.774272084236145,-1.6138501167297363,-1.7018409967422485,-2.648806095123291,-3.6318933963775635,-2.073552370071411,-3.812685251235962,-2.9396276473999023,-0.20257477462291718,-0.25409916043281555,-0.15287917852401733,-0.253131628036499,-0.20293068885803223,-0.8355518579483032,-0.7315332889556885,-0.5542963743209839,-0.5296169519424438,-0.544221043586731,-0.046990856528282166,-0.04022301733493805,-0.030952053144574165,-0.028293438255786896,-0.029757551848888397
6.266266266266266,6.266266266266266,6.266266266266266,6.266266266266266,6.266266266266266,0.33631399273872375,0.31532347202301025,0.22813814878463745,0.24710538983345032,0.23836353421211243,-2.694291114807129,-2.2999677658081055,-1.7731691598892212,-1.6120408773422241,-1.700385332107544,-2.6571686267852783,-3.639213800430298,-2.079099655151367,-3.8179843425750732,-2.9450738430023193,-0.2030450403690338,-0.2545016407966614,-0.15318892896175385,-0.25341469049453735,-0.20322845876216888,-0.8352268934249878,-0.7310879826545715,-0.5540420413017273,-0.5291495323181152,-0.5438606142997742,-0.04696601629257202,-0.04019187018275261,-0.030933305621147156,-0.028262410312891006,-0.02973267436027527
6.276276276276276,6.276276276276276,6.276276276276276,6.276276276276276,6.276276276276276,0.3363325297832489,0.31528306007385254,0.2281367927789688,0.24702508747577667,0.23832322657108307,-2.692821741104126,-2.2981395721435547,-1.7720636129379272,-1.610229253768921,-1.698927402496338,-2.665527582168579,-3.6465299129486084,-2.084644317626953,-3.8232784271240234,-2.9505159854888916,-0.20351503789424896,-0.25490379333496094,-0.15349847078323364,-0.25369739532470703,-0.20352596044540405,-0.8349008560180664,-0.7306417226791382,-0.5537870526313782,-0.5286815166473389,-0.5434995293617249,-0.046941109001636505,-0.04016066715121269,-0.03091452270746231,-0.02823134884238243,-0.029707761481404305
6.286286286286286,6.286286286286286,6.286286286286286,6.286286286286286,6.286286286286286,0.336350679397583,0.31524229049682617,0.22813519835472107,0.24694450199604034,0.23828262090682983,-2.6913492679595947,-2.296308994293213,-1.7709565162658691,-1.6084158420562744,-1.6974674463272095,-2.6738831996917725,-3.653841257095337,-2.090186595916748,-3.828568458557129,-2.9559547901153564,-0.203984797000885,-0.2553056478500366,-0.1538078337907791,-0.2539798617362976,-0.20382320880889893,-0.8345737457275391,-0.7301945090293884,-0.553531289100647,-0.5282127857208252,-0.5431377291679382,-0.04691614955663681,-0.040129415690898895,-0.030895698815584183,-0.02820025198161602,-0.029682809486985207
6.296296296296296,6.296296296296296,6.296296296296296,6.296296296296296,6.296296296296296,0.3363683521747589,0.31520113348960876,0.22813327610492706,0.24686360359191895,0.23824173212051392,-2.6898727416992188,-2.2944753170013428,-1.769846796989441,-1.6066007614135742,-1.6960053443908691,-2.6822357177734375,-3.6611483097076416,-2.0957260131835938,-3.8338534832000732,-2.9613895416259766,-0.20445428788661957,-0.2557072043418884,-0.15411700308322906,-0.2542620003223419,-0.2041202038526535,-0.8342457413673401,-0.7297464609146118,-0.5532748699188232,-0.5277435183525085,-0.5427753329277039,-0.04689113423228264,-0.04009811580181122,-0.03087683767080307,-0.02816912531852722,-0.029657823964953423
6.306306306306306,6.306306306306306,6.306306306306306,6.306306306306306,6.306306306306306,0.33638566732406616,0.31515955924987793,0.22813113033771515,0.24678240716457367,0.23820054531097412,-2.6883933544158936,-2.2926387786865234,-1.7687350511550903,-1.6047831773757935,-1.694541096687317,-2.690584897994995,-3.6684508323669434,-2.1012630462646484,-3.8391339778900146,-2.9668209552764893,-0.20492355525493622,-0.2561084032058716,-0.1544259935617447,-0.25454384088516235,-0.20441696047782898,-0.8339166045188904,-0.7292975187301636,-0.5530179142951965,-0.5272735357284546,-0.5424121618270874,-0.04686605557799339,-0.04006676375865936,-0.030857941135764122,-0.02813795953989029,-0.029632799327373505
6.316316316316316,6.316316316316316,6.316316316316316,6.316316316316316,6.316316316316316,0.33640256524086,0.31511765718460083,0.22812865674495697,0.24670091271400452,0.23815906047821045,-2.68691086769104,-2.290800094604492,-1.7676209211349487,-1.6029644012451172,-1.6930749416351318,-2.6989307403564453,-3.675748825073242,-2.106797456741333,-3.844409465789795,-2.9722487926483154,-0.20539255440235138,-0.25650933384895325,-0.1547347903251648,-0.25482532382011414,-0.20471344888210297,-0.8335865139961243,-0.7288476228713989,-0.552760124206543,-0.5268028974533081,-0.5420483946800232,-0.04684092476963997,-0.040035367012023926,-0.03083900362253189,-0.02810676023364067,-0.02960773929953575
6.326326326326326,6.326326326326326,6.326326326326326,6.326326326326326,6.326326326326326,0.33641910552978516,0.3150752782821655,0.2281259000301361,0.2466190755367279,0.2381172776222229,-2.685425281524658,-2.2889578342437744,-1.7665047645568848,-1.6011427640914917,-1.6916065216064453,-2.707273244857788,-3.683042526245117,-2.1123292446136475,-3.8496804237365723,-2.977672815322876,-0.20586131513118744,-0.25690990686416626,-0.15504337847232819,-0.25510650873184204,-0.20500969886779785,-0.8332553505897522,-0.7283969521522522,-0.5525016784667969,-0.5263316035270691,-0.5416839122772217,-0.04681573435664177,-0.04000392183661461,-0.030820026993751526,-0.028075525537133217,-0.029582642018795013
6.336336336336336,6.336336336336336,6.336336336336336,6.336336336336336,6.336336336336336,0.3364351689815521,0.31503260135650635,0.22812288999557495,0.2465369552373886,0.23807527124881744,-2.6839356422424316,-2.2871127128601074,-1.7653864622116089,-1.5993194580078125,-1.6901363134384155,-2.7156126499176025,-3.69033145904541,-2.117858648300171,-3.8549468517303467,-2.98309326171875,-0.2063298225402832,-0.2573102116584778,-0.15535180270671844,-0.25538739562034607,-0.20530571043491364,-0.8329232335090637,-0.7279453277587891,-0.5522425174713135,-0.5258597135543823,-0.5413188338279724,-0.04679048806428909,-0.03997242450714111,-0.030801014974713326,-0.028044257313013077,-0.02955751121044159
6.346346346346346,6.346346346346346,6.346346346346346,6.346346346346346,6.346346346346346,0.33645081520080566,0.31498950719833374,0.22811958193778992,0.24645455181598663,0.23803289234638214,-2.682443380355835,-2.2852656841278076,-1.7642658948898315,-1.5974942445755005,-1.6886636018753052,-2.7239484786987305,-3.6976161003112793,-2.123385190963745,-3.86020827293396,-2.9885101318359375,-0.20679804682731628,-0.25771018862724304,-0.155660018324852,-0.25566795468330383,-0.20560145378112793,-0.8325900435447693,-0.7274928092956543,-0.5519827604293823,-0.525387167930603,-0.5409530401229858,-0.04676518589258194,-0.03994087874889374,-0.03078196570277214,-0.02801295556128025,-0.02953234128654003
6.356356356356356,6.356356356356356,6.356356356356356,6.356356356356356,6.356356356356356,0.33646607398986816,0.3149459660053253,0.2281160205602646,0.24637185037136078,0.23799026012420654,-2.6809475421905518,-2.283414840698242,-1.763143539428711,-1.5956674814224243,-1.6871894598007202,-2.732280969619751,-3.7048957347869873,-2.1289093494415283,-3.865464687347412,-2.9939231872558594,-0.20726604759693146,-0.25810980796813965,-0.1559680551290512,-0.25594818592071533,-0.20589695870876312,-0.8322558999061584,-0.7270393371582031,-0.5517223477363586,-0.5249139666557312,-0.5405866503715515,-0.04673982411623001,-0.03990928456187248,-0.03076288104057312,-0.02798161841928959,-0.029507139697670937
6.366366366366366,6.366366366366366,6.366366366366366,6.366366366366366,6.366366366366366,0.3364809453487396,0.314902126789093,0.2281121462583542,0.24628882110118866,0.23794731497764587,-2.6794486045837402,-2.281561851501465,-1.7620185613632202,-1.5938382148742676,-1.6857125759124756,-2.740610122680664,-3.7121713161468506,-2.1344306468963623,-3.8707170486450195,-2.9993324279785156,-0.20773379504680634,-0.25850915908813477,-0.1562758982181549,-0.25622814893722534,-0.20619216561317444,-0.8319206833839417,-0.7265850305557251,-0.5514612197875977,-0.5244400501251221,-0.5402195453643799,-0.046714406460523605,-0.03987763822078705,-0.030743753537535667,-0.027950245887041092,-0.02948189713060856
6.376376376376376,6.376376376376376,6.376376376376376,6.376376376376376,6.376376376376376,0.33649536967277527,0.3148578703403473,0.22810803353786469,0.24620552361011505,0.23790408670902252,-2.677946090698242,-2.279705762863159,-1.7608917951583862,-1.5920072793960571,-1.6842339038848877,-2.748936176300049,-3.719442129135132,-2.1399495601654053,-3.8759639263153076,-3.0047383308410645,-0.20820127427577972,-0.2589081823825836,-0.15658354759216309,-0.2565077543258667,-0.20648716390132904,-0.8315843939781189,-0.7261298298835754,-0.5511993765830994,-0.52396559715271,-0.5398517847061157,-0.046688925474882126,-0.039845943450927734,-0.03072459064424038,-0.02791883982717991,-0.029456619173288345
6.386386386386386,6.386386386386386,6.386386386386386,6.386386386386386,6.386386386386386,0.3365093767642975,0.3148132264614105,0.22810359299182892,0.2461218684911728,0.2378605753183365,-2.6764402389526367,-2.2778470516204834,-1.7597625255584717,-1.5901741981506348,-1.682753086090088,-2.757258653640747,-3.726708173751831,-2.145465612411499,-3.881206750869751,-3.0101404190063477,-0.20866850018501282,-0.2593068778514862,-0.15689100325107574,-0.25678709149360657,-0.20678189396858215,-0.8312471508979797,-0.7256737947463989,-0.5509368777275085,-0.5234904289245605,-0.539483368396759,-0.04666339233517647,-0.03981420397758484,-0.030705388635396957,-0.02788740023970604,-0.029431307688355446
6.396396396396396,6.396396396396396,6.396396396396396,6.396396396396396,6.396396396396396,0.3365229666233063,0.3147681653499603,0.22809888422489166,0.24603797495365143,0.23781676590442657,-2.674931287765503,-2.2759850025177,-1.7586313486099243,-1.5883394479751587,-1.6812703609466553,-2.765577554702759,-3.7339699268341064,-2.1509792804718018,-3.886444568634033,-3.0155389308929443,-0.20913547277450562,-0.25970524549484253,-0.15719826519489288,-0.2570660710334778,-0.20707638561725616,-0.8309088945388794,-0.725216805934906,-0.5506737232208252,-0.5230146646499634,-0.5391142964363098,-0.04663780331611633,-0.03978241607546806,-0.0306861512362957,-0.027855925261974335,-0.029405955225229263
6.406406406406406,6.406406406406406,6.406406406406406,6.406406406406406,6.406406406406406,0.33653613924980164,0.3147227466106415,0.2280939221382141,0.2459537535905838,0.23777267336845398,-2.6734189987182617,-2.274120807647705,-1.7574979066848755,-1.5865026712417603,-1.6797854900360107,-2.773893356323242,-3.741227149963379,-2.1564903259277344,-3.8916776180267334,-3.0209333896636963,-0.20960219204425812,-0.260103315114975,-0.1575053334236145,-0.2573447823524475,-0.2073706090450287,-0.8305695652961731,-0.7247589826583862,-0.5504099130630493,-0.5225383043289185,-0.5387445688247681,-0.04661215469241142,-0.03975057974457741,-0.030666876584291458,-0.027824420481920242,-0.029380572959780693
6.416416416416417,6.416416416416417,6.416416416416417,6.416416416416417,6.416416416416417,0.33654892444610596,0.314676970243454,0.22808866202831268,0.2458692342042923,0.2377282679080963,-2.671903610229492,-2.2722535133361816,-1.7563624382019043,-1.5846636295318604,-1.6782987117767334,-2.782205581665039,-3.7484796047210693,-2.1619985103607178,-3.8969058990478516,-3.026324510574341,-0.21006864309310913,-0.26050105690956116,-0.1578122228384018,-0.2576231360435486,-0.2076645940542221,-0.8302291631698608,-0.72430020570755,-0.5501453876495361,-0.5220612287521362,-0.538374125957489,-0.04658644646406174,-0.039718691259622574,-0.030647562816739082,-0.027792876586318016,-0.02935514971613884
6.426426426426427,6.426426426426427,6.426426426426427,6.426426426426427,6.426426426426427,0.33656129240989685,0.31463077664375305,0.22808314859867096,0.24578440189361572,0.23768357932567596,-2.6703848838806152,-2.270383834838867,-1.755224585533142,-1.5828229188919067,-1.6768096685409546,-2.7905144691467285,-3.755727767944336,-2.167504072189331,-3.9021294116973877,-3.0317115783691406,-0.21053485572338104,-0.2608984708786011,-0.15811891853809357,-0.2579011917114258,-0.20795829594135284,-0.829887866973877,-0.7238404750823975,-0.5498801469802856,-0.5215834975242615,-0.5380030870437622,-0.04656068608164787,-0.03968675062060356,-0.030628209933638573,-0.027761299163103104,-0.02932969108223915
6.436436436436437,6.436436436436437,6.436436436436437,6.436436436436437,6.436436436436437,0.3365732431411743,0.3145841956138611,0.22807730734348297,0.24569930136203766,0.23763860762119293,-2.6688625812530518,-2.2685108184814453,-1.754084825515747,-1.5809803009033203,-1.6753185987472534,-2.7988200187683105,-3.7629709243774414,-2.173007011413574,-3.9073476791381836,-3.037095069885254,-0.21100078523159027,-0.2612955868244171,-0.15842539072036743,-0.2581789195537567,-0.20825175940990448,-0.8295454978942871,-0.7233800888061523,-0.5496143102645874,-0.521105170249939,-0.5376313328742981,-0.04653486609458923,-0.039654769003391266,-0.030608821660280228,-0.027729690074920654,-0.029304198920726776
6.446446446446447,6.446446446446447,6.446446446446447,6.446446446446447,6.446446446446447,0.33658477663993835,0.3145372271537781,0.2280712127685547,0.24561384320259094,0.23759332299232483,-2.667337417602539,-2.2666354179382324,-1.752942681312561,-1.579135537147522,-1.6738255023956299,-2.807121992111206,-3.770209789276123,-2.1785073280334473,-3.9125616550445557,-3.0424749851226807,-0.2114664763212204,-0.2616923749446869,-0.15873169898986816,-0.2584563195705414,-0.20854496955871582,-0.8292021155357361,-0.7229185700416565,-0.5493478178977966,-0.5206261873245239,-0.537259042263031,-0.04650898650288582,-0.03962273523211479,-0.030589396134018898,-0.02769804373383522,-0.029278673231601715
6.456456456456457,6.456456456456457,6.456456456456457,6.456456456456457,6.456456456456457,0.33659589290618896,0.31448987126350403,0.22806483507156372,0.24552811682224274,0.23754778504371643,-2.665809154510498,-2.264756917953491,-1.7517985105514526,-1.57728910446167,-1.6723304986953735,-2.815420627593994,-3.7774438858032227,-2.18400502204895,-3.9177708625793457,-3.047851324081421,-0.21193189918994904,-0.2620888352394104,-0.15903779864311218,-0.2587334215641022,-0.20883792638778687,-0.8288577795028687,-0.7224563360214233,-0.5490805506706238,-0.5201465487480164,-0.5368859171867371,-0.046483054757118225,-0.03959065303206444,-0.030569929629564285,-0.02766636572778225,-0.029253104701638222
6.466466466466467,6.466466466466467,6.466466466466467,6.466466466466467,6.466466466466467,0.33660662174224854,0.31444215774536133,0.22805817425251007,0.24544209241867065,0.23750191926956177,-2.6642770767211914,-2.262876272201538,-1.7506521940231323,-1.575440526008606,-1.6708332300186157,-2.8237156867980957,-3.7846734523773193,-2.189500093460083,-3.9229750633239746,-3.0532236099243164,-0.21239706873893738,-0.26248499751091003,-0.15934370458126068,-0.2590101957321167,-0.20913061499595642,-0.8285123705863953,-0.721993088722229,-0.5488126873970032,-0.519666314125061,-0.5365121960639954,-0.046457067131996155,-0.039558522403240204,-0.030550431460142136,-0.027634654194116592,-0.029227502644062042
6.476476476476477,6.476476476476477,6.476476476476477,6.476476476476477,6.476476476476477,0.3366169035434723,0.3143940269947052,0.22805123031139374,0.2453557401895523,0.23745577037334442,-2.6627418994903564,-2.2609920501708984,-1.7495037317276,-1.57358980178833,-1.6693339347839355,-2.83200740814209,-3.791898012161255,-2.1949923038482666,-3.9281744956970215,-3.0585920810699463,-0.21286197006702423,-0.262880802154541,-0.15964941680431366,-0.25928667187690735,-0.20942305028438568,-0.8281659483909607,-0.7215290069580078,-0.54854416847229,-0.5191854238510132,-0.5361378788948059,-0.04643101617693901,-0.03952633962035179,-0.030530892312526703,-0.0276029072701931,-0.029201867058873177
6.486486486486487,6.486486486486487,6.486486486486487,6.486486486486487,6.486486486486487,0.336626797914505,0.3143455386161804,0.22804401814937592,0.24526913464069366,0.2374093234539032,-2.661203622817993,-2.2591054439544678,-1.7483528852462769,-1.5717377662658691,-1.6678324937820435,-2.8402955532073975,-3.7991180419921875,-2.20048189163208,-3.9333689212799072,-3.0639569759368896,-0.2133266180753708,-0.26327627897262573,-0.15995493531227112,-0.25956282019615173,-0.20971523225307465,-0.8278184533119202,-0.7210640907287598,-0.5482748746871948,-0.5187038779258728,-0.5357629060745239,-0.04640490934252739,-0.039494115859270096,-0.030511314049363136,-0.02757112681865692,-0.029176196083426476
6.496496496496497,6.496496496496497,6.496496496496497,6.496496496496497,6.496496496496497,0.3366362750530243,0.3142966330051422,0.2280365228652954,0.24518218636512756,0.23736260831356049,-2.6596617698669434,-2.257215976715088,-1.7472002506256104,-1.5698834657669067,-1.6663293838500977,-2.8485803604125977,-3.8063337802886963,-2.2059686183929443,-3.93855881690979,-3.0693180561065674,-0.21379099786281586,-0.2636714577674866,-0.16026024520397186,-0.25983864068984985,-0.21000716090202332,-0.8274700045585632,-0.7205982208251953,-0.5480049848556519,-0.5182217359542847,-0.5353871583938599,-0.04637875035405159,-0.03946183621883392,-0.030491702258586884,-0.027539312839508057,-0.02915048412978649
6.506506506506507,6.506506506506507,6.506506506506507,6.506506506506507,6.506506506506507,0.33664533495903015,0.31424739956855774,0.2280287742614746,0.24509495496749878,0.2373156100511551,-2.6581168174743652,-2.255324125289917,-1.746045708656311,-1.5680272579193115,-1.6648240089416504,-2.8568615913391113,-3.813544750213623,-2.2114529609680176,-3.943743944168091,-3.0746755599975586,-0.21425512433052063,-0.26406633853912354,-0.16056537628173828,-0.2601141631603241,-0.2102988213300705,-0.8271205425262451,-0.720131516456604,-0.5477344393730164,-0.5177388787269592,-0.5350108742713928,-0.046352531760931015,-0.03942951187491417,-0.030472051352262497,-0.027507463470101357,-0.02912474237382412
6.516516516516517,6.516516516516517,6.516516516516517,6.516516516516517,6.516516516516517,0.3366539776325226,0.31419768929481506,0.22802069783210754,0.24500742554664612,0.23726831376552582,-2.656568765640259,-2.2534289360046387,-1.7448883056640625,-1.5661689043045044,-1.6633164882659912,-2.8651392459869385,-3.8207507133483887,-2.2169342041015625,-3.9489238262176514,-3.080029010772705,-0.21471896767616272,-0.26446083188056946,-0.16087029874324799,-0.2603893280029297,-0.21059024333953857,-0.8267701268196106,-0.7196638584136963,-0.5474631786346436,-0.5172555446624756,-0.5346339344978333,-0.04632625728845596,-0.039397139102220535,-0.030452363193035126,-0.027475586161017418,-0.029098963364958763
6.526526526526527,6.526526526526527,6.526526526526527,6.526526526526527,6.526526526526527,0.336662232875824,0.3141476809978485,0.228012353181839,0.2449195683002472,0.23722071945667267,-2.655017375946045,-2.2515311241149902,-1.7437289953231812,-1.5643088817596436,-1.6618071794509888,-2.873413562774658,-3.8279523849487305,-2.2224130630493164,-3.954099655151367,-3.085378885269165,-0.2151825875043869,-0.2648550570011139,-0.16117502748966217,-0.2606642246246338,-0.21088139712810516,-0.8264185190200806,-0.7191954255104065,-0.5471912622451782,-0.5167714357376099,-0.5342562198638916,-0.046299923211336136,-0.03936472162604332,-0.03043263591825962,-0.027443667873740196,-0.029073145240545273
6.536536536536537,6.536536536536537,6.536536536536537,6.536536536536537,6.536536536536537,0.33667004108428955,0.31409725546836853,0.22800375521183014,0.24483144283294678,0.23717281222343445,-2.6534626483917236,-2.2496306896209717,-1.742567777633667,-1.5624470710754395,-1.6602956056594849,-2.8816843032836914,-3.835149049758911,-2.2278892993927,-3.9592700004577637,-3.0907249450683594,-0.2156459093093872,-0.2652489244937897,-0.16147956252098083,-0.26093876361846924,-0.21117229759693146,-0.8260660767555237,-0.7187260389328003,-0.5469186902046204,-0.5162866711616516,-0.533877968788147,-0.04627353698015213,-0.039332251995801926,-0.03041287325322628,-0.027411717921495438,-0.029047297313809395
6.546546546546547,6.546546546546547,6.546546546546547,6.546546546546547,6.546546546546547,0.3366774618625641,0.3140464425086975,0.2279948741197586,0.2447429746389389,0.23712463676929474,-2.651904582977295,-2.247727394104004,-1.7414045333862305,-1.5605826377868652,-1.6587822437286377,-2.889951467514038,-3.842341423034668,-2.2333624362945557,-3.964435577392578,-3.096067190170288,-0.21610897779464722,-0.2656424939632416,-0.16178390383720398,-0.2612130045890808,-0.21146291494369507,-0.8257125616073608,-0.7182556986808777,-0.54664546251297,-0.5158014297485352,-0.533499002456665,-0.04624709114432335,-0.03929973021149635,-0.030393075197935104,-0.02737974002957344,-0.029021408408880234
6.556556556556557,6.556556556556557,6.556556556556557,6.556556556556557,6.556556556556557,0.3366844654083252,0.3139951825141907,0.227985680103302,0.24465426802635193,0.23707619309425354,-2.650343418121338,-2.245821237564087,-1.7402387857437134,-1.5587172508239746,-1.657266616821289,-2.8982150554656982,-3.8495285511016846,-2.238832950592041,-3.9695961475372314,-3.101405620574951,-0.21657176315784454,-0.26603570580482483,-0.16208802163600922,-0.26148688793182373,-0.21175330877304077,-0.8253580927848816,-0.7177847027778625,-0.5463715195655823,-0.5153154134750366,-0.5331193804740906,-0.04622058942914009,-0.0392671674489975,-0.030373236164450645,-0.02734772115945816,-0.028995484113693237
6.566566566566567,6.566566566566567,6.566566566566567,6.566566566566567,6.566566566566567,0.3366910517215729,0.31394362449645996,0.2279762327671051,0.2445652335882187,0.23702740669250488,-2.6487791538238525,-2.243912935256958,-1.7390708923339844,-1.556849479675293,-1.6557490825653076,-2.906475067138672,-3.8567113876342773,-2.2443008422851562,-3.9747519493103027,-3.1067402362823486,-0.21703431010246277,-0.2664286196231842,-0.16239197552204132,-0.26176050305366516,-0.2120434194803238,-0.8250024914741516,-0.7173126339912415,-0.5460968613624573,-0.5148288607597351,-0.5327392220497131,-0.046194031834602356,-0.03923455625772476,-0.030353359878063202,-0.027315674349665642,-0.028969530016183853
6.576576576576577,6.576576576576577,6.576576576576577,6.576576576576577,6.576576576576577,0.33669722080230713,0.3138916492462158,0.22796648740768433,0.24447588622570038,0.23697835206985474,-2.6472115516662598,-2.2420012950897217,-1.7379010915756226,-1.554979681968689,-1.6542292833328247,-2.914731740951538,-3.863889217376709,-2.2497658729553223,-3.979903221130371,-3.1120710372924805,-0.2174965888261795,-0.2668211758136749,-0.16269570589065552,-0.26203376054763794,-0.21233326196670532,-0.8246459364891052,-0.7168397307395935,-0.5458216667175293,-0.5143415927886963,-0.5323582887649536,-0.046167414635419846,-0.03920188918709755,-0.030333450064063072,-0.02728359028697014,-0.028943534940481186
6.586586586586587,6.586586586586587,6.586586586586587,6.586586586586587,6.586586586586587,0.33670294284820557,0.31383928656578064,0.22795650362968445,0.2443862408399582,0.2369290143251419,-2.6456401348114014,-2.2400870323181152,-1.7367292642593384,-1.5531079769134521,-1.652707815170288,-2.9229846000671387,-3.8710625171661377,-2.255228042602539,-3.9850494861602783,-3.1173980236053467,-0.21795858442783356,-0.2672134339809418,-0.1629992425441742,-0.26230672001838684,-0.21262286603450775,-0.8242883682250977,-0.7163659334182739,-0.5455456972122192,-0.5138537287712097,-0.5319766998291016,-0.04614074155688286,-0.039169177412986755,-0.03031350113451481,-0.0272514745593071,-0.028917506337165833
6.596596596596597,6.596596596596597,6.596596596596597,6.596596596596597,6.596596596596597,0.33670830726623535,0.3137865662574768,0.2279462069272995,0.24429631233215332,0.2368794083595276,-2.644066095352173,-2.2381699085235596,-1.735554814338684,-1.5512347221374512,-1.6511842012405396,-2.9312338829040527,-3.8782308101654053,-2.2606875896453857,-3.9901905059814453,-3.1227211952209473,-0.21842031180858612,-0.26760536432266235,-0.16330258548259735,-0.2625793516635895,-0.2129122018814087,-0.8239297866821289,-0.7158912420272827,-0.5452690720558167,-0.5133652687072754,-0.531594455242157,-0.046114012598991394,-0.03913642093539238,-0.03029351495206356,-0.027219325304031372,-0.028891440480947495
6.606606606606607,6.606606606606607,6.606606606606607,6.606606606606607,6.606606606606607,0.3367132544517517,0.31373342871665955,0.22793561220169067,0.24420608580112457,0.236829474568367,-2.642488956451416,-2.236250400543213,-1.734378695487976,-1.5493593215942383,-1.6496583223342896,-2.9394795894622803,-3.885394334793091,-2.2661445140838623,-3.9953267574310303,-3.1280405521392822,-0.2188817858695984,-0.2679969370365143,-0.1636057198047638,-0.26285165548324585,-0.21320126950740814,-0.8235701322555542,-0.7154157757759094,-0.5449918508529663,-0.5128760933876038,-0.5312115550041199,-0.04608722776174545,-0.039103616029024124,-0.030273491516709328,-0.02718714065849781,-0.02886533923447132
6.616616616616617,6.616616616616617,6.616616616616617,6.616616616616617,6.616616616616617,0.33671775460243225,0.31367990374565125,0.22792477905750275,0.24411556124687195,0.23677922785282135,-2.6409082412719727,-2.234327793121338,-1.7332003116607666,-1.5474821329116821,-1.6481305360794067,-2.9477217197418213,-3.8925535678863525,-2.2715983390808105,-4.000458240509033,-3.1333560943603516,-0.21934297680854797,-0.26838821172714233,-0.16390866041183472,-0.26312363147735596,-0.2134900689125061,-0.8232095837593079,-0.7149393558502197,-0.5447138547897339,-0.5123863816261292,-0.530828058719635,-0.046060387045145035,-0.03907075896859169,-0.03025342896580696,-0.02715492434799671,-0.02883920446038246
6.626626626626627,6.626626626626627,6.626626626626627,6.626626626626627,6.626626626626627,0.33672186732292175,0.31362608075141907,0.22791364789009094,0.24402470886707306,0.2367287427186966,-2.639324188232422,-2.232403039932251,-1.7320199012756348,-1.5456029176712036,-1.6466007232666016,-2.955960273742676,-3.899707794189453,-2.2770497798919678,-4.005584716796875,-3.1386678218841553,-0.21980391442775726,-0.2687791585922241,-0.16421140730381012,-0.2633952796459198,-0.21377862989902496,-0.8228479623794556,-0.7144621014595032,-0.5444352626800537,-0.511896014213562,-0.5304439067840576,-0.04603348672389984,-0.03903786092996597,-0.03023333102464676,-0.027122674509882927,-0.028813034296035767
6.636636636636637,6.636636636636637,6.636636636636637,6.636636636636637,6.636636636636637,0.3367255926132202,0.3135717511177063,0.22790224850177765,0.24393360316753387,0.23667792975902557,-2.637737274169922,-2.2304747104644775,-1.7308372259140015,-1.5437219142913818,-1.645068883895874,-2.9641952514648438,-3.9068567752838135,-2.2824981212615967,-4.010706424713135,-3.1439754962921143,-0.22026458382606506,-0.26916971802711487,-0.16451393067836761,-0.26366662979125977,-0.21406690776348114,-0.8224853873252869,-0.7139838933944702,-0.544156014919281,-0.5114049911499023,-0.5300590991973877,-0.04600653424859047,-0.03900491073727608,-0.03021319769322872,-0.027090391144156456,-0.028786828741431236
6.646646646646647,6.646646646646647,6.646646646646647,6.646646646646647,6.646646646646647,0.3367288410663605,0.31351709365844727,0.22789055109024048,0.24384212493896484,0.23662686347961426,-2.6361467838287354,-2.228543996810913,-1.7296525239944458,-1.5418388843536377,-1.6435352563858032,-2.972426414489746,-3.914001703262329,-2.2879438400268555,-4.015822887420654,-3.1492795944213867,-0.22072497010231018,-0.2695600092411041,-0.16481627523899078,-0.2639376223087311,-0.21435493230819702,-0.8221216797828674,-0.7135048508644104,-0.543876051902771,-0.5109133124351501,-0.5296736359596252,-0.045979518443346024,-0.0389719121158123,-0.03019302524626255,-0.0270580742508173,-0.02876058779656887
6.656656656656657,6.656656656656657,6.656656656656657,6.656656656656657,6.656656656656657,0.3367317318916321,0.3134620487689972,0.227878600358963,0.2437504380941391,0.23657548427581787,-2.6345531940460205,-2.2266108989715576,-1.7284656763076782,-1.539954423904419,-1.6419994831085205,-2.980654001235962,-3.9211416244506836,-2.293386459350586,-4.02093505859375,-3.1545796394348145,-0.2211850881576538,-0.2699499726295471,-0.16511839628219604,-0.2642083168029785,-0.2146427035331726,-0.8217570781707764,-0.7130249738693237,-0.5435953736305237,-0.5104210376739502,-0.5292875170707703,-0.0459524542093277,-0.038938868790864944,-0.030172813683748245,-0.027025723829865456,-0.02873430959880352
6.666666666666667,6.666666666666667,6.666666666666667,6.666666666666667,6.666666666666667,0.33673417568206787,0.31340664625167847,0.22786635160446167,0.2436584085226059,0.23652383685112,-2.6329562664031982,-2.2246744632720947,-1.7272766828536987,-1.5380675792694092,-1.6404616832733154,-2.988878011703491,-3.928276538848877,-2.2988264560699463,-4.0260419845581055,-3.1598758697509766,-0.22164493799209595,-0.27033957839012146,-0.1654203236103058,-0.2644787132740021,-0.2149302065372467,-0.8213914036750793,-0.7125441431999207,-0.5433141589164734,-0.5099282264709473,-0.5289007425308228,-0.0459253266453743,-0.03890577331185341,-0.030152570456266403,-0.026993343606591225,-0.028707997873425484
6.676676676676677,6.676676676676677,6.676676676676677,6.676676676676677,6.676676676676677,0.33673620223999023,0.3133508265018463,0.22785380482673645,0.24356606602668762,0.23647186160087585,-2.6313562393188477,-2.22273588180542,-1.7260853052139282,-1.5361788272857666,-1.6389217376708984,-2.997098207473755,-3.9354066848754883,-2.3042635917663574,-4.031143665313721,-3.165168285369873,-0.2221045047044754,-0.27072885632514954,-0.16572205722332,-0.264748752117157,-0.2152174413204193,-0.8210247755050659,-0.7120624780654907,-0.543032169342041,-0.509434700012207,-0.5285133123397827,-0.04589814692735672,-0.03887262940406799,-0.03013228438794613,-0.02696092799305916,-0.02868165262043476
6.686686686686687,6.686686686686687,6.686686686686687,6.686686686686687,6.686686686686687,0.33673784136772156,0.31329455971717834,0.22784101963043213,0.24347344040870667,0.23641963303089142,-2.6297528743743896,-2.2207937240600586,-1.7248923778533936,-1.5342884063720703,-1.6373800039291382,-3.005314826965332,-3.9425318241119385,-2.3096978664398193,-4.036240577697754,-3.170456647872925,-0.22256381809711456,-0.27111780643463135,-0.16602358222007751,-0.26501843333244324,-0.21550440788269043,-0.8206570744514465,-0.7115799188613892,-0.5427495837211609,-0.5089405179023743,-0.5281252861022949,-0.045870911329984665,-0.038839440792798996,-0.030111966654658318,-0.026928476989269257,-0.028655271977186203
6.696696696696697,6.696696696696697,6.696696696696697,6.696696696696697,6.696696696696697,0.33673906326293945,0.3132380545139313,0.22782792150974274,0.24338051676750183,0.23636707663536072,-2.6281464099884033,-2.2188496589660645,-1.7236969470977783,-1.5323960781097412,-1.6358360052108765,-3.0135278701782227,-3.9496524333953857,-2.315129518508911,-4.041332721710205,-3.175741195678711,-0.22302284836769104,-0.2715064287185669,-0.1663248986005783,-0.265287846326828,-0.21579110622406006,-0.8202884793281555,-0.7110965847969055,-0.5424662828445435,-0.5084457993507385,-0.5277365446090698,-0.04584361985325813,-0.03880620747804642,-0.030091609805822372,-0.026895996183156967,-0.028628850355744362
6.706706706706707,6.706706706706707,6.706706706706707,6.706706706706707,6.706706706706707,0.3367398679256439,0.313181072473526,0.22781457006931305,0.24328726530075073,0.2363142967224121,-2.6265366077423096,-2.2169029712677,-1.7224994897842407,-1.5305014848709106,-1.634290337562561,-3.0217373371124268,-3.956768274307251,-2.3205583095550537,-4.046419620513916,-3.1810219287872314,-0.22348161041736603,-0.2718947231769562,-0.16662602126598358,-0.2655569016933441,-0.2160775512456894,-0.8199188113212585,-0.7106122374534607,-0.5421823859214783,-0.5079503655433655,-0.527347207069397,-0.045816272497177124,-0.03877292200922966,-0.030071217566728592,-0.026863479986786842,-0.02860240265727043
6.716716716716717,6.716716716716717,6.716716716716717,6.716716716716717,6.716716716716717,0.33674025535583496,0.3131237030029297,0.22780092060565948,0.24319374561309814,0.23626115918159485,-2.6249234676361084,-2.2149529457092285,-1.7212998867034912,-1.5286054611206055,-1.6327425241470337,-3.029942750930786,-3.963879108428955,-2.325984001159668,-4.051501750946045,-3.1862988471984863,-0.22394008934497833,-0.2722826600074768,-0.16692692041397095,-0.26582565903663635,-0.21636372804641724,-0.8195480704307556,-0.7101271152496338,-0.5418977737426758,-0.5074543952941895,-0.5269571542739868,-0.04578886181116104,-0.03873959183692932,-0.030050786212086678,-0.02683093398809433,-0.02857591025531292
6.726726726726727,6.726726726726727,6.726726726726727,6.726726726726727,6.726726726726727,0.3367402255535126,0.31306594610214233,0.22778698801994324,0.24309992790222168,0.2362077236175537,-2.623307228088379,-2.2130002975463867,-1.7200981378555298,-1.5267075300216675,-1.6311924457550049,-3.03814435005188,-3.970984935760498,-2.331407070159912,-4.056579113006592,-3.1915717124938965,-0.22439828515052795,-0.27267026901245117,-0.1672276258468628,-0.26609405875205994,-0.2166496366262436,-0.819176435470581,-0.7096410989761353,-0.5416125059127808,-0.5069577097892761,-0.5265665650367737,-0.04576140269637108,-0.038706209510564804,-0.030030319467186928,-0.026798350736498833,-0.02854939177632332
6.736736736736737,6.736736736736737,6.736736736736737,6.736736736736737,6.736736736736737,0.33673977851867676,0.31300783157348633,0.2277727872133255,0.24300582706928253,0.23615406453609467,-2.621687889099121,-2.211045265197754,-1.718894362449646,-1.5248075723648071,-1.629640817642212,-3.046342372894287,-3.978085994720459,-2.336827039718628,-4.061651229858398,-3.196840524673462,-0.22485622763633728,-0.2730575501918793,-0.16752813756465912,-0.26636216044425964,-0.21693529188632965,-0.8188037872314453,-0.7091542482376099,-0.5413265824317932,-0.5064604878425598,-0.5261752009391785,-0.04573388770222664,-0.038672786206007004,-0.030009815469384193,-0.026765737682580948,-0.028522830456495285
6.746746746746747,6.746746746746747,6.746746746746747,6.746746746746747,6.746746746746747,0.3367389142513275,0.3129493296146393,0.22775830328464508,0.24291138350963593,0.23610009253025055,-2.620065212249756,-2.209087371826172,-1.7176884412765503,-1.5229058265686035,-1.6280869245529175,-3.054536819458008,-3.985182046890259,-2.3422443866729736,-4.066718101501465,-3.202105760574341,-0.22531387209892273,-0.2734445035457611,-0.16782842576503754,-0.2666299045085907,-0.21722067892551422,-0.8184300661087036,-0.7086664438247681,-0.5410399436950684,-0.505962610244751,-0.5257833003997803,-0.045706313103437424,-0.038639310747385025,-0.029989274218678474,-0.026733091101050377,-0.028496239334344864
6.756756756756757,6.756756756756757,6.756756756756757,6.756756756756757,6.756756756756757,0.3367376923561096,0.3128904402256012,0.22774355113506317,0.24281668663024902,0.23604582250118256,-2.6184396743774414,-2.2071266174316406,-1.7164804935455322,-1.5210022926330566,-1.6265308856964111,-3.062727451324463,-3.9922735691070557,-2.34765887260437,-4.071780204772949,-3.207366943359375,-0.22577127814292908,-0.2738311290740967,-0.16812852025032043,-0.2668973505496979,-0.2175057977437973,-0.8180553913116455,-0.7081778645515442,-0.540752649307251,-0.5054641366004944,-0.5253906846046448,-0.04567868635058403,-0.038605790585279465,-0.02996869571506977,-0.02670041285455227,-0.028469612821936607
6.766766766766767,6.766766766766767,6.766766766766767,6.766766766766767,6.766766766766767,0.3367359936237335,0.31283116340637207,0.22772851586341858,0.24272169172763824,0.2359912246465683,-2.6168105602264404,-2.2051634788513184,-1.7152705192565918,-1.5190969705581665,-1.6249730587005615,-3.0709145069122314,-3.9993598461151123,-2.353070020675659,-4.07683801651001,-3.2126240730285645,-0.22622838616371155,-0.2742173969745636,-0.16842839121818542,-0.2671644687652588,-0.2177906334400177,-0.8176796436309814,-0.7076883316040039,-0.5404647588729858,-0.5049650073051453,-0.5249974727630615,-0.04565099626779556,-0.038572221994400024,-0.029948081821203232,-0.026667699217796326,-0.028442949056625366
6.776776776776777,6.776776776776777,6.776776776776777,6.776776776776777,6.776776776776777,0.3367339074611664,0.3127714991569519,0.2277131825685501,0.24262635409832,0.23593640327453613,-2.615178346633911,-2.2031972408294678,-1.7140581607818604,-1.517189383506775,-1.6234134435653687,-3.0790975093841553,-4.006441593170166,-2.3584787845611572,-4.081890106201172,-3.2178773880004883,-0.22668521106243134,-0.27460333704948425,-0.1687280833721161,-0.26743122935295105,-0.218075230717659,-0.8173030018806458,-0.7071979641914368,-0.5401761531829834,-0.5044652819633484,-0.5246036052703857,-0.045623257756233215,-0.038538604974746704,-0.02992742881178856,-0.026634955778717995,-0.028416253626346588
6.786786786786787,6.786786786786787,6.786786786786787,6.786786786786787,6.786786786786787,0.3367314338684082,0.3127114772796631,0.22769756615161896,0.2425307333469391,0.2358812540769577,-2.6135427951812744,-2.2012288570404053,-1.712843656539917,-1.5152802467346191,-1.6218514442443848,-3.0872769355773926,-4.0135178565979,-2.363884449005127,-4.086936950683594,-3.2231266498565674,-0.22714176774024963,-0.27498894929885864,-0.16902753710746765,-0.26769769191741943,-0.21835952997207642,-0.8169252872467041,-0.706706702709198,-0.5398868918418884,-0.5039649605751038,-0.5242090821266174,-0.04559545964002609,-0.038504939526319504,-0.02990674041211605,-0.026602180674672127,-0.028389520943164825
6.796796796796797,6.796796796796797,6.796796796796797,6.796796796796797,6.796796796796797,0.3367285132408142,0.3126510679721832,0.2276817113161087,0.24243487417697906,0.2358258217573166,-2.6119041442871094,-2.1992573738098145,-1.7116273641586304,-1.5133693218231201,-1.6202877759933472,-3.0954525470733643,-4.020589828491211,-2.3692872524261475,-4.091979026794434,-3.228372097015381,-0.22759804129600525,-0.2753742039203644,-0.1693268120288849,-0.26796382665634155,-0.21864357590675354,-0.816546618938446,-0.7062146663665771,-0.5395970344543457,-0.5034639835357666,-0.5238139033317566,-0.04556760564446449,-0.03847123309969902,-0.029886018484830856,-0.026569370180368423,-0.028362752869725227
6.806806806806807,6.806806806806807,6.806806806806807,6.806806806806807,6.806806806806807,0.3367252051830292,0.31259024143218994,0.22766554355621338,0.242338627576828,0.2357701063156128,-2.610262393951416,-2.1972830295562744,-1.7104088068008423,-1.5114563703536987,-1.618721842765808,-3.103624105453491,-4.027656555175781,-2.3746871948242188,-4.097016334533691,-3.2336132526397705,-0.228054016828537,-0.27575913071632385,-0.16962586343288422,-0.268229603767395,-0.21892735362052917,-0.816166877746582,-0.7057216763496399,-0.5393064022064209,-0.5029624104499817,-0.5234180688858032,-0.045539695769548416,-0.03843747451901436,-0.02986525557935238,-0.026536529883742332,-0.028335949406027794
6.816816816816817,6.816816816816817,6.816816816816817,6.816816816816817,6.816816816816817,0.3367214500904083,0.312529057264328,0.22764910757541656,0.24224215745925903,0.2357141226530075,-2.608617067337036,-2.1953063011169434,-1.7091883420944214,-1.5095417499542236,-1.6171543598175049,-3.1117920875549316,-4.0347185134887695,-2.380084276199341,-4.102048397064209,-3.2388508319854736,-0.22850973904132843,-0.27614372968673706,-0.16992472112178802,-0.2684950828552246,-0.21921087801456451,-0.8157861828804016,-0.705227792263031,-0.5390151739120483,-0.5024601817131042,-0.5230216383934021,-0.04551173001527786,-0.03840366750955582,-0.029844457283616066,-0.026503650471568108,-0.028309114277362823
6.826826826826827,6.826826826826827,6.826826826826827,6.826826826826827,6.826826826826827,0.33671730756759644,0.312467485666275,0.22763240337371826,0.2421453297138214,0.23565781116485596,-2.606968879699707,-2.193326950073242,-1.7079657316207886,-1.5076249837875366,-1.6155844926834106,-3.1199562549591064,-4.041775226593018,-2.3854782581329346,-4.1070756912231445,-3.244084119796753,-0.228965163230896,-0.2765279710292816,-0.17022335529327393,-0.26876020431518555,-0.21949410438537598,-0.81540447473526,-0.70473313331604,-0.5387232899665833,-0.5019574165344238,-0.5226246118545532,-0.04548371210694313,-0.03836981579661369,-0.029823623597621918,-0.026470746845006943,-0.028282245621085167
6.836836836836837,6.836836836836837,6.836836836836837,6.836836836836837,6.836836836836837,0.33671271800994873,0.312405526638031,0.22761540114879608,0.2420482337474823,0.23560121655464172,-2.6053173542022705,-2.191344738006592,-1.7067407369613647,-1.5057064294815063,-1.6140124797821045,-3.1281166076660156,-4.048827171325684,-2.390869617462158,-4.11209774017334,-3.2493138313293457,-0.22942031919956207,-0.2769119143486023,-0.1705217808485031,-0.2690250277519226,-0.21977707743644714,-0.8150216937065125,-0.7042375802993774,-0.5384307503700256,-0.5014539361000061,-0.522226870059967,-0.045455630868673325,-0.03833591938018799,-0.029802752658724785,-0.026437805965542793,-0.028255339711904526
6.846846846846847,6.846846846846847,6.846846846846847,6.846846846846847,6.846846846846847,0.3367077708244324,0.31234318017959595,0.22759811580181122,0.2419508546590805,0.2355443388223648,-2.6036629676818848,-2.189359664916992,-1.7055137157440186,-1.5037860870361328,-1.6124389171600342,-3.136273145675659,-4.055873870849609,-2.3962576389312744,-4.117114543914795,-3.2545392513275146,-0.22987519204616547,-0.27729544043540955,-0.17081999778747559,-0.269289493560791,-0.22005978226661682,-0.814638078212738,-0.703741192817688,-0.5381375551223755,-0.5009499192237854,-0.5218284726142883,-0.04542750120162964,-0.0383019745349884,-0.029781846329569817,-0.026404833421111107,-0.02822839841246605
6.856856856856857,6.856856856856857,6.856856856856857,6.856856856856857,6.856856856856857,0.3367023468017578,0.31228047609329224,0.22758057713508606,0.24185317754745483,0.235487163066864,-2.6020050048828125,-2.1873724460601807,-1.704284906387329,-1.5018638372421265,-1.6108629703521729,-3.144425630569458,-4.062915802001953,-2.4016430377960205,-4.122126579284668,-3.259760618209839,-0.23032978177070618,-0.2776786983013153,-0.17111800611019135,-0.26955363154411316,-0.22034220397472382,-0.8142533302307129,-0.7032438516616821,-0.537843644618988,-0.5004452466964722,-0.5214294791221619,-0.04539931192994118,-0.03826797753572464,-0.029760900884866714,-0.026371829211711884,-0.028201421722769737
6.866866866866867,6.866866866866867,6.866866866866867,6.866866866866867,6.866866866866867,0.3366965651512146,0.3122173547744751,0.22756274044513702,0.2417551875114441,0.23542971909046173,-2.600343942642212,-2.1853816509246826,-1.7030538320541382,-1.499940037727356,-1.6092854738235474,-3.152574300765991,-4.069952487945557,-2.4070253372192383,-4.127133846282959,-3.2649784088134766,-0.2307840883731842,-0.27806156873703003,-0.1714158058166504,-0.2698174715042114,-0.22062437236309052,-0.8138676881790161,-0.7027456760406494,-0.5375491380691528,-0.4999399781227112,-0.5210298299789429,-0.04537107050418854,-0.03823393955826759,-0.029739921912550926,-0.026338791474699974,-0.02817441336810589
6.876876876876877,6.876876876876877,6.876876876876877,6.876876876876877,6.876876876876877,0.3366903066635132,0.3121538758277893,0.2275446504354477,0.24165688455104828,0.23537196218967438,-2.598679542541504,-2.1833889484405518,-1.701820731163025,-1.498013973236084,-1.6077057123184204,-3.1607189178466797,-4.076984882354736,-2.412404775619507,-4.132135391235352,-3.2701916694641113,-0.23123809695243835,-0.2784441411495209,-0.17171341180801392,-0.27008095383644104,-0.22090625762939453,-0.8134809732437134,-0.7022467255592346,-0.5372539162635803,-0.49943408370018005,-0.5206295251846313,-0.04534276947379112,-0.03819985315203667,-0.029718901962041855,-0.026305722072720528,-0.028147369623184204
6.886886886886887,6.886886886886887,6.886886886886887,6.886886886886887,6.886886886886887,0.3366836905479431,0.3120900094509125,0.22752626240253448,0.24155831336975098,0.23531398177146912,-2.5970120429992676,-2.1813931465148926,-1.7005856037139893,-1.496086597442627,-1.6061242818832397,-3.1688601970672607,-4.084012031555176,-2.417781114578247,-4.13713264465332,-3.2754013538360596,-0.2316918522119522,-0.27882635593414307,-0.17201077938079834,-0.2703441083431244,-0.22118788957595825,-0.8130932450294495,-0.7017468214035034,-0.5369580388069153,-0.4989275634288788,-0.5202286243438721,-0.04531441256403923,-0.03816571831703186,-0.029697848483920097,-0.026272621005773544,-0.028120290488004684
6.896896896896897,6.896896896896897,6.896896896896897,6.896896896896897,6.896896896896897,0.3366766571998596,0.3120257556438446,0.2275075912475586,0.241459459066391,0.23525561392307281,-2.595341682434082,-2.1793949604034424,-1.6993480920791626,-1.494156837463379,-1.604540467262268,-3.176997423171997,-4.091033935546875,-2.423154830932617,-4.142124176025391,-3.280606746673584,-0.2321453094482422,-0.2792082130908966,-0.17230796813964844,-0.2706069350242615,-0.2214692234992981,-0.8127045631408691,-0.7012461423873901,-0.5366615056991577,-0.49842044711112976,-0.5198270678520203,-0.04528600350022316,-0.03813154250383377,-0.029676757752895355,-0.026239486411213875,-0.02809317782521248
6.906906906906907,6.906906906906907,6.906906906906907,6.906906906906907,6.906906906906907,0.3366692364215851,0.3119611442089081,0.22748862206935883,0.24136027693748474,0.2351970225572586,-2.593668222427368,-2.177394151687622,-1.6981085538864136,-1.4922256469726562,-1.6029549837112427,-3.1851305961608887,-4.098050594329834,-2.42852520942688,-4.147110462188721,-3.2858083248138428,-0.23259848356246948,-0.2795897424221039,-0.17260490357875824,-0.2708694040775299,-0.22175031900405884,-0.8123149275779724,-0.7007445096969604,-0.5363643765449524,-0.497912734746933,-0.5194248557090759,-0.04525753855705261,-0.038097310811281204,-0.029655633494257927,-0.02620632015168667,-0.028066027909517288
6.916916916916917,6.916916916916917,6.916916916916917,6.916916916916917,6.916916916916917,0.33666133880615234,0.31189611554145813,0.22746936976909637,0.2412608116865158,0.23513813316822052,-2.5919907093048096,-2.1753907203674316,-1.6968669891357422,-1.4902923107147217,-1.601367473602295,-3.1932599544525146,-4.105062961578369,-2.4338927268981934,-4.152092456817627,-3.2910056114196777,-0.2330513596534729,-0.2799709439277649,-0.17290166020393372,-0.27113157510757446,-0.2220311015844345,-0.8119242787361145,-0.7002420425415039,-0.5360665321350098,-0.49740439653396606,-0.5190219879150391,-0.04522901773452759,-0.038063038140535355,-0.029634470120072365,-0.026173122227191925,-0.02803884446620941
6.926926926926927,6.926926926926927,6.926926926926927,6.926926926926927,6.926926926926927,0.33665308356285095,0.3118307292461395,0.2274499088525772,0.2411610633134842,0.23507893085479736,-2.59031081199646,-2.173384428024292,-1.695623755455017,-1.488357424736023,-1.5997779369354248,-3.201385498046875,-4.112070083618164,-2.4392571449279785,-4.157068729400635,-3.296199083328247,-0.23350396752357483,-0.28035178780555725,-0.17319820821285248,-0.27139341831207275,-0.22231163084506989,-0.8115324974060059,-0.6997387409210205,-0.5357680320739746,-0.496895432472229,-0.5186185240745544,-0.04520043730735779,-0.038028717041015625,-0.029613271355628967,-0.026139890775084496,-0.028011631220579147
6.936936936936937,6.936936936936937,6.936936936936937,6.936936936936937,6.936936936936937,0.33664435148239136,0.3117649257183075,0.2274300903081894,0.2410610169172287,0.2350194752216339,-2.588627338409424,-2.1713755130767822,-1.6943777799606323,-1.4864206314086914,-1.5981864929199219,-3.2095067501068115,-4.1190714836120605,-2.4446187019348145,-4.1620402336120605,-3.3013882637023926,-0.2339562624692917,-0.28073227405548096,-0.17349451780319214,-0.2716549038887024,-0.22259189188480377,-0.8111398816108704,-0.6992346048355103,-0.5354689359664917,-0.4963858723640442,-0.5182144045829773,-0.04517180845141411,-0.037994351238012314,-0.029592037200927734,-0.02610662952065468,-0.0279843807220459
6.946946946946947,6.946946946946947,6.946946946946947,6.946946946946947,6.946946946946947,0.3366352915763855,0.3116987347602844,0.22741003334522247,0.24096065759658813,0.23495975136756897,-2.5869410037994385,-2.169363498687744,-1.6931300163269043,-1.4844820499420166,-1.5965931415557861,-3.2176244258880615,-4.126068115234375,-2.449977159500122,-4.167006492614746,-3.3065738677978516,-0.23440830409526825,-0.281112402677536,-0.17379061877727509,-0.27191606163978577,-0.22287189960479736,-0.8107461929321289,-0.6987295746803284,-0.5351690649986267,-0.4958757162094116,-0.5178096294403076,-0.04514311999082565,-0.03795993700623512,-0.029570763930678368,-0.026073334738612175,-0.027957092970609665
6.956956956956957,6.956956956956957,6.956956956956957,6.956956956956957,6.956956956956957,0.33662572503089905,0.3116322159767151,0.22738970816135406,0.2408600151538849,0.234899640083313,-2.5852510929107666,-2.167349338531494,-1.691880464553833,-1.4825414419174194,-1.5949976444244385,-3.2257378101348877,-4.133060455322266,-2.4553329944610596,-4.17196798324585,-3.3117549419403076,-0.23486003279685974,-0.2814922332763672,-0.1740865409374237,-0.2721768915653229,-0.22315159440040588,-0.810351550579071,-0.6982236504554749,-0.534868597984314,-0.4953649938106537,-0.5174042582511902,-0.04511437565088272,-0.03792547807097435,-0.029549455270171165,-0.026040010154247284,-0.027929773554205894
6.966966966966967,6.966966966966967,6.966966966966967,6.966966966966967,6.966966966966967,0.33661580085754395,0.3115652799606323,0.22736907005310059,0.24075904488563538,0.2348393201828003,-2.5835583209991455,-2.165332317352295,-1.6906284093856812,-1.480599045753479,-1.5934001207351685,-3.2338476181030273,-4.140047073364258,-2.4606854915618896,-4.176923751831055,-3.316932201385498,-0.23531149327754974,-0.2818716764450073,-0.17438220977783203,-0.2724373936653137,-0.2234310358762741,-0.8099558353424072,-0.6977169513702393,-0.5345675349235535,-0.49485352635383606,-0.516998291015625,-0.04508557543158531,-0.0378909707069397,-0.029528111219406128,-0.026006648316979408,-0.027902422472834587
6.976976976976977,6.976976976976977,6.976976976976977,6.976976976976977,6.976976976976977,0.3366054892539978,0.3114979565143585,0.2273481786251068,0.24065783619880676,0.23477871716022491,-2.581862688064575,-2.1633129119873047,-1.6893744468688965,-1.4786553382873535,-1.5918010473251343,-3.2419533729553223,-4.14702844619751,-2.4660348892211914,-4.1818742752075195,-3.3221051692962646,-0.23576265573501587,-0.2822507917881012,-0.17467768490314484,-0.2726975381374359,-0.22371020913124084,-0.809559166431427,-0.697209358215332,-0.5342657566070557,-0.49434158205986023,-0.5165916085243225,-0.045056723058223724,-0.03785641863942146,-0.029506733641028404,-0.025973260402679443,-0.027875032275915146
6.986986986986987,6.986986986986987,6.986986986986987,6.986986986986987,6.986986986986987,0.33659470081329346,0.3114302456378937,0.22732700407505035,0.2405562698841095,0.23471781611442566,-2.5801634788513184,-2.1612906455993652,-1.688118577003479,-1.4767091274261475,-1.5901998281478882,-3.2500548362731934,-4.15400505065918,-2.471381425857544,-4.1868205070495605,-3.3272745609283447,-0.23621352016925812,-0.2826295495033264,-0.17497293651103973,-0.27295738458633423,-0.2239891141653061,-0.8091615438461304,-0.6967008709907532,-0.5339633226394653,-0.49382898211479187,-0.5161843299865723,-0.04502781480550766,-0.03782181814312935,-0.029485315084457397,-0.025939837098121643,-0.027847610414028168
6.996996996996997,6.996996996996997,6.996996996996997,6.996996996996997,6.996996996996997,0.33658355474472046,0.3113621771335602,0.2273055613040924,0.24045448005199432,0.23465661704540253,-2.578460931777954,-2.1592655181884766,-1.68686044216156,-1.474761724472046,-1.5885965824127197,-3.258152484893799,-4.160976409912109,-2.476724863052368,-4.191761016845703,-3.332439422607422,-0.23666410148143768,-0.28300797939300537,-0.17526797950267792,-0.2732168436050415,-0.22426772117614746,-0.8087629079818726,-0.6961915493011475,-0.5336602330207825,-0.49331578612327576,-0.5157763957977295,-0.04499884694814682,-0.037787169218063354,-0.029463863000273705,-0.025906383991241455,-0.027820153161883354
7.007007007007007,7.007007007007007,7.007007007007007,7.007007007007007,7.007007007007007,0.33657196164131165,0.31129372119903564,0.2272838056087494,0.2403523325920105,0.23459511995315552,-2.5767555236816406,-2.157238245010376,-1.6856000423431396,-1.4728119373321533,-1.5869916677474976,-3.2662463188171387,-4.167943000793457,-2.482065439224243,-4.196696758270264,-3.3376002311706543,-0.23711439967155457,-0.28338608145713806,-0.1755627989768982,-0.2734760046005249,-0.22454607486724854,-0.8083632588386536,-0.6956813931465149,-0.5333565473556519,-0.4928020238876343,-0.515367865562439,-0.0449698269367218,-0.03775247931480408,-0.029442375525832176,-0.02587290108203888,-0.027792662382125854
7.017017017017017,7.017017017017017,7.017017017017017,7.017017017017017,7.017017017017017,0.3365599513053894,0.31122487783432007,0.22726179659366608,0.24024991691112518,0.23453335464000702,-2.5750467777252197,-2.155208110809326,-1.6843379735946655,-1.4708606004714966,-1.585384488105774,-3.274336099624634,-4.174903869628906,-2.4874026775360107,-4.201627254486084,-3.342756986618042,-0.23756439983844757,-0.2837637960910797,-0.17585740983486176,-0.27373483777046204,-0.22482413053512573,-0.8079626560211182,-0.6951704621315002,-0.5330521464347839,-0.49228763580322266,-0.5149586796760559,-0.044940754771232605,-0.03771774098277092,-0.029420848935842514,-0.025839384645223618,-0.02776513807475567
7.027027027027027,7.027027027027027,7.027027027027027,7.027027027027027,7.027027027027027,0.3365475535392761,0.31115567684173584,0.22723951935768127,0.24014723300933838,0.23447127640247345,-2.5733354091644287,-2.1531753540039062,-1.6830737590789795,-1.4689075946807861,-1.583775520324707,-3.282421827316284,-4.181859970092773,-2.492737054824829,-4.206552505493164,-3.347909688949585,-0.2380141168832779,-0.2841411530971527,-0.1761518120765686,-0.2739933133125305,-0.22510193288326263,-0.8075610995292664,-0.6946585774421692,-0.5327471494674683,-0.4917725622653961,-0.5145488977432251,-0.04491162672638893,-0.03768295794725418,-0.029399290680885315,-0.02580583281815052,-0.027737580239772797
7.037037037037037,7.037037037037037,7.037037037037037,7.037037037037037,7.037037037037037,0.3365347683429718,0.3110860586166382,0.2272169142961502,0.24004420638084412,0.2344089299440384,-2.571620464324951,-2.151139497756958,-1.6818071603775024,-1.4669528007507324,-1.5821645259857178,-3.29050350189209,-4.1888108253479,-2.498068332672119,-4.211472034454346,-3.353058338165283,-0.23846353590488434,-0.28451821208000183,-0.17644599080085754,-0.27425146102905273,-0.22537943720817566,-0.8071584701538086,-0.6941458582878113,-0.5324413776397705,-0.4912569522857666,-0.5141384601593018,-0.04488244280219078,-0.03764812648296356,-0.029377689585089684,-0.025772251188755035,-0.02770998887717724
7.047047047047047,7.047047047047047,7.047047047047047,7.047047047047047,7.047047047047047,0.3365215063095093,0.3110160827636719,0.22719407081604004,0.23994089663028717,0.23434628546237946,-2.569901943206787,-2.149101495742798,-1.6805388927459717,-1.4649958610534668,-1.5805517435073853,-3.298581123352051,-4.195756912231445,-2.503396511077881,-4.2163872718811035,-3.3582026958465576,-0.2389126718044281,-0.2848948836326599,-0.17673996090888977,-0.2745092809200287,-0.2256566733121872,-0.8067548871040344,-0.6936322450637817,-0.5321350693702698,-0.49074074625968933,-0.5137274265289307,-0.044853199273347855,-0.03761324658989906,-0.029356058686971664,-0.025738639757037163,-0.027682363986968994
7.057057057057057,7.057057057057057,7.057057057057057,7.057057057057057,7.057057057057057,0.3365078568458557,0.3109457194805145,0.22717095911502838,0.23983731865882874,0.23428335785865784,-2.568180799484253,-2.1470608711242676,-1.67926824092865,-1.4630374908447266,-1.5789368152618408,-3.306654930114746,-4.202697277069092,-2.5087215900421143,-4.221296787261963,-3.3633430004119873,-0.23936150968074799,-0.28527122735977173,-0.1770337074995041,-0.274766743183136,-0.22593364119529724,-0.8063503503799438,-0.6931178569793701,-0.5318280458450317,-0.49022388458251953,-0.5133156776428223,-0.04482390731573105,-0.03757832571864128,-0.029334386810660362,-0.025704994797706604,-0.027654701843857765
7.067067067067067,7.067067067067067,7.067067067067067,7.067067067067067,7.067067067067067,0.3364938199520111,0.31087496876716614,0.22714754939079285,0.23973339796066284,0.23422016203403473,-2.5664563179016113,-2.145017147064209,-1.6779956817626953,-1.4610769748687744,-1.5773199796676636,-3.3147242069244385,-4.209632873535156,-2.5140438079833984,-4.22620153427124,-3.3684794902801514,-0.2398100346326828,-0.2856472134590149,-0.1773272305727005,-0.2750239074230194,-0.2262103408575058,-0.8059447407722473,-0.6926026344299316,-0.531520426273346,-0.48970651626586914,-0.5129033327102661,-0.04479455575346947,-0.03754335641860962,-0.029312685132026672,-0.025671321898698807,-0.02762700617313385
7.077077077077077,7.077077077077077,7.077077077077077,7.077077077077077,7.077077077077077,0.3364793658256531,0.3108038604259491,0.22712384164333344,0.23962923884391785,0.23415662348270416,-2.5647287368774414,-2.1429712772369385,-1.6767210960388184,-1.4591147899627686,-1.575701117515564,-3.3227896690368652,-4.2165632247924805,-2.519362688064575,-4.231101036071777,-3.3736114501953125,-0.24025829136371613,-0.2860228419303894,-0.1776205450296402,-0.2752806842327118,-0.22648672759532928,-0.8055381178855896,-0.6920865178108215,-0.5312121510505676,-0.4891885221004486,-0.5124903321266174,-0.04476514831185341,-0.03750833868980408,-0.02929094433784485,-0.025637615472078323,-0.02759927697479725
7.087087087087087,7.087087087087087,7.087087087087087,7.087087087087087,7.087087087087087,0.33646446466445923,0.31073233485221863,0.22709986567497253,0.2395247370004654,0.2340928614139557,-2.5629982948303223,-2.140922784805298,-1.675444483757019,-1.4571510553359985,-1.574080467224121,-3.3308510780334473,-4.223488807678223,-2.5246784687042236,-4.235995292663574,-3.37873911857605,-0.24070623517036438,-0.28639811277389526,-0.1779136210680008,-0.2755371630191803,-0.22676284611225128,-0.805130660533905,-0.6915695071220398,-0.530903160572052,-0.48866984248161316,-0.5120767951011658,-0.04473569244146347,-0.03747327998280525,-0.02926916815340519,-0.025603875517845154,-0.02757151797413826
7.097097097097097,7.097097097097097,7.097097097097097,7.097097097097097,7.097097097097097,0.33644914627075195,0.3106604516506195,0.22707565128803253,0.23941996693611145,0.23402877151966095,-2.5612640380859375,-2.138871431350708,-1.6741658449172974,-1.4551852941513062,-1.5724577903747559,-3.3389086723327637,-4.230408668518066,-2.529991388320923,-4.240883827209473,-3.3838632106781006,-0.24115389585494995,-0.28677305579185486,-0.17820651829242706,-0.27579328417778015,-0.22703871130943298,-0.8047220706939697,-0.691051721572876,-0.5305935144424438,-0.4881506860256195,-0.5116625428199768,-0.04470617696642876,-0.03743816912174225,-0.029247352853417397,-0.025570109486579895,-0.027543721720576286
7.107107107107107,7.107107107107107,7.107107107107107,7.107107107107107,7.107107107107107,0.33643344044685364,0.31058818101882935,0.22705110907554626,0.23931491374969482,0.23396442830562592,-2.5595271587371826,-2.136817693710327,-1.6728848218917847,-1.4532177448272705,-1.570833444595337,-3.346961736679077,-4.237323760986328,-2.5353009700775146,-4.245768070220947,-3.3889827728271484,-0.24160125851631165,-0.2871476411819458,-0.17849916219711304,-0.27604907751083374,-0.2273142784833908,-0.8043125867843628,-0.6905331015586853,-0.5302833318710327,-0.4876308739185333,-0.5112476944923401,-0.044676609337329865,-0.03740301728248596,-0.029225505888462067,-0.0255363080650568,-0.027515891939401627
7.117117117117117,7.117117117117117,7.117117117117117,7.117117117117117,7.117117117117117,0.3364173471927643,0.31051552295684814,0.2270263135433197,0.23920956254005432,0.2338997721672058,-2.5577871799468994,-2.134761095046997,-1.6716022491455078,-1.4512484073638916,-1.5692070722579956,-3.355010747909546,-4.244233131408691,-2.5406076908111572,-4.250646591186523,-3.3940985202789307,-0.24204832315444946,-0.2875218689441681,-0.1787915974855423,-0.2763045132160187,-0.22758957743644714,-0.8039021492004395,-0.6900135278701782,-0.5299724340438843,-0.487110435962677,-0.5108322501182556,-0.044646985828876495,-0.037367817014455795,-0.029203621670603752,-0.02550247311592102,-0.02748802863061428
7.127127127127127,7.127127127127127,7.127127127127127,7.127127127127127,7.127127127127127,0.3364008069038391,0.3104424476623535,0.22700123488903046,0.23910389840602875,0.23383484780788422,-2.5560436248779297,-2.1327016353607178,-1.6703174114227295,-1.449277400970459,-1.5675787925720215,-3.363055944442749,-4.251137733459473,-2.5459110736846924,-4.255519866943359,-3.39920973777771,-0.2424950897693634,-0.28789573907852173,-0.17908382415771484,-0.27655962109565735,-0.2278645932674408,-0.8034905791282654,-0.6894932389259338,-0.5296608805656433,-0.4865894019603729,-0.5104161500930786,-0.04461730644106865,-0.037332575768232346,-0.029181702062487602,-0.025468608364462852,-0.02746013179421425
7.137137137137137,7.137137137137137,7.137137137137137,7.137137137137137,7.137137137137137,0.3363838493824005,0.310369074344635,0.22697587311267853,0.23899796605110168,0.23376964032649994,-2.55429744720459,-2.1306400299072266,-1.6690304279327393,-1.4473044872283936,-1.5659486055374146,-3.371096611022949,-4.258037090301514,-2.5512115955352783,-4.260387897491455,-3.4043169021606445,-0.24294155836105347,-0.2882692813873291,-0.17937582731246948,-0.27681440114974976,-0.22813934087753296,-0.8030781149864197,-0.688971996307373,-0.529348611831665,-0.4860678017139435,-0.5099993944168091,-0.044587571173906326,-0.03729728236794472,-0.02915974333882332,-0.025434713810682297,-0.02743219956755638
7.147147147147147,7.147147147147147,7.147147147147147,7.147147147147147,7.147147147147147,0.3363664746284485,0.3102952539920807,0.22695022821426392,0.23889172077178955,0.2337041199207306,-2.5525476932525635,-2.1285758018493652,-1.667741298675537,-1.445330023765564,-1.5643163919448853,-3.379133462905884,-4.264930725097656,-2.556508779525757,-4.2652506828308105,-3.4094197750091553,-0.24338772892951965,-0.28864240646362305,-0.17966759204864502,-0.2770688235759735,-0.22841379046440125,-0.8026646375656128,-0.6884499788284302,-0.5290358066558838,-0.4855455756187439,-0.5095820426940918,-0.044557780027389526,-0.037261947989463806,-0.029137752950191498,-0.025400787591934204,-0.027404235675930977
7.157157157157157,7.157157157157157,7.157157157157157,7.157157157157157,7.157157157157157,0.3363487124443054,0.3102211058139801,0.22692431509494781,0.23878520727157593,0.23363830149173737,-2.550795316696167,-2.126508951187134,-1.6664502620697021,-1.4433536529541016,-1.562682032585144,-3.3871662616729736,-4.271820068359375,-2.561802864074707,-4.270108699798584,-3.4145188331604004,-0.24383361637592316,-0.2890152633190155,-0.17995916306972504,-0.277322918176651,-0.22868797183036804,-0.8022502064704895,-0.6879270672798157,-0.5287222862243652,-0.4850228428840637,-0.5091640949249268,-0.044527940452098846,-0.037226565182209015,-0.029115723446011543,-0.025366833433508873,-0.027376238256692886
7.167167167167167,7.167167167167167,7.167167167167167,7.167167167167167,7.167167167167167,0.3363305330276489,0.3101465702056885,0.22689813375473022,0.23867835104465485,0.23357222974300385,-2.549039363861084,-2.1244394779205322,-1.6651573181152344,-1.4413752555847168,-1.5610460042953491,-3.3951947689056396,-4.278703212738037,-2.56709361076355,-4.274960994720459,-3.4196133613586426,-0.2442791908979416,-0.28938770294189453,-0.18025049567222595,-0.2775766849517822,-0.22896187007427216,-0.8018348217010498,-0.6874033808708191,-0.5284081101417542,-0.48449939489364624,-0.5087454915046692,-0.04449804499745369,-0.03719113767147064,-0.029093660414218903,-0.025332843884825706,-0.02734820730984211
7.177177177177177,7.177177177177177,7.177177177177177,7.177177177177177,7.177177177177177,0.3363119065761566,0.3100716173648834,0.22687168419361115,0.23857122659683228,0.23350587487220764,-2.5472803115844727,-2.1223671436309814,-1.6638624668121338,-1.4393954277038574,-1.5594083070755005,-3.4032187461853027,-4.285581588745117,-2.5723814964294434,-4.279808521270752,-3.424704074859619,-0.24472445249557495,-0.2897598147392273,-0.18054161965847015,-0.2778300940990448,-0.2292354851961136,-0.8014183640480042,-0.6868787407875061,-0.5280933380126953,-0.48397544026374817,-0.5083262920379639,-0.04446808993816376,-0.03715566173195839,-0.029071561992168427,-0.0252988263964653,-0.027320142835378647
7.187187187187187,7.187187187187187,7.187187187187187,7.187187187187187,7.187187187187187,0.33629295229911804,0.30999627709388733,0.2268449068069458,0.2384638488292694,0.23343920707702637,-2.545518636703491,-2.1202921867370605,-1.662564992904663,-1.4374140501022339,-1.5577682256698608,-3.4112391471862793,-4.292454242706299,-2.5776662826538086,-4.2846503257751465,-3.4297902584075928,-0.24516944587230682,-0.2901315689086914,-0.18083252012729645,-0.2780831754207611,-0.22950881719589233,-0.8010010123252869,-0.686353325843811,-0.5277778506278992,-0.48345085978507996,-0.507906436920166,-0.044438086450099945,-0.03712014481425285,-0.029049428179860115,-0.02526477538049221,-0.02729204297065735
7.197197197197197,7.197197197197197,7.197197197197197,7.197197197197197,7.197197197197197,0.33627352118492126,0.3099205791950226,0.22681790590286255,0.23835614323616028,0.2333722710609436,-2.5437533855438232,-2.1182146072387695,-1.6612660884857178,-1.4354302883148193,-1.556126594543457,-3.419255018234253,-4.299322128295898,-2.5829474925994873,-4.289487361907959,-3.4348721504211426,-0.24561411142349243,-0.29050296545028687,-0.18112318217754364,-0.27833589911460876,-0.2297818660736084,-0.8005825877189636,-0.6858270764350891,-0.5274618268013,-0.4829256534576416,-0.5074859261512756,-0.04440802335739136,-0.03708457946777344,-0.029027258977293968,-0.025230692699551582,-0.027263909578323364
7.207207207207207,7.207207207207207,7.207207207207207,7.207207207207207,7.207207207207207,0.33625367283821106,0.3098445534706116,0.22679059207439423,0.23824815452098846,0.23330505192279816,-2.541984796524048,-2.116135358810425,-1.6599647998809814,-1.4334453344345093,-1.5544828176498413,-3.427266836166382,-4.306184768676758,-2.588225841522217,-4.294318199157715,-3.4399499893188477,-0.24605849385261536,-0.29087400436401367,-0.18141363561153412,-0.27858826518058777,-0.23005464673042297,-0.8001632690429688,-0.6853000521659851,-0.5271450281143188,-0.4823998510837555,-0.5070648789405823,-0.04437790811061859,-0.03704896941781044,-0.029005052521824837,-0.025196578353643417,-0.027235746383666992
7.217217217217217,7.217217217217217,7.217217217217217,7.217217217217217,7.217217217217217,0.3362334370613098,0.30976805090904236,0.22676301002502441,0.23813986778259277,0.23323753476142883,-2.5402135848999023,-2.1140522956848145,-1.6586614847183228,-1.4314583539962769,-1.5528372526168823,-3.435274124145508,-4.313041687011719,-2.593501091003418,-4.299144744873047,-3.445023536682129,-0.2465025633573532,-0.2912446856498718,-0.1817038655281067,-0.2788403332233429,-0.23032712936401367,-0.7997428774833679,-0.6847721338272095,-0.5268276333808899,-0.4818735718727112,-0.5066431760787964,-0.04434773325920105,-0.03701331466436386,-0.02898280881345272,-0.025162439793348312,-0.027207547798752785
7.227227227227227,7.227227227227227,7.227227227227227,7.227227227227227,7.227227227227227,0.33621278405189514,0.3096911907196045,0.22673512995243073,0.238031268119812,0.23316974937915802,-2.5384392738342285,-2.111967086791992,-1.6573559045791626,-1.4294694662094116,-1.55118989944458,-3.443277359008789,-4.319893836975098,-2.5987730026245117,-4.3039655685424805,-3.4500927925109863,-0.246946319937706,-0.29161500930786133,-0.18199387192726135,-0.27909204363822937,-0.2305993288755417,-0.7993215322494507,-0.6842432618141174,-0.5265095829963684,-0.48134660720825195,-0.5062208771705627,-0.04431750997900963,-0.0369776114821434,-0.02896053157746792,-0.025128265842795372,-0.02717931568622589
7.237237237237237,7.237237237237237,7.237237237237237,7.237237237237237,7.237237237237237,0.33619168400764465,0.30961403250694275,0.22670701146125793,0.23792241513729095,0.23310166597366333,-2.536661386489868,-2.109879493713379,-1.6560487747192383,-1.4274792671203613,-1.549540400505066,-3.4512765407562256,-4.326740741729736,-2.604041814804077,-4.308781147003174,-3.455158233642578,-0.2473897933959961,-0.2919849753379822,-0.1822836548089981,-0.2793433964252472,-0.2308712601661682,-0.798899233341217,-0.6837136745452881,-0.5261909365653992,-0.4808190166950226,-0.5057979226112366,-0.04428723454475403,-0.03694186732172966,-0.02893822081387043,-0.025094058364629745,-0.02715105004608631
7.247247247247247,7.247247247247247,7.247247247247247,7.247247247247247,7.247247247247247,0.3361701965332031,0.3095364272594452,0.22667860984802246,0.23781326413154602,0.23303329944610596,-2.5348803997039795,-2.1077890396118164,-1.6547396183013916,-1.4254869222640991,-1.547888994216919,-3.4592716693878174,-4.333581924438477,-2.609307289123535,-4.313591957092285,-3.460219144821167,-0.24783295392990112,-0.29235461354255676,-0.18257321417331696,-0.27959442138671875,-0.23114289343357086,-0.7984759211540222,-0.6831831932067871,-0.5258716344833374,-0.4802909195423126,-0.5053742527961731,-0.04425689950585365,-0.03690607473254204,-0.028915872797369957,-0.02505982294678688,-0.027122749015688896
7.257257257257257,7.257257257257257,7.257257257257257,7.257257257257257,7.257257257257257,0.33614832162857056,0.309458464384079,0.22664986550807953,0.23770378530025482,0.2329646348953247,-2.5330970287323,-2.105696439743042,-1.6534279584884644,-1.423492670059204,-1.5462357997894287,-3.4672622680664062,-4.340417861938477,-2.614569664001465,-4.31839656829834,-3.465275764465332,-0.24827583134174347,-0.2927238345146179,-0.1828625500202179,-0.27984508872032166,-0.23141425848007202,-0.7980517745018005,-0.682651937007904,-0.5255516767501831,-0.4797621965408325,-0.5049500465393066,-0.0442265160381794,-0.036870237439870834,-0.028893491253256798,-0.025025557726621628,-0.027094416320323944
7.267267267267267,7.267267267267267,7.267267267267267,7.267267267267267,7.267267267267267,0.33612602949142456,0.30938008427619934,0.22662094235420227,0.23759403824806213,0.23289568722248077,-2.5313098430633545,-2.1036007404327393,-1.6521148681640625,-1.4214969873428345,-1.5445810556411743,-3.4752485752105713,-4.347248554229736,-2.619828939437866,-4.3231964111328125,-3.4703280925750732,-0.24871839582920074,-0.2930927276611328,-0.18315166234970093,-0.2800954282283783,-0.2316853255033493,-0.7976264953613281,-0.6821197867393494,-0.5252310037612915,-0.47923290729522705,-0.5045253038406372,-0.04419606924057007,-0.03683435544371605,-0.028871070593595505,-0.024991260841488838,-0.027066053822636604
7.277277277277277,7.277277277277277,7.277277277277277,7.277277277277277,7.277277277277277,0.33610326051712036,0.30930134654045105,0.22659164667129517,0.23748400807380676,0.23282645642757416,-2.529519557952881,-2.1015026569366455,-1.6507991552352905,-1.4194995164871216,-1.5429238080978394,-3.4832305908203125,-4.354074001312256,-2.62508487701416,-4.327990531921387,-3.4753763675689697,-0.24916063249111176,-0.29346126317977905,-0.18344055116176605,-0.2803454101085663,-0.2319561094045639,-0.7972002625465393,-0.6815868616104126,-0.5249097943305969,-0.47870296239852905,-0.5040998458862305,-0.04416557401418686,-0.03679843246936798,-0.028848618268966675,-0.02495693229138851,-0.02703765407204628
7.287287287287287,7.287287287287287,7.287287287287287,7.287287287287287,7.287287287287287,0.3360801339149475,0.3092222511768341,0.22656211256980896,0.2373737096786499,0.23275697231292725,-2.527726650238037,-2.0994019508361816,-1.6494815349578857,-1.417500615119934,-1.5412650108337402,-3.49120831489563,-4.360894203186035,-2.630337715148926,-4.332780361175537,-3.4804203510284424,-0.2496025562286377,-0.29382944107055664,-0.18372921645641327,-0.280595064163208,-0.23222662508487701,-0.7967730760574341,-0.6810530424118042,-0.524587869644165,-0.4781724810600281,-0.503673791885376,-0.04413502663373947,-0.036762457340955734,-0.02882612682878971,-0.024922572076320648,-0.02700922079384327
7.297297297297297,7.297297297297297,7.297297297297297,7.297297297297297,7.297297297297297,0.336056649684906,0.30914273858070374,0.22653232514858246,0.23726306855678558,0.23268714547157288,-2.525930404663086,-2.0972986221313477,-1.6481623649597168,-1.4154996871948242,-1.5396041870117188,-3.4991819858551025,-4.367708683013916,-2.635587215423584,-4.337563991546631,-3.485460042953491,-0.25004419684410095,-0.2941972315311432,-0.18401764333248138,-0.2808443605899811,-0.23249684274196625,-0.7963448762893677,-0.680518388748169,-0.5242653489112854,-0.47764143347740173,-0.503247082233429,-0.04410441964864731,-0.036726441234350204,-0.02880360186100006,-0.024888185784220695,-0.026980755850672722
7.307307307307307,7.307307307307307,7.307307307307307,7.307307307307307,7.307307307307307,0.3360326588153839,0.3090628683567047,0.2265022248029709,0.23715215921401978,0.2326170802116394,-2.5241310596466064,-2.0951929092407227,-1.6468405723571777,-1.4134968519210815,-1.5379416942596436,-3.5071511268615723,-4.374517917633057,-2.6408333778381348,-4.342342376708984,-3.490495204925537,-0.25048553943634033,-0.29456469416618347,-0.18430586159229279,-0.2810933291912079,-0.2327667772769928,-0.7959157824516296,-0.6799829006195068,-0.5239421129226685,-0.47710978984832764,-0.502819836139679,-0.044073764234781265,-0.036690376698970795,-0.028781041502952576,-0.024853765964508057,-0.026952259242534637
7.317317317317317,7.317317317317317,7.317317317317317,7.317317317317317,7.317317317317317,0.33600831031799316,0.30898261070251465,0.2264719009399414,0.23704098165035248,0.23254670202732086,-2.5223286151885986,-2.0930843353271484,-1.645517349243164,-1.4114925861358643,-1.536276936531067,-3.5151162147521973,-4.381321907043457,-2.6460764408111572,-4.347115516662598,-3.4955265522003174,-0.25092655420303345,-0.2949317991733551,-0.18459385633468628,-0.28134194016456604,-0.23303642868995667,-0.7954856157302856,-0.6794466376304626,-0.5236183404922485,-0.4765775799751282,-0.5023919939994812,-0.04404304921627045,-0.0366542711853981,-0.028758445754647255,-0.02481931820511818,-0.026923729106783867
7.327327327327327,7.327327327327327,7.327327327327327,7.327327327327327,7.327327327327327,0.3359834849834442,0.30890199542045593,0.22644123435020447,0.23692946135997772,0.23247604072093964,-2.5205228328704834,-2.0909736156463623,-1.6441917419433594,-1.4094866514205933,-1.5346105098724365,-3.5230767726898193,-4.388120651245117,-2.6513164043426514,-4.351883411407471,-3.5005531311035156,-0.2513672709465027,-0.2952985167503357,-0.18488161265850067,-0.28159022331237793,-0.23330579698085785,-0.7950544953346252,-0.6789094805717468,-0.5232937932014465,-0.4760447144508362,-0.5019634366035461,-0.04401228204369545,-0.03661812096834183,-0.02873581275343895,-0.024784836918115616,-0.02689516358077526
7.337337337337337,7.337337337337337,7.337337337337337,7.337337337337337,7.337337337337337,0.335958331823349,0.3088209927082062,0.22641029953956604,0.23681770265102386,0.23240511119365692,-2.518714189529419,-2.088860034942627,-1.6428641080856323,-1.4074785709381104,-1.532942295074463,-3.5310332775115967,-4.394913673400879,-2.656552791595459,-4.3566460609436035,-3.5055758953094482,-0.25180768966674805,-0.29566487669944763,-0.18516913056373596,-0.28183814883232117,-0.23357488214969635,-0.7946224212646484,-0.6783714890480042,-0.5229687094688416,-0.4755113124847412,-0.5015342831611633,-0.043981462717056274,-0.03658192232251167,-0.028713148087263107,-0.024750325828790665,-0.026866568252444267
7.347347347347347,7.347347347347347,7.347347347347347,7.347347347347347,7.347347347347347,0.3359327018260956,0.3087396025657654,0.22637911140918732,0.23670563101768494,0.23233388364315033,-2.516902446746826,-2.0867440700531006,-1.6415345668792725,-1.4054691791534424,-1.531272053718567,-3.538985252380371,-4.4017014503479,-2.6617860794067383,-4.361402988433838,-3.510593891143799,-0.25224778056144714,-0.2960308790206909,-0.18545643985271454,-0.28208571672439575,-0.23384365439414978,-0.794189453125,-0.6778327226638794,-0.522642970085144,-0.4749773442745209,-0.5011045932769775,-0.04395059123635292,-0.03654567897319794,-0.02869044803082943,-0.024715784937143326,-0.026837937533855438
7.357357357357357,7.357357357357357,7.357357357357357,7.357357357357357,7.357357357357357,0.3359067142009735,0.30865782499313354,0.2263476401567459,0.23659323155879974,0.23226238787174225,-2.515087842941284,-2.084625482559204,-1.6402028799057007,-1.4034574031829834,-1.5296001434326172,-3.546933174133301,-4.408483982086182,-2.66701602935791,-4.36615514755249,-3.5156078338623047,-0.25268760323524475,-0.29639652371406555,-0.185743510723114,-0.2823329567909241,-0.23411217331886292,-0.7937554121017456,-0.6772930026054382,-0.522316575050354,-0.4744427800178528,-0.5006741881370544,-0.04391966387629509,-0.03650939092040062,-0.028667710721492767,-0.0246812142431736,-0.026809275150299072
7.367367367367367,7.367367367367367,7.367367367367367,7.367367367367367,7.367367367367367,0.335880309343338,0.30857571959495544,0.22631590068340302,0.23648059368133545,0.23219060897827148,-2.513270139694214,-2.0825042724609375,-1.6388694047927856,-1.4014445543289185,-1.5279263257980347,-3.5548763275146484,-4.415261268615723,-2.6722428798675537,-4.370901584625244,-3.5206174850463867,-0.2531270682811737,-0.29676181077957153,-0.18603038787841797,-0.28257983922958374,-0.23438039422035217,-0.79332035779953,-0.6767526268959045,-0.5219895243644714,-0.47390758991241455,-0.5002432465553284,-0.04388868063688278,-0.03647306188941002,-0.02864493988454342,-0.024646611884236336,-0.02678057923913002
7.377377377377377,7.377377377377377,7.377377377377377,7.377377377377377,7.377377377377377,0.3358534574508667,0.3084931969642639,0.22628386318683624,0.23636767268180847,0.23211851716041565,-2.511449098587036,-2.080380439758301,-1.6375337839126587,-1.3994300365447998,-1.5262503623962402,-3.5628154277801514,-4.422032356262207,-2.67746639251709,-4.375642776489258,-3.525622844696045,-0.2535662353038788,-0.2971267104148865,-0.18631699681282043,-0.28282636404037476,-0.23464831709861755,-0.792884349822998,-0.6762112975120544,-0.5216618776321411,-0.47337186336517334,-0.4998116195201874,-0.043857641518116,-0.03643668442964554,-0.028622133657336235,-0.024611981585621834,-0.026751849800348282
7.387387387387387,7.387387387387387,7.387387387387387,7.387387387387387,7.387387387387387,0.33582615852355957,0.30841028690338135,0.22625157237052917,0.23625442385673523,0.23204617202281952,-2.509624719619751,-2.078254222869873,-1.6361961364746094,-1.3974132537841797,-1.5245728492736816,-3.5707497596740723,-4.428798675537109,-2.6826865673065186,-4.380378246307373,-3.5306236743927,-0.25400510430336,-0.29749128222465515,-0.186603382229805,-0.2830725610256195,-0.23491595685482025,-0.7924474477767944,-0.6756691932678223,-0.5213335156440735,-0.4728355407714844,-0.4993794560432434,-0.04382655397057533,-0.036400262266397476,-0.028599290177226067,-0.024577317759394646,-0.026723090559244156
7.397397397397397,7.397397397397397,7.397397397397397,7.397397397397397,7.397397397397397,0.3357985317707062,0.30832698941230774,0.22621899843215942,0.2361409217119217,0.23197349905967712,-2.5077977180480957,-2.076125144958496,-1.6348564624786377,-1.3953953981399536,-1.5228931903839111,-3.5786800384521484,-4.435559272766113,-2.68790340423584,-4.385108947753906,-3.5356204509735107,-0.2544436454772949,-0.2978554368019104,-0.18688954412937164,-0.2833184003829956,-0.23518331348896027,-0.7920095324516296,-0.6751262545585632,-0.5210046172142029,-0.47229865193367004,-0.4989466071128845,-0.04379541426897049,-0.03636379912495613,-0.02857641503214836,-0.02454262599349022,-0.026694295927882195
7.407407407407407,7.407407407407407,7.407407407407407,7.407407407407407,7.407407407407407,0.33577045798301697,0.3082433342933655,0.2261861264705658,0.2360270917415619,0.23190057277679443,-2.505967855453491,-2.0739939212799072,-1.6335150003433228,-1.3933753967285156,-1.5212117433547974,-3.586606025695801,-4.442314624786377,-2.693117141723633,-4.389833927154541,-3.5406124591827393,-0.254881888628006,-0.2982192933559418,-0.18717549741268158,-0.28356391191482544,-0.2354503720998764,-0.7915706634521484,-0.6745824217796326,-0.5206749439239502,-0.47176116704940796,-0.4985131323337555,-0.04376421496272087,-0.036327287554740906,-0.028553500771522522,-0.024507904425263405,-0.026665465906262398
7.4174174174174174,7.4174174174174174,7.4174174174174174,7.4174174174174174,7.4174174174174174,0.33574193716049194,0.3081592917442322,0.22615298628807068,0.2359129935503006,0.23182733356952667,-2.504134178161621,-2.0718600749969482,-1.6321712732315063,-1.391353964805603,-1.5195283889770508,-3.594527244567871,-4.4490647315979,-2.6983273029327393,-4.3945536613464355,-3.545600414276123,-0.2553198039531708,-0.2985827326774597,-0.18746119737625122,-0.2838090658187866,-0.23571714758872986,-0.7911308407783508,-0.6740378141403198,-0.5203447937965393,-0.4712231159210205,-0.49807918071746826,-0.04373296722769737,-0.0362907312810421,-0.028530556708574295,-0.024473153054714203,-0.026636609807610512
7.4274274274274275,7.4274274274274275,7.4274274274274275,7.4274274274274275,7.4274274274274275,0.33571308851242065,0.3080748915672302,0.22611957788467407,0.23579858243465424,0.23175384104251862,-2.502297878265381,-2.069723606109619,-1.6308256387710571,-1.389330506324768,-1.5178433656692505,-3.6024444103240967,-4.455809116363525,-2.7035343647003174,-4.399267673492432,-3.550584077835083,-0.2557574212551117,-0.298945814371109,-0.18774667382240295,-0.28405386209487915,-0.23598363995552063,-0.790690004825592,-0.673492431640625,-0.5200139284133911,-0.4706844687461853,-0.4976445138454437,-0.0437016598880291,-0.03625413402915001,-0.028507575392723083,-0.024438370019197464,-0.02660771831870079
7.4374374374374375,7.4374374374374375,7.4374374374374375,7.4374374374374375,7.4374374374374375,0.33568376302719116,0.30799010396003723,0.2260858714580536,0.23568393290042877,0.23168006539344788,-2.5004584789276123,-2.06758451461792,-1.629478096961975,-1.3873056173324585,-1.5161561965942383,-3.6103568077087402,-4.462547779083252,-2.708738088607788,-4.4039764404296875,-3.555563449859619,-0.25619471073150635,-0.29930853843688965,-0.18803192675113678,-0.284298300743103,-0.23624983429908752,-0.7902482151985168,-0.6729461550712585,-0.5196823477745056,-0.4701452851295471,-0.49720925092697144,-0.043670304119586945,-0.03621748834848404,-0.028484554961323738,-0.024403559044003487,-0.026578793302178383
7.4474474474474475,7.4474474474474475,7.4474474474474475,7.4474474474474475,7.4474474474474475,0.33565402030944824,0.3079049587249756,0.2260519117116928,0.23556895554065704,0.23160600662231445,-2.4986159801483154,-2.0654430389404297,-1.6281285285949707,-1.3852788209915161,-1.5144675970077515,-3.61826491355896,-4.469281196594238,-2.7139384746551514,-4.408680438995361,-3.5605380535125732,-0.2566317021846771,-0.29967087507247925,-0.1883169412612915,-0.28454241156578064,-0.23651574552059174,-0.7898054718971252,-0.6723989844322205,-0.5193502306938171,-0.4696055054664612,-0.496773362159729,-0.043638892471790314,-0.03618079796433449,-0.028461502864956856,-0.024368716403841972,-0.02654983475804329
7.4574574574574575,7.4574574574574575,7.4574574574574575,7.4574574574574575,7.4574574574574575,0.33562391996383667,0.3078193962574005,0.22601766884326935,0.23545369505882263,0.23153164982795715,-2.4967706203460693,-2.0632989406585693,-1.626776933670044,-1.3832504749298096,-1.5127766132354736,-3.626168727874756,-4.476009368896484,-2.7191355228424072,-4.4133782386779785,-3.5655088424682617,-0.25706836581230164,-0.3000328838825226,-0.18860171735286713,-0.284786194562912,-0.23678137362003326,-0.7893617153167725,-0.6718511581420898,-0.5190174579620361,-0.4690650999546051,-0.4963369071483612,-0.043607428669929504,-0.03614407032728195,-0.028438417240977287,-0.02433384209871292,-0.026520846411585808
7.4674674674674675,7.4674674674674675,7.4674674674674675,7.4674674674674675,7.4674674674674675,0.3355933427810669,0.3077334761619568,0.225983127951622,0.23533813655376434,0.23145700991153717,-2.4949216842651367,-2.061152219772339,-1.6254231929779053,-1.3812202215194702,-1.5110838413238525,-3.634068012237549,-4.482731819152832,-2.7243289947509766,-4.4180707931518555,-3.5704751014709473,-0.2575047016143799,-0.3003945052623749,-0.18888625502586365,-0.2850295901298523,-0.23704670369625092,-0.7889169454574585,-0.6713024377822876,-0.5186840295791626,-0.46852418780326843,-0.4958997666835785,-0.04357590898871422,-0.036107294261455536,-0.028415296226739883,-0.02429894171655178,-0.026491820812225342
7.4774774774774775,7.4774774774774775,7.4774774774774775,7.4774774774774775,7.4774774774774775,0.33556240797042847,0.307647168636322,0.22594833374023438,0.23522233963012695,0.2313820868730545,-2.493070125579834,-2.0590033531188965,-1.6240675449371338,-1.3791885375976562,-1.5093896389007568,-3.641962766647339,-4.489448547363281,-2.7295196056365967,-4.422758102416992,-3.57543683052063,-0.25794073939323425,-0.30075573921203613,-0.18917058408260345,-0.28527265787124634,-0.23731175065040588,-0.7884712815284729,-0.6707528829574585,-0.5183500051498413,-0.4679827094078064,-0.4954620897769928,-0.04354433715343475,-0.03607046976685524,-0.028392139822244644,-0.024264011532068253,-0.026462765410542488
7.4874874874874875,7.4874874874874875,7.4874874874874875,7.4874874874874875,7.4874874874874875,0.3355310559272766,0.3075605034828186,0.22591328620910645,0.23510617017745972,0.23130688071250916,-2.491215705871582,-2.056851863861084,-1.622710108757019,-1.3771549463272095,-1.5076935291290283,-3.649853467941284,-4.49616003036499,-2.7347066402435303,-4.4274396896362305,-3.5803940296173096,-0.25837647914886475,-0.30111661553382874,-0.18945468962192535,-0.28551533818244934,-0.23757648468017578,-0.7880247235298157,-0.6702024936676025,-0.5180153250694275,-0.4674406051635742,-0.4950237572193146,-0.04351271316409111,-0.03603360801935196,-0.02836894989013672,-0.02422904781997204,-0.026433678343892097
7.4974974974974975,7.4974974974974975,7.4974974974974975,7.4974974974974975,7.4974974974974975,0.33549928665161133,0.30747345089912415,0.22587791085243225,0.23498980700969696,0.2312314212322235,-2.4893579483032227,-2.0546975135803223,-1.6213502883911133,-1.3751198053359985,-1.505995512008667,-3.6577391624450684,-4.502866268157959,-2.7398903369903564,-4.4321160316467285,-3.5853471755981445,-0.258811891078949,-0.3014771342277527,-0.18973854184150696,-0.28575772047042847,-0.2378409504890442,-0.7875770926475525,-0.6696512699127197,-0.5176799297332764,-0.4668979346752167,-0.4945848882198334,-0.04348103329539299,-0.0359966978430748,-0.02834572084248066,-0.024194058030843735,-0.02640455961227417
7.5075075075075075,7.5075075075075075,7.5075075075075075,7.5075075075075075,7.5075075075075075,0.33546707034111023,0.30738604068756104,0.22584228217601776,0.23487308621406555,0.2311556041240692,-2.487496852874756,-2.0525407791137695,-1.6199887990951538,-1.3730831146240234,-1.504294991493225,-3.665620803833008,-4.509566783905029,-2.745070457458496,-4.436787128448486,-3.5902957916259766,-0.25924697518348694,-0.301837295293808,-0.19002215564250946,-0.28599971532821655,-0.23810510337352753,-0.7871285676956177,-0.6690992116928101,-0.5173439979553223,-0.46635472774505615,-0.49414533376693726,-0.04344930499792099,-0.03595973923802376,-0.028322461992502213,-0.024159038439393044,-0.026375405490398407
7.5175175175175175,7.5175175175175175,7.5175175175175175,7.5175175175175175,7.5175175175175175,0.3354344666004181,0.3072982132434845,0.2258063703775406,0.23475611209869385,0.2310795783996582,-2.48563289642334,-2.050381660461426,-1.618625283241272,-1.3710445165634155,-1.5025935173034668,-3.673497438430786,-4.516261577606201,-2.7502474784851074,-4.441452980041504,-3.5952398777008057,-0.25968173146247864,-0.30219703912734985,-0.19030556082725525,-0.2862413823604584,-0.23836897313594818,-0.7866790294647217,-0.6685463786125183,-0.5170074105262756,-0.4658108651638031,-0.49370521306991577,-0.043417517095804214,-0.03592274338006973,-0.02829916775226593,-0.024123985320329666,-0.026346221566200256
7.5275275275275275,7.5275275275275275,7.5275275275275275,7.5275275275275275,7.5275275275275275,0.3354014456272125,0.3072099983692169,0.22577017545700073,0.23463882505893707,0.23100322484970093,-2.4837660789489746,-2.048219680786133,-1.6172595024108887,-1.3690041303634644,-1.5008898973464966,-3.6813697814941406,-4.522950649261475,-2.7554211616516113,-4.446112632751465,-3.60017991065979,-0.26011618971824646,-0.30255642533302307,-0.19058871269226074,-0.28648269176483154,-0.23863255977630615,-0.7862285375595093,-0.6679927110671997,-0.5166701674461365,-0.46526652574539185,-0.4932645261287689,-0.04338568076491356,-0.035885702818632126,-0.028275834396481514,-0.0240889061242342,-0.026317007839679718
7.5375375375375375,7.5375375375375375,7.5375375375375375,7.5375375375375375,7.5375375375375375,0.33536800742149353,0.3071214556694031,0.2257337123155594,0.2345212697982788,0.23092663288116455,-2.481895685195923,-2.046055793762207,-1.6158920526504517,-1.3669623136520386,-1.499184489250183,-3.689237594604492,-4.529634952545166,-2.7605910301208496,-4.4507670402526855,-3.6051149368286133,-0.260550320148468,-0.30291548371315,-0.19087162613868713,-0.28672361373901367,-0.23889583349227905,-0.7857770323753357,-0.667438268661499,-0.5163322687149048,-0.46472156047821045,-0.49282318353652954,-0.043353788554668427,-0.03584861382842064,-0.02825247123837471,-0.024053795263171196,-0.026287756860256195
7.5475475475475475,7.5475475475475475,7.5475475475475475,7.5475475475475475,7.5475475475475475,0.3353341817855835,0.3070325553417206,0.22569698095321655,0.23440340161323547,0.2308497130870819,-2.480023145675659,-2.043889045715332,-1.6145228147506714,-1.3649187088012695,-1.4974769353866577,-3.69710111618042,-4.536313056945801,-2.7657580375671387,-4.455416679382324,-3.610045909881592,-0.2609841227531433,-0.30327415466308594,-0.1911543309688568,-0.2869642376899719,-0.23915882408618927,-0.7853245735168457,-0.6668829321861267,-0.5159938335418701,-0.4641760587692261,-0.4923812747001648,-0.04332184046506882,-0.03581148758530617,-0.02822907269001007,-0.024018658325076103,-0.026258476078510284
7.5575575575575575,7.5575575575575575,7.5575575575575575,7.5575575575575575,7.5575575575575575,0.33529993891716003,0.30694323778152466,0.22565996646881104,0.23428529500961304,0.23077251017093658,-2.478147029876709,-2.041719675064087,-1.6131514310836792,-1.3628737926483154,-1.4957677125930786,-3.7049598693847656,-4.542985916137695,-2.770921468734741,-4.460060119628906,-3.6149723529815674,-0.2614176273345947,-0.3036324381828308,-0.1914367824792862,-0.2872045040130615,-0.2394215166568756,-0.7848712205886841,-0.6663268804550171,-0.5156546831130981,-0.4636300206184387,-0.4919387400150299,-0.04328984394669533,-0.035774312913417816,-0.028205638751387596,-0.023983491584658623,-0.026229163631796837
7.5675675675675675,7.5675675675675675,7.5675675675675675,7.5675675675675675,7.5675675675675675,0.33526530861854553,0.3068535029888153,0.22562266886234283,0.23416683077812195,0.23069505393505096,-2.4762680530548096,-2.0395476818084717,-1.6117777824401855,-1.3608263731002808,-1.4940568208694458,-3.7128145694732666,-4.549653053283691,-2.7760815620422363,-4.464698314666748,-3.619894504547119,-0.2618508040904999,-0.30399036407470703,-0.19171901047229767,-0.2874443829059601,-0.23968394100666046,-0.784416913986206,-0.6657698750495911,-0.5153149366378784,-0.4630833566188812,-0.4914955794811249,-0.04325779527425766,-0.03573709353804588,-0.028182171285152435,-0.023948293179273605,-0.026199817657470703
7.5775775775775776,7.5775775775775776,7.5775775775775776,7.5775775775775776,7.5775775775775776,0.3352302014827728,0.3067634701728821,0.22558510303497314,0.23404815793037415,0.23061728477478027,-2.4743857383728027,-2.0373735427856445,-1.610402226448059,-1.3587779998779297,-1.4923440217971802,-3.7206640243530273,-4.556314945220947,-2.781238079071045,-4.46933126449585,-3.624812364578247,-0.26228365302085876,-0.3043479025363922,-0.19200098514556885,-0.2876839339733124,-0.23994605243206024,-0.7839615941047668,-0.6652121543884277,-0.5149745345115662,-0.46253615617752075,-0.4910518527030945,-0.043225690722465515,-0.03569983318448067,-0.02815866470336914,-0.02391306683421135,-0.026170440018177032
7.587587587587588,7.587587587587588,7.587587587587588,7.587587587587588,7.587587587587588,0.33519473671913147,0.30667299032211304,0.22554723918437958,0.23392914235591888,0.2305392622947693,-2.4725005626678467,-2.035196542739868,-1.6090247631072998,-1.3567277193069458,-1.4906291961669922,-3.7285094261169434,-4.5629706382751465,-2.786391258239746,-4.473958492279053,-3.629725456237793,-0.2627161741256714,-0.30470505356788635,-0.19228273630142212,-0.287923127412796,-0.24020786583423615,-0.7835053205490112,-0.6646535992622375,-0.5146334767341614,-0.4619883596897125,-0.49060747027397156,-0.04319353401660919,-0.03566252812743187,-0.028135128319263458,-0.023877808824181557,-0.026141028851270676
7.597597597597598,7.597597597597598,7.597597597597598,7.597597597597598,7.597597597597598,0.3351588547229767,0.30658215284347534,0.2255091518163681,0.23380982875823975,0.23046094179153442,-2.4706125259399414,-2.03301739692688,-1.6076455116271973,-1.3546757698059082,-1.4889129400253296,-3.7363498210906982,-4.5696210861206055,-2.79154109954834,-4.478579998016357,-3.634634256362915,-0.26314836740493774,-0.30506184697151184,-0.19256426393985748,-0.288161963224411,-0.24046939611434937,-0.7830480933189392,-0.6640942096710205,-0.5142918229103088,-0.46143999695777893,-0.49016252160072327,-0.04316132515668869,-0.03562518209218979,-0.02811155654489994,-0.023842522874474525,-0.026111586019396782
7.607607607607608,7.607607607607608,7.607607607607608,7.607607607607608,7.607607607607608,0.3351225256919861,0.306490957736969,0.22547072172164917,0.2336903065443039,0.23038232326507568,-2.4687211513519287,-2.0308353900909424,-1.6062638759613037,-1.352622389793396,-1.4871944189071655,-3.7441859245300293,-4.576265811920166,-2.796687364578247,-4.483196258544922,-3.639538526535034,-0.2635802626609802,-0.3054182827472687,-0.19284553825855255,-0.28840044140815735,-0.2407306283712387,-0.782589852809906,-0.6635339856147766,-0.5139495730400085,-0.46089109778404236,-0.48971694707870483,-0.04312906041741371,-0.03558778762817383,-0.028087949380278587,-0.023807208985090256,-0.02608211152255535
7.617617617617618,7.617617617617618,7.617617617617618,7.617617617617618,7.617617617617618,0.33508583903312683,0.3063994348049164,0.22543202340602875,0.2335704267024994,0.23030348122119904,-2.466826915740967,-2.028651714324951,-1.6048805713653564,-1.3505669832229614,-1.4854743480682373,-3.7520174980163574,-4.582904815673828,-2.801830291748047,-4.487807273864746,-3.6444382667541504,-0.26401183009147644,-0.3057743310928345,-0.19312657415866852,-0.2886385917663574,-0.24099156260490417,-0.782130777835846,-0.6629729866981506,-0.513606607913971,-0.46034160256385803,-0.48927080631256104,-0.04309674724936485,-0.035550352185964584,-0.02806430496275425,-0.02377186343073845,-0.026052605360746384
7.627627627627628,7.627627627627628,7.627627627627628,7.627627627627628,7.627627627627628,0.3350486755371094,0.30630746483802795,0.22539310157299042,0.2334502637386322,0.23022428154945374,-2.4649293422698975,-2.0264647006988525,-1.6034953594207764,-1.3485100269317627,-1.4837523698806763,-3.7598443031311035,-4.58953857421875,-2.8069698810577393,-4.492412567138672,-3.6493337154388428,-0.2644430696964264,-0.30612999200820923,-0.19340738654136658,-0.28887638449668884,-0.24125219881534576,-0.7816706299781799,-0.6624112129211426,-0.5132631063461304,-0.45979154109954834,-0.4888240396976471,-0.04306437820196152,-0.03551287204027176,-0.028040632605552673,-0.023736489936709404,-0.02602306753396988
7.637637637637638,7.637637637637638,7.637637637637638,7.637637637637638,7.637637637637638,0.33501118421554565,0.3062151372432709,0.2253538817167282,0.23332983255386353,0.23014482855796814,-2.463029384613037,-2.024275541305542,-1.602108120918274,-1.3464514017105103,-1.482028603553772,-3.7676665782928467,-4.596166133880615,-2.812105894088745,-4.497012138366699,-3.6542246341705322,-0.2648739814758301,-0.30648526549339294,-0.19368796050548553,-0.2891137897968292,-0.24151255190372467,-0.7812095880508423,-0.6618485450744629,-0.5129189491271973,-0.45924094319343567,-0.4883766770362854,-0.0430319607257843,-0.03547534719109535,-0.028016922995448112,-0.02370108850300312,-0.02599349617958069
7.647647647647648,7.647647647647648,7.647647647647648,7.647647647647648,7.647647647647648,0.3349732458591461,0.30612245202064514,0.22531434893608093,0.23320913314819336,0.23006510734558105,-2.4611260890960693,-2.0220839977264404,-1.6007188558578491,-1.3443913459777832,-1.4803030490875244,-3.7754838466644287,-4.60278844833374,-2.8172385692596436,-4.501606464385986,-3.6591110229492188,-0.2653045654296875,-0.3068402111530304,-0.1939682811498642,-0.28935086727142334,-0.2417725920677185,-0.7807475328445435,-0.6612851023674011,-0.5125741362571716,-0.45868974924087524,-0.48792874813079834,-0.04299947991967201,-0.03543778136372566,-0.027993177995085716,-0.0236656554043293,-0.02596389688551426
7.657657657657658,7.657657657657658,7.657657657657658,7.657657657657658,7.657657657657658,0.3349348306655884,0.306029349565506,0.22527456283569336,0.23308812081813812,0.2299850881099701,-2.459219455718994,-2.0198893547058105,-1.599327802658081,-1.3423292636871338,-1.478575587272644,-3.783297061920166,-4.609405517578125,-2.8223676681518555,-4.506195068359375,-3.6639931201934814,-0.26573482155799866,-0.3071947693824768,-0.19424837827682495,-0.2895875871181488,-0.24203234910964966,-0.780284583568573,-0.6607208847999573,-0.5122286677360535,-0.45813801884651184,-0.48748019337654114,-0.04296695441007614,-0.03540017083287239,-0.027969397604465485,-0.02363019622862339,-0.025934262201189995
7.667667667667668,7.667667667667668,7.667667667667668,7.667667667667668,7.667667667667668,0.3348960876464844,0.30593588948249817,0.22523453831672668,0.2329668253660202,0.22990478575229645,-2.457310438156128,-2.017693042755127,-1.597934603691101,-1.3402658700942993,-1.4768460988998413,-3.791105270385742,-4.616016387939453,-2.82749342918396,-4.510778427124023,-3.668870449066162,-0.26616474986076355,-0.3075489103794098,-0.1945282369852066,-0.2898239493370056,-0.24229180812835693,-0.7798206210136414,-0.6601557731628418,-0.5118826031684875,-0.4575856924057007,-0.48703107237815857,-0.04293437674641609,-0.035362519323825836,-0.027945585548877716,-0.023594705387949944,-0.025904599577188492
7.677677677677678,7.677677677677678,7.677677677677678,7.677677677677678,7.677677677677678,0.33485695719718933,0.3058421015739441,0.22519420087337494,0.232845276594162,0.22982420027256012,-2.455397844314575,-2.0154941082000732,-1.5965394973754883,-1.3382008075714111,-1.475115180015564,-3.7989089488983154,-4.622621536254883,-2.832615613937378,-4.515356063842773,-3.67374324798584,-0.26659438014030457,-0.3079026937484741,-0.19480784237384796,-0.2900599539279938,-0.24255095422267914,-0.7793557047843933,-0.6595898866653442,-0.5115358829498291,-0.45703285932540894,-0.48658135533332825,-0.042901743203401566,-0.0353248193860054,-0.027921736240386963,-0.023559188470244408,-0.025874903425574303
7.687687687687688,7.687687687687688,7.687687687687688,7.687687687687688,7.687687687687688,0.3348173201084137,0.305747926235199,0.2251535803079605,0.2327233999967575,0.2297433614730835,-2.4534823894500732,-2.0132925510406494,-1.5951424837112427,-1.3361340761184692,-1.4733822345733643,-3.8067078590393066,-4.629221439361572,-2.8377342224121094,-4.519927978515625,-3.6786117553710938,-0.26702365279197693,-0.3082561194896698,-0.1950872242450714,-0.2902956008911133,-0.24280981719493866,-0.7788898944854736,-0.6590232253074646,-0.5111886262893677,-0.45647943019866943,-0.4861310124397278,-0.04286906123161316,-0.035287078469991684,-0.027897857129573822,-0.023523639887571335,-0.025845173746347427
7.697697697697698,7.697697697697698,7.697697697697698,7.697697697697698,7.697697697697698,0.3347773551940918,0.30565333366394043,0.2251126915216446,0.23260124027729034,0.2296622395515442,-2.451564073562622,-2.0110883712768555,-1.5937432050704956,-1.334065556526184,-1.4716477394104004,-3.814502477645874,-4.635815143585205,-2.8428494930267334,-4.5244951248168945,-3.6834757328033447,-0.267452597618103,-0.30860915780067444,-0.19536635279655457,-0.2905309200286865,-0.2430683821439743,-0.7784230709075928,-0.6584557294845581,-0.5108407139778137,-0.45592546463012695,-0.4856800436973572,-0.042836323380470276,-0.03524929657578468,-0.027873942628502846,-0.023488065227866173,-0.025815410539507866
7.707707707707708,7.707707707707708,7.707707707707708,7.707707707707708,7.707707707707708,0.3347369134426117,0.30555838346481323,0.225071519613266,0.23247882723808289,0.2295808047056198,-2.4496426582336426,-2.0088818073272705,-1.5923423767089844,-1.3319956064224243,-1.4699110984802246,-3.8222920894622803,-4.642403602600098,-2.847961187362671,-4.529055595397949,-3.6883351802825928,-0.26788124442100525,-0.30896180868148804,-0.1956452578306198,-0.29076582193374634,-0.24332664906978607,-0.7779552936553955,-0.6578873991966248,-0.5104920864105225,-0.4553709328174591,-0.4852285087108612,-0.042803533375263214,-0.0352114699780941,-0.027849990874528885,-0.023452460765838623,-0.025785619392991066
7.717717717717718,7.717717717717718,7.717717717717718,7.717717717717718,7.717717717717718,0.33469608426094055,0.305463045835495,0.2250300794839859,0.23235613107681274,0.22949910163879395,-2.4477181434631348,-2.0066726207733154,-1.5909392833709717,-1.3299238681793213,-1.4681727886199951,-3.8300769329071045,-4.648985862731934,-2.853069543838501,-4.533611297607422,-3.693189859390259,-0.2683095335960388,-0.3093140721321106,-0.19592392444610596,-0.2910004258155823,-0.24358458817005157,-0.7774866223335266,-0.6573182940483093,-0.5101429224014282,-0.4548158347606659,-0.4847763776779175,-0.042770691215991974,-0.03517359867691994,-0.027826007455587387,-0.023416826501488686,-0.02575579471886158
7.727727727727728,7.727727727727728,7.727727727727728,7.727727727727728,7.727727727727728,0.33465486764907837,0.3053673505783081,0.2249884009361267,0.23223307728767395,0.2294171154499054,-2.4457907676696777,-2.0044615268707275,-1.5895346403121948,-1.3278502225875854,-1.4664329290390015,-3.837857246398926,-4.6555633544921875,-2.8581743240356445,-4.538161277770996,-3.69804048538208,-0.2687374949455261,-0.3096660077571869,-0.1962023377418518,-0.2912346124649048,-0.24384227395057678,-0.7770169377326965,-0.6567484140396118,-0.5097930431365967,-0.4542601704597473,-0.4843236207962036,-0.042737796902656555,-0.03513568639755249,-0.027801986783742905,-0.02338116429746151,-0.025725938379764557
7.737737737737738,7.737737737737738,7.737737737737738,7.737737737737738,7.737737737737738,0.33461326360702515,0.30527129769325256,0.22494639456272125,0.23210984468460083,0.22933483123779297,-2.4438605308532715,-2.0022473335266113,-1.5881277322769165,-1.3257757425308228,-1.464690923690796,-3.845633029937744,-4.662134170532227,-2.8632755279541016,-4.542705535888672,-3.7028863430023193,-0.26916515827178955,-0.31001749634742737,-0.19648051261901855,-0.2914685010910034,-0.24409964680671692,-0.77654629945755,-0.6561776995658875,-0.5094426274299622,-0.45370396971702576,-0.48387035727500916,-0.04270485043525696,-0.03509772941470146,-0.027777934446930885,-0.023345472291111946,-0.025696054100990295
7.747747747747748,7.747747747747748,7.747747747747748,7.747747747747748,7.747747747747748,0.3345711827278137,0.3051748275756836,0.22490409016609192,0.23198620975017548,0.22925229370594025,-2.441926956176758,-2.000030994415283,-1.5867186784744263,-1.3236987590789795,-1.4629473686218262,-3.8534038066864014,-4.668699741363525,-2.868373394012451,-4.547244548797607,-3.7077274322509766,-0.2695924639701843,-0.3103686571121216,-0.1967584490776062,-0.291702002286911,-0.24435670673847198,-0.7760746479034424,-0.6556061506271362,-0.5090916156768799,-0.45314717292785645,-0.48341643810272217,-0.042671848088502884,-0.03505972772836685,-0.02775385230779648,-0.023309752345085144,-0.02566613256931305
7.757757757757758,7.757757757757758,7.757757757757758,7.757757757757758,7.757757757757758,0.33452874422073364,0.30507802963256836,0.22486159205436707,0.2318623960018158,0.22916947305202484,-2.439990520477295,-1.997812271118164,-1.5853081941604614,-1.321621060371399,-1.4612019062042236,-3.8611700534820557,-4.675259590148926,-2.873467445373535,-4.5517778396606445,-3.71256422996521,-0.27001944184303284,-0.31071940064430237,-0.19703614711761475,-0.29193517565727234,-0.24461348354816437,-0.7756021618843079,-0.6550338268280029,-0.5087398886680603,-0.45258986949920654,-0.4829619228839874,-0.04263879731297493,-0.03502168878912926,-0.027729731053113937,-0.023274004459381104,-0.025636183097958565
7.767767767767768,7.767767767767768,7.767767767767768,7.767767767767768,7.767767767767768,0.33448588848114014,0.3049808144569397,0.22481876611709595,0.23173823952674866,0.22908633947372437,-2.438051462173462,-1.9955909252166748,-1.5838954448699951,-1.3195408582687378,-1.4594546556472778,-3.868931531906128,-4.6818132400512695,-2.878558397293091,-4.556304931640625,-3.7173962593078613,-0.2704460918903351,-0.3110697865486145,-0.1973136067390442,-0.29216793179512024,-0.24486993253231049,-0.7751286625862122,-0.6544606685638428,-0.508387565612793,-0.4520319700241089,-0.48250681161880493,-0.0426056906580925,-0.03498360142111778,-0.02770557627081871,-0.023238226771354675,-0.025606201961636543
7.777777777777778,7.777777777777778,7.777777777777778,7.777777777777778,7.777777777777778,0.3344425559043884,0.3048832416534424,0.22477570176124573,0.23161382973194122,0.22900298237800598,-2.4361088275909424,-1.993367314338684,-1.5824811458587646,-1.3174597024917603,-1.4577057361602783,-3.87668776512146,-4.688361644744873,-2.883645534515381,-4.560827255249023,-3.722223997116089,-0.2708723843097687,-0.3114197850227356,-0.19759081304073334,-0.29240038990974426,-0.24512611329555511,-0.7746542692184448,-0.6538867354393005,-0.5080345869064331,-0.45147353410720825,-0.48205113410949707,-0.04257253557443619,-0.034945473074913025,-0.027681386098265648,-0.02320242114365101,-0.025576189160346985
7.787787787787788,7.787787787787788,7.787787787787788,7.787787787787788,7.787787787787788,0.33439889550209045,0.3047853112220764,0.22473230957984924,0.2314891219139099,0.22891928255558014,-2.434163808822632,-1.9911410808563232,-1.5810643434524536,-1.31537663936615,-1.4559545516967773,-3.8844399452209473,-4.694904327392578,-2.8887290954589844,-4.565343856811523,-3.7270472049713135,-0.2712983787059784,-0.31176939606666565,-0.19786778092384338,-0.29263246059417725,-0.24538198113441467,-0.7741788625717163,-0.6533120274543762,-0.5076810717582703,-0.45091453194618225,-0.48159486055374146,-0.0425393246114254,-0.034907303750514984,-0.02765716426074505,-0.023166585713624954,-0.02554614469408989
7.797797797797798,7.797797797797798,7.797797797797798,7.797797797797798,7.797797797797798,0.33435478806495667,0.304686963558197,0.22468867897987366,0.23136413097381592,0.228835329413414,-2.4322152137756348,-1.9889124631881714,-1.5796458721160889,-1.3132917881011963,-1.4542020559310913,-3.8921873569488525,-4.701441287994385,-2.8938093185424805,-4.569854736328125,-3.731865406036377,-0.27172404527664185,-0.31211861968040466,-0.19814451038837433,-0.2928641736507416,-0.24563753604888916,-0.7737025022506714,-0.652736485004425,-0.5073269009590149,-0.45035499334335327,-0.4811379909515381,-0.04250606521964073,-0.03486908972263336,-0.027632908895611763,-0.02313072420656681,-0.025516070425510406
7.807807807807808,7.807807807807808,7.807807807807808,7.807807807807808,7.807807807807808,0.33431029319763184,0.30458828806877136,0.2246447205543518,0.23123882710933685,0.22875112295150757,-2.4302637577056885,-1.986681342124939,-1.5782252550125122,-1.311205506324768,-1.4524480104446411,-3.8999295234680176,-4.707972049713135,-2.89888596534729,-4.57435941696167,-3.7366793155670166,-0.27214935421943665,-0.31246745586395264,-0.19842100143432617,-0.29309552907943726,-0.24589280784130096,-0.7732252478599548,-0.6521601676940918,-0.5069720149040222,-0.4497949182987213,-0.48068055510520935,-0.042472753673791885,-0.034830834716558456,-0.027608616277575493,-0.02309483475983143,-0.025485962629318237
7.817817817817818,7.817817817817818,7.817817817817818,7.817817817817818,7.817817817817818,0.3342653512954712,0.30448922514915466,0.22460053861141205,0.23111329972743988,0.22866660356521606,-2.428309440612793,-1.984447956085205,-1.5768030881881714,-1.3091177940368652,-1.4506914615631104,-3.9076669216156006,-4.7144975662231445,-2.903958797454834,-4.578859329223633,-3.7414889335632324,-0.2725743353366852,-0.31281593441963196,-0.19869723916053772,-0.29332655668258667,-0.2461477816104889,-0.7727470993995667,-0.6515830159187317,-0.5066166520118713,-0.449234277009964,-0.48022252321243286,-0.04243938997387886,-0.03479253500699997,-0.027584295719861984,-0.02305891551077366,-0.02545582503080368
7.827827827827828,7.827827827827828,7.827827827827828,7.827827827827828,7.827827827827828,0.3342200219631195,0.3043898046016693,0.2245560586452484,0.23098744451999664,0.22858180105686188,-2.4263522624969482,-1.982211947441101,-1.5753787755966187,-1.3070281744003296,-1.448933482170105,-3.9154000282287598,-4.721016883850098,-2.9090282917022705,-4.583353519439697,-3.746293783187866,-0.27299901843070984,-0.31316402554512024,-0.19897322356700897,-0.29355719685554504,-0.24640244245529175,-0.7722678780555725,-0.6510050892829895,-0.5062605142593384,-0.4486730992794037,-0.47976386547088623,-0.04240597039461136,-0.0347541905939579,-0.027559934183955193,-0.0230229701846838,-0.025425655767321587
7.837837837837838,7.837837837837838,7.837837837837838,7.837837837837838,7.837837837837838,0.3341742753982544,0.30428996682167053,0.2245113104581833,0.23086132109165192,0.228496715426445,-2.424391984939575,-1.979973554611206,-1.5739524364471436,-1.3049368858337402,-1.4471737146377563,-3.923128128051758,-4.727530479431152,-2.9140942096710205,-4.587841987609863,-3.7510933876037598,-0.27342331409454346,-0.3135116994380951,-0.19924898445606232,-0.29378747940063477,-0.24665679037570953,-0.771787703037262,-0.6504263281822205,-0.5059038996696472,-0.448111355304718,-0.47930461168289185,-0.04237249866127968,-0.03471580520272255,-0.027535544708371162,-0.022986993193626404,-0.025395454838871956
7.847847847847848,7.847847847847848,7.847847847847848,7.847847847847848,7.847847847847848,0.33412811160087585,0.3041898012161255,0.22446630895137787,0.2307348996400833,0.22841137647628784,-2.422428607940674,-1.9777330160140991,-1.5725243091583252,-1.3028444051742554,-1.445412278175354,-3.9308509826660156,-4.734038352966309,-2.919156551361084,-4.592324256896973,-3.7558891773223877,-0.2738472819328308,-0.3138590157032013,-0.19952449202537537,-0.29401737451553345,-0.24691085517406464,-0.7713066935539246,-0.6498467922210693,-0.5055465698242188,-0.4475490152835846,-0.4788448214530945,-0.042338982224464417,-0.034677378833293915,-0.027511117979884148,-0.02295098826289177,-0.025365222245454788
7.857857857857858,7.857857857857858,7.857857857857858,7.857857857857858,7.857857857857858,0.33408159017562866,0.3040892481803894,0.22442102432250977,0.23060820996761322,0.2283257246017456,-2.4204626083374023,-1.975489616394043,-1.571094274520874,-1.3007501363754272,-1.4436490535736084,-3.9385695457458496,-4.740540504455566,-2.924215316772461,-4.5968017578125,-3.7606799602508545,-0.2742709517478943,-0.31420594453811646,-0.19979976117610931,-0.29424694180488586,-0.24716460704803467,-0.7708247303962708,-0.6492664217948914,-0.5051886439323425,-0.4469861686229706,-0.47838443517684937,-0.04230540990829468,-0.0346389077603817,-0.027486659586429596,-0.022914955392479897,-0.025334961712360382
7.867867867867868,7.867867867867868,7.867867867867868,7.867867867867868,7.867867867867868,0.33403459191322327,0.30398833751678467,0.22437545657157898,0.23048123717308044,0.22823981940746307,-2.4184932708740234,-1.9732441902160645,-1.5696622133255005,-1.2986540794372559,-1.44188392162323,-3.9462833404541016,-4.747036933898926,-2.9292705059051514,-4.601273059844971,-3.7654666900634766,-0.2746942639350891,-0.3145524859428406,-0.20007477700710297,-0.29447612166404724,-0.24741807579994202,-0.7703417539596558,-0.6486853361129761,-0.5048301219940186,-0.446422815322876,-0.4779234528541565,-0.04227178543806076,-0.0346003994345665,-0.027462167665362358,-0.022878898307681084,-0.02530466765165329
7.877877877877878,7.877877877877878,7.877877877877878,7.877877877877878,7.877877877877878,0.33398720622062683,0.3038870394229889,0.22432959079742432,0.2303539663553238,0.22815364599227905,-2.4165210723876953,-1.9709962606430054,-1.5682282447814941,-1.296556830406189,-1.440117359161377,-3.9539918899536133,-4.7535271644592285,-2.9343221187591553,-4.605739593505859,-3.7702479362487793,-0.2751172184944153,-0.31489866971969604,-0.20034955441951752,-0.29470497369766235,-0.2476712018251419,-0.7698577642440796,-0.6481034159660339,-0.5044710040092468,-0.4458588659763336,-0.47746190428733826,-0.042238105088472366,-0.03456184267997742,-0.027437640354037285,-0.022842809557914734,-0.02527434378862381
7.887887887887888,7.887887887887888,7.887887887887888,7.887887887887888,7.887887887887888,0.33393943309783936,0.3037853240966797,0.22428347170352936,0.23022644221782684,0.22806714475154877,-2.414546251296997,-1.9687455892562866,-1.566792368888855,-1.2944576740264893,-1.438348412513733,-3.961695432662964,-4.760011672973633,-2.9393696784973145,-4.610199451446533,-3.7750251293182373,-0.2755398452281952,-0.3152444362640381,-0.20062407851219177,-0.2949334383010864,-0.2479240447282791,-0.7693729400634766,-0.6475207209587097,-0.5041111707687378,-0.4452943801879883,-0.4769997298717499,-0.04220437631011009,-0.03452324494719505,-0.027413079515099525,-0.022806692868471146,-0.025243988260626793
7.897897897897898,7.897897897897898,7.897897897897898,7.897897897897898,7.897897897897898,0.33389121294021606,0.3036833107471466,0.22423706948757172,0.2300986349582672,0.22798039019107819,-2.4125680923461914,-1.966492772102356,-1.565354585647583,-1.2923569679260254,-1.4365780353546143,-3.9693946838378906,-4.766490936279297,-2.9444141387939453,-4.614654064178467,-3.7797977924346924,-0.27596214413642883,-0.3155898153781891,-0.20089836418628693,-0.29516157507896423,-0.24817660450935364,-0.7688872218132019,-0.6469371914863586,-0.5037508606910706,-0.4447293281555176,-0.4765370190143585,-0.04217059910297394,-0.034484606236219406,-0.02738848701119423,-0.02277054823935032,-0.02521360293030739
7.907907907907908,7.907907907907908,7.907907907907908,7.907907907907908,7.907907907907908,0.33384257555007935,0.3035808801651001,0.2241903841495514,0.2299705296754837,0.22789336740970612,-2.4105868339538574,-1.9642378091812134,-1.5639147758483887,-1.290254831314087,-1.434805989265442,-3.977088689804077,-4.772963523864746,-2.9494547843933105,-4.619102954864502,-3.7845654487609863,-0.2763841152191162,-0.31593480706214905,-0.2011723816394806,-0.295389324426651,-0.2484288215637207,-0.7684004902839661,-0.6463528871536255,-0.503389835357666,-0.4441637694835663,-0.476073682308197,-0.04213676601648331,-0.034445926547050476,-0.027363860979676247,-0.022734377533197403,-0.025183184072375298
7.917917917917918,7.917917917917918,7.917917917917918,7.917917917917918,7.917917917917918,0.333793580532074,0.30347806215286255,0.22414346039295197,0.22984212636947632,0.22780604660511017,-2.4086029529571533,-1.9619797468185425,-1.5624735355377197,-1.2881509065628052,-1.4330321550369263,-3.9847779273986816,-4.779430389404297,-2.9544920921325684,-4.623546123504639,-3.7893285751342773,-0.27680572867393494,-0.31627941131591797,-0.20144619047641754,-0.2956167161464691,-0.24868075549602509,-0.767912745475769,-0.6457678079605103,-0.5030282139778137,-0.443597674369812,-0.4756097197532654,-0.0421028807759285,-0.034407202154397964,-0.02733919955790043,-0.02269817888736725,-0.02515273354947567
7.927927927927928,7.927927927927928,7.927927927927928,7.927927927927928,7.927927927927928,0.3337441682815552,0.3033749461174011,0.22409622371196747,0.22971345484256744,0.22771845757961273,-2.4066162109375,-1.9597198963165283,-1.5610294342041016,-1.2860455513000488,-1.4312567710876465,-3.992462635040283,-4.785891532897949,-2.9595255851745605,-4.627983570098877,-3.7940869331359863,-0.2772270143032074,-0.31662362813949585,-0.201719731092453,-0.2958437502384186,-0.2489323765039444,-0.7674241065979004,-0.6451818943023682,-0.5026659965515137,-0.44303098320961,-0.47514528036117554,-0.04206894710659981,-0.03436843305826187,-0.027314504608511925,-0.022661950439214706,-0.025122255086898804
7.937937937937938,7.937937937937938,7.937937937937938,7.937937937937938,7.937937937937938,0.33369433879852295,0.3032713830471039,0.22404873371124268,0.22958451509475708,0.2276305854320526,-2.4046261310577393,-1.957457184791565,-1.5595842599868774,-1.2839384078979492,-1.4294791221618652,-4.0001420974731445,-4.792346954345703,-2.964555501937866,-4.632415294647217,-3.7988409996032715,-0.2776479721069336,-0.3169674873352051,-0.20199301838874817,-0.296070396900177,-0.24918369948863983,-0.7669346332550049,-0.6445952653884888,-0.5023030638694763,-0.44246378540992737,-0.47468021512031555,-0.04203496128320694,-0.034329626709222794,-0.027289776131510735,-0.022625694051384926,-0.02509174682199955
7.947947947947948,7.947947947947948,7.947947947947948,7.947947947947948,7.947947947947948,0.3336440622806549,0.3031674921512604,0.2240009605884552,0.22945526242256165,0.22754241526126862,-2.4026331901550293,-1.9551923274993896,-1.5581369400024414,-1.2818299531936646,-1.427700161933899,-4.007816314697266,-4.798796653747559,-2.9695818424224854,-4.636842250823975,-3.8035902976989746,-0.27806857228279114,-0.3173109292984009,-0.20226606726646423,-0.29629671573638916,-0.2494347244501114,-0.7664440870285034,-0.6440077424049377,-0.5019396543502808,-0.4418960213661194,-0.4742145240306854,-0.04200092330574989,-0.034290775656700134,-0.027265015989542007,-0.022589411586523056,-0.02506120316684246
7.957957957957958,7.957957957957958,7.957957957957958,7.957957957957958,7.957957957957958,0.3335934281349182,0.30306318402290344,0.22395291924476624,0.22932575643062592,0.22745400667190552,-2.40063738822937,-1.9529249668121338,-1.5566874742507935,-1.2797198295593262,-1.4259194135665894,-4.015486240386963,-4.805240631103516,-2.974604368209839,-4.641262054443359,-3.808335065841675,-0.27848881483078003,-0.31765398383140564,-0.20253886282444,-0.2965226173400879,-0.24968543648719788,-0.7659526467323303,-0.6434195041656494,-0.5015755295753479,-0.4413277506828308,-0.47374826669692993,-0.04196682944893837,-0.03425188362598419,-0.027240220457315445,-0.022553101181983948,-0.025030631572008133
7.967967967967968,7.967967967967968,7.967967967967968,7.967967967967968,7.967967967967968,0.3335423469543457,0.30295851826667786,0.2239045947790146,0.2291959971189499,0.22736531496047974,-2.3986387252807617,-1.9506553411483765,-1.5552364587783813,-1.2776082754135132,-1.4241366386413574,-4.02315092086792,-4.811677932739258,-2.979623317718506,-4.645677089691162,-3.8130745887756348,-0.27890872955322266,-0.31799665093421936,-0.20281141996383667,-0.29674819111824036,-0.2499358355998993,-0.7654602527618408,-0.6428304314613342,-0.5012108683586121,-0.44075891375541687,-0.47328147292137146,-0.041932690888643265,-0.034212950617074966,-0.027215393260121346,-0.02251676470041275,-0.025000032037496567
7.977977977977978,7.977977977977978,7.977977977977978,7.977977977977978,7.977977977977978,0.33349087834358215,0.3028534948825836,0.22385600209236145,0.2290659099817276,0.22727631032466888,-2.396636962890625,-1.9483832120895386,-1.5537834167480469,-1.275495171546936,-1.4223523139953613,-4.030810832977295,-4.81810998916626,-2.9846386909484863,-4.650086402893066,-3.817809820175171,-0.279328316450119,-0.31833893060684204,-0.20308372378349304,-0.29697340726852417,-0.25018590688705444,-0.7649670243263245,-0.6422406435012817,-0.5008454918861389,-0.44018951058387756,-0.47281408309936523,-0.04189850017428398,-0.03417397662997246,-0.02719053067266941,-0.022480396553874016,-0.024969397112727165
7.987987987987988,7.987987987987988,7.987987987987988,7.987987987987988,7.987987987987988,0.3334389925003052,0.3027481138706207,0.22380714118480682,0.22893555462360382,0.22718705236911774,-2.394632577896118,-1.9461085796356201,-1.5523282289505005,-1.2733802795410156,-1.4205663204193115,-4.03846549987793,-4.824535846710205,-2.989650249481201,-4.654489994049072,-3.822540283203125,-0.27974754571914673,-0.3186808228492737,-0.20335577428340912,-0.29719826579093933,-0.2504357099533081,-0.7644727230072021,-0.6416500210762024,-0.5004795789718628,-0.43961960077285767,-0.47234609723091125,-0.04186425358057022,-0.03413495793938637,-0.02716563642024994,-0.022444002330303192,-0.024938734248280525
7.997997997997998,7.997997997997998,7.997997997997998,7.997997997997998,7.997997997997998,0.33338671922683716,0.3026423752307892,0.22375798225402832,0.22880490124225616,0.2270975112915039,-2.392625093460083,-1.9438321590423584,-1.5508713722229004,-1.271263599395752,-1.4187781810760498,-4.046115398406982,-4.830955505371094,-2.9946582317352295,-4.6588873863220215,-3.8272664546966553,-0.2801664471626282,-0.3190222978591919,-0.2036275714635849,-0.29742276668548584,-0.2506852149963379,-0.763977587223053,-0.6410585641860962,-0.5001130700111389,-0.4390491545200348,-0.4718775153160095,-0.04182996228337288,-0.034095894545316696,-0.02714070864021778,-0.02240758202970028,-0.02490803971886635
8.008008008008009,8.008008008008009,8.008008008008009,8.008008008008009,8.008008008008009,0.3333339989185333,0.3025362491607666,0.22370857000350952,0.22867397964000702,0.2270076721906662,-2.3906145095825195,-1.9415528774261475,-1.5494126081466675,-1.2691456079483032,-1.416988730430603,-4.053760051727295,-4.837369441986084,-2.9996626377105713,-4.6632795333862305,-3.8319873809814453,-0.2805849611759186,-0.31936341524124146,-0.20389913022518158,-0.2976468801498413,-0.250934362411499,-0.7634814381599426,-0.6404663920402527,-0.4997458755970001,-0.43847817182540894,-0.4714083671569824,-0.04179561510682106,-0.03405679389834404,-0.027115747332572937,-0.022371133789420128,-0.024877313524484634
8.018018018018019,8.018018018018019,8.018018018018019,8.018018018018019,8.018018018018019,0.33328089118003845,0.3024297058582306,0.22365885972976685,0.22854278981685638,0.2269175946712494,-2.3886008262634277,-1.9392709732055664,-1.5479519367218018,-1.2670261859893799,-1.415197491645813,-4.061400413513184,-4.843777656555176,-3.0046632289886475,-4.667665958404541,-3.8367037773132324,-0.2810031771659851,-0.3197041153907776,-0.20417043566703796,-0.2978706359863281,-0.25118324160575867,-0.7629843950271606,-0.6398734450340271,-0.4993780851364136,-0.4379066228866577,-0.47093862295150757,-0.04176121950149536,-0.0340176522731781,-0.027090750634670258,-0.02233465574681759,-0.024846557527780533
8.028028028028029,8.028028028028029,8.028028028028029,8.028028028028029,8.028028028028029,0.33322736620903015,0.3023228645324707,0.22360891103744507,0.22841133177280426,0.22682718932628632,-2.386584758758545,-1.936987280845642,-1.5464892387390137,-1.264905333518982,-1.4134042263031006,-4.069035530090332,-4.850180149078369,-3.009660243988037,-4.672046661376953,-3.8414156436920166,-0.281421035528183,-0.32004445791244507,-0.20444148778915405,-0.2980940043926239,-0.25143182277679443,-0.7624863386154175,-0.6392796039581299,-0.49900972843170166,-0.4373345375061035,-0.4704683721065521,-0.041726768016815186,-0.03397846594452858,-0.02706572413444519,-0.02229815348982811,-0.024815773591399193
8.038038038038039,8.038038038038039,8.038038038038039,8.038038038038039,8.038038038038039,0.3331734836101532,0.3022156357765198,0.2235586792230606,0.22827957570552826,0.22673654556274414,-2.384565591812134,-1.9347010850906372,-1.5450246334075928,-1.2627824544906616,-1.411609411239624,-4.07666540145874,-4.856575965881348,-3.014653444290161,-4.676421642303467,-3.8461227416992188,-0.2818385660648346,-0.32038435339927673,-0.20471230149269104,-0.2983170449733734,-0.25168007612228394,-0.7619873285293579,-0.6386851072311401,-0.4986407160758972,-0.4367619454860687,-0.46999749541282654,-0.04169226065278053,-0.033939238637685776,-0.027040662243962288,-0.022261623293161392,-0.024784957990050316
8.048048048048049,8.048048048048049,8.048048048048049,8.048048048048049,8.048048048048049,0.33311912417411804,0.30210795998573303,0.22350814938545227,0.22814752161502838,0.2266456037759781,-2.3825435638427734,-1.9324119091033936,-1.5435584783554077,-1.2606583833694458,-1.4098126888275146,-4.084290504455566,-4.862966060638428,-3.0196430683135986,-4.680790424346924,-3.850825071334839,-0.28225570917129517,-0.32072389125823975,-0.20498284697532654,-0.2985396981239319,-0.2519280016422272,-0.7614874839782715,-0.6380897760391235,-0.498271107673645,-0.43618878722190857,-0.4695260226726532,-0.0416577123105526,-0.03389997035264969,-0.0270155668258667,-0.022225063294172287,-0.024754108861088753
8.058058058058059,8.058058058058059,8.058058058058059,8.058058058058059,8.058058058058059,0.33306440711021423,0.3019999861717224,0.22345735132694244,0.2280152291059494,0.22655437886714935,-2.3805184364318848,-1.930120825767517,-1.5420901775360107,-1.2585328817367554,-1.4080146551132202,-4.091910362243652,-4.869350433349609,-3.0246288776397705,-4.685153961181641,-3.855522394180298,-0.28267255425453186,-0.3210630416870117,-0.20525315403938293,-0.2987619936466217,-0.25217562913894653,-0.7609867453575134,-0.6374936699867249,-0.49790090322494507,-0.4356151223182678,-0.46905404329299927,-0.04162311181426048,-0.03386066108942032,-0.026990441605448723,-0.022188479080796242,-0.0247232336550951
8.068068068068069,8.068068068068069,8.068068068068069,8.068068068068069,8.068068068068069,0.3330092430114746,0.30189159512519836,0.22340629994869232,0.22788263857364655,0.22646287083625793,-2.3784899711608887,-1.92782723903656,-1.5406198501586914,-1.2564055919647217,-1.4062143564224243,-4.099524974822998,-4.875729084014893,-3.0296108722686768,-4.689511299133301,-3.860215425491333,-0.2830890119075775,-0.32140180468559265,-0.20552319288253784,-0.2989839017391205,-0.252422958612442,-0.7604849338531494,-0.6368967294692993,-0.497530072927475,-0.4350409209728241,-0.4685814380645752,-0.04158845543861389,-0.03382130712270737,-0.02696528099477291,-0.022151866927742958,-0.02469232678413391
8.078078078078079,8.078078078078079,8.078078078078079,8.078078078078079,8.078078078078079,0.33295363187789917,0.30178287625312805,0.22335495054721832,0.22774973511695862,0.2263711541891098,-2.3764588832855225,-1.9255317449569702,-1.5391478538513184,-1.2542767524719238,-1.404412865638733,-4.10713529586792,-4.882101058959961,-3.0345892906188965,-4.693863868713379,-3.864903688430786,-0.2835051417350769,-0.32174015045166016,-0.20579299330711365,-0.299205482006073,-0.2526699900627136,-0.7599823474884033,-0.6362990736961365,-0.49715861678123474,-0.4344661831855774,-0.46810829639434814,-0.04155375435948372,-0.03378191590309143,-0.026940086856484413,-0.022115226835012436,-0.024661390110850334
8.088088088088089,8.088088088088089,8.088088088088089,8.088088088088089,8.088088088088089,0.33289769291877747,0.3016737997531891,0.22330337762832642,0.2276165783405304,0.22627907991409302,-2.374425172805786,-1.9232333898544312,-1.537674069404602,-1.2521462440490723,-1.4026093482971191,-4.114739894866943,-4.888467788696289,-3.0395641326904297,-4.698209762573242,-3.869586944580078,-0.28392091393470764,-0.3220781087875366,-0.20606254041194916,-0.2994266450405121,-0.25291669368743896,-0.759478747844696,-0.6357005834579468,-0.49678659439086914,-0.4338909089565277,-0.46763452887535095,-0.04151900112628937,-0.03374247997999191,-0.02691486105322838,-0.022078560665249825,-0.02463042177259922
8.098098098098099,8.098098098098099,8.098098098098099,8.098098098098099,8.098098098098099,0.33284133672714233,0.3015643060207367,0.22325146198272705,0.2274831384420395,0.22618679702281952,-2.3723886013031006,-1.9209330081939697,-1.5361979007720947,-1.2500146627426147,-1.4008042812347412,-4.122339725494385,-4.894827842712402,-3.044534921646118,-4.702549934387207,-3.874265670776367,-0.2843363285064697,-0.32241567969322205,-0.20633181929588318,-0.2996474802494049,-0.25316306948661804,-0.7589741945266724,-0.6351013779640198,-0.4964139461517334,-0.43331509828567505,-0.4671601951122284,-0.04148419201374054,-0.03370300307869911,-0.026889601722359657,-0.022041866555809975,-0.02459942363202572
8.108108108108109,8.108108108108109,8.108108108108109,8.108108108108109,8.108108108108109,0.3327845335006714,0.30145445466041565,0.2231992930173874,0.2273494154214859,0.22609415650367737,-2.3703486919403076,-1.9186296463012695,-1.5347201824188232,-1.2478809356689453,-1.3989973068237305,-4.129934787750244,-4.901182651519775,-3.04950213432312,-4.706884384155273,-3.878939628601074,-0.28475144505500793,-0.32275286316871643,-0.2066008597612381,-0.2998679280281067,-0.25340917706489563,-0.758468747138977,-0.6345013976097107,-0.4960406720638275,-0.4327387511730194,-0.4666852653026581,-0.04144933447241783,-0.033663488924503326,-0.02686430886387825,-0.022005144506692886,-0.02456839382648468
8.118118118118119,8.118118118118119,8.118118118118119,8.118118118118119,8.118118118118119,0.3327273726463318,0.30134427547454834,0.22314690053462982,0.22721543908119202,0.22600127756595612,-2.3683066368103027,-1.9163247346878052,-1.533240795135498,-1.2457462549209595,-1.3971885442733765,-4.137524604797363,-4.907530784606934,-3.0544657707214355,-4.711213111877441,-3.883608818054199,-0.2851661741733551,-0.3230896294116974,-0.20686966180801392,-0.3000880181789398,-0.25365495681762695,-0.7579624056816101,-0.6339005827903748,-0.4956667721271515,-0.4321618974208832,-0.4662098288536072,-0.04141442850232124,-0.03362393006682396,-0.026838980615139008,-0.021968398243188858,-0.024537337943911552
8.128128128128129,8.128128128128129,8.128128128128129,8.128128128128129,8.128128128128129,0.332669734954834,0.3012336790561676,0.223094180226326,0.22708116471767426,0.22590814530849457,-2.3662607669830322,-1.9140169620513916,-1.5317591428756714,-1.2436097860336304,-1.395378589630127,-4.145109176635742,-4.913873195648193,-3.0594255924224854,-4.715536594390869,-3.888273239135742,-0.2855805456638336,-0.3234260082244873,-0.20713818073272705,-0.3003077507019043,-0.253900408744812,-0.7574549913406372,-0.6332989931106567,-0.4952923357486725,-0.43158450722694397,-0.4657337963581085,-0.04137946292757988,-0.03358433023095131,-0.026813626289367676,-0.021931622177362442,-0.02450624853372574
8.138138138138139,8.138138138138139,8.138138138138139,8.138138138138139,8.138138138138139,0.33261173963546753,0.3011227250099182,0.22304119169712067,0.2269466072320938,0.22581471502780914,-2.3642125129699707,-1.911706805229187,-1.530275821685791,-1.241471767425537,-1.3935664892196655,-4.152688503265381,-4.9202094078063965,-3.0643815994262695,-4.71985387802124,-3.892932653427124,-0.28599458932876587,-0.3237619698047638,-0.20740646123886108,-0.30052709579467773,-0.2541455626487732,-0.7569466829299927,-0.6326966285705566,-0.4949171841144562,-0.43100661039352417,-0.4652571976184845,-0.041344452649354935,-0.033544689416885376,-0.02678823098540306,-0.021894821897149086,-0.024475131183862686
8.148148148148149,8.148148148148149,8.148148148148149,8.148148148148149,8.148148148148149,0.33255332708358765,0.30101144313812256,0.22298794984817505,0.22681176662445068,0.22572098672389984,-2.362161159515381,-1.9093948602676392,-1.5287905931472778,-1.2393321990966797,-1.39175283908844,-4.1602630615234375,-4.926539421081543,-3.069333553314209,-4.724165439605713,-3.897587537765503,-0.28640827536582947,-0.32409757375717163,-0.20767447352409363,-0.3007460832595825,-0.2543903887271881,-0.7564375400543213,-0.6320934891700745,-0.4945414960384369,-0.43042808771133423,-0.4647800326347351,-0.04130939394235611,-0.03350500389933586,-0.026762807741761208,-0.021857989951968193,-0.024443984031677246
8.158158158158159,8.158158158158159,8.158158158158159,8.158158158158159,8.158158158158159,0.33249449729919434,0.3008997142314911,0.22293439507484436,0.22667667269706726,0.22562702000141144,-2.360106945037842,-1.9070799350738525,-1.5273033380508423,-1.237191081047058,-1.389937400817871,-4.167832851409912,-4.932864189147949,-3.074282169342041,-4.728470802307129,-3.9022374153137207,-0.2868216037750244,-0.32443276047706604,-0.20794224739074707,-0.30096468329429626,-0.25463491678237915,-0.7559275031089783,-0.631489634513855,-0.49416521191596985,-0.42984914779663086,-0.46430227160453796,-0.041274286806583405,-0.03346528112888336,-0.026737350970506668,-0.02182113751769066,-0.02441280335187912
8.168168168168169,8.168168168168169,8.168168168168169,8.168168168168169,8.168168168168169,0.3324352502822876,0.30078765749931335,0.22288063168525696,0.22654129564762115,0.22553272545337677,-2.3580498695373535,-1.904762864112854,-1.5258146524429321,-1.235048770904541,-1.3881200551986694,-4.175396919250488,-4.939182281494141,-3.0792269706726074,-4.7327704429626465,-3.9068830013275146,-0.2872345745563507,-0.324767529964447,-0.20820976793766022,-0.30118292570114136,-0.2548791468143463,-0.7554164528846741,-0.6308849453926086,-0.4937882721424103,-0.4292696416378021,-0.46382394433021545,-0.04123912379145622,-0.03342552110552788,-0.026711860671639442,-0.021784255281090736,-0.024381594732403755
8.178178178178179,8.178178178178179,8.178178178178179,8.178178178178179,8.178178178178179,0.3323756456375122,0.30067527294158936,0.2228265404701233,0.22640563547611237,0.2254381626844406,-2.355990171432495,-1.9024436473846436,-1.52432382106781,-1.2329046726226807,-1.3863011598587036,-4.182956218719482,-4.945494174957275,-3.084167718887329,-4.737064838409424,-3.9115235805511475,-0.28764721751213074,-0.32510194182395935,-0.20847702026367188,-0.3014008104801178,-0.2551230490207672,-0.7549045085906982,-0.6302794814109802,-0.49341076612472534,-0.4286896288394928,-0.4633450508117676,-0.04120391234755516,-0.033385712653398514,-0.02668633870780468,-0.021747346967458725,-0.024350358173251152
8.188188188188189,8.188188188188189,8.188188188188189,8.188188188188189,8.188188188188189,0.332315593957901,0.30056244134902954,0.22277221083641052,0.2262696921825409,0.22534339129924774,-2.3539273738861084,-1.900122046470642,-1.5228309631347656,-1.2307590246200562,-1.3844807147979736,-4.190510272979736,-4.951800346374512,-3.0891051292419434,-4.7413530349731445,-3.91615891456604,-0.2880594730377197,-0.32543593645095825,-0.20874401926994324,-0.3016183078289032,-0.25536662340164185,-0.7543915510177612,-0.6296732425689697,-0.49303266406059265,-0.4281090199947357,-0.46286559104919434,-0.04116864874958992,-0.033345866948366165,-0.02666078321635723,-0.021710410714149475,-0.024319088086485863
8.198198198198199,8.198198198198199,8.198198198198199,8.198198198198199,8.198198198198199,0.33225512504577637,0.30044928193092346,0.2227175533771515,0.22613348066806793,0.2252482920885086,-2.3518612384796143,-1.8977980613708496,-1.5213361978530884,-1.2286120653152466,-1.38265860080719,-4.19805908203125,-4.958099842071533,-3.094038248062134,-4.745635986328125,-3.920790195465088,-0.28847143054008484,-0.3257695138454437,-0.2090107649564743,-0.30183547735214233,-0.255609929561615,-0.7538777589797974,-0.6290662288665771,-0.4926539659500122,-0.42752790451049805,-0.4623855948448181,-0.0411333367228508,-0.033305976539850235,-0.026635196059942245,-0.021673446521162987,-0.024287791922688484
8.208208208208209,8.208208208208209,8.208208208208209,8.208208208208209,8.208208208208209,0.3321942687034607,0.30033576488494873,0.22266267240047455,0.2259969860315323,0.2251528948545456,-2.34979248046875,-1.8954715728759766,-1.5198397636413574,-1.2264635562896729,-1.3808343410491943,-4.205603122711182,-4.9643940925598145,-3.0989677906036377,-4.749912738800049,-3.9254162311553955,-0.2888829708099365,-0.32610270380973816,-0.20927725732326508,-0.30205222964286804,-0.2558528780937195,-0.7533630728721619,-0.6284584999084473,-0.49227458238601685,-0.42694634199142456,-0.46190500259399414,-0.0410979725420475,-0.03326605260372162,-0.026609573513269424,-0.021636459976434708,-0.02425646409392357
8.218218218218219,8.218218218218219,8.218218218218219,8.218218218218219,8.218218218218219,0.3321329951286316,0.30022186040878296,0.22260750830173492,0.22586022317409515,0.22505730390548706,-2.3477213382720947,-1.893142819404602,-1.5183415412902832,-1.2243136167526245,-1.3790091276168823,-4.213141441345215,-4.970682144165039,-3.103893756866455,-4.754183292388916,-3.930037260055542,-0.28929421305656433,-0.32643550634384155,-0.20954349637031555,-0.3022686243057251,-0.2560955286026001,-0.7528473734855652,-0.6278499364852905,-0.4918946921825409,-0.42636415362358093,-0.4614238440990448,-0.04106255620718002,-0.03322608023881912,-0.026583923026919365,-0.02159944362938404,-0.024225106462836266
8.228228228228229,8.228228228228229,8.228228228228229,8.228228228228229,8.228228228228229,0.33207130432128906,0.30010756850242615,0.22255206108093262,0.22572317719459534,0.22496134042739868,-2.345646619796753,-1.8908120393753052,-1.5168414115905762,-1.2221620082855225,-1.3771815299987793,-4.220674991607666,-4.976963520050049,-3.1088156700134277,-4.758448123931885,-3.9346537590026855,-0.2897050380706787,-0.3267678916454315,-0.20980946719646454,-0.3024846315383911,-0.25633788108825684,-0.7523308396339417,-0.6272406578063965,-0.4915141761302948,-0.4257815182209015,-0.4609421491622925,-0.041027095168828964,-0.03318607434630394,-0.02655823715031147,-0.021562401205301285,-0.024193720892071724
8.238238238238239,8.238238238238239,8.238238238238239,8.238238238238239,8.238238238238239,0.3320092558860779,0.29999294877052307,0.2224963754415512,0.22558584809303284,0.2248651534318924,-2.343569755554199,-1.8884787559509277,-1.5153393745422363,-1.2200087308883667,-1.3753526210784912,-4.228203296661377,-4.98323917388916,-3.113734006881714,-4.762707233428955,-3.939265251159668,-0.2901155650615692,-0.32709988951683044,-0.21007519960403442,-0.30270031094551086,-0.2565798759460449,-0.7518132925033569,-0.6266306042671204,-0.4911329746246338,-0.42519837617874146,-0.46045982837677,-0.04099157825112343,-0.033146023750305176,-0.02653251588344574,-0.021525336429476738,-0.024162301793694496
8.248248248248249,8.248248248248249,8.248248248248249,8.248248248248249,8.248248248248249,0.3319467604160309,0.29987797141075134,0.22244037687778473,0.22544823586940765,0.22476865351200104,-2.341489553451538,-1.8861433267593384,-1.5138354301452637,-1.2178541421890259,-1.3735218048095703,-4.2357258796691895,-4.989509105682373,-3.118648052215576,-4.766960620880127,-3.9438722133636475,-0.2905257046222687,-0.32743147015571594,-0.21034064888954163,-0.3029155731201172,-0.2568216025829315,-0.7512948513031006,-0.6260197758674622,-0.4907512366771698,-0.42461463809013367,-0.4599769711494446,-0.04095601290464401,-0.03310593217611313,-0.02650676667690277,-0.021488239988684654,-0.02413085475564003
8.258258258258259,8.258258258258259,8.258258258258259,8.258258258258259,8.258258258258259,0.33188387751579285,0.2997626066207886,0.22238413989543915,0.22531037032604218,0.22467191517353058,-2.3394062519073486,-1.883805513381958,-1.5123296976089478,-1.215698003768921,-1.3716893196105957,-4.24324369430542,-4.995772838592529,-3.123558521270752,-4.7712082862854,-3.948474168777466,-0.2909354865550995,-0.3277626931667328,-0.21060584485530853,-0.30313050746917725,-0.25706297159194946,-0.7507755160331726,-0.6254081726074219,-0.49036890268325806,-0.42403045296669006,-0.45949360728263855,-0.04092039912939072,-0.0330658033490181,-0.026480982080101967,-0.02145111933350563,-0.024099381640553474
8.268268268268269,8.268268268268269,8.268268268268269,8.268268268268269,8.268268268268269,0.331820547580719,0.29964685440063477,0.2223275899887085,0.22517219185829163,0.22457489371299744,-2.337320327758789,-1.8814650774002075,-1.51082181930542,-1.2135404348373413,-1.3698554039001465,-4.250756740570068,-5.0020294189453125,-3.128465414047241,-4.775449752807617,-3.953071355819702,-0.29134491086006165,-0.3280934691429138,-0.21087080240249634,-0.3033450245857239,-0.2573040723800659,-0.7502552270889282,-0.6247957944869995,-0.48998600244522095,-0.4234457015991211,-0.4590096175670624,-0.04088473320007324,-0.033025629818439484,-0.026455169543623924,-0.021413972601294518,-0.024067874997854233
8.278278278278279,8.278278278278279,8.278278278278279,8.278278278278279,8.278278278278279,0.3317568302154541,0.2995307445526123,0.22227078676223755,0.22503376007080078,0.224477618932724,-2.3352317810058594,-1.8791227340698242,-1.5093122720718384,-1.211381196975708,-1.368019938468933,-4.258264064788818,-5.0082807540893555,-3.1333682537078857,-4.7796854972839355,-3.9576635360717773,-0.29175400733947754,-0.3284238576889038,-0.21113549172878265,-0.30355918407440186,-0.2575448453426361,-0.7497340440750122,-0.6241826415061951,-0.4896024167537689,-0.42286041378974915,-0.45852506160736084,-0.04084901884198189,-0.03298541530966759,-0.026429317891597748,-0.021376797929406166,-0.024036338552832603
8.288288288288289,8.288288288288289,8.288288288288289,8.288288288288289,8.288288288288289,0.33169275522232056,0.2994142770767212,0.2222137153148651,0.22489508986473083,0.2243800163269043,-2.3331401348114014,-1.8767776489257812,-1.5078012943267822,-1.2092208862304688,-1.3661822080612183,-4.265766143798828,-5.014525890350342,-3.1382672786712646,-4.7839155197143555,-3.9622507095336914,-0.2921627163887024,-0.32875382900238037,-0.21139992773532867,-0.30377301573753357,-0.25778526067733765,-0.7492119073867798,-0.6235687136650085,-0.4892182946205139,-0.422274649143219,-0.45803993940353394,-0.040813252329826355,-0.032945163547992706,-0.026403440162539482,-0.021339599043130875,-0.024004776030778885
8.298298298298299,8.298298298298299,8.298298298298299,8.298298298298299,8.298298298298299,0.3316281735897064,0.29929742217063904,0.22215636074543,0.22475609183311462,0.22428222000598907,-2.331045627593994,-1.8744306564331055,-1.506287932395935,-1.2070589065551758,-1.3643434047698975,-4.273263454437256,-5.0207648277282715,-3.143162488937378,-4.788139343261719,-3.9668335914611816,-0.292571097612381,-0.3290834128856659,-0.211664080619812,-0.30398640036582947,-0.2580254077911377,-0.7486888766288757,-0.6229540705680847,-0.4888335168361664,-0.42168834805488586,-0.45755428075790405,-0.040777433663606644,-0.03290487453341484,-0.026377523317933083,-0.021302374079823494,-0.02397317998111248
8.308308308308309,8.308308308308309,8.308308308308309,8.308308308308309,8.308308308308309,0.331563264131546,0.2991802394390106,0.22209873795509338,0.22461682558059692,0.224184051156044,-2.3289482593536377,-1.8720812797546387,-1.5047730207443237,-1.204895257949829,-1.3625023365020752,-4.280755043029785,-5.0269975662231445,-3.1480536460876465,-4.792357444763184,-3.9714112281799316,-0.29297909140586853,-0.329412579536438,-0.21192800998687744,-0.3041994571685791,-0.2582652270793915,-0.7481650114059448,-0.622338593006134,-0.4884481728076935,-0.42110151052474976,-0.4570680558681488,-0.04074157029390335,-0.032864537090063095,-0.026351578533649445,-0.021265119314193726,-0.023941557854413986
8.318318318318319,8.318318318318319,8.318318318318319,8.318318318318319,8.318318318318319,0.3314979076385498,0.2990626096725464,0.2220408320426941,0.22447729110717773,0.22408565878868103,-2.326847791671753,-1.8697292804718018,-1.50325608253479,-1.202730417251587,-1.3606598377227783,-4.288241863250732,-5.033223628997803,-3.1529409885406494,-4.79656982421875,-3.9759840965270996,-0.2933867275714874,-0.32974135875701904,-0.212191641330719,-0.3044121563434601,-0.258504718542099,-0.747640073299408,-0.6217224597930908,-0.4880622327327728,-0.42051416635513306,-0.4565812647342682,-0.04070565104484558,-0.03282416611909866,-0.02632560208439827,-0.021227842196822166,-0.023909904062747955
8.328328328328329,8.328328328328329,8.328328328328329,8.328328328328329,8.328328328328329,0.33143219351768494,0.2989446818828583,0.2219827026128769,0.22433748841285706,0.22398698329925537,-2.3247451782226562,-1.8673752546310425,-1.501737356185913,-1.200563907623291,-1.3588159084320068,-4.295722961425781,-5.0394439697265625,-3.157824754714966,-4.80077600479126,-3.9805519580841064,-0.29379400610923767,-0.33006972074508667,-0.21245503425598145,-0.30462443828582764,-0.25874391198158264,-0.747114360332489,-0.621105432510376,-0.4876756966114044,-0.41992634534835815,-0.4560939371585846,-0.04066969081759453,-0.03278375044465065,-0.02629959024488926,-0.021190539002418518,-0.023878222331404686
8.338338338338339,8.338338338338339,8.338338338338339,8.338338338338339,8.338338338338339,0.33136600255966187,0.2988263964653015,0.22192423045635223,0.2241973727941513,0.22388803958892822,-2.322638988494873,-1.8650190830230713,-1.5002168416976929,-1.19839608669281,-1.3569700717926025,-4.30319881439209,-5.045658588409424,-3.1627042293548584,-4.804976940155029,-3.985114812850952,-0.29420092701911926,-0.33039769530296326,-0.2127181589603424,-0.3048363924026489,-0.25898274779319763,-0.7465876340866089,-0.6204876899719238,-0.48728859424591064,-0.4193379878997803,-0.45560604333877563,-0.040633674710989,-0.032743293792009354,-0.02627355046570301,-0.02115320973098278,-0.023846512660384178
8.348348348348349,8.348348348348349,8.348348348348349,8.348348348348349,8.348348348348349,0.33129945397377014,0.2987076938152313,0.22186554968357086,0.22405704855918884,0.2237888127565384,-2.320530414581299,-1.8626604080200195,-1.4986945390701294,-1.1962268352508545,-1.3551228046417236,-4.310669422149658,-5.05186653137207,-3.1675801277160645,-4.809171199798584,-3.989672899246216,-0.2946074903011322,-0.3307252526283264,-0.21298103034496307,-0.3050479292869568,-0.25922128558158875,-0.7460600733757019,-0.6198692917823792,-0.48690083622932434,-0.4187490940093994,-0.4551175534725189,-0.04059761017560959,-0.03270280361175537,-0.026247475296258926,-0.021115852519869804,-0.023814771324396133
8.358358358358359,8.358358358358359,8.358358358358359,8.358358358358359,8.358358358358359,0.331232488155365,0.29858866333961487,0.22180655598640442,0.2239164113998413,0.22368931770324707,-2.3184187412261963,-1.8602995872497559,-1.497170329093933,-1.1940559148788452,-1.3532733917236328,-4.318134784698486,-5.058067798614502,-3.172452211380005,-4.813360214233398,-3.9942264556884766,-0.2950136959552765,-0.33105239272117615,-0.21324363350868225,-0.3052591383457184,-0.259459525346756,-0.7455314993858337,-0.6192499995231628,-0.4865124821662903,-0.41815969347953796,-0.45462852716445923,-0.040561493486166,-0.03266226500272751,-0.026221366599202156,-0.02107846923172474,-0.02378300204873085
8.368368368368369,8.368368368368369,8.368368368368369,8.368368368368369,8.368368368368369,0.3311651647090912,0.29846927523612976,0.22174730896949768,0.22377550601959229,0.22358956933021545,-2.3163046836853027,-1.8579365015029907,-1.495644450187683,-1.1918835639953613,-1.3514230251312256,-4.325595378875732,-5.064263820648193,-3.1773200035095215,-4.817543029785156,-3.998774528503418,-0.2954195439815521,-0.33137914538383484,-0.21350598335266113,-0.30546993017196655,-0.25969743728637695,-0.745002031326294,-0.6186299920082092,-0.48612353205680847,-0.4175698161125183,-0.45413896441459656,-0.040525324642658234,-0.03262168914079666,-0.026195228099822998,-0.021041063591837883,-0.02375120297074318
8.378378378378379,8.378378378378379,8.378378378378379,8.378378378378379,8.378378378378379,0.33109739422798157,0.2983494997024536,0.22168777883052826,0.22363431751728058,0.22348949313163757,-2.3141872882843018,-1.8555710315704346,-1.4941164255142212,-1.1897095441818237,-1.3495702743530273,-4.333049774169922,-5.07045316696167,-3.1821844577789307,-4.821719646453857,-4.0033183097839355,-0.2958250343799591,-0.3317054808139801,-0.21376807987689972,-0.30568036437034607,-0.25993502140045166,-0.7444717288017273,-0.6180092692375183,-0.4857340455055237,-0.4169793725013733,-0.4536488354206085,-0.04048911854624748,-0.03258107602596283,-0.026169057935476303,-0.02100362814962864,-0.02371937595307827
8.388388388388389,8.388388388388389,8.388388388388389,8.388388388388389,8.388388388388389,0.33102914690971375,0.2982293665409088,0.22162801027297974,0.22349287569522858,0.2233891785144806,-2.3120667934417725,-1.8532034158706665,-1.4925867319107056,-1.1875345706939697,-1.3477163314819336,-4.340499401092529,-5.076636791229248,-3.187044382095337,-4.825891017913818,-4.007856845855713,-0.29623013734817505,-0.3320314288139343,-0.21402987837791443,-0.30589044094085693,-0.2601723074913025,-0.7439404726028442,-0.6173877120018005,-0.48534390330314636,-0.41638845205307007,-0.4531581401824951,-0.040452852845191956,-0.032540421932935715,-0.026142854243516922,-0.020966168493032455,-0.023687519133090973
8.398398398398399,8.398398398398399,8.398398398398399,8.398398398398399,8.398398398398399,0.33096060156822205,0.29810887575149536,0.22156792879104614,0.2233511209487915,0.22328859567642212,-2.3099441528320312,-1.8508334159851074,-1.4910551309585571,-1.1853578090667725,-1.3458606004714966,-4.347943305969238,-5.082813262939453,-3.1919009685516357,-4.8300557136535645,-4.012390613555908,-0.29663488268852234,-0.3323569595813751,-0.21429143846035004,-0.30610010027885437,-0.26040926575660706,-0.7434083223342896,-0.6167654395103455,-0.4849531650543213,-0.41579702496528625,-0.45266687870025635,-0.04041653871536255,-0.03249972686171532,-0.026116617023944855,-0.02092868462204933,-0.023655632510781288
8.408408408408409,8.408408408408409,8.408408408408409,8.408408408408409,8.408408408408409,0.33089160919189453,0.29798799753189087,0.22150757908821106,0.22320911288261414,0.22318772971630096,-2.3078184127807617,-1.8484612703323364,-1.4895216226577759,-1.1831796169281006,-1.3440033197402954,-4.355382442474365,-5.08898401260376,-3.1967532634735107,-4.83421516418457,-4.016919136047363,-0.297039270401001,-0.3326820731163025,-0.21455273032188416,-0.30630943179130554,-0.26064589619636536,-0.7428752779960632,-0.6161423921585083,-0.48456189036369324,-0.41520509123802185,-0.4521750509738922,-0.04038017615675926,-0.032458990812301636,-0.026090353727340698,-0.02089117281138897,-0.023623716086149216
8.418418418418419,8.418418418418419,8.418418418418419,8.418418418418419,8.418418418418419,0.3308221995830536,0.2978667616844177,0.22144697606563568,0.22306685149669647,0.22308655083179474,-2.305689811706543,-1.8460865020751953,-1.487986445426941,-1.1810001134872437,-1.3421441316604614,-4.362816333770752,-5.09514856338501,-3.201601982116699,-4.838367938995361,-4.021442890167236,-0.29744330048561096,-0.33300676941871643,-0.21481376886367798,-0.3065183460712433,-0.2608821988105774,-0.7423412203788757,-0.6155185699462891,-0.48416996002197266,-0.41461262106895447,-0.4516827166080475,-0.0403437614440918,-0.03241821750998497,-0.026064051315188408,-0.020853636786341667,-0.023591771721839905
8.428428428428429,8.428428428428429,8.428428428428429,8.428428428428429,8.428428428428429,0.3307523727416992,0.2977451682090759,0.22138607501983643,0.22292429208755493,0.2229851931333542,-2.303558111190796,-1.8437097072601318,-1.4864493608474731,-1.1788190603256226,-1.340283751487732,-4.370244026184082,-5.101306915283203,-3.206446647644043,-4.84251594543457,-4.025961875915527,-0.2978469431400299,-0.3333311080932617,-0.2150745540857315,-0.30672693252563477,-0.26111820340156555,-0.7418062686920166,-0.6148940324783325,-0.4837774336338043,-0.4140196442604065,-0.4511898159980774,-0.04030729830265045,-0.03237740695476532,-0.02603772096335888,-0.020816074684262276,-0.023559799417853355
8.438438438438439,8.438438438438439,8.438438438438439,8.438438438438439,8.438438438438439,0.3306821882724762,0.2976231873035431,0.22132495045661926,0.2227814644575119,0.22288347780704498,-2.301424026489258,-1.841330647468567,-1.4849107265472412,-1.1766365766525269,-1.3384212255477905,-4.37766695022583,-5.107458591461182,-3.211287021636963,-4.846656799316406,-4.030476093292236,-0.2982502579689026,-0.3336549699306488,-0.21533505618572235,-0.30693507194519043,-0.26135388016700745,-0.7412704229354858,-0.6142687797546387,-0.483384370803833,-0.4134261906147003,-0.45069631934165955,-0.040270786732435226,-0.03233655169606209,-0.026011358946561813,-0.020778486505150795,-0.02352779544889927
8.448448448448449,8.448448448448449,8.448448448448449,8.448448448448449,8.448448448448449,0.33061161637306213,0.297500878572464,0.22126352787017822,0.22263838350772858,0.2227814942598343,-2.2992873191833496,-1.8389495611190796,-1.483370065689087,-1.174452543258667,-1.3365572690963745,-4.38508415222168,-5.1136040687561035,-3.2161240577697754,-4.850792407989502,-4.034985065460205,-0.29865318536758423,-0.33397844433784485,-0.2155953049659729,-0.30714288353919983,-0.2615892291069031,-0.740733802318573,-0.613642692565918,-0.48299071192741394,-0.41283223032951355,-0.4502023160457611,-0.04023423045873642,-0.03229565545916557,-0.02598496526479721,-0.020740875974297523,-0.023495767265558243
8.458458458458459,8.458458458458459,8.458458458458459,8.458458458458459,8.458458458458459,0.3305405378341675,0.29737815260887146,0.2212017923593521,0.22249501943588257,0.2226792722940445,-2.297147035598755,-1.8365658521652222,-1.4818272590637207,-1.1722673177719116,-1.3346916437149048,-4.392496585845947,-5.119743824005127,-3.220956802368164,-4.854921817779541,-4.039489269256592,-0.2990557551383972,-0.33430153131484985,-0.21585527062416077,-0.3073503077030182,-0.26182425022125244,-0.7401961088180542,-0.61301589012146,-0.48259639739990234,-0.4122377038002014,-0.4497077167034149,-0.040197618305683136,-0.03225472569465637,-0.025958536192774773,-0.020703235641121864,-0.02346370555460453
8.468468468468469,8.468468468468469,8.468468468468469,8.468468468468469,8.468468468468469,0.3304691016674042,0.29725509881973267,0.2211398184299469,0.22235135734081268,0.2225767821073532,-2.295004367828369,-1.8341801166534424,-1.4802831411361694,-1.1700804233551025,-1.332824468612671,-4.399903297424316,-5.1258769035339355,-3.225785493850708,-4.85904598236084,-4.043988227844238,-0.29945793747901917,-0.33462417125701904,-0.21611498296260834,-0.3075573742389679,-0.26205897331237793,-0.7396575212478638,-0.6123883724212646,-0.48220154643058777,-0.41164273023605347,-0.44921261072158813,-0.040160953998565674,-0.03221375495195389,-0.025932079181075096,-0.020665572956204414,-0.02343161776661873
8.478478478478479,8.478478478478479,8.478478478478479,8.478478478478479,8.478478478478479,0.33039727807044983,0.2971316874027252,0.2210775911808014,0.2222074270248413,0.22247397899627686,-2.292858839035034,-1.8317919969558716,-1.4787368774414062,-1.1678920984268188,-1.3309555053710938,-4.407304286956787,-5.1320037841796875,-3.2306101322174072,-4.863163471221924,-4.048482418060303,-0.29985976219177246,-0.3349464535713196,-0.21637442708015442,-0.30776405334472656,-0.26229333877563477,-0.7391180992126465,-0.6117600798606873,-0.48180609941482544,-0.4110472500324249,-0.4487169086933136,-0.04012424871325493,-0.03217274323105812,-0.025905588641762733,-0.020627884194254875,-0.02339950017631054
8.488488488488489,8.488488488488489,8.488488488488489,8.488488488488489,8.488488488488489,0.33032509684562683,0.29700785875320435,0.2210150957107544,0.22206321358680725,0.2223709374666214,-2.290710687637329,-1.8294014930725098,-1.4771891832351685,-1.16570246219635,-1.3290852308273315,-4.414700508117676,-5.138124465942383,-3.23543119430542,-4.867274761199951,-4.052971363067627,-0.3002612292766571,-0.3352682888507843,-0.2166336178779602,-0.3079703152179718,-0.2625274062156677,-0.7385777235031128,-0.6111310124397278,-0.48141002655029297,-0.4104512333869934,-0.44822072982788086,-0.040087487548589706,-0.03213169053196907,-0.025879064574837685,-0.020590169355273247,-0.02336735464632511
8.498498498498499,8.498498498498499,8.498498498498499,8.498498498498499,8.498498498498499,0.33025240898132324,0.2968837320804596,0.22095230221748352,0.22191879153251648,0.22226759791374207,-2.2885591983795166,-1.8270090818405151,-1.4756393432617188,-1.1635112762451172,-1.327212929725647,-4.422090530395508,-5.144238471984863,-3.240247964859009,-4.87138032913208,-4.057456016540527,-0.3006623089313507,-0.335589736700058,-0.2168925255537033,-0.3081762492656708,-0.2627611756324768,-0.7380365133285522,-0.6105011701583862,-0.4810134172439575,-0.4098547399044037,-0.44772395491600037,-0.0400506854057312,-0.032090600579977036,-0.025852514430880547,-0.02055243030190468,-0.023335181176662445
8.508508508508509,8.508508508508509,8.508508508508509,8.508508508508509,8.508508508508509,0.330179363489151,0.2967592179775238,0.22088925540447235,0.22177404165267944,0.22216400504112244,-2.286405563354492,-1.8246142864227295,-1.4740878343582153,-1.1613186597824097,-1.3253391981124878,-4.429475784301758,-5.150346755981445,-3.245060920715332,-4.8754801750183105,-4.061934947967529,-0.30106303095817566,-0.33591076731681824,-0.21715117990970612,-0.3083817958831787,-0.2629946172237396,-0.7374942898750305,-0.6098706126213074,-0.48061615228652954,-0.4092577397823334,-0.4472266435623169,-0.04001382738351822,-0.03204946964979172,-0.025825925171375275,-0.02051466517150402,-0.02330297790467739
8.518518518518519,8.518518518518519,8.518518518518519,8.518518518518519,8.518518518518519,0.33010587096214294,0.296634316444397,0.2208259254693985,0.2216290533542633,0.22206011414527893,-2.2842483520507812,-1.822217345237732,-1.4725345373153687,-1.159124732017517,-1.3234635591506958,-4.436855316162109,-5.156448841094971,-3.2498700618743896,-4.879573822021484,-4.066409111022949,-0.30146339535713196,-0.33623138070106506,-0.21740956604480743,-0.308586984872818,-0.2632277011871338,-0.7369511723518372,-0.6092393398284912,-0.4802183210849762,-0.40866023302078247,-0.44672876596450806,-0.03997691720724106,-0.032008297741413116,-0.025799307972192764,-0.020476875826716423,-0.02327074483036995
8.528528528528529,8.528528528528529,8.528528528528529,8.528528528528529,8.528528528528529,0.3300320506095886,0.2965090870857239,0.22076234221458435,0.22148378193378448,0.22195599973201752,-2.2820889949798584,-1.8198179006576538,-1.4709792137145996,-1.156929612159729,-1.3215867280960083,-4.444229602813721,-5.162543296813965,-3.2546751499176025,-4.883661270141602,-4.070878028869629,-0.3018633723258972,-0.3365515470504761,-0.21766768395900726,-0.30879175662994385,-0.2634604573249817,-0.7364072203636169,-0.608607292175293,-0.4798199534416199,-0.408062219619751,-0.44623032212257385,-0.039939966052770615,-0.03196709230542183,-0.025772662833333015,-0.020439060404896736,-0.02323848381638527
8.538538538538539,8.538538538538539,8.538538538538539,8.538538538538539,8.538538538538539,0.3299578130245209,0.29638350009918213,0.22069846093654633,0.22133822739124298,0.22185157239437103,-2.2799267768859863,-1.8174166679382324,-1.4694223403930664,-1.1547327041625977,-1.319708228111267,-4.451598644256592,-5.168632507324219,-3.2594761848449707,-4.88774299621582,-4.075342655181885,-0.3022630214691162,-0.33687132596969604,-0.2179255336523056,-0.30899614095687866,-0.2636929452419281,-0.7358623743057251,-0.6079744696617126,-0.479420930147171,-0.4074636995792389,-0.44573140144348145,-0.03990296274423599,-0.03192584216594696,-0.025745980441570282,-0.02040121890604496,-0.02320619858801365
8.548548548548549,8.548548548548549,8.548548548548549,8.548548548548549,8.548548548548549,0.3298831284046173,0.29625749588012695,0.220634326338768,0.22119241952896118,0.22174689173698425,-2.277761459350586,-1.8150125741958618,-1.4678633213043213,-1.1525346040725708,-1.3178281784057617,-4.458961486816406,-5.174715042114258,-3.264272928237915,-4.891818523406982,-4.079801559448242,-0.3026622235774994,-0.3371906876564026,-0.21818311512470245,-0.3092001676559448,-0.26392507553100586,-0.7353165149688721,-0.6073409914970398,-0.4790213406085968,-0.4068647027015686,-0.4452318549156189,-0.03986590728163719,-0.031884558498859406,-0.02571926824748516,-0.020363355055451393,-0.023173879832029343
8.558558558558559,8.558558558558559,8.558558558558559,8.558558558558559,8.558558558558559,0.3298080563545227,0.2961311638355255,0.2205699235200882,0.2210463136434555,0.2216419130563736,-2.2755937576293945,-1.812606692314148,-1.4663028717041016,-1.1503348350524902,-1.3159459829330444,-4.466319561004639,-5.18079137802124,-3.269066333770752,-4.895888328552246,-4.084256172180176,-0.3030610978603363,-0.3375096619129181,-0.218440443277359,-0.30940383672714233,-0.26415687799453735,-0.7347699403762817,-0.6067066192626953,-0.47862112522125244,-0.40626516938209534,-0.44473180174827576,-0.03982881084084511,-0.03184322640299797,-0.025692520663142204,-0.020325463265180588,-0.023141533136367798
8.568568568568569,8.568568568568569,8.568568568568569,8.568568568568569,8.568568568568569,0.32973259687423706,0.2960045039653778,0.2205052375793457,0.22089996933937073,0.22153669595718384,-2.273423194885254,-1.8101986646652222,-1.4647403955459595,-1.1481338739395142,-1.3140628337860107,-4.4736714363098145,-5.186861991882324,-3.273855209350586,-4.899952411651611,-4.088705539703369,-0.30345961451530457,-0.33782821893692017,-0.21869748830795288,-0.3096070885658264,-0.2643883526325226,-0.7342223525047302,-0.6060716509819031,-0.4782204031944275,-0.40566521883010864,-0.44423121213912964,-0.03979165852069855,-0.031801868230104446,-0.025665748864412308,-0.02028755098581314,-0.023109160363674164
8.578578578578579,8.578578578578579,8.578578578578579,8.578578578578579,8.578578578578579,0.3296566903591156,0.2958774268627167,0.22044029831886292,0.22075332701206207,0.2214311808347702,-2.271249532699585,-1.8077884912490845,-1.4631762504577637,-1.145931363105774,-1.3121775388717651,-4.481018543243408,-5.192924976348877,-3.278640031814575,-4.904009819030762,-4.093149662017822,-0.3038577437400818,-0.3381463289260864,-0.21895426511764526,-0.30980998277664185,-0.26461952924728394,-0.7336738109588623,-0.605435848236084,-0.47781902551651,-0.4050647020339966,-0.44373005628585815,-0.03975445777177811,-0.03176046162843704,-0.025638941675424576,-0.020249610766768456,-0.023076757788658142
8.588588588588589,8.588588588588589,8.588588588588589,8.588588588588589,8.588588588588589,0.3295804262161255,0.2957499921321869,0.22037509083747864,0.22060641646385193,0.22132541239261627,-2.269073247909546,-1.8053758144378662,-1.461610198020935,-1.1437276601791382,-1.3102906942367554,-4.4883599281311035,-5.198982238769531,-3.283421039581299,-4.908061981201172,-4.097589015960693,-0.30425548553466797,-0.33846405148506165,-0.21921077370643616,-0.3100125193595886,-0.26485034823417664,-0.7331244945526123,-0.6047993302345276,-0.47741708159446716,-0.40446367859840393,-0.4432283341884613,-0.039717212319374084,-0.03171901777386665,-0.025612100958824158,-0.02021164447069168,-0.023044325411319733
8.598598598598599,8.598598598598599,8.598598598598599,8.598598598598599,8.598598598598599,0.32950371503829956,0.29562219977378845,0.22030960023403168,0.2204592525959015,0.22121937572956085,-2.2668941020965576,-1.802960753440857,-1.4600424766540527,-1.1415221691131592,-1.3084025382995605,-4.4956955909729,-5.205032825469971,-3.2881979942321777,-4.912106990814209,-4.102023124694824,-0.3046528697013855,-0.33878135681152344,-0.21946701407432556,-0.3102146089076996,-0.26508086919784546,-0.7325741648674011,-0.6041620373725891,-0.47701460123062134,-0.40386220812797546,-0.44272613525390625,-0.039679914712905884,-0.03167753294110298,-0.02558523416519165,-0.020173655822873116,-0.023011868819594383
8.608608608608609,8.608608608608609,8.608608608608609,8.608608608608609,8.608608608608609,0.329426646232605,0.295494019985199,0.22024384140968323,0.22031179070472717,0.22111304104328156,-2.26471209526062,-1.8005434274673462,-1.4584729671478271,-1.1393154859542847,-1.3065125942230225,-4.503025531768799,-5.211077690124512,-3.292970895767212,-4.916146755218506,-4.106452465057373,-0.305049866437912,-0.3390982449054718,-0.21972300112247467,-0.3104163408279419,-0.265311062335968,-0.7320229411125183,-0.6035240888595581,-0.47661149501800537,-0.403260201215744,-0.44222334027290344,-0.0396425686776638,-0.031636014580726624,-0.025558333843946457,-0.02013564296066761,-0.022979380562901497
8.618618618618619,8.618618618618619,8.618618618618619,8.618618618618619,8.618618618618619,0.3293491005897522,0.2953655421733856,0.2201777994632721,0.22016407549381256,0.22100646793842316,-2.2625272274017334,-1.7981245517730713,-1.4569015502929688,-1.1371073722839355,-1.3046213388442993,-4.510350704193115,-5.217115879058838,-3.2977397441864014,-4.920180797576904,-4.110876560211182,-0.3054465055465698,-0.33941471576690674,-0.2199787050485611,-0.31061774492263794,-0.2655408978462219,-0.7314709424972534,-0.6028853058815002,-0.47620782256126404,-0.40265774726867676,-0.44172006845474243,-0.03960517793893814,-0.031594451516866684,-0.025531401857733727,-0.020097604021430016,-0.02294686809182167
8.62862862862863,8.62862862862863,8.62862862862863,8.62862862862863,8.62862862862863,0.32927122712135315,0.2952366769313812,0.22011150419712067,0.22001609206199646,0.22089959681034088,-2.2603399753570557,-1.7957032918930054,-1.455328345298767,-1.1348979473114014,-1.3027279376983643,-4.517670154571533,-5.223147869110107,-3.302504301071167,-4.924208164215088,-4.11529541015625,-0.305842787027359,-0.33973076939582825,-0.22023412585258484,-0.31081873178482056,-0.26577043533325195,-0.7309179902076721,-0.6022458672523499,-0.47580352425575256,-0.40205472707748413,-0.4412161707878113,-0.0395677387714386,-0.03155285492539406,-0.02550443820655346,-0.02005953900516033,-0.022914322093129158
8.63863863863864,8.63863863863864,8.63863863863864,8.63863863863864,8.63863863863864,0.3291929364204407,0.2951074242591858,0.22004494071006775,0.21986785531044006,0.2207924872636795,-2.258150100708008,-1.7932794094085693,-1.4537534713745117,-1.1326873302459717,-1.3008334636688232,-4.5249834060668945,-5.229172706604004,-3.307265043258667,-4.928229808807373,-4.1197099685668945,-0.30623865127563477,-0.34004640579223633,-0.2204892933368683,-0.3110193610191345,-0.2659996747970581,-0.7303640842437744,-0.6016055941581726,-0.4753986597061157,-0.4014512896537781,-0.44071176648139954,-0.03953024744987488,-0.03151121735572815,-0.025477442890405655,-0.020021451637148857,-0.022881751880049706
8.64864864864865,8.64864864864865,8.64864864864865,8.64864864864865,8.64864864864865,0.32911422848701477,0.2949778735637665,0.21997809410095215,0.21971933543682098,0.22068507969379425,-2.2559568881988525,-1.7908538579940796,-1.4521769285202026,-1.1304749250411987,-1.2989370822906494,-4.532291889190674,-5.235191345214844,-3.3120222091674805,-4.932245254516602,-4.124118804931641,-0.30663418769836426,-0.3403615951538086,-0.22074419260025024,-0.31121957302093506,-0.2662285566329956,-0.7298092842102051,-0.6009646654129028,-0.47499319911003113,-0.40084728598594666,-0.4402068257331848,-0.03949270397424698,-0.031469542533159256,-0.025450414046645164,-0.019983338192105293,-0.022849151864647865
8.65865865865866,8.65865865865866,8.65865865865866,8.65865865865866,8.65865865865866,0.32903510332107544,0.29484787583351135,0.21991097927093506,0.21957053244113922,0.2205774188041687,-2.253761053085327,-1.7884255647659302,-1.4505983591079712,-1.1282613277435303,-1.297039270401001,-4.539594650268555,-5.241203784942627,-3.316774606704712,-4.936254978179932,-4.128522872924805,-0.3070293068885803,-0.3406764268875122,-0.22099880874156952,-0.31141942739486694,-0.26645711064338684,-0.7292536497116089,-0.6003230214118958,-0.47458720207214355,-0.4002428650856018,-0.4397013485431671,-0.039455119520425797,-0.03142783045768738,-0.025423359125852585,-0.01994520053267479,-0.022816525772213936
8.66866866866867,8.66866866866867,8.66866866866867,8.66866866866867,8.66866866866867,0.3289555609226227,0.29471758008003235,0.21984361112117767,0.21942147612571716,0.22046947479248047,-2.2515625953674316,-1.785995364189148,-1.449018120765686,-1.1260464191436768,-1.2951397895812988,-4.546891689300537,-5.2472100257873535,-3.3215231895446777,-4.940258502960205,-4.1329216957092285,-0.30742406845092773,-0.34099081158638,-0.2212531715631485,-0.3116188645362854,-0.2666853368282318,-0.7286970615386963,-0.5996805429458618,-0.4741806089878082,-0.399637907743454,-0.43919530510902405,-0.039417482912540436,-0.03138607740402222,-0.02539627067744732,-0.019907040521502495,-0.02278386987745762
8.67867867867868,8.67867867867868,8.67867867867868,8.67867867867868,8.67867867867868,0.32887566089630127,0.2945868670940399,0.2197759598493576,0.21927213668823242,0.22036126255989075,-2.249361038208008,-1.7835627794265747,-1.4474360942840576,-1.123829960823059,-1.293238639831543,-4.554182529449463,-5.253209590911865,-3.326267719268799,-4.944255352020264,-4.137315273284912,-0.3078184425830841,-0.341304749250412,-0.2215072512626648,-0.3118179440498352,-0.2669132351875305,-0.7281395792961121,-0.5990374088287354,-0.47377341985702515,-0.39903244376182556,-0.438688725233078,-0.039379797875881195,-0.03134428337216377,-0.025369152426719666,-0.01986885257065296,-0.022751184180378914
8.68868868868869,8.68868868868869,8.68868868868869,8.68868868868869,8.68868868868869,0.32879534363746643,0.2944558262825012,0.21970804035663605,0.21912254393100739,0.22025276720523834,-2.247157335281372,-1.7811279296875,-1.4458523988723755,-1.1216124296188354,-1.291335940361023,-4.561469078063965,-5.25920295715332,-3.331008195877075,-4.948246955871582,-4.141704082489014,-0.3082124590873718,-0.34161829948425293,-0.2217610627412796,-0.31201663613319397,-0.26714083552360535,-0.727581262588501,-0.5983934998512268,-0.4733656346797943,-0.39842650294303894,-0.43818169832229614,-0.039342064410448074,-0.03130245581269264,-0.025341998785734177,-0.01983064040541649,-0.02271847613155842
8.6986986986987,8.6986986986987,8.6986986986987,8.6986986986987,8.6986986986987,0.32871463894844055,0.29432442784309387,0.2196398675441742,0.21897266805171967,0.22014400362968445,-2.244950532913208,-1.7786915302276611,-1.4442665576934814,-1.119393229484558,-1.2894318103790283,-4.568748950958252,-5.2651896476745605,-3.335744619369507,-4.9522318840026855,-4.146087646484375,-0.3086060881614685,-0.34193143248558044,-0.22201460599899292,-0.3122149407863617,-0.26736804842948914,-0.7270219922065735,-0.597748875617981,-0.4729573130607605,-0.3978201448917389,-0.43767401576042175,-0.039304282516241074,-0.03126058727502823,-0.0253148190677166,-0.019792407751083374,-0.022685734555125237
8.70870870870871,8.70870870870871,8.70870870870871,8.70870870870871,8.70870870870871,0.32863351702690125,0.2941926419734955,0.21957138180732727,0.21882250905036926,0.22003500163555145,-2.242741346359253,-1.7762523889541626,-1.4426791667938232,-1.1171724796295166,-1.2875261306762695,-4.576024055480957,-5.271169662475586,-3.3404767513275146,-4.956211090087891,-4.150465965270996,-0.30899932980537415,-0.34224414825439453,-0.22226785123348236,-0.31241288781166077,-0.26759496331214905,-0.7264619469642639,-0.5971035361289978,-0.47254839539527893,-0.3972132205963135,-0.4371658265590668,-0.03926645591855049,-0.03121868148446083,-0.025287605822086334,-0.01975414901971817,-0.022652966901659966
8.71871871871872,8.71871871871872,8.71871871871872,8.71871871871872,8.71871871871872,0.3285519778728485,0.2940605580806732,0.21950270235538483,0.21867211163043976,0.21992570161819458,-2.2405288219451904,-1.7738114595413208,-1.4410902261734009,-1.1149506568908691,-1.285618543624878,-4.5832929611206055,-5.277143478393555,-3.345205068588257,-4.960184097290039,-4.154839515686035,-0.30939218401908875,-0.3425564467906952,-0.2225208580493927,-0.3126104176044464,-0.2678215503692627,-0.7259008884429932,-0.5964574217796326,-0.4721388816833496,-0.39660584926605225,-0.4366571605205536,-0.03922857716679573,-0.0311767365783453,-0.025260362774133682,-0.019715866073966026,-0.022620173171162605
8.72872872872873,8.72872872872873,8.72872872872873,8.72872872872873,8.72872872872873,0.32847002148628235,0.2939280569553375,0.21943369507789612,0.21852143108844757,0.21981613337993622,-2.238313674926758,-1.7713679075241089,-1.4394993782043457,-1.1127275228500366,-1.2837096452713013,-4.5905561447143555,-5.283111095428467,-3.349929094314575,-4.964150905609131,-4.159208297729492,-0.3097846806049347,-0.3428683280944824,-0.22277358174324036,-0.312807559967041,-0.26804783940315247,-0.7253389954566956,-0.59581059217453,-0.4717288017272949,-0.39599794149398804,-0.43614786863327026,-0.03919065371155739,-0.031134752556681633,-0.025233088061213493,-0.019677557051181793,-0.022587349638342857
8.73873873873874,8.73873873873874,8.73873873873874,8.73873873873874,8.73873873873874,0.32838770747184753,0.2937951683998108,0.21936438977718353,0.2183704823255539,0.21970629692077637,-2.236095905303955,-1.7689223289489746,-1.4379065036773682,-1.1105029582977295,-1.281799077987671,-4.597814083099365,-5.289072036743164,-3.3546488285064697,-4.968112468719482,-4.163571357727051,-0.3101767897605896,-0.34317976236343384,-0.22302600741386414,-0.31300440430641174,-0.2682737708091736,-0.7247761487960815,-0.5951630473136902,-0.4713181257247925,-0.3953896164894104,-0.43563809990882874,-0.03915267810225487,-0.031092731282114983,-0.025205781683325768,-0.01963922753930092,-0.02255450002849102
8.74874874874875,8.74874874874875,8.74874874874875,8.74874874874875,8.74874874874875,0.3283049464225769,0.29366201162338257,0.21929490566253662,0.21821929514408112,0.21959620714187622,-2.2338755130767822,-1.7664746046066284,-1.436312198638916,-1.1082768440246582,-1.279887080192566,-4.605066299438477,-5.2950263023376465,-3.3593647480010986,-4.972066879272461,-4.167929649353027,-0.31056851148605347,-0.3434908092021942,-0.2232781946659088,-0.31320077180862427,-0.26849937438964844,-0.7242125272750854,-0.594514787197113,-0.4709068536758423,-0.3947807252407074,-0.43512779474258423,-0.039114661514759064,-0.031050674617290497,-0.025178443640470505,-0.019600870087742805,-0.022521622478961945
8.75875875875876,8.75875875875876,8.75875875875876,8.75875875875876,8.75875875875876,0.3282218277454376,0.2935284376144409,0.21922509372234344,0.21806779503822327,0.219485804438591,-2.23165225982666,-1.7640248537063599,-1.4347161054611206,-1.1060495376586914,-1.2779731750488281,-4.612313270568848,-5.300973892211914,-3.3640763759613037,-4.976015567779541,-4.172282695770264,-0.3109598755836487,-0.3438013792037964,-0.22353008389472961,-0.31339678168296814,-0.268724650144577,-0.7236478924751282,-0.593865692615509,-0.4704950749874115,-0.39417141675949097,-0.43461692333221436,-0.03907658904790878,-0.03100857324898243,-0.025151079520583153,-0.0195624902844429,-0.02248871512711048
8.76876876876877,8.76876876876877,8.76876876876877,8.76876876876877,8.76876876876877,0.3281382620334625,0.2933945059776306,0.21915501356124878,0.21791605651378632,0.21937519311904907,-2.229426383972168,-1.7615728378295898,-1.4331181049346924,-1.1038209199905396,-1.2760579586029053,-4.619554042816162,-5.306915283203125,-3.368784189224243,-4.9799580574035645,-4.17663049697876,-0.31135082244873047,-0.3441115915775299,-0.22378171980381012,-0.31359240412712097,-0.26894959807395935,-0.7230824828147888,-0.5932160019874573,-0.47008267045021057,-0.39356160163879395,-0.4341055750846863,-0.03903847187757492,-0.030966442078351974,-0.025123680010437965,-0.019524088129401207,-0.022455783560872078
8.77877877877878,8.77877877877878,8.77877877877878,8.77877877877878,8.77877877877878,0.3280543386936188,0.29326021671295166,0.219084694981575,0.21776406466960907,0.21926428377628326,-2.2271974086761475,-1.7591187953948975,-1.4315185546875,-1.1015911102294922,-1.2741411924362183,-4.626789093017578,-5.312850475311279,-3.3734874725341797,-4.983894348144531,-4.180973529815674,-0.3117414116859436,-0.3444213569164276,-0.22403307259082794,-0.31378763914108276,-0.2691742181777954,-0.7225160598754883,-0.5925654768943787,-0.4696696996688843,-0.3929513096809387,-0.43359366059303284,-0.03900030627846718,-0.030924266204237938,-0.02509625069797039,-0.019485659897327423,-0.022422824054956436
8.78878878878879,8.78878878878879,8.78878878878879,8.78878878878879,8.78878878878879,0.3279699683189392,0.29312556982040405,0.21901404857635498,0.21761177480220795,0.21915307641029358,-2.224966049194336,-1.756662368774414,-1.4299168586730957,-1.0993595123291016,-1.272222638130188,-4.634018421173096,-5.3187785148620605,-3.3781869411468506,-4.9878249168396,-4.185311317443848,-0.3121316134929657,-0.3447306752204895,-0.22428414225578308,-0.3139824867248535,-0.2693985104560852,-0.7219488024711609,-0.5919142961502075,-0.46925613284111023,-0.3923405408859253,-0.4330812096595764,-0.038962092250585556,-0.030882054939866066,-0.02506878972053528,-0.0194472074508667,-0.022389834746718407
8.7987987987988,8.7987987987988,8.7987987987988,8.7987987987988,8.7987987987988,0.327885240316391,0.2929905354976654,0.21894320845603943,0.21745921671390533,0.219041645526886,-2.222731828689575,-1.7542037963867188,-1.4283138513565063,-1.0971267223358154,-1.2703027725219727,-4.641242504119873,-5.324699878692627,-3.3828821182250977,-4.991749286651611,-4.189643859863281,-0.31252142786979675,-0.34503957629203796,-0.22453495860099792,-0.3141769766807556,-0.26962244510650635,-0.7213807106018066,-0.5912624001502991,-0.4688420295715332,-0.3917292654514313,-0.4325682818889618,-0.03892383351922035,-0.03083980828523636,-0.02504129894077778,-0.019408732652664185,-0.022356821224093437
8.80880880880881,8.80880880880881,8.80880880880881,8.80880880880881,8.80880880880881,0.32780006527900696,0.2928552031517029,0.2188720405101776,0.21730639040470123,0.2189299613237381,-2.2204947471618652,-1.7517434358596802,-1.4267088174819946,-1.0948926210403442,-1.2683814764022827,-4.648460388183594,-5.330615043640137,-3.387573003768921,-4.995667934417725,-4.193971157073975,-0.31291085481643677,-0.3453480899333954,-0.2247854620218277,-0.3143710792064667,-0.2698460817337036,-0.7208117246627808,-0.5906097292900085,-0.4684273302555084,-0.39111751317977905,-0.432054728269577,-0.03888552263379097,-0.03079751692712307,-0.02501377835869789,-0.01937023177742958,-0.02232377603650093
8.81881881881882,8.81881881881882,8.81881881881882,8.81881881881882,8.81881881881882,0.3277145028114319,0.2927194833755493,0.2188006192445755,0.21715331077575684,0.21881793439388275,-2.2182552814483643,-1.7492806911468506,-1.42510187625885,-1.0926569700241089,-1.2664581537246704,-4.655673027038574,-5.33652400970459,-3.3922600746154785,-4.999579429626465,-4.198293685913086,-0.31329992413520813,-0.345656156539917,-0.22503572702407837,-0.3145647644996643,-0.2700693905353546,-0.7202418446540833,-0.5899563431739807,-0.4680120646953583,-0.390505313873291,-0.43154069781303406,-0.038847167044878006,-0.030755193904042244,-0.024986226111650467,-0.019331710413098335,-0.022290706634521484
8.82882882882883,8.82882882882883,8.82882882882883,8.82882882882883,8.82882882882883,0.32762858271598816,0.2925833761692047,0.21872897446155548,0.21699999272823334,0.2187056690454483,-2.216013193130493,-1.74681556224823,-1.42349374294281,-1.0904203653335571,-1.264533519744873,-4.662879943847656,-5.342426300048828,-3.3969428539276123,-5.003485679626465,-4.202610492706299,-0.31368860602378845,-0.34596380591392517,-0.22528570890426636,-0.3147581219673157,-0.27029234170913696,-0.7196710109710693,-0.5893022418022156,-0.4675962030887604,-0.3898926377296448,-0.4310261309146881,-0.03880876302719116,-0.030712831765413284,-0.024958644062280655,-0.01929316483438015,-0.0222576092928648
8.83883883883884,8.83883883883884,8.83883883883884,8.83883883883884,8.83883883883884,0.3275422155857086,0.29244694113731384,0.2186570167541504,0.21684636175632477,0.21859318017959595,-2.2137677669525146,-1.7443485260009766,-1.421883463859558,-1.0881822109222412,-1.2626073360443115,-4.67008113861084,-5.34832239151001,-3.4016213417053223,-5.00738525390625,-4.20692253112793,-0.31407687067985535,-0.3462710678577423,-0.22553539276123047,-0.3149510324001312,-0.27051499485969543,-0.7190994024276733,-0.5886474251747131,-0.4671797752380371,-0.38927942514419556,-0.4305110275745392,-0.03877031058073044,-0.03067043237388134,-0.024931030347943306,-0.019254593178629875,-0.022224482148885727
8.84884884884885,8.84884884884885,8.84884884884885,8.84884884884885,8.84884884884885,0.32745543122291565,0.29231011867523193,0.2185848206281662,0.2166924774646759,0.21848039329051971,-2.211519956588745,-1.7418794631958008,-1.4202717542648315,-1.0859428644180298,-1.2606799602508545,-4.677276611328125,-5.354211330413818,-3.4062957763671875,-5.0112786293029785,-4.21122932434082,-0.3144647777080536,-0.34657785296440125,-0.22578482329845428,-0.3151435852050781,-0.27073729038238525,-0.7185268402099609,-0.5879918932914734,-0.46676281094551086,-0.3886657655239105,-0.42999544739723206,-0.03873181343078613,-0.030627993866801262,-0.02490338683128357,-0.01921599917113781,-0.022191330790519714
8.85885885885886,8.85885885885886,8.85885885885886,8.85885885885886,8.85885885885886,0.32736828923225403,0.29217299818992615,0.21851228177547455,0.21653833985328674,0.218367338180542,-2.2092697620391846,-1.739408254623413,-1.4186577796936035,-1.0837020874023438,-1.258750557899475,-4.6844658851623535,-5.360093593597412,-3.410965919494629,-5.015166282653809,-4.215530872344971,-0.3148522675037384,-0.34688422083854675,-0.22603395581245422,-0.3153357207775116,-0.2709592282772064,-0.7179535031318665,-0.5873356461524963,-0.46634525060653687,-0.3880516588687897,-0.42947930097579956,-0.03869326785206795,-0.03058551996946335,-0.024875713512301445,-0.019177382811903954,-0.022158151492476463
8.86886886886887,8.86886886886887,8.86886886886887,8.86886886886887,8.86886886886887,0.327280730009079,0.29203546047210693,0.21843954920768738,0.2163839191198349,0.21825402975082397,-2.2070164680480957,-1.7369346618652344,-1.4170423746109009,-1.0814599990844727,-1.256819725036621,-4.691649913787842,-5.365969657897949,-3.4156317710876465,-5.019047260284424,-4.219827651977539,-0.31523942947387695,-0.34719017148017883,-0.22628282010555267,-0.3155274987220764,-0.2711808979511261,-0.7173791527748108,-0.5866786241531372,-0.4659271240234375,-0.38743701577186584,-0.4289626181125641,-0.038654670119285583,-0.030543005093932152,-0.024848008528351784,-0.019138740375638008,-0.022124946117401123
8.87887887887888,8.87887887887888,8.87887887887888,8.87887887887888,8.87887887887888,0.3271927535533905,0.29189756512641907,0.2183665633201599,0.21622924506664276,0.2181404083967209,-2.2047605514526367,-1.7344586849212646,-1.415425419807434,-1.079216480255127,-1.2548874616622925,-4.698827743530273,-5.3718390464782715,-3.4202940464019775,-5.022922515869141,-4.224118709564209,-0.3156261742115021,-0.3474956750869751,-0.22653143107891083,-0.3157188892364502,-0.27140218019485474,-0.7168039679527283,-0.5860209465026855,-0.4655084013938904,-0.386821985244751,-0.42844536900520325,-0.038616031408309937,-0.03050045482814312,-0.024820271879434586,-0.01910007745027542,-0.022091709077358246
8.88888888888889,8.88888888888889,8.88888888888889,8.88888888888889,8.88888888888889,0.3271044194698334,0.29175934195518494,0.21829324960708618,0.21607431769371033,0.21802657842636108,-2.2025022506713867,-1.7319812774658203,-1.413806438446045,-1.0769718885421753,-1.2529536485671997,-4.705999851226807,-5.377702236175537,-3.4249515533447266,-5.026792049407959,-4.228404998779297,-0.31601250171661377,-0.3478007912635803,-0.2267797440290451,-0.31590989232063293,-0.2716231644153595,-0.7162279486656189,-0.5853625535964966,-0.4650891125202179,-0.38620641827583313,-0.4279276728630066,-0.03857734426856041,-0.030457869172096252,-0.024792505428195,-0.019061390310525894,-0.022058449685573578
8.8988988988989,8.8988988988989,8.8988988988989,8.8988988988989,8.8988988988989,0.32701563835144043,0.29162076115608215,0.21821971237659454,0.21591909229755402,0.2179124504327774,-2.2002406120300293,-1.7295013666152954,-1.4121856689453125,-1.0747257471084595,-1.2510184049606323,-4.7131667137146,-5.3835577964782715,-3.429605007171631,-5.0306549072265625,-4.2326860427856445,-0.3163984715938568,-0.34810546040534973,-0.2270277738571167,-0.31610050797462463,-0.2718437910079956,-0.7156509757041931,-0.5847034454345703,-0.46466925740242004,-0.3855903744697571,-0.42740941047668457,-0.038538604974746704,-0.03041524440050125,-0.024764709174633026,-0.019022677093744278,-0.02202516235411167
8.90890890890891,8.90890890890891,8.90890890890891,8.90890890890891,8.90890890890891,0.32692646980285645,0.2914818227291107,0.21814589202404022,0.2157636433839798,0.21779803931713104,-2.197976589202881,-1.7270195484161377,-1.4105634689331055,-1.0724784135818481,-1.2490811347961426,-4.720327854156494,-5.389407634735107,-3.4342541694641113,-5.034511089324951,-4.236961841583252,-0.3167840838432312,-0.3484096825122833,-0.2272755205631256,-0.3162907361984253,-0.27206408977508545,-0.7150731682777405,-0.584043562412262,-0.4642488658428192,-0.3849739134311676,-0.42689064145088196,-0.038499824702739716,-0.030372580513358116,-0.024736884981393814,-0.01898394338786602,-0.021991847082972527
8.91891891891892,8.91891891891892,8.91891891891892,8.91891891891892,8.91891891891892,0.32683688402175903,0.29134249687194824,0.21807177364826202,0.2156079262495041,0.21768337488174438,-2.1957099437713623,-1.7245351076126099,-1.408939242362976,-1.0702297687530518,-1.2471426725387573,-4.727482795715332,-5.39525032043457,-3.438899278640747,-5.0383620262146,-4.241232395172119,-0.3171692490577698,-0.3487135171890259,-0.22752301394939423,-0.3164805471897125,-0.2722840905189514,-0.7144944667816162,-0.5833829641342163,-0.46382787823677063,-0.38435691595077515,-0.42637136578559875,-0.03846099600195885,-0.030329883098602295,-0.024709027260541916,-0.018945185467600822,-0.021958505734801292
8.92892892892893,8.92892892892893,8.92892892892893,8.92892892892893,8.92892892892893,0.3267469108104706,0.2912028431892395,0.21799741685390472,0.21545188128948212,0.21756847202777863,-2.1934404373168945,-1.722049355506897,-1.407313346862793,-1.067979335784912,-1.245202898979187,-4.734631538391113,-5.401086807250977,-3.44353985786438,-5.042206287384033,-4.245497703552246,-0.3175540566444397,-0.3490169048309326,-0.22777019441127777,-0.3166700303554535,-0.27250370383262634,-0.7139149904251099,-0.5827216506004333,-0.4634062945842743,-0.3837394714355469,-0.4258514940738678,-0.0384221188724041,-0.03028714470565319,-0.02468113973736763,-0.018906405195593834,-0.02192513458430767
8.93893893893894,8.93893893893894,8.93893893893894,8.93893893893894,8.93893893893894,0.3266565501689911,0.2910628318786621,0.21792279183864594,0.21529564261436462,0.2174532413482666,-2.1911683082580566,-1.7195607423782349,-1.4056859016418457,-1.0657284259796143,-1.2432610988616943,-4.741775035858154,-5.40691614151001,-3.448176622390747,-5.04604434967041,-4.249757766723633,-0.3179384469985962,-0.34931984543800354,-0.22801712155342102,-0.31685906648635864,-0.2727230191230774,-0.7133344411849976,-0.5820596218109131,-0.462984174489975,-0.3831215500831604,-0.425331175327301,-0.03838318958878517,-0.0302443690598011,-0.024653220549225807,-0.018867598846554756,-0.02189173921942711
8.94894894894895,8.94894894894895,8.94894894894895,8.94894894894895,8.94894894894895,0.32656580209732056,0.2909224331378937,0.21784788370132446,0.21513913571834564,0.21733781695365906,-2.1888937950134277,-1.7170703411102295,-1.4040565490722656,-1.0634757280349731,-1.2413183450698853,-4.748912334442139,-5.4127397537231445,-3.4528088569641113,-5.0498762130737305,-4.254012584686279,-0.31832247972488403,-0.3496223986148834,-0.2282637506723404,-0.31704774498939514,-0.2729419767856598,-0.712753176689148,-0.5813969373703003,-0.4625614881515503,-0.3825031518936157,-0.4248103201389313,-0.03834421932697296,-0.030201558023691177,-0.024625273421406746,-0.018828772008419037,-0.021858317777514458
8.95895895895896,8.95895895895896,8.95895895895896,8.95895895895896,8.95895895895896,0.3264746367931366,0.290781706571579,0.2177727371454239,0.21498233079910278,0.21722206473350525,-2.1866161823272705,-1.7145779132843018,-1.402425765991211,-1.061221718788147,-1.2393736839294434,-4.756044864654541,-5.418556213378906,-3.457437038421631,-5.053701877593994,-4.258262634277344,-0.31870612502098083,-0.3499245047569275,-0.22851011157035828,-0.3172360062599182,-0.2731606364250183,-0.7121709585189819,-0.5807335376739502,-0.46213823556900024,-0.38188430666923523,-0.42428892850875854,-0.03830520063638687,-0.030158711597323418,-0.024597296491265297,-0.018789920955896378,-0.021824868395924568
8.96896896896897,8.96896896896897,8.96896896896897,8.96896896896897,8.96896896896897,0.3263830542564392,0.29064062237739563,0.21769732236862183,0.21482525765895844,0.21710608899593353,-2.1843361854553223,-1.712083339691162,-1.4007928371429443,-1.0589666366577148,-1.2374274730682373,-4.76317024230957,-5.424365997314453,-3.4620609283447266,-5.057521343231201,-4.262507438659668,-0.3190893530845642,-0.35022616386413574,-0.22875618934631348,-0.31742390990257263,-0.2733789384365082,-0.7115879058837891,-0.5800694227218628,-0.46171438694000244,-0.38126498460769653,-0.4237670600414276,-0.0382661335170269,-0.030115827918052673,-0.02456928789615631,-0.018751047551631927,-0.02179139479994774
8.97897897897898,8.97897897897898,8.97897897897898,8.97897897897898,8.97897897897898,0.3262910544872284,0.29049918055534363,0.2176216095685959,0.21466796100139618,0.21698978543281555,-2.1820530891418457,-1.709586501121521,-1.3991585969924927,-1.056710124015808,-1.235479712486267,-4.770290851593018,-5.430169105529785,-3.4666805267333984,-5.061334609985352,-4.266746520996094,-0.31947219371795654,-0.35052740573883057,-0.229001984000206,-0.3176113963127136,-0.2735968828201294,-0.7110039591789246,-0.5794045329093933,-0.4612899720668793,-0.38064518570899963,-0.4232446253299713,-0.03822702169418335,-0.030072903260588646,-0.024541249498724937,-0.018712151795625687,-0.02175789140164852
8.98898898898899,8.98898898898899,8.98898898898899,8.98898898898899,8.98898898898899,0.3261986970901489,0.290357381105423,0.21754564344882965,0.21451036632061005,0.21687327325344086,-2.1797678470611572,-1.707087755203247,-1.3975223302841187,-1.0544520616531372,-1.2335304021835327,-4.77740478515625,-5.4359660148620605,-3.4712960720062256,-5.0651421546936035,-4.2709808349609375,-0.31985464692115784,-0.35082823038101196,-0.22924751043319702,-0.31779852509498596,-0.27381452918052673,-0.7104191780090332,-0.5787389874458313,-0.4608650207519531,-0.3800249397754669,-0.4227216839790344,-0.038187865167856216,-0.03002994880080223,-0.024513179436326027,-0.018673231825232506,-0.021724361926317215
8.998998998999,8.998998998999,8.998998998999,8.998998998999,8.998998998999,0.3261059522628784,0.29021525382995605,0.21746942400932312,0.21435251832008362,0.21675647795200348,-2.1774797439575195,-1.7045869827270508,-1.395884394645691,-1.05219304561615,-1.2315800189971924,-4.784512996673584,-5.441755771636963,-3.475907325744629,-5.068943023681641,-4.275209426879883,-0.3202367126941681,-0.35112863779067993,-0.22949275374412537,-0.3179852366447449,-0.2740318179130554,-0.7098335027694702,-0.578072726726532,-0.4604395031929016,-0.379404217004776,-0.42219820618629456,-0.0381486602127552,-0.029986953362822533,-0.024485083296895027,-0.018634289503097534,-0.02169080451130867
9.00900900900901,9.00900900900901,9.00900900900901,9.00900900900901,9.00900900900901,0.3260127604007721,0.2900727093219757,0.2173929065465927,0.2141944020986557,0.2166394293308258,-2.1751885414123535,-1.702083706855774,-1.394244909286499,-1.049932599067688,-1.2296279668807983,-4.7916154861450195,-5.44753885269165,-3.48051381111145,-5.072737693786621,-4.279433250427246,-0.3206183910369873,-0.3514285683631897,-0.22973769903182983,-0.31817159056663513,-0.27424877882003784,-0.7092469930648804,-0.5774056911468506,-0.46001338958740234,-0.37878304719924927,-0.4216741919517517,-0.03810940682888031,-0.02994391694664955,-0.02445695362985134,-0.018595324829220772,-0.021657221019268036
9.01901901901902,9.01901901901902,9.01901901901902,9.01901901901902,9.01901901901902,0.32591915130615234,0.2899297773838043,0.2173161804676056,0.21403606235980988,0.21652212738990784,-2.1728951930999756,-1.6995785236358643,-1.3926037549972534,-1.0476710796356201,-1.227674126625061,-4.798712253570557,-5.453315258026123,-3.485116481781006,-5.076526165008545,-4.283651351928711,-0.3209996521472931,-0.35172808170318604,-0.2299823760986328,-0.3183574974536896,-0.2744653820991516,-0.7086595296859741,-0.5767380595207214,-0.4595867395401001,-0.37816137075424194,-0.42114970088005066,-0.03807010501623154,-0.029900850728154182,-0.024428796023130417,-0.01855633594095707,-0.021623611450195312
9.02902902902903,9.02902902902903,9.02902902902903,9.02902902902903,9.02902902902903,0.32582521438598633,0.28978657722473145,0.2172391563653946,0.21387743949890137,0.216404527425766,-2.1705989837646484,-1.6970714330673218,-1.390960693359375,-1.045408010482788,-1.2257189750671387,-4.805803298950195,-5.459084987640381,-3.4897148609161377,-5.080308437347412,-4.287864685058594,-0.3213805556297302,-0.35202717781066895,-0.2302267700433731,-0.31854310631752014,-0.2746816873550415,-0.7080712914466858,-0.5760695934295654,-0.4591595530509949,-0.3775392174720764,-0.42062467336654663,-0.03803076222538948,-0.02985774166882038,-0.024400606751441956,-0.018517324700951576,-0.02158997394144535
9.03903903903904,9.03903903903904,9.03903903903904,9.03903903903904,9.03903903903904,0.3257308304309845,0.28964298963546753,0.2171618491411209,0.21371853351593018,0.21628667414188385,-2.168300151824951,-1.6945620775222778,-1.3893159627914429,-1.04314386844635,-1.2237622737884521,-4.812887668609619,-5.464848041534424,-3.4943089485168457,-5.084084510803223,-4.292072296142578,-0.32176104187965393,-0.3523258566856384,-0.23047086596488953,-0.3187282383441925,-0.27489760518074036,-0.7074820399284363,-0.5754005312919617,-0.4587317705154419,-0.37691667675971985,-0.4200991690158844,-0.03799136355519295,-0.029814600944519043,-0.024372389540076256,-0.018478291109204292,-0.021556314080953598
9.04904904904905,9.04904904904905,9.04904904904905,9.04904904904905,9.04904904904905,0.325636088848114,0.28949907422065735,0.21708427369594574,0.2135593742132187,0.2161685675382614,-2.165998935699463,-1.692050814628601,-1.3876696825027466,-1.040878415107727,-1.221804141998291,-4.819966793060303,-5.47060489654541,-3.49889874458313,-5.087854385375977,-4.2962751388549805,-0.3221411406993866,-0.3526240885257721,-0.23071469366550446,-0.3189130127429962,-0.2751132547855377,-0.7068920135498047,-0.5747307538986206,-0.45830345153808594,-0.3762936294078827,-0.4195731282234192,-0.03795192390680313,-0.02977142296731472,-0.02434414252638817,-0.018439235165715218,-0.021522626280784607
9.05905905905906,9.05905905905906,9.05905905905906,9.05905905905906,9.05905905905906,0.3255408704280853,0.28935477137565613,0.21700648963451385,0.2133999764919281,0.2160501629114151,-2.1636948585510254,-1.6895374059677124,-1.386021614074707,-1.0386112928390503,-1.2198444604873657,-4.82703971862793,-5.476354122161865,-3.5034842491149902,-5.091618061065674,-4.300472259521484,-0.32252082228660583,-0.35292187333106995,-0.2309582531452179,-0.3190973997116089,-0.27532851696014404,-0.7063011527061462,-0.5740602016448975,-0.4578745365142822,-0.37567010521888733,-0.4190465807914734,-0.03791243955492973,-0.029728205874562263,-0.024315865710377693,-0.018400156870484352,-0.021488910540938377
9.06906906906907,9.06906906906907,9.06906906906907,9.06906906906907,9.06906906906907,0.32544538378715515,0.28921014070510864,0.21692834794521332,0.21324028074741364,0.21593153476715088,-2.1613881587982178,-1.6870217323303223,-1.3843716382980347,-1.0363432168960571,-1.2178834676742554,-4.834106922149658,-5.482097148895264,-3.5080654621124268,-5.0953755378723145,-4.304664134979248,-0.3229001760482788,-0.35321924090385437,-0.23120149970054626,-0.3192813992500305,-0.2755434513092041,-0.7057093977928162,-0.5733889937400818,-0.45744505524635315,-0.37504616379737854,-0.418519526720047,-0.037872906774282455,-0.02968495525419712,-0.024287555366754532,-0.018361056223511696,-0.021455170586705208
9.07907907907908,9.07907907907908,9.07907907907908,9.07907907907908,9.07907907907908,0.3253494203090668,0.2890651226043701,0.21685002744197845,0.21308031678199768,0.2158125936985016,-2.15907883644104,-1.6845042705535889,-1.3827202320098877,-1.0340737104415894,-1.2159205675125122,-4.841168403625488,-5.487833499908447,-3.5126423835754395,-5.099126815795898,-4.30885124206543,-0.32327908277511597,-0.353516161441803,-0.23144449293613434,-0.3194650113582611,-0.2757580578327179,-0.7051168084144592,-0.5727170705795288,-0.4570150375366211,-0.37442171573638916,-0.41799190640449524,-0.037833329290151596,-0.029641665518283844,-0.024259217083454132,-0.0183219313621521,-0.02142140083014965
9.08908908908909,9.08908908908909,9.08908908908909,9.08908908908909,9.08908908908909,0.3252529799938202,0.2889197766780853,0.21677137911319733,0.212920144200325,0.215693399310112,-2.156766176223755,-1.681984543800354,-1.381067156791687,-1.0318034887313843,-1.2139564752578735,-4.848223686218262,-5.493563175201416,-3.51721453666687,-5.102870941162109,-4.313032150268555,-0.3236575722694397,-0.35381266474723816,-0.23168715834617615,-0.3196481764316559,-0.27597230672836304,-0.7045233249664307,-0.5720444321632385,-0.45658445358276367,-0.37379688024520874,-0.4174637794494629,-0.03779370337724686,-0.029598340392112732,-0.024230850860476494,-0.018282786011695862,-0.021387606859207153
9.0990990990991,9.0990990990991,9.0990990990991,9.0990990990991,9.0990990990991,0.3251562714576721,0.2887740731239319,0.2166925072669983,0.21275965869426727,0.2155739814043045,-2.154451847076416,-1.679463267326355,-1.379412293434143,-1.0295312404632568,-1.2119909524917603,-4.8552727699279785,-5.499285697937012,-3.5217833518981934,-5.10660982131958,-4.317208766937256,-0.3240356743335724,-0.3541087210178375,-0.23192960023880005,-0.3198310136795044,-0.2761862277984619,-0.7039290070533752,-0.5713711380958557,-0.4561533033847809,-0.37317153811454773,-0.41693517565727234,-0.037754032760858536,-0.029554981738328934,-0.02420245297253132,-0.018243618309497833,-0.021353786811232567
9.10910910910911,9.10910910910911,9.10910910910911,9.10910910910911,9.10910910910911,0.32505905628204346,0.2886280119419098,0.21661333739757538,0.21259894967079163,0.21545429527759552,-2.1521339416503906,-1.6769392490386963,-1.3777555227279663,-1.027258038520813,-1.2100237607955933,-4.862315654754639,-5.505002021789551,-3.5263471603393555,-5.110342025756836,-4.321379661560059,-0.32441338896751404,-0.35440436005592346,-0.23217171430587769,-0.3200134336948395,-0.2763998210430145,-0.7033336758613586,-0.5706970691680908,-0.45572158694267273,-0.3725457489490509,-0.4164060652256012,-0.037714309990406036,-0.029511582106351852,-0.024174027144908905,-0.018204426392912865,-0.02131994068622589
9.11911911911912,9.11911911911912,9.11911911911912,9.11911911911912,9.11911911911912,0.32496151328086853,0.28848162293434143,0.21653389930725098,0.2124379426240921,0.21533429622650146,-2.1498141288757324,-1.6744136810302734,-1.3760970830917358,-1.0249836444854736,-1.2080551385879517,-4.869353294372559,-5.510711193084717,-3.5309064388275146,-5.114068031311035,-4.325544834136963,-0.32479071617126465,-0.3546995520591736,-0.23241353034973145,-0.3201954662799835,-0.2766130566596985,-0.7027376890182495,-0.5700223445892334,-0.4552893042564392,-0.3719194531440735,-0.41587644815444946,-0.037674546241760254,-0.029468148946762085,-0.024145569652318954,-0.018165212124586105,-0.021286068484187126
9.12912912912913,9.12912912912913,9.12912912912913,9.12912912912913,9.12912912912913,0.3248635530471802,0.28833481669425964,0.21645423769950867,0.21227671205997467,0.2152140587568283,-2.147491455078125,-1.6718854904174805,-1.3744375705718994,-1.0227080583572388,-1.206084966659546,-4.876384735107422,-5.516414165496826,-3.535461902618408,-5.117787837982178,-4.329705238342285,-0.32516762614250183,-0.3549943268299103,-0.2326551079750061,-0.3203771114349365,-0.2768259644508362,-0.7021406888961792,-0.5693469643592834,-0.4548565447330475,-0.37129274010658264,-0.41534629464149475,-0.03763473778963089,-0.029424680396914482,-0.024117086082696915,-0.018125975504517555,-0.021252170205116272
9.13913913913914,9.13913913913914,9.13913913913914,9.13913913913914,9.13913913913914,0.3247651755809784,0.2881876826286316,0.21637427806854248,0.21211521327495575,0.21509358286857605,-2.1451661586761475,-1.669355869293213,-1.372775912284851,-1.0204312801361084,-1.2041137218475342,-4.883410453796387,-5.522109508514404,-3.540012836456299,-5.121501445770264,-4.333859920501709,-0.32554417848587036,-0.35528862476348877,-0.2328963726758957,-0.3205583393573761,-0.2770385146141052,-0.7015429735183716,-0.5686708688735962,-0.45442312955856323,-0.37066560983657837,-0.41481566429138184,-0.037594880908727646,-0.029381176456809044,-0.02408856898546219,-0.018086720257997513,-0.02121824584901333
9.14914914914915,9.14914914914915,9.14914914914915,9.14914914914915,9.14914914914915,0.32466644048690796,0.2880401909351349,0.216294065117836,0.21195343136787415,0.21497279405593872,-2.1428382396698,-1.6668236255645752,-1.3711124658584595,-1.0181530714035034,-1.2021405696868896,-4.890429973602295,-5.527798652648926,-3.5445597171783447,-5.125208377838135,-4.338009834289551,-0.32592031359672546,-0.35558250546455383,-0.2331373691558838,-0.32073917984962463,-0.277250736951828,-0.7009442448616028,-0.5679939985275269,-0.453989177942276,-0.3700379431247711,-0.41428443789482117,-0.03755497559905052,-0.029337633401155472,-0.024060023948550224,-0.018047437071800232,-0.021184291690587997
9.15915915915916,9.15915915915916,9.15915915915916,9.15915915915916,9.15915915915916,0.3245672881603241,0.2878923714160919,0.21621356904506683,0.21179142594337463,0.2148517668247223,-2.140507698059082,-1.6642895936965942,-1.3694474697113037,-1.015873670578003,-1.20016610622406,-4.897442817687988,-5.533481121063232,-3.5491018295288086,-5.128909587860107,-4.342154026031494,-0.32629600167274475,-0.35587599873542786,-0.23337805271148682,-0.3209196627140045,-0.27746260166168213,-0.7003447413444519,-0.567316472530365,-0.4535546898841858,-0.3694099187850952,-0.41375282406806946,-0.037515029311180115,-0.029294054955244064,-0.024031449109315872,-0.018008137121796608,-0.021150317043066025
9.16916916916917,9.16916916916917,9.16916916916917,9.16916916916917,9.16916916916917,0.3244677186012268,0.2877441644668579,0.21613281965255737,0.21162912249565125,0.21473050117492676,-2.1381747722625732,-1.661753535270691,-1.3677806854248047,-1.0135926008224487,-1.1981899738311768,-4.904450416564941,-5.539156436920166,-3.5536396503448486,-5.132604598999023,-4.346292972564697,-0.3266713321208954,-0.3561690151691437,-0.23361846804618835,-0.32109972834587097,-0.2776741683483124,-0.6997444033622742,-0.5666383504867554,-0.4531196653842926,-0.36878135800361633,-0.4132206439971924,-0.03747503459453583,-0.02925044484436512,-0.02400284633040428,-0.017968811094760895,-0.021116314455866814
9.17917917917918,9.17917917917918,9.17917917917918,9.17917917917918,9.17917917917918,0.32436779141426086,0.2875956594944,0.21605181694030762,0.21146658062934875,0.21460895240306854,-2.1358389854431152,-1.6592155694961548,-1.3661123514175415,-1.0113110542297363,-1.1962124109268188,-4.911452293395996,-5.544824600219727,-3.558173179626465,-5.136292457580566,-4.350427150726318,-0.327046275138855,-0.3564615547657013,-0.23385858535766602,-0.321279376745224,-0.277885377407074,-0.69914311170578,-0.5659593939781189,-0.45268404483795166,-0.368152379989624,-0.4126879572868347,-0.03743499144911766,-0.029206793755292892,-0.023974211886525154,-0.01792946457862854,-0.021082285791635513
9.18918918918919,9.18918918918919,9.18918918918919,9.18918918918919,9.18918918918919,0.3242674469947815,0.2874467372894287,0.21597056090831757,0.21130377054214478,0.21448710560798645,-2.133500814437866,-1.6566755771636963,-1.3644423484802246,-1.0090278387069702,-1.1942335367202759,-4.918447494506836,-5.5504865646362305,-3.5627024173736572,-5.139975070953369,-4.354555130004883,-0.32742080092430115,-0.3567536771297455,-0.2340984344482422,-0.3214586675167084,-0.2780962288379669,-0.698540985584259,-0.5652797818183899,-0.45224785804748535,-0.3675229251384735,-0.41215476393699646,-0.03739490360021591,-0.02916310727596283,-0.02394554764032364,-0.017890095710754395,-0.021048231050372124
9.1991991991992,9.1991991991992,9.1991991991992,9.1991991991992,9.1991991991992,0.3241666853427887,0.2872975468635559,0.21588900685310364,0.2111407220363617,0.21436500549316406,-2.1311593055725098,-1.6541334390640259,-1.362770676612854,-1.0067435503005981,-1.1922531127929688,-4.9254374504089355,-5.5561418533325195,-3.5672271251678467,-5.143650531768799,-4.358678340911865,-0.3277949392795563,-0.35704541206359863,-0.2343379706144333,-0.3216375410556793,-0.2783067524433136,-0.697938084602356,-0.5645995140075684,-0.45181113481521606,-0.36689308285713196,-0.4116210639476776,-0.03735477477312088,-0.02911938913166523,-0.023916855454444885,-0.017850708216428757,-0.021014150232076645
9.20920920920921,9.20920920920921,9.20920920920921,9.20920920920921,9.20920920920921,0.32406553626060486,0.2871479392051697,0.21580718457698822,0.21097740530967712,0.21424269676208496,-2.1288156509399414,-1.6515893936157227,-1.3610972166061401,-1.004457950592041,-1.1902714967727661,-4.932420253753662,-5.5617899894714355,-3.5717475414276123,-5.147319793701172,-4.362795829772949,-0.328168660402298,-0.3573366701602936,-0.2345772385597229,-0.32181602716445923,-0.2785169184207916,-0.6973342299461365,-0.5639185309410095,-0.4513738751411438,-0.3662627339363098,-0.4110868573188782,-0.03731459379196167,-0.029075630009174347,-0.023888135328888893,-0.01781129650771618,-0.020980043336749077
9.21921921921922,9.21921921921922,9.21921921921922,9.21921921921922,9.21921921921922,0.32396399974823,0.2869979739189148,0.2157251238822937,0.21081380546092987,0.21412009000778198,-2.126469612121582,-1.6490429639816284,-1.359422206878662,-1.0021708011627197,-1.1882878541946411,-4.939397811889648,-5.567431449890137,-3.576263904571533,-5.150982856750488,-4.366908550262451,-0.32854199409484863,-0.3576275110244751,-0.23481623828411102,-0.3219941258430481,-0.2787267863750458,-0.6967296004295349,-0.5632368326187134,-0.45093607902526855,-0.36563196778297424,-0.41055214405059814,-0.03727436810731888,-0.029031839221715927,-0.023859385401010513,-0.01777186244726181,-0.02094591222703457
9.22922922922923,9.22922922922923,9.22922922922923,9.22922922922923,9.22922922922923,0.32386207580566406,0.28684765100479126,0.2156427800655365,0.2106499820947647,0.21399721503257751,-2.1241207122802734,-1.6464946269989014,-1.3577454090118408,-0.9998828768730164,-1.1863032579421997,-4.94636869430542,-5.573065757751465,-3.580775499343872,-5.154639720916748,-4.3710150718688965,-0.3289148807525635,-0.3579178750514984,-0.23505491018295288,-0.3221718370914459,-0.2789362967014313,-0.6961240768432617,-0.5625544786453247,-0.45049768686294556,-0.36500072479248047,-0.4100169539451599,-0.037234097719192505,-0.028988011181354523,-0.023830603808164597,-0.0177324041724205,-0.02091175504028797
9.23923923923924,9.23923923923924,9.23923923923924,9.23923923923924,9.23923923923924,0.32375970482826233,0.28669700026512146,0.2155601680278778,0.21048590540885925,0.21387408673763275,-2.1217691898345947,-1.6439443826675415,-1.3560670614242554,-0.9975936412811279,-1.1843171119689941,-4.953333854675293,-5.578693866729736,-3.585282564163208,-5.158290386199951,-4.375116348266602,-0.3292873799800873,-0.3582078516483307,-0.23529331386089325,-0.3223491311073303,-0.27914541959762573,-0.6955177187919617,-0.5618714094161987,-0.4500587582588196,-0.3643690347671509,-0.4094812572002411,-0.03719378262758255,-0.028944145888090134,-0.02380179427564144,-0.0176929272711277,-0.020877573639154434
9.24924924924925,9.24924924924925,9.24924924924925,9.24924924924925,9.24924924924925,0.32365697622299194,0.2865460216999054,0.21547731757164001,0.21032153069972992,0.2137506902217865,-2.119415044784546,-1.6413923501968384,-1.3543870449066162,-0.9953030347824097,-1.1823292970657349,-4.960293292999268,-5.584314823150635,-3.589785575866699,-5.1619343757629395,-4.379212856292725,-0.32965952157974243,-0.35849735140800476,-0.23553141951560974,-0.3225260376930237,-0.2793542444705963,-0.6949105262756348,-0.5611876249313354,-0.44961926341056824,-0.36373695731163025,-0.4089450240135193,-0.037153422832489014,-0.02890024706721306,-0.0237729549407959,-0.01765342988073826,-0.02084336429834366
9.25925925925926,9.25925925925926,9.25925925925926,9.25925925925926,9.25925925925926,0.32355383038520813,0.2863946557044983,0.21539418399333954,0.21015691757202148,0.21362701058387756,-2.117058277130127,-1.6388381719589233,-1.352705478668213,-0.9930112957954407,-1.1803401708602905,-4.967246055603027,-5.58992862701416,-3.5942840576171875,-5.165572643280029,-4.383303642272949,-0.3300311863422394,-0.358786404132843,-0.23576924204826355,-0.322702556848526,-0.27956271171569824,-0.6943024396896362,-0.5605031847953796,-0.4491792619228363,-0.36310434341430664,-0.4084083139896393,-0.0371130146086216,-0.028856312856078148,-0.023744089528918266,-0.017613906413316727,-0.020809128880500793
9.26926926926927,9.26926926926927,9.26926926926927,9.26926926926927,9.26926926926927,0.32345032691955566,0.28624293208122253,0.21531079709529877,0.20999202132225037,0.21350310742855072,-2.114699363708496,-1.6362816095352173,-1.3510222434997559,-0.9907181859016418,-1.1783496141433716,-4.974193096160889,-5.595536231994629,-3.598778247833252,-5.169203758239746,-4.387389183044434,-0.33040252327919006,-0.35907506942749023,-0.23600678145885468,-0.3228786885738373,-0.2797708213329315,-0.6936935186386108,-0.5598180890083313,-0.4487386643886566,-0.362471342086792,-0.4078710973262787,-0.0370725616812706,-0.028812343254685402,-0.023715192452073097,-0.017574366182088852,-0.02077486924827099
9.27927927927928,9.27927927927928,9.27927927927928,9.27927927927928,9.27927927927928,0.32334640622138977,0.2860909104347229,0.21522711217403412,0.20982688665390015,0.2133789211511612,-2.112337350845337,-1.6337237358093262,-1.3493369817733765,-0.9884238839149475,-1.176357626914978,-4.981133937835693,-5.601136207580566,-3.6032676696777344,-5.1728291511535645,-4.3914690017700195,-0.33077338337898254,-0.35936325788497925,-0.23624402284622192,-0.32305440306663513,-0.27997860312461853,-0.6930837035179138,-0.5591322779655457,-0.44829750061035156,-0.36183789372444153,-0.4073334038257599,-0.03703206405043602,-0.02876833826303482,-0.02368626557290554,-0.017534801736474037,-0.020740585401654243
9.28928928928929,9.28928928928929,9.28928928928929,9.28928928928929,9.28928928928929,0.32324206829071045,0.2859385013580322,0.21514321863651276,0.20966149866580963,0.21325448155403137,-2.1099727153778076,-1.631163239479065,-1.347650408744812,-0.986128568649292,-1.1743639707565308,-4.9880690574646,-5.606729507446289,-3.607753276824951,-5.176448345184326,-4.395544052124023,-0.33114391565322876,-0.35965099930763245,-0.23648099601268768,-0.32322973012924194,-0.2801860570907593,-0.6924731135368347,-0.5584458112716675,-0.4478558599948883,-0.36120396852493286,-0.4067951738834381,-0.03699152171611786,-0.028724297881126404,-0.023657312616705894,-0.01749521493911743,-0.02070627361536026
9.2992992992993,9.2992992992993,9.2992992992993,9.2992992992993,9.2992992992993,0.3231373429298401,0.2857857346534729,0.2150590419769287,0.20949587225914001,0.21312978863716125,-2.1076056957244873,-1.6286009550094604,-1.3459621667861938,-0.9838320016860962,-1.1723692417144775,-4.994997501373291,-5.612316608428955,-3.612234115600586,-5.180060863494873,-4.399613857269287,-0.3315139710903168,-0.3599383234977722,-0.23671765625476837,-0.3234046697616577,-0.28039318323135376,-0.691861629486084,-0.557758629322052,-0.4474136233329773,-0.36056962609291077,-0.40625646710395813,-0.036950934678316116,-0.0286802239716053,-0.02362832799553871,-0.017455607652664185,-0.020671937614679337
9.30930930930931,9.30930930930931,9.30930930930931,9.30930930930931,9.30930930930931,0.3230322599411011,0.2856326103210449,0.2149745523929596,0.20932996273040771,0.21300481259822845,-2.105236291885376,-1.6260366439819336,-1.3442718982696533,-0.9815340638160706,-1.1703728437423706,-5.001919269561768,-5.61789608001709,-3.6167101860046387,-5.183666706085205,-4.403676986694336,-0.33188363909721375,-0.3602251708507538,-0.23695401847362518,-0.32357919216156006,-0.2805999219417572,-0.6912493109703064,-0.5570707321166992,-0.4469708204269409,-0.35993480682373047,-0.40571722388267517,-0.036910299211740494,-0.028636110946536064,-0.02359931357204914,-0.017415978014469147,-0.020637575536966324
9.31931931931932,9.31931931931932,9.31931931931932,9.31931931931932,9.31931931931932,0.32292672991752625,0.2854791581630707,0.21488985419273376,0.20916378498077393,0.21287962794303894,-2.1028640270233154,-1.6234701871871948,-1.3425804376602173,-0.9792349338531494,-1.1683752536773682,-5.008836269378662,-5.623469352722168,-3.621182441711426,-5.1872663497924805,-4.407735824584961,-0.3322529196739197,-0.3605116009712219,-0.2371901124715805,-0.32375332713127136,-0.2808063328266144,-0.690636157989502,-0.5563821792602539,-0.44652748107910156,-0.35929960012435913,-0.4051775336265564,-0.03686961904168129,-0.02859196625649929,-0.023570271208882332,-0.017376329749822617,-0.02060318924486637
9.32932932932933,9.32932932932933,9.32932932932933,9.32932932932933,9.32932932932933,0.32282084226608276,0.2853253483772278,0.21480488777160645,0.20899741351604462,0.21275410056114197,-2.100489377975464,-1.620902180671692,-1.340887188911438,-0.9769349694252014,-1.1663758754730225,-5.015746116638184,-5.629034519195557,-3.625649929046631,-5.190859794616699,-4.4117889404296875,-0.3326217830181122,-0.36079758405685425,-0.23742589354515076,-0.3239270746707916,-0.2810123860836029,-0.6900221109390259,-0.5556929707527161,-0.44608360528945923,-0.3586639165878296,-0.40463733673095703,-0.036828894168138504,-0.028547784313559532,-0.023541200906038284,-0.017336659133434296,-0.02056877687573433
9.33933933933934,9.33933933933934,9.33933933933934,9.33933933933934,9.33933933933934,0.32271453738212585,0.28517118096351624,0.21471962332725525,0.20883072912693024,0.21262837946414948,-2.098111867904663,-1.618331789970398,-1.3391920328140259,-0.9746335744857788,-1.1643753051757812,-5.022650241851807,-5.634593963623047,-3.630112886428833,-5.194446563720703,-4.415836811065674,-0.33299022912979126,-0.36108312010765076,-0.23766139149665833,-0.32410040497779846,-0.28121811151504517,-0.689407229423523,-0.5550031065940857,-0.4456391930580139,-0.358027845621109,-0.4040966331958771,-0.03678812459111214,-0.028503570705652237,-0.02351210080087185,-0.017296968027949333,-0.020534340292215347
9.34934934934935,9.34934934934935,9.34934934934935,9.34934934934935,9.34934934934935,0.3226078450679779,0.2850166857242584,0.21463415026664734,0.20866382122039795,0.2125023752450943,-2.0957319736480713,-1.6157596111297607,-1.3374958038330078,-0.9723310470581055,-1.1623733043670654,-5.029548168182373,-5.640146255493164,-3.6345713138580322,-5.19802713394165,-4.419878959655762,-0.3333582878112793,-0.36136823892593384,-0.2378966063261032,-0.32427334785461426,-0.2814234793186188,-0.6887915730476379,-0.5543124675750732,-0.44519421458244324,-0.35739126801490784,-0.4035554528236389,-0.03674731403589249,-0.028459319844841957,-0.023482972756028175,-0.01725725270807743,-0.020499877631664276
9.35935935935936,9.35935935935936,9.35935935935936,9.35935935935936,9.35935935935936,0.3225007653236389,0.28486180305480957,0.21454834938049316,0.2084966003894806,0.21237608790397644,-2.0933496952056885,-1.6131852865219116,-1.3357975482940674,-0.970026969909668,-1.1603699922561646,-5.036439895629883,-5.645691394805908,-3.6390254497528076,-5.201601982116699,-4.423915863037109,-0.3337258994579315,-0.3616528809070587,-0.23813152313232422,-0.324445903301239,-0.2816285192966461,-0.6881750226020813,-0.553621232509613,-0.4447486996650696,-0.35675424337387085,-0.4030137360095978,-0.036706455051898956,-0.028415033593773842,-0.023453816771507263,-0.017217516899108887,-0.020465388894081116
9.36936936936937,9.36936936936937,9.36936936936937,9.36936936936937,9.36936936936937,0.3223932683467865,0.28470662236213684,0.21446232497692108,0.2083291858434677,0.2122495472431183,-2.0909643173217773,-1.6106094121932983,-1.3340976238250732,-0.9677219390869141,-1.1583646535873413,-5.043325424194336,-5.651229381561279,-3.643475294113159,-5.205169677734375,-4.427947044372559,-0.3340931534767151,-0.36193710565567017,-0.23836615681648254,-0.32461804151535034,-0.2818332016468048,-0.687557578086853,-0.5529292821884155,-0.44430264830589294,-0.3561168611049652,-0.4024715721607208,-0.036665547639131546,-0.02837071195244789,-0.023424630984663963,-0.017177764326334,-0.020430879667401314
9.37937937937938,9.37937937937938,9.37937937937938,9.37937937937938,9.37937937937938,0.32228538393974304,0.28455108404159546,0.2143760621547699,0.20816148817539215,0.21212278306484222,-2.0885767936706543,-1.608031153678894,-1.332396149635315,-0.9654159545898438,-1.1563583612442017,-5.050205230712891,-5.656761169433594,-3.647920846939087,-5.208731174468994,-4.431973457336426,-0.33445996046066284,-0.3622208833694458,-0.23860050737857819,-0.32478979229927063,-0.28203755617141724,-0.6869392991065979,-0.5522366166114807,-0.44385603070259094,-0.35547900199890137,-0.4019288718700409,-0.036624595522880554,-0.028326356783509254,-0.023395415395498276,-0.017137985676527023,-0.020396340638399124
9.38938938938939,9.38938938938939,9.38938938938939,9.38938938938939,9.38938938938939,0.32217708230018616,0.28439515829086304,0.21428947150707245,0.2079935520887375,0.21199572086334229,-2.086186408996582,-1.6054508686065674,-1.3306931257247925,-0.9631085991859436,-1.154350757598877,-5.0570783615112305,-5.662285804748535,-3.6523611545562744,-5.212286472320557,-4.4359941482543945,-0.33482638001441956,-0.3625042140483856,-0.23883451521396637,-0.3249611556529999,-0.282241553068161,-0.6863202452659607,-0.5515432953834534,-0.44340887665748596,-0.3548406958580017,-0.40138572454452515,-0.03658360242843628,-0.028281964361667633,-0.02336617186665535,-0.017098188400268555,-0.020361779257655144
9.3993993993994,9.3993993993994,9.3993993993994,9.3993993993994,9.3993993993994,0.322068452835083,0.28423890471458435,0.2142026573419571,0.20782531797885895,0.21186842024326324,-2.083794355392456,-1.6028687953948975,-1.3289881944656372,-0.9607998728752136,-1.152341604232788,-5.0639448165893555,-5.667802810668945,-3.6567976474761963,-5.215835094451904,-4.440009117126465,-0.33519235253334045,-0.36278706789016724,-0.23906828463077545,-0.3251321017742157,-0.28244519233703613,-0.6857003569602966,-0.5508493781089783,-0.442961186170578,-0.3542019724845886,-0.4008420407772064,-0.03654256463050842,-0.028237542137503624,-0.023336900398135185,-0.017058368772268295,-0.020327189937233925
9.40940940940941,9.40940940940941,9.40940940940941,9.40940940940941,9.40940940940941,0.32195937633514404,0.2840822637081146,0.21411558985710144,0.2076568603515625,0.21174083650112152,-2.0813987255096436,-1.6002845764160156,-1.3272820711135864,-0.9584899544715881,-1.1503307819366455,-5.070805549621582,-5.673313617706299,-3.6612296104431152,-5.219377517700195,-4.444018840789795,-0.3355579376220703,-0.3630695044994354,-0.23930174112319946,-0.3253026604652405,-0.282648503780365,-0.6850796341896057,-0.5501547455787659,-0.44251298904418945,-0.3535628020763397,-0.4002978801727295,-0.036501482129096985,-0.02819308452308178,-0.023307600989937782,-0.017018528655171394,-0.020292576402425766
9.41941941941942,9.41941941941942,9.41941941941942,9.41941941941942,9.41941941941942,0.32184991240501404,0.2839253544807434,0.2140282541513443,0.20748816430568695,0.2116130143404007,-2.07900071144104,-1.59769868850708,-1.3255740404129028,-0.956179141998291,-1.148319125175476,-5.077660083770752,-5.678816795349121,-3.665656805038452,-5.22291374206543,-4.448023319244385,-0.33592310547828674,-0.3633514940738678,-0.2395348995923996,-0.32547280192375183,-0.2828514575958252,-0.6844579577445984,-0.5494593977928162,-0.44206416606903076,-0.3529232144355774,-0.39975324273109436,-0.03646035119891167,-0.02814858965575695,-0.023278269916772842,-0.016978669911623,-0.020257940515875816
9.42942942942943,9.42942942942943,9.42942942942943,9.42942942942943,9.42942942942943,0.3217400312423706,0.28376805782318115,0.21394065022468567,0.20731918513774872,0.21148492395877838,-2.0766003131866455,-1.5951107740402222,-1.323864459991455,-0.9538673758506775,-1.1463055610656738,-5.084508419036865,-5.6843132972717285,-3.670079469680786,-5.226442813873291,-4.452022075653076,-0.33628788590431213,-0.36363303661346436,-0.23976776003837585,-0.32564255595207214,-0.28305405378341675,-0.683835506439209,-0.5487633943557739,-0.4416148364543915,-0.35228317975997925,-0.39920809864997864,-0.03641917556524277,-0.028104061260819435,-0.023248910903930664,-0.016938788816332817,-0.020223278552293777
9.43943943943944,9.43943943943944,9.43943943943944,9.43943943943944,9.43943943943944,0.3216297924518585,0.28361043334007263,0.21385276317596436,0.20714998245239258,0.21135659515857697,-2.074197292327881,-1.592521071434021,-1.322153091430664,-0.9515540599822998,-1.144290804862976,-5.091350555419922,-5.689803123474121,-3.6744978427886963,-5.229966163635254,-4.456015110015869,-0.3366522490978241,-0.3639141619205475,-0.24000035226345062,-0.3258119225502014,-0.28325632214546204,-0.6832122206687927,-0.5480666756629944,-0.4411649703979492,-0.3516427278518677,-0.3986624479293823,-0.036377958953380585,-0.028059495612978935,-0.023219525814056396,-0.016898885369300842,-0.02018859051167965
9.44944944944945,9.44944944944945,9.44944944944945,9.44944944944945,9.44944944944945,0.321519136428833,0.28345242142677307,0.21376463770866394,0.20698049664497375,0.21122796833515167,-2.071791887283325,-1.5899288654327393,-1.320440411567688,-0.9492396116256714,-1.1422744989395142,-5.098186016082764,-5.695285797119141,-3.6789116859436035,-5.233482837677002,-4.460002899169922,-0.33701616525650024,-0.36419478058815,-0.24023261666297913,-0.32598090171813965,-0.28345823287963867,-0.6825881004333496,-0.5473693013191223,-0.44071459770202637,-0.3510017991065979,-0.3981163501739502,-0.03633669763803482,-0.0280148983001709,-0.02319011092185974,-0.016858961433172226,-0.02015387825667858
9.45945945945946,9.45945945945946,9.45945945945946,9.45945945945946,9.45945945945946,0.32140812277793884,0.28329408168792725,0.21367624402046204,0.20681077241897583,0.21109911799430847,-2.0693838596343994,-1.5873351097106934,-1.3187257051467896,-0.9469238519668579,-1.1402567625045776,-5.105015754699707,-5.700761795043945,-3.683320999145508,-5.236993312835693,-4.463985919952393,-0.33737969398498535,-0.3644750118255615,-0.24046459794044495,-0.32614943385124207,-0.28365981578826904,-0.6819631457328796,-0.5466713309288025,-0.44026362895965576,-0.3503604531288147,-0.3975697457790375,-0.036295387893915176,-0.027970267459750175,-0.023160668089985847,-0.016819018870592117,-0.020119141787290573
9.46946946946947,9.46946946946947,9.46946946946947,9.46946946946947,9.46946946946947,0.3212966322898865,0.28313538432121277,0.21358759701251984,0.20664077997207642,0.21096999943256378,-2.0669732093811035,-1.584739089012146,-1.317009687423706,-0.9446072578430176,-1.1382379531860352,-5.111839294433594,-5.706230163574219,-3.6877260208129883,-5.24049711227417,-4.467962265014648,-0.33774280548095703,-0.3647547662258148,-0.24069631099700928,-0.32631757855415344,-0.28386104106903076,-0.6813373565673828,-0.5459725856781006,-0.43981215357780457,-0.34971868991851807,-0.39702269434928894,-0.03625403717160225,-0.027925599366426468,-0.023131197318434715,-0.016779053956270218,-0.020084381103515625
9.47947947947948,9.47947947947948,9.47947947947948,9.47947947947948,9.47947947947948,0.32118484377861023,0.282976359128952,0.21349869668483734,0.2064705640077591,0.2108406126499176,-2.0645601749420166,-1.5821415185928345,-1.3152920007705688,-0.9422892332077026,-1.136217474937439,-5.118656158447266,-5.711691856384277,-3.6921262741088867,-5.243994235992432,-4.471933841705322,-0.3381054997444153,-0.3650340437889099,-0.24092771112918854,-0.3264853358268738,-0.28406187891960144,-0.6807107925415039,-0.5452733039855957,-0.4393601417541504,-0.3490765392780304,-0.39647507667541504,-0.03621264174580574,-0.027880903333425522,-0.023101696744561195,-0.016739070415496826,-0.020049594342708588
9.48948948948949,9.48948948948949,9.48948948948949,9.48948948948949,9.48948948948949,0.32107260823249817,0.28281697630882263,0.21340949833393097,0.2063000500202179,0.21071095764636993,-2.0621445178985596,-1.5795416831970215,-1.3135725259780884,-0.9399703741073608,-1.1341958045959473,-5.125467300415039,-5.717146873474121,-3.696521520614624,-5.247485637664795,-4.475899696350098,-0.3384677767753601,-0.36531296372413635,-0.24115878343582153,-0.3266527056694031,-0.28426241874694824,-0.6800832748413086,-0.5445732474327087,-0.43890759348869324,-0.3484339118003845,-0.3959270119667053,-0.03617119789123535,-0.027836166322231293,-0.023072168231010437,-0.016699064522981644,-0.02001478523015976
9.4994994994995,9.4994994994995,9.4994994994995,9.4994994994995,9.4994994994995,0.32095998525619507,0.2826572060585022,0.2133200317621231,0.2061293125152588,0.21058104932308197,-2.0597262382507324,-1.5769399404525757,-1.3118517398834229,-0.9376500248908997,-1.1321725845336914,-5.132271766662598,-5.722594261169434,-3.7009127140045166,-5.250970363616943,-4.479860305786133,-0.3388296365737915,-0.3655913472175598,-0.24138958752155304,-0.32681965827941895,-0.284462571144104,-0.6794549822807312,-0.5438725352287292,-0.4384545087814331,-0.3477908968925476,-0.3953784704208374,-0.03612971678376198,-0.027791399508714676,-0.02304261364042759,-0.01665904000401497,-0.019979950040578842
9.50950950950951,9.50950950950951,9.50950950950951,9.50950950950951,9.50950950950951,0.3208470046520233,0.2824971675872803,0.21323034167289734,0.2059583067893982,0.2104509174823761,-2.0573055744171143,-1.5743367671966553,-1.310129165649414,-0.9353286027908325,-1.1301480531692505,-5.1390700340271,-5.7280354499816895,-3.7052993774414062,-5.254448413848877,-4.483815670013428,-0.33919110894203186,-0.36586934328079224,-0.24162009358406067,-0.3269862234592438,-0.2846624255180359,-0.678825855255127,-0.5431711673736572,-0.4380008280277252,-0.3471474349498749,-0.3948294222354889,-0.036088187247514725,-0.027746595442295074,-0.023013025522232056,-0.016618993133306503,-0.019945088773965836
9.51951951951952,9.51951951951952,9.51951951951952,9.51951951951952,9.51951951951952,0.32073357701301575,0.2823367118835449,0.21314041316509247,0.2057870775461197,0.21032048761844635,-2.054882287979126,-1.5717309713363647,-1.3084050416946411,-0.9330064058303833,-1.128122091293335,-5.145861625671387,-5.733468532562256,-3.709681749343872,-5.257920265197754,-4.487765312194824,-0.3395521342754364,-0.36614683270454407,-0.24185031652450562,-0.3271523714065552,-0.28486189246177673,-0.6781958937644958,-0.5424691438674927,-0.43754667043685913,-0.34650352597236633,-0.39427992701530457,-0.03604660928249359,-0.027701759710907936,-0.022983413189649582,-0.016578925773501396,-0.019910207018256187
9.52952952952953,9.52952952952953,9.52952952952953,9.52952952952953,9.52952952952953,0.3206197917461395,0.2821759879589081,0.21305015683174133,0.2056155949831009,0.2101898044347763,-2.052456855773926,-1.5691237449645996,-1.306679368019104,-0.9306826591491699,-1.1260948181152344,-5.152647495269775,-5.738894939422607,-3.714059352874756,-5.261385917663574,-4.491708755493164,-0.3399127721786499,-0.36642390489578247,-0.24208024144172668,-0.3273181617259979,-0.2850610315799713,-0.6775650978088379,-0.5417664051055908,-0.4370919466018677,-0.34585919976234436,-0.39372992515563965,-0.03600499406456947,-0.027656886726617813,-0.02295377105474472,-0.016538839787244797,-0.0198752973228693
9.53953953953954,9.53953953953954,9.53953953953954,9.53953953953954,9.53953953953954,0.3205055892467499,0.2820148468017578,0.21295969188213348,0.2054438441991806,0.21005888283252716,-2.0500285625457764,-1.5665143728256226,-1.3049519062042236,-0.9283579587936401,-1.12406587600708,-5.159426212310791,-5.744314670562744,-3.7184321880340576,-5.2648444175720215,-4.495647430419922,-0.3402729332447052,-0.36670053005218506,-0.24230985343456268,-0.32748350501060486,-0.28525978326797485,-0.6769334673881531,-0.541063129901886,-0.43663668632507324,-0.34521445631980896,-0.39317944645881653,-0.035963330417871475,-0.027611983940005302,-0.02292410284280777,-0.016498731449246407,-0.019840365275740623
9.54954954954955,9.54954954954955,9.54954954954955,9.54954954954955,9.54954954954955,0.3203910291194916,0.2818533480167389,0.21286894381046295,0.20527184009552002,0.20992769300937653,-2.047597885131836,-1.5639029741287231,-1.3032231330871582,-0.9260319471359253,-1.1220357418060303,-5.166200160980225,-5.749727249145508,-3.7228007316589355,-5.268296241760254,-4.499580383300781,-0.34063276648521423,-0.36697667837142944,-0.242539182305336,-0.32764843106269836,-0.28545820713043213,-0.6763010025024414,-0.5403590798377991,-0.4361809194087982,-0.34456929564476013,-0.3926284611225128,-0.035921625792980194,-0.027567043900489807,-0.02289440669119358,-0.016458604484796524,-0.019805407151579857
9.55955955955956,9.55955955955956,9.55955955955956,9.55955955955956,9.55955955955956,0.32027602195739746,0.2816915810108185,0.21277792751789093,0.20509956777095795,0.2097962498664856,-2.0451645851135254,-1.5612897872924805,-1.30149245262146,-0.9237046837806702,-1.1200041770935059,-5.172966480255127,-5.755133152008057,-3.7271647453308105,-5.271742343902588,-4.503507614135742,-0.34099212288856506,-0.3672524392604828,-0.24276819825172424,-0.3278129994869232,-0.28565630316734314,-0.6756677031517029,-0.5396543741226196,-0.4357245862483978,-0.3439236879348755,-0.3920770287513733,-0.03587987646460533,-0.027522072196006775,-0.022864680737257004,-0.01641845516860485,-0.0197704266756773
9.56956956956957,9.56956956956957,9.56956956956957,9.56956956956957,9.56956956956957,0.32016071677207947,0.28152942657470703,0.21268664300441742,0.20492705702781677,0.20966453850269318,-2.042728900909424,-1.558674931526184,-1.2997602224349976,-0.9213765263557434,-1.117971420288086,-5.179726600646973,-5.760531425476074,-3.7315239906311035,-5.275182247161865,-4.507430076599121,-0.34135106205940247,-0.36752769351005554,-0.2429969310760498,-0.32797715067863464,-0.2858540415763855,-0.6750336289405823,-0.5389490723609924,-0.43526774644851685,-0.3432776927947998,-0.3915250599384308,-0.03583808243274689,-0.027477066963911057,-0.02283492684364319,-0.016378289088606834,-0.019735420122742653
9.57957957957958,9.57957957957958,9.57957957957958,9.57957957957958,9.57957957957958,0.3200449049472809,0.2813669443130493,0.212595134973526,0.2047542780637741,0.20953255891799927,-2.040290594100952,-1.5560578107833862,-1.2980265617370605,-0.9190472960472107,-1.1159371137619019,-5.1864800453186035,-5.765922546386719,-3.7358787059783936,-5.278614521026611,-4.511346340179443,-0.34170955419540405,-0.36780253052711487,-0.2432253509759903,-0.32814088463783264,-0.2860513925552368,-0.67439866065979,-0.5382430553436279,-0.4348103702068329,-0.3426312804222107,-0.39097267389297485,-0.03579624369740486,-0.027432026341557503,-0.022805146872997284,-0.016338102519512177,-0.019700391218066216
9.58958958958959,9.58958958958959,9.58958958958959,9.58958958958959,9.58958958958959,0.31992873549461365,0.28120407462120056,0.2125033289194107,0.20458129048347473,0.20940037071704865,-2.0378496646881104,-1.5534389019012451,-1.2962911128997803,-0.9167169332504272,-1.1139016151428223,-5.193228244781494,-5.771306991577148,-3.7402288913726807,-5.282041549682617,-4.515256881713867,-0.342067688703537,-0.368076890707016,-0.2434534728527069,-0.3283042311668396,-0.28624841570854187,-0.673762857913971,-0.5375363826751709,-0.43435242772102356,-0.34198442101478577,-0.39041975140571594,-0.035754360258579254,-0.027386952191591263,-0.022775335237383842,-0.016297893598675728,-0.01966533623635769
9.5995995995996,9.5995995995996,9.5995995995996,9.5995995995996,9.5995995995996,0.31981220841407776,0.28104090690612793,0.21241126954555511,0.20440803468227386,0.20926786959171295,-2.0354063510894775,-1.5508179664611816,-1.2945541143417358,-0.9143854975700378,-1.1118645668029785,-5.1999688148498535,-5.776684284210205,-3.744574785232544,-5.28546142578125,-4.519162654876709,-0.3424253761768341,-0.3683508038520813,-0.24368134140968323,-0.3284671902656555,-0.28644511103630066,-0.6731262803077698,-0.5368290543556213,-0.43389397859573364,-0.3413371443748474,-0.3898664116859436,-0.035712435841560364,-0.027341844514012337,-0.022745497524738312,-0.016257664188742638,-0.01963025890290737
9.60960960960961,9.60960960960961,9.60960960960961,9.60960960960961,9.60960960960961,0.31969529390335083,0.28087732195854187,0.21231895685195923,0.2042345404624939,0.20913514494895935,-2.0329606533050537,-1.5481953620910645,-1.2928156852722168,-0.9120527505874634,-1.1098263263702393,-5.2067036628723145,-5.7820539474487305,-3.748915433883667,-5.288875102996826,-4.523062229156494,-0.3427826464176178,-0.3686242699623108,-0.2439088523387909,-0.3286297023296356,-0.2866414487361908,-0.6724888682365417,-0.5361210703849792,-0.43343496322631836,-0.34068945050239563,-0.3893125653266907,-0.03567046299576759,-0.027296705171465874,-0.022715631872415543,-0.016217418015003204,-0.019595157355070114
9.61961961961962,9.61961961961962,9.61961961961962,9.61961961961962,9.61961961961962,0.3195779025554657,0.2807134985923767,0.21222640573978424,0.20406073331832886,0.20900216698646545,-2.0305120944976807,-1.545570731163025,-1.2910757064819336,-0.9097186923027039,-1.107786774635315,-5.213432312011719,-5.787417411804199,-3.753251791000366,-5.2922821044921875,-4.526956558227539,-0.34313949942588806,-0.36889728903770447,-0.24413608014583588,-0.3287918269634247,-0.2868373990058899,-0.6718506217002869,-0.5354124307632446,-0.4329754710197449,-0.3400413393974304,-0.38875827193260193,-0.03562844917178154,-0.027251532301306725,-0.022685738280415535,-0.01617714948952198,-0.019560031592845917
9.62962962962963,9.62962962962963,9.62962962962963,9.62962962962963,9.62962962962963,0.3194602131843567,0.2805492579936981,0.21213357150554657,0.2038867473602295,0.20886892080307007,-2.028061628341675,-1.542944073677063,-1.2893339395523071,-0.9073836803436279,-1.105745553970337,-5.220154285430908,-5.792773246765137,-3.7575838565826416,-5.295682907104492,-4.5308451652526855,-0.3434959352016449,-0.36916983127593994,-0.24436302483081818,-0.3289535641670227,-0.2870330214500427,-0.6712115406990051,-0.5347031354904175,-0.4325154423713684,-0.33939284086227417,-0.3882034420967102,-0.035586390644311905,-0.02720632590353489,-0.022655818611383438,-0.016136862337589264,-0.01952487975358963
9.63963963963964,9.63963963963964,9.63963963963964,9.63963963963964,9.63963963963964,0.31934210658073425,0.28038468956947327,0.21204045414924622,0.20371249318122864,0.20873545110225677,-2.0256083011627197,-1.540315866470337,-1.2875906229019165,-0.9050476551055908,-1.1037033796310425,-5.226870536804199,-5.798121929168701,-3.7619106769561768,-5.299076557159424,-4.534728050231934,-0.3438519835472107,-0.369441956281662,-0.2445896416902542,-0.3291148841381073,-0.2872282862663269,-0.6705716848373413,-0.5339931845664978,-0.43205487728118896,-0.3387438654899597,-0.38764816522598267,-0.03554429113864899,-0.02716108411550522,-0.022625871002674103,-0.016096552833914757,-0.019489705562591553
9.64964964964965,9.64964964964965,9.64964964964965,9.64964964964965,9.64964964964965,0.3192236125469208,0.28021979331970215,0.21194714307785034,0.2035379856824875,0.20860165357589722,-2.0231525897979736,-1.537685513496399,-1.2858459949493408,-0.9027105569839478,-1.1016594171524048,-5.233579158782959,-5.803463935852051,-3.766233444213867,-5.302464008331299,-4.5386061668396,-0.3442075550556183,-0.3697136342525482,-0.24481599032878876,-0.32927581667900085,-0.2874232232570648,-0.6699309349060059,-0.5332825183868408,-0.43159371614456177,-0.3380945324897766,-0.3870924115180969,-0.03550214692950249,-0.02711580879986286,-0.02259589172899723,-0.016056228429079056,-0.019454509019851685
9.65965965965966,9.65965965965966,9.65965965965966,9.65965965965966,9.65965965965966,0.31910473108291626,0.2800545394420624,0.2118535190820694,0.20336323976516724,0.20846766233444214,-2.0206944942474365,-1.5350531339645386,-1.2840994596481323,-0.9003725051879883,-1.0996142625808716,-5.24028205871582,-5.808798789978027,-3.7705514430999756,-5.305845260620117,-4.542477607727051,-0.34456270933151245,-0.36998483538627625,-0.24504202604293823,-0.32943636178970337,-0.2876177430152893,-0.6692894697189331,-0.5325713157653809,-0.43113210797309875,-0.3374447524547577,-0.38653621077537537,-0.035459961742162704,-0.027070503681898117,-0.02256588824093342,-0.016015879809856415,-0.019419286400079727
9.66966966966967,9.66966966966967,9.66966966966967,9.66966966966967,9.66966966966967,0.3189854323863983,0.27988895773887634,0.21175965666770935,0.2031881958246231,0.20833340287208557,-2.01823353767395,-1.5324194431304932,-1.2823514938354492,-0.8980330228805542,-1.0975677967071533,-5.246978759765625,-5.814126014709473,-3.774864673614502,-5.309220314025879,-4.54634428024292,-0.3449174463748932,-0.37025555968284607,-0.24526777863502502,-0.32959648966789246,-0.2878119945526123,-0.668647050857544,-0.5318593978881836,-0.43066996335983276,-0.33679458498954773,-0.38597947359085083,-0.03541772812604904,-0.027025163173675537,-0.022535856813192368,-0.01597551442682743,-0.01938404142856598
9.67967967967968,9.67967967967968,9.67967967967968,9.67967967967968,9.67967967967968,0.31886574625968933,0.27972298860549927,0.21166549623012543,0.20301294326782227,0.20819886028766632,-2.015770673751831,-1.5297832489013672,-1.2806016206741333,-0.895692765712738,-1.09552001953125,-5.253668308258057,-5.819446563720703,-3.7791733741760254,-5.312587738037109,-4.550205230712891,-0.3452717661857605,-0.37052586674690247,-0.24549320340156555,-0.3297561705112457,-0.2880058288574219,-0.6680038571357727,-0.5311468243598938,-0.4302072823047638,-0.33614397048950195,-0.38542234897613525,-0.035375453531742096,-0.02697978913784027,-0.02250579744577408,-0.015935128554701805,-0.01934877410531044
9.68968968968969,9.68968968968969,9.68968968968969,9.68968968968969,9.68968968968969,0.3187456727027893,0.2795567214488983,0.2115710973739624,0.20283742249011993,0.20806409418582916,-2.0133049488067627,-1.5271456241607666,-1.2788505554199219,-0.8933508992195129,-1.0934709310531616,-5.26035213470459,-5.824759483337402,-3.783477544784546,-5.315949440002441,-4.554060459136963,-0.3456256687641144,-0.37079569697380066,-0.2457183301448822,-0.32991549372673035,-0.2881993353366852,-0.6673598885536194,-0.5304335951805115,-0.42974403500556946,-0.33549296855926514,-0.3848646879196167,-0.03533313795924187,-0.02693438157439232,-0.02247571013867855,-0.015894724056124687,-0.019313478842377663
9.6996996996997,9.6996996996997,9.6996996996997,9.6996996996997,9.6996996996997,0.31862524151802063,0.2793900668621063,0.21147646009922028,0.2026616483926773,0.2079290747642517,-2.0108368396759033,-1.524505615234375,-1.2770979404449463,-0.8910083174705505,-1.0914206504821777,-5.267028331756592,-5.8300652503967285,-3.7877769470214844,-5.319304466247559,-4.557909965515137,-0.34597912430763245,-0.37106508016586304,-0.24594315886497498,-0.33007436990737915,-0.28839248418807983,-0.6667150855064392,-0.5297197103500366,-0.42928028106689453,-0.3348415791988373,-0.38430655002593994,-0.03529077395796776,-0.02688894234597683,-0.022445594891905785,-0.015854299068450928,-0.019278161227703094
9.70970970970971,9.70970970970971,9.70970970970971,9.70970970970971,9.70970970970971,0.31850436329841614,0.27922314405441284,0.21138156950473785,0.20248568058013916,0.20779378712177277,-2.008366346359253,-1.5218642950057983,-1.2753437757492065,-0.8886646032333374,-1.0893688201904297,-5.2736992835998535,-5.83536434173584,-3.792071580886841,-5.322652816772461,-4.5617547035217285,-0.3463321626186371,-0.3713340163230896,-0.24616768956184387,-0.3302328884601593,-0.2885853052139282,-0.6660694479942322,-0.529005229473114,-0.4288160502910614,-0.3341897130012512,-0.38374799489974976,-0.035248372703790665,-0.026843469589948654,-0.02241545356810093,-0.015813853591680527,-0.019242821261286736
9.71971971971972,9.71971971971972,9.71971971971972,9.71971971971972,9.71971971971972,0.3183830976486206,0.27905580401420593,0.21128638088703156,0.20230941474437714,0.20765823125839233,-2.0058929920196533,-1.5192208290100098,-1.2735878229141235,-0.8863196969032288,-1.0873154401779175,-5.2803635597229,-5.840656280517578,-3.7963619232177734,-5.325994968414307,-4.565593242645264,-0.3466848134994507,-0.37160247564315796,-0.24639193713665009,-0.330390989780426,-0.28877773880958557,-0.6654229760169983,-0.5282900333404541,-0.4283512234687805,-0.3335374593734741,-0.3831889033317566,-0.03520592302083969,-0.026797963306307793,-0.022385282441973686,-0.015773389488458633,-0.019207457080483437
9.72972972972973,9.72972972972973,9.72972972972973,9.72972972972973,9.72972972972973,0.3182614743709564,0.27888816595077515,0.21119095385074615,0.202132910490036,0.2075224369764328,-2.0034172534942627,-1.5165756940841675,-1.271830439567566,-0.8839738368988037,-1.0852611064910889,-5.287021636962891,-5.845940589904785,-3.800647020339966,-5.3293304443359375,-4.569425582885742,-0.34703701734542847,-0.3718705177307129,-0.24661582708358765,-0.3305486738681793,-0.28896984457969666,-0.6647757291793823,-0.5275742411613464,-0.42788589000701904,-0.332884818315506,-0.3826294243335724,-0.035163432359695435,-0.026752425357699394,-0.022355085238814354,-0.015732906758785248,-0.019172070547938347
9.73973973973974,9.73973973973974,9.73973973973974,9.73973973973974,9.73973973973974,0.3181394636631012,0.2787201404571533,0.21109525859355927,0.20195616781711578,0.20738637447357178,-2.0009396076202393,-1.5139282941818237,-1.2700715065002441,-0.8816267848014832,-1.083205223083496,-5.293672561645508,-5.851218223571777,-3.8049280643463135,-5.332659721374512,-4.573253154754639,-0.34738877415657043,-0.3721380829811096,-0.2468394637107849,-0.3307059705257416,-0.2891615629196167,-0.6641276478767395,-0.5268577933311462,-0.4274200201034546,-0.3322317898273468,-0.3820693790912628,-0.035120896995067596,-0.02670685574412346,-0.022324860095977783,-0.01569240540266037,-0.019136657938361168
9.74974974974975,9.74974974974975,9.74974974974975,9.74974974974975,9.74974974974975,0.31801706552505493,0.2785518169403076,0.21099932491779327,0.20177915692329407,0.20725005865097046,-1.9984594583511353,-1.5112793445587158,-1.2683111429214478,-0.8792787790298462,-1.0811481475830078,-5.300317287445068,-5.856488227844238,-3.8092041015625,-5.335981845855713,-4.5770745277404785,-0.34774014353752136,-0.37240520119667053,-0.2470627874135971,-0.330862820148468,-0.2893529236316681,-0.6634787917137146,-0.5261406302452087,-0.42695367336273193,-0.3315783143043518,-0.3815089166164398,-0.035078320652246475,-0.02666124887764454,-0.022294608876109123,-0.0156518816947937,-0.019101224839687347
9.75975975975976,9.75975975975976,9.75975975975976,9.75975975975976,9.75975975975976,0.31789425015449524,0.27838316559791565,0.2109031081199646,0.20160189270973206,0.20711351931095123,-1.995976448059082,-1.5086286067962646,-1.2665488719940186,-0.8769293427467346,-1.0790897607803345,-5.306955814361572,-5.861751556396484,-3.8134756088256836,-5.339297771453857,-4.580891132354736,-0.3480910658836365,-0.37267184257507324,-0.24728579819202423,-0.3310193121433258,-0.2895439863204956,-0.6628290414810181,-0.5254228711128235,-0.4264867603778839,-0.33092445135116577,-0.3809479773044586,-0.03503569960594177,-0.02661561220884323,-0.022264327853918076,-0.015611342154443264,-0.019065765663981438
9.76976976976977,9.76976976976977,9.76976976976977,9.76976976976977,9.76976976976977,0.3177710473537445,0.27821415662765503,0.21080665290355682,0.20142441987991333,0.20697671175003052,-1.9934910535812378,-1.5059759616851807,-1.2647855281829834,-0.8745792508125305,-1.077029824256897,-5.313586711883545,-5.867007732391357,-3.817742347717285,-5.342607021331787,-4.584701061248779,-0.34844154119491577,-0.37293803691864014,-0.24750851094722748,-0.33117538690567017,-0.2897346317768097,-0.6621785759925842,-0.5247044563293457,-0.4260193407535553,-0.3302701413631439,-0.3803865611553192,-0.03499303758144379,-0.026569942012429237,-0.022234022617340088,-0.015570780262351036,-0.019030282273888588
9.77977977977978,9.77977977977978,9.77977977977978,9.77977977977978,9.77977977977978,0.31764745712280273,0.278044730424881,0.21070992946624756,0.2012466937303543,0.20683962106704712,-1.991003155708313,-1.5033209323883057,-1.2630201578140259,-0.872227668762207,-1.0749684572219849,-5.320212364196777,-5.872256278991699,-3.822004556655884,-5.34591007232666,-4.58850622177124,-0.34879159927368164,-0.37320375442504883,-0.24773092567920685,-0.3313310444355011,-0.2899249494075775,-0.6615272164344788,-0.5239853858947754,-0.4255513846874237,-0.3296154737472534,-0.379824697971344,-0.03495033085346222,-0.026524240151047707,-0.022203687578439713,-0.015530201606452465,-0.018994778394699097
9.78978978978979,9.78978978978979,9.78978978978979,9.78978978978979,9.78978978978979,0.3175235092639923,0.2778750956058502,0.210612952709198,0.201068714261055,0.20670229196548462,-1.9885129928588867,-1.5006649494171143,-1.2612533569335938,-0.8698756098747253,-1.072906255722046,-5.326830863952637,-5.877497673034668,-3.8262619972229004,-5.34920597076416,-4.592305660247803,-0.3491412401199341,-0.3734690546989441,-0.24795304238796234,-0.3314862847328186,-0.2901149094104767,-0.6608750224113464,-0.5232657790184021,-0.4250829517841339,-0.3289604187011719,-0.37926241755485535,-0.03490757942199707,-0.026478508487343788,-0.022173328325152397,-0.015489606186747551,-0.018959254026412964
9.7997997997998,9.7997997997998,9.7997997997998,9.7997997997998,9.7997997997998,0.31739911437034607,0.27770504355430603,0.21051570773124695,0.20089049637317657,0.20656472444534302,-1.9860203266143799,-1.4980065822601318,-1.2594852447509766,-0.8675223588943481,-1.0708426237106323,-5.333442687988281,-5.882731914520264,-3.830514669418335,-5.3524956703186035,-4.596099376678467,-0.3494904637336731,-0.37373387813568115,-0.24817483127117157,-0.33164113759994507,-0.2903045415878296,-0.6602221727371216,-0.5225454568862915,-0.42461395263671875,-0.3283049166202545,-0.37869957089424133,-0.03486479073762894,-0.026432741433382034,-0.022142937406897545,-0.015448987483978271,-0.018923699855804443
9.80980980980981,9.80980980980981,9.80980980980981,9.80980980980981,9.80980980980981,0.3172743618488312,0.2775346338748932,0.2104182094335556,0.20071199536323547,0.20642688870429993,-1.9835253953933716,-1.4953465461730957,-1.2577153444290161,-0.8651676177978516,-1.0687774419784546,-5.340048313140869,-5.887959003448486,-3.8347628116607666,-5.355778217315674,-4.599887371063232,-0.3498392403125763,-0.37399822473526,-0.2483963519334793,-0.3317955732345581,-0.29049378633499146,-0.6595683097839355,-0.5218244791030884,-0.424144446849823,-0.3276490271091461,-0.3781363070011139,-0.034821949899196625,-0.026386940851807594,-0.022112522274255753,-0.015408351086080074,-0.01888812519609928
9.81981981981982,9.81981981981982,9.81981981981982,9.81981981981982,9.81981981981982,0.31714922189712524,0.27736392617225647,0.21032047271728516,0.20053324103355408,0.20628881454467773,-1.9810278415679932,-1.4926849603652954,-1.2559441328048706,-0.8628116250038147,-1.0667109489440918,-5.346647262573242,-5.893178462982178,-3.839005947113037,-5.359055042266846,-4.603669166564941,-0.35018759965896606,-0.37426212430000305,-0.2486175298690796,-0.3319496214389801,-0.2906826436519623,-0.658913791179657,-0.5211028456687927,-0.42367440462112427,-0.3269927501678467,-0.37757259607315063,-0.03477907553315163,-0.026341108605265617,-0.02208208106458187,-0.01536769699305296,-0.018852530047297478
9.82982982982983,9.82982982982983,9.82982982982983,9.82982982982983,9.82982982982983,0.31702372431755066,0.2771928608417511,0.21022245287895203,0.20035427808761597,0.20615045726299286,-1.9785280227661133,-1.4900208711624146,-1.2541711330413818,-0.8604552149772644,-1.0646432638168335,-5.353240013122559,-5.8983917236328125,-3.843244791030884,-5.3623247146606445,-4.607446193695068,-0.3505355417728424,-0.37452560663223267,-0.2488384246826172,-0.3321032226085663,-0.29087117314338684,-0.6582583785057068,-0.5203806161880493,-0.42320385575294495,-0.3263360559940338,-0.3770084083080292,-0.03473615646362305,-0.026295246556401253,-0.022051610052585602,-0.015327023342251778,-0.018816908821463585
9.83983983983984,9.83983983983984,9.83983983983984,9.83983983983984,9.83983983983984,0.31689777970314026,0.2770214378833771,0.2101241648197174,0.20017506182193756,0.20601190626621246,-1.9760254621505737,-1.4873552322387695,-1.2523967027664185,-0.8580975532531738,-1.0625745058059692,-5.35982608795166,-5.9035964012146,-3.8474783897399902,-5.365588665008545,-4.611217021942139,-0.35088300704956055,-0.3747885525226593,-0.24905899167060852,-0.3322564661502838,-0.29105934500694275,-0.6576021909713745,-0.5196577310562134,-0.4227328300476074,-0.3256789445877075,-0.3764437735080719,-0.034693192690610886,-0.026249347254633904,-0.022021114826202393,-0.015286330133676529,-0.0187812652438879
9.84984984984985,9.84984984984985,9.84984984984985,9.84984984984985,9.84984984984985,0.3167714774608612,0.2768496870994568,0.2100256383419037,0.19999562203884125,0.2058730125427246,-1.9735209941864014,-1.4846876859664917,-1.250620722770691,-0.8557389974594116,-1.0605040788650513,-5.366405010223389,-5.90879487991333,-3.851707696914673,-5.368844985961914,-4.614982604980469,-0.35123008489608765,-0.3750510811805725,-0.24927927553653717,-0.3324092924594879,-0.2912471890449524,-0.6569452285766602,-0.5189341902732849,-0.42226123809814453,-0.3250214457511902,-0.37587863206863403,-0.03465018793940544,-0.026203420013189316,-0.021990591660141945,-0.015245619229972363,-0.018745597451925278
9.85985985985986,9.85985985985986,9.85985985985986,9.85985985985986,9.85985985985986,0.3166448175907135,0.27667760848999023,0.20992685854434967,0.19981589913368225,0.20573395490646362,-1.9710136651992798,-1.4820185899734497,-1.2488430738449097,-0.8533790707588196,-1.0584325790405273,-5.3729777336120605,-5.913985729217529,-3.8559322357177734,-5.372095108032227,-4.618741989135742,-0.35157668590545654,-0.3753131628036499,-0.24949926137924194,-0.3325616717338562,-0.291434645652771,-0.656287431716919,-0.5182100534439087,-0.42178910970687866,-0.3243635594844818,-0.37531304359436035,-0.034607142210006714,-0.02615746110677719,-0.02196003869175911,-0.01520488876849413,-0.018709907308220863
9.86986986986987,9.86986986986987,9.86986986986987,9.86986986986987,9.86986986986987,0.31651771068573,0.2765052020549774,0.20982782542705536,0.19963593780994415,0.20559459924697876,-1.9685039520263672,-1.4793477058410645,-1.2470641136169434,-0.8510180115699768,-1.0563597679138184,-5.379544258117676,-5.9191694259643555,-3.860152006149292,-5.375339031219482,-4.622496128082275,-0.3519229292869568,-0.3755747377872467,-0.24971891939640045,-0.33271369338035583,-0.29162177443504333,-0.6556288599967957,-0.5174852609634399,-0.4213164746761322,-0.32370525598526,-0.37474703788757324,-0.034564051777124405,-0.02611146681010723,-0.021929461508989334,-0.015164138749241829,-0.018674194812774658
9.87987987987988,9.87987987987988,9.87987987987988,9.87987987987988,9.87987987987988,0.3163902461528778,0.27633243799209595,0.20972849428653717,0.19945575296878815,0.2054550051689148,-1.9659918546676636,-1.4766746759414673,-1.2452833652496338,-0.8486565947532654,-1.0542852878570557,-5.386103630065918,-5.924345970153809,-3.8643672466278076,-5.378575801849365,-4.626244068145752,-0.35226866602897644,-0.3758358955383301,-0.24993829429149628,-0.33286526799201965,-0.29180848598480225,-0.6549693942070007,-0.5167598128318787,-0.42084336280822754,-0.32304656505584717,-0.37418055534362793,-0.034520916640758514,-0.026065442711114883,-0.02189885638654232,-0.015123371034860611,-0.018638459965586662
9.88988988988989,9.88988988988989,9.88988988988989,9.88988988988989,9.88988988988989,0.316262423992157,0.2761593759059906,0.20962895452976227,0.19927529990673065,0.20531512796878815,-1.9634777307510376,-1.474000334739685,-1.2435013055801392,-0.8462933897972107,-1.0522098541259766,-5.392656326293945,-5.929515361785889,-3.868577480316162,-5.381806373596191,-4.6299872398376465,-0.35261401534080505,-0.37609660625457764,-0.25015735626220703,-0.33301645517349243,-0.2919948995113373,-0.6543091535568237,-0.5160337686538696,-0.4203696846961975,-0.3223874866962433,-0.373613566160202,-0.03447774052619934,-0.026019386947155,-0.021868225187063217,-0.01508258655667305,-0.018602700904011726
9.8998998998999,9.8998998998999,9.8998998998999,9.8998998998999,9.8998998998999,0.31613415479660034,0.2759859263896942,0.20952916145324707,0.19909460842609406,0.20517508685588837,-1.9609609842300415,-1.4713239669799805,-1.2417179346084595,-0.8439295291900635,-1.050133228302002,-5.399202823638916,-5.9346771240234375,-3.8727829456329346,-5.3850297927856445,-4.633724212646484,-0.35295891761779785,-0.3763568103313446,-0.2503761053085327,-0.3331671953201294,-0.29218095541000366,-0.6536481976509094,-0.5153070688247681,-0.41989555954933167,-0.32172802090644836,-0.3730461597442627,-0.03443452715873718,-0.02597329579293728,-0.021837567910552025,-0.015041782520711422,-0.018566919490695
9.90990990990991,9.90990990990991,9.90990990990991,9.90990990990991,9.90990990990991,0.31600552797317505,0.27581214904785156,0.2094290554523468,0.19891367852687836,0.20503470301628113,-1.9584417343139648,-1.4686455726623535,-1.2399325370788574,-0.841564416885376,-1.0480551719665527,-5.405742168426514,-5.939831256866455,-3.876983880996704,-5.388247013092041,-4.637455940246582,-0.3533034026622772,-0.37661656737327576,-0.25059452652931213,-0.3333175778388977,-0.292366623878479,-0.6529864072799683,-0.5145797729492188,-0.41942086815834045,-0.32106813788414,-0.37247827649116516,-0.03439126908779144,-0.02592718042433262,-0.021806884557008743,-0.015000958926975727,-0.018531113862991333
9.91991991991992,9.91991991991992,9.91991991991992,9.91991991991992,9.91991991991992,0.31587645411491394,0.27563801407814026,0.20932872593402863,0.19873252511024475,0.20489409565925598,-1.955919623374939,-1.4659652709960938,-1.2381458282470703,-0.839198648929596,-1.0459758043289185,-5.412275791168213,-5.944978713989258,-3.8811798095703125,-5.391457557678223,-4.641181468963623,-0.3536474406719208,-0.3768758773803711,-0.25081267952919006,-0.3334675431251526,-0.2925519347190857,-0.6523237228393555,-0.5138517618179321,-0.41894567012786865,-0.3204078674316406,-0.3719099462032318,-0.03434796258807182,-0.025881024077534676,-0.021776171401143074,-0.014960118569433689,-0.018495287746191025
9.92992992992993,9.92992992992993,9.92992992992993,9.92992992992993,9.92992992992993,0.31574708223342896,0.2754635810852051,0.20922817289829254,0.19855110347270966,0.20475324988365173,-1.9533957242965698,-1.463283658027649,-1.2363579273223877,-0.8368315100669861,-1.0438951253890991,-5.418802261352539,-5.9501190185546875,-3.885371208190918,-5.3946614265441895,-4.644901275634766,-0.3539910614490509,-0.3771347105503082,-0.25103050470352173,-0.33361709117889404,-0.29273688793182373,-0.6516603231430054,-0.5131232142448425,-0.41846993565559387,-0.3197472095489502,-0.37134119868278503,-0.03430461883544922,-0.025834841653704643,-0.021745432168245316,-0.014919258654117584,-0.018459439277648926
9.93993993993994,9.93993993993994,9.93993993993994,9.93993993993994,9.93993993993994,0.31561726331710815,0.27528876066207886,0.2091273069381714,0.19836942851543427,0.2046121507883072,-1.9508692026138306,-1.4605998992919922,-1.2345679998397827,-0.8344632387161255,-1.0418133735656738,-5.42532205581665,-5.955251216888428,-3.889557361602783,-5.3978590965271,-4.64861536026001,-0.3543342053890228,-0.37739306688308716,-0.25124800205230713,-0.33376622200012207,-0.2929214835166931,-0.6509960889816284,-0.5123939514160156,-0.4179937243461609,-0.3190861642360687,-0.37077194452285767,-0.03426123410463333,-0.025788625702261925,-0.021714666858315468,-0.014878380112349987,-0.018423566594719887
9.94994994994995,9.94994994994995,9.94994994994995,9.94994994994995,9.94994994994995,0.3154870867729187,0.27511364221572876,0.20902621746063232,0.19818753004074097,0.20447079837322235,-1.9483405351638794,-1.4579143524169922,-1.2327771186828613,-0.8320941925048828,-1.0397300720214844,-5.431835174560547,-5.960377216339111,-3.8937392234802246,-5.401050090789795,-4.652324199676514,-0.3546769618988037,-0.37765100598335266,-0.25146520137786865,-0.33391496539115906,-0.29310575127601624,-0.6503311395645142,-0.5116641521453857,-0.4175169765949249,-0.31842470169067383,-0.37020227313041687,-0.03421780839562416,-0.02574237808585167,-0.02168387547135353,-0.014837484806776047,-0.018387671560049057
9.95995995995996,9.95995995995996,9.95995995995996,9.95995995995996,9.95995995995996,0.3153565227985382,0.27493816614151,0.20892487466335297,0.19800540804862976,0.20432919263839722,-1.9458093643188477,-1.4552271366119385,-1.2309843301773071,-0.829724133014679,-1.037645697593689,-5.4383416175842285,-5.9654951095581055,-3.897916078567505,-5.404233932495117,-4.656027317047119,-0.3550192713737488,-0.3779084384441376,-0.2516821324825287,-0.33406326174736023,-0.2932896316051483,-0.6496652960777283,-0.5109336376190186,-0.41703978180885315,-0.3177628815174103,-0.3696320950984955,-0.03417433798313141,-0.025696098804473877,-0.021653058007359505,-0.01479656994342804,-0.018351752310991287
9.96996996996997,9.96996996996997,9.96996996996997,9.96996996996997,9.96996996996997,0.3152255713939667,0.274762362241745,0.20882326364517212,0.19782298803329468,0.2041873037815094,-1.9432756900787354,-1.4525381326675415,-1.2291901111602783,-0.8273528218269348,-1.0355597734451294,-5.444841384887695,-5.970605850219727,-3.9020884037017822,-5.407411098480225,-4.65972375869751,-0.35536113381385803,-0.37816542387008667,-0.25189870595932007,-0.33421117067337036,-0.29347312450408936,-0.6489986777305603,-0.5102025866508484,-0.416562020778656,-0.3171006441116333,-0.36906149983406067,-0.034130826592445374,-0.025649789720773697,-0.02162221446633339,-0.014755637384951115,-0.018315814435482025
9.97997997997998,9.97997997997998,9.97997997997998,9.97997997997998,9.97997997997998,0.3150942623615265,0.2745862603187561,0.20872139930725098,0.1976403445005417,0.20404519140720367,-1.9407398700714111,-1.4498474597930908,-1.227394461631775,-0.8249809145927429,-1.0334727764129639,-5.451334476470947,-5.975709438323975,-3.9062559604644775,-5.410582065582275,-4.663415431976318,-0.35570257902145386,-0.37842196226119995,-0.25211501121520996,-0.33435866236686707,-0.29365628957748413,-0.6483312845230103,-0.5094708204269409,-0.4160837233066559,-0.31643804907798767,-0.3684904873371124,-0.034087274223566055,-0.02560344524681568,-0.021591341122984886,-0.014714688062667847,-0.018279854208230972
9.98998998998999,9.98998998998999,9.98998998998999,9.98998998998999,9.98998998998999,0.3149625062942505,0.27440977096557617,0.20861926674842834,0.1974574774503708,0.20390285551548004,-1.9382011890411377,-1.4471547603607178,-1.2255969047546387,-0.822607696056366,-1.031384825706482,-5.457820892333984,-5.98080587387085,-3.9104182720184326,-5.413746356964111,-4.66710090637207,-0.3560435473918915,-0.37867802381515503,-0.2523309588432312,-0.33450576663017273,-0.29383909702301025,-0.6476630568504333,-0.5087385177612305,-0.41560494899749756,-0.3157750368118286,-0.3679189383983612,-0.034043677151203156,-0.025557074695825577,-0.021560443565249443,-0.014673718251287937,-0.01824386604130268
10.0,10.0,10.0,10.0,10.0,0.31483039259910583,0.2742329239845276,0.20851688086986542,0.19727438688278198,0.20376023650169373,-1.935660719871521,-1.4444602727890015,-1.2237982749938965,-0.8202335834503174,-1.0292950868606567,-5.464301109313965,-5.985894203186035,-3.9145760536193848,-5.416903972625732,-4.67078161239624,-0.35638412833213806,-0.3789336085319519,-0.25254663825035095,-0.33465245366096497,-0.2940215468406677,-0.6469941139221191,-0.5080054998397827,-0.41512566804885864,-0.3151116371154785,-0.36734700202941895,-0.03400004282593727,-0.025510670617222786,-0.02152951993048191,-0.014632731676101685,-0.018207861110568047


==> fig/pendulum/reference.csv <==
t,x_0_0,x_0_1,x_0_2,x_0_3,x_0_4,x_0_5,x_1_0,x_1_1,x_1_2,x_1_3,x_1_4,x_1_5,x_0_dt_0,x_0_dt_1,x_0_dt_2,x_0_dt_3,x_0_dt_4,x_0_dt_5,x_1_dt_0,x_1_dt_1,x_1_dt_2,x_1_dt_3,x_1_dt_4,x_1_dt_5,x_0_ddt_0,x_0_ddt_1,x_0_ddt_2,x_0_ddt_3,x_0_ddt_4,x_0_ddt_5,x_1_ddt_0,x_1_ddt_1,x_1_ddt_2,x_1_ddt_3,x_1_ddt_4,x_1_ddt_5
0.0,0.5221495239371686,2.278298319459511,1.4050988491614333,0.3366120579103589,1.874553292951036,2.39575539927195,-2.954210533230864,-1.9517573536554098,-2.650603181180694,-2.981055571851916,-2.3422318313707606,-1.8056456094315125,1.125861233086405,1.5389827938424057,1.795519184726707,2.7922339670665153,1.673377690836486,1.089393210984816,0.19899323364488175,1.7964640462716552,0.951814273075372,0.31529087572076786,1.3392507174973123,1.445421877645627,-1.7743415316055056,-6.217586638997706,-4.712138065418193,-1.4447832289997453,-5.726917055606331,-5.543669800186215,0.11889650590292111,-4.52536942827051,-0.9926535170203012,2.469409475091172,-2.7058843535862067,-5.657542657209956
0.01001001001001001,0.5333308000744067,2.2933912847614217,1.4228360668195073,0.3644908980591029,1.8910166387107608,2.406381771932703,-2.9522124343773086,-1.9340001072855078,-2.6411242922205678,-2.977775408796316,-2.3289602985278766,-1.791459396053961,1.1081000565938575,1.4767446893479341,1.7483506355233216,2.7777716724819332,1.6160511937833695,1.0339010207927617,0.2001833888591252,1.7511650529956742,0.9418778014335272,0.34000968928524405,1.3121647880319849,1.3887898190148966,-1.791222150398255,-6.1717612508477515,-4.719235444857517,-1.4999738087767582,-5.710743263035312,-5.500812467943717,0.10586045611233175,-4.604385444697797,-1.0489988219110487,2.445838140869972,-2.775730423992073,-5.714152446635538
0.02002002002002002,0.5443325909373204,2.3078658407773673,1.4401004009440603,0.39221942938922444,1.9069077575012658,2.4164569822342665,-2.9502037269387795,-1.9167042706095732,-2.6317505267788506,-2.9742501440211093,-2.3159669264437897,-1.7778457899973392,1.0900009297751287,1.4154240100416497,1.7010399966414715,2.7622044613852994,1.5590484963813245,0.979266835250207,0.20111256209557907,1.7042841574889167,0.9308132956597354,0.36425660426671325,1.2836805388388124,1.3310244312665371,-1.824598660168455,-6.080239403846903,-4.732377667679671,-1.6095648168382581,-5.677749546261822,-5.416309980368069,0.07974104041078078,-4.759337584763188,-1.1607418107887426,2.397056231773341,-2.913360321567275,-5.824424917778892
0.03003003003003003,0.5551515475947889,2.321731161394443,1.4568905308435796,0.41978666234886475,1.9222299549640165,2.4259894999552705,-2.9481870292101737,-1.8998853687025463,-2.622493085050619,-2.970484667207357,-2.3032655079775397,-1.7648158391477502,1.0715715548887832,1.3550181747564043,1.6536083398740788,2.7455481526253114,1.5023825341985484,0.9254663865511588,0.20177980608456625,1.6558830192666814,0.9186397271434622,0.3879988030344601,1.2538392560686762,1.2721847155558597,-1.857204189978276,-5.989128760348606,-4.743471049174133,-1.7175271756670156,-5.6435694613134615,-5.3343466317378585,0.05354420107923197,-4.90814192743737,-1.2705344417361104,2.3450396531799598,-3.0468311250998568,-5.928835486261846
0.04004004004004004,0.5657844015649076,2.3349963762334247,1.473205343360199,0.4471817780917017,1.9369866551768007,2.434987538084573,-2.9461649666890413,-1.8835583141959726,-2.613362970636677,-2.9664841913185285,-2.290869419601866,-1.7523800071254039,1.0528196647104986,1.295521532356993,1.60607561127262,2.727819532943517,1.4460641227814555,0.8724731088890887,0.20218451807314128,1.6060230578405208,0.9053771707000535,0.41120434507111686,1.2226829187166932,1.2123290261361699,-1.8890359384447493,-5.898731246021299,-4.752628307086695,-1.823766058352959,-5.608412918367989,-5.255146568061932,0.027304321255554598,-5.050826131123458,-1.3782687390072823,2.2898783877433857,-3.17607704212201,-6.027449787480897
0.050050050050050046,0.5762279640825898,2.347670542348285,1.4890439213285371,0.47439413449818424,1.9511813805346359,2.443459031919187,-2.944140168777505,-1.867737407825337,-2.604370979786584,-2.9622542438409503,-2.2787916140478823,-1.7405481778257532,1.033753017582582,1.2369254571183401,1.5584606260184894,2.7090363196252514,1.3901019952922824,0.8202582470504193,0.2023264391427355,1.5547653790039493,0.8910467593955687,0.43384221420049385,1.1902541301002676,1.1515150501408267,-1.9200915874179927,-5.809339115214094,-4.7599625216062265,-1.9281904518124122,-5.572485878391831,-5.1789230547494896,0.001055698178470621,-5.1874248634584745,-1.4838412204978013,2.231667036670256,-3.3010389620153546,-6.120335185553792
0.06006006006006006,0.586479125322132,2.359762616810232,1.50440553200289,0.5014132718339016,1.9648177320021025,2.4514116191955306,-2.9421152655124487,-1.8524363396092527,-2.595527691102351,-2.9578006577233737,-2.267044613590591,-1.729329660091779,1.0143793926901186,1.1792184469673217,1.5107810662955183,2.6892171214958216,1.3345028439347724,0.7687909656508608,0.20220565317180939,1.5021707082217328,0.8756706397591567,0.45588236382327424,1.1565960526102799,1.0897997931921501,-1.9503692787948808,-5.721234681967005,-4.765586838113833,-2.030713315807674,-5.535989984624457,-5.105878422462425,-0.025167491951238574,-5.317979096848632,-1.5871528541378268,2.1705046174474028,-3.4216641266131305,-6.207560202571152
0.07007007007007007,0.5965348535771222,2.3712814302105913,1.5192896154825704,0.5282289180332849,1.9778993697760066,2.4588526212670994,-2.9400928843265683,-1.8376681905987309,-2.5868434556978555,-2.9531295620330282,-2.255640503945537,-1.7187331924670315,0.9947065855746764,1.1223862242461278,1.4630534821123067,2.66838139838786,1.2792713649694702,0.7180384588129333,0.20182258545001802,1.4482993310189918,0.8592719274808974,0.4772957600953367,1.1217523457836884,1.0272395706098727,-1.9798676269855662,-5.634690084419624,-4.769614175319418,-2.131242765611745,-5.499122213837829,-5.036203890205833,-0.0513309384242735,-5.442535415437604,-1.688109004872409,2.10657150847263,-3.537905796793936,-6.289193606570436
0.08008008008008008,0.6063922116252503,2.382235661113965,1.5336957731645886,0.5548326190953329,1.9904299943954427,2.465789027989723,-2.9380756432876667,-1.8234454351356146,-2.5783283878080923,-2.9482470664426708,-2.244590928746474,-1.70876694415754,0.9747424031608778,1.0664118386706323,1.415293295017852,2.6465495986607515,1.224410307121202,0.6679660629440373,0.201178006756909,1.3932110402450035,0.8418746636856349,0.49805596759649995,1.0857671077295201,0.963890011278828,-2.008588177976435,-5.549827614030285,-4.7720638506878,-2.229678330217041,-5.461950047321523,-4.969900280766531,-0.07736498588665164,-5.560793206625107,-1.7864373570586523,2.0400404508580436,-3.649474458256279,-6.364849223849383
0.09009009009009009,0.6160504671459798,2.392635998639128,1.5476272341208213,0.5812158273190008,2.0024162292569363,2.4722309038395034,-2.936065704634217,-1.8097770520194314,-2.569990261500525,-2.943159554301107,-2.2339044842625735,-1.6994335403601146,0.9544946100396127,1.0112785643055815,1.3675166682847233,2.62374319357871,1.1699230156737441,0.6185409556944843,0.20027373688371866,1.336972139695166,0.8235074158280715,0.5181374107631653,1.048689794066846,0.8998151617239992,-2.0365249635859186,-5.466550999698434,-4.772972413484311,-2.325941093515354,-5.424497161091445,-4.907022452287851,-0.10321826382339694,-5.6719235611788505,-1.8819041880078302,1.9709210838328204,-3.756003954277446,-6.434329082000907
0.10010010010010009,0.6255079660654241,2.402496545042871,1.5610869955763018,0.6073682909957545,2.0138660280869902,2.478186987774498,-2.9340654022002806,-1.7966664551488312,-2.5618367224010505,-2.9378740202896543,-2.223588006110199,-1.6907363051715545,0.9339711326186172,0.9569713782162093,1.319738291744893,2.599984211403187,1.1158117653576096,0.5697273752105467,0.1991115750487329,1.2796590169981799,0.8041989041659586,0.5375138471527126,1.0105718333696114,0.8350746142417728,-2.063667495386653,-5.3853199624563715,-4.772578060887113,-2.419976330233112,-5.387132570704189,-4.847968101507231,-0.12890244667853246,-5.77653581105487,-1.9746748282946385,1.899240847901666,-3.857833840113855,-6.498345952665829
0.11011011011011011,0.6347615196213374,2.4118247307441005,1.574074255657642,0.6332800369035088,2.0247822755946547,2.4836623236365254,-2.932077388679912,-1.7841248465763677,-2.553877490733618,-2.9323977211250676,-2.2136523522083884,-1.682682816857775,0.9131799454673073,0.9034643508429914,1.271969559958655,2.575295218999468,1.0620725137577443,0.5214845372458911,0.19769310732058487,1.221325777111485,0.7839743862325832,0.5561602505609965,0.9714558833538558,0.7697181456546132,-2.0900161848355765,-5.3068042512738245,-4.7710991946280785,-2.5117326451567834,-5.3502544069276325,-4.7930494309935625,-0.15441119015342863,-5.875823289055226,-2.064881889858434,1.8251225015324692,-3.955388284339165,-6.55740118532831
0.12012012012012012,0.6438080452966934,2.420627373838912,1.5865883650238106,0.6589413738883387,2.035167790137514,2.4886616063365494,-2.930104298623387,-1.7721634002037545,-2.546122023778725,-2.9267381614654475,-2.2041079978047327,-1.6752800987137602,0.8921289667560431,0.8507290508633799,1.2242207903509374,2.5496992735622106,1.008699565018718,0.47377042964511,0.19602025993054614,1.1620249171171944,0.7628599273920159,0.5740528361723817,0.9313848807301888,0.7037953112321971,-2.115576815959514,-5.231222161810791,-4.768642698424166,-2.601163487454329,-5.314021997638569,-4.742384344973253,-0.17971075561505145,-5.969878451003474,-2.1524466183579705,1.748691161742034,-4.048634922774575,-6.6115157731220116
0.13013013013013014,0.6526445656938924,2.4289110736960295,1.5986288157475164,0.6843428953564857,2.0450253782987615,2.493189166340413,-2.9281487446627827,-1.7607927180894412,-2.538579506232116,-2.920903079798284,-2.1949649660334005,-1.6685346208103669,0.8708260552579075,0.7987351784343667,1.1765012376678807,2.5232198739052873,0.9556856869781932,0.426541907716897,0.1940952943953586,1.101808691005309,0.7408823618410321,0.591169082627904,0.8904021311461566,0.6373554675140322,-2.1403554555672812,-5.158755988234475,-4.7653138963411905,-2.688227184739773,-5.278586028129858,-4.6960811529001845,-0.20476790710321247,-6.058725894885697,-2.2372941480958772,1.670074024108395,-4.137538624005174,-6.660708280185595
0.14014014014014015,0.6612682073795989,2.436682188767377,1.6101952297035946,0.7094754812541252,2.0543578178578574,2.4972489552842756,-2.9262133138083035,-1.7500228315492983,-2.5312588414146404,-2.9149004342342857,-2.1862328229642656,-1.6624523016711168,0.8492790076856273,0.7474506527005277,1.1288191107445074,2.4958809115053584,0.9030221670581603,0.3797547909484097,0.19192080233088224,1.040729103405769,0.7180692537564628,0.6074877515699472,0.8485512746439992,0.5704477981153683,-2.1643584195355885,-5.089579181454688,-4.76121630801606,-2.7728869601383366,-5.244091464853945,-4.654238438551857,-0.22954994163272247,-6.1423906262996155,-2.3193534502884745,1.5894001117219183,-4.222067574505402,-6.704994555614334
0.15015015015015015,0.6696761997040241,2.443946815417729,1.6212873471448095,0.7343302995370176,2.0631678413763725,2.5008445327336046,-2.9243005638186332,-1.739863202498846,-2.524168642937343,-2.908738388233269,-2.177920673098623,-1.6570385098411085,0.8274955563683062,0.6968417013281668,1.0811815918617533,2.4677066214500654,0.8506988708650012,0.33336396099914206,0.18949969996827706,0.9788379076960074,0.6944488593327542,0.6229889046843988,0.8058762537786811,0.503121342276508,-2.1875922386760394,-5.023856153345598,-4.75645139402323,-2.8551109344134176,-5.210677292034937,-4.616944934951917,-0.25402471833331575,-6.220897629649734,-2.398557242076045,1.50680002656647,-4.302193015492804,-6.7443874718657675
0.16016016016016016,0.677865873598509,2.450710767797877,1.6319050154936685,0.7588988071336347,2.071458120429655,2.503979054098311,-2.922413019648409,-1.7303227249850064,-2.5173172268124273,-2.9024252962877695,-2.170037155282379,-1.6522980653129533,0.8054833672716926,0.6468729519328481,1.0335948586119101,2.4387215334390238,0.7987043033537572,0.2873234609193423,0.18683522238426933,0.9161866083176863,0.6700500897509365,0.6376539182679746,0.7624212843438429,0.4354250259058434,-2.2100636242761595,-4.961742093754037,-4.751118309475196,-2.9348721134454365,-5.1784762626186165,-4.584279404478897,-0.2781606864455899,-6.294271456671012,-2.4748418918222512,1.422405703988467,-4.377888985643175,-6.778896688566551
0.17017017017017017,0.6858346603552711,2.456979558783757,1.6420481783779082,0.7831727504067801,2.0792312505132102,2.5066552597154423,-2.9205531699757445,-1.7214097268572566,-2.5107126040002656,-2.895969689589357,-2.1625904390081057,-1.6482352407775136,0.7832500383647795,0.597507525277035,0.9860641081885764,2.4089504229826892,0.747025672414178,0.24158659554410913,0.18393091745685386,0.8528264671220133,0.6449024751120886,0.6514654953548387,0.7182308286406798,0.36740769485775826,-2.231779433407169,-4.903382799360795,-4.745313666138145,-3.01214836139242,-5.147614663329257,-4.556310523587394,-0.3019269121939683,-6.36253583367192,-2.5481473215092656,1.3363501708817758,-4.44913207090238,-6.808528442609187
0.18018018018018017,0.6935800903931969,2.462758382002063,1.6517168649363123,0.8071441651200912,2.0864897366509396,2.508875465109763,-2.91872346381259,-1.7131319715300926,-2.50436247338219,-2.889380261701909,-2.1555882210780175,-1.6448537626701871,0.760803098334612,0.5487071301238232,0.93859358401455,2.378418262940677,0.6956489547385568,0.1961060330196948,0.18079063955756325,0.7888085135494798,0.6190361293603606,0.6644076754427849,0.6733495712126643,0.2991181501779318,-2.2527466340896893,-4.8489145134813185,-4.739131303311737,-3.0869223598970024,-5.118212093584255,-4.53309677163875,-0.3252931045596057,-6.425713288816993,-2.618416907024802,1.2487673081848882,-4.515901162579542,-6.833285365367125
0.19019019019019018,0.7010997920135542,2.468052094961119,1.6609111794205038,0.8308053759171239,2.0932359797306828,2.5106415524415513,-2.9169263072005354,-1.7054966597909333,-2.4982742151485273,-2.88266585426532,-2.149037722600729,-1.642156811986565,0.7381500056502711,0.5004321596417733,0.8911866046187717,2.347150175537304,0.6445589638339126,0.1508339074232133,0.17741854299119608,0.7241835584369885,0.5924817162126932,0.6764658418650465,0.6278223969574056,0.23060518504059863,-2.2729722704075854,-4.798463775922517,-4.732662067692324,-3.159181553738307,-5.090381258004577,-4.5146863234144075,-0.3482296399784133,-6.483824800701008,-2.685597377124161,1.1597916182531947,-4.578177224853498,-6.853166327796934
0.20020020020020018,0.7083914901494881,2.47286520330409,1.6696312911173101,0.8541489953219739,2.099472263590834,2.5119549631500115,-2.915164059994529,-1.698510431609951,-2.4924548845910817,-2.8758354427523254,-2.1429456862955676,-1.6401470248444263,0.7152981479761019,0.45264178926451354,0.8438455946713602,2.3151713849879583,0.5937394200437706,0.10572192244082781,0.17381907519363107,0.6590022112331433,0.5652704161046216,0.6876267268592653,0.5816943715158975,0.16191762309491015,-2.2924634276588307,-4.752147282048728,-4.725993602412025,-3.228918083359133,-5.064227772250678,-4.501116944966149,-0.3707075859912994,-6.5368894693969075,-2.7496387118341694,1.0695579976337868,-4.635943072769258,-6.8681663141368645
0.21021021021021022,0.7154530051131436,2.4772018462000513,1.6778774246152333,0.8771679222715845,2.105200742880133,2.512816691799815,-2.9134390327368394,-1.6921793679108184,-2.4869112062891494,-2.868898122300224,-2.137318374079289,-1.6388264927722624,0.6922548419333776,0.4052940759170741,0.7965721180839964,2.2825071708654496,0.5431730224475126,0.06072145607253955,0.16999696969807698,0.5933149003910043,0.537433894153951,0.6978784143902476,0.5350107238288919,0.09310435793075136,-2.3112271976305294,-4.710071750253313,-4.719210145419822,-3.2961287047255468,-5.039849981911079,-4.492415892542057,-0.3926987238752222,-6.5849242110909,-2.8104940410479102,0.9782015157338577,-4.689183161744747,-6.878276324850419
0.22022022022022023,0.7222822513442232,2.481065782886993,1.6856498504374513,0.8998553401910163,2.1104234317111397,2.513227281137478,-2.9117534836234196,-1.6865089922640055,-2.4816495686781,-2.8618630936384273,-2.1321615649111996,-1.6381967627078018,0.6690273332087239,0.3583460585287114,0.7493669130813735,2.2491828223307895,0.492841522508013,0.01578366633387961,0.16595723887981279,0.5271718966967887,0.5090042691366954,0.7072103407878709,0.48781683074022675,0.024214393368174904,-2.3292706440839197,-4.672333797084272,-4.712392337348334,-3.3608146970035477,-5.017338794172389,-4.48859981441574,-0.41417557028530716,-6.62794347735079,-2.8681195440376896,0.8858571998356339,-4.737883389549502,-6.883483309403132
0.23023023023023023,0.7288772361637488,2.4844603803794527,1.692948876062693,0.9222047146240253,2.1151421931262786,2.5131868183635095,-2.9101096155647292,-1.6815042724670028,-2.4766760189895782,-2.8547396491318118,-2.1274805528739753,-1.6382588366933655,0.6456227970067727,0.31175385975923087,0.7022299291480939,2.215223593347861,0.44272579934095835,-0.029140402073921674,0.16170516648916192,0.4606233392828804,0.4800140834625058,0.7156132932658358,0.4401582035175906,-0.04470311573097295,-2.3466007685331824,-4.639019819328505,-4.70561703898769,-3.4229817585589046,-4.996777522005139,-4.489674655538115,-0.4351113979394112,-6.6659590000043,-2.9224743505903703,0.7926598268719118,-4.782030911656687,-6.883770129399112
0.24024024024024024,0.7352360585367432,2.487388602352223,1.699774837354181,0.9442097904322925,2.119358729393809,2.512694932625527,-2.9085095733429096,-1.6771696219787238,-2.471996258552502,-2.8475371589589145,-2.1232801454688595,-1.6390131712582425,0.6220483388436953,0.2654727888724851,0.6551603657542926,2.1806546589962768,0.3928059364818841,-0.07409971015336991,0.15724629998212686,0.39371926406406993,0.4504962741298812,0.7230794063909122,0.3920804761525053,-0.11359882243561108,-2.363224476400422,-4.610205882422914,-4.698957158469959,-3.482639891808901,-4.97824174061153,-4.495635565025726,-0.45548025537772396,-6.6989795625374455,-2.9735204444440484,0.6987437223365873,-4.821613970809125,-6.8791155525414265
0.2502502502502503,0.7413569078474914,2.489852999210387,1.7061280904157214,0.9658645885775883,2.1230745731495317,2.5117507937368018,-2.906955440867095,-1.6735089011783115,-2.4676156384442054,-2.8402650574430277,-2.1195646621053896,-1.640459676481731,0.5983109956774351,0.21945744569671002,0.6081567127623089,2.1455010729913266,0.3430613000294161,-0.11914311608845084,0.15258644265777604,0.32650963432717567,0.4204841446347971,0.7296021565758777,0.3436293952931836,-0.18242314681288357,-2.3791485436266733,-4.585957614629839,-4.692481488249374,-3.539803277469545,-4.961799155894797,-4.506466806595849,-0.4752569858307174,-6.727010798855428,-3.021222569676816,0.6042425666644462,-4.856621741577074,-6.869494277816177
0.2602602602602603,0.747238062690966,2.491855699354847,1.7120090038928555,0.9871634025020226,2.1262910793985497,2.5103531121240468,-2.905449238528502,-1.6705254184216314,-2.4635391554813557,-2.8329328295532585,-2.11633793276739,-1.6425977147339252,0.5744177373696877,0.17366182561663232,0.5612167924159666,2.1097877265144036,0.29347061804555175,-0.16431926584097456,0.1477316456111415,0.2590443731960932,0.39001133780001485,0.7351763546724824,0.29485081165646765,-0.25112623540490403,-2.3943795838175106,-4.566330106488012,-4.686254551949528,-3.5944901387613584,-4.947509484728277,-4.522141672157685,-0.4944172452294966,-6.750055020181399,-3.0655481406692147,0.509289209372966,-4.887044190621607,-6.85487699223536
0.2702702702702703,0.7528778896839348,2.4933984016514725,1.7174179517358548,1.0081007941223301,2.1290094183899213,2.508500140007504,-2.903992920656844,-1.6682219308718733,-2.4597714485405797,-2.8255499975916063,-2.113603296838602,-1.6454260990948006,0.5503754684738813,0.12803942554679992,0.5143378028133694,2.0735393084515596,0.2440120610959171,-0.20967648289841445,0.1426881995100384,0.19137339768690745,0.3591118094862643,0.7397981367435046,0.2457906727582165,-0.31965792143221006,-2.408924015998881,-4.551367815129043,-4.680336461135294,-3.646722596145665,-4.935424346825084,-4.542622398868538,-0.5129375193929944,-6.768111070801075,-3.106467156230231,0.4140154912192031,-4.9128719533135214,-6.835230459406505
0.2802802802802803,0.7582748422991703,2.494482369111047,1.7223553064401629,1.0286715894548846,2.131230569375611,2.5061896738157414,-2.9025883730794777,-1.6666006450839204,-2.456316795199148,-2.818126108081106,-2.1113636020730553,-1.6489430914556593,0.5261910303426831,0.08254335083927412,0.4675163627636084,2.036780267132108,0.19466332381481935,-0.25526265720971403,0.13746262620387434,0.12354665406093657,0.327819803140751,0.7434649530952893,0.19649501679533612,-0.3879676860436729,-2.4227880330574614,-4.541104473133232,-4.674782782056454,-3.696526513176309,-4.925587168033209,-4.5678600900633874,-0.5307951404267746,-6.78117421329482,-3.1439521184439165,0.3185520745825272,-4.934096227291479,-6.810517640126742
0.2902902902902903,0.7634274597261008,2.4951084237862693,1.7268214327787281,1.0488708738887988,2.1329553152637106,2.503419057836824,-2.901237410784604,-1.6656632173253993,-2.4531791086865264,-2.8106707188690296,-2.1096212036970723,-1.653146400310447,0.501871203547806,0.037126423081670176,0.4207485579273543,1.9995347736532352,0.1454017073815386,-0.3011251333501339,0.13206167017216502,0.05561415417750168,0.29616982513303275,0.7461755556540657,0.14700996750713588,-0.4560046209342469,-2.4359775709369664,-4.535563001684392,-4.669644412400899,-3.7439313340588427,-4.9180330949092115,-4.597794640567969,-0.5479683023680595,-6.789236043830201,-3.1779779567587205,0.22302828224415094,-4.950708683476808,-6.780697845129332
0.3003003003003003,0.7683343657611359,2.495276942891224,1.7308166820395123,1.068693987125075,2.1341842381745066,2.5001851891067846,-2.8999417756897174,-1.6654107536206884,-2.4503619351381,-2.8031933864581497,-2.1083779636316398,-1.6580331782479723,0.4774227106042053,-0.008258711256509468,0.37402998814096783,1.9618266868706697,0.09620420279561596,-0.34731059796182545,0.12649228982012942,-0.012373987457185522,0.2641966208232591,0.7479299837708479,0.09738172983884352,-0.5237173926528687,-2.4484982786595886,-4.534755427874618,-4.664967468087692,-3.788969913514663,-4.9127889204543305,-4.632354667004281,-0.5644360761116145,-6.792284438021387,-3.2085219578055604,0.12757194469343602,-4.962701394995446,-6.745726920035072
0.3103103103103103,0.7729942677307898,2.4949878561478958,1.7343413867802693,1.088136517800305,2.1349177159065835,2.496484523535551,-2.8987031345164236,-1.66584380950752,-2.4478684511429716,-2.7957036535780087,-2.107635249825789,-1.663600019159495,0.4528522189900565,-0.05365947137027409,0.32735581582349665,1.9236795201294181,0.047047574839910386,-0.39386496652339276,0.12076164862838895,-0.08036751625335686,0.2319351513030916,0.7487295485408212,0.0476565862259458,-0.5910542089229369,-2.46035548923982,-4.538682806102061,-4.660793180125264,-3.831678339551729,-4.9098730209291865,-4.671457443796729,-0.5801784236506204,-6.790303527792123,-3.2355637013935024,0.03230925605118529,-4.970066784389466,-6.705557462484762
0.3203203203203203,0.777405955450622,2.494240644363521,1.7373958561115335,1.1071942978139035,2.1351559193187977,2.4923130832696443,-2.897523076772626,-1.6669623894992491,-2.4457014615783486,-2.7882110370071302,-2.107393935693538,-1.6698429551796057,0.428166344453258,-0.09912323189919334,0.28072081536568727,1.885116409802567,-0.002091553379142488,-0.4408332695093075,0.11487710616346034,-0.14831600002559633,0.19942057074531117,0.7485768157238245,-0.002119106685470098,-0.6579627872972081,-2.471554191554869,-4.5473351436006695,-4.657157801555369,-3.8720957497442186,-4.909295303697786,-4.715008845684462,-0.5951762116660868,-6.783273709610505,-3.259085003092725,-0.06263536133939596,-4.972797589431981,-6.6601390713490325
0.3303303303303303,0.7815683002228835,2.4930343392417837,1.7399803715175741,1.1258633963782567,2.134898810632584,2.487666465290078,-2.896403112843016,-1.668765946249288,-2.443863397723687,-2.7807250156561,-2.107654399648951,-1.676757453381726,0.4033716545945637,-0.14469721198290006,0.2341194233999658,1.8461600857001046,-0.051236615424309524,-0.48825953800856714,0.10884620895539422,-0.2161687917210346,0.16668820429422826,0.7474755873528454,-0.05189892106998973,-0.724390326467462,-2.4820990032338237,-4.560691330237161,-4.654092524501152,-3.9102641416227044,-4.911057166087467,-4.762903297639671,-0.6094112244977081,-6.771171684392331,-3.2790698637750557,-0.15713938364154245,-4.970886847790139,-6.609418627827964
0.34034034034034033,0.7854802538756362,2.491367524430097,1.7420951832239033,1.1441401138115248,2.1341461426577206,2.482539851242949,-2.8953446721886955,-1.6712533794176903,-2.4423563156484915,-2.7732550189204295,-2.1084165247358433,-1.6843384122529041,0.3784746727168451,-0.190428363635673,0.18754578985014872,1.8068328434037142,-0.10041101616367634,-0.536186688881473,0.10267668124859132,-0.28387499270612343,0.13377352642549023,0.7454308821173872,-0.10163636089548285,-0.7902834805470171,-2.491994144625018,-4.578719072808974,-4.651623407336578,-3.946228177774259,-4.9151514652884085,-4.815023733184958,-0.6228661765279249,-6.753970529298451,-3.295504426441534,-0.25108230359872863,-4.9643279007109795,-6.55334060816795
0.35035035035035034,0.7891408478459824,2.489238337804441,1.7437405071187468,1.1620209750931332,2.1328974589433463,2.476928018499169,-2.8943491016566965,-1.674423034243313,-2.441181894868397,-2.7658104153111442,-2.1096796983506803,-1.692580157975917,0.35348188192939817,-0.2363632594865832,0.1409938296594938,1.767156518577497,-0.14963804616081416,-0.5846564095438015,0.09637641563151185,-0.35138341693221475,0.1007121397008042,0.742448914608126,-0.15128486502816746,-0.8555883366409945,-2.5012434138984077,-4.601374834175582,-4.649771311993834,-3.9800349862469773,-4.921562499354024,-4.87124156218966,-0.635524724009934,-6.731639801577904,-3.3083769406245156,-0.3443457400150223,-4.9531144158345946,-6.491847427630304
0.36036036036036034,0.7925491923098985,2.4866444749924312,1.744916522234716,1.1795027232021966,2.131152094854653,2.4708253524386565,-2.893417663900068,-1.6782726998284916,-2.440341437264938,-2.758400501370061,-2.111442812059238,-1.701476440549909,0.32839972949565577,-0.2825479799354844,0.09445727509551745,1.7271524632986694,-0.19894079593052363,-0.6337090424788636,0.08995346355069475,-0.4186425563012766,0.06753975384041487,0.7385370735084779,-0.20079781066194116,-0.9202503960150913,-2.509850163337328,-4.62860377765365,-4.648551851427113,-4.011733956847507,-4.930265999401914,-4.9314166493107585,-0.6473714763690133,-6.7041456745324695,-3.3176777346098545,-0.4368135387389742,-4.937240429168373,-6.42487981525435
0.37037037037037035,0.7957044753610323,2.4835831941344955,1.7456233687957528,1.1965823122593193,2.128909179574378,2.4642258599531424,-2.892551535909157,-1.6827996071465838,-2.439835866265222,-2.7510344908757762,-2.113704261509625,-1.7110204297839913,0.30323463141213436,-0.3290279997799495,0.0479297285298219,1.6868415244464157,-0.24834207017286444,-0.6833834695900629,0.0834160257142143,-0.48560054755348536,0.03429216503394026,0.7337038988175559,-0.2501285172637705,-0.9842145591686091,-2.517817276871332,-4.660339717205542,-4.647975347252262,-4.041376533912214,-4.941229133152191,-4.9953973043230135,-0.6583920070050953,-6.671451105602095,-3.323399195681063,-0.5283718652815637,-4.916700406183846,-6.352377218859004
0.38038038038038036,0.7986059622406687,2.4800513218821787,1.745861146833235,1.2132569004923055,2.126167639026824,2.45712318416038,-2.8917518076546016,-1.688000426786219,-2.4396657262785286,-2.7437215043454763,-2.116461946446262,-1.7212047112013014,0.27799297720593946,-0.3758480743740338,0.0014047155909676747,1.6462440241813079,-0.29786430209973663,-0.7337169965193644,0.07677244238943158,-0.5522051409980152,0.001005235408361581,0.7279590581875256,-0.2992302512261823,-1.0474251151113676,-2.525147148898876,-4.696505074046723,-4.648046797584666,-4.069016006123292,-4.954410519978385,-5.063020285656698,-0.6685728636227686,-6.633516036489272,-3.3255357585439533,-0.618909289231226,-4.891489321926548,-6.274278239624017
0.39039039039039036,0.8012529946209233,2.476045260631723,1.7456299153739758,1.2295238430464006,2.1229261997208178,2.449510620321161,-2.8910194808425285,-1.6938712664494853,-2.4398311823877172,-2.7364705588367673,-2.1197132708314412,-1.7320212818940304,0.2526811349376824,-0.4230521253864905,-0.04512426141181301,1.6053797425420453,-0.3475294679702295,-0.7847452370706774,0.07003118359964436,-0.6184036714071244,-0.03228512742940213,0.7213133224565704,-0.3480562314164541,-1.109825735137058,-2.5318416644461905,-4.737010840392916,-4.6487658551008275,-4.094707293931606,-4.96976025768241,-5.134110818530253,-0.6779015781131323,-6.5902976251587155,-3.3240839020459636,-0.7083168606603252,-4.861602759956707,-6.190521095488187
0.40040040040040037,0.8036449899430648,2.471560996990113,1.744929692201664,1.2453806846596795,2.1191833935066176,2.441381132949002,-2.8903554677823644,-1.7004076682246638,-2.440332020294166,-2.7292905580528775,-2.1234551430830315,-1.7434615463728034,0.22730545639620592,-0.47068312623375175,-0.09166366989653635,1.5642679021806751,-0.3973590019532383,-0.8365019978913414,0.0632008392240035,-0.6841430313915831,-0.06554299085882485,0.7137785404565882,-0.3965596358099001,-1.1713594713773974,-2.5379021807058795,-4.781756551160974,-4.650126815352394,-4.118506735134687,-4.987219961240111,-5.208482629125285,-0.6863666760099969,-6.541750509463881,-3.3190421542596744,-0.7964881787463796,-4.8270370298651954,-6.10104411248976
0.41041041041041043,0.8057814408127092,2.4665941114697882,1.7437604541921348,1.260825152224166,2.1149375632404066,2.4327273741006867,-2.8897605903676165,-1.7076046056574585,-2.4411676465158303,-2.722190282753744,-2.1276839764388726,-1.7555163124565882,0.2018722824710981,-0.5187829872715953,-0.1382198933508001,1.5229271552520613,-0.44737371143850024,-0.8890191635796925,0.05629010900484959,-0.7493696475725677,-0.09873241780497134,0.7053676131723585,-0.4446936093917335,-1.2319687604121285,-2.543329509995795,-4.830630264526942,-4.652118615365217,-4.14047186914695,-5.006722813797857,-5.28593799630589,-0.6939576855407217,-6.487827102063122,-3.310411105955341,-0.8833194528588706,-4.787789303036281,-6.005786243061948
0.42042042042042044,0.8076619144534681,2.4611397894071305,1.7421221382216878,1.2758551472531852,2.110186869348588,2.423541702834089,-2.889235579169923,-1.7154564806479429,-2.4423370888388636,-2.7151783814746966,-2.1323956894602856,-1.768175787251948,0.1763879486885823,-0.567392440838896,-0.18479917771165602,1.481375572468023,-0.4975936929201626,-0.94232658240197,0.049307792466431466,-0.8140294598613155,-0.13181748747454755,0.6960944673262803,-0.49241127350832437,-1.2915954321994587,-2.5481239041760437,-4.883508552329911,-4.654724842559304,-4.160661220485309,-5.028193630232426,-5.366267822429855,-0.7006651462898015,-6.428477916196613,-3.298193432441823,-0.9687095563887169,-4.7438577662554735,-5.904687610178925
0.43043043043043044,0.8092860522204668,2.455192833098693,1.7400146426464975,1.290468738275316,2.1049292972826827,2.41381620581777,-2.88878107264663,-1.723957120203636,-2.4438389970241046,-2.708263361553694,-2.137585706688981,-1.7814295732729668,0.15085879089600213,-0.6165509262571791,-0.23140757788652186,1.4396306343214245,-0.5480382485802905,-0.9964519528175273,0.04226277874879751,-0.8780679041530804,-0.16476231635235516,0.6859740284598718,-0.5396657368442955,-1.3501807245798747,-2.5522850405594966,-4.940256501393957,-4.657923754029476,-4.179134081978418,-5.0515489336158765,-5.44925172483655,-0.7064806174910372,-6.363651921802472,-3.2823939237104796,-1.0525600736216205,-4.695241792686801,-5.797690076126187
0.44044044044044045,0.8106535691749802,2.44874767514788,1.7374378293499957,1.304664153175135,2.099162665854145,2.4035427190748035,-2.888397616462087,-1.733099773082281,-2.445671643770597,-2.7014535804673394,-2.1432489594734716,-1.7952666647555455,0.12529115107978356,-0.666296474900837,-0.2780509045190529,1.3977092244804672,-0.5987258037032632,-1.0514207110273264,0.035164036360504795,-0.9414298987362398,-0.1975310795408234,0.6750221935801017,-0.5864101081967488,-1.4076653035933764,-2.5558120093476555,-5.000727726915329,-4.66168830622955,-4.195950298192955,-5.076697044952329,-5.534658149623013,-0.7113966859614957,-6.293296931350909,-3.263019522771348,-1.134775339977871,-4.641942129669033,-5.684737834544151
0.45045045045045046,0.8117642537212651,2.4417983930134475,1.7343915263539382,1.3184397715007399,2.0928846364369527,2.392712850841087,-2.888085662922822,-1.7428771063609008,-2.4478329259391165,-2.69475723747522,-2.1493798869827927,-1.809675444221952,0.09969138330145448,-0.7166655954646931,-0.32473467110433063,1.3556276253485926,-0.6496738250558126,-1.107255919776947,0.028020602853672475,-1.0040598347106562,-0.23008803252395368,0.6632558034352898,-0.6325975112120439,-1.4639892898360138,-2.558703302621143,-5.064764399134333,-4.665986195104672,-4.211170049554681,-5.103538186577968,-5.622244509339318,-0.7154069736879491,-6.217360014675023,-3.2400793720252157,-1.215262475962625,-4.5839611027073985,-5.56577802426807
0.46046046046046046,0.812617967306499,2.434338724749745,1.7308755309876984,1.3317941167577672,2.0860927230242923,2.3813180055160856,-2.887845570526695,-1.7532812019706896,-2.450320366039521,-2.6881823655714654,-2.15597243742704,-1.8246436793535583,0.07406585973601695,-0.767693159568191,-0.37146404155818546,1.3134015157806738,-0.7008987403714908,-1.163978158661747,0.020841574424810123,-1.0659015707017057,-0.2623975334352221,0.650692614481751,-0.6781811012439438,-1.5190922910662106,-2.560956804911494,-5.132197284576748,-4.670779906719822,-4.224853637626538,-5.131964599635317,-5.71175734624029,-0.7185061450739371,-6.135787941972829,-3.2135848674712992,-1.2939314151886236,-4.521302834963009,-5.440761363355847
0.47047047047047047,0.8132146441845544,2.4263620859270647,1.7268896136091527,1.3447258487093554,2.0787843031241118,2.3693494086814892,-2.887677603626102,-1.7643035532401061,-2.453131113986538,-2.681736823741827,-2.163020069505783,-1.8401585202315256,0.04842097679671989,-0.819412287848612,-0.4182437783459687,1.271045970941655,-0.7524158590825456,-1.221605416198174,0.01363609544478485,-1.1268984321475497,-0.29442406590676246,0.6373512705986807,-0.7231140844845766,-1.5729134412545493,-2.5625697853772293,-5.2028458032063725,-4.676026778432647,-4.237061271988125,-5.161860676047425,-5.802932522726458,-0.7206899138526321,-6.04852765404609,-3.183549720505182,-1.370694926849147,-4.453973481467713,-5.309642801562205
0.4804804804804805,0.8135542912441717,2.4178615877187895,1.7224335218693727,1.3572337557011547,2.0709566294767345,2.35679813316066,-2.887581932205248,-1.7759350614912623,-2.456261949129341,-2.675428289524004,-2.1705157541069275,-1.856206497006847,0.022763161330066433,-0.8718542367094596,-0.4650781912765567,1.22857546428942,-0.8042392944465142,-1.280152983941556,0.00641334792125393,-1.186993215427353,-0.326132262574465,0.6232512746048912,-0.7673497395115657,-1.6253914462526409,-2.5635388916050195,-5.2765181028835,-4.681679070657818,-4.24785285914637,-5.193103105430595,-5.895495440592832,-0.7219550496680883,-5.9555267587322405,-3.149990027016692,-1.4454686330346256,-4.381981477219185,-5.172382189385161
0.4904904904904905,0.8136369879019152,2.408830056140236,1.717506985512156,1.3693167470301464,2.0626068425761037,2.343655126089033,-2.8875586317714657,-1.7881660327372924,-2.45970928256104,-2.669264251868439,-2.1784519762799994,-1.8727735180626084,-0.0029011231353125153,-0.9250482859043377,-0.5119710870678469,1.1860038716594454,-0.8563818872192942,-1.3396333529467792,-0.0008174591031248201,-1.246128197087134,-0.3574869293105,0.6084129596270165,-0.8108414413858616,-1.6764646362372353,-2.563860145053116,-5.353011152563958,-4.687684049271379,-4.257287793889063,-5.225561037390193,-5.9891612906759875,-0.7222993843244205,-5.856734052369063,-3.1129243434553615,-1.5181710212978885,-4.305337798237488,-5.028944961674341
0.5005005005005005,0.8134628860601163,2.3992600524221754,1.712109721698257,1.3809738453756462,2.0537319839745716,2.329911236962758,-2.8876076833605264,-1.800986174530815,-2.463469159714876,-2.663252004296327,-2.1868207375091058,-1.889844868732529,-0.028565370102428503,-0.9790216271511808,-0.5589257197904984,1.143344477424774,-0.9088551310309027,-1.4000561128840185,-0.008047100213369136,-1.3042451484077149,-0.3884530702512491,0.5928574603646931,-0.8535426884252293,-1.7260710250649405,-2.5635289381512623,-5.432110855709816,-4.693984078698886,-4.265424753476616,-5.259096259646483,-6.08363533444853,-0.7217218176995432,-5.752100065017494,-3.072373769486955,-1.58872345288394,-4.224056234591622,-4.879302833652758
0.5105105105105106,0.8130322101298413,2.389143894499969,1.706241440843029,1.3922041793104394,2.0443290103494585,2.315557246629881,-2.8877289736558356,-1.8143845930159128,-2.4675372632545804,-2.6573986383511503,-2.1956135583120275,-1.907405210640845,-0.054223023799001575,-1.0337992539866165,-0.605944742297054,1.1006099827009543,-0.9616690996246294,-1.4614278541369403,-0.01526634434235495,-1.361285355545943,-0.41899591368461336,0.5766066842940045,-0.8954071317680765,-1.774148376650704,-2.562540033068785,-5.513592185406601,-4.700516725727002,-4.272331444264331,-5.2935633924357575,-6.178613219058121,-0.7202223233173018,-5.641577628046306,-3.0283620368219495,-1.6570530540692658,-4.1381536743342835,-4.723434507069896
0.5205205205205206,0.8123452571187348,2.37847367959708,1.6999018529550045,1.4030070691129666,2.034394808307885,2.3005838971852683,-2.8879222952213754,-1.8283497902381605,-2.4719089162669694,-2.6517109880262297,-2.2048214811929614,-1.9254385817293267,-0.07986747286656833,-1.0894038530852468,-0.653030158743992,1.0578123163784412,-1.0148323761247116,-1.5237520732255225,-0.022465965545046845,-1.417189645465699,-0.4490809388562931,0.5596832250479911,-0.9363886078313209,-1.8206342784597334,-2.560887562158559,-5.597219342695887,-4.707214874074545,-4.278525376163898,-5.328810099621464,-6.273781327241082,-0.7178019535685888,-5.525122462559452,-2.98091560375687,-1.7232380380812948,-4.0476503972102265,-4.561326384068053
0.5305305305305306,0.8114023967834258,2.3672413078794197,1.6930906744617888,1.4133857098262816,2.023926209904614,2.284981922727251,-2.8881873468482118,-1.8428696617692029,-2.476579085765388,-2.6461936503700665,-2.214435073977366,-1.9439283970377284,-0.10549204406243617,-1.1458556972838314,-0.7001832783145623,1.0149538190139895,-1.068351984501936,-1.5870290819095347,-0.029636753823207573,-1.4718984178594454,-0.47867390374981594,0.542107424272357,-0.9764411737542671,-1.865466222177592,-2.558565030081965,-5.68274593963838,-4.714006849749332,-4.284392053891935,-5.364677316937232,-6.368817163458829,-0.7144628445691907,-5.402693787025129,-2.9300637549278825,-1.787371543096409,-3.952570376935995,-4.392973286207152
0.5405405405405406,0.8102040718459941,2.355438507154557,1.685807635508483,1.423340971589432,2.012920008845861,2.2687420809306316,-2.8885237340143446,-1.8579314947041277,-2.4815423865131336,-2.6408522258155323,-2.2244444335581814,-1.9628574503041603,-0.13108999599133236,-1.2031725405654947,-0.747404670250485,0.97203870168591,-1.1222333234107422,-1.6512559203418153,-0.03676952599688249,-1.5253516832439797,-0.5077408738898843,0.5239000109719869,-1.0155191459081176,-1.9085816915970135,-2.555565317616887,-5.769915208614705,-4.7208165572082095,-4.2896541079494455,-5.400999497765255,-6.463389777511949,-0.7102082206391525,-5.274254942337109,-2.875838705736559,-1.8493493021665515,-3.8529415907816826,-4.218379175965026
0.5505505505505506,0.8087507982738398,2.343056858587257,1.6780524877126866,1.432871578468484,2.0013729773501914,2.251855185387288,-2.8889309694576344,-1.8735219660914613,-2.4867930851764215,-2.6356932749501096,-2.2348391900833557,-1.9822079164518496,-0.15665451288359505,-1.2613695152741158,-0.7946941203007126,0.9290748578938804,-1.1764801025753144,-1.7164262746525165,-0.0438551366187862,-1.5774891073957238,-0.5362482522130103,0.5050834142189726,-1.0535771415376842,-1.9499182577324472,-2.551880687146893,-5.858460239353462,-4.727563626327175,-4.294161405160615,-5.437604876825013,-6.55716022677808,-0.7050423983852381,-5.13977403241276,-2.8182757108708287,-1.909057699024018,-3.7487963351174116,-4.037557877900909
0.5605605605605606,0.8070431656221055,2.330087823400123,1.669825012358994,1.4419763666443284,1.989281883635808,2.2343121386621188,-2.8894084738615016,-1.8896271418569532,-2.4923251048168424,-2.63072312454945,-2.2456085116151416,-2.0019613550283903,-0.1821786984367156,-1.3204590318438423,-0.8420505886954734,0.8860695043853972,-1.2310942819057373,-1.7825303993563915,-0.05088448892751788,-1.6282500622712623,-0.5641628100434545,0.4856806376181527,-1.090570123588146,-1.9894136811445793,-2.5475027898271216,-5.948104245146638,-4.734163570174445,-4.297980663834316,-5.474315752116652,-6.649782078095143,-0.6989707903652955,-4.9992245783041085,-2.757413176307004,-1.9664407810116629,-3.640171545525412,-3.850533796544738
0.5705705705705706,0.8050818374376527,2.3165227705253058,1.6611250290147486,1.4506542770294764,1.9766435100016269,2.2161039660084643,-2.8899555766530414,-1.9062324762834573,-2.4981320297335667,-2.6259478609706033,-2.2567411092919913,-2.0220987146629503,-0.20765556973699087,-1.3804506813431174,-0.8894721697536544,0.8430291989582586,-1.286076013528601,-1.8495550449847515,-0.05784854583530862,-1.6775736835379482,-0.5914517192061435,0.46571523041493534,-1.12645344875541,-2.0270060214270367,-2.5424226744189937,-6.038560859669872,-4.74052795356279,-4.301176740171577,-5.510948785426848,-6.740901950174305,-0.6919999083103594,-4.852586183670553,-2.693292774143167,-2.0214454597711686,-3.5271091200181814,-3.6573426279566235
0.5805805805805806,0.8028675517234029,2.302353005170336,1.6519524045476897,1.4589043480774895,1.9634546714676793,2.19722184968355,-2.890571516913164,-1.9233228121101051,-2.5042071106657904,-2.621373323882082,-2.2682252430241023,-2.042600338605964,-0.23307805127793668,-1.4413511411465423,-0.9369560532312651,0.7999598599375178,-1.3414235869192879,-1.917483391351873,-0.0647383409457433,-1.7253989348172192,-0.6180825853015759,0.44521125904415537,-1.161182918783705,-2.0626337537763435,-2.5366307977821467,-6.129534465770277,-4.746564572340681,-4.303812464102855,-5.54731532165674,-6.830160097276362,-0.6841373658773118,-4.699845209334484,-2.6259595595818865,-2.074021466434452,-3.4096562438431874,-3.458032061790405
0.5905905905905906,0.8004011214617119,2.287569798258066,1.6423070625250018,1.4667257088035635,1.9497122349384628,2.1776571638008093,-2.891255444398304,-1.9408823813146308,-2.5105432703660977,-2.6170051003264563,-2.2800487277537,-2.06344597141457,-0.25843896909198877,-1.5031640840612412,-0.9844984875182325,0.7568667872645077,-1.3971333773255323,-1.9862949868721662,-0.07154498959661616,-1.7716646787198198,-0.6440234821607358,0.42419327913496635,-1.194714835018537,-2.0962358925339517,-2.5301170370089103,-6.220720557516543,-4.752177643360689,-4.30594848146557,-5.583221727183599,-6.917191034717021,-0.6753918809021946,-4.540995454514132,-2.5554620893479125,-2.1241213055596297,-3.2878657143009775,-3.2526624705882057
0.6006006006006006,0.7976834351952619,2.272164416697593,1.6321889929721771,1.4741175720340476,1.935413138850958,2.1574015096522396,-2.8920064206732126,-1.9588948066430945,-2.517133109555486,-2.6128485191109805,-2.292198940311046,-2.08461476684548,-0.28373104501184876,-1.5658900912469735,-1.0320947447900375,0.7137546851334022,-1.4531997976737143,-2.0559656943492106,-0.0782596999227642,-1.816309754727412,-0.6692429874907233,0.4026863079819005,-1.227006056207148,-2.127752121555887,-2.5228707031832123,-6.31180613672521,-4.7572680050418725,-4.3076431027241995,-5.618469747409705,-7.001624206587124,-0.6657732771214704,-4.376038842206128,-2.481852540798002,-2.1717002082907655,-3.161796263953022,-3.0413075829376623
0.6106106106106106,0.7947154576638094,2.256128154439789,1.6215982624689977,1.481079227901957,1.9205544132671135,2.1364467514302756,-2.892823420354274,-1.977343103951389,-2.5239689132708287,-2.608908645521599,-2.304662826896857,-2.106085297015062,-0.3089468910776387,-1.629526569280965,-1.0797390882197715,0.6706276861088681,-1.5096152541505514,-2.126467643660697,-0.08487378393338232,-1.8592730639491717,-0.6937102197142493,0.3807157974875036,-1.258014059522101,-2.1571229312314024,-2.5151966013072684,-6.4024701450814945,-4.761733328416504,-4.308952158416954,-5.652856883586409,-7.083084695880316,-0.6553769516689645,-4.20498610606667,-2.405186830951642,-2.216716085208116,-3.031512880546998,-2.824055137037419
0.6206206206206206,0.7914979111377629,2.2394523642677364,1.610535024558882,1.4876100376047623,1.9051332003686963,2.1147850522749287,-2.893705419814629,-1.996209685422763,-2.5310426576154583,-2.60519027635556,-2.3174269112213506,-2.127835562884155,-0.33408533132430657,-1.6940676717290855,-1.1274247413549325,0.6274893766565864,-1.566370105653422,-2.197769191764232,-0.09138035961583656,-1.9004936607547729,-0.7173948759982636,0.35830760757733365,-1.2876970047666476,-2.1842897619370167,-2.5075158815284695,-6.492383932865209,-4.765468338524521,-4.309928861497095,-5.6861767889351285,-7.161193977011948,-0.6443261988978577,-4.027857476024536,-2.325524734646997,-2.259129479322251,-2.8970871219468037,-2.601007511140139
0.6306306306306306,0.7880311723107641,2.2221284902689926,1.5989995304467857,1.4937094274399483,1.8891467753105076,2.0924089105683263,-2.8946514248638855,-2.015476363725173,-2.5383460169234136,-2.6016979352678553,-2.330477303329494,-2.1498430061226026,-0.35914740922635674,-1.7595042255945827,-1.175143859761804,0.5843428240168342,-1.623452627302406,-2.269834890447723,-0.09777320733474083,-1.93991085125697,-0.7402672714589339,0.3354879800836547,-1.3160138017032181,-2.2091951536766503,-2.4995151915000697,-6.581211765170693,-4.768365045990926,-4.310623676721619,-5.7182196840061295,-7.235570710494883,-0.6325454575547393,-3.8446833597469805,-2.2429300010045736,-2.298903519649663,-2.758597424314843,-2.37228232728134
0.6406406406406406,0.7843159227220611,2.204148100933126,1.586992139959818,1.4993768831330432,1.8725925673860933,2.069311196395158,-2.895660293156751,-2.0351243571715454,-2.5458703713476374,-2.598435868426666,-2.343799709141197,-2.1720845224055254,-0.38412567549848214,-1.825823663023794,-1.2228875050384345,0.5411906043498473,-1.6808489782060974,-2.34262546224461,-0.10404393233965516,-1.977464298587545,-0.7622983795218787,0.31228351308985297,-1.3429241804286063,-2.2317829016223287,-2.4907690613819717,-6.668611366372076,-4.770701343832286,-4.311084197225803,-5.74877279113656,-7.305831579304012,-0.6199333994951202,-3.6555050169709347,-2.1576676956696588,-2.336003875790567,-2.61612940176299,-2.13801302464951
0.6506506506506506,0.7803529103525216,2.185502922814491,1.5745121018218469,1.5046119444719874,1.8554681814582235,2.045485188084003,-2.8967308013179873,-2.055134295944992,-2.5536075738485247,-2.595408040473063,-2.357379440734163,-2.1945364761901205,-0.4090126557004703,-1.8930099586550848,-1.2706533961748627,0.4980348320803818,-1.7385431736715062,-2.416097784928284,-0.11018428640371221,-2.0130941348800118,-0.783463821922791,0.28872113572348324,-1.3683887647014763,-2.251998217233197,-2.4812771459112675,-6.75423450343861,-4.7734932035669075,-4.311355028408364,-5.777620787781146,-7.371592166218065,-0.6065057833207472,-3.4603752236142213,-2.0703396483580505,-2.3703987139111273,-2.4697761356629115,-1.8983493989196631
0.6606606606606606,0.7761429484916489,2.166184874696662,1.5615558699580858,1.5094142002608768,1.837771419604619,2.020924608741098,-2.8978616467158487,-2.0754862294497176,-2.5615509491320774,-2.5926181307803158,-2.3712014273959143,-2.2171747170181786,-0.4338008936348438,-1.961043573002545,-1.3184529345392735,0.45487719036769797,-1.7965170620455597,-2.4902048849917184,-0.11618619026399443,-2.046741079841083,-0.803746620730248,0.2648280833819225,-1.3923691481095455,-2.2697878945936933,-2.4710410540831163,-6.8377276085391685,-4.776248035373939,-4.311477679240447,-5.805460583287612,-7.432684599422345,-0.5922799544625867,-3.2593589224867117,-1.980738871468418,-2.4020586545126115,-2.3201558081455858,-1.6536084160188125
0.6706706706706707,0.771686916539214,2.146186102191402,1.5481229651079245,1.5137832836052678,1.8194973719116954,1.9956232457574408,-2.89905144880911,-2.0961596348466585,-2.5696916711748603,-2.590069530008269,-2.3852524632848473,-2.2399749688316914,-0.4584829470735056,-2.0299014022694823,-1.3662739774636303,0.4117189626261186,-1.8547686107743613,-2.564900279411214,-0.12204174294950974,-2.0783465657606266,-0.8231182537840206,0.24063187337087844,-1.4148383304301166,-2.2851034908271672,-2.460061980290458,-6.91873244120012,-4.77766419344924,-4.311490461100004,-5.833113895259729,-7.490954983482723,-0.5772741815721094,-3.052533857339526,-1.8882918345673616,-2.430956732348875,-2.167850594366101,-1.4054384775202067
0.6806806806806807,0.7669857608490311,2.1254990127014946,1.534213252040133,1.5177188675403581,1.8006400201920187,1.9695712976187238,-2.9002987505867104,-2.1171334268309527,-2.5780204997758336,-2.587765336948467,-2.399519851487561,-2.2629160177957326,-0.4830513837307489,-2.0995567349885333,-1.41410186734106,0.3685610650203506,-1.9132961190077162,-2.640173953730111,-0.12774323093610873,-2.1078528687768094,-0.841550261061927,0.2161602809324956,-1.4357695604091671,-2.2979248010505544,-2.4483407294576764,-6.996886790093399,-4.777569569611188,-4.3114283942228475,-5.859248292806086,-7.546016091110488,-0.5615076390071962,-2.8399911869170325,-1.7930487531694226,-2.4570683588310818,-2.012168809454977,-1.1538116703694214
0.6906906906906907,0.7620404956127966,2.10411631067326,1.519826716894245,1.5212206610125025,1.7811970143030726,1.9427629444279932,-2.9016020200996215,-2.1383859687060123,-2.5865279334688154,-2.5857083556558895,-2.413987820233942,-2.2859729092352503,-0.5074987774930787,-2.169979215884966,-1.4619210158942846,0.32540407985889447,-1.9720708788986072,-2.7159716726266385,-0.13328313712382797,-2.135203246179386,-0.8590151257193442,0.19144131563652245,-1.4551219902790649,-2.308202823567296,-2.4358777431885805,-7.071825214328456,-4.7758706174973184,-4.311323121852501,-5.882413312095807,-7.5947964646669845,-0.5450003888572432,-2.6218360756117676,-1.6951058807801473,-2.480371287235407,-1.8524839143882446,-0.8969610205468115
0.7007007007007007,0.7568522037818126,2.0820310330610656,1.5049634782550458,1.524288405223613,1.7611662611962577,1.9151942301798712,-2.902959652084509,-2.15989508480636,-2.5952042172280922,-2.583901092863435,-2.4286402369276505,-2.3091191092461494,-0.5318177049157055,-2.241134817357471,-1.5097148927163817,0.2822482898080883,-2.0310621512819065,-2.7922219310007215,-0.13865414963194944,-2.1603420794997676,-0.8754863147311992,0.16650319810495992,-1.4728563254619846,-2.315881978639079,-2.4226731268694977,-7.14329200370031,-4.772472796159562,-4.31120283216268,-5.9024107445991945,-7.636262986895247,-0.5277733624875474,-2.3982670465981215,-1.5945635454210674,-2.5008455810050485,-1.6889579210137242,-0.634734845528584
0.7107107107107107,0.7514220380242982,2.059236314332998,1.4896237983428215,1.5269218703471248,1.7405459325954071,1.886861825275413,-2.9043699696786924,-2.1816383297265958,-2.6040393505879873,-2.5823457556755716,-2.443460631261651,-2.3323276897379444,-0.5560007419949705,-2.312988064807895,-1.5574660168184,0.23909371284863062,-2.090237260171864,-2.8688498105024194,-0.14384917040686196,-2.183216600465635,-0.8909383198218682,0.1413743370378228,-1.488934961670731,-2.3209102278821825,-2.408726677665772,-7.213032714604594,-4.767280873089845,-4.3110921880178985,-5.919047556882674,-7.670079142558421,-0.5098483415819919,-2.170817764009172,-1.491526174996828,-2.5184735854120808,-1.5217638516967185,-0.36749564229711495
0.7207207207207207,0.7457512217158864,2.035720492487229,1.4738080942933274,1.5291208526232989,1.7193344862739122,1.8577630611691165,-2.905831226225856,-2.203597530509497,-2.613023096184852,-2.5810442495378876,-2.4584322086055623,-2.3555713550125272,-0.5800404612253305,-2.3855398767089144,-1.6051559512366989,0.19594013789581807,-2.149561601870148,-2.945777068989879,-0.1488613236375949,-2.2038018945950464,-0.9053466986150195,0.11608330650511849,-1.5033220682386959,-2.3232392487551374,-2.3940379133485905,-7.281055280866752,-4.760199232255388,-4.311012264631687,-5.932131945530898,-7.695918042965246,-0.4912479386624886,-1.9396242283615663,-1.386102315506669,-2.5332399028190604,-1.3510830815564816,-0.09562324839346559
0.7307307307307307,0.7398410499608088,2.011475378087554,1.4575169495007172,1.5308851718407188,1.6975306872601124,1.8278959642336488,-2.9073416071719005,-2.22575084035647,-2.622144988729289,-2.5799981764796294,-2.4735378642362056,-2.378822470033932,-0.6039294289488962,-2.4587549372977198,-1.6527653007474368,0.15278716100415243,-2.208998660482793,-3.022922243795017,-0.15368396397367853,-2.222047916348749,-0.9186881159281077,0.09065882346787164,-1.5159836720122022,-2.322824607229399,-2.3786061018870512,-7.34446915583203,-4.751132186586446,-4.310980495175217,-5.941473981038797,-7.713463803747032,-0.47199557706301576,-1.702895279865018,-1.278404641377719,-2.545131371752857,-1.177105382235979,0.18048537797733388
0.7407407407407407,0.7336928906411683,1.9864953048465126,1.44075112499603,1.5322146692099465,1.6751336289166288,1.7972592887342573,-2.9088992320502625,-2.2480739320188654,-2.631394344415651,-2.579208833626671,-2.4887601984266396,-2.4020530903913073,-0.627660203004851,-2.5325762962450913,-1.700273712729921,0.10963422207649445,-2.268510029918973,-3.1002007687645943,-0.15831068453975738,-2.2378938921899416,-0.930940385129088,0.06512972548904529,-1.5268877415567335,-2.3196259278747102,-2.3624302917385656,-7.402019521673651,-4.739984294328494,-4.31101062438338,-5.946886258253272,-7.7224129170228935,-0.4521154703355892,-1.4602340992209264,-1.1685499572150135,-2.5541370499754836,-1.000028940084448,0.46041645564046974
0.7507507507507507,0.7273081854916092,1.9607751080545757,1.4235115708331845,1.5331092056343656,1.6521427538381208,1.7658525488036358,-2.9105021565559617,-2.2705420004117007,-2.6407602707750732,-2.5786772119827575,-2.5040815324066807,-2.425234993950834,-0.6512253306854041,-2.606943516310205,-1.7476598812144735,0.0664806419974782,-2.3280554424298057,-3.1775251049966764,-0.1627353247411578,-2.251281832249068,-0.9420825094659458,0.03952494859348761,-1.5360042714132922,-2.31360706056993,-2.345509342769141,-7.453360160468208,-4.726660678636591,-4.31111267020091,-5.948184551847959,-7.722475613083503,-0.4316326010654805,-1.2119271358639594,-1.0566591902823887,-2.56024820170874,-0.8200603472682388,0.7437397578574689
0.7607607607607607,0.7206884511966123,1.9343101603499981,1.4057994374538703,1.5335686603823333,1.6285578745108362,1.733676049307225,-2.9121483747075505,-2.2931297834110405,-2.6502316769773886,-2.578403995477267,-2.519483925205467,-2.4483397141856136,-0.6746173470042331,-2.6817927158740846,-1.794901554144067,0.02332566011051028,-2.387592803729743,-3.2548048851426423,-0.16695197785438162,-2.2621566977127436,-0.9520947232728796,0.013873505234616078,-1.543305366126668,-2.304736243032719,-2.3278419577333835,-7.498149736935147,-4.711067349758267,-4.311292893506056,-5.945188475218373,-7.713377206521841,-0.41057269907284777,-0.9582775991743944,-0.9428573730529592,-2.563458289140338,-0.637414564409994,1.0300090710001228
0.7707707707707707,0.7138352805075523,1.907096407123331,1.38761608700217,1.5335929301638362,1.60437919367634,1.7007309154884571,-2.9138358210960864,-2.3158115842911924,-2.6597972845863245,-2.578389560278179,-2.534949191384012,-2.4713385751656523,-0.697828773282669,-2.7570566241567547,-1.8419755438722967,-0.019831528042683053,-2.4470782347264697,-3.3319470710932095,-0.17095499839626985,-2.270466568969276,-0.9609585329504896,-0.011795537675588216,-1.5487653237538326,-2.2929862583477054,-2.309426714242683,-7.536053072001522,-4.693111529118013,-4.31155377594493,-5.937722141091484,-7.694859421562398,-0.38896221897805106,-0.6996055023347765,-0.8272736151946987,-2.5637629683098893,-0.4523148534519237,1.3187627356711005
0.7807807807807807,0.706750343376588,1.8791304014541983,1.368963104559292,1.5331819286139095,1.5796073243409556,1.6670191212834249,-2.915562373220143,-2.338561295824974,-2.669445638771351,-2.578633974369324,-2.5504589196629706,-2.4942027281829833,-0.7208521160581407,-2.832664649247488,-1.8888577409131961,-0.0629917328013001,-2.5064661198677105,-3.408856124813561,-0.1747390092653536,-2.276162813875602,-0.9686567576111117,-0.03745308071753384,-1.552360718548128,-2.278334586662927,-2.290262097148421,-7.566742427452482,-4.672701974584058,-4.311894005906274,-5.925614822050434,-7.666681691180145,-0.3668283171083946,-0.4362476412303238,-0.7100410643871626,-2.5611600894438062,-0.26499267954055483,1.6095242710515976
0.7907907907907907,0.6994353881043797,1.8504093384755746,1.3498423092683463,1.5323355861841692,1.5542433093717223,1.6325435161948265,-2.917325853905812,-2.3613524260648573,-2.679165119978442,-2.5791369973914957,-2.5659944924479547,-2.516903189979748,-0.7436798663186733,-2.908542959040688,-1.9355231309510565,-0.10615573236513096,-2.5657091620948465,-3.485434192037757,-0.1782989086486902,-2.2792002554803936,-0.9751735692745569,-0.06307001394072946,-1.5540704825033933,-2.2607635502185444,-2.270346531265865,-7.589898797858041,-4.64974930616637,-4.312308472662183,-5.908701609086918,-7.628622424466812,-0.34419882772441923,-0.16855750551047777,-0.5912968553993068,-2.5556497017781235,-0.07568758084335059,1.9018030828442392
0.8008008008008007,0.6918922424985643,1.8209310890587331,1.3302557653187508,1.5310538504428568,1.5282886406191318,1.5973078506158433,-2.919124033810538,-2.384158125817031,-2.6889439560608595,-2.579898080747397,-2.581537106251724,-2.5394108825396877,-0.7663044990664664,-2.984614575130532,-1.9819458151107212,-0.14932423475649892,-2.624758444373955,-3.5615812984765602,-0.1816298766872639,-2.2795373385104463,-0.9804945324939808,-0.08861723891129004,-1.5538759854318789,-2.2402604508702497,-2.2496784143629753,-7.605213205721384,-4.624166331363767,-4.31278826869629,-5.886824066211545,-7.58048023659353,-0.321102238544583,0.10309488081882989,-0.471182046896125,-2.547234062877894,0.11535299467138316,2.195095254747301
0.8108108108108109,0.6841228150398653,1.7906942327102406,1.3102057927595507,1.529336686782879,1.5017452775064726,1.5613167994958843,-2.9209546340095613,-2.4069512178144126,-2.698770234869823,-2.580916367970874,-2.5970677930094563,-2.561696674396079,-0.7887184732128274,-3.060799479675752,-2.028099033480862,-0.19249783984653862,-2.6835634977547382,-3.6371955581357263,-0.184727381892826,-2.277136293902439,-0.9846066432864914,-0.11406569087522209,-1.551761113240703,-2.216817699272652,-2.2282561503374225,-7.612387995562301,-4.59586836934794,-4.313320700237981,-5.859830879069875,-7.522075135638033,-0.2975676655481312,0.37832319162821193,-0.34984154548240554,-2.5359176524321496,0.3078738863320041,2.488884422951756
0.8208208208208209,0.676129096052657,1.7596980895709158,1.2896949781107054,1.5271840795363936,1.474615665025403,1.5245759842418738,-2.9228153286636185,-2.429704227588302,-2.708631917303646,-2.5821906953613203,-2.6125674422800436,-2.583731423401612,-0.8109142318059545,-3.1370147352018503,-2.073955191874444,-0.23567700152803053,-2.742072375886866,-3.7121733932841297,-0.18758718730884813,-2.2719633006400115,-0.9874983672383733,-0.13938636108210412,-1.5477123440638707,-2.1904329348952394,-2.206078182503745,-7.611138122426894,-4.564773573142759,-4.313889306016469,-5.827578495440179,-7.45324966049435,-0.27362482703685664,0.6567251057838206,-0.2274240165355792,-2.5217071904727026,0.5016124524403978,2.782642732695976
0.8308308308308309,0.6679131588767633,1.7279427514055292,1.268726184741241,1.5245960334935549,1.4469027510773094,1.4870919927509794,-2.9247037477664746,-2.4523894160318607,-2.718516850812578,-2.5837195928845915,-2.628016824323032,-2.605486020898197,-0.8328842025922818,-3.213174617261876,-2.1194858918020385,-0.2788619901171386,-2.800231735901688,-3.7864097655530307,-0.1902053564080784,-2.263988644136997,-0.9891596766505669,-0.164550319313114,-1.5417188219005549,-2.1611091360555155,-2.1831430269120773,-7.601192430107261,-4.53080324893088,-4.314473884245132,-5.789931755421549,-7.373869964061726,-0.24930401693778492,0.9378826908920388,-0.10408178142752433,-2.5046116599351915,0.6962988370867436,3.0758318754474203
0.8408408408408409,0.6594771610372292,1.6954291114712938,1.2473025629830952,1.52157257582211,1.418610003100147,1.448872397473407,-2.9266174799707385,-2.474978813641777,-2.728412783355151,-2.585501285342181,-2.643396614037364,-2.626931437217131,-0.8546207989113013,-3.2891907598286223,-2.164661963624812,-0.3220528550664716,-2.857986925544955,-3.8597984175896696,-0.192578258719014,-2.253186870391923,-0.9895820865862717,-0.1895287366563822,-1.5337724274054774,-2.1288547191705662,-2.1594493056183026,-7.582294914165601,-4.493882171593455,-4.315050527841915,-5.74676450906037,-7.28382683592676,-0.2246360773301248,1.2213628650723223,0.020029299214854746,-2.4846423334507772,0.8916562725067223,3.3679042048025423
0.8508508508508509,0.650823345408775,1.6621588931528013,1.225427559949476,1.5181137583836075,1.3897414239208121,1.409925771407133,-2.9285540754903145,-2.497444256417559,-2.738307377800431,-2.5875336938108457,-2.6586874157445726,-2.6480387684325923,-0.8761164209229785,-3.3649723132411675,-2.2094535028449505,-0.36524938807193164,-2.9152820764234177,-3.932232124630643,-0.19470257517344625,-2.23953693512654,-0.9887586896792986,-0.2142929085713878,-1.5238678454739938,-2.093683626449859,-2.1349957798256796,-7.554205964683462,-4.453938895565045,-4.315591667886473,-5.697960219111621,-7.183036658796908,-0.19965237018148763,1.5067179378015396,0.14474995650723343,-2.461812804226785,1.0874014172270705,3.6583039287188797
0.8608608608608609,0.6419540413716195,1.6281346772511447,1.2031049290266465,1.5142196604410554,1.3603015667736338,1.370261701930185,-2.9305110490777277,-2.519757423390655,-2.7481882267690088,-2.5898144373552663,-2.673869788795482,-2.668779284283995,-0.8973634571660696,-3.44042611447694,-2.2538299094819703,-0.40845108665579033,-2.9720602032048475,-4.003602955303322,-0.1965753031670918,-2.2230223471126127,-0.9866841895590998,-0.23881427828254406,-1.5120026292627933,-2.0556154012782963,-2.1097813828166707,-7.516703583506143,-4.410906060065088,-4.316066125309995,-5.643412546588678,-7.071442293030685,-0.17438474828002448,1.79348623049286,0.2699176588040473,-2.436139020845447,1.2832447300808099,3.9464683752119214
0.8708708708708709,0.6328716659553413,1.593359927815425,1.180338739008226,1.5098903917519406,1.3302955494263398,1.3298908023803597,-2.9324858830744454,-2.541889875748362,-2.758042867904063,-2.592340835016717,-2.6889242739758354,-2.6891244771754472,-0.9183542864448337,-3.515456869467516,-2.297759930473881,-0.45165711830836797,-3.028263308587355,-4.073802540907534,-0.1981937613251985,-2.203631304886443,-0.9833549327462847,-0.2630644605402656,-1.498177260287191,-2.0146752505697405,-2.083805252593436,-7.469584570626097,-4.364720687748445,-4.316439170807673,-5.583025916721425,-6.949013883728014,-0.14886552535101316,2.081192777081057,0.39536677187491165,-2.4076393257808864,1.4788908799996108,4.2318293281641814
0.8808808808808809,0.6235787249674414,1.5578390164058007,1.1571333828413666,1.5051260960396133,1.2997290673558615,1.2888247212970612,-2.9344760305321937,-2.563813097509997,-2.7678587995622346,-2.5951099080810724,-2.703831420682558,-2.709046112153419,-0.939081280040813,-3.589967347122107,-2.3412117050324897,-0.49486628527055854,-3.083832493829901,-4.142722352374953,-0.19955559396490988,-2.181356826049929,-0.9787689388709133,-0.2870152657856649,-1.4823952042377762,-1.9708940934071417,-2.057066764145219,-7.412665674242788,-4.315324475801134,-4.31667259295687,-5.516716062918789,-6.815749585005307,-0.12312744534848896,2.3693501044713514,0.5209287338821795,-2.3763344974055585,1.674039191316993,4.513814429418858
0.8908908908908909,0.6140778141032694,1.5215772446786584,1.1334935859545179,1.4999269548351075,1.2686084059175433,1.2470761492452604,-2.936478918403153,-2.5854985377052726,-2.7776234969124176,-2.5981183826298375,-2.7185718148386937,-2.7285162777567615,-0.9595368042455389,-3.6638585846675724,-2.384152812872302,-0.5380769900392361,-3.1387080746117553,-4.210253984050783,-0.20065877524608916,-2.1561968683604897,-0.9729259290649598,-0.3106387247525891,-1.4646629621627265,-1.9243085953261199,-2.029565561260796,-7.345784698962547,-4.26266407849522,-4.316724774516864,-5.444410546320313,-6.671676196272102,-0.09720365091474825,2.6574590922863734,0.6464322452156281,-2.3422477952294454,1.8683841241335841,4.791848642857232
0.9009009009009009,0.6043716200339827,1.4845808651863646,1.1094244141369731,1.4942931916805873,1.2369404514527997,1.2046588231474125,-2.9384919507967857,-2.606917653997246,-2.787324428428961,-2.601362692378178,-2.7331261075112767,-2.747507437626528,-0.9797132232091974,-3.737030103858094,-2.426550325222584,-0.5812872016773025,-3.1928297019644414,-4.276289443391412,-0.20150161300224217,-2.1281544418199716,-0.96582735238011,-0.3339071135380061,-1.4449901166675343,-1.874961187644234,-2.0013015878034466,-7.268801566554146,-4.206691380206792,-4.31655077687866,-5.366049248519516,-6.516849705562379,-0.07112765100274565,2.9450099109073165,0.7717034731755348,-2.305405008088485,2.061615789111144,5.06535577569646
0.9109109109109109,0.5944629214692267,1.4468571002865063,1.0849312809409328,1.4882250766846843,1.2047327012819589,1.161587528055509,-2.940512512300921,-2.6280419576845655,-2.7969490727640838,-2.6048389818042237,-2.7474750441927354,-2.7659924827565767,-0.9996029020994617,-3.809380137551539,-2.468370858522088,-0.6244944230097799,-3.2461364879955292,-4.340721445623603,-0.20208275224314112,-2.097237710984968,-0.9574764100824666,-0.35679297916877495,-1.423389372791132,-1.8229000712881525,-1.9722751183667526,-7.181599323658531,-4.147363757895093,-4.316102432623392,-5.281584835053366,-6.351355735247608,-0.0449332876589601,3.2314830363593785,0.8965662714272469,-2.265834504971508,2.2534204958765827,5.33376005179548
0.9209209209209209,0.5843545901912466,1.4084141590584152,1.0600199545775024,1.48172293141911,1.1719932725309863,1.1178780963023056,-2.942537971364587,-2.6488430600101203,-2.806484935982645,-2.6085431095741467,-2.761599494702682,-2.783944784259834,-1.019198210563887,-3.8808058660934996,-2.5095806306859494,-0.66769565878688,-3.2985671360996442,-4.403443712365338,-0.2024011783207399,-2.0634600867377015,-0.9478780776768618,-0.37926916568958785,-1.3998765932265618,-1.7681792046253055,-1.9424867882295302,-7.084085090865045,-4.084644332039005,-4.315328446137968,-5.190983187274952,-6.175309885763738,-0.018654701966889675,3.5163503401365688,1.0208424140810664,-2.223567288149372,2.4434813340263872,5.5964877313248
0.9309309309309309,0.5740495920571771,1.3692612521282634,1.0346965642788049,1.4747871341450431,1.1387309097429716,1.0735474039780781,-2.944565683739962,-2.6692927196956386,-2.815919569140716,-2.612470652267744,-2.775480483663314,-2.801338246519318,-1.0384915264884413,-3.9512036628941827,-2.55014551982417,-0.7108873848944239,-3.350060075328361,-4.464351273166421,-0.20245621974998576,-2.0268403067780296,-0.937039124515278,-0.40130884079338697,-1.3744708275653785,-1.7108582748652337,-1.9119376225284768,-6.976190947617567,-4.018502205027019,-4.3141745022268125,-5.0942238002640465,-5.988857973337559,0.007673700846025255,3.7990762516000416,1.1443518441811804,-2.178637048245921,2.63147878553373,5.852968770740375
0.9409409409409409,0.5635509879662972,1.3294086043079634,1.0089676060992723,1.467418125356913,1.10495499122772,1.0286133646870967,-2.9465929959806476,-2.6893628916142855,-2.8252405861877152,-2.6166169084094073,-2.789099221498036,-2.8181473605876413,-1.0574752400439367,-4.020469348528286,-2.590031125281085,-0.7540655186913205,-3.400553598567393,-4.5233407688886125,-0.2022475506761748,-1.9874025041230863,-0.9249681308464078,-0.42288552301182847,-1.3471943352579185,-1.6510026526585315,-1.8806290645677706,-6.857874747493241,-3.948912686005528,-4.31258338264459,-4.991300144479908,-5.792176158076643,0.034017287132437346,4.079118990124314,1.2669129363145117,-2.1310802208655666,2.8170913671697377,6.102638516612259
0.950950950950951,0.5528619347890882,1.2888674649576681,0.9828399481301704,1.4596164136303424,1.07067553410548,0.9830949205462449,-2.948617248993376,-2.709025776505937,-2.834435682170171,-2.6209769028095034,-2.8024371358993845,-2.834347257693766,-1.0761417580113195,-4.088498452633787,-2.6292028308553115,-0.7972253905529743,-3.4499860041467776,-4.580310755810598,-0.2017751929805676,-1.945176262931697,-0.9116755021666392,-0.4439731094793843,-1.318072601996415,-1.588683329587711,-1.8485630031854896,-6.729120858517575,-3.8758575011979133,-4.310495090463171,-4.882219988923168,-5.5854709592077825,0.060341231371539905,4.355931863700405,1.3883427729795628,-2.0809360443705884,2.999996301362785,6.344939426495245
0.960960960960961,0.5419856862549961,1.2476501159867,0.9563208351025032,1.4513825817601624,1.0359031980037998,0.9370120303969098,-2.9506357816400692,-2.728253871632619,-2.8434926517135315,-2.6255453912212614,-2.8154759037089097,-2.849913762711332,-1.0944835083759785,-4.155186482832942,-2.6676258700498114,-0.8403617166985913,-3.4982957404877766,-4.635162009313192,-0.20103951801608394,-1.900196661005961,-0.8971734807367068,-0.46454590428050896,-1.2871343492446494,-1.5239768383142822,-1.8157417990983973,-6.589940823333421,-3.799324988721793,-4.307846982171533,-4.767005683651803,-5.368979154701691,0.08661055352644453,4.62896463024768,1.508457434281219,-2.028246618379992,3.1798702137339134,6.5793228096911776
0.970970970970971,0.5309255937958626,1.2057698774133652,0.9294178923546668,1.4427172931735774,1.0006492873696853,0.8903856552103684,-2.952645934387073,-2.747020022264592,-2.8523994077567414,-2.6303168653183033,-2.8281974831483288,-2.8648234474388823,-1.1124929451804566,-4.220429199847669,-2.7052653931920845,-0.8834685733792311,-3.545421553369036,-4.687797825974796,-0.20004124796502315,-1.852504298362174,-0.8814761541329812,-0.48457864738488965,-1.2544115366563966,-1.4569651552195193,-1.7821683101467087,-6.440373934230905,-3.7193102769535358,-4.304573907390839,-4.645694399587654,-5.142967563003253,0.11279015719790841,4.897664917433886,1.627072300444972,-1.9730569625409942,3.3563898553626714,6.805250580451812
0.980980980980981,0.5196851073420753,1.1632411104102154,0.9021391291425223,1.433621298602744,0.9649257523627004,0.843237740676346,-2.9546450529982202,-2.7652974738808136,-2.861144000512727,-2.635285557997953,-2.8405841463380868,-2.879053683538925,-1.1301625536241608,-4.28412289793266,-2.7420865362550875,-0.9265393725022116,-3.591302635374416,-4.738124322886831,-0.1987814568109206,-1.802145311307585,-0.8645994607077785,-0.5040465441712195,-1.2199393571452968,-1.3877355854523843,-1.747845915362106,-6.280487718276447,-3.635815445508541,-4.300608356071308,-4.518338323654319,-4.907732705101154,0.1388448685567507,5.161479696356764,1.7440023665722393,-1.915415075106477,3.529232847660836,7.022197015903473
0.990990990990991,0.5082677760685687,1.1200792177680183,0.8744929412710154,1.4240954430002248,0.9287451882983122,0.7955911969742486,-2.9566304922682356,-2.783059924961046,-2.869714636626292,-2.640445449015373,-2.8526185120363943,-2.892582694979883,-1.1474848553979162,-4.346164689703054,-2.7780544912002636,-0.969566838766044,-3.6358787770658187,-4.786050732983828,-0.19726157091683996,-1.7491713715081847,-0.8465611918392427,-0.5229252955351694,-1.1837562243909145,-1.316380630376607,-1.712778537784601,-6.110378328041776,-3.548849667939237,-4.295880613019229,-4.38500480740683,-4.6636003457109325,0.16473947603411077,5.419856804011616,1.8590625689848963,-1.8553719908344632,3.6980784475589132,7.229650510745223
1.001001001001001,0.49667724908790767,1.0763006417188365,0.8464881130279909,1.4141406726800063,0.8921208336147106,0.7474698757366736,-2.958599619792862,-2.800281580240748,-2.878099698499396,-2.6457902709534897,-2.8642835785289478,-2.905389609822786,-1.1644524142404693,-4.406452794389954,-2.8131345776552728,-1.012542988378473,-3.6790905194065853,-4.831489695173336,-0.19548336920263007,-1.6936396695856302,-0.8273809908582309,-0.5411911285723101,-1.1459037525895623,-1.242997837489516,-1.676970665954208,-5.9301708337361845,-3.4584293352832844,-4.290318919583541,-4.245776467447115,-4.410924912910332,0.19043877074547488,5.672246509052613,1.9720681224377614,-1.792981837710368,3.8626083305442265,7.427115320585749
1.011011011011011,0.48491727608778973,1.0319228590663265,0.8181338184025124,1.4037580426660052,0.8550665663404846,0.6988985442251873,-2.9605498197719284,-2.816937204294121,-2.8862877637522777,-2.651313515533481,-2.8755627565968185,-2.917454511192919,-1.181057841703306,-4.464886828516591,-2.84729231573046,-1.0554591094283776,-3.72087930694464,-4.874357538047098,-0.19344898291392754,-1.635612882838462,-0.8070803485471952,-0.5588208278216634,-1.1064267282839226,-1.1676896329674822,-1.6404273740062507,-5.740019412884038,-3.3645781596341067,-4.2838496423106065,-4.100751236063587,-4.150088796149532,0.2159075876212153,5.918103114958242,2.082834867407726,-1.7283018919788056,4.022507388932901,7.614113285639171
1.021021021021021,0.47299170791041834,0.9869643735795035,0.7894396215717535,1.3929487242292669,0.8175968990448836,0.6499028567489646,-2.9624784968414515,-2.8330021753053454,-2.894267624787426,-2.657008440270384,-2.886439902487525,-2.928758487275715,-1.1972938031094633,-4.521368097951195,-2.8804934997700697,-1.0983057439802868,-3.7611876412497005,-4.914574555957111,-0.19116089497597913,-1.5751591267436234,-0.7856825951143325,-0.5757917670503643,-1.0653730741324472,-1.0905631370763196,-1.603154340301053,-5.540107434061667,-3.2673272569494145,-4.276397448354906,-3.950042360695477,-3.8815015231647862,0.2411108472130632,6.1568865943377915,2.191179626600139,-1.6613926309605453,4.17746454260984,7.790185526401345
1.031031031031031,0.46090449707132436,0.9414447056148586,0.7604154766423912,1.38171401259435,0.7797269722569856,0.6005093233676876,-2.9643830799307014,-2.8484525388831305,-2.902028308422012,-2.6628680754780962,-2.8968993508119945,-2.939283680175917,-1.213153023691315,-4.575799890259567,-2.912704272826544,-1.1410726719580053,-3.7999592340856907,-4.952065276248596,-0.18862193892567802,-1.5123518899588266,-0.7632128885552005,-0.5920819415546072,-1.0227938045079499,-1.011729962769257,-1.5651578645205575,-5.330647431612675,-3.166715208361211,-4.267885487411256,-3.793778350992369,-3.6055988169428304,0.2660135981428109,6.388064247765669,2.2969205697482806,-1.5923177831200555,4.327173559332948,7.954894102878455
1.0410410410410411,0.44865969821534485,0.8953843789407738,0.7310717266344008,1.3700553347947206,0.7414725463448428,0.5507452759310134,-2.966261026140032,-2.863265061769316,-2.909559095553104,-2.6688852316277156,-2.9069259472881135,-2.9490133334794657,-1.2286282948916567,-4.62808776625175,-2.943891201639163,-1.183748896881413,-3.837139159788086,-4.986758716456467,-0.18583529741556248,-1.4472699526141806,-0.7396981993235761,-0.6076700009466617,-0.9787429728445003,-0.9313059978795537,-1.5264448831678195,-5.1118809687053215,-3.0627880993047825,-4.258235579909801,-3.6321028724248947,-3.3228415345081146,0.29058106015616225,6.61111238020932,2.3998775857188974,-1.5211443748410645,4.47133388157237,8.10782362893891
1.0510510510510511,0.43626146850761205,0.8488049047476408,0.7014191016972063,1.35797425765634,0.7028499918506399,0.5006388315179429,-2.96810982463513,-2.87741728528838,-2.9168495408187036,-2.6750525070627518,-2.9165050812497406,-2.957931838358746,-1.2437124808117919,-4.678139849593007,-2.974021351891705,-1.226322633517761,-3.872674006306409,-5.018588630292802,-0.182804500283913,-1.3799972877524338,-0.7151672912435109,-0.6225352823922662,-0.9332776106826771,-0.8494111713991087,-1.4870229834072575,-4.88407838655931,-2.955599535841543,-4.247368411189925,-3.465174585598078,-3.0337144899461634,0.31477866774159047,6.82551798782778,2.4998726608761643,-1.4479427733614862,4.609651456741396,8.248582833407546
1.0610610610610611,0.42371406795755767,0.8017287628369514,0.6714687165503243,1.3454724958880138,0.6638762782830167,0.4502188533504913,-2.9699270005531884,-2.8908875783814096,-2.9238894922165337,-2.681362296074307,-2.9256227178385616,-2.9660247780636912,-1.2583985247896998,-4.725867113330014,-3.0030623635178726,-1.268781297505836,-3.906512024364624,-5.047493741280213,-0.17953342218550064,-1.3106229458508616,-0.6896506986053346,-0.636657844257202,-0.8864576583952232,-0.7661692044179412,-1.4469004151866898,-4.647538438172489,-2.8452106376129223,-4.235203731345614,-3.293166930625773,-2.7387251647110133,0.33857211427084977,7.030780447662885,2.596730262601561,-1.3727867253166934,4.741839567576804,8.376806059624812
1.0710710710710711,0.4110218596740964,0.7541793799928145,0.6412320671428553,1.3325519202565195,0.6245689613729808,0.39951490926708855,-2.971710118916387,-2.903655190065386,-2.930669110641408,-2.6878067973388013,-2.9342654297949045,-2.9732789706439102,-1.2726794560908048,-4.771183662169033,-3.0309825258178895,-1.3111114970081637,-3.938603274186805,-5.073417962919649,-0.17602627977799007,-1.2392409224338576,-0.6631806993996359,-0.6500185001163241,-0.8383458876080665,-0.6817073463815951,-1.4060861015858919,-4.402587805400401,-2.7316900069309042,-4.221694998297025,-3.116267856139274,-2.4384023089016296,0.36192739661467677,7.226413202527404,2.6902777268129405,-1.2957657480669411,4.867619659342033,8.492154695348404
1.0810810810810811,0.3981893100503238,0.7061811055498601,0.6107210265285601,1.31921442102366,0.584946168805245,0.3485572278521206,-2.9734567885479093,-2.9157003011565465,-2.9371788893010757,-2.694378093617005,-2.9424204287626994,-2.9796825097503334,-1.2865483966933213,-4.814007009334026,-3.0577508521451175,-1.3532997158901605,-3.9688997692322774,-5.096310604321287,-0.17228762845948106,-1.1659500088633261,-0.6357912846551256,-0.6625991004747583,-0.7890078153653527,-0.5961560974039593,-1.364589647338697,-4.149580498789874,-2.615113673581135,-4.207696509583258,-2.934679492730055,-2.1332944378257253,0.3848108601842313,7.411945433217667,2.780345648279205,-1.2172779857475717,4.986722160456225,8.594318525079604
1.0910910910910911,0.38522098887623946,0.6577591841822491,0.5799478399556309,1.3054580032800565,0.5450265844423594,0.2973766523289015,-2.9751646659856013,-2.927004075095199,-2.9434096729695645,-2.701070047531542,-2.9500755960231078,-2.9852248033690287,-1.2999985681496375,-4.854258346829491,-3.0833371539176118,-1.3953496653681887,-3.997355616383603,-5.116126560273518,-0.16832235865318065,-1.090853626473544,-0.6075181238585106,-0.6743884297609202,-0.7385116101214554,-0.5096489174510725,-1.3224213454801088,-3.888897140138454,-2.495565014990291,-4.193468193564627,-2.7486177708587434,-1.8239682287864412,0.4071892443459486,7.586923710042932,2.866768272482812,-1.1374634848283236,5.098887293100553,8.683016997160735
1.1011011011011012,0.37212156937819263,0.6089397259495053,0.5489251191727967,1.291282504020448,0.5048294310646312,0.24600459233401756,-2.976831459388239,-2.937548707708613,-2.9493526770362903,-2.7078754577732487,-2.9572195125710503,-2.9898966103446742,-1.3130232985047348,-4.8918628079353965,-3.107712113706485,-1.4372530330786417,-4.023927152032252,-5.132826484777472,-0.16413569163573838,-1.0140596442979022,-0.5783985264472615,-0.6853711422130631,-0.686927989677654,-0.42232192328662727,-1.2795921820734577,-3.6209441283345996,-2.3731346514893232,-4.177943782114809,-2.558311983501568,-1.5110068236353698,0.4290297281544868,7.750913615573076,2.9493838877429432,-1.0559992824958684,5.20386587031906,8.758000398301416
1.1111111111111112,0.35889582818394594,0.5597496736460491,0.5176658359559436,1.2766896251354574,0.4643744516545264,0.19447297370147892,-2.9784549324292553,-2.947317475748607,-2.954999506308594,-2.7147861059522693,-2.9638414884488267,-2.9936900745567674,-1.3256160292522092,-4.926749720770124,-3.1308473571506314,-1.4789921835286455,-4.048573073510761,-5.146376947133085,-0.1597331749063441,-0.9356801807163253,-0.5484713993791724,-0.6955295565376142,-0.634330111216169,-0.3343135741417349,-1.236113838976081,-3.346152689636085,-2.2479203164868693,-4.160630260678161,-2.364004294051057,-1.1950080432202412,0.45029997634599894,7.903501330463371,3.0280352162806246,-0.9728180897305592,5.301420076112912,8.819050928554345
1.1211211211211212,0.34554864521244516,0.5102167675126066,0.4861833148620588,1.2616812075825674,0.42368188926002776,0.142814186395279,-2.9800329081726336,-2.956294784041163,-2.9603421735248343,-2.7217936237769744,-2.969931591251397,-2.996598756617952,-1.3377703223080597,-4.958852851771955,-3.152715523445962,-1.5205489341933194,-4.0712545653265675,-5.156750569726826,-0.15512067709427693,-0.8558313894337707,-0.5177772007959978,-0.7048469798453065,-0.5807934536193374,-0.24576434713939319,-1.1919986946068803,-3.064977814153366,-2.120026701453412,-4.141473219799323,-2.1659491902365176,-0.8765825204185376,0.47096818553112296,8.044295174219926,3.1025698028772055,-0.8880200040834509,5.391324225030523,8.865983670181258
1.1311311311311312,0.3320850034876057,0.4603695073790319,0.45449122521999114,1.2462592389097875,0.38277246547719285,0.09106103073878008,-2.98156327292557,-2.964466211086844,-2.9653731175347953,-2.728889501139978,-2.9754806737185358,-2.9986176629708545,-1.3494798669820767,-4.988110637970391,-3.1732903341567056,-1.5619045603014048,-4.091935419661643,-5.163926146741063,-0.1503043824032185,-0.774633230281492,-0.4863578898120612,-0.7133077347975432,-0.5263956922966391,-0.15681640356753562,-1.14725982268304,-2.777897080919871,-1.9895652757070366,-4.12041883873232,-1.964412885081316,-0.5563517589829416,0.4910031305248852,8.172927092822398,3.1728403997575683,-0.801707809162636,5.47336549777604,8.898647444309153
1.1411411411411412,0.31850998887562837,0.4102371123195033,0.4226035723702282,1.2304258607353127,0.3416673575980024,0.03924666209883802,-2.983043980062387,-2.9718185529530157,-2.97008522110392,-2.7360650944803497,-2.980480400330121,-2.9997432722674953,-1.3607384869263388,-5.014466406945526,-3.192546660096753,-1.6030398018356082,-4.110582150613481,-5.167888743079838,-0.14529078459127623,-0.6922092254133023,-0.45425687247252294,-0.7208971862349488,-0.47121656677697427,-0.06761324715322403,-1.101910988897771,-2.485409374552546,-1.8566540810818992,-4.097414106566887,-1.7596726661671767,-0.23494612592520525,0.510374210748334,8.289054085227747,3.238705346313555,-0.7139869197884465,5.547344649400891,8.916925549789477
1.1511511511511512,0.3048287897455956,0.35984947791238386,0.39053468816866727,1.214183376164608,0.30038817447534816,-0.012595465808458977,-2.9844730538140625,-2.9783398653018405,-2.974471828297757,-2.74331163542269,-2.984923272822162,-2.9999735589236565,-1.37154014704009,-5.037868583406879,-3.210460586030217,-1.6439348727451861,-4.127164101666992,-5.168629772885712,-0.14008668048633494,-0.6086862015482039,-0.42151894393991796,-0.7276017672257403,-0.4153377413576823,0.021700624456277677,-1.0559925096581821,-2.188033497121239,-1.7214175016557078,-4.072407042861272,-1.55201619472993,0.08699721436857999,0.5290590096920553,8.39235956093533,3.3000289422741425,-0.624965320764808,5.613076686704591,8.92073637923028
1.1611611611611612,0.291046266584633,0.3092371312083535,0.35829922077213266,1.1975342571262075,0.25895693116279495,-0.06443165881502905,-2.985848634928962,-2.98401950340175,-2.9785267614030397,-2.750620239693074,-2.9888026545429103,-2.999308013749562,-1.381879478110687,-5.058270881362367,-3.2270094729427132,-1.6845694723633613,-4.141653545903369,-5.166147057106493,-0.13469901262546932,-0.5241940189881706,-0.3881902269815492,-0.7334090044684786,-0.35884265913524077,0.11098007375228704,-1.0098373913612306,-1.886306679457448,-1.5839860088088642,-4.045346917281222,-1.341740756358547,0.408836415674557,0.5471290077182767,8.482554621000173,3.3566818129270324,-0.5347534989710283,5.6703915115506955,8.910033907762182
1.1711711711711712,0.27716228806388304,0.2584311835215507,0.3259121237262086,1.1804811516073925,0.21739602239244762,-0.11622804121761204,-2.9871694069930474,-2.9888481599746166,-2.9822443373419745,-2.7579819163112154,-2.9921127935704463,-2.997747661567717,-1.3917571118321068,-5.075632480893514,-3.2421720176380022,-1.7249227990170823,-4.154025778470967,-5.160444859658994,-0.12913314679828136,-0.43886528821486714,-0.3543181068442817,-0.738307542980916,-0.30181638977508585,0.20007968166873372,-0.9635110887173255,-1.5807829967312728,-1.4447020069890186,-4.016184467731719,-1.129152465322079,0.7299271061212949,0.5645960053922154,8.559379255144371,3.4086571935906917,-0.44346436850190685,5.719134526908224,8.884808050740348
1.1811811811811812,0.2631803448219177,0.20746328116941004,0.2933861682350257,1.1630268907708223,0.1757281949598471,-0.16795061552343543,-2.9884337212157503,-2.9928179007360978,-2.9856196268594513,-2.7653875770575005,-2.9948488445155546,-2.9952950757388326,-1.401168989396319,-5.089918188604234,-3.2559324360455966,-1.7649735658114438,-4.164259200864772,-5.15153390182879,-0.12339578929429385,-0.35283507494123634,-0.3199488417244783,-0.7422871700040523,-0.24434547140935045,0.2888541088021438,-0.9166918565296527,-1.272031693715519,-1.304633599904264,-3.984872116458078,-0.9145654247902542,1.0496245757021256,0.5813534932928919,8.622603447927167,3.4563873623875487,-0.35121318860967676,5.759167202548841,8.845084887250026
1.1911911911911912,0.24910555105044524,0.15636555429757176,0.2607255887723149,1.1451744959331553,0.1339765190903517,-0.2195653228271885,-2.9896398486165277,-2.995922197492654,-2.988648886597308,-2.772828046212791,-2.9970068889364323,-2.991954389527319,-1.4101093011520198,-5.101098580867799,-3.2682908084268765,-1.8047000185657927,-4.172335396584885,-5.139431354639933,-0.11749443822384908,-0.26624059456267163,-0.28512116265233883,-0.7453388380481768,-0.18651774708141536,0.37715845819025573,-0.8693055204102507,-0.9606354257178964,-1.1638331966667863,-3.951364183581873,-0.6983008454459991,1.3672859854977446,0.5973500635102127,8.67202818729736,3.4997761981535405,-0.25811747422880416,5.790367597474156,8.790926746981471
1.2012012012012012,0.23494303164145702,0.10517056393661789,0.22794440900108578,1.126927185386688,0.0921643588667803,-0.27103810361572395,-2.990786146129997,-2.9981559586654685,-2.9913276895728336,-2.7802940705681545,-2.9985839542948725,-2.9877313042488263,-1.418572503318446,-5.1091501290590475,-3.2792323999428294,-1.8440799558731429,-4.178239197770598,-5.124160809026032,-0.11143682906385916,-0.1792208970173653,-0.2498832521718549,-0.7474546870056299,-0.12842219618464265,0.4648486382712423,-0.8213789145519712,-0.6471884217059483,-1.0215356773194344,-3.9156170975283118,-0.480704424741873,1.6822725887653007,0.6125625806680164,8.707486369262263,3.5382521023150844,-0.164296898893447,5.812646082521965,8.722432158772207
1.2112112112112112,0.2206979213699502,0.053911247447417085,0.19505804306985258,1.1082883810450843,0.050315118527514004,-0.32233495879154106,-2.991871057967402,-2.9995155571189596,-2.9936520104771294,-2.7877763297008724,-2.999578035132202,-2.9826330941536967,-1.4265533234653724,-5.114055306027077,-3.2887419731379763,-1.8830907512490422,-4.18195910879193,-5.10575222373372,-0.10523092309536028,-0.09191654312598975,-0.21428528472811295,-0.7486280652532508,-0.07014845614003472,0.5517817246321417,-0.7729394085775709,-0.3322945766672092,-0.8778058498939458,-3.8775896017934883,-0.26316691765268274,1.993951953879133,0.6269690778846879,8.72884359286828,3.5716826974307345,-0.06987318988750957,5.8268136151266985,8.639735659857635
1.2212212212212212,0.20637536403384554,0.002620862521427447,0.16208192977472283,1.0892617148943498,0.008439729241447326,-0.3734220107014612,-2.9928931168887236,-2.9999988551797223,-2.9956183749003316,-2.7952654465122664,-2.9999881284715664,-2.97666860801193,-1.4340467657524314,-5.115802673136469,-3.296806090631397,-1.9217093773304699,-4.183507804730612,-5.084241850990414,-0.09888489557267421,-0.004469273536518897,-0.1783780930641325,-0.7488535496660406,-0.011769270956880953,0.637816319149273,-0.7240148828406632,-0.016565480725773796,-0.7328248902009307,-3.837242957492222,-0.04666011502524725,2.3017001789934284,0.6405487828509022,8.73599884019357,3.6000070143009006,0.02502998450069782,5.833404519069653,8.543007465637654
1.2312312312312312,0.19198051155357132,-0.04866707008856237,0.1290315182998707,1.0698510352303354,-0.0334458840050665,-0.42426556395307513,-2.9938509453851623,-2.9996052267405116,-2.997223860055373,-2.8027519980220474,-2.9998135563469805,-2.9698482673772375,-1.4410481159146349,-5.114386947282848,-3.303413142110968,-1.9599124320797172,-4.182893245228872,-5.059672140070188,-0.09240712363888577,0.08297832854955713,-0.14221307222959645,-0.748126964462446,0.04663641911661495,0.722812905125388,-0.6746337024521125,0.29938160701379957,-0.5867764418566992,-3.7945411411227497,0.16947812258229078,2.6049040882388113,0.65328214242051,8.728885036601284,3.623173724787776,0.12028713571446303,5.831619465437852,8.432453000545646
1.2412412412412412,0.17751852303383708,-0.09991882492320914,0.0959222538571633,1.0500604126642403,-0.07531858373521885,-0.4748321657984873,-2.994743256771753,-2.998335576353315,-2.9984660947249284,-2.810226526413023,-2.9990543694544987,-2.962184061519999,-1.447552945981703,-5.109809047370427,-3.3085533667446443,-1.997676166942537,-4.180114849323559,-5.032091618993641,-0.08580617400269404,0.17028317964869194,-0.10584208255787073,-0.7464453988008861,0.10497986749032324,0.8066341970380746,-0.6248246901060384,0.6149258315188035,-0.439846155996122,-3.749451036979309,0.3855002419662128,2.902963399272352,0.665150845680814,8.707469487090723,3.641141232786652,0.21577108371613463,5.820981178251374,8.308312291390571
1.2512512512512513,0.16299456379016664,-0.15110053106483667,0.06276956326686584,1.0298941458778061,-0.11715539231284104,-0.5250886658626678,-2.995568856189898,-2.9961923552255327,-2.999343258436301,-2.8176795503191316,-2.99771156285124,-2.9536895390312377,-1.4535571187195606,-5.102076119825014,-3.3122188709597387,-2.034976516904128,-4.1751755226669856,-5.00155475469937,-0.07909079039202263,0.2573020420048268,-0.06931735185348732,-0.7438072230467077,0.16317257884136713,0.8891454835316055,-0.5746170977813421,0.9294448530365003,-0.2922212268854878,-3.7019426236413437,0.601059076568248,3.195292852066416,0.676137845470457,8.671754185210972,3.6538777409199925,0.31135309385155807,5.801524072425524,8.17085922532722
1.2612612612612613,0.1484138043428012,-0.20217823207968502,0.02958884052088509,1.0093567671101868,-0.15893352220617352,-0.5750022749923082,-2.996326641519662,-2.9931795740438183,-2.9998540798706577,-2.8251015763488705,-2.9957870644488636,-2.9443797961121914,-1.4590567917831314,-5.091201542805131,-3.3144036415571665,-2.071789132380802,-4.168081634577447,-4.968121792125444,-0.07226988080008229,0.34389187204530797,-0.032691377033946985,-0.7402121036286827,0.22112649556691027,0.9702149623098908,-0.5240405773967325,1.242316987402944,-0.1440899250348764,-3.6519891539679605,0.8158102562136946,3.4807695272676824,0.6862273783151922,8.621775991662767,3.661361292834297,0.40690302178091287,5.7733010762328405,8.021930223581542
1.2712712712712713,0.13378141938062393,-0.25311794644805186,-0.003604567630565478,0.988453047358793,-0.2006304056999353,-0.6245567065686976,-2.997015604201704,-2.9893028125611365,-2.9999978345145846,-2.8324831108352817,-2.9932837219863875,-2.9342680382473687,-1.464048421570346,-5.077204908865997,-3.3151035541436205,-2.1080894128794623,-4.15884298500505,-4.931869679078396,-0.06535250453986663,0.4299101699660433,0.003983174529581671,-0.735661016404447,0.2787541819691517,1.0497446872069116,-0.4731251504990013,1.5529233661271462,0.004358870594217024,-3.5995673280253158,1.0294132039423403,3.7583162450949033,0.6954049827540136,8.557606680401985,3.663579791074275,0.5022894664278965,5.736383377078631,7.863699935614591
1.2812812812812813,0.11910258669778663,-0.30388572827020005,-0.03679537602866194,0.967188001276823,-0.24222372396933578,-0.6737390468670039,-2.99763482996877,-2.98456922589403,-2.99977434156353,-2.8398146718027473,-2.9902052885289376,-2.9233671847249605,-1.4685287667680964,-5.060111985925709,-3.3143163768806057,-2.143852542351279,-4.147472761625649,-4.892880225657078,-0.05834785912332527,0.5152153291104127,0.040653563728300736,-0.7301562584549511,0.3359690056185345,1.127646392452325,-0.42190117706594776,1.8606407951003519,0.15293613970175102,-3.544657458378879,1.2415321097892615,4.028081018905425,0.7036575160304204,8.479365226506886,3.6605309906026307,0.5973799308614787,5.690860112796713,7.69534988761032
1.2912912912912913,0.10438248610575125,-0.3544478595049981,-0.0699683753525765,0.9455668917506064,-0.2836914354333983,-0.7225211134874974,-2.998183499486711,-2.978987531845732,-2.9991839600882306,-2.8470868011399117,-2.9865564065427823,-2.911694221680015,-1.4724948915816765,-5.039954842898021,-3.3120417695650066,-2.1790535261603208,-4.133987487311571,-4.851227416437647,-0.05126526698170006,0.5996672315577727,0.07726707824535002,-0.7237014582290422,0.39268531535847523,1.203805746017929,-0.37039932350663207,2.1636579173659243,0.3014531855147311,-3.487243627187638,1.45183687800386,4.290249817207979,0.7109731691259813,8.38884508702741,3.6522224681266815,0.6920409909860368,5.636838010308242,7.515800063139672
1.3013013013013013,0.08962629832348179,-0.4047879736758542,-0.10310844622439677,0.9235952341404086,-0.3250118033088987,-0.7708756030895412,-2.998660888905051,-2.97256567570296,-2.998227584476734,-2.854290076967147,-2.982342590600533,-2.89926728753341,-1.475944168640101,-5.0167955111035685,-3.308281278071502,-2.2136672295822626,-4.1184069582622085,-4.806989338425687,-0.04411416204372604,0.6831601756975479,0.11377113065776381,-0.7163015839607362,0.4488186154345153,1.2781128601828489,-0.31865052994322696,2.4605261565641854,0.44972209585876044,-3.4273138345414793,1.6600040443571515,4.544425953459921,0.7173414801158449,8.287599352508071,3.6386715674840513,0.7861384718768605,5.5744409737071905,7.325504134197615
1.3113113113113113,0.0748392038485417,-0.45488637727377496,-0.1362005731347049,0.9012788001688805,-0.36616342229033705,-0.8187761301161899,-2.999066370317155,-2.965312527166528,-2.996906639166088,-2.8614151261860177,-2.9775702087736957,-2.886105619819198,-1.4788742815705298,-4.990695059983824,-3.303038324202469,-2.247668417742733,-4.100754173110227,-4.76024791786988,-0.03690407618859006,0.7655851365128892,0.15011335587265834,-0.7079629502835595,0.5042857352525131,1.3504624854413048,-0.266685976859506,2.7518575987324994,0.5975561989191362,-3.3648601374950147,1.8657176603695405,4.790239582741407,0.7227533458283888,8.174539342930068,3.6199053214288703,0.879537631558776,5.503809624041811,7.124933972278747
1.3213213213213213,0.06002638181186921,-0.5047124902900291,-0.16922985815218747,0.8786236214419589,-0.40712524428564417,-0.8661972591105336,-2.999399412130131,-2.9572394732495435,-2.9952230726791935,-2.8684526371973127,-2.9722464627727887,-2.872229501329829,-1.481283227235887,-4.9617032668847,-3.2963181910060535,-2.28103179689948,-4.081055253349906,-4.711088646078512,-0.029644625590705253,0.8468146169974491,0.18624170766334677,-0.6986932229685685,0.5590049942942111,1.4207541809491901,-0.2145370512021998,3.0379623757946206,0.7447705122068555,-3.29987877926051,2.0686701414775257,5.027348613631773,0.7272010317938729,8.048902492086007,3.595960350246795,0.9721033519862416,5.425100793252486,6.914577618590201
1.3313313313313313,0.04519300881901103,-0.5542364057282126,-0.2021815343817588,0.8556359925876883,-0.4478766031417538,-0.913114534034014,-2.9996595793446104,-2.948359205823719,-2.9931793509836724,-2.875393372773277,-2.9663793668980043,-2.8576602050866446,-1.483169317630634,-4.9298749924003475,-3.288128003637767,-2.3137320569671673,-4.059339355463029,-4.659600297977352,-0.022345496973497515,0.92672432554364,0.22210455407579735,-0.6885014217152663,0.6128963617440543,1.4888924677954627,-0.16223531202210495,3.3183427533386407,0.8911821832849682,-3.23237030803584,2.268563076362426,5.255439371944249,0.7306781804696049,7.911021858406116,3.566882737711069,1.0637003369445779,5.338486974899961,6.694937558958827
1.3413413413413413,0.030344257780604667,-0.6034289343183203,-0.23504097913686,0.8323224739991599,-0.4883972382987236,-0.9595045045462806,-2.999846533744642,-2.938685679215703,-2.9907784501909176,-2.8822281830687726,-2.9599777258658855,-2.8424199383193534,-1.4845311814305235,-4.895269978529572,-3.2784767058552036,-2.345743915178476,-4.035638575144452,-4.605874644638186,-0.015016433789511969,1.0051934329815555,0.25765077148138615,-0.677397920927636,0.6658816104083245,1.5547869649123298,-0.10981245574255638,3.5925218412333777,1.0366109208544572,-3.162339684959832,2.465107994873648,5.474227141844807,0.7331798177318412,7.761255492630568,3.5327278849721644,1.1541933165529272,5.244155734475502,6.46652898436156
1.3513513513513513,0.015485296734900558,-0.6522616468054073,-0.2677937267928472,0.8086898941685455,-0.5286673173157547,-1.005344749218794,-2.9999600339979584,-2.9282340657991632,-2.9880238486147324,-2.8889480187552126,-2.9530511115797102,-2.8265317856373384,-1.4853677651930475,-4.857952633216496,-3.2673750322492894,-2.377042160770167,-4.009987844054147,-4.550006161003482,-0.007667222344231433,1.0821048158865942,0.292829837058223,-0.6653944484109034,0.7178844645363566,1.618352507522421,-0.05730028114328434,3.8600449008308715,1.1808794148468849,-3.089796380705735,2.6580270921984948,5.683456585034605,0.7347023576275389,7.5999850327745975,3.493560343051385,1.2434472580101499,5.142309082223925,6.229878045414168
1.3613613613613613,0.0006212876651105969,-0.7007069137105613,-0.300425481289711,0.7847453516000527,-0.5686674572172011,-1.0506138956667885,-2.999999935666939,-2.9170207097444854,-2.9849195182101385,-2.8955439442602335,-2.945609838913179,-2.810019651573963,-1.485678334206165,-4.817991802336762,-3.2548354763287395,-2.40760170057799,-3.982424819544882,-4.492091730022879,-0.0003076778810527365,1.1573452854895554,0.3275919194904229,-0.6525040819284338,0.7688307411835781,1.6795092481038045,-0.00473065414747964,4.120480544437811,1.3238137442261007,-3.0147544602420027,2.8470539071590224,5.882902039261438,0.7352436053817015,7.427614236492275,3.449453624681631,1.331327582188539,5.033162811531859,5.985520108968885
1.3713713713713713,-0.014242614685630314,-0.748737942473921,-0.3329221282537419,0.7604962162905125,-0.6083787446114783,-1.0952916375962674,-2.999966191130646,-2.905063079091385,-2.9814699154140394,-2.9020071510952237,-2.93766494057865,-2.7929082026825887,-1.4854624729837878,-4.775460530224748,-3.240872254587105,-2.4373976054196564,-3.9529897678347474,-4.432230344401652,0.0070523693551019255,1.2308058016021552,0.3618879676824799,-0.638741243562284,0.8186484847872446,1.7381827399342102,0.04786452749907255,4.373421823953237,1.4652437712574056,-2.9372326553142614,3.031933952745817,6.07236769798439,0.7348027586589829,7.244567458820555,3.4004899963075346,1.4177003856420107,4.916945806036999,5.733998024740359
1.3813813813813813,-0.029101263998921344,-0.7963288119015466,-0.3652697467091998,0.7359501307672736,-0.6477827545406357,-1.1393587487743975,-2.999858849418363,-2.892379716312412,-2.97767997141046,-2.9083289712519855,-2.9292281411525027,-2.775222809359861,-1.4847200854073845,-4.7304358098652255,-3.225501266693956,-2.466405157140838,-3.921725441111532,-4.370522807140309,0.014403088058066036,1.3023816710515284,0.3956697972943775,-0.6241216918254906,0.8672680946577923,1.7943040033538618,0.1004533695687968,4.618487206193123,1.6050035210643614,-2.85725442422806,3.2124252972358533,6.251687673548844,0.733380407081106,7.051288083403392,3.346760251122401,1.5024326675591517,4.793899318698514,5.4758604096113
1.3913913913913913,-0.04394952356261331,-0.843454503850016,-0.39745462035253926,0.7111150106740849,-0.6868615680232486,-1.1827970939429884,-2.9996780559551084,-2.8789901875371378,-2.9735550818440237,-2.9145008906490313,-2.920311830331248,-2.75698948756792,-1.483451394513942,-4.682998323894556,-3.2087400519631943,-2.494599896194993,-3.888676949071267,-4.307071432018292,0.021734659787156094,1.3719727301988198,0.4288901749121576,-0.6086625114790177,0.9146224451215492,1.8478095749614636,0.15300401662530305,4.855321433045219,1.7429315453589993,-2.774847998536117,3.388299094480004,6.420725946727657,0.7309785300042498,6.848236915359877,3.288363464078376,1.5853925611575832,4.664276226134888,5.2116599569612845
1.4014014014014013,-0.05878226744644699,-0.8900909320946164,-0.4294632483632651,0.6859990448967059,-0.7255977882581686,-1.2255896367055448,-2.999424052219668,-2.864915030607878,-2.9691010960062094,-2.920514562607214,-2.9109290354927677,-2.7382348406226904,-1.4816569419314025,-4.633232177572028,-3.190607742262345,-2.5219576696240438,-3.8538916254062268,-4.241979745143759,0.029037292862955918,1.4394835111988733,0.4615028996783289,-0.592382101011525,0.9606469980839162,1.8986415400297634,0.20548468714085288,5.083596265215135,1.8788712692992533,-2.6900464162682027,3.559340062186095,6.579376205952627,0.7276004925636097,6.635890543975634,3.225406729862044,1.666449568981431,4.5283402615829615,4.941951778021632
1.4114114114114114,-0.07359438166910043,-0.9362149683389045,-0.46128235572708887,0.6606106952211056,-0.7639745554615611,-1.2677204444287673,-2.999097175315722,-2.85017570213806,-2.964324305519703,-2.9263618213336997,-2.9010933936375283,-2.7189860012102542,-1.4793375869635745,-4.58122462489125,-3.171125011536783,-2.5484546793034655,-3.817418889768242,-4.175352188655877,0.03630123621485598,1.5048233917398735,0.493462882216703,-0.5753001577456558,1.0052799078159027,1.94674754849543,0.2578637083711186,5.303011108928047,2.012671320498356,-2.602887541370407,3.725346907261212,6.727561579990777,0.7232510399950087,6.414739683361461,3.158004884877169,1.7454748015321186,4.386365229861269,4.667291781887187
1.4214214214214214,-0.08838076535395553,-0.9818044653350985,-0.49289890304865114,0.6349586955182756,-0.8019755603145006,-1.3091746902091825,-2.998697857456708,-2.8347945237438394,-2.959231432546876,-2.9320346953925576,-2.8908191227847935,-2.6992705737876097,-1.4764945053273761,-4.5270657890049,-3.1503140221322474,-2.57406753031214,-3.779310105741338,-4.107293827626426,0.043516793163156285,1.5679067280829866,0.5247262206968909,-0.5574376605404116,1.0484621178008584,1.9920808149424196,0.3101095509015863,5.513293525547397,2.1441858392843756,-2.5134140690571343,3.8861326975177803,6.865234268216767,0.7179362902461557,6.1852874991407845,3.086280214320464,1.8223412186324417,4.238634207730598,4.3882351004172335
1.4314314314314314,-0.10313633187092885,-1.0268382770962932,-0.5243000958327293,0.6090520504508958,-0.8395850560031941,-1.3499386519648806,-2.998226625365102,-2.8187946276183222,-2.95382961754902,-2.9375254211396298,-2.8801209928987554,-2.679116577517903,-1.4731291875461254,-4.470848378133544,-3.1281983681076664,-2.5987732792845892,-3.739618435363482,-4.03791006116405,0.05067433511868292,1.6286529713022515,0.5552502738947903,-0.5388168500653266,1.090137449512211,2.0346001030583376,0.36219086278008206,5.714199624646454,2.2732747693841304,-2.42167351681465,4.041525179280882,6.992375072986931,0.7116637248929387,5.948047929099275,3.010362145475881,1.896923872895421,4.085438733039602,4.1053345638355125
1.4414414414414414,-0.11785600996174542,-1.0712962761926859,-0.5554733932145102,0.5829000336983586,-0.8767878688386459,-1.389999708721039,-2.997684099586862,-2.8021999016158152,-2.9481264066234947,-2.942826456098703,-2.8690142964191354,-2.6585523898835297,-1.4692434370034506,-4.412667398121087,-3.104803015738171,-2.6225494826007214,-3.69839869074072,-3.967306338677739,0.05776431518303493,1.6869867667035925,0.5849937311168284,-0.5194612066285913,1.1302526830268764,2.0742696950992867,0.41407650315115063,5.90551434162316,2.399804128283904,-2.327718200834198,4.191367040666222,7.10899283893886,0.7044421783787205,5.7035440055576885,2.9303869283860813,1.969100154642799,3.9270779860176788,3.8191392323966653
1.4514514514514514,-0.13253474484607267,-1.1151593681349437,-0.5864065161211953,0.5565121856979651,-0.9135694074472169,-1.4293463341660322,-2.997070993721801,-2.7850349340108598,-2.9421297384463863,-2.9479304922554865,-2.8575148184701584,-2.63760669111339,-1.4648393676632194,-4.352619862785733,-3.0801542414152956,-2.6453742442662547,-3.655707183298092,-3.8955878822063146,0.06477728163277141,1.7428380364785816,0.6139166788674846,-0.4993954255479533,1.1687576294124649,2.111059346950163,0.46573557530985,6.087051601483864,2.523646256596578,-2.2316051976941367,4.33551612052554,7.215123804319006,0.6962818255973202,5.4523061870172,2.8464973050878832,2.038750037594724,3.7638579660366815,3.5301929890282935
1.4614614614614614,-0.1471674993059785,-1.1584095028583765,-0.6170874548489118,0.5298983109014488,-0.9499156705280969,-1.4679680875624292,-2.9963881135707413,-2.767324958093539,-2.935847930848615,-2.952830469245363,-2.845638806820914,-2.616308409553106,-1.459919401461712,-4.290804503196485,-3.054279567157659,-2.6672262633353387,-3.6116015712106786,-3.8228594156683497,0.07170389127106937,1.796142045722956,0.6419806641516208,-0.4786453900601284,1.2056051948594426,2.1449442294141674,0.5171374590930924,6.2586543709252,2.644680045845007,-2.133396291151172,4.4738455632730165,7.310830869675954,0.6871941678427422,5.194870706373862,2.7588421686204434,2.1057563246302813,3.596090667107056,3.2390331973855524
1.4714714714714714,-0.16174925474621848,-1.2010296833317726,-0.6475044760405975,0.5030684745473846,-0.985813253178144,-1.5058556021040692,-2.9956363562003054,-2.749095796758633,-2.929289667053668,-2.9575195874104647,-2.8334029416689615,-2.594686668099212,-1.4544862653790733,-4.227321476981425,-3.027207693950931,-2.688084880725738,-3.5661407055548886,-3.749224901832422,0.0785349226306241,1.8468394520216018,0.6691487543153414,-0.4572381417715713,1.2407514365617551,2.175904856407331,0.5682518425288805,6.420194601320475,2.7627911441531126,-2.0331579039481653,4.606243920021569,7.3962027894576465,0.6771920171511949,4.93177794271422,2.6675762130314666,2.1700048928995166,3.424093255299965,2.946189429275094
1.4814814814814814,-0.1762750122279103,-1.2430039713244714,-0.6776461290522523,0.4760329989514511,-1.021249351788862,-1.5430005708166634,-2.9948167089262823,-2.7303738072417105,-2.9224639816053335,-2.961991320701208,-2.8208243053176547,-2.5727707318102504,-1.4485429881978704,-4.162272078745625,-2.9989684331405795,-2.707930125276243,-3.5193844757147517,-3.6747872877512795,0.08526128901183402,1.8948763388703878,0.69538559334144,-0.4352018486607387,1.2741556103809635,2.203927000771026,0.6190487526650656,6.571573065666456,2.8778721394161266,-1.930961014588803,4.7326151966599355,7.471353292205151,0.6662894790634555,4.663570823383353,2.5728595756181747,2.231384937551759,3.2481872512019123,2.652182264918352
1.4914914914914914,-0.19073979347321046,-1.284317490374542,-0.7075012516966589,0.4488024593179881,-1.05621176752447,-1.5793957301049928,-2.9939302482165138,-2.7111858261502544,-2.91538024601383,-2.9662394293971155,-2.807920351816062,-2.5505899567994295,-1.4420928969573505,-4.095758452643758,-2.9695926361047627,-2.726742758895684,-3.4713936545707056,-3.5996482593458325,0.09187405134060318,1.9402042332705176,0.7206574545279174,-0.41256577064941397,1.3057802103595912,2.2290015984477383,0.6694985855014437,6.7127190929566325,2.9898227195996867,-1.8268810590800797,4.852878849696452,7.53642013515568,0.6545019338376896,4.39079326266949,2.4748574726440467,2.289789213331865,3.068697720405808,2.3575221690336434
1.5015015015015014,-0.205138641838659,-1.3249564260097322,-0.7370589753553598,0.42138767907776076,-1.0906889083940356,-1.6150348410547561,-2.992978138514311,-2.6915591149323688,-2.9080481541487764,-2.970257972621479,-2.794708876628517,-2.5281737405050384,-1.4351396131127565,-4.027883308115863,-2.939112122437883,-2.7445043206532214,-3.4222297439890967,-3.523908005766181,0.09836443083040639,1.9827801078927998,0.74493228949047,-0.38936022276820886,1.3355910001788776,2.2511246417927206,0.7195721349510507,6.843590203827574,3.098549809901101,-1.7209978176898062,4.9669697308806064,7.591564099149139,0.641846016145073,4.113988643074819,2.37373982977266,2.345114273285983,2.8859524749304484,2.0627084452299016
1.5115115115115114,-0.2194666232549248,-1.364908023281122,-0.7663087294514006,0.3937997247583709,-1.1246697899345215,-1.6499126686015113,-2.9919616309834387,-2.6715213059196854,-2.900477707407278,-2.9740413206242162,-2.781207986398831,-2.5055514734262077,-1.427687048409782,-3.9587496397543176,-2.907559606877513,-2.7611971696602446,-3.371954821119642,-3.4476649940976016,0.10472382143359764,2.0225663682670105,0.7681797734422849,-0.3656165359489939,1.363557036684525,2.2702970628167054,0.7692406207578983,6.964171651670341,3.20396768658307,-1.613395286817422,5.074837981786203,7.636967929772595,0.6283395932826545,3.8336983447448603,2.2696809084542124,2.3972607038112876,2.700281288334324,1.7682282707176142
1.5215215215215214,-0.23371882713074393,-1.4041605816771936,-0.795240245276994,0.36604990039528057,-1.1581440345252716,-1.6840249586828433,-2.9908820621757437,-2.651100349074694,-2.892679199685265,-2.977584166807146,-2.7674360688719672,-2.482752492402988,-1.4197394004849706,-3.888460452226566,-2.874968625208993,-2.7768045265955124,-3.3206313859953793,-3.371015754919883,0.11094380206729636,2.0595308255053095,0.7903713467167804,-0.3413670154846996,1.3896506856310162,2.2865246071724528,0.8184757153018722,7.074475873703022,3.305998067366943,-1.5041615361284641,5.176448879704395,7.67283523068636,0.6140017419397745,3.550460328212864,2.1628589294880953,2.446133355280926,2.512015127153333,1.4745558128638834
1.5315315315315314,-0.247890367218914,-1.4427034474932212,-0.8238435591719304,0.3381497414929662,-1.191101869358011,-1.7173684134930747,-2.9897408526225266,-2.6303244595660007,-2.884663202179923,-2.980881539465841,-2.7534117630336095,-2.4598060355109874,-1.4113011482035382,-3.8171184911316343,-2.8413734593826794,-2.7913105137268803,-3.26832221091535,-3.2940546791689456,0.11701614859955908,2.093646655118119,0.8114802525111157,-0.316644897204631,1.413847629820728,2.2998176997108772,0.8672495692227642,7.174541856773288,3.4045701783526,-1.393388551152185,5.271782636343914,7.699389315047284,0.5988527235561723,3.2648077751820637,2.053455694969905,2.491641567475261,2.321485401146788,1.1821514286503145
1.5415415415415414,-0.2619763824422749,-1.480527003737535,-0.8521090150501933,0.31011100854728896,-1.2235341230897305,-1.7499406649623115,-2.9885395053508095,-2.6092220662879493,-2.876440548050696,-2.983928813222223,-2.7391539295255103,-2.436741198632153,-1.4023770467467773,-3.7448259806194937,-2.806809062078811,-2.8047001932852456,-3.2150901920745802,-3.216873826690708,0.12293284558193444,2.1248923425259716,0.831481570840302,-0.29148430142113085,1.436126869838159,2.3101913024407272,0.9155348357986526,7.264434422891526,3.4996207975025584,-1.2811720615965214,5.360834150974171,7.716872020884296,0.5829139583115364,2.9772677916246693,1.9416562098085492,2.53369938905378,2.1290232346798064,0.8914609476322539
1.5515515515515514,-0.2759720376776814,-1.5176226576623133,-0.8800272662738196,0.28194568014173405,-1.255432221208988,-1.7817402465835894,-2.9872796043256526,-2.5878217614337307,-2.868022316965931,-2.98672172012215,-2.7246816213918033,-2.4135868937546565,-1.3929721224618234,-3.6716843685512233,-2.7713109809542,-2.816959604049133,-3.1609982038888402,-3.1395627468189096,0.12868609771490516,2.1532516159114055,0.850352248703479,-0.2659201847110619,1.4564707176021054,2.317664765729541,0.9633046940163439,7.344243439688711,3.5910942748034245,-1.1676113556854943,5.443612719774109,7.725542496192702,0.5662079977879033,2.688360177020087,1.8276483039730707,2.5722257903089627,1.9349587614093338,0.602915038554201
1.5615615615615615,-0.28987252449605044,-1.5539828260120296,-0.907589276874637,0.25366594563176,-1.2867881801490983,-1.8127665637132457,-2.9859628128197255,-2.566152251223545,-2.8594198195616842,-2.9892563603723827,-2.710014055208676,-2.390371809046298,-1.383091667487191,-3.5977940799250248,-2.734915282803467,-2.8280757960016722,-3.1061089564434665,-3.0622083112514145,0.13426834103314372,2.178713367090938,0.8680711264753985,-0.2399882896031336,1.474864782979487,2.3222616735829535,1.0105328702736642,7.414082961153127,3.6789425292868714,-1.0528090808776653,5.520141703261885,7.725675959392163,0.5487584963475376,2.3985962630948023,1.7116222565977708,2.6071448684543377,1.7396204442702583,0.31692865934810754
1.5715715715715715,-0.3036730618566404,-1.5896009180876631,-0.9347863221260186,0.22528419743305725,-1.3175946001844134,-1.8430198624704806,-2.9845908717113327,-2.544242307881633,-2.8506445818386608,-2.991529212691553,-2.695170582646834,-2.367124370737476,-1.3727412341680563,-3.5232542792388486,-2.6976584778653736,-2.838036862925563,-3.05048485647619,-2.984894559443691,0.13967225379793893,2.2012715611185087,0.8846189605472782,-0.21372509224951358,1.4912979537236322,2.3240096838346083,1.0571936586574822,7.474090304119358,3.76312502315929,-0.9368710313768531,5.590458153778627,7.71756244064747,0.5305901812702345,2.1084778249605023,1.5937704230385705,2.6383860447130143,1.5433344225842092,0.0339005898298268
1.5815815815815815,-0.3173688967538074,-1.6244713167290832,-0.9616099884683036,0.1968130229311016,-1.3478446571484397,-1.872501197362368,-2.983165597712147,-2.522120722948146,-2.841708329522576,-2.993537144250046,-2.6801706625131922,-2.3438727068414997,-1.3619266292758299,-3.448162642405118,-2.6595774445019797,-2.8468319728060134,-2.9941878722837347,-2.9077025566838977,0.14489076708459986,2.220925135358416,0.8999784422519466,-0.18716774816743764,1.5057623690172088,2.3229403640700372,1.1032619397427936,7.5244250660678915,3.8436087133558203,-0.8199059228977887,5.654612405089722,7.701505509382969,0.5117288216951943,1.8184960670821795,1.474286865933614,2.6658842524908337,1.3464238879341366,-0.24578695398265893
1.5915915915915915,-0.3309553048145647,-1.6585893573218524,-0.9880521727929716,0.16826519603093795,-1.3775320930148762,-1.901212397760399,-2.9816888815258875,-2.4998162620038067,-2.8326229724125107,-2.995277420174076,-2.665033833315077,-2.3206446127320213,-1.3506539080470796,-3.372615138777029,-2.620709354474867,-2.8544513959165094,-2.9372794029208404,-2.83071026496155,0.14991707505309798,2.2376778887878217,0.9141342131185217,-0.16035403614359103,1.5182533869155066,2.3190890240952156,1.14871319786252,7.565268089844039,3.9203679808947243,-0.7020251552013121,5.712667626238613,7.677820993126488,0.492201196413248,1.529130686046912,1.3533669912766655,2.689580115940492,1.149208490264101,-0.5217686253755147
1.6016016016016015,-0.3444275908453565,-1.6919513049378863,-1.0141050810920604,0.13965366836767146,-1.4066512053847642,-1.9291560333539628,-2.9801626859392196,-2.4773576208773296,-2.8234005887410425,-2.9967477125896753,-2.6497796863870757,-2.2974675185895457,-1.338929368057361,-3.2967058237896216,-2.5810915990386216,-2.860886530467701,-2.879820152038717,-2.7539924266913753,0.15474464489067088,2.251538362306302,0.9270728765117396,-0.13332230040086124,1.5287695459994732,2.312494545744201,1.1935235368000434,7.596820380919183,3.9933845384673106,-0.583583250759176,5.7646993418481145,7.6468356926072545,0.4720350605562311,1.2408490116444995,1.2312071904654687,2.7096292003928655,0.9520037754795823,-0.7936961740649195
1.6116116116116117,-0.3577810893265523,-1.7245543297220927,-1.0397612264806804,0.11098700151578116,-1.4351968359248768,-1.9563353787050701,-2.978589043846147,-2.4547733833974945,-2.814053409569085,-2.997946277953382,-2.634427839617404,-2.2743684587214292,-1.3267595429459773,-3.2205266426625294,-2.540761716067112,-2.866134744280057,-2.8218700066876434,-2.677620461305747,0.1593672264155852,2.262519710842767,0.9387830057204334,-0.10610720530489447,1.5373125215597427,2.303199210800622,1.237669693859587,7.61930198280163,4.062647316753555,-0.465161763660916,5.8107949211150185,7.608886097804316,0.4512591112308231,0.9541052273228985,1.1080044892348724,2.7264221188814517,0.7551206556360057,-1.0612385970650138
1.6216216216216217,-0.37101116485325064,-1.7563964806392363,-1.065013426601767,0.0822692019046509,-1.4631643578041806,-1.9827543770270948,-2.976970056207189,-2.4320919807437598,-2.80459380323746,-2.9988717509119946,-2.618997911807392,-2.251374042752536,-1.31415119600812,-3.144167245555353,-2.499757318422934,-2.8701990782887403,-2.7634879213857624,-2.6016623746832797,0.1637788613317285,2.2706395680585123,0.9492551485684941,-0.07873927499782858,1.543887076642837,2.291248527784941,1.2811290522733572,7.632950816156637,4.128152330006415,-0.34662934358203756,5.851053037776808,7.564317109394921,0.429902952144519,0.6693396706412358,0.983956204330255,2.739764588327058,0.5588649126157463,-1.324082215719642
1.6316316316316317,-0.38411321252108876,-1.787476657696883,-1.0898548004234823,0.0535129656076461,-1.490549662176711,-2.008417603308408,-2.9753078899446237,-2.4093416524413427,-2.79503425989627,-2.999522689114366,-2.6035094976943896,-2.228510428676723,-1.3011113136712353,-3.0677148145112456,-2.4581160237746915,-2.873074270678096,-2.704731807733153,-2.526182681337881,0.16797389212418418,2.2759199044491982,0.958481828629948,-0.051257063396444875,1.5485010082987967,2.2766910583337623,1.323879651907447,7.638021487116106,4.189902521494275,-0.22762251985557214,5.885583103354463,7.513480769797454,0.4079970572717482,0.3869782139161373,0.8592596087203503,2.7492360249896404,0.36353673600784475,-1.581930681599502
1.6416416416416417,-0.39708265825583045,-1.8177945827613666,-1.1142787644408534,0.024731186284237705,-1.5173491437605282,-2.033330226899482,-2.9736047757751,-2.3865504090388345,-2.785387376132118,-2.9998980596721907,-2.5879821436650587,-2.205803297752748,-1.2876470988728357,-2.991253902469945,-2.4158753860606863,-2.874756085693256,-2.6456584298271144,-2.451242339251899,0.17194697058641817,2.278386879648425,0.9664575431374701,-0.02369951473777574,1.5511650893757267,2.259578243869035,1.3659001982312944,7.6347840701565985,4.247907589437347,-0.10825738054325029,5.914504675985512,7.456735007735972,0.38557273360820865,0.10743172484409058,0.7341116060876303,2.754812059085895,0.16943029571808665,-1.8345049142193943
1.6516516516516517,-0.4099149590856249,-1.8473507690843316,-1.1382790282943955,-0.004063302671976778,-1.543559685563504,-2.057497973679486,-2.9718630059809,-2.3637459964986784,-2.7756658397121883,-2.9999972482606374,-2.5724353241827282,-2.1832778312218553,-1.2737659643572956,-2.914866284578181,-2.373072828790961,-2.8752415856038867,-2.586323305711421,-2.3768986971990227,0.17569306597019438,2.2780706897313623,0.9731787576807513,0.0038943291778473026,1.5518930062110705,2.239964233224265,1.4071700695199283,7.6235228707917315,4.302183794113574,0.011336316995368634,5.937946847162991,7.394442399977166,0.3626620830613163,-0.16890439351502096,0.6087084152723321,2.7564863260794876,-0.02316665034595644,-2.081542973756015
1.6616616616616617,-0.4226056033549086,-1.8761464896575433,-1.161849589819537,-0.03285773778269836,-1.5691786428076637,-2.080927087915463,-2.9700849321211393,-2.3409558623232685,-2.76588241446309,-2.9998200561146673,-2.556888418949153,-2.1609586888183845,-1.2594755259094739,-2.8386308219736143,-2.3297455803727267,-2.8745291324000557,-2.5267806150690966,-2.3032054543674714,0.17920747274980786,2.275005410308785,0.9786438977975769,0.03148539669524702,1.5507012925720038,2.2179057118619077,1.4476693222610137,7.604535173173787,4.352753746846673,0.1310287948297173,5.956047608685765,7.326968953612109,0.3392979635244693,-0.44165058438740346,0.4832452652819157,2.7542592134657937,-0.21397311334986568,-2.3227998721533964
1.6716716716716717,-0.43515011087903777,-1.9041837445133458,-1.1849847295416986,-0.06163943505123411,-1.5942038261044935,-2.1036242939240513,-2.968272962684187,-2.318207123432057,-2.756049925301243,-2.999366696495539,-2.5413606908177737,-2.1388699890391973,-1.2447835955432613,-2.762623338168295,-2.285930611636873,-2.8726183865081967,-2.46708311334534,-2.2302126320616433,0.18248581799270625,2.2692288361900728,0.9828533375662752,0.05903465377175707,1.5476092601980602,2.193461733281254,1.4873786947423824,7.578129977522224,4.39964618162314,0.2506905508281534,5.9689532021024405,7.254682911969937,0.31551394918246345,-0.7104434419226351,0.3579161014113268,2.7481378293777063,-0.40271519538106304,-2.558047326179164
1.6816816816816818,-0.4475440330388366,-1.9314652270874109,-1.2076790046328423,-0.09039579941959602,-1.618633483934213,-2.1255967576423043,-2.966429560682561,-2.2955265357978716,-2.7461812434304163,-2.9986377906388246,-2.525871264472319,-2.117035291132513,-1.2296981746633802,-2.686916508109306,-2.241664575735627,-2.869510302553646,-2.4072820524644434,-2.157966557230936,0.18552406832903637,2.2607823183784017,0.9858093853133191,0.08650317105716304,1.5426389262981088,2.166693553179642,1.5262796087992783,7.544626732105598,4.442895710113845,0.37019265192603257,5.976817452905266,7.177953586965813,0.29134429009451956,-0.9749359405130491,0.23291330295202783,2.7381359566848174,-0.5891263762549244,-2.7870734561498267
1.6916916916916918,-0.459782952814349,-1.9579942897593194,-1.229927242346223,-0.11911433409106018,-1.6424662844823943,-2.146852048210565,-2.964557241191561,-2.272940465843727,-2.736289271720849,-2.9976343631960924,-2.510439105881399,-2.095477578761964,-1.2142274472189514,-2.6115797599479627,-2.196983750573533,-2.865207122205373,-2.3474271082821714,-2.086509857547813,0.18831853651311706,2.2497105991427646,0.9875162665543038,0.11385219044212376,1.5358149383511148,2.1376644668918683,1.564354169704174,7.504354064291007,4.482542560901365,0.4894070233921468,5.979801091688088,7.0971502204010335,0.2668238711007884,-1.2347975908105155,0.108427412898223,2.7242739928314537,-0.7729477656314856,-3.009682434173456
1.7017017017017018,-0.47186248475719256,-1.9837749086849783,-1.2517245329469093,-0.14778264969366325,-1.6657012968875136,-2.167398099666592,-2.9626585688328597,-2.250474863594772,-2.726386930283162,-2.996357837183256,-2.4950830025366404,-2.0742192452972867,-1.1983797728675007,-2.536679189504881,-2.1519239839257898,-2.8597123641473967,-2.2875663148931102,-2.015881467733418,0.1908658875702934,2.236061645889703,0.9879801042902605,0.1410431909336686,1.5271644965557365,2.106439650593587,1.6016017343298543,7.45764851495008,4.518632303737419,0.6082067332168606,5.978071064434602,7.012640876453048,0.24199043788964758,-1.4897145247515198,-0.01535312001044531,2.706578875706879,-0.9539283209560239,-3.225694085864845
1.7117117117117118,-0.4837785178777413,-2.0088116480330775,-1.273066222156461,-0.17638847326097057,-1.688337971953091,-2.1872431728461974,-2.960736115502362,-2.228155237573592,-2.7164871422490253,-2.994810028449328,-2.4798215444788205,-2.0532820806790526,-1.182163348433569,-2.4622774873763897,-2.1065206413896007,-2.853030811230061,-2.2277460058910883,-1.9461166468080124,0.19316318992432122,2.2198864845331245,0.987208896784325,0.16803795371953875,1.5167172742679111,2.073086006714394,1.638363631562143,7.404853280275049,4.551215559672528,0.7264662707719935,5.97179983405114,6.924791367314484,0.21692156289154063,-1.7393895121770413,-0.13824218664147736,2.68508399588697,-1.1318250318928733,-3.4349434495720033
1.7217217217217218,-0.4955317648842335,-2.0331096237356,-1.2939479031308498,-0.20491965700735051,-1.7103761223779859,-2.206395817581627,-2.958791690874962,-2.206006631421059,-2.7066028197693277,-2.992993139680075,-2.4646731061135156,-2.0326872598012473,-1.165579700163554,-2.388433878588464,-2.060808557305719,-2.8451684948626723,-2.168010762659854,-1.8772470059253203,0.19520866160215605,2.2012390330333056,0.9852124929460867,0.1947986262867611,1.5045053367580814,2.0376720139655187,1.6748015247620742,7.346316964808366,4.58034769791513,0.8440618189219435,5.961164675194922,6.833964213669162,0.19165189083125966,-1.9835419118849273,-0.260056250020142,2.6598290956304282,-1.3064030720718876,-3.637280297214346
1.7317317317317318,-0.5071200477669322,-2.056674466859975,-1.314365407991418,-0.23336418687592772,-1.731815902558168,-2.2248648352847855,-2.956827566354329,-2.1840536022191026,-2.696746850239294,-2.9909097539517533,-2.4496558288148638,-2.012455332352299,-1.1486337883782722,-2.3152040746675135,-2.0148219887786873,-2.836132676717109,-2.10840336975105,-1.8093005464342555,0.19700006461563774,2.1801759357466395,0.9820025654525903,0.22128778546389163,1.4905630586108163,2.0002675823457383,1.7106121409661483,7.282392349234371,4.606088520289532,0.9608715187962105,5.946346964379742,6.740517641433385,0.16615616212873263,-2.2219075601805827,-0.3806145649507826,2.6308601550545685,-1.4774359191064406,-3.8325686208751364
1.7417417417417418,-0.5185393164220758,-2.0795122867077325,-1.3343147989292716,-0.26171019083837044,-1.7526577880129355,-2.2426592419982043,-2.9548463542669228,-2.1623202004864073,-2.6869320827587617,-2.988562827850762,-2.4347876043132803,-1.99260621405235,-1.1313332108549223,-2.242640237963151,-1.9685945729155383,-2.825931827819705,-2.0489647773869866,-1.742301707798526,0.198535111294423,2.1567563991958565,0.9775925817358608,0.2474684992608265,1.4749270400792738,1.9609439134474982,1.7456623574757373,7.2134351762224185,4.628503891048794,1.076775726468128,5.927531467270512,6.644804615933424,0.1404497422507962,-2.4542386001992753,-0.49973984445009734,2.598229265954828,-1.6447054439786228,-4.0206860893103595
1.7517517517517518,-0.5297856282916505,-2.1016296337415934,-1.353792370667652,-0.28994594692667136,-1.7729025544880403,-2.259788231992414,-2.9528506884120675,-2.1408299518128886,-2.6771713088859403,-2.985955684175637,-2.420086058860259,-1.9731591792221428,-1.1136855930334126,-2.170790958026424,-1.92215924821715,-2.8145756051161452,-1.9897340711069955,-1.676271424994147,0.19981187126730532,2.131042029836744,0.9719977637618977,0.2733043873849092,1.4576360226953284,1.9197733663435288,1.7799497072492514,7.1398029573442585,4.649094736042741,1.1916572608199942,5.904905624999401,6.547171914448981,0.11456832290986085,-2.680303255450454,-0.6176259223987373,2.561994493769177,-1.80800197101334,-4.201523478538476
1.7617617617617618,-0.5408551477568344,-2.123033462439783,-1.3728029305989058,-0.31805989097813325,-1.7925512567875899,-2.2762611419841297,-2.9508432200211745,-2.119605840094084,-2.667472982757099,-2.983092004238384,-2.40556853816083,-1.9541328546168772,-1.0956985820811636,-2.099701239818121,-1.8755196032249932,-2.802074825601087,-1.9307484485581696,-1.6112271949967445,0.20082877141273853,2.1030966743620136,0.9652276984045548,0.29875968031726646,1.4387308044233513,1.8768293292925735,1.8134723056438773,7.061853803822004,4.669404394056144,1.3054016419127663,5.878658841255387,6.447959237821735,0.08854757002321101,-2.899885551198338,-0.7346010194231667,2.5222197282229537,-1.9671243097814397,-4.3749840806578675
1.7717717717717718,-0.5517441454706481,-2.143731094172998,-1.3913506143937666,-0.3460406240758297,-1.81160520738587,-2.292087416045405,-2.9488266137463666,-2.098670292322222,-2.6578456440933675,-2.9799758197826387,-2.3912520930617918,-1.9355452144567171,-1.0773798411686704,-2.029412503495453,-1.8286776787665764,-2.7884414381108846,-1.8720432034141952,-1.5471831519646828,0.20158459539189413,2.0729862630459865,0.9572910366463188,0.32379927683882215,1.4182541546316358,1.8321860974614896,1.8462288286502968,6.979945283598568,4.688437386166797,1.4178973192186675,5.848981771814792,6.3474983616080465,0.06242308244226713,-3.112784987425414,-0.8504080379687764,2.4789745232207547,-2.1218797603834503,-4.540983095006183
1.7817817817817818,-0.5624489976325274,-2.163730180196036,-1.4094328157748834,-0.3738769196679135,-1.8300659548694247,-2.307276571269669,-2.9468035436829116,-2.078045164886661,-2.6483011795898297,-2.9766115045365984,-2.3771534659815003,-1.9174135765843743,-1.0587370439700465,-1.9599625955018334,-1.7816569928913235,-2.773688492883996,-1.8136517163897055,-1.4841501507203072,0.20207848277294407,2.040778656595739,0.948202512459234,0.34838879990126553,1.3962507291403992,1.7859187568199775,1.8782184897447465,6.894433306957225,4.70517444087794,1.529035889114624,5.816065618095195,6.24611232705135,0.036230351562332785,-3.3188161672404277,-0.9646799413877858,2.4323339265811903,-2.27208409366699,-4.699447005726796
1.7917917917917918,-0.5729661852076597,-2.1830386648424094,-1.4270471984880482,-0.4015577303502512,-1.8479352622588414,-2.321838164256392,-2.9447766894297063,-2.057751731332784,-2.638851320799907,-2.973003765419068,-2.3632890780647946,-1.8997545996792604,-1.0397778694020088,-1.8913858106634767,-1.7344799922625136,-2.757830108999481,-1.7556054533021792,-1.4221358581298211,0.20230992775550438,2.006543496935067,0.9379781249068236,0.37249465074435145,1.3727669855892537,1.738103074323816,1.9094410154374515,6.805671042658815,4.719723403789075,1.638712301079181,5.782129195681776,6.144114671959514,0.010004721835274566,-3.51780838468558,-1.0772925960991842,2.382378300235672,-2.4187508608420387,-4.850312949741266
1.8018018018018018,-0.5832922930940493,-2.2016647490066474,-1.444191684602282,-0.42907219429800036,-1.8652222289299085,-2.33578175847199,-2.942748732191909,-2.0378106715250794,-2.629507630360791,-2.969157633417313,-2.3496693462497538,-1.8825842814571405,-1.0205099966139415,-1.8237129249781332,-1.6871680358585093,-2.7408814398093377,-1.697893374133814,-1.361144851982379,0.202278777504381,1.9703520623077395,0.926635093117909,0.3960840611672449,1.347827288482901,1.6888153944627948,1.9398966195985992,6.714007866310027,4.732193587033024,1.7468250520778668,5.7502375925018185,6.04180870139723,-0.016218647795959384,-3.7096051759651374,-1.1881263707443637,2.329193131534957,-2.5636000307741114,-4.993528079050108
1.8118118118118118,-0.5934240092403766,-2.2196168539951366,-1.4608644426527801,-0.4564096413328779,-1.88193799031942,-2.349116892540521,-2.940722350929628,-2.0182420621572463,-2.6202814887322283,-2.9650784541557065,-2.3363025062248477,-1.8659179577839877,-1.0009411002408757,-1.7569712387653782,-1.6397413819115023,-2.7228586364854097,-1.6404855815804211,-1.3011787269707176,0.20198523010193162,1.9322771270458754,0.9141918111782077,0.41912514386817445,1.3214436616498322,1.6381325422107007,1.9695859766437565,6.619788342429558,4.7426954471659855,1.8532763686658598,5.719110727469484,5.9394867979440775,-0.0424048215253503,-3.894063838173139,-1.2970661379958912,2.272868836327472,-2.705948375904569,-5.129048921193444
1.8218218218218218,-0.6033581237178258,-2.236903585822541,-1.477063875662063,-0.4835595986140378,-1.8980850240554141,-2.3618530495137846,-2.9387002185564466,-1.9990653685495774,-2.611184081449289,-2.9607718781743775,-2.323203228617023,-1.849770302632853,-0.9810788459303827,-1.6911846298343984,-1.5922191780573884,-2.7037788098060176,-1.5833966628731637,-1.242236207378894,0.2014298321284981,1.8923928263082772,0.9006678030679413,0.44158694077340055,1.293654147824151,1.58613173237684,1.9985101936623053,6.523351241441318,4.751340266061121,1.9579723763849586,5.686620941877621,5.837430475819197,-0.06851912336201416,-4.071054919624231,-1.4040012639057977,2.2135005544892543,-2.844447790472664,-5.256841516620582
1.8318318318318318,-0.6130915277491312,-2.2535337000269875,-1.4927886090743012,-0.5105117959416194,-1.9136659556794036,-2.373999628755296,-2.9366849981913683,-1.9802994376716558,-2.6022263868883533,-2.9562438509372773,-2.3103858141171214,-1.8341553267566297,-0.9609308861535423,-1.6263736163141007,-1.5446194546630314,-2.6836599903115363,-1.526639316477766,-1.1843132519793422,0.20061347588046988,1.8507745260523971,0.8860836777666803,0.4634394692833747,1.2644977599386678,1.5328904698058843,2.026670781573287,6.425028592595353,4.758239835520271,2.060823256074542,5.652963021736397,5.73852910046557,-0.09452717284964862,-4.240461685907491,-1.5088255855074593,2.151187938599165,-2.979008833363906,-5.379847911702029
1.8418418418418419,-0.6226212126981787,-2.2695160670732832,-1.5080374786373354,-0.5372561706632053,-1.9286835641468123,-2.3855714755085717,-2.9346793394676443,-1.9619624923265526,-2.593419164544202,-2.9515006025891823,-2.2978641625191747,-1.8190790898803315,-0.9405048563092959,-1.5625554287814385,-1.4969591212902158,-2.662521086961682,-1.4702242300055683,-1.1273507399021059,0.19953739623561226,1.8074986984622814,0.8704610846393634,0.4846537663709814,1.234014331340389,1.4784270694799027,2.054069625393886,6.325144773600087,4.763506146274551,2.161743386764641,5.61833643288972,5.645843846423027,-0.120394919821317,-4.402179565776308,-1.6114373774117539,2.086034936463374,-3.10955278149725,-5.50156241244909
1.8518518518518519,-0.6319442690235617,-2.28485963840961,-1.5228095182663945,-0.5637828721745805,-1.9431407608707612,-2.396582375336276,-2.9326858749017557,-1.9440721264311942,-2.5847729438148472,-2.9465486374812446,-2.285651763380108,-1.8045478431528312,-0.9198083711306416,-1.4997440913171018,-1.4492539662491264,-2.6403818444303626,-1.414160108612106,-1.0712833451440464,0.19820316717533842,1.7626428030138326,0.8538226692098884,0.5052019304738327,1.2022444509997838,1.4227490801672638,2.0807089537064414,6.224015637544184,4.767251082000371,2.2606514748654547,5.582937597030693,5.557519473617766,-0.14608867818684246,-4.556115580965454,-1.7117393081620733,2.0181495681999486,-3.2360072461698337,-5.6201069627267515
1.8618618618618619,-0.6410578851995477,-2.2995734132392545,-1.5371039479229043,-0.5900822660073535,-1.9570405690699468,-2.4070404886144123,-2.9307072163256915,-1.9266453013264182,-2.576298013289577,-2.9413947234846987,-2.27376168738379,-1.7905742336387207,-0.8988490214002581,-1.4379505111128863,-1.4015186591881064,-2.617262799176588,-1.3584537075424914,-1.0160890887786271,0.1966126979736134,1.716285173317828,0.8361920294209035,0.5250571611297391,1.1692294014871392,1.3659124155714593,2.106591307410021,6.121947679525178,4.769586118934285,2.3574706694132033,5.546959485903727,5.471502355639728,-0.1715751587530292,-4.7021877660252045,-1.809638387132324,1.9476436985989452,-3.3583058928348066,-5.73308132355632
1.8718718718718719,-0.6499593466079592,-2.3136664060699332,-1.5509201615411206,-0.6161449374971492,-1.9703861034654335,-2.4169537939328407,-2.9287459513854994,-1.9096983430435914,-2.5680044105346207,-2.9360458811123227,-2.2622065783810075,-1.7771703232930847,-0.8776343709822929,-1.3771825762114926,-1.3537667566608524,-2.5931852344321,-1.3031098686540736,-0.9617437584445524,0.19476822906216465,1.6685049098001148,0.8175936724705025,0.5441937963116493,1.1350110997918799,1.3079726772932636,2.1317195078433,6.0222303951475595,4.770622031626218,2.4521286631795363,5.5105912325119775,5.38801116620882,-0.19682150107975716,-4.8434174745345615,-1.9050459027672417,1.874632805474004,-3.4763881541233346,-5.840517769512786
1.8818818818818819,-0.6586460344045103,-2.3271543325368262,-1.5642577150346,-0.6419616950272323,-1.983180550369351,-2.4263300637306915,-2.9268046401089385,-1.893238683461512,-2.559901912369834,-2.9305093724671423,-2.250998646076163,-1.7643475909912474,-0.8561719541761681,-1.3173853380368592,-1.306010710607001,-2.5681711342480686,-1.2481315607454548,-0.9082209973630352,0.19267232758162628,1.6193198585123314,0.7980529723084463,0.562587347425515,1.0996320410442295,1.2489851328985306,2.156096624365155,5.928529545925322,4.7704686053295475,2.5445577794965573,5.474017759432165,5.307255580077474,-0.22179530437783335,-4.983602491924685,-1.997877352976566,1.799235744719553,-3.5901989377443684,-5.942450508126676
1.8918918918918919,-0.6671154243631654,-2.340052514335936,-1.5771163144137321,-0.6675235728435479,-1.9954271482066277,-2.4351768409061427,-2.9248858115449146,-1.8772730835310196,-2.5520000256289275,-2.9247926900377372,-2.2401496593308146,-1.7521169348860193,-0.8344692733974048,-1.2584932960127877,-1.258261879677278,-2.5422431367444815,-1.1935199235202965,-0.8554923954800384,0.190327882628174,1.5687330881399608,0.7775961278663671,0.5802145319416704,1.063135245182383,1.1890046991525893,2.1797259414792975,5.8387188415340745,4.769234355484379,2.6346950446954054,5.4374194242690095,5.229436069593248,-0.24646465745697554,-5.120784110080123,-2.088052368502737,1.7215745127828868,-3.6996883308669766,-6.038915170980033
1.901901901901902,-0.6753650857021051,-2.35236934598341,-1.5894958040447356,-0.6928218334382925,-2.0071291685090413,-2.443501416425201,-2.9229919604772414,-1.8618159039168138,-2.5443079783949467,-2.918903545359319,-2.229670940053757,-1.7404886750358468,-0.8125337971895955,-1.2004940699380788,-1.2105305433300364,-2.5154244867066193,-1.1392743150143436,-0.8035275825563635,0.18773810020511025,1.516801658110327,0.7562501220881713,0.5970533036373845,1.0255642065924382,1.1280859302763078,2.2026109255892408,5.750271443624577,4.767026254710672,2.7224822461015776,5.400971682217978,5.154743718387593,-0.270798167734851,-5.2522738825324495,-2.175494630086476,1.6417740072524118,-3.8048113025570345,-6.129948320056627
1.911911911911912,-0.6833926798948936,-2.3641131259281303,-1.6013961550796314,-0.7178479695002234,-2.018289897418993,-2.451310807951959,-2.921125544215119,-1.8468809186881339,-2.5368347117020007,-2.912849857559501,-2.219573357647012,-1.729472556248845,-0.7903729585707935,-1.1433727465908743,-1.1628259186220093,-2.487738987673379,-1.0853923623147315,-0.7522943230398464,0.18490649788873756,1.463582459861033,0.7340426818185899,0.6130828804352122,0.9869628467327927,1.0662830110633676,2.224755191469228,5.663436268921721,4.763949467689237,2.8078659755713176,5.364844765646701,5.08336005105231,-0.29476498932035966,-5.3780907437123915,-2.2601317802556053,1.5599617862527175,-3.9055274058024594,-6.215586970858169
1.921921921921922,-0.6911959594704373,-2.3752920298475066,-1.612817454085794,-0.7425937054309996,-2.028912617738546,-2.458611739520736,-2.919288979462592,-1.8324813158509727,-2.529588871693623,-2.906639741807412,-2.2098673239770124,-1.719077751089467,-0.7679941537167381,-1.0871119624521586,-1.1151561796125342,-2.4592109536621485,-1.031870015401797,-0.7017586125653263,0.18183689921771565,1.4091321737517204,0.7110022385995706,0.6282837698286301,0.9473754697395361,1.0036497546835517,2.2461624685362835,5.578453830309584,4.760107094271689,2.8907976585990127,5.329203380553196,5.015456877670005,-0.3183348501865364,-5.498257653728913,-2.341895330560739,1.4762678273237562,-4.001800480619373,-6.295868133717079
1.931931931931932,-0.6987727668053179,-2.3859140848202407,-1.6237598919027156,-0.7670509984279046,-2.039000591557434,-2.465410622268605,-2.9174846392691154,-1.8186296983873302,-2.5225788022276094,-2.9002814976844498,-2.2005627888402626,-1.7093128629964527,-0.7454047409824796,-1.031691989227319,-1.0675284792972508,-2.4298651606743995,-0.978701603945298,-0.6518847759393458,0.17853342781493303,1.353507231558152,0.6871578904159724,0.6426377918931452,0.9068467209946671,0.9402396049829457,2.266836567007722,5.495555968549553,4.755599921124755,2.971233569065248,5.294206419711202,4.951196152076982,-0.3414780784503595,-5.612801045368471,-2.4207205650754346,1.3908242864455644,-4.093598359686403,-6.370828374656
1.941941941941942,-0.7061210329120629,-2.3959871444076826,-1.6342237527526358,-0.7912120391343409,-2.048557043491879,-2.471713536244981,-2.915714850063223,-1.8053380857427006,-2.515812537916745,-2.8937835974946156,-2.1916692358930008,-1.7001859294628132,-0.7226120402631301,-0.9770908219406561,-1.019948973984411,-2.3997267981253065,-0.9258798968890602,-0.6026355664776991,0.1750005012507415,1.2967637844550544,0.6625393644238863,0.6561280998876003,0.8654215486246933,0.876105643078827,2.286781344027787,5.414965605937709,4.7505261821805576,3.0491348297346406,5.260006692273372,4.890729842758539,-0.3641656277787,-5.721750281357046,-2.4965464409702633,1.3037652578513388,-4.1808925779060715,-6.4405033970655765
1.951951951951952,-0.7132387762268866,-2.4055188646728767,-1.6442094036306547,-0.8150692518604845,-2.057585144564264,-2.477526213313296,-2.913981888771166,-1.792617915703989,-2.509297797594484,-2.8871546745319328,-2.1831956790146996,-1.6917044252308022,-0.6996233326936349,-0.9232842693887263,-0.9724228500243668,-2.368821420339372,-0.8733961646605459,-0.5539722665748106,0.17124282465620028,1.2389576763758288,0.637176980686838,0.6687391984567356,0.8231451678834345,0.8113005980346859,2.306000669845936,5.336896520790852,4.744981328133207,3.1244673986537066,5.226750669566982,4.834199815305862,-0.386369101941181,-5.825137123671297,-2.569315486958967,1.2152265352510696,-4.263658087240074,-6.504927645392563
1.961961961961962,-0.720124101400403,-2.4145166811640157,-1.6537172839989185,-0.8386152943774869,-2.066087996751892,-2.4828540211582015,-2.912287980022282,-1.7804800466112238,-2.503041978194381,-2.8804035113220094,-2.1751506590757694,-1.683875265457198,-0.6764458606866349,-0.870246046749648,-0.924954352800563,-2.3371748982523597,-0.8212402438446763,-0.5058547893944987,0.16726538409476188,1.1801444226197932,0.6111016169372202,0.6804569594521863,0.7800630283596268,0.7458768613892862,2.3244983941282413,5.261553141624965,4.739057805191983,3.197202041633261,5.194578246787486,4.781737725399765,-0.40806077853217104,-5.922995216598672,-2.6389737004000864,1.1253453750646827,-4.341872978111461,-6.564133931954025
1.971971971971972,-0.7267751980947648,-2.422987786886706,-1.6627478958083695,-0.8618430572895388,-2.074068618231302,-2.4877019484103142,-2.9106352934427075,-1.7689347598478196,-2.497052149031902,-2.873539027854297,-2.167542241080459,-1.676704808806704,-0.6530868283066832,-0.8179478701569953,-0.8775468178883913,-2.304813371457825,-0.7694006041643,-0.4582417815818223,0.16307343970060126,1.1203791935610405,0.584344674372522,0.6912686353949674,0.7362207839372592,0.6798865053028738,2.3422783124821436,5.189130359874326,4.73284484327359,3.267314291036783,5.163622520271836,4.733464921331013,-0.4292136318854727,-6.015359585158578,-2.7054704438206727,1.0342602622385755,-4.415518208609846,-6.618153087917648
1.981981981981982,-0.7331903397906316,-2.4309391112873113,-1.6713017938704944,-0.8847456629890488,-2.0815299293428806,-2.492074590899194,-2.9090259410389754,-1.7579917625556885,-2.491335046477143,-2.8665702698210747,-2.1603780116567153,-1.670198860433875,-0.6295534019782837,-0.7663595530584704,-0.8302027042865773,-2.2717632007341058,-0.7178644176130079,-0.4110907269053894,0.15867251859154924,1.0597168032972992,0.5569380444883579,0.7011628706081138,0.6916642654244948,0.6133813040736177,2.359344133273531,5.119813359993017,4.726428253790289,3.3347843911301993,5.134009580014741,4.689492355117636,-0.4498013552063682,-6.102266150408184,-2.768758341609111,0.9421106791924174,-4.484577342677383,-6.667013639413749
1.991991991991992,-0.7393678826073121,-2.438377300267589,-1.679379576600372,-0.9073164642010638,-2.0884747392987726,-2.4959761390440076,-2.9074619746728896,-1.7476601905232443,-2.4858970690069926,-2.859506396878608,-2.1536650768656957,-1.6643626748166906,-0.6058527115244303,-0.7154491041911691,-0.7829236296243214,-2.238050921184948,-0.6666176295894304,-0.3643580507486364,0.15406840756433765,0.9982117030623782,0.5289140769429103,0.7101297100534744,0.6464394557555297,0.5464127587680639,2.3756994448137405,5.053777465782481,4.7198902371674905,3.399597230279454,5.105858317078628,4.64992050133646,-0.4697983819464939,-6.183751263069944,-2.8287931776021473,0.8490368784141467,-4.549036298392039,-6.710741509671557
2.002002002002002,-0.7453062641393581,-2.4453086972489055,-1.6869818771512224,-0.9295490421239216,-2.0949057336554633,-2.499410366390234,-2.905945383628989,-1.7379486111962175,-2.480744272625322,-2.852356670945361,-2.147410060304614,-1.6592009584077017,-0.5819918515315616,-0.665182827016778,-0.7357104072461861,-2.203703196123906,-0.615645031885707,-0.31799922537713093,0.14926714557960732,0.9359179792118135,0.5003055484402663,0.7181606059117005,0.6005924676588873,0.4790321247008123,2.391347682992226,4.9911880018010635,4.713309200202566,3.461742260312974,5.079280245540197,4.614839282849271,-0.489179906447756,-6.259851256831695,-2.885533794266607,0.7551796591900839,-4.608883107402846,-6.749359748001027
2.012012012012012,-0.7510040023128108,-2.451739325302525,-1.6941093549595188,-0.9514372041739174,-2.1008254625707212,-2.50238061929973,-2.904478092275812,-1.7288650267632577,-2.4758823666399508,-2.845130444551483,-2.1416191014777852,-1.6547178720715803,-0.557977883036097,-0.6155254204714269,-0.6885630850757204,-2.1687467718293325,-0.5649303373864223,-0.2719688759168181,0.14427501604386195,0.8728893555782588,0.4711456326132479,0.7252484219491719,0.5541695236753916,0.41129044149076466,2.4062920994295283,4.932200168730361,4.706759583357552,3.521213403394043,5.054379338614066,4.584328002673178,-0.5079219038821279,-6.330602022584507,-2.9389419941503654,0.6606801489256924,-4.664107686508405,-6.782888286371726
2.022022022022022,-0.7564596942642285,-2.4576748703607834,-1.700762687718584,-0.9729749813425888,-2.1062363298630298,-2.5048898078005473,-2.903061957822063,-1.7204168772704789,-2.471316709785344,-2.837837149253175,-2.136297854411953,-1.6509170332808787,-0.5338178355269665,-0.56644008089605,-0.6414809861579468,-2.1332084332931944,-0.5144562563378778,-0.22622088698527554,0.13909853889528045,0.8091791999808925,0.4414678708796984,0.7313874357200227,0.5072169383994598,0.34323856541409115,2.4205357302231754,4.876958931600882,4.70031169806121,3.578008946774645,5.0312518785961196,4.558455281317771,-0.5260011495143146,-6.396038604779498,-2.9889824442481263,0.5656795894786626,-4.714701622304499,-6.811343724270699
2.032032032032032,-0.7616720152455241,-2.463120665522386,-1.7069425637974667,-0.9941566251759177,-2.11114058289003,-2.5069403976020395,-2.9016987681687123,-1.712611043721416,-2.467052306680288,-2.8304862841248375,-2.1314514864933582,-1.6478015180448549,-0.5095187092578553,-0.5178886050239618,-0.5944627507802007,-2.0971149610830935,-0.46420457405116466,-0.18070850992447038,0.13374446250003183,0.7448405346617524,0.411306144239912,0.7365733386554515,0.45978110280843476,0.2749272037676276,2.434081365357212,4.825598919815267,4.69403157408081,3.6321314258256336,5.0099863202758605,4.537278998990561,-0.5433952373145186,-6.456194821002391,-3.0356225838975632,0.47031912889112704,-4.760657969761116,-6.834739142454152
2.042042042042042,-0.766639717557563,-2.46808167646362,-1.7126496751207148,-1.0149766043854889,-2.115540303260995,-2.508534403280023,-2.90039023985795,-1.7054538511213162,-2.4630938046101516,-2.82308740434123,-2.1270846775054295,-1.6453738625493408,-0.4850874778621575,-0.4698314939127614,-0.5475063800702429,-2.0604930894328213,-0.4141562299059287,-0.13538447058906813,0.12821975536546026,0.6799260504112751,0.3806946459768443,0.7408032340962215,0.41190847053637447,0.2064069509505446,2.4469315188447496,4.778244337949175,4.687980817010597,3.683587495761614,4.990663167478665,4.520846242154723,-0.560082597948452,-6.511102905782998,-3.0788325367894025,0.37473961887261,-4.801971065522544,-6.85308394614127
2.052052052052052,-0.7713616295153614,-2.472562487965929,-1.717884710523537,-1.0354296011022988,-2.119437398396846,-2.509673382636028,-2.8991380161198617,-1.6989510714272305,-2.459445490623743,-2.8156501098611546,-2.1232016188475384,-1.6436360644888015,-0.4605310912629654,-0.4222280577176721,-0.5006092809701788,-2.0233694656724506,-0.36429139752506534,-0.0902010776491006,0.122531597676239,0.6144881241355663,0.3496678552150992,0.7440756333275759,0.3636455459411166,0.1377283259670016,2.4590883996705095,4.735008886359616,4.68221647591314,3.732387792498045,4.973354862413874,4.509193254008903,-0.5760425161715368,-6.5607931795776295,-3.1185850276408544,0.27908141834834055,-4.838636356656975,-6.866383738131615
2.062062062062062,-0.775836654447623,-2.4765672915690664,-1.7226483495956804,-1.0555105067845352,-2.1228335939497462,-2.510358432234028,-2.8979436650175794,-1.6931079263680326,-2.456111288935271,-2.8081840342234434,-2.1198060129168432,-1.6425895840749485,-0.4358564788697549,-0.3750365212128693,-0.45376831248439425,-1.9857706111045321,-0.3145895659937391,-0.04511033136967072,0.1166873726593234,0.5485788396089202,0.31826051128933974,0.7463904496787709,0.3150388738065051,0.0689418110480098,2.470553883598434,4.695995690685816,4.676790921140405,3.7785467830969566,4.958125687522825,4.502345388548978,-0.5912551476537029,-6.605293743784518,-3.15485530404737,0.18348420335050974,-4.8706502455130085,-6.874640222263565
2.0720720720720722,-0.7800637697332486,-2.4800998743578724,-1.7269412570261897,-1.0752144177912424,-2.1257304270929005,-2.510590184117424,-2.896808677691634,-1.6879290901012594,-2.4530947586224228,-2.8006988334652907,-2.1169010726369417,-1.6422353447095328,-0.41107055305278656,-0.32821412997621435,-0.4069798330995,-1.9477228834282672,-0.26502962199908287,-6.40328333052706e-05,0.11069465778327198,0.48225001114688726,0.28650758886780453,0.7477489907520104,0.26613503051543075,9.789108685020647e-05,2.481329485907615,4.66129723938945,4.671751732353293,3.822082606273966,4.945031679544458,4.500317067963378,-0.6057015352606623,-6.644630202575687,-3.1876210639902247,0.08808678349193855,-4.89800995127335,-6.877851137565797
2.0820820820820822,-0.7840420258773282,-2.4831636088897246,-1.7307640774600834,-1.0945366306343427,-2.1281292406897547,-2.5103688037084733,-2.8957344667041167,-1.6834186916764824,-2.4503990916121694,-2.793204175172238,-2.1144895211188084,-1.6425737333122334,-0.3861802128856185,-0.28171725716102847,-0.36023974927411817,-1.909252440808757,-0.21558993276962587,0.04498610642739387,0.10456121579724807,0.4155532099277253,0.25444427377201795,0.7481539488477786,0.2169806165237554,-0.06875290642077488,2.4914163351174388,4.630995328547632,4.667141596753186,3.863016903452433,4.934120555541039,4.503111743207871,-0.6193636248167342,-6.678825412254284,-3.2168623894403776,-0.00697307477647513,-4.920713388726515,-6.876010223389138
2.0920920920920922,-0.7877705456290113,-2.4857614442686913,-1.7341174308768008,-1.113472636921985,-2.1300311783504347,-2.5096939888918084,-2.894722364483228,-1.67958031727787,-2.448027110946536,-2.785709727668337,-2.112573591441268,-1.6436046002978704,-0.36119234814553053,-0.2355015107860716,-0.31354356489623303,-1.870385207683474,-0.166248429695959,0.09008835441810353,0.09829498561476879,0.3485397926833381,0.22210593942955875,0.7476093896553843,0.16762224996034542,-0.13755997124326264,2.5008151477608855,4.6051610131840555,4.6629982175346125,3.901374640865356,4.925431650654221,4.51072185770219,-0.6322242803732996,-6.707899258773175,-3.2425616864598634,-0.10155881796200106,-4.938759064707523,-6.869107215742041
2.1021021021021022,-0.7912485231435282,-2.4878958983715784,-1.7370019084991513,-1.132018118006682,-2.131437180381895,-2.508564970283163,-2.893773621868716,-1.6764170122215645,-2.445981269321232,-2.7782251493542796,-2.111155026540135,-1.6453272592005015,-0.33611384356107626,-0.189521841481668,-0.2668864316057576,-1.8311468423930342,-0.11698269251628814,0.1352908483233336,0.09190407304703187,0.28126093247480893,0.18952812389294163,0.7461207392789697,0.11810656117425546,-0.20627257039959448,2.5095262042624533,4.583854564500441,4.659354232564915,3.937183923213823,4.918995867393047,4.523128814187436,-0.6442672990058123,-6.7318684639790725,-3.2647036321618232,-0.19553526825581002,-4.952145992590261,-6.857127874986973
2.1121121121121122,-0.7944752231905012,-2.489569051230221,-1.7394180692403385,-1.1501689393521253,-2.1323479806369274,-2.5069805126838802,-2.892889406758648,-1.6739312826865553,-2.4442636478907533,-2.770760078200494,-2.1102350791970115,-1.6477404859453046,-0.3109515832954314,-0.14373265063591265,-0.22026319987991846,-1.7915627067182323,-0.06777003395235448,0.18064148383126538,0.08539674139042822,0.2137676512623357,0.156746507354247,0.743694769670283,0.06848018804662649,-0.27483980858033913,2.5175493259750716,4.567125432449709,4.656237143295707,3.970475799401001,4.914835636288338,4.540302944881787,-0.6554774251610231,-6.750746421075003,-3.283275128849799,-0.2887687791028313,-4.96087362514443,-6.840054044990607
2.1221221221221223,-0.7974499804105566,-2.490782539573629,-1.7413664366954857,-1.1679211446329765,-2.132764104265858,-2.504938917721271,-2.892070802857911,-1.6721250971608386,-2.4428759553342996,-2.7633241214014688,-2.1098145121206873,-1.6508425177724815,-0.28571245565366743,-0.09808789889008229,-0.17366847077901676,-1.7516578374000213,-0.018587584682687824,0.22618780417682277,0.07878140187263702,0.14611085397480894,0.12379689008213487,0.7403395825401743,0.018789771882074716,-0.34321058931832527,2.524883853428019,4.555012213177676,4.653669253909757,4.001284060867292,4.912964887780811,4.562203485169691,-0.6658403645745583,-6.7645430597266065,-3.2982652656145666,-0.3811273835692859,-4.964941805999132,-6.8178637437535805
2.1321321321321323,-0.8001721986221115,-2.4915375525329,-1.7428474966829555,-1.1852709495822826,-2.1326858663734507,-2.502438027674321,-2.891318808528775,-1.6709998875877783,-2.441819527177624,-2.755926845196787,-2.10989359811601,-1.6546310518207532,-0.26040335800157716,-0.0525412149366599,-0.1270966482500935,-1.711456919713882,0.03058762145867274,0.2719768889397677,0.07206660396150813,0.07834136378032161,0.09071517070530676,0.736064591821048,-0.030918046307710455,-0.4113335772240544,2.5315286258355396,4.5475426209451575,4.651667620708619,4.0296450330575055,4.913389035247837,4.5887785511575725,-0.6753427977774287,-6.773264741166893,-3.3096652876253336,-0.4724809354989219,-4.9643507398871565,-6.790531285478451
2.1421421421421423,-0.8026413501800707,-2.4918348285111507,-1.7438616953396169,-1.2022147356015094,-2.1321133715822755,-2.499475230483692,-2.89063433574382,-1.6705565502008017,-2.441095325366717,-2.748577764863602,-2.1104721203370733,-1.659103243381344,-0.23503120188318616,-0.007046004576865963,-0.08054199188595133,-1.6709842631646357,0.0797785621691207,0.3180552426384358,0.06526102554075656,0.01050995825575205,0.0575373247643104,0.7308805047524082,-0.08059662931686733,-0.47915716160017613,2.537481961913249,4.544733464232982,4.650244011746766,4.055597360555595,4.91610496910935,4.619965121525537,-0.6839723932082222,-6.776914183588355,-3.3174685733083304,-0.5627012434871475,-4.959100981773164,-6.758027433965424
2.1521521521521523,-0.8048569753880231,-2.491674653220113,-1.7444094377730794,-1.2187490431484678,-2.131046514502478,-2.4960474659443603,-2.8900182091414655,-1.670795446037734,-2.440703938090036,-2.741286334884536,-2.111549372623534,-1.6642557038366244,-0.20960291832363426,0.0384444400029393,-0.03399867003694509,-1.6302637793624186,0.1290081413607618,0.36446868316450315,0.058373462956338516,-0.057332593849074825,0.024299383451886748,0.7247993016611453,-0.13019934724411011,-0.5466294217478866,2.5427416420469804,4.546590625823738,4.6494048767204275,4.079181786423376,4.9211010619897495,4.655689024200431,-0.6917178199457932,-6.775490418044323,-3.3216706195625614,-0.6516621977397961,-4.949193444898388,-6.720319587155579
2.1621621621621623,-0.8068186819653904,-2.491056858884431,-1.744491087272786,-1.2348705649186726,-2.129484981106646,-2.492151233078585,-2.88947116518432,-1.6717164011293395,-2.440645579846819,-2.7340619392942505,-2.113124159920857,-1.6700844983008756,-0.18412546330366705,0.0839768307749606,0.012539186827170316,-1.5893189621351387,0.17829910395069723,0.4112622301099159,0.05141282093723719,-0.12513549555894907,-0.008962587539244365,0.7178342145073672,-0.17967958116668487,-0.6136980942759634,2.547304891856661,4.553109046745535,4.64915132712229,4.100451838575751,4.9283571849522065,4.695864928468627,-0.6985687600753852,-6.768988775012891,-3.322269035118871,-0.7392426156138683,-4.934629427706767,-6.67737199256878
2.1721721721721723,-0.8085261445708216,-2.489980824614144,-1.7441069650807226,-1.2505762052271812,-2.1274282510071574,-2.4877825986861954,-2.888993851420498,-1.673318706359869,-2.4409200917598497,-2.7269138517598215,-2.1151947987872486,-1.676585142983845,-0.15860582339156898,0.12959777427211913,0.05907743260814577,-1.5481726514630043,0.22767395086931444,0.45847999304375486,0.04438810239426875,-0.19284788464012365,-0.04221250914308562,0.7099996496969037,-0.22899072717817948,-0.6803105427202345,2.5511683671943812,4.564272714058581,4.649479126675491,4.1206706072149615,4.937844734857173,4.740396343237379,-0.7045159206986884,-6.757400901712503,-3.3192635421037333,-0.8256493964981999,-4.9154106595459695,-6.62914599330902
2.1821821821821823,-0.8099791043829923,-2.4884454779452407,-1.7432573507213909,-1.2658700426662746,-2.1248756006321345,-2.4829372070684377,-2.8885868258480523,-1.6756011170006673,-2.441526942131878,-2.7198479801415525,-2.1177591179919935,-1.68375260230094,-0.13305102151799378,0.17535366188724447,0.1056218520258788,-1.5068230540827874,0.27715485439828824,0.5061650598043579,0.03730839810042662,-0.2604187968945347,-0.07541431010388365,0.7013046970599558,-0.27808620097741493,-0.7464137297776455,2.554328140613891,4.580054652558532,4.6503786920643435,4.1408862273623726,4.949526672933004,4.789175622242073,-0.709551045596259,-6.7407148101901875,-3.3126559858253097,-0.9111186691985296,-4.891539364966498,-6.575600304234214
2.1921921921921923,-0.8111773687397971,-2.4864492975476242,-1.7419424828895527,-1.2807540193111606,-2.1218261072948295,-2.4776102909207736,-2.8882505563825966,-1.6785618519211392,-2.442465227245739,-2.7128710146297608,-2.1208144592118545,-1.6915812857570516,-0.10746812287877838,0.22129056010912676,0.15217810712394841,-1.4652720262905845,0.32676357395105626,0.554359384880433,0.030182876256205513,-0.3277971300893766,-0.10853194829874746,0.691759035698935,-0.3269194431935248,-0.8119541924546532,2.556779689346155,4.600416920564982,4.651835103981968,4.160201350105282,4.963357574683993,4.8420839770800725,-0.7136669265483246,-6.71891495613653,-3.302450352754521,-0.9954011552137061,-4.863018346374281,-6.516691317807627
2.2022022022022023,-0.8121208108367948,-2.483990317099231,-1.7401625608931548,-1.2952255038612404,-2.1182786541499627,-2.4717966833891225,-2.8879854204281896,-1.6821985924846277,-2.443733672409041,-2.7059916655724194,-2.124357677834084,-1.7000650446340382,-0.08186424095050321,0.26745410073739423,0.19875168393742967,-1.4235357397663653,0.3765213724099798,0.603103677964119,0.023020771943303008,-0.39493160882919986,-0.1415294322811513,0.6813767460046263,-0.37544392562955264,-0.8768780204244448,2.5585178848122005,4.625310610057124,4.65382812851773,4.177937818867207,4.979283691294572,4.898991499032029,-0.7168574143173222,-6.691982348313989,-3.2886527966291332,-1.0782311691382702,-4.82985108472182,-6.452373439067713
2.2122122122122123,-0.8128093694855868,-2.481066130324426,-1.7379177466477111,-1.3092820615541858,-2.114231936029229,-2.4654908312830273,-2.887791704551497,-1.6865084811399496,-2.4453306332451126,-2.6992184949152263,-2.1283851438764785,-1.7091971685148928,-0.05624654360325886,0.31388937112128135,0.24534783942660562,-1.3816296275144642,0.4264489331361327,0.652437292768962,0.01583137647007294,-0.4617707506762432,-0.1743708431261575,0.6701728261065774,-0.42361315860337095,-0.9411308378814343,2.559536983702297,4.654675851511296,4.656332248910527,4.194169629533079,4.997243022719527,4.95975719070724,-0.7191174292931182,-6.659894688416838,-3.2712716725647057,-1.1595185898459093,-4.792041857852183,-6.382599449068756
2.2222222222222223,-0.8132430489326701,-2.477673897194184,-1.7352081672173165,-1.3229214459366314,-2.109684466146844,-2.4586868094381304,-2.8876696042592362,-1.6914881197225664,-2.447254097232717,-2.6925599060895435,-2.1328927430367206,-1.718970381680541,-0.030622259294801574,0.3606408044713541,0.29197154878048326,-1.3395683798157532,0.47656627776973,0.7023981162165162,0.008624026612109455,-0.5282628338225299,-0.20702035665682106,0.6581631606223258,-0.4713806995605273,-1.00465778917457,2.5600751928855945,4.688441823885418,4.659316707696021,4.208971073854158,5.017165402682444,5.024229008618363,-0.7205118197839406,-6.622626541110385,-3.250317579011826,-1.239176420715225,-4.749595876042868,-6.307320896057078
2.2322322322322323,-0.8134224151664722,-2.4738103512848557,-1.7320339178963473,-1.3361415906022014,-2.10463458366466,-2.451378336219153,-2.887619084038742,-1.6971335674825063,-2.4495016854978133,-2.6860241342666713,-2.137875877885029,-1.7293768394180078,-0.004993786988932665,0.40775207029816657,0.3386274531942937,-1.2973659423522188,0.526892684941587,0.753022458106667,0.0014067154133373964,-0.594355866614389,-0.23944226612939726,0.6453644893555217,-0.5187001631287537,-1.0674035284931875,2.560575628515574,4.726526770284625,4.662745559277228,4.2224165237240925,5.03897259583216,5.092243917855768,-0.7211653838846285,-6.580149533927514,-3.2258034073551016,-1.3171207913278487,-4.702519434227167,-6.226488513558927
2.2422422422422423,-0.8133482155269525,-2.469471808291604,-1.7283950658248033,-1.3489406009207328,-2.099080462104999,-2.443558790153246,-2.887639984537394,-1.7034403388592738,-2.452070654861412,-2.679619236978943,-2.143329469215842,-1.7404081242814298,0.02064051605085554,0.4552659650376128,0.38531980822547274,-1.2550355164779334,0.5774466100186221,0.8043449413988139,-0.0058137188110062256,-0.6599975592264841,-0.271601005452719,0.6317943760111577,-0.5655252327782884,-1.1293122138704443,2.560818939668119,4.7688380199282925,4.666577732948497,4.234580218277429,5.0625784073310385,5.163627960089471,-0.7210175685243979,-6.532432586627266,-3.197744398905524,-1.3932709525876952,-4.650820080301202,-6.140052664463667
2.2522522522522523,-0.8130201788511235,-2.464654175691791,-1.7242916541291275,-1.3613167457821949,-2.0930201185979485,-2.4352212276821854,-2.8877323610024677,-1.7104034010270848,-2.4549579001483175,-2.673353085107348,-2.1492479575759122,-1.7520552423499862,0.0462738594508695,0.5032243029293636,0.43205243283290223,-1.212589561605924,0.6282456060092755,0.8563983932435932,-0.013028070743307201,-0.7251352977780979,-0.3034611730143927,0.6174711769914037,-0.6118096742458948,-1.1903275057597273,2.560378180445455,4.815272017121284,4.670767106402611,4.24553605424736,5.087888805172312,5.238196336176927,-0.719948319997264,-6.479442169546367,-3.166158208994844,-1.4675492657381106,-4.594506798857552,-6.047963810089904
2.2622622622622623,-0.8124380840202056,-2.4593529635527522,-1.7197237065792508,-1.3732684493784104,-2.0864514239484433,-2.4263584020203073,-2.88789618228107,-1.7180171712367411,-2.458159956762237,-2.667233354234649,-2.1556253049877463,-1.7643086195293223,0.07189933848219596,0.5516678072222231,0.47882865920450396,-1.1700397996761844,0.6793062457578074,0.9092137369178713,-0.020227098590731227,-0.7897161211793643,-0.33498755618334647,0.6024140103307151,-0.6575073508735346,-1.2503925704288008,2.559250378787162,4.865714358011651,4.675262589749089,4.2553573799945426,5.114802055541169,5.315753504698414,-0.7179569919437359,-6.4211425903989365,-3.131064977838074,-1.5398811857633241,-4.533590209618016,-5.950173003124512
2.2722722722722724,-0.8116017799988113,-2.4535632964774345,-1.7146912327514907,-1.384794283045248,-2.0793721135069982,-2.416962783103447,-2.888131325044407,-1.7262755139834391,-2.4616730035334045,-2.6612675163623063,-2.1624549968888225,-1.77715809794538,0.09751010327043229,0.6006360017884557,0.5256512834785296,-1.1273972216660932,0.7306440455596491,0.9628198848291472,-0.027401584095534143,-0.8536867009892879,-0.3661451565546945,0.5866427248239698,-0.7025722410050143,-1.3094500884048625,2.5574407036712046,4.920039835991741,4.6800969794405916,4.264116793594411,5.143208871551124,5.396093297777874,-0.7150464725600192,-6.357496308901183,-3.0925489141511306,-1.6101952396692987,-4.46808277977248,-5.846632403225264
2.2822822822822824,-0.8105111859011264,-2.4472799266803733,-1.7091942321859683,-1.3958929571874492,-2.071779798826462,-2.4070265786123333,-2.8884375737635652,-1.735171738032667,-2.4654928668852842,-2.655462831988894,-2.1697300443084124,-1.7905929324818088,0.12309935256970754,0.6501671032380737,0.5725242944285398,-1.0846720961007208,0.7822733903334055,1.0172436327692802,-0.0345423432866275,-0.9169933245607693,-0.39690044735754326,0.5701778693963948,-0.7469584575756864,-1.3674422681910683,2.554953704457679,4.978112496670107,4.686243807031055,4.271885945347137,5.172992575694934,5.47899905557238,-0.7112207203372656,-6.288464278518781,-3.0513408988263713,-1.6784230001447504,-4.397999049362063,-5.737295813972111
2.2922922922922924,-0.809166291119622,-2.440497248185379,-1.703232334907626,-1.4065633133077393,-2.063671980085653,-2.396541756051977,-2.8888146207944385,-1.7446985933391455,-2.4696152763791197,-2.64982634254714,-2.1774429863051203,-1.8046017875141613,0.14866032758389933,0.700297913633703,0.6194699783139861,-1.0418739795170016,0.8342074604884767,1.0725095556113768,-0.04164023715533925,-0.9795818817404146,-0.4272330624371043,0.5530406627590099,-0.7906202700212718,-1.4243108654613612,2.5517933164176902,5.039785703406096,4.693823483717448,4.278735345050336,5.20402927635886,5.564243780833067,-0.7064847563085304,-6.214006314551618,-3.007559973721296,-1.7444990551065267,-4.323355868782045,-5.622119239749509
2.3023023023023024,-0.8075671555161094,-2.4332093121350646,-1.6968044609496953,-1.4168043161612849,-2.05504605925919,-2.3855000658665357,-2.889262066571951,-1.75484826789646,-2.47403609943372,-2.6443648631962184,-2.1855858926894807,-1.8191727338960288,0.17418630585134298,0.7510637139168744,0.6664947345430032,-0.9990117288324458,0.8864581606308801,1.1286399046578302,-0.04868618225176324,-1.0413978553826235,-0.45711185824285444,0.5352529633882561,-0.8335121286223739,-1.4799972079257933,2.547962867881054,5.104902214458832,4.701712177202133,4.284734174352259,5.236188058749889,5.651590314948436,-0.7008446559373103,-6.134081487687844,-2.960469837720712,-1.8083609736348407,-4.2441726474145085,-5.501061461035221
2.3123123123123124,-0.8057139096747628,-2.4254098432010798,-1.6899094527020702,-1.4266150460559712,-2.045899354011244,-2.373893065566976,-2.8897794199136735,-1.765612384557639,-2.4787509035133377,-2.6390849759654804,-2.1941503670570013,-1.834293246253996,0.19967059520914562,0.8024981581674133,0.7135983502299447,-0.9560935155660053,0.9390360502532391,1.1856545068615958,-0.05567116119812825,-1.1023863159283593,-0.48650172785693835,0.5168372398634175,-0.8755886913909315,-1.534442226042647,2.5434650889828827,5.173294272853909,4.709551263387439,4.289950104480994,5.269331190580701,5.7407915368785964,-0.6943075406499006,-6.048648542070232,-2.9098890992705044,-1.8699492688032464,-4.160471612336117,-5.374084626459521
2.3223223223223224,-0.8036067552165804,-2.4170922570824604,-1.6825461562255934,-1.4359946913183215,-2.0362291122893286,-2.3617121448465066,-2.8903660984329096,-1.776981997869426,-2.4837549058170936,-2.63399302324543,-2.2031275501580505,-1.8499502006498751,0.22510652785300225,0.8546331688288645,0.7607800451213304,-0.9131268418558495,0.9919502765584217,1.243570666156901,-0.06258623311562511,-1.1624919202889343,-0.515367896266288,0.49781654159039335,-0.9168048535940679,-1.5875864897367944,2.538302121986044,5.244783710118867,4.717281841498512,4.294449119623714,5.303397438188398,5.83159058637893,-0.6868815690109953,-5.95766633683219,-2.855852390990041,-1.929207357905085,-4.0723498616620475,-5.241154859892248
2.3323323323323324,-0.8012459651745852,-2.408249679077998,-1.6747134278284537,-1.4449425409442145,-2.0260324283346103,-2.3489485516563615,-2.8910214290612664,-1.7889475909653474,-2.489042975653709,-2.6290951016214072,-2.2125082145240866,-1.8661298726700353,0.2504874545081655,0.9074988330446678,0.8080384271368217,-0.8701185582161813,1.0452101731398937,1.3024030671494622,-0.06942254396111112,-1.2216589152643391,-0.543675949898781,0.47821446993538774,-0.9571172171499315,-1.639370251265715,2.5324755331535744,5.319182065076731,4.724840644813966,4.298295346209571,5.339286006165672,5.923721112888472,-0.6785759275392738,-5.861094309969246,-2.798397332644136,-1.9860815205731335,-3.980711331620732,-5.102242880703471
2.3423423423423424,-0.7986318844289018,-2.398874963716874,-1.6664101410953887,-1.4534579774528633,-2.015304809591833,-2.3355934192119165,-2.8917446486807132,-1.8014990725649476,-2.4946096371285122,-2.6243970560451846,-2.222284078248329,-1.8828179360028388,0.27580673872694766,0.961123300261832,0.8553714494219102,-0.827074882972775,1.098842889294471,1.3621636814299436,-0.07617133677006502,-1.2798311457137441,-0.5713918668897942,0.45805514978712747,-0.9964987741470355,-1.6897334943554825,2.5259863261421707,5.3962907189167595,4.732160196860143,4.301550888330098,5.3769695490712195,6.016907551425277,-0.6694008211570335,-5.758892963316633,-2.7375646059959884,-2.040520855282505,-3.885598553055992,-4.957324635231288
2.3523523523523524,-0.7957649302006811,-2.3889607154300467,-1.6576351943565237,-1.461540469961787,-2.004041900355138,-2.3216377938964476,-2.892534904865057,-1.8146257741286376,-2.5004490721529624,-2.6199044743394517,-2.232446205761959,-1.8999994615661437,0.3010577513278286,1.0155326812712295,0.9027763690159037,-0.7840014233146778,1.1528572111593376,1.422861676787606,-0.08282396180209277,-1.3369520676830904,-0.5984820481169189,0.43736320156136366,-1.0349069779718731,-1.7386159897087838,2.518834956885236,5.4759010477877865,4.739168977905898,4.304275669512279,5.415107034104935,6.110865426786333,-0.6593674632654292,-5.651024367314655,-2.673398033150196,-2.092477234717716,-3.7859475535655918,-4.8063819373819285
2.3623623623623624,-0.7926455926036902,-2.378499310242989,-1.6483875185815562,-1.4691895674997675,-1.9922396414767343,-2.3070726640270447,-2.893391256730749,-1.8283164472195792,-2.5065551237873347,-2.615622682030007,-2.2429848886982393,-1.9176589172475786,0.32623386499091633,1.0707509488661922,0.950249707237844,-0.7409031978974541,1.207253440527803,1.4845033296138541,-0.08937188658518871,-1.3929647666810046,-0.6249133490349432,0.4161637136566426,-1.0722935199641643,-1.7859573569657314,2.5110213499308394,5.557794594170424,4.745791601655625,4.306527281041532,5.453196032179598,6.205301687293598,-0.6484880654343605,-5.537452684142281,-2.6059446578036045,-2.141905260474317,-3.6814938995882898,-4.6494031161765434
2.3723723723723724,-0.7892744352522126,-2.3674829184683643,-1.6386660856838797,-1.4764048925740143,-1.9798939692716782,-2.291888989444276,-2.8943126758968702,-1.8425592611258166,-2.5129212999275308,-2.611556737500358,-2.253889941954052,-1.9357801683207978,0.3513284490241417,1.1267998403136805,0.9977872118918921,-0.6977846609314641,1.2620303048966668,1.5470919407974877,-0.09580670585483271,-1.4478119812795325,-0.6506531123372112,0.3944822153656816,-1.1086105595452123,-1.8316971331757816,2.502544916197376,5.641743258292514,4.751949002024034,4.308360837015414,5.4910761752383905,6.299915069259086,-0.6367758266937233,-5.418144707705196,-2.535254828791146,-2.1887622175531654,-3.572286887560132,-4.486383667950392
2.3823823823823824,-0.7856520959237594,-2.355903528375115,-1.6284699172181218,-1.4831861350069664,-1.96700083228238,-2.2760777318841887,-2.8952980475541037,-1.8573418007974953,-2.5195407773472533,-2.6077114274633795,-2.2651507070834,-1.9543464786012044,0.3763348643141871,1.1836987618450212,1.0453838213924793,-0.6546497276869353,1.3171848954875307,1.6106277554248467,-0.10212015138386187,-1.501436132200628,-0.6756692014631943,0.3723446502421649,-1.1438107749703732,-1.8757748478155891,2.493404572106968,5.72750951084781,4.757558629859304,4.309828836292734,5.5285810763557635,6.394396493261979,-0.6242449224105195,-5.293070418866947,-2.46138228528514,-2.2330080290911987,-3.458381019832615,-4.317326910804979
2.3923923923923924,-0.7817792872749272,-2.3437529708081684,-1.617798093453457,-1.4895330460573708,-1.953556208673964,-2.259629886088123,-2.8963461716424552,-1.8726510651554618,-2.5264064061069744,-2.604091262744655,-2.2767560562237246,-1.9733405124046322,0.4012464584757326,1.2414646953857087,1.0930336309080944,-0.6115018013460239,1.372712608727613,1.6751078866085383,-0.10830410169888716,-1.5537793570326244,-0.6999300349655423,0.3497773499184104,-1.1778474167991184,-1.9181301043630685,2.4835987600537415,5.814846628263339,4.762534659463654,4.310981031488041,5.565538684840604,6.488937204624023,-0.6109104927341287,-5.162203554210421,-2.384384242979884,-2.2746052117570166,-3.3398362769679792,-4.142731953391618
2.4024024024024024,-0.7776567976085924,-2.3310229447306114,-1.6066497628039405,-1.495445432839441,-1.9395561242291217,-2.2425356616904333,-2.897455764137418,-1.888473465828797,-2.533510714341276,-2.600700474372175,-2.2886943965862523,-1.9927452938212276,0.4260565612121599,1.300112107756199,1.1407298606209808,-0.5683438011306182,1.4286070913802353,1.7405364081700723,-0.1143505916788394,-1.604783550703339,-0.723404621743072,0.32680700836514753,-1.2106743640988613,-1.9587124244600658,2.473125470161719,5.903498951738392,4.76678820473974,4.311864305148141,5.601771660339438,6.584380493441941,-0.5967886305901988,-5.025522186519822,-2.3043214805687455,-2.313518832222469,-3.2167183908482926,-3.963620027320502
2.4124124124124124,-0.7732854916904819,-2.3177050436576963,-1.5950241515960133,-1.5009231530530798,-1.924996670909025,-2.224783634964846,-2.898625458444228,-1.904794826379911,-2.540845913436196,-2.59754300996715,-2.300953675541768,-2.0125450995176744,0.45075847990039164,1.3596528625876785,1.1884648261981792,-0.5251781916333484,1.4848601895151892,1.8069273159066752,-0.12025182203102328,-1.654390411817806,-0.7460625971390908,0.30346065658062327,-1.242246183382668,-1.9974818566617771,2.4619822632842947,5.9932021712438655,4.770227544769469,4.3125225532339435,5.637097765915485,6.679609713517081,-0.581896369201627,-4.883009315074716,-2.2212584257991423,-2.349716465102686,-3.089099116969983,-3.779046467634018
2.4224224224224224,-0.7686663116130099,-2.3037907829494415,-1.5829205741522396,-1.5059661100372972,-1.9098740259447842,-2.2063643185561883,-2.899853806899798,-1.9216003820766685,-2.548403903608206,-2.594622530430801,-2.3135213863332798,-2.032721450125935,0.4753454954120457,1.4200961352085288,1.2362299115673165,-0.48200701327808687,1.5414619015086735,1.8742623283606044,-0.12600016863983293,-1.702541494949079,-0.7678742598972089,0.27976563769242113,-1.2725181902644265,-2.034369010398685,2.4501662951945278,6.084382775514925,4.772758358608272,4.31299657601987,5.671330280021621,6.772765511600426,-0.5662516691134458,-4.735372519081537,-2.135263240370726,-2.383168152737495,-2.9570565042500547,-3.587515171889706
2.4324324324324325,-0.7638002777041382,-2.2892704630949217,-1.5703384431692322,-1.5105742481581057,-1.8941844714218323,-2.187268512003042,-2.901139282381851,-1.9388761556121015,-2.556176279896367,-2.5919424069221857,-2.3263845744468807,-2.053255088000514,0.4998108581825643,1.4814623275629522,1.2840155440882348,-0.4388319138351529,1.5984003352613678,1.9425182170398168,-0.1315881917830442,-1.749192664452071,-0.7888106099593255,0.2557495824517445,-1.3014465137980844,-2.0693039822251347,2.4376743419133184,6.177340536438194,4.774283969051126,4.313323976511938,5.704278427222121,6.863426731155172,-0.5498734046970268,-4.583066523612047,-2.0464079029252744,-2.413846367165629,-2.8206751606296763,-3.389057706153963
2.4424424424424425,-0.7586884894788712,-2.274133678026341,-1.557277280366696,-1.5147475485413011,-1.8779244143175156,-2.1674872253884865,-2.9024802800247014,-1.9566082935698672,-2.5641543385790384,-2.589505718122306,-2.339529844671834,-2.0741261118306475,0.5241477845394394,1.5437666164185027,1.3318111722089807,-0.3956541809154855,1.6556616698214286,2.0116682689242715,-0.13700864521034398,-1.7942945785048756,-0.8088433870829,0.23144038509651266,-1.3289881634502059,-2.1022180135248902,2.424502826119653,6.270804707047262,4.774705595100244,4.3135390664757445,5.735747827449643,6.951242614319355,-0.5327813501074017,-4.424884825399431,-1.954768289362427,-2.4417259746209083,-2.680046512724914,-3.183795280934092
2.4524524524524525,-0.7533321266308696,-2.2583709996933057,-1.5437367273834357,-1.5184860251596783,-1.8610904069500718,-2.147011715317904,-2.903875119041074,-1.9747811088179517,-2.57232908402628,-2.5873152477799763,-2.352943368880436,-2.09531398465425,0.5483494533000749,1.607003963339674,1.3796052456918433,-0.35247477536717003,1.7132301215966959,2.0816822333425065,-0.14225448507848767,-1.8377789472428503,-0.8279451102468616,0.20686617955643105,-1.355101098637422,-2.1330436274890805,2.410647844584851,6.363612508926522,4.773922612834298,4.313672780156876,5.765540963508258,7.0358575578977,-0.5149961646665142,-4.259902298278021,-1.860424249703442,-2.4667842028564078,-2.535269057745552,-2.971863065828458
2.4624624624624625,-0.7477324500615373,-2.241973046690393,-1.52971655689517,-1.5217897212833391,-1.8436791677950857,-2.125833521437338,-2.9053220446492625,-1.993378252593771,-2.580691235998756,-2.585373482535237,-2.366610894557536,-2.116797543255691,0.5724090026492462,1.6711662662468614,1.4273851984919497,-0.30929436549692946,1.7710879153371093,2.1525262780913925,-0.14731887873720112,-1.879577907799731,-0.8460891178076937,0.18205531597025826,-1.379744300742409,-2.161714771599534,2.3961051965702644,6.455453936599454,4.7718328243476975,4.313752595768113,5.79345766645352,7.116912056267381,-0.4965393776440594,-4.0881670788384525,-1.7634596807171334,-2.489000611578013,-2.386448605879991,-2.7534107252988207
2.4724724724724725,-0.7418908029438136,-2.2249305152915655,-1.5152166839279848,-1.5246587063008725,-1.8256876026234474,-2.1039445034118325,-2.9068192301048557,-2.0123827176072666,-2.589231237403543,-2.5836826100163597,-2.380517754108767,-2.138555009010322,0.5963195273054855,1.736242280388712,1.4751374343674728,-0.26611336203847913,1.829215260064234,2.2241629551897013,-0.15219521335965003,-1.9196241340063829,-0.8632496083593167,0.15703633748279716,-1.402877847503888,-2.1881669653329006,2.380870413125546,6.546011015339317,4.76833273439604,4.3138024648103475,5.819295618396538,7.194043682787651,-0.47743337240675743,-3.909738148582747,-1.6639625935161177,-2.508357066243512,-2.2336985113272902,-2.528602923963561
2.4824824824824825,-0.7358086118177843,-2.2072342119104444,-1.5002371773402965,-1.527093072918298,-1.8071128259127849,-2.0813368782788397,-2.9083647788361735,-2.031776841528636,-2.5979392625167392,-2.5822445172068713,-2.394648874975517,-2.1605640002361644,0.620074075985093,1.802217537825226,1.522847315296675,-0.22293195378901462,1.887590330119823,2.2965511766457,-0.15687710441101008,-1.9578509438073934,-0.8794016822424507,0.13183795728670447,-1.4244629896578702,-2.2123374527599657,2.3649387872223677,6.6349580708422025,4.7633178343499765,4.313842749287481,5.842850872186432,7.266888108541224,-0.4577013699062986,-3.724685530799306,-1.5620251753295165,-2.524837715457233,-2.0771398901483025,-2.297619797320209
2.4924924924924925,-0.7294873877151181,-2.1888750863792668,-1.484778271445243,-1.5290929347417657,-1.78795218248235,-2.0580032580874708,-2.909956726682473,-2.051542311586129,-2.6068052256822094,-2.5810607890793302,-2.408988790583427,-2.1828015461102632,0.6436656491717992,1.8690742737989663,1.5704991527728775,-0.1797501438345256,1.9461892514993977,2.369646200605942,-0.1613584039483647,-1.9941924129012638,-0.8945213836411889,0.10648903587204177,-1.4444622296890395,-2.2341653596736455,2.3483054046559353,6.721962437318965,4.7566828930233385,4.313890166869826,5.863918387333214,7.335080156979899,-0.4373674114755559,-3.5330909068511005,-1.4577438446589142,-2.5384289721634383,-1.9169018231062864,-2.0606573838197733
2.5025025025025025,-0.7229287273092219,-2.169844265983398,-1.4688403777445336,-1.530658424249112,-1.7682032692993677,-2.0339366877301748,-2.9115930442338724,-2.071660170341403,-2.6158187904951093,-2.580132707493013,-2.4235216521498275,-2.2052441022039275,0.667087197199426,1.9367913603941742,1.618076202043889,-0.13656778628411323,2.0049860936299972,2.443399628236889,-0.16563320874485504,-2.0285834944951033,-0.9085857431965833,0.08101855844459362,-1.4628394025328708,-2.2535918548384397,2.3309651756449625,6.806685205534038,4.748322253905272,4.313957744054929,5.882292581433376,7.398254892782589,-0.4164563409026538,-3.3350482197260476,-1.351219299029374,-2.5491194988140253,-1.753121541672499,-1.8179280142464762
2.5125125125125125,-0.71613431408792,-2.1501330901839237,-1.452424096743923,-1.5317896911544788,-1.7478639574029713,-2.0091306828692916,-2.9132716392718727,-2.0921108227090004,-2.6249693794780917,-2.5794612503530394,-2.4382312413738827,-2.2278675676873556,0.6903316186541808,2.005344247883732,1.6655606593575678,-0.09338462343302552,2.063952866743309,2.5177594116726603,-0.16969586823070013,-2.0609601450279116,-0.9215728210591944,0.0554556124723616,-1.4795597580508513,-2.270560314913815,2.312912867058124,6.888782010710827,4.738130138287218,4.314054777369684,5.897767896257278,7.456048742959084,-0.39499378575210287,-3.130664261135749,-1.2425565545543336,-2.5569001966579057,-1.585944595387076,-1.5696606544108818
2.5225225225225225,-0.7091059195453616,-2.1297331459565574,-1.4355302298196642,-1.5324869011692923,-1.7269324138900064,-1.9835792678569737,-2.9149903593092255,-2.1128740442851734,-2.634246184257254,-2.5790470910288823,-2.453100984031443,-2.2506473042500446,0.7133917591024915,2.0747049141621585,1.7129336622698594,-0.05020032327370917,2.123059524986499,2.592669873341175,-0.17354099224339564,-2.091259455679002,-0.9334617502947681,0.029829365318309237,-1.4945900450831626,-2.285016492564383,2.294143135193366,6.967903860028088,4.726000953737596,4.3141868026532775,5.910139377553037,7.508100647953782,-0.37300613790255355,-2.920059238381498,-1.1318649765451951,-2.5617641992709315,-1.4155249987870633,-1.3161011972388224
2.5325325325325325,-0.7018454043897795,-2.108636303670703,-1.4181597911045216,-1.532750235162004,-1.705407123905237,-1.9572770135431274,-2.916746994227807,-2.133928991049598,-2.643638176243939,-2.578890598030638,-2.468113964494603,-2.2735581567788623,0.7362604101495435,2.144841822659069,1.760175293066028,-0.007014517273800782,2.1822739754030294,2.6680717369570206,-0.17716345857909957,-2.1194197894399536,-0.9442327805495887,0.004169041916387008,-1.507898596865407,-2.296908687230909,2.274650559034285,7.043697999221635,4.711829607337464,4.314355572456329,5.919203267512401,7.554053240219758,-0.3505205332709327,-2.703367317151546,-1.019258300411984,-2.563706870416131,-1.2420253561455183,-1.057512700438295
2.5425425425425425,-0.6943547197636474,-2.086834753428215,-1.4003140193612378,-1.5325798887180972,-1.6832869125768464,-1.9302190748624106,-2.9185392790130384,-2.155254210501444,-2.6531341178275127,-2.578991834941868,-2.48325294119377,-2.2965744758307536,0.7589303088329077,2.2157198891215506,1.8072645853396785,0.03617316166035145,2.2415620929046653,2.7439021704426714,-0.18055842033690778,-2.145380923489844,-0.9538673218745876,-0.021496097552884563,-1.5194554175785686,-2.3061879179985834,2.2544296739057614,7.115808817583243,4.695511823049372,4.31455904158723,5.924757608733714,7.593554047445792,-0.3275648306932144,-2.4807371363761916,-0.9048546421192967,-2.562725806294453,-1.0656169623052847,-0.7941755660483523
2.5525525525525525,-0.6866359084727119,-2.064321041777073,-1.3819943898106795,-1.5319760721009597,-1.660570966836547,-1.9024012280879128,-2.920364896583277,-2.176827654288786,-2.662722574083115,-2.5793505606082543,-2.4985003630377034,-2.3196701419317365,0.7813941373548641,2.2873004576457205,1.8541795337677172,0.07936304111633391,2.300887741343644,2.8200948410099893,-0.1837213130474322,-2.169084196574612,-0.962347988600025,-0.04713678003144987,-1.5292322697844316,-2.3128080979626073,2.233475005449769,7.1838787904155055,4.676944462552072,4.314791360833197,5.926602858405204,7.62625671732971,-0.30416758993293946,-2.25233229124602,-0.7887764974852303,-2.5588208422167806,-0.8864798779404026,-0.5263876583195355
2.5625625625625625,-0.6786911062203113,-2.041088108710947,-1.3632026258813181,-1.5309390106133156,-1.6372588570622115,-1.873819907635978,-2.922221480712482,-2.198626692387493,-2.6723919249972075,-2.5799662295817596,-2.5138383868043985,-2.3428185917281548,0.8036445231562263,2.359541286327066,1.9008971071124927,0.12255537108644145,2.3602128007806455,2.8965799826014242,-0.18664786157680646,-2.190472661052327,-0.969658643145563,-0.07272374204170898,-1.5372027624822804,-2.316726209456432,2.2117811038398685,7.2475494577539905,4.656025848833195,4.315042878879527,5.924542511319757,7.651822260505099,-0.2803580487893029,-2.018331780492815,-0.6711507296373682,-2.5519940636979785,-0.7048029776382236,-0.2544643565490361
2.5725725725725725,-0.6705225428433449,-2.017129324861462,-1.3439407108461865,-1.5294689453580315,-1.6133505584796075,-1.8444722423037665,-2.924106619044336,-2.2206281288824434,-2.682130378212485,-2.580837992820431,-2.529248895512962,-2.365992846010088,0.8256740393336401,2.4323965428860403,1.9473932644750884,0.16575028593874683,2.4194972010297255,2.973284475854936,-0.1893340867969678,-2.2094912392271207,-0.9757844396438161,-0.09822775227765562,-1.5433424395069186,-2.3179024794751006,2.1893425781519227,7.3064624379151155,4.632656091791532,4.315300152446525,5.91838373021811,7.66992030794367,-0.2561660992779764,-1.7789304140484887,-0.5521085439699291,-2.5422498219437726,-0.5207839692621405,0.021261460312842928
2.5825825825825826,-0.6621325435462089,-1.99243852878591,-1.3242108993130135,-1.5275661343961886,-1.5888464722586728,-1.814356090818567,-2.926017856195862,-2.2428082194002767,-2.6919259822923474,-2.5819646986444034,-2.5447135177837152,-2.389165539620386,0.84747520540151,2.5058168106096512,1.9936429748160267,0.20894776653081631,2.478698961545773,3.0501319407184146,-0.19177631201280199,-2.2260868835558,-0.9807118672490652,-0.12361963437291562,-1.5476288679730137,-2.3163005545953137,2.166154130806831,7.360260474162843,4.606737415060991,4.3155459646599095,5.907937981846928,7.680230378875251,-0.2316222628589859,-1.5343391772310753,-0.431785449980687,-2.5295947536714927,-0.3346293831347822,0.30043950024401056
2.5925925925925926,-0.6535235301289788,-1.9670100642492452,-1.3040157285328795,-1.5252308542994453,-1.5637474462387622,-1.7834700765756812,-2.9279526969484593,-2.265142690238781,-2.7017666405037395,-2.5833448939491186,-2.560213648190664,-2.412308953256016,0.869040488398842,2.5797491049313424,2.0396202397515846,0.2521476025485548,2.5377742377033377,3.1270428417983847,-0.19397116913648701,-2.240208740272788,-0.9844287929967829,-0.1488702898886965,-1.550041726456564,-2.3118876746654107,2.142210591999259,7.408588512516502,4.578174483228935,4.315759351665552,5.893021677006928,7.6824431549969745,-0.2067576646874958,-1.2847855476612438,-0.3103212094039449,-2.5140378051754784,-0.14655452966950122,0.5827022186323774
2.6026026026026026,-0.6446980222060938,-1.9408388173954156,-1.283358029492474,-1.5224634020927994,-1.538054795216458,-1.7518136214398288,-2.929908609524118,-2.2876067592335803,-2.7116401251156454,-2.58497682567717,-2.5757304686072375,-2.4353950471613173,0.8903623043404341,2.6541369009503217,2.085298119625415,0.29534935515274924,2.5966773734978634,3.2039346064841197,-0.19591560459913826,-2.2518083159414104,-0.986924504073969,-0.17395072156361588,-1.5505628925910218,-2.3046348445125835,2.11750695402624,7.451094808446243,4.546874728583845,4.31591563749584,5.873456812757013,7.6762617564809545,-0.18160400686521427,-1.0305137611904627,-0.18785977009842014,-2.4955902605188527,0.043216575824899905,0.8676650550995788
2.6126126126126126,-0.6356586384117809,-1.9139202536995437,-1.2622409377548431,-1.5192640975829959,-1.511770320728892,-1.7193869784835916,-2.9318830289444495,-2.310175158397881,-2.7215340922089832,-2.586858442550602,-2.591244970542782,-2.4583954967053336,0.9114330200109789,2.7289201721675034,2.130648762846356,0.33855232001593893,2.6553609606814557,3.280721755842047,-0.19760688498964446,-2.260839646402727,-0.9881897493551096,-0.19883205686605088,-1.5491765297433526,-2.2945170028916455,2.092038405427161,7.487432059919939,4.512748676490773,4.315986477188218,5.849071614837072,7.661403015039895,-0.15619354067176872,-0.7717850232188965,-0.06454918519358444,-2.4742657737028164,0.23445132233194954,1.1549267488087764
2.6226226226226226,-0.6264080975884468,-1.8862504545890955,-1.240667904013433,-1.515633286066917,-1.4848963302650533,-1.6861912635354244,-2.933873360470016,-2.3328221583657918,-2.731436096992004,-2.588987397065887,-2.6067379784637694,-2.4812817298277134,0.9322449550997366,2.804035440688459,2.175643438474079,0.381755490832193,2.7137759043254324,3.35731604822666,-0.19904260241038485,-2.2672594675574045,-0.9882167800538205,-0.22348557188799656,-1.545869172424216,-2.281513187879775,2.065800364846339,7.517258563984001,4.47571026845722,4.315939908152664,5.819701178268701,7.637598739074832,-0.13055903775766708,-0.5088776619044495,0.05945848295210965,-2.4500804046366778,0.4269086473569388,1.4440697340787096
2.6326326326326326,-0.616949219954272,-1.8578261536191154,-1.2186427043242534,-1.511571341413442,-1.4574356558373252,-1.652228485409192,-2.935876983117279,-2.3555215946640784,-2.741333609613626,-2.591361047754166,-2.622190174089978,-2.5040249663296983,0.9527903846725673,2.87941583911413,2.220252572024679,0.4249575233823586,2.7718714947809295,3.4336266355032046,-0.20022067953934752,-2.271027387381795,-0.9869993893360484,-0.24788271561753591,-1.5406298100765472,-2.265606697905085,2.03878851452874,7.540239393775778,4.435677181919544,4.315740409777462,5.785188103997484,7.604596965712602,-0.10473376028272696,-0.2420872199100046,0.18400727437462194,-2.423052658702229,0.6203392171196782,1.734660617779511
2.6426426426426426,-0.6072849282462515,-1.8286447720837637,-1.1961694499810913,-1.5070786695113618,-1.429391671845443,-1.6175015746871702,-2.9378912532503554,-2.3782468958311958,-2.75121403146537,-2.5939764617096785,-2.6375821216521182,-2.5265962589785738,0.9730615419771889,2.9549911843075933,2.264445784458454,0.46815670023714717,2.829595485987044,3.50956023172441,-0.20113937438801704,-2.2721060585465938,-0.9845329507370113,-0.2719951346247779,-1.5334499688782766,-2.246785247583889,2.010998833357924,7.556047592583127,4.3925711457482635,4.315348971255911,5.745383129351183,7.562163194341366,-0.07875142998606321,0.02827351849578008,0.30893745904712944,-2.3932035296779333,0.8144856434949901,2.026250739618476
2.6526526526526526,-0.5974182488349502,-1.798704453943922,-1.1732525969989436,-1.5021557120750955,-1.4007683121652768,-1.5820144109288994,-2.9399135082445844,-2.4009711133960563,-2.7610647119608105,-2.5968304173896612,-2.652894294093461,-2.548966536385538,0.9930506215766298,3.0306880631898685,2.3081919343019215,0.5113508961802747,2.886894180053225,3.5850212940485777,-0.2017972847442737,-2.270461350975473,-0.9808144552209908,-0.2957946981936707,-1.5243237911877585,-2.2250411175323426,1.9824276293457501,7.564365381288383,4.346318250443815,4.314723167609511,5.700145750000729,7.510081596074684,-0.05264619617652322,0.30187456797280277,0.43408568061921926,-2.3605565457611934,1.0090827383416467,2.318376816034686
2.6626626626626626,-0.5873523128072746,-1.7680040999484758,-1.1498969551711657,-1.4968029507990734,-1.3715700863952653,-1.5457718481792997,-2.941941070218767,-2.423666953722268,-2.7708729657795725,-2.5999194076892436,-2.6681071001940095,-2.571106647608448,1.0127497828049317,3.106429930679733,2.3514591628457175,0.5545375444335338,2.94371251801909,3.659912215629809,-0.20219335228944893,-2.266062523652243,-0.9758425467206104,-0.3192535239293063,-1.51324811225482,-2.2003712973129246,1.9530715714823543,7.564885375260332,4.296849251965909,4.313817243873789,5.649344831036615,7.448156193425746,-0.026452602635172795,0.5783688530489854,0.5592851165676933,-2.3251378183993854,1.2038578057046294,2.610561668010291
2.6726726726726726,-0.577090357013607,-1.736543400825111,-1.1261076966662948,-1.491020911850823,-1.3418020951940413,-1.5087797386510262,-2.9439712498327677,-2.4463068117165427,-2.7806260905610687,-2.6032396432951654,-2.6832009125916905,-2.5929874084222124,1.0321511535382384,3.182137219851737,2.394214942349287,0.5977136037653356,2.9999941766705747,3.734133530153197,-0.2023268663786115,-2.2588823949584764,-0.9696175559904062,-0.34234400386733205,-1.5002225338162947,-2.1727776206752796,1.9229277208550428,7.5573118064938,4.244099868119903,4.312582207404176,5.592859204705462,7.376212004345433,-0.00020555342419115163,0.8573923919926045,0.6843656549071255,-2.2869760936144417,1.3985309722137629,2.902315032679269
2.6826826826826826,-0.5666357250757048,-1.7043228694150891,-1.1018903641310809,-1.4848101706919297,-1.3114700446437129,-1.4710449544582138,-2.946001350146997,-2.468862806392594,-2.790311385031261,-2.6067870563223616,-2.698156096670876,-2.614579649190866,1.051246834273501,3.2577274643432723,2.4364261271724423,0.6408755265637475,3.0556816712664467,3.8075841276287163,-0.20219746747311643,-2.2488975107995386,-0.9621415326083557,-0.3650388311087746,-1.4852494941924825,-2.1422668922542805,1.8919935609448189,7.541361746540986,4.188011066402993,4.310965928248624,5.5305782522893026,7.29409614468014,0.026059722400411545,1.1385645558749076,0.8091540875402643,-2.2461028054803798,1.5928155558327433,3.1931344581689416
2.6926926926926926,-0.5559918683518291,-1.6713438716255458,-1.0772508782669539,-1.478171357215238,-1.2805802595745082,-1.4325754072815178,-2.948028670540136,-2.491306818274243,-2.7999161675437847,-2.6105573042376338,-2.7129530402843476,-2.6358542642665572,1.0700289025061027,3.3331154329957005,2.4780590077427402,0.6840192279544971,3.110716464003694,3.880161480997644,-0.2018051502144391,-2.2360883097557758,-0.9534182749585691,-0.38731102700007236,-1.4683343345003237,-2.1088510048961218,1.8602670270093284,7.516766325535201,4.128529342197609,4.3089132475225185,5.462402467563749,7.20167888304141,0.052307707171529216,1.4214884047890166,0.9334743202568916,-2.202552131388881,1.786418472934301,3.482506280648934
2.7027027027027026,-0.5451623468556517,-1.6376086560723895,-1.0521955448479896,-1.471105161185821,-1.2491396957879788,-1.3933800658477478,-2.950050510681273,-2.513610528613529,-2.809427795014857,-2.6145457740748084,-2.7275721842706044,-2.656782262831888,1.088489417396811,3.4082132766662996,2.5190793672564786,0.7271400560436777,3.16503907802448,3.951761883044961,-0.20115026612834108,-2.220439284477436,-0.9434533580286382,-0.4091339688743177,-1.4494853606002043,-2.0725470467958433,1.8277465344614257,7.48327194238243,4.065606986189039,4.306793358587051,5.3882439992329125,7.098854642045694,0.07850263208541186,1.7057511028755528,1.057147599315499,-2.1565874139352097,1.9790406834947305,3.7699066820921843
2.7127127127127126,-0.5341508301255697,-1.6031203822868896,-1.0267310611493838,-1.463611693174136,-1.2171559511177341,-1.3534689711113985,-2.952064174552471,-2.5357454603915466,-2.8188336822294184,-2.6187479473221433,-2.741994053724166,-2.677334821093292,1.1066204247175426,3.4829306870974506,2.559452540999778,0.7702413172154992,3.2185892167410897,4.022280693050611,-0.20023352594846489,-2.201939138527036,-0.9322541588561567,-0.43048595020197844,-1.4287139003963252,-2.033377397647029,1.79443100615363,7.440641460984494,3.999202339876007,4.305393133384989,5.308027169709476,6.985542939881213,0.10460851576058516,1.9909244134647253,1.1799927544677473,-2.1086750920428052,2.17037767401213,4.054802826768423
2.7227227227227226,-0.5229610980411653,-1.56788314735961,-1.0008645217565293,-1.4556899598474167,-1.1846372752687688,-1.3128532490300544,-2.954066974517602,-2.557683021061391,-2.8281213214940184,-2.6231596864848745,-2.756199289972296,-2.6974833357244727,1.1244139620645512,3.557175067677,2.5991434781649074,0.8133341127681019,3.2713058882288735,4.091612592552092,-0.19905600154854958,-2.1805809378615257,-0.9198298794607154,-0.4513496864327322,-1.4060343561154771,-1.991369813026706,1.7603198984790893,7.388655387166864,3.9292800380415827,4.304218220257276,5.221688967596947,6.861689266199932,0.1305892038706027,2.2765652752846677,1.3018264582070316,-2.058585365372526,2.3601199775583694,4.336654074001899
2.7327327327327327,-0.5115970415836513,-1.531902010896407,-0.9746034237260169,-1.4473398749610427,-1.1515925783787908,-1.2715451208309287,-2.9560562354330906,-2.5793945469841457,-2.8372783026100077,-2.6277761103921606,-2.770168683207376,-2.7171994784503877,1.1418620643267337,3.6308517158695603,2.6381168060256357,0.8564118521555847,3.323127534410698,4.15965184953109,-0.19761912747257693,-2.1563622561389546,-0.9061915671002602,-0.47169887042965664,-1.3814642511959574,-1.9465574962656096,1.725413226200871,7.327113020815062,3.855811237052393,4.302336653445572,5.129179511228671,6.727265886405206,0.15640840983649795,2.5622164603044553,1.4224635009442395,-2.005878427331435,2.5479537301779516,4.614913264232996
2.7427427427427427,-0.5000626635372709,-1.4951830181628796,-0.9479556710712276,-1.438561442319257,-1.1180314382476308,-1.2295579106717611,-2.958029298796077,-2.6008513495002634,-2.8462923331386567,-2.632592064234856,-2.783883205720013,-2.7364552516539518,1.1589567693959,3.7038640170426667,2.676336896324114,0.8994669787029482,3.3739921647299482,4.2262925902779225,-0.1959247020523234,-2.1292853130306058,-0.8913521316940639,-0.4915074127056338,-1.3550242714272298,-1.8989791570861054,1.6897115859231207,7.255833577579921,3.7787738278628353,4.299676155297739,5.030462480629524,6.582272568519215,0.18202975656107157,2.8474073133774738,1.541717081734575,-1.9505911364454604,2.7335612626459067,4.889028074925292
2.7527527527527527,-0.48836207912875607,-1.4577332212958813,-0.9209295785466618,-1.4293547296197675,-1.0839641061837753,-1.1869060506059046,-2.959983526925283,-2.622024762570013,-2.8551512589279517,-2.6376021415129314,-2.7973240456738666,-2.7552230448795054,1.1756901241049742,3.7761136493546434,2.713767933710577,0.9424914548642481,3.4238374939828606,4.291429078130073,-0.19397488810198493,-2.099357104719986,-0.8753263602587272,-0.5107497440321683,-1.3267382999918351,-1.8486790563271653,1.6532161781185692,7.174657274394349,3.69815263261259,4.296187560479147,4.925515515293995,6.426737226969436,0.2074168191838286,3.131654573432499,1.6593991140975604,-1.8927768635205986,2.9166217263952348,5.158442442370017
2.7627627627627627,-0.4764995166020841,-1.4195606984635425,-0.8935338747067922,-1.4197198746236919,-1.0494015114203117,-1.1436050827686506,-2.961916307169732,-2.642886191907949,-2.8638430848689085,-2.642800688209099,-2.8104726413592367,-2.773475692099303,1.1920541903792548,3.847500799312824,2.750373986066108,0.9854767396735016,3.4726010839550527,4.354955998225258,-0.19177221317977428,-2.0665895257747,-0.8581309282086272,-0.5294008434067469,-1.296633446073972,-1.7957070361177367,1.6159288276293182,7.083446372951272,3.613939583723493,4.291819531575435,4.814330575214797,6.260716477825184,0.23253316883141828,3.414463275524753,1.7753205463930257,-1.8324917834461942,3.096811752220212,5.422598044949581
2.7727727727727727,-0.4644793177259414,-1.3806745708587167,-0.8657777042169557,-1.409657091551094,-1.014355264056154,-1.0996716587097524,-2.963825056140265,-2.6634071655276625,-2.8723559958474536,-2.6481818072480805,-2.823310715858524,-2.7911865296018004,1.2080410515850406,3.917924387551866,2.7861190765278643,1.0284137678087013,3.5202204884816557,4.416768747355802,-0.18931956940666123,-2.0309994815863575,-0.839784407377986,-0.5474362662232833,-1.2647400667141533,-1.7401185349067534,1.5778524651164645,6.982086175236162,3.5261338844241834,4.286518723205134,4.696914262651944,6.084296100250441,0.2573424577163763,3.695327732610508,1.889291696134805,-1.7697948951056688,3.273806140160559,5.680935842943313
2.7827827827827827,-0.45230593297141797,-1.341085017414831,-0.8376706293957035,-1.39916667768807,-0.9788376564822345,-1.0551235358055677,-2.965707224760876,-2.6835593856043998,-2.880678377856127,-2.653739363247139,-2.8358203120529986,-2.8083294543534523,1.2236428283195242,3.987282304322557,2.820967257025551,1.071292930328259,3.5666334015256624,4.476763727960002,-0.18662021202429127,-1.9926089905873023,-0.820307270628351,-0.5648321726380916,-1.231091781606293,-1.6819745868095624,1.539304673516078,6.870485965180592,3.434742149661531,4.280229951935624,4.573288102203435,5.897591399214974,0.28184058684286484,3.9737325954473732,2.001122597543528,-1.7047480403195223,3.447278578769904,5.932897669492334
2.7927927927927927,-0.4399802340070498,-1.3008032871378545,-0.8092226309700417,-1.3882490201906896,-0.942861663256518,-1.009979570693372,-2.9675608491963734,-2.703314781554555,-2.888798839228153,-2.6594669875634085,-2.8479838278967025,-2.8248789826790865,1.238857961965743,4.055471654122048,2.8548826831276948,1.1141040571367418,3.6117778078450877,4.5348386452379845,-0.1836771152156129,-1.951445275471295,-0.7997218929126501,-0.58156535611957,-1.1957254805525936,-1.6213418047867867,1.500545575098748,6.7485798905082675,3.3397785263908872,4.272896371749496,4.443488776826911,5.700747464820012,0.3060361018844162,4.249153988552635,2.110623361562034,-1.637415921390783,3.6169023917728538,6.17792786688878
2.8028028028028027,-0.4275034083715118,-1.259841708953457,-0.7804441080271278,-1.376904603070439,-0.9064409393960943,-0.964259709680049,-2.969383915197013,-2.722645564222643,-2.896706231954794,-2.665358083643441,-2.859784051879919,-2.8408103090998083,1.2536837807739536,4.122389008837237,2.8878296899863294,1.1568364012341548,3.6555921357964714,4.590892806334777,-0.18049336313771636,-1.9075408426683307,-0.778052548675157,-0.5976132721654346,-1.1586813233125421,-1.5582923472322092,1.461251582556912,6.6163277788894845,3.24126479227769,4.264459654791942,4.307568317562698,5.493939323951565,0.32988613808707967,4.521060719675589,2.2176045474784587,-1.567866116815825,3.782351309922973,6.4154749619238345
2.8128128128128127,-0.4148797248461371,-1.2182136989744543,-0.751345877148279,-1.3651340143451849,-0.8695898170593119,-0.9179849760876162,-2.971173979071504,-2.741524281058072,-2.904389673045317,-2.6714058326802013,-2.871204198601477,-2.8560993651617617,1.2681122479028182,4.18793066871443,2.91977286915928,1.199478624800244,3.698015411800297,4.64482742049227,-0.17707278812678248,-1.8609335493516637,-0.7553254054756439,-0.6129540671669339,-1.1200027316051868,-1.4929038676111344,1.4211638541121658,6.473715882600175,3.1392304318892457,4.254860177115134,4.165594244826991,5.277371980369566,0.3533363545776478,4.7889155597605395,2.3218775452277427,-1.496169094718983,3.9433002656837957,6.644993373619883
2.8228228228228227,-0.40211349012743147,-1.1759337651002602,-0.7219391707135147,-1.3529379533390575,-0.8323233005958754,-0.8711774545087937,-2.9729286471520866,-2.759923872156101,-2.91183856588745,-2.6776031995825527,-2.8822279443661616,-2.870722878084121,1.282135509585008,4.251992930410814,2.950677146080208,1.2420187871623858,3.738987415973188,4.696545899034868,-0.17341956224527097,-1.8116666572877391,-0.7315685137356627,-0.6275666073950439,-1.0797363730486023,-1.4252594468594388,1.3803010142195973,6.320757545996258,3.0337126895071833,4.244037209118872,4.017649659278931,5.051280339774024,0.3763531311671109,5.052176589894685,2.4232549673686066,-1.4223982235660095,4.0994262081741155,6.865945146292361
2.8328328328328327,-0.3892090487888473,-1.1330175088674133,-0.6922356343673827,-1.3403172381140536,-0.7946570599480431,-0.8238602719570781,-2.9746455782732975,-2.7778177270295976,-2.919042621564815,-2.683942939261995,-2.892839462720794,-2.8846584290502766,1.2957459018411486,4.314472361326968,2.980507857938203,1.2844443346925136,3.7784488384124875,4.7459541540212795,-0.1695381909062197,-1.7597888728772955,-0.7068117925153115,-0.6414305080791664,-1.0379321368469463,-1.355447508326002,1.338682357679005,6.157493790275197,2.9247565977489103,4.231929110368853,3.863833280412649,4.815929016856586,0.39890350487082316,5.3102986112569965,2.5215510496635076,-1.3466297797102555,4.250408935645808,7.077801700535517
2.8428428428428427,-0.37617078318380026,-1.0894816244781036,-0.6622473236394236,-1.327272813015592,-0.756607422391512,-0.7760575759074739,-2.976322486203215,-2.795179741970908,-2.9259918800865496,-2.690417603241117,-2.903023459840115,-2.897884510962543,1.3089359571861892,4.3752660793652725,3.009230831720827,1.3267420926752755,3.816341435601069,4.792960894367332,-0.16543350609170093,-1.7053543727780898,-0.6810870112398968,-0.6545261625443983,-0.9946431010637014,-1.2835617151169862,1.2963278479791427,5.98399381018973,2.812640378248801,4.218473528458105,3.7042594311910477,4.571612021850598,0.42095521014277537,5.562734613613316,2.616663398313875,-1.2689429513262382,4.395931942597407,7.280045594409323
2.8528528528528527,-0.363003113290425,-1.0453438949422231,-0.6319842995296643,-1.3138057563136976,-0.7181913626102743,-0.7277945092361594,-2.97795714202563,-2.811984377856147,-2.9326772487179693,-2.6970195465878612,-2.9127652096713867,-2.9103805854777307,1.3216984113102004,4.434272037206642,3.0368169746198603,1.3688982591861694,3.85260818638428,4.8374779182224925,-0.1611106591716296,-1.6484228145466986,-0.6544261388954141,-0.666834771368981,-0.9499254913495008,-1.209700849779269,1.2532581138504213,5.800355377613414,2.6984352324636802,4.203607601557508,3.539057967215456,4.318652324631387,0.44247671846739767,5.8089372974371685,2.70880688721639,-1.1894198382880177,4.535683278475204,7.47217228682721
2.8628628628628627,-0.3497104964986674,-1.0006231852775558,-0.601448457585008,-1.2999172879209655,-0.6794264911055887,-0.6790971820798057,-2.9795473764715767,-2.828206718237724,-2.9390916543838195,-2.703740935179294,-2.9220505887448196,-2.922127139138759,1.3340262097157272,4.491389310148324,3.063253559097477,1.4108984010147654,3.8871934469567337,4.879420400365959,-0.15657511332959087,-1.5890593317883566,-0.6268566431274566,-0.6783383715191333,-0.9038386310241577,-1.1339686763416668,1.209494444040942,5.606705147139422,2.582115138083367,4.1872681642839495,3.36837414911858,4.0574012949776375,0.46343727726091455,6.048360644286063,2.7978418994436858,-1.108145447554591,4.66935641477243,7.653691894905833
2.8728728728728727,-0.33629742734041923,-0.9553394327224597,-0.5706511956312124,-1.2856087771679685,-0.6403310409453197,-0.6299926406480703,-2.981091082198633,-2.8438225275648845,-2.9452261734754206,-2.7105737532981244,-2.9308661105553564,-2.9331057384160686,1.345912514294003,4.546518386498723,3.088510971378286,1.4527274516643267,3.920043104284552,4.9187071733772,-0.15183263560284252,-1.5273345133597904,-0.5984132880557007,-0.6890198654141179,-0.8564448824451477,-1.0564737848161891,1.1650587803356132,5.403198859200927,2.462773866354297,4.169391956495943,3.192368457074508,3.7882380181999338,0.48380694803348945,6.280461529629562,2.8832818235348086,-1.0252076836313222,4.796651117209869,7.824130936842451
2.8828828828828827,-0.3227684371635029,-0.9095136339256392,-0.5396054043401877,-1.2708817506162986,-0.600923852866119,-0.5805088330358102,-2.9825862160164003,-2.8588083093665757,-2.951072009898583,-2.7175098115647076,-2.9391989594201577,-2.9432990834720485,1.3573507098225464,4.599561459481675,3.1125583412066726,1.4943697114551244,3.9511047273786457,4.955261001330922,-0.14688928854413563,-1.4633243662302073,-0.5691332832969299,-0.6988630498701108,-0.8078095796285647,-0.9773294183468229,1.1199737088403197,5.190021436562176,2.340411950292463,4.149915834607441,3.011358188576992,3.5115684859586622,0.5035566437629484,6.50470137190932,2.9649275051598067,-0.9406973336851507,4.917333972891804,7.983034051741122
2.8928928928928928,-0.30912809375041883,-0.863167829088388,-0.508324168320863,-1.255737899889007,-0.561223119081099,-0.5306745720947844,-2.984030801056556,-2.8731413642260692,-2.9566207974478065,-2.7245407552067094,-2.94703725979311,-2.9526910604619676,1.3683344103668822,4.65042271956303,3.135366065478235,1.5358088497545657,3.9803305555073147,4.989008844767763,-0.1417514215134942,-1.3971102616699143,-0.5390553800444934,-0.7078526448672741,-0.7579997578627293,-0.8966532832798305,1.0742624495570539,4.967386970420392,2.2151592919397274,4.128776984992143,2.8269461241276304,3.227824662724771,0.5226581654304132,6.720547811221053,3.0426283285189264,-0.8547080469026582,5.031727922906221,8.129965687709188
2.9029029029029028,-0.2953810008828677,-0.8163250830459448,-0.4768207570763371,-1.2401790894978095,-0.5212366585584373,-0.4805194954379973,-2.9854229288858614,-2.8867998473725245,-2.961864609603408,-2.731658072668024,-2.9543717345274674,-2.961266792186076,1.3788574655694341,4.6990086460766785,3.156905874578839,1.577027909352865,4.0077002453791986,5.019882115699787,-0.13642566160859182,-1.3287788645040601,-0.508219803246501,-0.7159743220803743,-0.7070742858766885,-0.8145673425168092,1.0279488442803029,4.735538592783428,2.0871522839118484,4.105913139031074,2.6396368696482284,2.9374634289899006,0.5410842376679552,6.9274764106465625,3.1162406167510994,-0.7673363076928439,5.139726009267434,8.264511749499192
2.9129129129129128,-0.28153179785316296,-0.7690094632862903,-0.44510861545023017,-1.2242073646460678,-0.4809816353921116,-0.4300740226632802,-2.986760761560518,-2.8997628257111185,-2.966795968793941,-2.7388531045578786,-2.9611917645460806,-2.9690126869096103,1.3889139668089303,4.745228296996132,3.1771508959869807,1.618009312998431,4.033176138483255,5.047816921424218,-0.13091890424286448,-1.2584220452405537,-0.4766681805099368,-0.723214733109373,-0.6551023402597776,-0.731197592599166,0.9810573428467961,4.49474823225782,1.9565335258407117,4.081262789338268,2.4483596059128843,2.6409654029923786,0.558808543468392,7.1249723729265995,3.185627951934567,-0.678681402351927,5.240558089599702,8.386281196981614
2.9229229229229228,-0.267585158923747,-0.7212460149168547,-0.4132013535898312,-1.2078249589862438,-0.4404785566187903,-0.3793693098961454,-2.988042533620255,-2.912010334110536,-2.9714078551069916,-2.7461170529403653,-2.967486923502617,-2.9759164851703956,1.3984982532140147,4.788993595671429,3.1960757149360104,1.6587348721023798,4.056716453705783,5.072754295939874,-0.1252383033809964,-1.1861367749559801,-0.4444434678724356,-0.729561537342675,-0.6021582080068246,-0.6466738250597199,0.9336129877753336,4.245316250876556,1.823451520975624,4.05476540668046,2.25305531774913,2.338833643398317,0.5758057579073776,7.312532264871486,3.250661480390047,-0.5888453788246579,5.3338649067622725,8.494907585794998
2.932932932932933,-0.2535457927361223,-0.673060732602002,-0.38111273645463445,-1.1910343023102445,-0.39974818163238646,-0.32843720176536684,-2.9892665540205363,-2.923523430764538,-2.975693714432327,-2.7534409909639153,-2.9732476168798323,-2.9819673043976413,1.4076049175151433,4.830219613329997,3.2136564319424488,1.6991857976166582,4.078282351050805,5.094640417788549,-0.11939126144191599,-1.1120250029007843,-0.4115898725942202,-0.7350034293821389,-0.5483182580423148,-0.5611293726633303,0.8856413973365704,3.9875709601229516,1.688060353938397,4.0263616570880885,2.054022951034142,2.0315922360466914,0.5920515808283362,7.489665741642469,3.3112202022371164,-0.49793299921574175,5.419446553081443,8.590050541641446
2.942942942942943,-0.23941844167060547,-0.6244805295069804,-0.3488566728997784,-1.1738380281508591,-0.3588114969929741,-0.27731018093799154,-2.990431208001284,-2.9342842514430467,-2.979647466022331,-2.7608158728294256,-2.9784650929003114,-2.9871556811703233,1.4162288117192514,4.868824846124341,3.2298707170168592,1.7393427130851242,4.097838034307067,5.113426813178046,-0.1133854188799286,-1.0361935168650398,-0.3781527731329538,-0.7395301659556028,-0.4936607795167057,-0.4747008412430744,0.8371687470954612,3.7218680148639294,1.5505193506905073,3.9959936186384795,1.8515712835578597,1.719784768538375,0.6075227684411688,7.6558972628163815,3.3671912442052765,-0.4060516847271387,5.4971195386858085,8.671397159874331
2.952952952952953,-0.22520788115840729,-0.5755332032969773,-0.31644720436476526,-1.156238981272299,-0.3176896905656588,-0.22602131535356618,-2.991534958890526,-2.9442760624477318,-2.983263509455664,-2.7682325440949493,-2.983131452100007,-2.991473610949267,1.4243650525921294,4.904731485499445,3.244697860384701,1.779185669861673,4.115350845216128,5.129070543284812,-0.1072286434551058,-0.9587537864279838,-0.3441786364739945,-0.7431325922395391,-0.4382658148253818,-0.38752782792110146,0.788221749972962,3.448589684490088,1.4109927218312066,3.9636049973740484,1.6460180597081262,1.403972697115421,0.6221971637862751,7.810767791971408,3.4184701147568006,-0.3133114527197307,5.566717294328978,8.73866332226026
2.962962962962963,-0.2109189189476335,-0.5262473992531471,-0.28389849319863014,-1.1382402250277388,-0.2764041250693946,-0.17460420331017015,-2.9925763498413804,-2.9534833120874917,-2.9865367309911908,-2.775681752313979,-2.987239655542324,-2.9949145851236594,1.4320090269339254,4.937865680648668,3.2581188195560227,1.8186941644840042,4.130791348815738,5.141534374681858,-0.10092901920452771,-0.8798217892980448,-0.30971493299768255,-0.7458026675115534,-0.38221498783844793,-0.2997526265832094,0.7388276348764862,3.1681440011605275,1.2696491904002016,3.9291413418022074,1.4376890943305511,1.0854868674896352,0.6360537260163301,7.9538364713998675,3.4649609406384076,-0.21982484562376214,5.628090624489634,8.792153115881703
2.972972972972973,-0.1965563943248928,-0.47665257058078453,-0.2512248106534524,-1.1198450485616673,-0.23497631111669665,-0.12308606450548638,-2.993554005500819,-2.961891680490482,-2.9894625093003153,-2.7831541580034544,-2.9907835316542033,-2.997473906596111,1.4391563966337009,4.968157791828985,3.2701162625949154,1.8578471581860414,4.14413340966719,5.150802012103424,-0.09449483512645054,-0.7995178210345932,-0.27481004907382617,-0.7475334900498246,-0.32559132784861233,-0.21150874652206844,0.6890141239514236,2.8810348072225054,1.1266616054109306,3.8925502554090627,1.226917349265392,0.766694719664315,0.6490725584490606,8.084715443335767,3.5065766840424644,-0.1257068514497277,5.681108108959377,8.83294345830889
2.982982982982983,-0.1821251772942858,-0.4267784301206934,-0.21844052457875202,-1.101056973834855,-0.1934278798259183,-0.07148620903910233,-2.994466633608651,-2.9694882002768956,-2.9920367205670724,-2.790640345936687,-2.9937577816693937,-2.9991481660493564,1.4458031034895094,4.995544055167636,3.2806746074521373,1.8966230985262276,4.1553542587109416,5.156883618318782,-0.0879345735899319,-0.7179656242662977,-0.239513197581417,-0.7483193211942306,-0.2684790897611832,-0.1229169217121606,0.6388094085094878,2.5895313223406333,0.9822065423888375,3.8537816066040733,1.0140419861702412,0.447818423161209,0.6612349353454832,8.20384583793102,3.543239339626579,-0.031074815680845802,5.72565645136147,8.860561257031156
2.992992992992993,-0.1676301677156374,-0.37664345489722023,-0.18556008684988562,-1.0818797624497771,-0.15178055508823665,-0.01983774722748885,-2.9953130265252126,-2.9762627081430644,-2.9942557429465277,-2.7981308367554245,-2.9961579836679353,-2.9999344099138128,1.4519453737810377,5.020000260744713,3.289780057237335,1.9349999431030398,4.164434550531459,5.159767345900445,-0.08125689848289734,-0.6352766631180563,-0.20387432655877957,-0.7481556084818736,-0.210963571064599,-0.034120132767691005,0.5882421236926234,2.295050990003773,0.8364638922327572,3.8127877354997395,0.7994073993202448,0.1280278256596148,0.6725233273692641,8.31127989546695,3.574880110711028,0.06395165564089211,5.761640773282712,8.87384414121752
3.003003003003003,-0.15307629440391587,-0.32627362376224506,-0.15259802056406316,-1.0623174222544316,-0.11005612557173525,0.03182581671357315,-2.9960920626862526,-2.9822048089353377,-2.996116460373316,-2.8056160988942693,-2.9979805952047354,-2.9998311814818037,1.4575797225824547,5.041491021934479,3.297420631320661,1.9729551853230192,4.171358410849485,5.1594467379516065,-0.07447064311206876,-0.5515736343670595,-0.16794402619581086,-0.7470390077679865,-0.15313092613189966,0.05473761564955142,0.5373413219339227,1.9966003768246594,0.6896164397549285,3.7695236569190342,0.5833622321485166,-0.1920875058547722,0.6829214256842908,8.405992190927694,3.601439564048194,0.1592508017901082,5.788984852945937,8.872746116036732
3.013013013013013,-0.1384685141918668,-0.27570052875133605,-0.11956890703801326,-1.0423742137026646,-0.06827641654496353,0.0834711236554753,-2.996802707983543,-2.987304674526225,-2.997616265713431,-2.81308656080963,-2.9992229545240177,-2.998838537086599,1.462702957803739,5.059972240260723,3.303586192167363,2.010465882180498,4.1761134740979955,5.155921750187637,-0.06758479786859722,-0.46698853116755196,-0.13177343438564257,-0.7449674042418314,-0.09506797841302872,0.14351242210791917,0.4861364452792003,1.6940407081215767,0.5418494332910768,3.723947259012675,0.36625838134224864,-0.5118882022063076,0.6924141646491035,8.487412976791443,3.6228677626348933,0.25469882231532637,5.807631307600031,8.857295357795145
3.023023023023023,-0.12381181095796567,-0.22495597994667588,-0.08648737264167969,-1.022054655949335,-0.02646326160211971,0.1350650175466555,-2.997444017069762,-2.991553911780002,-2.998753063253715,-2.820532623504342,-2.9998832803603173,-2.9969580312435347,1.4673121839494057,5.0754057508258015,3.308268467822985,2.0475086840019516,4.1786909109764565,5.149198725895425,-0.06060849767364827,-0.3816554566535172,-0.09541414105797519,-0.7419399322461582,-0.036862031084852025,0.23206084603584057,0.43465729663675745,1.3879701168582415,0.39335014680028735,3.67601949686005,0.14844999234267675,-0.8307384605829498,0.7009877430685298,8.555348345299196,3.639124376117662,0.350170001162617,5.81754171905744,8.82755560219186
3.033033033033033,-0.10911119462187126,-0.1740719510752945,-0.053368075502579305,-1.001363532658956,0.015361525628490075,0.18657460254290026,-2.9980151345862462,-2.9949455680944923,-2.9995252705248463,-2.8279446733380014,-2.9999606703305903,-2.994192698823167,1.4714048055842546,5.087759429787414,3.311461069981183,2.08405986610162,4.179085445916668,5.139290349575365,-0.053551009218576605,-0.29571028601641697,-0.05891809152042413,-0.7379569938081453,0.02139932326980285,0.32024026199164,0.38293401002439964,1.0789964595093409,0.24430743589792314,3.6257045804203614,-0.06970754988523709,-1.1480081553925174,0.7086296439646764,8.609638408735455,3.6501787684226414,0.4455368400128066,5.818696702063189,8.783625743822455
3.043043043043043,-0.09437170010963372,-0.12308052472497699,-0.020225692115638794,-0.9803058975068097,0.0571761797117702,0.2379672990970042,-2.9985152963122292,-2.9974741340724567,-2.999931819454976,-2.835313095111961,-2.9994550979258827,-2.9905470343334306,1.4749785304964407,5.097007281546709,3.3131595075807008,2.1200953622886454,4.177295364432208,5.12621557964132,-0.0464217180146958,-0.20929032334550013,-0.022337489037501913,-0.7330202757894453,0.07962839338087745,0.40790920927552926,0.33099701988516017,0.7677352758863663,0.0949112892841697,3.5729701561955665,-0.287858630948449,-1.4630749071560842,0.7153286528314031,8.650157758852593,3.6560100623242375,0.5406702008405802,5.811095915433311,8.725639307806178
3.053053053053053,-0.07959838629098213,-0.07201383736020366,0.012925096106582622,-0.9588870793519695,0.09895901148893982,0.2892108988336634,-2.998943830234216,-2.9991355433238853,-2.9999721568525657,-2.842628285416834,-2.9983674081148113,-2.9860269683972755,1.4780313725489225,5.103129505380735,3.313361195892778,2.1555908001595894,4.173322510362144,5.1099995606433115,-0.039230115267997974,-0.12253395450785659,0.014275303120701714,-0.7271327655630887,0.13773757983503426,0.49492773562139325,0.27887702954647864,0.45480772693386484,-0.054647622955030783,3.5177874819643336,-0.5056484141410351,-1.7753261006818661,0.7210748743384865,8.676815798090269,3.6566071807510623,0.6354394576638214,5.794758016154917,8.653763797380837
3.063063063063063,-0.06479633489108248,-0.020904024318854894,0.046069616308359776,-0.9371126870621702,0.14068843593761632,0.34027361804297146,-2.999300157534201,-2.999927169410497,-2.9996462442183414,-2.8498806662292226,-2.9966993115748912,-2.9806398415212705,1.4805616542110849,5.106112541345185,3.3120654610750946,2.1905215381037473,4.1671722730580125,5.090673515563605,-0.031985784594505885,-0.03558029735770699,0.0508678599264833,-0.720298765125505,0.19563956487547032,0.581157733747618,0.2266049788985498,0.14083851979307838,-0.20417840269158205,3.460131593944425,-0.7227238407685377,-2.084160844138836,0.7258597474538588,8.689556941703483,3.6519688647122823,0.7297126574107651,5.769720556889587,8.568199921921394
3.073073073073073,-0.04997064937922121,0.030216835031856487,0.07919321765510222,-0.9149886139710535,0.18234299973145823,0.39112414963390835,-2.999583793495461,-2.9998478199536485,-2.9989545568876883,-2.857060698743261,-2.9944533775714284,-2.9743943752591306,1.4825680087631077,5.105949095366582,3.3092735401832365,2.2248627039422604,4.158853564601013,5.068274618818711,-0.02469838859224505,0.05143114943015102,0.08738779290473137,-0.7125239035528631,0.2532475008938848,0.6664632695937935,0.17421201137015885,-0.1735461705748378,-0.3534903772560085,3.399981465743096,-0.9387346199247304,-2.3889918610643974,0.7296760589546315,8.688360690597792,3.642103667812748,0.8233566897907991,5.736039827568842,8.46918071041307
3.083083083083083,-0.03512645383692881,0.08131677180465502,0.11228128475278298,-0.8925210419489578,0.22390140842358064,0.4417317133976836,-2.9997943483247047,-2.998897727936595,-2.9978980825061856,-2.864158897421431,-2.991633025507296,-2.9673006408820033,1.4840493821664436,5.102638143535879,3.304988576645545,2.258589235115621,4.148378787173634,5.0428458506774305,-0.01737765528610486,0.13836085760921568,0.12378284827108284,-0.7038151477122757,0.3104751970590307,0.750710901123255,0.12172944028220911,-0.4877207739736207,-0.5023935516115614,3.337320158459292,-1.153334204034394,-2.689247307796876,0.732517955299952,8.67324157534982,3.627029927410568,0.916237466012177,5.693790642011747,8.3569705159437
3.093093093093093,-0.020268891808116953,0.1323639815946091,0.14531925098802162,-0.8697164450691632,0.26534255317976674,0.4920661044396978,-2.999931527889407,-2.9970785402415503,-2.996478318842351,-2.871165844247987,-2.9882425151704206,-2.9593700256746436,1.4850050345945833,5.09618491570745,3.2992156112220443,2.291675920327832,4.13576379074647,5.014435833877832,-0.010033364462115883,0.22506961940712436,0.16000100466470268,-0.6941808111402069,0.3672373035367626,0.8337699866297034,0.06918871466099574,-0.8010623826420726,-0.6506990577255465,3.2721349613064774,-1.3661807465597917,-2.984372509313431,0.7343809528413532,8.644248972561874,3.6067757125555966,1.0082201061469789,5.643066070729052,8.231863917273479
3.103103103103103,-0.005403125133850331,0.18332687780670648,0.17829261175466055,-0.8465815928523035,0.3066455369895355,0.5420977396481598,-2.9999951343691857,-2.99439330347128,-2.9946972709430417,-2.8780722031671924,-2.9842869357091653,-2.950615196983225,1.485434541619116,5.0866008585981,3.2919615684828716,2.324097442549184,4.121027821276541,4.983098653293778,-0.002675333907899597,0.31141889509794185,0.19599057024416783,-0.6836305610026265,0.423449492769322,0.9155129815491504,0.016621384594273536,-1.1129527850427792,-0.7982195996753205,3.2044175221348468,-1.5769380383718499,-3.27383160697633,0.7352619463486644,8.601466795354689,3.581378748930919,1.0991691349006913,5.583977121305601,8.094184523986407
3.113113113113113,0.009465667225567555,0.2341741441452812,0.21118693753305867,-0.8231235530725279,0.3477897002853339,0.5917977020769847,-2.9999850668201624,-2.990846447113898,-2.992557447638292,-2.8848687346874655,-2.9797721933690564,-2.9410500641465456,1.485337795046921,5.073903578669557,3.283235238856172,2.3558284232734743,4.104193459647934,4.948893659563992,0.004686594423743258,0.3972711568516626,0.23170027891757392,-0.672175423054107,0.4790286372966345,0.9958157228456473,-0.03594093378467278,-1.4227804670140358,-0.9447698930455033,3.134163967243097,-1.7852764194034592,-3.5571091122375265,0.7351592158323487,8.545013060441224,3.5508863211027997,1.1889486854996463,5.516652367970121,7.944283692128209
3.123123123123123,0.024332290378481114,0.2848747861071854,0.24398788678880773,-0.7993496941099766,0.38875464590252273,0.6411377831304694,-2.9999013216512536,-2.9864437641181834,-2.9900618574036777,-2.8915463106314387,-2.9747049980274016,-2.9306897384476827,1.4847150034052088,5.058116765164385,3.273047256309788,2.3868434679194164,4.085286551618814,4.911885257653387,0.012042568310966237,0.4824902276393076,0.2670793854814611,-0.6598277845161471,0.5338929836195746,1.0745577001102757,-0.08846659359890907,-1.7299425717805548,-1.0901670971955184,3.061375009884145,-1.9908736623325751,-3.833711360926941,0.7340724316458132,8.475039334839899,3.5153551524649593,1.277422711367194,5.441237532169673,7.7825391575876
3.133133133133133,0.0391915346969772,0.3353981813262892,0.27668121865810186,-0.7752676868351291,0.4295202633153923,0.6900905224473288,-2.9997439930114194,-2.981192388954966,-2.98721400358961,-2.898095929010858,-2.969092848565278,-2.9195504912277803,1.4835666920719681,5.039270093749026,3.261410071745151,2.417117212260144,4.064336129070706,4.872142681367256,0.01938273920143721,0.5669416140056145,0.3020777594474029,-0.6466013947985076,0.5879623216243556,1.1516223125871408,-0.14092395272851377,-2.033846810616211,-1.2342312390071584,2.986056046885821,-2.193415825184985,-4.103167863337319,0.7320026578538403,8.391730065876455,3.4748512633428117,1.3644552052158083,5.3578950161624945,7.609353594778156
3.143143143143143,0.054038177016389265,0.3857141286230916,0.30925280538763306,-0.7508855060117287,0.47006675208716586,0.738629245391928,-2.9995132730869427,-2.9751007732479464,-2.984017879028187,-2.9045087290041858,-2.9629440171191597,-2.9076497103075796,1.4818937030502835,5.017399111298195,3.248337922195531,2.4466243697589722,4.041374322886382,4.829739754883872,0.02669727617590798,0.6504928315607581,0.336645977340176,-0.6325113639913061,0.6411581491083133,1.2268971114171456,-0.19328140942187133,-2.3339133162941437,-1.3767856267544687,2.9082172428285986,-2.3925980699053753,-4.365032545923725,0.7289523538564435,8.295301798685419,3.429449807799827,1.4499104251397625,5.266803391828059,7.425153108429633
3.153153153153153,0.0688669818363844,0.43579289561984397,0.3416886444975531,-0.7262114312061394,0.5103746444748343,0.7867280980709264,-2.999209452307849,-2.9681786590647254,-2.980477960029469,-2.9107760060137795,-2.9562675322570495,-2.895005854865531,1.4796971943858446,4.9925451024318255,3.2338467959342503,2.47533977968414,4.016436267811339,4.784754642409824,0.03397637991928392,0.7330137220874046,0.3707354132572092,-0.6175741590599738,0.6934038309702626,1.300274026469616,-0.24550743792821095,-2.6295764318344084,-1.5176572527768144,2.8278736012437804,-2.5881254441114834,-4.618884881054413,0.7249253742599648,8.186002285950742,3.379234889762568,1.5336531272518492,5.168156847064168,7.23038566649759
3.163163163163163,0.08367270252076718,0.4856052647886244,0.37397487063682566,-0.7012540471922626,0.5504248271326585,0.8343620798040017,-2.9988329194626484,-2.9604370499656922,-2.9765991997802073,-2.9168892267784994,-2.949073161126387,-2.8816384089238434,1.476978639227897,4.9647549384886975,3.217954393611411,2.5032384558699587,3.9895599996809468,4.737269587094994,0.04121029668161298,0.8143767612094216,0.40429832748557276,-0.6018075976799578,0.7446247526531414,1.3716495772128932,-0.2975706240624305,-2.9202864274752187,-1.6566771836790792,2.7450450223218326,-2.7797136234229356,-4.8643309018660545,0.719926966990255,8.064109495120448,3.3242993591517696,1.6155488043662736,5.062164592299759,7.025519482346894
3.173173173173173,0.09845008249312068,0.5351225778072144,0.4060977671010967,-0.6760222438424504,0.590198561861325,0.8815070729877703,-2.9983841617206255,-2.9518881799148424,-2.9723870211591734,-2.9228400445166716,-2.941371390623228,-2.8675678335956647,1.4737398245347448,4.934080909689579,3.200680085550285,2.5302956359868793,3.9607863454204892,4.687370640370464,0.048389332211381114,0.8944573556233495,0.43728795297996736,-0.5852308396532416,0.7947484674527402,1.4409250671572413,-0.349439700612038,-3.2055111392404854,-1.7936809368304694,2.659756346650198,-2.9670896119451413,-5.101004099901758,0.7139637696457344,7.92993051878571,3.264744588774633,1.6954639301904209,4.94905022979507,6.811041354463683
3.183183183183183,0.11319385642537702,0.5843167781053561,0.438043776984123,-0.6505252154962621,0.6296775053529672,0.9281398703024824,-2.99786376456095,-2.942545480162469,-2.9678473089843225,-2.9286203140734277,-2.9331734076342064,-2.8528155182476995,1.469982849425854,4.900580541306706,3.1820448653465365,2.556486831178271,3.930158806248612,4.635147382892757,0.05550386564348954,0.9731341289528792,0.46965857951309287,-0.5678643758543238,0.8437048373337234,1.5080067614864403,-0.40108358249574394,-3.484737522949956,-1.9285088419840122,2.572037384529139,-3.14999239868132,-5.32856620383086,0.7070438040908607,7.783800394332609,3.2006802327982946,1.773266208449833,4.829051088529887,6.587454971996507
3.193193193193193,0.12789875141639817,0.6331604514920189,0.4697995139347393,-0.6247724598003634,0.6688437278856127,0.9742381992214136,-2.9972724116079483,-2.9324235442149935,-2.962986401708027,-2.93422210704558,-2.924491078404596,-2.8374037307330475,1.4657101231834786,4.864316394715606,3.162071299924979,2.5817878759173927,3.897723434535979,4.580692638291768,0.06254436332431125,1.050289195349728,0.5013656353182715,-0.549730014659251,0.8914261669228081,1.5728060475775918,-0.4524714015837361,-3.7574731180219487,-2.06100638689432,2.4819229304499117,-3.3281735678503708,-5.546707838162092,0.6991764692936657,7.626080839348859,3.1322239676835935,1.8488248263349085,4.702417527593852,6.355279194423446
3.203203203203203,0.14255948815763883,0.6816268647625642,0.5013517724923588,-0.5987737760143876,0.7076797309240366,1.019780743793126,-2.9966108843719153,-2.9215380910119855,-2.9578110825775825,-2.9396377268564016,-2.9153369270873792,-2.8213555668488044,1.4609243629076611,4.825355854259219,3.140783476219523,2.606174977934025,3.863528704790146,4.52410218092755,0.06950139255627563,1.1258084200309344,0.532365766053305,-0.5308508658175889,0.9378473303786452,1.6352395781916143,-0.5035725410893264,-4.023247415941,-2.1910245458693964,2.389452762356399,-3.5013978612931282,-5.755149061464749,0.690372532413579,7.457158909599038,3.059501216515031,1.9220107116222849,4.569412211089329,6.115046313593311
3.2132132132132134,0.15717078208294805,0.729690002193212,0.5326875379750703,-0.572539262779182,0.7461684635874831,1.064747163676849,-2.9958800618949075,-2.9099059264346105,-2.9523285702790703,-2.944859723751926,-2.9057241135296197,-2.8046948991721194,1.4556285908293376,4.783770900902971,3.1182069446523175,2.629624768056661,3.8276253792548336,4.465474438863042,0.07636563524450332,1.1995816660123746,0.5626169109241793,-0.5112513217338791,0.9829058908685423,1.6952293971990822,-0.5543566694423987,-4.281613128802206,-2.3184200902545626,2.294671625350844,-3.669443691362062,-5.95363978420491,0.6806441181488991,7.2774455866697,2.9826448577138045,1.9926967927919144,4.43030935763943,5.867300306290986
3.2232232232232234,0.17172734449957533,0.7773245998388569,0.5637939958954945,-0.5460793153455005,0.7842933379482673,1.1091181104211003,-2.9950809203010067,-2.897544903273349,-2.9465465090835052,-2.9498809096897096,-2.8956664103535763,-2.7874463254269,1.4498261312871925,4.739637873702616,3.0943686595978086,2.6521143498129214,3.7900663686267393,4.404910193255778,0.08312790142812576,1.2715030263706713,0.5920783758173465,-0.49095703613206426,1.0265422124134707,1.752703047787032,-0.6047937735546753,-4.532147353902616,-2.443055879910588,2.197629199545702,-3.8321036029072957,-6.141960066873139,0.6700046963559574,7.087374302625058,2.90179491916858,2.0607582614313387,4.2853939676577895,5.612595085333538
3.2332332332332334,0.18622388369744777,0.8245061775591084,0.5946585408807694,-0.5194046222628874,0.8220382431288773,1.1528752409853187,-2.9942145322505933,-2.8844738797858556,-2.940472958514931,-2.954694373090379,-2.885178179390935,-2.769635116531245,1.4435206073747897,4.69303722014416,3.06929691702648,2.673621348628146,3.750906588405839,4.342512275362079,0.08977914267905703,1.3414710414403037,0.6207109032999266,-0.46999490008360206,1.0686995638947243,1.8075936631717253,-0.6548541913887647,-4.774452630915192,-2.564801134815127,2.098380051810892,-3.989184683185613,-6.319920299632628,0.6584690679547611,6.887399409208939,2.817098258859513,2.1260728361899304,4.134961031584751,5.351492757020694
3.2432432432432434,0.20065510603378442,0.8712110687062431,0.6252687850741728,-0.4925261615302914,0.859387558168764,1.1960012285135846,-2.993282066298225,-2.8707126769782665,-2.9341163825608327,-2.9592934934217388,-2.874274347529256,-2.751287164473021,1.4367159372653953,4.644053236447057,3.04302128953144,2.6941239604597857,3.7102028114058063,4.278385262332201,0.09631046535114399,1.4093889004289084,0.6484767393580775,-0.44839301538752113,1.1093242150478,1.8598400399195782,-0.704508643742841,-5.008157888752436,-2.683531685987788,1.996983571210393,-4.140508918740579,-6.487361265248751,0.6460533491386675,6.6779945992773975,2.7287082330888808,2.188521027522306,3.9793147223265137,5.084561892538417
3.2532532532532534,0.21501571699013838,0.9174164474177515,0.6556125659972076,-0.4654551962117024,0.8963261636356895,1.2384797703785884,-2.9922847861537543,-2.856282034745062,-2.9274856384458245,-2.9636719555847484,-2.862970382030196,-2.732428930157745,1.4294163302227807,4.592773798947915,3.015572558948646,2.71360099970343,3.668013516959581,4.2126351729546965,0.10271314366281413,1.4751646270114227,0.6753396967551595,-0.4261806652983708,1.1483655243016615,1.9093866940533752,-0.7537282651637724,-5.232919279804236,-2.7991302050084244,1.8940557224221948,-4.285913498516976,-6.6441540875563305,0.6327749539082275,6.45965128824632,2.63678435346327,2.2482067417671807,3.818767575148719,4.812375820650303
3.2632632632632634,0.2293004221989703,0.9631003534650386,0.6856779538522112,-0.43819684568102646,0.9328394519601043,1.2802955935226714,-2.9912240498463794,-2.8412035670038707,-2.9205899649901292,-2.967824712552141,-2.8512822653793455,-2.7130873913691813,1.4216262823071617,4.539290087702227,2.9869826467885283,2.732042993941712,3.6243987373614224,4.145369164483226,0.10897863259655395,1.5387112485419476,0.7012652149028876,-0.4033838714081982,1.1857760183540806,1.9561839001928578,-0.8024846339035037,-5.448420899810429,-2.91148641147214,1.7902575006268933,-4.425251062692524,-6.790200068202012,0.6186525749519483,6.232876963394659,2.541491933798703,2.30529951617309,3.6536396582742228,4.5355109487160234
3.2732732732732734,0.24350392843687907,1.0082417146187597,0.7154532582468899,-0.41075556532122304,0.9689133364746596,1.321434457131085,-2.9901013087913606,-2.8254997159622266,-2.913438970574793,-2.9717469383441184,-2.8392264697275458,-2.6932899909788164,1.4133505717862742,4.483696303456215,2.9572845427029577,2.749441990706971,3.579419902090862,4.076695231649351,0.11509858059878907,1.5999469486009052,0.7262204161505289,-0.38002852283244304,1.2215114634062505,2.0001877140476902,-0.850749800834393,-5.6543753921971245,-3.02049725779969,1.685094732287297,-4.558389896921341,-6.925430414837081,0.6037061628990825,5.998193508872177,2.44300172814134,2.3595344046562197,3.484257737417906,4.254545118744389
3.2832832832832834,0.2576209445816453,1.0528203665000742,0.7449270343235105,-0.38314288389920437,1.0045342591445472,1.361883152680526,-2.9889181067591766,-2.8091937056533944,-2.906042620735969,-2.975432998828473,-2.826819930983386,-2.673064585535664,1.4045942542624292,4.426089379149732,2.926512231216963,2.765778624217734,3.5331396803660002,4.006721908930932,0.12106484206400304,1.6587952026735229,0.7501741584092207,-0.3561459453890547,1.2555309280120968,2.0413599786461987,-0.8984963172402303,-5.850524436270149,-3.126067090896015,1.5780495166374635,-4.685214071895075,-7.04980586434931,0.5879569039720787,5.756135514226514,2.34148956111153,2.410593715571448,3.310954437458328,3.97005600483223
3.2932932932932935,0.2716461825302771,1.0968170698958308,0.7740880882768537,-0.35537042076195513,1.0396891969779354,1.4016295014135236,-2.987676078746946,-2.7923094948778733,-2.898411225410895,-2.9788776181722323,-2.8140800226161615,-2.652439394362721,1.3953626575272104,4.36656868711447,2.894700616959294,2.7810345736226356,3.485621822573443,3.9355579771078233,0.12686948958721905,1.7151848968336683,0.7730970840406496,-0.33176838838656825,1.2877968375295403,2.079668314745032,-0.9456972614025858,-6.036639119211202,-3.228107790225664,1.469228421741036,-4.805623528333484,-7.163316205097146,0.5714271960683757,5.50724857418561,2.2371359517898455,2.458388117322542,3.1340674043967525,3.6826195579544247
3.3033033033033035,0.2855743580752839,1.1402135255242531,0.8029254822464211,-0.3274498743737144,1.0743656671092676,1.440662349296275,-2.9863769497519717,-2.7748717296861765,-2.8905554258583854,-2.982075884308218,-2.801024529227986,-2.6314429492808955,1.3856613761562713,4.305235743129488,2.8618854486298626,2.7951926066349717,3.436931001120085,3.863312175095153,0.13250482596927582,1.7690504293839453,0.7949616649515601,-0.3069289660632781,1.3182750201922118,2.1150860959225635,-0.9923262639028536,-6.212520192358596,-3.3265388819509667,1.3587418976342178,-4.919534107715577,-7.2659797024512045,0.554140623303442,5.2520875873100294,2.1301257323677447,2.502834073110378,2.953938470691085,3.3928085036621383
3.3133133133133135,0.2994001917364483,1.1829923862460856,0.8314285385697942,-0.29939301478006536,1.1085517305516561,1.4789715595241577,-2.9850225334473066,-2.756905695536899,-2.882486181276798,-2.9850232532931638,-2.7876716199529183,-2.6101040450753454,1.3754962658574836,4.242193908488673,2.8281032419452607,2.8082366136153127,3.3871326512478057,3.7900929179996914,0.13796339595966034,1.8203317954785136,0.8157422438478117,-0.28166160013611025,1.346934744850683,2.147592408912442,-1.0383575315631361,-6.377998212775594,-3.421287628853065,1.246703683061554,-5.026877529257206,-7.3578424322548415,0.536121929049072,4.991215060971356,2.020647662784093,2.54385386300671,2.770912826974964,3.1011908978223772
3.3233233233233235,0.3131184095454177,1.2251372667243516,0.8595868433854468,-0.27121167583542893,1.1422359946179816,1.5165480026452642,-2.9836147307592764,-2.738437269262012,-2.874214755142462,-2.9877155532095987,-2.77403982173996,-2.588451690812996,1.3648734375864386,4.177548091222069,2.793391201805978,2.8201516393288966,3.3362928123461666,3.7160080222972587,0.14323799772200999,1.8689746548288173,0.8354150716139042,-0.2560009607978785,1.373748750461981,2.1771719997828716,-1.0838887799544494,-6.532933571607742,-3.512289095832557,1.1332305686375435,-5.127601313825039,-7.438977527079231,0.5174633327524338,4.725199429911356,1.9088940425631975,2.581375732974358,2.5853382030798144,2.808328745084424
3.3333333333333335,0.32672722172982005,1.2666327505437893,0.8873902495747581,-0.24291774721644208,1.1754076140136183,1.5533835443779296,-2.9821551473021506,-2.719492870968754,-2.865752701291521,-2.99014898760702,-2.760147992575545,-2.5665150621135773,1.3537967907833206,4.111404447595625,2.757787143930595,2.8309239122867353,3.284477970290348,3.641164438979086,0.14832302224099034,1.9149303826639261,0.8539583407960237,-0.22998240628276975,1.3986932674348636,2.20381520661183,-1.129081191722321,-6.677216411208036,-3.5994861908619384,1.0184421513035886,-5.221668655656401,-7.509484340382329,0.4982697281359654,4.454613395403555,1.7950603210571643,2.6153340317028597,2.397564061173668,2.5147766843049624
3.3433433433433435,0.340225865149011,1.3074643948087323,0.9148288790343824,-0.2145231662439566,1.2080562906069183,1.589471031203432,-2.9806452926645948,-2.7000994160044245,-2.8571118497679953,-2.9923201384786133,-2.7460152946997676,-2.544323454469793,1.3422692095239297,4.043870084991678,2.721329416203136,2.8405408715872267,3.2317549013220144,3.5656679954627775,0.15321336765466195,1.9581561041862459,0.8713522151786122,-0.20364192112414756,1.4217480309659583,2.2275178793485364,-1.1738408693673108,-6.810766433462902,-3.6828296813343115,0.9024605808770048,-5.309058242922248,-7.569487533873996,0.47849444662332363,4.180032291770132,1.6793447072775507,2.645669334856521,2.2079408037136545,2.2210807446970477
3.3533533533533535,0.35360936071122856,1.3476187322455644,0.9418931242715682,-0.18603990953659702,1.2401722718867043,1.6248042738196715,-2.9790871789891273,-2.680284267106916,-2.8483042924606816,-2.994225968770496,-2.7316611678689893,-2.521906237705385,1.3302964730782694,3.975052767246017,2.684056819979958,2.848991191183172,3.178190517979592,3.489623147009637,0.15790249064185768,1.9986147128294944,0.8875788554562349,-0.17701605323258918,1.44289628652823,2.248281287586746,-1.2180151776601917,-6.933532602172761,-3.762286949111882,0.7854102995103744,-5.389764028330376,-7.619136093542949,0.4580801248613051,3.902032486705224,1.561949460370272,2.6723285563724852,2.016818998780664,1.9277771759905278
3.3633633633633635,0.36687281232947117,1.3870832708429321,0.9685737391696676,-0.1574799845189805,1.2717463481190436,1.659378028545813,-2.9774828865290672,-2.660075186859889,-2.8393423378999034,-2.995863824421247,-2.717105302715719,-2.4992928116528104,1.3178845212824846,3.9050606234867176,2.646008356160856,2.856264801507354,3.123851717571657,3.4131327383347907,0.16238414092515854,2.036274872688853,0.9026224746454844,-0.15014184992549923,1.462124787698304,2.2661120170060043,-1.2615888814634388,-7.0454927427390714,-3.838633452701913,0.6674177748965633,-5.463794951113556,-7.658602279923656,0.4370566365933577,3.6211898215289295,1.4432054863869723,2.695265046489335,1.824548625225063,1.6353913554185056
3.3733733733733735,0.38001142111240777,1.4258464910696445,0.9948696493408509,-0.12885542080779452,1.3027698482184529,1.6931879767715956,-2.9758345585438932,-2.639500290567209,-2.8302357465095396,-2.9972314359302397,-2.702367614254743,-2.476512563125031,1.3050394384143367,3.834001861485475,2.6072073014073474,2.862352908398318,3.0688052336730145,3.3362977760401944,0.1666523732563393,2.071111005552796,0.916471858186705,-0.12305679304261251,1.4794237865327358,2.281021855262792,-1.304547891957128,-7.146653042774801,-3.9125097451801594,0.5486112280715645,-5.53117461188674,-7.688080518261415,0.41545475829745726,3.338078097141505,1.3233279677356151,2.71443867623021,1.631478339903083,1.3444367738624408
3.3833833833833835,0.3930204855727245,1.4638978407165448,1.020777685620326,-0.10017826149899534,1.3332346343514898,1.726230702548145,-2.9741443976243285,-2.6185879996565777,-2.8209950224237565,-2.9983269194540876,-2.6874682155824,-2.4535948242487264,1.2917674463684279,3.7619844864942293,2.567679832733826,2.8672480092765547,3.0131174911074576,3.259217212443671,0.1707015535036862,2.103103263022016,0.9291155270526039,-0.09579873328425381,1.4947870167253925,2.2930276681343815,-1.346878803020445,-7.237047457587693,-3.983311632947789,0.42912035667976056,-5.59194090198514,-7.707786234284271,0.39330585230340276,3.0532676110661896,1.2022905222051676,2.7298159081091646,1.4379547691262928,1.0554141030105768
3.3933933933933935,0.405895401762173,1.5012277274146242,1.046290069145618,-0.07146055437938399,1.3631330952933216,1.7585036684198967,-2.9724146619925564,-2.597366995717302,-2.811632460192345,-2.9991487774313215,-2.6724273918136765,-2.4305688322188628,1.2780748978133267,3.689116026498735,2.5274613227697538,2.870943906530045,2.956854464864503,3.1819877413197886,0.17452636429344445,2.13223748425282,0.9405417385111327,-0.06840582391129792,1.5082116697985273,2.3021512667344752,-1.3885688920582169,-7.316737024783862,-4.050594717616988,0.3090760545753142,-5.646145589007375,-7.717954641302185,0.37064182225373976,2.7673237505750734,1.0801721586484305,2.741369852875544,1.2443218262788776,0.7688103449143711
3.4034034034034035,0.4186316633338797,1.5378275088872846,1.0713994223053476,-0.04271434308577749,1.3924581385603871,1.7900051895994262,-2.97064766178258,-2.5758661752718304,-2.8021604661196275,-2.9996958987361957,-2.6572655742994415,-2.4074636905272575,1.2639682693502454,3.6155032647768346,2.4865868453941466,2.8734357180768617,2.9000815433795823,3.104703606011195,0.17812181020546278,2.158505139910406,0.9507405952938137,-0.040916453947406096,1.5196983645988436,2.308419266631166,-1.4296061188766913,-7.3858090925097315,-4.114392087035483,0.18861012864155668,-5.694029557812996,-7.718839484335092,0.3474950686028375,2.480805646473627,0.9571563000991006,2.7490803121569725,1.0508999111505801,0.4850980648587324
3.4134134134134135,0.43122486153266737,1.5736894809998545,1.0960987640159536,-0.013951658234892014,1.4212042544469243,1.8207344065887803,-2.968845755305609,-2.5541146053751014,-2.7925915382530793,-2.9999675583633394,-2.6420027379134114,-2.384308331710436,1.2494541546926723,3.5412519806026443,2.4450911108170916,2.8747198850814275,2.8428598791225013,3.027456420312079,0.1814832225237315,2.1819032629610007,0.9597040268014049,-0.013369181025272465,1.5292507070587993,2.31186293970462,-1.469979122636822,-7.444376466077614,-4.174743201406216,0.06785501371365399,-5.737634168846995,-7.710711746923579,0.32389844421585323,2.1942648916871264,0.8334243555479759,2.7529338069086147,0.8577286495493439,0.2047347080055033
3.4234234234234235,0.4436706851143347,1.6088068636742578,1.120381504335399,0.014815491453087262,1.4493768565861889,1.8506912563522195,-2.967011345305268,-2.532141480129931,-2.7829382466636137,-2.999963416645777,-2.6266531418503543,-2.361131481654811,1.2345392578860448,3.466466698889395,2.4030084029235517,2.8747941768098677,2.7852139924517147,2.9503350024691817,0.1846062635431175,2.202434366971209,0.9674257675770565,0.014197335980694278,1.536870109334566,2.312518059584229,-1.5096772169181563,-7.492576477918874,-4.231693660211533,-0.053056513508209946,-5.777752797576255,-7.693858326193464,0.2998852101270284,1.9082443283535184,0.7091554548814685,2.7529235916232535,0.6648328306157225,-0.07183800017624264
3.4334334334334335,0.45596492019502105,1.643173784741164,1.1442414384410768,0.043575128014473816,1.476974229121296,1.87987644214616,-2.9651468752072887,-2.5099760782006264,-2.7732132140450894,-2.9996835180096117,-2.611234789618037,-2.3379616254900113,1.2192303865862026,3.3912504495131772,2.3603725190210647,2.8736576926188007,2.727189152444298,2.873425222590488,0.18748693043418252,2.220106352617728,0.9739013332054384,0.04174440439261047,1.5425606736376927,2.3104247415028936,-1.5486903829295429,-7.5305699859733295,-4.28529495555027,-0.17399162067039242,-5.812962999335525,-7.668580681639526,0.27548899151439343,1.6232769066727855,0.5845261998019637,2.749049654303578,0.4725158643743441,-0.34419457011082955
3.4434434434434436,0.4681034500319603,1.6767852618059065,1.167672740000468,0.07231531306304706,1.5039923007798963,1.9082914021125834,-2.963254825368243,-2.4876477214007813,-2.7634290966586788,-2.9991282892694993,-2.5957671619763576,-2.314826975094076,1.2035344454149828,3.315704537008047,2.3172167121217444,2.8713108610807305,2.668838356829382,2.7968098636976197,0.19012155866853078,2.2349324031408346,0.9791279937993179,0.069233365095881,1.5463298863991175,2.305627277399828,-1.5870092609075286,-7.558540305747016,-4.335604213007144,-0.2948177052212202,-5.84295944218627,-7.635193462960757,0.25074373394526184,1.3398846183040973,0.4597104309906612,2.741318702244819,0.2810725309457922,-0.6119261817846819
3.4534534534534536,0.4800822547370974,1.7096371822080103,1.1906699539642742,0.1010241565497742,1.5304275540180603,1.9359382767422364,-2.9613377093277533,-2.4651857344248636,-2.7535985656458193,-2.9982985374697777,-2.580269656819282,-2.291755438227278,1.1874584294108768,3.239928321269994,2.2735736358777787,2.8677554362580158,2.6102129874355637,2.7205684966052877,0.19250682500766123,2.2469308695006927,0.9831047452372834,0.09662565969280704,1.548187751334305,2.2981739670927896,-1.6246251397463354,-7.576692081368066,-4.382683921174035,-0.4154026782362905,-5.867907493163955,-7.59402312212228,0.22568365994432327,1.058577506642024,0.33487901169645085,2.7297441337223627,0.0907499917006902,-0.8746410371189626
3.4634634634634636,0.4918974109252014,1.7417262811573573,1.2132279888128092,0.12968982543937707,1.5562770079458772,1.9628198753136301,-2.9593980700684863,-2.442619405786698,-2.7437342887315506,-2.997195447276921,-2.5647615629019063,-2.2687745893044964,1.1710094175922334,3.164019009853531,2.2294752922784205,2.86299449114607,2.551362731340614,2.644777368760237,0.19463975005880751,2.256125146016551,0.9858322783177654,0.12388289730253489,1.548146703049782,2.288116946326375,-1.6615299449072864,-7.585250101030226,-4.426601650938835,-0.5356152457513588,-5.887980081652387,-7.545406514639808,0.20034322593342857,0.7798527558405937,0.2101996278581808,2.714345995724501,-0.09821331526926258,-1.1319646326656994
3.4734734734734736,0.5035450912982646,1.7730501181327072,1.2353421082873663,0.15830055228221473,1.581538200460232,1.9889396414131677,-2.9574384762881243,-2.419977950021362,-2.7338489123380842,-2.9958205779297176,-2.5492620344886108,-2.245911641809459,1.1541945666499702,3.0880714623905097,2.1849529822053295,2.8570324083150456,2.492335508323404,2.5695093071230093,0.19651770040172387,2.262543537285289,0.9873129459952049,0.1509669208684727,1.546221518796382,2.275512012484868,-1.6977162246588975,-7.584458062240458,-4.467429765648234,-0.655325186751611,-5.903357067782096,-7.489689494887585,0.17475707958907272,0.5041938599890159,0.08583660479330035,2.695150927915286,-0.28558784156109596,-1.3835399546097449
3.4834834834834836,0.5150215641681212,1.8036070516306415,1.2570079226390671,0.18684464366037506,1.60620916965157,2.0143016176407205,-2.9554615186873643,-2.3972904712003973,-2.7239550441265763,-2.9941758597543044,-2.533790066940672,-2.2231934223476775,1.1370211047862495,3.012178007606475,2.1400372589321095,2.8498748677876797,2.4331774046582897,2.494833635128854,0.19813839029082098,2.266219117187502,0.9875507288641778,0.17783987283637442,1.5424292287442547,2.2604184487365906,-1.7331771347011014,-7.574577292285397,-4.505245123238282,-0.774403626982604,-5.914224607913596,-7.427225510012178,0.14896001766089384,0.23206987339007412,-0.038049259585747564,2.6721920930567116,-0.47115305784748784,-1.6290275984006968
3.4934934934934936,0.5263231929193568,1.8333962123549357,1.2782213794283859,0.21531048848734186,1.6302884345517892,2.038910409603621,-2.953469806277893,-2.374585927803535,-2.714065235983136,-2.9922635902519255,-2.5183644732577286,-2.2006463463287314,1.1194963257150132,2.936428273355767,2.0947578846430015,2.8415288321992773,2.3739326132700787,2.4208161037193623,0.1994998829374775,2.267189580796602,0.9865511990565513,0.20446426006880725,1.5367890251457816,2.2428988473517206,-1.7679064212313875,-7.555886379485486,-4.540128771409627,-0.8927233077662606,-5.920774519362524,-7.360100715943389,0.12298694429139623,-0.0360656508728141,-0.16130084513592635,2.645509094161632,-0.6546975471955818,-1.8691948872176454
3.5035035035035036,0.5374464354147149,1.862417478570435,1.2989787539090991,0.24368656614110057,1.6537749752904871,2.0627764957766725,-2.951465962714125,-2.351893096106909,-2.70419196746325,-2.9900864297679353,-2.503003861583707,-2.178291332322495,1.101627582839675,2.860909011020179,2.04914379003502,2.8320025292938604,2.3146433802466277,2.3474842714463033,0.20060059137773584,2.2654970821349933,0.9843214827153105,0.2308030178646353,1.529322170742341,2.2229971296731743,-1.8018984025121512,-7.530926389354761,-4.572165636903861,-1.0101588490257143,-5.923203646419168,-7.291918588182199,0.09687282987402845,-0.30077069551681745,-0.2837648436045228,2.6151478786902995,-0.8360190633970461,-2.10603747858832
3.5135135135135136,0.5483878433453198,1.8906798039139294,1.3192766390308448,0.2719614544111023,1.676668212726655,2.0859147197886716,-2.949452622652391,-2.3292337536348695,-2.6943476297069537,-2.987647396751263,-2.487726613684069,-2.1561446569673723,1.083422283622678,2.7856589762715878,2.0032230370573387,2.8213054318183826,2.2553499576861116,2.2748317475995985,0.20143927893095154,2.26116814545092,0.9808702212066109,0.2568195729554999,1.5200519067594542,2.20073593486747,-1.8351479490017013,-7.50251129089051,-4.601444209914916,-1.1265870057457619,-5.921713229606809,-7.2220147062271,0.07065267048372803,-0.5629982332069403,-0.4052918767467588,2.5811606301434793,-1.0149245555050186,-2.3391008418309127
3.5235235235235236,0.5591440615281545,1.9181929198118588,1.3391119350948009,0.3001238372400843,1.6989679876225696,2.1083319040646233,-2.9474324281411097,-2.306628691918935,-2.684544509835264,-2.984949862614159,-2.47255086439768,-2.134229739813228,1.0648878841609624,2.710708584776125,1.9570227848315183,2.809448234884536,2.196090562837082,2.202899392442758,0.20201505925528793,2.2542258462349545,0.9762075312288889,0.28247790535499523,1.5090033608223206,2.1761682839908736,-1.8676504621139074,-7.4693710723551305,-4.628056224640687,-1.2418869171214624,-5.916508280010078,-7.148173303638927,0.04436144791097263,-0.8220724933298698,-0.5257365987408065,2.5436056474425275,-1.1912301598786286,-2.566772703216799
3.5335335335335336,0.56971182715334,1.9449598933089556,1.35848183909722,0.3281625122423633,1.7206745394261085,2.1300351441566967,-2.945408025045359,-2.284103984808839,-2.67479477583665,-2.9819975462026758,-2.457494482063134,-2.1125695928554307,1.0460318839807579,2.6361220178660796,1.910569258786254,2.7964428308750096,2.1369013434716955,2.1317251749541746,0.20232739600624627,2.244710237676548,0.9703449639745627,0.3077426089403353,1.4962034551102326,2.149349093962229,-1.8994018516729057,-7.429996570006054,-4.652096336953434,-1.355940347674192,-5.907796960389376,-7.070723738130241,0.018034090327246233,-1.077021235143249,-0.6449577832600468,2.502547212523398,-1.3647611611321508,-2.788895973488593
3.5435435435435436,0.5800879689838492,1.9709844164433323,1.3773838337956485,0.3560663979808746,1.7417884847269693,2.1510319041609556,-2.943382059509127,-2.2616853074947314,-2.6651104619505737,-2.978794507888875,-2.4425750499160777,-2.0911866839863187,1.0268618210644078,2.561959904695924,1.8638877230306485,2.7823022819781458,2.0778163494158735,2.0613433616493597,0.20237610210468227,2.2326638595454,0.9632954634959551,0.33257895065075893,1.4816808150539094,2.1203345307678787,-1.9303985121321432,-7.384745043982392,-4.67366180013444,-1.468631919644423,-5.895789974678863,-6.990034868689008,-0.008294566393349356,-1.3276048547370607,-0.7628183956165415,2.458055446605581,-1.5353519234710262,-3.0053532637770957
3.5535535535535536,0.5902694065103897,1.996270771740206,1.3958156765326826,0.3838245409859086,1.7623107954514015,2.171329980576073,-2.941357174458395,-2.2393979114699025,-2.6555034545535072,-2.975345143296313,-2.4278098484509547,-2.0701029238787885,1.0073852671212555,2.488279274242809,1.8170024559807596,2.7670407904416883,2.0188675101447915,1.9917845369423826,0.20216133862099406,2.2181315619060364,0.9550733244226801,0.3569529281916982,1.4654656788645664,2.089181861454179,-1.960637297628189,-7.333978023213746,-4.6928521395838345,-1.5798493360023258,-5.880699967346317,-6.906473123117308,-0.03458981667452932,-1.5736012390277807,-0.8791856504405473,2.410206155628863,-1.7028457939726707,-3.2160416953510094
3.5635635635635636,0.6002531490642584,2.020823797199554,1.4137753878520094,0.41142612249921573,1.7822427768589924,2.1909374663313708,-2.939336006148062,-2.217266601171807,-2.6459854785512147,-2.971654176670842,-2.4132158387375853,-2.0493396542851245,0.9876098231138934,2.4151335178447977,1.7699367292451864,2.750673666642764,1.960084618337869,1.9230756314568211,0.20168361328236936,2.2011603312365353,0.9456941491728209,0.38083132613882426,1.4475898081675695,2.0559493116417324,-1.9901154959416871,-7.278060267043045,-4.709768827383812,-1.6894835934495518,-5.862740933974379,-6.820401723272539,-0.06081712254160898,-1.814805498826999,-0.9939310554096679,2.3590806653808585,-1.8670949794367573,-3.4208723339486937
3.5735735735735736,0.6100362948910542,2.044648850882049,1.43126123994132,0.43886046492788905,1.8015860454038488,2.20986271506444,-2.937321180755621,-2.1953157122807454,-2.6365680842795687,-2.96772665390923,-2.3988096466802284,-2.028917637699476,0.9675431150503508,2.3425723619896948,1.7227127897668697,2.7332172950773326,1.9014953192744335,1.8552399578978873,0.20094377861015103,2.1817991194870774,0.9351748047948588,0.4041817703414652,1.4280863999969635,2.0206959288425934,-2.0188308014393144,-7.217358756671899,-4.724514957553765,-1.7974291848204302,-5.842127644301314,-6.732179949301127,-0.08694215021297502,-2.0510296500789877,-1.1069304415841614,2.3047656468650253,-2.027960398485078,-3.6197695977239164
3.5835835835835836,0.6196160301881876,2.0677517751950956,1.448271744936385,0.4661170379931948,1.820342506521194,2.2281143057250765,-2.935315311024325,-2.1735690916503048,-2.6272626349146972,-2.9635679352585207,-2.3846075482041353,-2.0088570483295367,0.9471927900520454,2.2706418510445596,1.6753518452100762,2.7146890983780905,1.8431251059394442,1.7882972540934352,0.19994302969452202,2.1600986765802994,0.9235333795715364,0.42697278053051646,1.4069900003900904,1.98348145182744,-2.046781287071582,-7.15224171856967,-4.737194922799006,-1.903584290328297,-5.819075078842033,-6.642162443154206,-0.11293080596652239,-2.2821022466764163,-1.2180639809458427,2.247352932484265,-2.1853115106383427,-3.812670642208701
3.5935935935935936,0.6289896281091918,2.0901388609780587,1.464805643120254,0.493185464560323,1.8385143323989266,2.2457010075786012,-2.9333209929585036,-2.152050078838627,-2.618080294391877,-2.9591836876994337,-2.3706254553521795,-1.9891774643204803,0.9265665127065754,2.1993843395959076,1.6278740525736963,2.6951074994751645,1.7849973196980164,1.7222637328097152,0.19868290161382424,2.136111386820883,0.9107891395106579,0.44917382104185083,1.3843364198040038,1.9443661862558328,-2.073965375502759,-7.083077681713036,-4.747914093515988,-2.007850957138345,-5.793797880092612,-6.550698551468585,-0.13874927127113068,-2.507867968329819,-1.3272161917743048,2.1869393236375316,-2.3390261241351737,-3.9995247256465234
3.6036036036036037,0.6381544477378804,2.1118168114828006,1.4808618910510978,0.5200555261358268,1.8561039397921386,2.2626317456780334,-2.931340802573519,-2.1307814892049857,-2.609032015831267,-2.954579877027458,-2.356878903271889,-1.9698978611719884,0.9056719617136518,2.1288384940533076,1.580298510004551,2.6744918820189647,1.7271331563880408,1.6571521379479182,0.1971652665059108,2.1098911096467696,0.8969624848413201,0.47075534957230886,1.3601626505575544,1.9034108867494315,-2.1003818094498428,-7.010234570254596,-4.75677849977636,-2.1101352667887454,-5.766509819206249,-6.458131707698385,-0.1643640371761581,-2.7281871670121234,-1.4342759325269299,2.1236263903457484,-2.4889901842863082,-4.180292557983975
3.6136136136136137,0.6471079330354395,2.132792706342538,1.4964396496517123,0.5467171680203536,1.8731139679369235,2.2789155668709125,-2.9293772927027684,-2.1097855985317735,-2.6001285304673423,-2.9497627596455622,-2.3433830380711544,-1.9510366062873934,0.8845168268317037,2.0590393031543743,1.532643251777373,2.652862549189104,1.6695516776718653,1.5929718067296674,0.19539233029898626,2.0814930251189385,0.8820749066272359,0.49168886389161554,1.3345067864849587,1.8606766455554529,-2.1260296213085326,-6.934078832958392,-4.763894516973224,-2.210347490019757,-5.7374232789169355,-6.364798853198707,-0.1897419379546328,-2.94293537553051,-1.5391363849180166,2.057520263541292,-2.635097544177839,-4.354945636737369
3.6236236236236237,0.6558476117635735,2.153073965618718,1.5115382722931294,0.5731605041051185,1.8895472566180678,2.294561606402913,-2.9274329898639895,-2.0890841291280946,-2.5913803370777324,-2.94473887408272,-2.3301526055190322,-1.932611454592382,0.8631088061318994,1.9900180969970835,1.4849252464014833,2.630240681017568,1.6122698274807947,1.5297287374834794,0.19336662910942165,2.0509734845110237,0.8661489436017202,0.5119469464400024,1.3074079449684086,1.8162247879158506,-2.1509081021445624,-6.854974610483723,-4.769368555772331,-2.3084022286124366,-5.706748753378548,-6.271029896791646,-0.214850183998335,-3.152002781785882,-1.6416950269177022,1.9887314206688913,-2.7772497195492747,-4.523465572866755
3.6336336336336337,0.6643710943868503,2.172668314012223,1.5261572929041487,0.599375821301423,1.9054068244433888,2.3095790551768,-2.925510391187018,-2.068698237367472,-2.5827976919061006,-2.939515032252641,-2.3172019405663726,-1.9146395451595166,0.8414556035655464,1.9218025742157614,1.437160397807957,2.6066482903580237,1.5553024533800026,1.4674256626497548,0.1910910253140346,2.0183898663244264,0.8492081393215761,0.5315033067478496,1.2789061914989872,1.7701167742267891,-2.1750167701292327,-6.773282941352861,-4.773306756970868,-2.404218543878585,-5.674694365481315,-6.177147212185389,-0.23965639396567973,-3.3552936722752804,-1.7418535964126391,1.9173744652568239,-2.9153556296746572,-4.685843409698961
3.6436436436436437,0.6726760729573986,2.1915837453216653,1.5402964141379036,0.6253535835933938,1.9206958473756246,2.323977127721663,-2.923611961405038,-2.048648502608942,-2.574390599072704,-2.934098310467272,-2.304544957659544,-1.8971373987738915,0.8195649268500329,1.8544168369099392,1.3893635495652297,2.5821081776366155,1.4986623326763642,1.406062126628917,0.18856870330430295,1.983800438019026,0.8312769997295953,0.5503328216203192,1.2490424668968438,1.7224141090429985,-2.198355338498537,-6.689361007202095,-4.7758146918276765,-2.49772007148475,-5.641465402107912,-6.083465172472501,-0.26412862618549227,-3.5527258483706134,-1.8395180462875658,1.8435679011267574,-3.049331326072682,-4.84207893784216
3.6536536536536537,0.6807603199851348,2.2098284872279548,1.553955495625841,0.6510844357050022,1.9354176375708327,2.3377650309238796,-2.921740129911238,-2.0289549174478494,-2.5661688014653765,-2.9284960402197404,-2.292195141819242,-1.880120916374655,0.7974444856776878,1.7878814329304342,1.341548492065661,2.5566438845224932,1.442360203087552,1.3456345681057609,0.18580316492994065,1.9472642237144042,0.8123809512077109,0.5684115730366736,1.2178585173033378,1.6731782569526719,-2.2209236831150037,-6.603561417688681,-4.77699706838915,-2.5888351223373576,-5.607263867695707,-5.990289720800163,-0.2882354093222066,-3.7442300188688904,-1.9345984917020402,1.7674339019154033,-3.179099710859994,-4.9921800089286705
3.6636636636636637,0.6886216872966816,2.2274109664806403,1.5671345423486804,0.6765592063733017,1.949575622570296,2.350951933567772,-2.919897287882687,-2.009636879240073,-2.558141772102866,-2.9227157987514847,-2.2801655404552634,-1.8636053783067792,0.7751019902511339,1.7222134051243803,1.2937279726205022,2.5302796466588906,1.3864047977875613,1.2861364064927778,0.1827982246391937,1.908840878081711,0.79254629919502,0.5857168837207276,1.185396827039787,1.6224705653207028,-2.242721809711803,-6.516231535211432,-4.776957444296826,-2.677496769293768,-5.572288056380046,-5.897917976188033,-0.3119457723101142,-3.9297491722608697,-2.0270091503458545,1.6890980765841341,-3.3045902465443717,-5.136161850913325
3.6736736736736737,0.6962581048861476,2.244339774557841,1.5798336931530907,0.7017689112207203,1.9631733248909344,2.3635469367305886,-2.918085785473133,-1.9907131828411795,-2.550318705961721,-2.91676539941835,-2.268468755887256,-1.8476054443174417,0.752545150147922,1.6574263471404156,1.245913708396055,2.503040345597693,1.330802884641505,1.2275581321460405,0.17955800432313157,1.8685905666120846,0.7718001874370232,0.6022273503456652,1.1517005544095567,1.570352193871324,-2.2637498208983047,-6.4277128393995895,-4.775797946526879,-2.763642919509252,-5.536732142908981,-5.806637873362682,-0.335229273566263,-4.109237932100484,-2.1166682764642957,1.608689231592951,-3.425738659030671,-5.274046387538263
3.6836836836836837,0.7036675797609167,2.260623633867844,1.5920532094419415,0.7267047552201356,1.9762143420571978,2.3755590450731274,-2.91630792907632,-1.9722020145000727,-2.542708512257277,-2.910652881870396,-2.257116938540721,-1.8321351542316004,0.7297816735164332,1.5935304653966607,1.1981164021194635,2.4749514600821287,1.2755593094410351,1.1698874000190504,0.17608692787110033,1.8265738524140336,0.7501705579244634,0.6179228743432091,1.1168134705026365,1.5168840510556725,-2.2840078830061614,-6.33834033113439,-4.773618998473623,-2.847216372271049,-5.500785792439501,-5.716727835386443,-0.3580560294935431,-4.282661898783886,-2.2034980894475353,1.5263391304122287,-3.5424866355819518,-5.405861564457183
3.6936936936936937,0.7108481947855815,2.276271364556747,1.6037934640650562,0.7513581347473597,1.9887023271153759,2.3869971390641798,-2.9145659786613303,-1.9541209468451446,-2.5353198071687535,-2.9043865020601114,-2.2461217807870275,-1.8172079292418408,0.7068192666042551,1.5305326468174048,1.150345760478665,2.446039016823498,1.2206770429510245,1.113109126432598,0.17238971544438195,1.7828515896594541,0.7276861115722077,0.632784690293858,1.0807799010445527,1.4621267371254345,-2.3034961928546522,-6.248441975690085,-4.770519054756022,-2.928164862210423,-5.464633789251984,-5.628456477780759,-0.3803967422871981,-4.449996980963249,-2.2874246977785404,1.442182251039661,-3.6547815194437234,-5.531640684390709
3.7037037037037037,0.7177981075271249,2.2912918519828085,1.6150549304364648,0.7757206392165488,2.0006409696692273,2.3978699481738905,-2.912862145181347,-1.9364869348996887,-2.528160906997983,-2.8979747220935987,-2.2354945113958506,-1.8028365737483094,0.6836656336194432,1.468436531949412,1.102610515137361,2.416329540918757,1.1661572315781326,1.0572055886520684,0.16847137747496024,1.7374848237661207,0.7043762696806489,0.6467953918815407,1.043644671314574,1.4061404938106135,-2.322214944513277,-6.158338184416635,-4.766594344092958,-3.006441087826005,-5.428455684351242,-5.54208234277651,-0.4022227270595433,-4.611228719725915,-2.368378019131484,1.3563555421817313,-3.762576002797516,-5.651421753560356
3.7137137137137137,0.7245155491044236,2.3056940149145073,1.6258381719031552,0.7997840522949509,2.0120339774737923,2.40818602506819,-2.911198588057145,-1.9193163130623936,-2.5212398217509193,-2.8914261999391697,-2.225245890568274,-1.7890332776855413,0.6603284769243096,1.40724259307533,1.05491844628261,2.3858500060562107,1.1119992514725212,1.002156526977613,0.16433720839614285,1.6905346983736502,0.6802711362142201,0.6599389554026014,1.0054530541416995,1.3489851604775795,-2.3401642961394167,-6.068341334237118,-4.761938620560159,-3.082002725291545,-5.392425461860952,-5.457853662273074,-0.423505938299062,-4.766351608569167,-2.4462916974053144,1.268998178747907,-3.8658278196660376,-5.765246841525553
3.7237237237237237,0.730998823045109,2.3194867745057053,1.636143831389339,0.8235403526942843,2.0228850586222165,2.4179537208336477,-2.9095774127365415,-1.9026247929881284,-2.5145642491307743,-2.8847497790075614,-2.2153862055188016,-1.7758096192741832,0.636815497560596,1.3469482169496698,1.0072764086196402,2.354627784656664,1.0582007658752106,0.9479392490670219,0.15999278011161566,1.6420623691401115,0.6554014609237857,0.6722007608254427,0.9662507209709096,1.2907201366229146,-2.35734433696787,-5.97875532409536,-4.756642923513418,-3.154812427560131,-5.356711224062806,-5.3760081480468145,-0.44421899568143086,-4.915368412092363,-2.5211030174688602,1.1802513172915852,-3.964499440341662,-5.873161456422217
3.7337337337337337,0.737246304152771,2.3326790240977537,1.645972621339222,0.8469817145369241,2.0331979043584076,2.427181161259386,-2.9080006683309203,-1.886427462303905,-2.508141568931405,-2.8779544776177564,-2.205925266574681,-1.7631765681370482,0.613134396104132,1.2875477917921396,0.9596903597257849,2.322690598097049,1.004757785525318,0.8945287362259251,0.15544393520932742,1.592128924357787,0.6297986033319606,0.6835676104034338,0.9260836959767013,1.231404350539197,-2.3737550545281643,-5.889875167366149,-4.750795346432561,-3.2248378088161758,-5.321474894882385,-5.296772807721247,-0.46433520925087457,-5.058289486213113,-2.5927528183812996,1.090257852015995,-4.058557768857568,-5.975213937476944
3.7437437437437437,0.7432564373874484,2.3452795998949028,1.6553253139802084,0.8701005072959396,2.0429761725463496,2.4358762242001553,-2.9064703453299017,-1.8707387840948841,-2.5019788378194416,-2.871049478362111,-2.1968724037612812,-1.751144488720561,0.5892928738463185,1.2290327981835807,0.9121653906730424,2.2900664671628466,0.9516647319436314,0.8418977514149449,0.15069677992641298,1.5407953123590683,0.6034944975928288,0.6940277448497869,0.8849983131859732,1.1710962339707236,-2.389396302165121,-5.801986619133217,-4.744480814916102,-3.292051414363783,-5.286871941580493,-5.220363784995037,-0.4838286039913662,-5.195132102596077,-2.661185405837262,0.9991621719437163,-4.147973844963417,-6.071454866547242
3.7537537537537538,0.7490277367622815,2.3572972525560103,1.6642027319274493,0.8928892953088854,2.0522234718249175,2.4440465180422333,-2.904988373395111,-1.8555725970955397,-2.496082784493578,-2.864044117384158,-2.188236463842718,-1.7397231439644743,0.5652986342990245,1.1713919035212044,0.8647057588265636,2.256783662874551,0.8989145034115944,0.790016948738537,0.14575767687116195,1.4881222756571648,0.5765216182301135,0.7035708570889938,0.8430411765580144,1.1098537025602733,-2.404267766936705,-5.715365837144333,-4.737780874030932,-3.3564306760759166,-5.25305111437175,-5.146986222618402,-0.5026739438078707,-5.325919779859802,-2.726348464568094,0.9071099198277892,-4.2327225520072105,-6.161936500314837
3.7637637637637638,0.7545587842591492,2.368740619742246,1.6726057391495401,0.9153408368661049,2.0609433464751126,2.4516993612915297,-2.903556619233962,-1.8409421165216249,-2.490459805209476,-2.8569478735820955,-2.1800258077875965,-1.7289216991647438,0.5411593850187568,1.1146110597022127,0.8173149227244753,2.2228706578319977,0.8464985434677205,0.7388549841953573,0.140633237507837,1.4341702917412542,0.5489129467506247,0.712188103605098,0.8002591229555986,1.0477341418723285,-2.4183689379621036,-5.630279075171792,-4.730773485198263,-3.4179578535653974,-5.220154203662169,-5.07683414661458,-0.5208467549382938,-5.450681624000566,-2.7881929714104885,0.8142477533583516,-4.3127823320635486,-6.246712224638976
3.7737737737737738,0.7598482287660422,2.3796181996573145,1.6805352323141303,0.9374480828751272,2.0691392620247164,2.458841763301124,-2.9021768845542666,-1.8268599354793682,-2.485115959658803,-2.849770357750559,-2.172248308630441,-1.7187487259766092,0.5168828397452286,1.0586736037179654,0.7699955789427145,2.188356078218587,0.7944069117466862,0.6883786274849918,0.13533031440993484,1.3789995204219185,0.5207019391227965,0.7198721134124842,0.7566991879281134,0.9847943987636971,-2.431699075291995,-5.546982407438868,-4.72353283277824,-3.476619961271055,-5.188315814571283,-5.010090370257906,-0.538323348817304,-5.5694516803431355,-2.846673109732368,0.720723109193024,-4.388134909581169,-6.325836032457012
3.7837837837837838,0.7648947850388491,2.3899383256136617,1.687992132531089,0.9592041751035667,2.07681459161348,2.4654804061534414,-2.9008509041004458,-1.813338026889352,-2.480056967191106,-2.8425213016728454,-2.1649113497003367,-1.7092122065072735,0.49247672084874694,1.0035603608545878,0.7227497008470329,2.15326865660535,0.742628356989817,0.6385528746806846,0.12985599328727035,1.3226697576002506,0.4919224941033301,0.7266169946800334,0.712408574215235,0.9210907778591751,-2.4442571793718244,-5.465721482718713,-4.716129140494878,-3.5324086816860785,-5.157663158386377,-4.9469264163457325,-0.5550808444134114,-5.68226829920048,-2.901746185880125,0.6266839703113405,-4.458765024756829,-6.3993620265026365
3.793793793793794,0.7696972326901595,2.399709141655184,1.6949773775098154,0.9806024440037416,2.083972603140142,2.4716216277103844,-2.899580343772028,-1.8003877458638016,-2.4752882033674277,-2.835210547175269,-2.1580218231893067,-1.7003195374500257,0.4679487620801271,0.9492497502100833,0.6755785791330073,2.117637185692339,0.6911503920592712,0.5893410615921845,0.12421758479204874,1.2652403953127997,0.46260892238845963,0.732418339044343,0.6674346228679167,0.8566790428777585,-2.4560419611671485,-5.3867313066701925,-4.708628497826641,-3.585320264985995,-5.128315860583044,-4.887502456336602,-0.5710971900606321,-5.789173517291211,-2.9533725482845448,0.5322786371633654,-4.524660177772638,-6.467343948000021
3.803803803803804,0.7742544152076019,2.4089385792641496,1.7014919141461649,1.0016364061230056,2.0906164472107576,2.4772714058429877,-2.8983667988250787,-1.7880198324774876,-2.470814696834876,-2.8278480351548225,-2.151586129034083,-1.6920775342142884,0.44330671161617136,0.8957178922525819,0.6284828640537069,2.081490473122147,0.6399593707919583,0.5407049776569288,0.11842261610887932,1.206770387884711,0.432795916560096,0.737273223652273,0.6218247868724395,0.7916144225438594,-2.4670518130188412,-5.310236050946116,-4.701092696474063,-3.635355415343554,-5.100385785037197,-4.831967264969663,-0.5863511848059852,-5.890212456835151,-3.001515509834931,0.4376555030510616,-4.5858103849626595,-6.529834732379896
3.813813813813814,0.7785652390041489,2.4176343351773397,1.70753669155338,1.022299761104566,2.096749145906055,2.4824353438505122,-2.8972117921571443,-1.776244414874153,-2.466641126511706,-2.820443794590764,-2.1456101740862037,-1.6844924350087742,0.4185583353930632,0.84293871815911,0.5814626092336267,2.044857297497273,0.5890405665330011,0.49260498021141047,0.11247882233347045,1.1473182240047888,0.40251852179116376,0.7411802109772971,0.5756266071529486,0.725951620808091,-2.4772847802946885,-5.236448887592225,-4.693579077001107,-3.68254163484427,-5.073976874052516,-4.78045818903059,-0.6008224992938018,-5.9854327441162525,-3.0461412740990816,0.34296240928696164,-4.642207947902996,-6.5868860929549555
3.823823823823824,0.7826286725027309,2.4258038503338835,1.7131126545503181,1.042586583195721,2.1023735823838257,2.4871186570773913,-2.896116772676235,-1.7650710126522686,-2.4627718190728842,-2.813007859310079,-2.1400993715467047,-1.677569904837814,0.39371142071938087,0.7908840806891742,0.5345173169665977,2.0077659158680072,0.5383782521923084,0.4450001090076678,0.10639413764453894,1.0869419045190203,0.37181210726882313,0.7441393379523122,0.5288876908183254,0.6597448310933098,-2.486738533902219,-5.165571847249723,-4.6861403857363335,-3.7279985072737816,-5.049185003828228,-4.733101128989574,-0.6144916962072804,-6.074883949172616,-3.0872188659347053,0.24829868921310805,-4.693847236345221,-6.6385481333901915
3.833833833833834,0.7864437452574091,2.433454289974813,1.7182207376191796,1.0625002202789828,2.107492491330657,2.4913261607350443,-2.8950831137543354,-1.7545085404759875,-2.4592107467265594,-2.805546877510179,-2.135058640643132,-1.671315039373841,0.36877378015978557,0.7395238663623187,0.48764598489456096,1.9702226927470472,0.4879557816715751,0.39784820085225986,0.10017668627326465,1.0256989257230547,0.34071233828896746,0.7461511557062882,0.48165569151040166,0.5930477542737529,-2.495410343725741,-5.097795699679423,-4.678824642010625,-3.7725046574207965,-5.026097854998834,-4.690010532300779,-0.6273402502870802,-6.158617048147164,-3.124720067004052,0.1536855815017688,-4.740724485838744,-6.684868989699623
3.843843843843844,0.7900095471132486,2.44059252491208,1.7228618593438383,1.0820404034960047,2.112108450275686,2.4950622589342615,-2.894112111765873,-1.744565311859455,-2.4559615252723916,-2.798068720600372,-2.1304924065281337,-1.6657323686720684,0.3437532556798265,0.6888261087236202,0.440847153963382,1.9322402971008241,0.43775567251265207,0.35110600425690147,0.09383477327442723,0.9636462679194775,0.3092551489704437,0.7472161263707661,0.43397829170243474,0.5259136200883124,-2.5035566055646328,-5.033299855141266,-4.671675015798982,-3.8152153571829786,-5.0047947978899465,-4.651289397224122,-0.6394151780528405,-6.236683909704858,-3.1586193566669536,0.059178329659118845,-4.782837610813306,-6.725894502404191
3.853853853853854,0.7933263364351569,2.4472251139826287,1.7270369173388056,1.1012021665033316,2.1162238717774318,2.4983309349326923,-2.893204680612551,-1.7352490430750018,-2.4530274124332316,-2.7905830552929918,-2.126404600380496,-1.6608258606965216,0.3186525267951283,0.6387571024956268,0.39411895755123805,1.893842004915556,0.38775968962172636,0.3047292940009261,0.08737558160754212,0.9008403889922267,0.27747671553287234,0.7473359070508152,0.3859031867894146,0.4583952116830784,-2.511624480953408,-4.97225228518969,-4.664729715828493,-3.8556262847228453,-4.985346792147812,-4.617029286107886,-0.650817801914533,-6.3091368068015115,-3.1888938586912214,-0.035101617612511404,-4.820186033815752,-6.761667919391002
3.863863863863864,0.7963948944537564,2.4533582877010525,1.7307467836777564,1.1199808165812772,2.1198409964931986,2.5011357426008467,-2.8923615216787804,-1.726566857138339,-2.450411306452266,-2.7830995257967213,-2.1227986596911923,-1.6565989246297703,0.2934704832883669,0.5892815184295322,0.3474591716645133,1.8550505816909575,0.33794892992711034,0.2586729855160029,0.08080538785071285,0.837337222738266,0.2454134300777266,0.7465133912834285,0.3374780708052225,0.3905448929733775,-2.5194032173488967,-4.914809461478907,-4.658414937186478,-3.8937898672052853,-4.967816300419699,-4.587310347151366,-0.661490290548632,-6.376027954966602,-3.2157877445245813,-0.1290319250513221,-4.852770531519431,-6.792229629921131
3.873873873873874,0.7992141012112974,2.45899793312248,1.7339938136026125,1.1383719282994806,2.122961887139021,2.503479799109029,-2.891583791008834,-1.7185252878265633,-2.4481146734554464,-2.7756277403246497,-2.1196775287187264,-1.6530544139419654,0.26821402394530053,0.5403625186822353,0.30085739724720445,1.8158882538203551,0.28830390783154225,0.2128912490129108,0.07413253274770965,0.7731921816855881,0.21309658050735522,0.7447526853280659,0.2887506235958324,0.3224146385114842,-2.526491525733144,-4.861116311216975,-4.6536645011384685,-3.929761287579936,-4.9522572157844795,-4.562201343753662,-0.6713219143179572,-6.437409078145201,-3.239914299373142,-0.22249267973932518,-4.880593098048369,-6.817616930146297
3.883883883883884,0.8017828889561038,2.4641495799255404,1.7367814462354565,1.156371336895198,2.1255884233465805,2.5053657788366444,-2.8908725670595032,-1.7111302836875928,-2.4461378145992256,-2.768177257909474,-2.1170436590998776,-1.6501946291980998,0.24289007236277843,0.49196187255932255,0.2542927151852647,1.7763766820397076,0.23880464132281645,0.16733762327869237,0.06736550968618919,0.7084601641167406,0.18055028094112718,0.7420590833807393,0.23976849927272267,0.25405606554302124,-2.532892773574982,-4.811306187959037,-4.650242880256574,-3.9635982759072874,-4.938714802657467,-4.541759690644433,-0.6802994456058697,-6.493331003029873,-3.261119587560189,-0.31536649357928326,-4.903656826081011,-6.8378638204085345
3.893893893893894,0.8041002693169479,2.4688183877235725,1.7391093648397624,1.173975131387798,2.127722297422093,2.506795908504488,-2.8902288416117523,-1.7043872120025951,-2.4444833026892696,-2.7607575755366502,-2.1148990106037804,-1.6480213205857375,0.2175054599097654,0.44404007247684923,0.2077594416865123,1.7365369369853745,0.18943073860917056,0.12196512908008933,0.06051292422707162,0.6431955650083134,0.14780890107672082,0.7384390418129653,0.19057931576638276,0.18552046793273486,-2.5386159046315804,-4.765500856488629,-4.647376337009774,-3.9953608970386654,-4.927225650921094,-4.526031496084428,-0.6884122115351685,-6.543843282700593,-3.2788641652742214,-0.4075385957333708,-4.921965806121522,-6.853000834513377
3.903903903903904,0.8061653326262798,2.4730091346106953,1.740977109448075,1.1911796474532494,2.129365011010682,2.5077719635297724,-2.889653518412123,-1.6983008626659943,-2.4431534344731247,-2.753378115605111,-2.1132450520191637,-1.6465356901488748,0.19206693112891296,0.39655645000699774,0.16125214787776174,1.6963894768937882,0.14016148514822002,0.07672638211584099,0.05358348342922887,0.5774522905892012,0.11490735470941105,0.7339001525352263,0.14123064529631588,0.11685885163884957,-2.543669315091215,-4.723810490602851,-4.64506553306416,-4.025111335309887,-4.917817643063281,-4.515051609519734,-0.6956506063303127,-6.588993850283593,-3.2931136977733058,-0.49889691521043034,-4.935525044250252,-6.863054901088333
3.913913913913914,0.8079772472989417,2.476726206947884,1.7423841958646888,1.207981460082617,2.1305178726683547,2.5082952656028974,-2.8891474119274747,-1.6928754519507774,-2.4421501415762634,-2.7460482137239812,-2.1120827621664615,-1.645738393716963,0.16658114929732867,0.34946929188419956,0.11476513672026291,1.655954127469661,0.09097593094023604,0.031573705466080675,0.046585985161399696,0.5112837762138471,0.08188069891909709,0.7284511155825262,0.09177000557118258,0.04812197141444996,-2.548060838447311,-4.686333682687868,-4.643334710747009,-4.052913676892317,-4.910574931972411,-4.508843674170487,-0.7020060923284555,-6.628828703233477,-3.303854942708559,-0.589332153823868,-4.944405505422244,-6.868049237059738
3.923923923923924,0.8095352592681944,2.4799735903928433,1.7433301126130734,1.2243773760487495,2.1311822462822847,2.5083666814842305,-2.888711246213712,-1.6881146261300004,-2.4414749882922187,-2.7387771068526146,-2.1114123787482146,-1.645629542521581,0.14105470213096882,0.30273595585909246,0.06829249400895276,1.6152500639429912,0.041851676700323956,-0.01354075850819276,0.039529307406637175,0.4447430072411837,0.048764112613143624,0.722101711017231,0.04224354809066537,-0.020639631585569574,-2.5517977319413347,-4.6531574640492686,-4.642202990654477,-4.078833690428809,-4.906478154206763,-4.50742018413308,-0.7074712004764714,-6.663391618741496,-3.3110767859489085,-0.6787378497755867,-4.949596216401057,-6.868003273205966
3.933933933933934,0.8108386914807217,2.482754862176184,1.7438143184252972,1.2403644262054403,2.1313622424314205,2.50798662301845,-2.8883456538991017,-1.6840214649286742,-2.4411291696374686,-2.7315739217901553,-2.1112306817441118,-1.646208704496642,0.11549410761682147,0.25631298629762767,0.021828139910363507,1.574295795328944,-0.007251859934774185,-0.05866493685890589,0.03242239756427315,0.3778825426054088,0.015592875376576436,0.7148627702416736,-0.007321009772181893,-0.08937559161269645,-2.554886664598743,-4.624357335043683,-4.641684322888896,-4.102938606562944,-4.905840275157705,-4.510782545673823,-0.7120395303448182,-6.692723900674759,-3.3147702146955322,-0.7670104321523112,-4.951441685067726,-6.862932611670672
3.943943943943944,0.8118869434521094,2.4850731846252136,1.7438362402801986,1.255939857643352,2.1310582957377235,2.507155048363323,-2.888051175282736,-1.680598484783531,-2.441113509668369,-2.724447664019773,-2.1115374825390694,-1.6474749052614746,0.08990581995681983,0.21015622943179155,-0.024634119061895974,1.533109150898688,-0.05636334382335379,-0.10384671537853954,0.025274261754088267,0.3107545407612086,-0.017597653446826966,0.7067461468099775,-0.056884413572352126,-0.15803567986726466,-2.5573337068789477,-4.599997304144033,-4.64178744840638,-4.125296896950488,-4.907757936101485,-4.518921142491518,-0.7157057496863807,-6.716864158354573,-3.314928298326919,-0.8540492666496036,-4.949051476904463,-6.852849015248639
3.953953953953954,0.812679490884129,2.486931299935536,1.7433952719959322,1.2711011257269698,2.13026931996306,2.50587146442911,-2.8878282575486223,-1.6778476418915225,-2.4414284600582157,-2.717407206911697,-2.11233345483712,-1.649426628789504,0.06429623560723295,0.16422094817662605,-0.07110053773540984,1.491707268863469,-0.10550527206893802,-0.1491338286004778,0.018093954127108375,0.24341078768339539,-0.05077205552085935,0.6977646868252652,-0.10640111941991885,-0.22656976609214863,-2.559144321957066,-4.580129935159815,-4.642515870499858,-4.14597805332231,-4.911921035536157,-4.531815404825134,-0.7184655935657199,-6.735848117389244,-3.3115461771376324,-0.9397566928661263,-4.942104701805345,-6.837760428186151
3.963963963963964,0.8132158853449835,2.4883315261895884,1.7424907733813388,1.285845886036719,2.1289940468703312,2.50413493052408,-2.8876772540958546,-1.6757703350313236,-2.4420740989333027,-2.710461281288195,-2.1136187802890785,-1.6520618177686814,0.03867169939711883,0.11846193643559907,-0.11757737973256378,1.4501065872686119,-0.15470010129154507,-0.1945737505101738,0.010890566187206992,0.17590272659926182,-0.08389487421034311,0.6879321990048499,-0.15582544864353018,-0.29492778053165203,-2.5603233586517202,-4.564796401926953,-4.643867836444837,-4.16505236714562,-4.91832130810003,-4.549433882379769,-0.720315863081313,-6.749708462688251,-3.3046210590903633,-1.0240380535348805,-4.930588182831222,-6.8176710281676325
3.973973973973974,0.8134957540134988,2.489275754620216,1.7411220699494598,1.3001719862402399,2.1272310254758935,2.5019440632009458,-2.887598423985234,-1.674367408145522,-2.4430501299676415,-2.703618465352704,-2.115393146498489,-1.6553778736631528,0.01303851070930063,0.07283363282273313,-0.1640708647913625,1.408322837088782,-0.20397016312199165,-0.24021358600547815,0.0036732161274824937,0.1082814891310781,-0.11693063528242816,0.6772634244922344,-0.20511159355067402,-0.3630596765659751,-2.5608750460099827,-4.554026549875159,-4.645836329337544,-4.182590710408974,-4.926942029596412,-4.571734321141042,-0.7212544237004896,-6.758474713695993,-3.294152224656785,-1.106801716080362,-4.914489335152124,-6.792581309093071
3.983983983983984,0.8135187994880623,2.4897654481164637,1.7392884531953174,1.3140774579165675,2.124978622231469,2.49929704229828,-2.887591931502701,-1.6736391526746213,-2.444355881736831,-2.696887174984436,-2.1176557451718274,-1.6593716564890064,-0.012597070292770693,0.02729023373539572,-0.2105871160556377,1.3663710375106743,-0.2533375793615433,-0.2860999631456301,-0.0035489618148048076,0.04059792752626901,-0.14984386769696542,0.6657740064907285,-0.25421362352145055,-0.430915394327309,-2.5608029895573803,-4.547838963977119,-4.648409070157978,-4.19866431803446,-4.93775798958141,-4.598663744241682,-0.7212802032238445,-6.762173131799886,-3.280141039778578,-1.1879590869112349,-4.893796208764172,-6.762488194182566
3.993993993993994,0.8132847996609387,2.4898016409677672,1.7369891814389529,1.3275605083566937,2.122235022139544,2.496191618170232,-2.887657845839854,-1.67358530963743,-2.4459903073323974,-2.6902756543989534,-2.1204052704151555,-1.6640394843202122,-0.03822881640896522,-0.018214194283915873,-0.25713210743716786,1.3242654933843883,-0.30282417692742525,-0.3322789262305368,-0.010766827981102976,-0.02709735234639706,-0.18259912456728455,0.6534804597893068,-0.3030854916240308,-0.49844482559865905,-2.5601101692175336,-4.54624104267991,-4.651568530093186,-4.213344572396963,-4.950735476088223,-4.630158537135349,-0.720393189392909,-6.7608266597843425,-3.2625909769354875,-1.2674246188753706,-4.8684975500133305,-6.727385178877064
4.004004004004004,0.8127936076584088,2.4893849398418766,1.7342234812335007,1.3406195123636526,2.118998230804719,2.492625120097052,-2.8877961408918096,-1.6742050714558405,-2.4479519842387347,-2.6837919671744013,-2.1236399171814586,-1.6693771325440985,-0.06385052713396368,-0.06372560295489474,-0.3037116111526004,1.2820197948200427,-0.35245140270665504,-0.3787958297549484,-0.017971247888737232,-0.09475395755450157,-0.21516100437235197,0.6404001402469767,-0.35168104194013794,-0.5655977802908168,-2.558798938902842,-4.549229077516202,-4.655291953158786,-4.226702790408268,-4.9658322726995525,-4.666144537421186,-0.7185944271518783,-6.754454893122501,-3.2415076442626294,-1.3451158123194915,-4.838582881903738,-6.687262502937212
4.014014014014014,0.8120451518469929,2.4885155259909046,1.7309905493369269,1.353253004074895,2.1152660774219747,2.4885944658680748,-2.8880066951726056,-1.6754970835254266,-2.4502391144756146,-2.6774439876423695,-2.1273573798748187,-1.6753798328888858,-0.08945602239300722,-0.10928985149144942,-0.35033114553844685,1.2396468189017384,-0.40224023844293394,-0.42569523328601805,-0.025153102798958712,-0.1623216745310347,-0.24749417250047176,0.6265512142974244,-0.39995401778827194,-0.6323239547865942,-2.556871027774423,-4.5569175025959545,-4.6595513891591605,-4.2388100136003075,-4.982997668214285,-4.70660442430162,-0.715886015571157,-6.743275989645511,-3.216898822614665,-1.4209532102089888,-4.804042603092427,-6.642215350062159
4.024024024024024,0.8110394359058458,2.4871938628996015,1.7272895552448557,1.3654596688292824,2.1110362187012455,2.484096365353195,-2.888289291848295,-1.6774584013782745,-2.45284952501005,-2.671239392641668,-2.1315548511196116,-1.6820419874780317,-0.11503913629861677,-0.15495518258644533,-0.3969959232478789,1.1971587334867033,-0.452211115784018,-0.47302214455578157,-0.032303300252524154,-0.22975447786772496,-0.2795633832034764,0.611952628531081,-0.4478580710310774,-0.6985750645763454,-2.554327543166565,-4.570020410022483,-4.664313737028852,-4.2497368016190435,-5.002172479187877,-4.752192392249274,-0.7122711044375356,-6.728468532258859,-3.1887745104300027,-1.4948603877742705,-4.764868105394733,-6.593411261444569
4.034034034034034,0.8097765389652195,2.4854226327528823,1.7231196442807324,1.377238335100567,2.106306143726139,2.47912866472089,-2.8886436188878526,-1.680081645813599,-2.4557806684420824,-2.6651856536326726,-2.136229020704831,-1.6893552213075897,-0.1405937109448904,-0.2007817515919996,-0.44371079993341883,1.1545670030535093,-0.5023838316198684,-0.5208342201178353,-0.03941278456947994,-0.2970257492509317,-0.31133350203860993,0.5966240794070486,-0.49534677265102933,-0.76432418024094,-2.551168975167439,-4.5884906382841955,-4.669540798599002,-4.2595530295179245,-5.023289085657755,-4.802881052360959,-0.7077538905126872,-6.710029001577139,-3.157146976203732,-1.566763937158477,-4.721051909546997,-6.540885525349921
4.044044044044044,0.8082566158107138,2.4831996496277737,1.7184799412383507,1.3885879665187062,2.101073179743043,2.4736862252308494,-2.889069269331944,-1.683365527771227,-2.4590296239698772,-2.6592900291693353,-2.1413760747156156,-1.6973144844439265,-0.16611359025592284,-0.24681685702656933,-0.49048022352013115,1.1118823965594176,-0.5527774638452343,-0.5691759193778227,-0.0464725473098352,-0.3640893928142142,-0.34276952887322076,0.580585983142523,-0.542373624775762,-0.82952372374251,-2.5473952028448625,-4.611549399622797,-4.675189342833267,-4.268327689217557,-5.046271480395472,-4.857729864099305,-0.7023396134587474,-6.68677876288004,-3.1220308183340872,-1.6365934475476216,-4.672587818894517,-6.4832102973794505
4.054054054054054,0.8064798971528473,2.4805216194681345,1.7133695545706007,1.3995076539998228,2.0953344988752187,2.467762805101451,-2.8895657416795926,-1.6873092471005968,-2.4625930986402405,-2.6535595577254174,-2.1469916948659433,-1.7059152199795329,-0.1915926139047475,-0.29310506289575927,-0.537308184174325,1.069114997263368,-0.6034102876838418,-0.6180860692489525,-0.05347363769177718,-0.4308951939532348,-0.3738366215247778,0.5638594458225117,-0.5888920743305992,-0.8941181801884764,-2.543005502103144,-4.639036242510036,-4.681211180577215,-4.276128695476018,-5.071035332055491,-4.916396329246254,-0.6960345514268704,-6.658488408816041,-3.0834430320634,-1.7042814812685592,-4.619471090593642,-6.419958851080736
4.064064064064064,0.8044466899613029,2.4773848590896463,1.7077875811170626,1.409996608005029,2.0890871257548445,2.461351814550908,-2.8901324403927067,-1.6919114220175278,-2.4664674288914363,-2.648001050871074,-2.1530710580483317,-1.7151522512613715,-0.21702461131904882,-0.3396904554752187,-0.5841981650732285,1.0262742144678056,-0.6542996927152142,-0.6676022723156857,-0.060407172964026805,-0.4973924640617825,-0.40450012010572123,0.546466233767777,-0.6348555284913504,-0.9580514284688509,-2.5379985551532673,-4.670897664291553,-4.687553249863896,-4.283022696692697,-5.097488062616058,-4.978751882952949,-0.6888460163015524,-6.625109284437947,-3.0414030831915397,-1.769763546341931,-4.56169862383728,-6.351070299716675
4.074074074074074,0.8021573778630209,2.4737852986778006,1.7017331113618694,1.4200541509477176,2.0823279460642583,2.4544463269836436,-2.8907686765183964,-1.697170084595408,-2.4706485823958557,-2.6426210867954865,-2.1596088361182,-1.7250197761059152,-0.24240339578969777,-0.3866165276463409,-0.6311530940815101,0.9833687971293802,-0.7054621007492283,-0.7177607816203828,-0.06726434872884529,-0.563530014462503,-0.4347255721392231,0.5284287441940446,-0.6802173721051193,-1.0212667347373587,-2.53237246157617,-4.7070685600232345,-4.69415771181556,-4.289074890848717,-5.125528939529893,-5.044655450032778,-0.680782348590832,-6.586590218390132,-2.995932988197442,-1.8329780659771124,-4.499269164532972,-6.276483299817734
4.084084084084084,0.799612421603133,2.4697184856366423,1.6952052352120441,1.42967970976829,2.075053715975942,2.447039091573926,-2.891473668428951,-1.7030826761213471,-2.475132160210779,-2.637426004170896,-2.1665991959322874,-1.735511361042922,-0.2677227586979511,-0.43392606228249064,-0.6781752964409073,0.9404068492856492,-0.7569128846977945,-0.7685963754194449,-0.0740364492120915,-0.629256132097621,-0.4644787585080724,0.5097699761906577,-0.7249309872407592,-1.0837067497865234,-2.526124750955649,-4.747472132437245,-4.700962057176572,-4.294348846865226,-5.155049183022221,-5.1139534508987055,-0.6718529119496415,-6.542877715527254,-2.94705740036191,-1.8938663454940041,-4.432183525782563,-6.196136456580753
4.094094094094094,0.7968123595675506,2.465179589794668,1.6882030482853065,1.438872808694602,2.067261072478994,2.439122547243669,-2.8922465426793047,-1.7096460423315096,-2.4799133992460702,-2.6324218963531107,-2.1740357996622315,-1.7466199356263958,-0.2929764638768979,-0.4816610147822216,-0.7252664485795396,0.8973958472421885,-0.808666288597521,-0.8201422320888253,-0.08071485747658586,-0.6945185573159014,-0.4937257202946166,0.4905135020420125,-0.7689497750236891,-1.1453135106448813,-2.519252397054194,-4.792019811960671,-4.707899223508292,-4.2989063316425415,-5.185932088989006,-5.1864798261551,-0.6620680873208187,-6.493916183118326,-2.894803701445067,-1.9523725371522715,-4.36044482343231,-6.109968761638157
4.104104104104104,0.7937578083658525,2.4601634099727225,1.6807256586951047,1.4476330622057225,2.0589465445780557,2.430688838029041,-2.893086334981768,-1.7168564285435708,-2.484987175058235,-2.627614605913295,-2.1819118054060027,-1.7583377868546848,-0.31815824212245947,-0.5298623948542758,-0.77242753314778,0.8543426584619748,-0.8607353489418186,-0.8724298053725,-0.08729106557487065,-0.7592644640919818,-0.5224327865650307,0.47068343891033193,-0.8122271799020666,-1.2060284467162161,-2.511751833502313,-4.840611187667495,-4.714897723067821,-4.30280714302463,-5.218053167958779,-5.26205608124679,-0.6514392666757614,-6.439648190573777,-2.8392020984308566,-2.0084436033623305,-4.284058725881657,-6.017920062299467
4.114114114114114,0.7904494634729335,2.454664381917169,1.6727721943194203,1.4559601682158854,2.0501065653487993,2.4217298298281813,-2.8939919912977214,-1.7247094747079008,-2.4903480049807882,-2.6230097194956734,-2.190219868121406,-1.77065655374507,-0.3432617858689362,-0.5785701476684577,-0.819658795387704,0.8112535620965503,-0.9131318174855846,-0.9254887001818541,-0.09375668463726175,-0.8234404430130741,-0.5505666031460852,0.45030442089361755,-0.8547167164827812,-1.2657923907709967,-2.5036189709687733,-4.893133950138925,-4.721881781383765,-4.306108948914883,-5.251280300589855,-5.340491352630046,-0.6399788463341665,-6.380014762524631,-2.7802857248126465,-2.062029278744614,-4.203033717259274,-5.919931561224345
4.124124124124124,0.7868880999277177,2.44867658759989,1.6643418105386667,1.4638539014947567,2.0407374848321815,2.412237128519835,-2.894962369045951,-1.7332002104027562,-2.4959900516013422,-2.6186125629956374,-2.1989521409073056,-1.7835672221114574,-0.3682807440437562,-0.6278230344966966,-0.8669597009432507,0.7681342710963114,-0.9658660856903643,-0.9793465491688973,-0.10010345489086997,-0.8869924873657482,-0.5780941624371557,0.4294015714679973,-0.8963719990664165,-1.3245455950890759,-2.494849215776039,-4.949463847298649,-4.728771486531819,-4.308867132752468,-5.285473910175561,-5.421582496984286,-0.627700219839852,-6.314955704971027,-2.71809074585693,-2.113082031493505,-4.117381372995325,-5.81594634533964
4.134134134134134,0.7830745730870621,2.442193765884957,1.6554336984267728,1.4713141073394091,2.0308355837477663,2.4022020994400632,-2.8959962384272044,-1.7423230498023758,-2.5019071265962403,-2.614428197052663,-2.2081002766595246,-1.797060119596936,-0.39320871711570377,-0.677658512979742,-0.9143288952181708,0.7249899558352396,-1.0189471109825927,-1.0340288903116697,-0.10632325560502656,-0.9498659826521336,-0.604982834294372,0.408000476319173,-0.9371467740002052,-1.3822277530400586,-2.4854374899224005,-5.009464654377389,-4.735482949098021,-4.311134645543341,-5.320487152627194,-5.505114205027539,-0.6146177703674054,-6.244409964100782,-2.652656467244796,-2.161557024490911,-4.027116646740019,-5.705909942662316
4.1441441441441444,0.7790098194328208,2.435209324559911,1.6460470933783309,1.4783406955125944,2.020397088004424,2.391615888201404,-2.8970922838645032,-1.7520717866504396,-2.508092694933891,-2.610461412852398,-2.2176554301295868,-1.8111249110159717,-0.418039252350511,-0.7281126171669146,-0.9617641643886565,0.6818252691835318,-1.0723823450022199,-1.0895590457660451,-0.1124081149582855,-1.0120056998602582,-0.6312003980176321,0.3861271565632744,-0.9769949549571075,-1.4387780263736067,-2.4753782524693655,-5.0729881592438275,-4.741928472803949,-4.312961864623755,-5.356166124396417,-5.590859141532206,-0.6007468626323362,-6.168316017258341,-2.584025446457378,-2.20741207660123,-3.932258167500784,-5.589770905537634
4.1541541541541545,0.7746948574298786,2.427716353727651,1.6361812841534698,1.4849336344611357,2.0094181839847094,2.3804694428359423,-2.8982491055586816,-1.7624395892748548,-2.514539879458248,-2.606716728232288,-2.22760826041555,-1.8257505940638055,-0.4427658392872626,-0.7792198374891279,-1.0092623981772089,0.6386443729598892,-1.1261776640235621,-1.1459580022542564,-0.11835021982189015,-1.0733557928074557,-0.65671507546469,0.3638080423531824,-1.0158706612374582,-1.4941350784762473,-2.4646655222495646,-5.139874164417179,-4.748016735749893,-4.314396459321067,-5.3923500887841485,-5.678578113160803,-0.5861038342752334,-6.086612295420245,-2.5122436062382647,-2.250607624564587,-3.8328285457935607,-5.467481418644837
4.1641641641641645,0.7701307884328048,2.4197076405528457,1.625835622320905,1.4910929458274553,1.9978950345771795,2.36875353724064,-2.8994652211585272,-1.7734189956832478,-2.521241465864068,-2.6031983840851627,-2.2379489339151264,-1.8409254954532939,-0.4673819054486003,-0.8310130008389303,-1.0568195544937595,0.5954509656936207,-1.1803373017346352,-1.203244293276772,-0.12414192545428616,-1.1338597998686715,-0.6814955653096894,0.34106994686228165,-1.0537282591771988,-1.5482371138339637,-2.453292901847888,-5.209950507147376,-4.7536529822118965,-4.315483263662639,-5.428871721062322,-5.76802026575271,-0.5707059866887008,-5.999237636403386,-2.4373603494339235,-2.291106685888744,-3.7288546875290436,-5.338997929965942
4.1741741741741745,0.765318797638631,2.411175685354582,1.6150095320784132,1.4968186992664376,1.9858237959288338,2.356458795900051,-2.900739067544849,-1.7850019087818538,-2.5281899080757095,-2.5999103410553084,-2.2486671277720935,-1.8566372675418537,-0.4918808122972303,-0.8835231509455318,-1.1044306260493189,0.5522483116253019,-1.2348637845653503,-1.2614338834505068,-0.1297757651009432,-1.1934606503931091,-0.7055110784563601,0.3179400406336881,-1.090522406733535,-1.6010219239210108,-2.4412536028055776,-5.283033099013622,-4.758739224907266,-4.3162641562720765,-5.465557372809101,-5.858923312690251,-0.554571575254184,-5.906131767900817,-2.3594286744853434,-2.3288748231226695,-3.62036811428068,-5.204281802751453
4.1841841841841845,0.7602601550831152,2.402112719034651,1.603702520428802,1.5021110075790107,1.9732006348877138,2.3435757198581624,-2.9020690027277087,-1.7971795917637046,-2.535377334041288,-2.5968562765216654,-2.259752033847679,-1.8728728855134018,-0.516255851450714,-0.9367794292476113,-1.1520896090464574,0.5090392708733589,-1.2897578697588414,-1.3205400552925928,-0.13524445949340896,-1.252100676102922,-0.7287313746086953,0.29444582627924526,-1.12620810130494,-1.6524269397148736,-2.4285404719936423,-5.3589259865483285,-4.763174457618909,-4.316777947580338,-5.502227355825106,-5.951013795958232,-0.5377197989540461,-5.80723581930193,-2.278505290816625,-2.3638801098753035,-3.5074052885108173,-5.063299986356228
4.1941941941941945,0.7549562166777035,2.392510721828412,1.5919141876882539,1.5069700221730011,1.9600217471035999,2.330094713907544,-2.9034533078559552,-1.8099426637150944,-2.5427955519539607,-2.594039581862988,-2.2711923632490825,-1.8896186451821757,-0.5405002411659718,-0.9908089564820348,-1.1997894740496975,0.4658263306927626,-1.3450184863836707,-1.380573298785006,-0.14054092624116435,-1.3097216277565111,-0.7511267999942304,0.27061511350905737,-1.1607407308278457,-1.7023892910152296,-2.415146019099904,-5.437421434441056,-4.766854878041229,-4.317060274468847,-5.538696245958292,-6.044007381481819,-0.5201707893231777,-5.702492861113555,-2.1946507333408505,-2.3960930989229023,-3.3900079422630753,-4.91602570365751
4.2042042042042045,0.7494084252842809,2.382361443362586,1.5796442383027847,1.5113959288609706,1.9462833757525309,2.31600611496033,-2.9048901893381327,-1.8232810954922267,-2.5504360569119973,-2.5914633599999988,-2.282976351447674,-1.906860161487034,-0.5646071231043657,-1.045636715222407,-1.247522139137373,0.42261163775085947,-1.400642679487736,-1.4415412040710074,-0.14565828910948858,-1.3662646973464367,-0.7726683262271307,0.24647599446897697,-1.1940761281770738,-1.7508458727210299,-2.401062445170492,-5.518300032915278,-4.769674120682389,-4.317143502452037,-5.5747732071194065,-6.137609190282859,-0.5019455987030961,-5.591848470654313,-2.1079294752826385,-2.425486792726357,-3.2682234077623207,-4.762439152603747
4.2142142142142145,0.7436183118246615,2.371656424001605,1.5668924919474043,1.5153889440039197,1.9319818308487156,2.301300221561703,-2.9063777810737266,-1.8371842059227261,-2.5582900380290843,-2.5891304232098244,-2.2950917640195665,-1.9245823677463263,-0.5885695593876034,-1.1012854336174758,-1.2952784454347301,0.3793970313443735,-1.4566255575972722,-1.5034483576495274,-0.15058988717616126,-1.4216705460879286,-0.7933275902901791,0.22205681936038157,-1.2261706288811454,-1.7977334181944837,-2.386281672143891,-5.601330830899215,-4.771523499626404,-4.31705663549867,-5.610262335716769,-6.231514166937572,-0.48306618776046406,-5.475251322547166,-2.0184100384964268,-2.452036616658006,-3.142104948302574,-4.602528219283656
4.2242242242242245,0.7375874964216603,2.3603870174612678,1.5536588948814665,1.5189493110088748,1.91711350910519,2.285967324502599,-2.907914146793613,-1.851640658389284,-2.5663483860060192,-2.5870432912082597,-2.3075259030412605,-1.9427695157445801,-0.6123805299540932,-1.1577754705957648,-1.3430481351258894,0.33618407748061585,-1.51296024376635,-1.5662962424481361,-0.15532928385944783,-1.4758793384384719,-0.8130769356064386,0.19738617231366154,-1.2569811321470952,-1.8429885798137957,-2.3707953733130047,-5.686271496628194,-4.772292260924118,-4.316825233582133,-5.644963025680227,-6.325407486741895,-0.4635554122312344,-5.352653802384268,-1.926165100442617,-2.475720395212777,-3.011712087744634,-4.436289199744891
4.2342342342342345,0.7313176895684619,2.3485444146654384,1.5399435315326049,1.5220772971875376,1.9016749143023643,2.2699977384842676,-2.909497282508483,-1.866638457855129,-2.5746017011745503,-2.585204189495731,-2.3202656141728895,-1.9614051767231346,-0.6360329302247005,-1.2151247028192413,-1.3908198320398177,0.2929741037451316,-1.5696378303836633,-1.6300831421688848,-0.1598702758094192,-1.5288307823718978,-0.8318894541629042,0.17249284748424992,-1.2864651651723293,-1.8865480167879751,-2.3545950046483206,-5.772868507321405,-4.771867844348137,-4.316471338043273,-5.67867035417612,-6.418965002901061,-0.4434370088511388,-5.22401264178616,-1.8312715969704456,-2.496518331454274,-2.8771109368905243,-4.263727527636263
4.2442442442442445,0.7248106933229056,2.3361196688183776,1.5257466362805987,1.524773190982324,1.8856626781214065,2.2533818347831054,-2.9111251190638936,-1.8821649483931826,-2.583040302023652,-2.583615047963141,-2.3332972944612105,-1.9804722433474107,-0.6595195690861917,-1.2733484136852824,-1.438581024902629,0.24976823487714694,-1.62664733794405,-1.6948040503140231,-0.1642069016542654,-1.5804641761118685,-0.8497390296398809,0.14740582533760002,-1.314580950703462,-1.9283484902769843,-2.3376718369116034,-5.8608573695691675,-4.770136154207364,-4.316013404843128,-5.7111754880428975,-6.5118537349522825,-0.4227355804326338,-5.089289572922169,-1.7338108200452353,-2.514412989921258,-2.738374514952426,-4.084858504594678
4.2542542542542545,0.7180684025231985,2.3231037216619814,1.5110686054115046,1.5270372995652544,1.8690735813972017,2.2361100748598703,-2.9127955248004933,-1.898206811282757,-2.5916542342179314,-2.5822774997541327,-2.346606900893935,-1.9999529327237138,-0.6828331671999078,-1.3324591846924978,-1.4863180533452705,0.20656742897349745,-1.6839756779921295,-1.7604505843100715,-0.16833345059285532,-1.6307184615094787,-0.866600381491137,0.12215424908742797,-1.3412874777839894,-1.9683269658289095,-2.3200169884876587,-5.949962872044765,-4.7669818388785075,-4.315466245775074,-5.74226611089766,-6.603732399505105,-0.40147658004828024,-4.94845200040217,-1.6338685095504673,-2.5293892831924643,-2.5955830642903237,-3.899708030150407
4.2642642642642645,0.7110928060214818,2.3094874308837694,1.4959100092114004,1.5288699468143099,1.8519045757434454,2.218173044852984,-2.9145063083178417,-1.914750063739361,-2.600433280117209,-2.581192880380699,-2.360179959736225,-2.019828790538357,-0.7059663556425012,-1.3924667895019944,-1.5340160967520484,0.16337251424100935,-1.741607620444504,-1.82701090515897,-0.17224447082440114,-1.679532284228028,-0.8824491099111615,0.09676740124966282,-1.3665445756141792,-2.006420723112828,-2.3016214588594366,-6.039899372122619,-4.762288578669825,-4.314840977702618,-5.771726870775751,-6.694251984243763,-0.37968629428085343,-4.801473688294877,-1.5315349382907044,-2.541434462282081,-2.4488243565531462,-3.70831332778441
4.2742742742742745,0.7038859879315911,2.295261598637908,1.4802716041681738,1.5302714716710009,1.834152805500279,2.1995614908911456,-2.9162552213401294,-1.9317800583446743,-2.609366968805534,-2.5803622270894193,-2.3740015766792273,-2.040080696391376,-0.7289116748847814,-1.453378091041299,-1.5816591660313528,0.12018422621668833,-1.7995257654951475,-1.8944696430536905,-0.17593477780568523,-1.7268440608747417,-0.8972617416170771,0.07127468027297192,-1.390312990427696,-2.0425674728916605,-2.2824761626479955,-6.130371117934203,-4.755939381588362,-4.314144979882148,-5.799339848073458,-6.7830563659763925,-0.3573918255003097,-4.648335459869372,-1.4269049893211232,-2.5505381110094576,-2.298193988325366,-3.5107236636353036
4.2842842842842845,0.6964501288872753,2.2804170011378266,1.4641543452488976,1.5312422268820536,1.8158156299527435,2.1802663551559416,-2.918039961681967,-1.9492814832449317,-2.6184445866370307,-2.5797862784760466,-2.388056447829347,-2.060688870396263,-0.7516615741139325,-1.5151969420131894,-1.629230098385449,0.07700324537449993,-1.8577105203058342,-1.9628078294027418,-0.17939946232590884,-1.7725920531943817,-0.9110157763640369,0.04570557720542945,-1.4125544652703426,-2.076705481143565,-2.2625719641376563,-6.221072607330399,-4.747816886539113,-4.3133818594252675,-5.824885043466381,-6.869782973342964,-0.33462107312843337,-4.489025907501642,-1.3200782247328178,-2.556692144458464,-2.143795664356432,-3.3070010542297297
4.2942942942942945,0.6887875073070784,2.2649444192751775,1.4475593982195112,1.5317825781272447,1.7968906457662732,2.1602788126205494,-2.919858176312285,-1.9672383631868886,-2.6276551883050345,-2.579465474346546,-2.4023288715656035,-2.081632881115868,-0.7742084109035533,-1.5779240891860518,-1.6767105551512549,0.03383023503700332,-1.9161400806796596,-2.032002835713209,-0.18263389838883703,-1.816714449413313,-0.9236897341042206,0.02008965235588557,-1.4332318225469438,-2.108773700203567,-2.2418997122038675,-6.311688985139924,-4.737803673436417,-4.312551424952053,-5.848140885369276,-6.954063494601058,-0.3114027138527451,-4.323542110033486,-1.2111589450291973,-2.5598908116139345,-1.9857414664304684,-3.0972209594947344
4.3043043043043046,0.6809005006620236,2.2488346702159534,1.4304881519727668,1.5318929035345692,1.7773757095834108,2.139590308386035,-2.921707464514236,-1.9856340614611505,-2.6369876084398913,-2.579399955823142,-2.416802761290806,-2.10289165490297,-0.7965444512351311,-1.6415570818558307,-1.7240810227785706,-0.009334120490406002,-1.9747904179108247,-2.1020283197851453,-0.18563375089152936,-1.8591494527946517,-0.9352632026909476,-0.005543488092146799,-1.4523090491828645,-2.138711906759075,-2.2204502755587754,-6.4018964800188485,-4.725782579661839,-4.31164966848043,-5.868884756394067,-7.035524630701033,-0.2877661807519569,-4.151890354720678,-1.1002562382407888,-2.56013070223253,-1.8241521059228631,-2.8814729572054745
4.314314314314315,0.6727915867422034,2.232078639920537,1.4129422308297024,1.5315735935830759,1.7572689607240095,2.118192595532137,-2.9235853811388695,-2.004451282822929,-2.646430473739672,-2.5795895656943224,-2.431461659100542,-2.12444348671195,-0.8186618698736988,-1.7060901848821246,-1.7713208170063468,-0.052489077645287555,-2.033635270997859,-2.1728541796711878,-0.1883949830885759,-1.899835377435749,-0.9457168860209532,-0.031164215556677574,-1.4697513842270813,-2.1664608464939668,-2.198214578227379,-6.491362882075705,-4.711637022254095,-4.310668755593703,-5.886893538148087,-7.113788893637661,-0.2637416412964342,-3.9740868607584616,-0.9874840179401474,-2.5574107579765406,-1.6591571580872682,-2.659861394930374
4.324324324324325,0.6644633449183341,2.214667316530321,1.3949235067792665,1.5308250513928363,1.7365688439292932,2.0960777733948572,-2.9254894399501667,-2.0236720774602754,-2.6559722156367966,-2.5800338490082098,-2.4462887503919233,-2.1462660524455157,-0.840552751099543,-1.771514296712201,-1.818408090291165,-0.09563379527706668,-2.092646144400276,-2.244446515853967,-0.1909138638303969,-1.9387107513083346,-0.9550326524995593,-0.056742902666251704,-1.4855254087041312,-2.1919623851360597,-2.175183635165837,-6.579748062329429,-4.695251325167874,-4.3095970239236845,-5.901944173594586,-7.18847544982718,-0.23935997418864297,-3.790158501230394,-0.8729610493372064,-2.5517322878094264,-1.4908952761223162,-2.43250601545995
4.334334334334335,0.6559184573943115,2.196591824559345,1.376434111620181,1.5296476934006864,1.715274132088405,2.0732383261786436,-2.927417117058904,-2.0432778460794427,-2.665601083502249,-2.5807320539091148,-2.461266879431885,-2.1683364228975117,-0.8622090897969388,-1.8378168728166477,-1.865319842535233,-0.13876729634245838,-2.1517923115102633,-2.31676760209015,-0.193186974563824,-1.9757144265094304,-0.9631935837053817,-0.08224994704435376,-1.4995991375028033,-2.215159665622294,-2.1513485879305776,-6.666704534914558,-4.6765110508888625,-4.308460940294272,-5.913814246073116,-7.2592010080036005,-0.21465274500989118,-3.600143520190656,-0.7568109626599195,-2.543124113830282,-1.3195143830809286,-2.1995425516417555
4.344344344344345,0.6471597104467866,2.177843459825128,1.3574764489686515,1.5280420128634482,1.6933839488843894,2.049667161806507,-2.9293658544426355,-2.063249346176297,-2.67530515838763,-2.581683095758312,-2.4763785659023765,-2.190631079349523,-0.8836227928999549,-1.9049818549687487,-1.9120319351538049,-0.18188926955723228,-2.2110408240013393,-2.3897758653635486,-0.1952112160828472,-2.010785696657497,-0.9701840231233814,-0.10765629833852959,-1.5119421130701156,-2.2359972710548135,-2.126700740305111,-6.751878062788123,-4.655303335643822,-4.308136694646553,-5.922282573951961,-7.32558075085943,-0.18965218064149525,-3.404092241458585,-0.6391622530522625,-2.5321276295566655,-1.1451718397094197,-1.9611232864997845
4.354354354354355,0.6381899956477776,2.1584137250485504,1.3380532060951578,1.5260095037273502,1.670897791295023,2.025357650907062,-2.9313330635489185,-2.0835666995616053,-2.685072367303807,-2.5828850138041,-2.491606022437218,-2.2131259308752016,-0.9047856811944386,-1.9729896068064,-1.9585191085140885,-0.22501627921826522,-2.270356527204997,-2.4634258753806293,-0.19698381501710718,-2.043864421333426,-0.975989624807529,-0.13294319288132403,-1.522525500660149,-2.254421393079747,-2.101231593790793,-6.834908307516969,-4.631517227393616,-4.308939074242412,-5.927129819754015,-7.387229309377986,-0.16439114243059194,-3.2020677655846015,-0.5201482662525336,-2.51894723744343,-0.9680345863374811,-1.7174175744913214
4.364364364364365,0.6290123110663388,2.138294366048334,1.3181673655532646,1.5235502017657578,1.6478155518825088,2.0003036658332642,-2.9333161289787677,-2.104209401206533,-2.694890498033337,-2.5843364298596105,-2.506931173162547,-2.23579633340204,-0.9256894914743452,-2.0418168561202394,-2.0047550027692926,-0.26815431608861184,-2.329702081654072,-2.5376683440297745,-0.19850233004542162,-2.0748911574299616,-0.9805974018271358,-0.15808567246152117,-1.531322184868664,-2.270380005278864,-2.0749328828649283,-6.915429523531941,-4.605044025749109,-4.3099785532753945,-5.928139112464905,-7.443761778508602,-0.13890309807285206,-2.994146651336095,-0.3999071693527725,-2.50306500810194,-0.7882792569824062,-1.46861231974448
4.374374374374375,0.6196297624453225,2.117477408451303,1.2978222165632083,1.520663530409398,1.62413754080477,1.97449961960358,-2.935312412247111,-2.125156329472812,-2.7047472144721696,-2.586036045240442,-2.522335673249822,-2.258617110575699,-0.9463258790495923,-2.111436644314547,-2.050712182102659,-0.3113021361406955,-2.389037990918008,-2.6124501352106315,-0.1997646578213685,-2.1038072972360506,-0.9839957743441211,-0.1830546044549364,-1.5383068671663034,-2.28382304112268,-2.047796609909007,-6.993071297027285,-4.575777622903104,-4.31088736438007,-5.925096681600053,-7.494794772534561,-0.11322209218681678,-2.780419577949104,-0.27858190598022503,-2.4842788974146375,-0.6060922638868789,-1.2149124071368504
4.384384384384385,0.6100455643493042,2.095955194835308,1.2770213661129204,1.5173489334231265,1.5998645074800102,1.9479405046524598,-2.9373192556168863,-2.1463857577897985,-2.7146300724944257,-2.587982266987102,-2.5378009294871307,-2.2815625764669094,-0.9666864206016527,-2.181818283488153,-2.0963621623869724,-0.35445836742755216,-2.448322635840259,-2.687714285421858,-0.20076903859771023,-2.130555213044558,-0.9861746171620753,-0.20782098572307545,-1.5434561641256583,-2.2947025759923143,-2.0198150797085574,-7.067459329460476,-4.543614844621956,-4.311650907149939,-5.9177925014720785,-7.5399475181728235,-0.08738271555709964,-2.5609919843069093,-0.1563201352863146,-2.46260303363988,-0.42166985077237484,-0.9565410821097942
4.394394394394395,0.6002630412797777,2.0737204222173995,1.255768749739179,1.5136058768148524,1.574997661835254,1.9206219312733557,-2.9393339860032155,-2.1678753678379414,-2.72452653633223,-2.5901732084305755,-2.5533081218712095,-2.3046065601555084,-0.9867626173820959,-2.252927321581023,-2.141675442255251,-0.3976214736211747,-2.5075123152718035,-2.7634000354743513,-0.20151406153622534,-2.1550784080329857,-0.9871253065820853,-0.23235596648976883,-1.546748706020605,-2.3029730127364894,-1.9910249678216587,-7.13821626537009,-4.508455790297219,-4.31225096462823,-5.90602094396742,-7.57884298312311,-0.06142269373584597,-2.3359846811318334,-0.03327415417868451,-2.438053936468341,-0.23521811316732055,-0.6937402751738801
4.404404404404405,0.5902852791595676,2.050766179795636,1.2340686419517124,1.509433851117492,1.5495386950688852,1.8925401656341794,-2.9413539891022147,-2.189602264295142,-2.7344239954607366,-2.5926066900130875,-2.5688382262190466,-2.327722432220249,-1.0065467803178019,-2.324725516028095,-2.1866215375680977,-0.44078971807075995,-2.5665612933771444,-2.8394428736725708,-0.20199872215598544,-2.1773216731272775,-0.9868407663948818,-0.25663087434106024,-1.5481652354603395,-2.3085912701899898,-1.9619001257237514,-7.204962563976153,-4.470204171012867,-4.312665759274715,-5.88958143800717,-7.611109037459698,-0.0353992099629572,-2.1055344322168708,0.09039919771506533,-2.4106505311436024,-0.04695298425563976,-0.4267708671449668
4.414414414414415,0.5801118243860337,2.027085986848773,1.2119256662633275,1.504832374040039,1.5234897998566475,1.8636921672419924,-2.9433773579355242,-2.2115429911989812,-2.744309781976552,-2.5952802403673134,-2.58437203779424,-2.3508831331567386,-1.0260398971763651,-2.3971708163553203,-2.2311690192525053,-0.48396112846150935,-2.6254218535702454,-2.9157745907788497,-0.20222275442837664,-2.197231249518809,-0.985315512834036,-0.2806172383845356,-1.5476887057054027,-2.311516974040693,-1.9325138043343486,-7.267317413762541,-4.428767644542376,-4.312870016960051,-5.8682791337370475,-7.636379644931935,-0.009331714113644196,-1.8697945006840797,0.21453865080538748,-2.3804141661112723,0.14289981521189077,-0.15591289125974583
4.424424424424425,0.5697448013299234,2.0026738306940928,1.1893448047895252,1.4998009934829695,1.496853689930269,1.834075625731004,-2.94540164686542,-2.2336735499739095,-2.7541711884558238,-2.5981910976576565,-2.599890195939463,-2.374061203739159,-1.0452357453695407,-2.470217356143461,-2.275285554475853,-0.5271334621540442,-2.684044359117626,-2.9923233470445814,-0.20218554325936167,-2.214754996464296,-0.9825456983106898,-0.30428681360254717,-1.5453043782989404,-2.311712649394389,-1.9023749734066868,-7.324899688964095,-4.384058146151602,-4.312835038924874,-5.84192556936344,-7.654296080907244,0.01678862419096916,-1.628935156231421,0.3389786364123637,-2.3473686340100137,0.33410486429052355,0.11853433154297477
4.434434434434435,0.5591874228378111,1.9775242045997556,1.1663314073815532,1.4943392909123656,1.4696336189577979,1.8036889968455476,-2.9474242019329364,-2.2559694191682,-2.7639954862762286,-2.6013362111875367,-2.615373209702395,-2.3972288173343617,-1.064125482229552,-2.5438154547730196,-2.3189379511073924,-0.5703041722838291,-2.742377320424368,-3.069013751557774,-0.20188664583596486,-2.2298425639578765,-0.9785291537467014,-0.32761160543178314,-1.5409999196335202,-2.309143914350143,-1.8713573791015108,-7.377328946590197,-4.335992214046698,-4.312528781634313,-5.810339338428605,-7.664508173360474,0.042935031045979954,-1.383144139325026,0.4635494360766046,-2.311540195791153,0.5264171677264926,0.39625212772720886
4.444444444444445,0.548442957012756,1.951632145544385,1.1428912002575005,1.4884468850862542,1.44183339865489,1.7725315374877222,-2.9494423749080276,-2.2784055759407322,-2.773769944385073,-2.604712243276986,-2.6308014844384005,-2.4203578141695106,-1.082700357563765,-2.6179116293484697,-2.362092205407719,-0.6134703746992757,-2.8003674689960762,-3.145766954118865,-0.201325983078261,-2.2424455698241563,-0.9732654293201672,-0.35056389459936704,-1.5347654960621737,-2.3037796738643146,-1.8394705062613284,-7.424226462319794,-4.284539017928807,-4.311915944451275,-5.773346755198787,-7.666675562988047,0.06907118715738214,-1.1326270783105912,0.5880721655333474,-2.2729576077277898,0.7195823214506447,0.6769024800103978
4.454454454454455,0.5375147279242585,1.9249932717131228,1.1190300148798085,1.482123436125826,1.413457416056702,1.7406033396978218,-2.9514535261908685,-2.300956519332603,-2.783481960745946,-2.608315571415118,-2.6461553493690255,-2.443419737546701,-1.1009517185911402,-2.6924486171818245,-2.404714508022884,-0.6566288158163871,-2.8579598380459657,-3.2225007498157923,-0.2005038392862675,-2.252517780740871,-0.9667559372195073,-0.3731162622431503,-1.5265938671520258,-2.2955923131487337,-1.8067243435851168,-7.465216303296131,-4.2309314029901515,-4.310958065044371,-5.730782515726872,-7.660468978200527,0.09516082898243461,-0.8776078554555937,0.7122593910438582,-2.2316521510492855,0.9133367186348806,0.9601281131016748
4.464464464464465,0.5264061162728951,1.8976038196161369,1.0947464244512337,1.475368649923328,1.3845106498807356,1.7079053634345582,-2.95345502771762,-2.3235962953530134,-2.7931219569061496,-2.612142290692338,-2.661415086071097,-2.466385871989918,-1.1188710150929966,-2.767365409194238,-2.446795536798913,-0.6997758414669307,-2.915097849691309,-3.299129696425182,-0.19942086137691095,-2.260015296660104,-0.9590059820520219,-0.3952416153410944,-1.5164804766700841,-2.284557889818235,-1.7731294043448003,-7.499926435533041,-4.175571178150378,-4.309613622437965,-5.682490352042976,-7.645571520434203,0.12116778977276788,-0.6183289179933951,0.8359933435863951,-2.1876576639129546,1.107407797112785,1.2455526592208486
4.474474474474475,0.5151205600080645,1.869460680712608,1.0700432716628163,1.4681822828775837,1.3549986859119272,1.6744394680214831,-2.955444265868835,-2.346298523903033,-2.802678611037865,-2.6161882165173758,-2.6765609578668204,-2.4892272833013727,-1.1364498047642093,-2.842597294569873,-2.488309526604473,-0.7429073668161462,-2.9717234086574362,-3.3755652447193802,-0.19807805770923512,-2.2648967380580562,-0.9500193337443041,-0.4169132124716379,-1.5044235408835018,-2.270656323975143,-1.7386967456927849,-7.527989863328429,-4.117012069117564,-4.3078381476021335,-5.628323676830547,-7.6216799549164875,0.14705604078750234,-0.3550515303267474,0.9593322478732773,-2.1410105754017046,1.3015143288040463,1.5327809060164697
4.484484484484485,0.5036615548973545,1.8405614374205452,1.0449271794931874,1.4605641469472412,1.324927731342512,1.6402084421258971,-2.9574186443786377,-2.3690364275545486,-2.8121392550079047,-2.6204488876244616,-2.6915732400808983,-2.5119148604956614,-1.1536797587505099,-2.918075916968581,-2.529218200845311,-0.7860188474249313,-3.0277770023806094,-3.451715881708795,-0.19647679649628028,-2.2671234354053844,-0.9398001312437481,-0.43810468992371115,-1.4904241337510842,-2.253871585393481,-1.7034379865168816,-7.5490457977574295,-4.054624977437612,-4.305584341471082,-5.5681462158543695,-7.588506001729542,0.17278973264867403,-0.08805596365704105,1.0821584435221396,-2.0917499412140828,1.4953667516087847,1.82139912919736
4.494494494494495,0.492032655046137,1.8109043983904245,1.0194050590620685,1.4525141150110072,1.2943046280007477,1.6052160321370017,-2.9593755872427296,-2.391782862195106,-2.82149133005201,-2.624919569376134,-2.706432251126166,-2.534419359571407,-1.1705526673571398,-2.9937293425730247,-2.5694831998264474,-0.8291052515302819,-3.0831978073732396,-3.5274872867960476,-0.19461880380235475,-2.2666596202133524,-0.9283545000401572,-0.4587900881716195,-1.4744862685790217,-2.234191876944165,-1.6673653238018602,-7.562740850991645,-3.988404983902484,-4.302802200267664,-5.501832625328717,-7.54577762173767,0.19833323680873427,0.18235838055970532,1.2042732958049953,-2.0399174806926617,1.6886675440554342,2.110975511860957
4.504504504504505,0.480237473366082,1.7804886329186889,0.9934841134097009,1.4440321265232952,1.2631368644043977,1.5694669688110618,-2.9613125416232178,-2.414510349542395,-2.8307224018618538,-2.6295952573673027,-2.7211183843748192,-2.556711449071056,-1.1870604459137102,-3.0694821402116568,-2.609066148470986,-0.8721610336164761,-3.1379238016864894,-3.6027825007626024,-0.19250616112473404,-2.263472616975761,-0.9156905557521566,-0.478943878726367,-1.4566169757119363,-2.2116098133842526,-1.6304915474595632,-7.568730252872427,-3.918354020651691,-4.299439147999507,-5.429269091343912,-7.493240291686931,0.2236511870974649,0.4558729167653439,1.325477977022807,-1.9855576148168552,1.8811116427979897,2.4010606521429594
4.514514514514515,0.46827968199137865,1.7493140043755329,0.9671718406803971,1.4351181934528832,1.2314325865770275,1.5329669920529736,-2.9632269807481935,-2.4371911115248306,-2.839820175749671,-2.634470681336297,-2.735612140767805,-2.578761757370397,-1.2031951407797536,-3.145255473761662,-2.64792872576542,-0.9151801093480899,-3.1918918832760204,-3.6775021074504406,-0.19014130255916226,-2.2575330352931253,-0.901818404404065,-0.4985409913711561,-1.436826375830313,-2.1861225946189804,-1.5928300535919746,-7.566679085843219,-3.8444810337277886,-4.295440175980339,-5.350353908414121,-7.430658262548263,0.2487085213131479,0.7321498943087192,1.4455738015699424,-1.9287175047678282,2.072386902857744,2.691188160427018
4.524524524524525,0.45616301264155035,1.717381202520257,0.9404760366998818,1.4257724064913635,1.1992006075676274,1.4957228737058879,-2.9651164068039195,-2.4597971065171365,-2.848772511871259,-2.639540309388706,-2.7498941621105044,-2.6005409216301523,-1.218948935475111,-3.220967206995305,-2.6860327357328035,-0.9581558319344008,-3.2450379940471326,-3.751544427940746,-0.18752701154889526,-2.2488149614340447,-0.8867501393043099,-0.517556841784782,-1.415127748427497,-2.157732172534863,-1.5543948561551701,-7.556263534030478,-3.7668021254856683,-4.290747989216719,-5.264998036117589,-7.3578157949581,0.2734705228204177,1.0108324923427006,1.564362569505441,-1.8694470906564788,2.262174600291331,2.9808753469473714
4.534534534534535,0.4438912569298504,1.6846917745767476,0.913404796937273,1.4159949415173554,1.1664504156052333,1.4577424382233974,-2.9669783538174386,-2.4823000674119657,-2.857567440487097,-2.6447983525398038,-2.7639452650033394,-2.6220196383327306,-1.2343141569189964,-3.2965320209894995,-2.723340179729097,-1.0010809699930692,-3.297297249364461,-3.8248057269691214,-0.18466641721741217,-2.2372961485595377,-0.8704998344439961,-0.535967359552467,-1.3915375950437,-2.12644541049591,-1.5152005969950793,-7.537172141960411,-3.68534067627499,-4.285303159485274,-5.174354610440474,-7.27451836542636,0.2979028621150519,1.2915449933963998,1.6816469178508555,-1.8077991299897143,2.4501695939372183,3.2696240001802863
4.544544544544545,0.43146826661632715,1.6512481549414146,0.8859665178437697,1.4057860663016624,1.133184763330683,1.4190345811023755,-2.968810390527341,-2.5046715415005165,-2.866193177240464,-2.650238769581356,-2.7777495013329014,-2.643168715317962,-1.2492832817612989,-3.3718615441716895,-2.759813329852423,-1.043947686979151,-3.3486286769388336,-3.897180431252585,-0.18156299028533063,-2.2229582048094922,-0.8530835343423309,-0.5537490165593508,-1.3660753041044296,-2.0922742345933156,-1.4752625542281947,-7.509107078096633,-3.6001274448620393,-4.279044284911421,-5.079543289569386,-7.18059383681782,0.321971638313725,1.573893038140227,1.7972306787768275,-1.7438292354367917,2.636158191016051,3.5569212559663157
4.554554554554555,0.4188979538047574,1.6170536933961928,0.8581698975614032,1.3951461474377735,1.099406970617677,1.379609284958738,-2.9706101232403737,-2.5268829321268,-2.874638138430549,-2.6558552722785063,-2.791290796917667,-2.66395912522239,-1.2638489427894306,-3.446864495025468,-2.7954148032498582,-1.086747522243548,-3.3989898077141985,-3.9685613593378464,-0.17822053857249273,-2.2057867784266003,-0.8345192402742899,-0.5708788557574077,-1.3387616552836188,-2.0552357757418296,-1.4345966489451598,-7.471785398101787,-3.511200647108666,-4.271908155843192,-4.97925308298619,-7.075893586487609,0.3456434205245369,1.857463963561159,1.9109192437866227,-1.6775959114445769,2.8199254083161094,3.8422405568329623
4.564564564564565,0.40618429108275206,1.5821126817000368,0.8300239359965074,1.3840756574813502,1.0651282358196252,1.3394776331333067,-2.9723751986715277,-2.5489055420717177,-2.8828909562577745,-2.661641330902338,-2.804550203020044,-2.6843620602175844,-1.2780039353938346,-3.5214468374269807,-2.830107637101846,-1.1294713737828186,-3.4483134233449637,-4.038839962513598,-0.17464320208664122,-2.185771739072532,-0.8148268928250811,-0.587334520291975,-1.309620340974978,-2.015352501723787,-1.393219450217245,-7.424940302461152,-3.418606012481945,-4.26382992679757,-4.8722716854557575,-6.960293585355174,0.3688852890523098,2.141827226440526,2.022519932954374,-1.6091605892406484,3.0011498276572937,4.125042700491406
4.574574574574575,0.39333131160445445,1.5464303784336937,0.8015379342539407,1.3725751822815861,1.0303602955158517,1.29865182072054,-2.97410330676517,-2.570710618614515,-2.8909404940178076,-2.667590180103509,-2.817509123574312,-2.7043489879339218,-1.2917412240750612,-3.5955119485281934,-2.8638553640603077,-1.1721094827399958,-3.4965327843999994,-4.107906576261874,-0.17083544770057466,-2.162907354473837,-0.7940283507256537,-0.6030942829694327,-1.27867857565084,-1.9726523382945542,-1.3511481783892307,-7.368322382848021,-3.3223968180238046,-4.254743294238722,-4.758654873326179,-6.833695421141556,0.39166487639069025,2.4265349136777985,2.131842368227872,-1.538587659754274,3.1794807603550908,4.404776975974727
4.584584584584585,0.3803431091153634,1.5100130319744918,0.7727214934294842,1.360645428486618,0.9951154226558645,1.2571451629191608,-2.975792183494751,-2.592269400210403,-2.898775861220061,-2.6736948251321553,-2.830149341570589,-2.7238917084474847,-1.3050539489752007,-3.6689607990455593,-2.896622087913133,-1.2146514197135236,-3.5435817891773196,-4.175650681655571,-0.16680206342016093,-2.137192461521425,-0.7721473659336323,-0.6181370760428113,-1.2459670724994005,-1.9271687784810496,-1.3084007066465801,-7.301700851386812,-3.222633899472413,-4.244580679927587,-4.6384743330905,-6.696027258976329,0.4139504079513401,2.7111223406238594,2.2386988497630824,-1.4659445039778554,3.354570264583174,4.6808823853647965
4.594594594594595,0.36722383791892854,1.4728679014804316,0.7435845127592782,1.348287231204454,0.9594064233637908,1.2149721006106784,-2.977439613638553,-2.613553164714395,-2.9063864286058982,-2.679948048408966,-2.8424530453128507,-2.742962412199204,-1.3179354324163342,-3.741692145753155,-2.9283725592449406,-1.2570860729287363,-3.58939513341082,-4.24196117604118,-0.16254815224609337,-2.108630630937824,-0.7492095549346011,-0.6324425212873077,-1.211520011795321,-1.8789409792281921,-1.2649955608472823,-7.224864746760488,-3.1193856392906127,-4.23327341956427,-4.511817723623636,-6.547244732594493,0.43571074247880137,2.9951087381876533,2.342904734217342,-1.3913015202873034,3.5260739758894317,4.952788948524258
4.604604604604605,0.3539777127846919,1.4350032757660278,0.7141371871266373,1.3355015618002195,0.9232466324048323,1.1721482030794488,-2.97904343352891,-2.634533279072551,-2.9137618430412004,-2.6863424164520007,-2.8544028544956888,-2.761533738707101,-1.3303791854285996,-3.813602735917641,-2.959072250861894,-1.2994016383234188,-3.633908470330946,-4.306726652278083,-0.15807912563279755,-2.0772303246207713,-0.7252423662496015,-0.6459909603328474,-1.1753750009100226,-1.82801384457666,-1.2209519176128367,-7.137624110924122,-3.0127279314219777,-4.220751956423356,-4.378788684334211,-6.38733175940817,0.4569154120983221,3.2779980290587787,2.4442788138933125,-1.3147321482362635,3.6936519456028165,5.2199190877138335
4.614614614614615,0.34060900879786105,1.3964284899561337,0.684390003928076,1.3222895358098654,0.8866499073189062,1.1286901677962353,-2.980601533772292,-2.655181250393056,-2.920892042257524,-2.6928702871634442,-2.8659818460435815,-2.779578835924627,-1.3423789142504248,-3.8845875233492335,-2.9886874327468824,-1.3415856115958706,-3.677058570534628,-4.369835685739041,-0.15340069654842925,-2.043005044770481,-0.7002750441459462,-0.6587634852159616,-1.1375730258973669,-1.7744380945892764,-1.176289600676668,-7.039811130039709,-2.9027441226656947,-4.20694603966102,-4.239506788670752,-6.2163012728392175,0.4775346619423946,3.5592796929401516,2.5426436955948617,-1.236312888338162,3.856969484152202,5.481689088435417
4.624624624624625,0.32712206115033193,1.3571539398084131,0.6543537393019193,1.3086524209498782,0.8496306212299882,1.0846158171962115,-2.9821118619375695,-2.6754687783008237,-2.927767269415654,-2.699523817480043,-2.8771735796556217,-2.7970714200906266,-1.353928526783488,-3.9545398956781956,-3.0171852463106568,-1.3836247822605765,-3.7187834811151452,-4.4311771282108,-0.1485188721404573,-2.0059734739112587,-0.6743385885600147,-0.6707419691083861,-1.0981583946206892,-1.7182703192826578,-1.1310290754918952,-6.9312812331173745,-2.7895249306310177,-4.191784926951939,-4.094107442613563,-6.034195865444673,0.497539489300574,3.838429720224866,2.637826178029755,-1.1561233173516712,4.015698006235361,5.737510632302616
4.634634634634635,0.3135212648732973,1.3171910936002003,0.6240394537244137,1.29459164520194,0.8122036543430919,1.0399440923919703,-2.9835724252097933,-2.6953678084707304,-2.9343780874650998,-2.706294971390468,-2.887962122998106,-2.8139858359094565,-1.3650221389849975,-4.023351912400632,-3.0445337777044603,-1.4255052297530666,-3.7590226834998646,-4.490640407769965,-0.14343994601188123,-1.9661596049261394,-0.6474657112524577,-0.681909097174954,-1.0571786714181806,-1.6595730168655005,-1.0851914421035929,-6.811914141762685,-2.673168338305885,-4.17519759109102,-3.942741727979808,-5.8410883365615405,0.5169016822362567,4.114911653069015,2.729657626573161,-1.0742460985880342,4.169515874708196,5.986792397205647
4.644644644644645,0.29981107451171024,1.276552501481209,0.5934584869798384,1.280108804950943,0.7743843841442655,0.9946950437723365,-2.9849812930067303,-2.714850587226131,-2.9407153932728,-2.7131755283223145,-2.898332076487011,-2.8302971168933393,-1.375654081179956,-4.0909145531709425,-3.070702129960424,-1.467212321621758,-3.7977172494430693,-4.548115833647468,-0.13817049011370544,-1.9235928602362034,-0.6196907882282197,-0.6922483975085469,-1.01468460333524,-1.5984146156348973,-1.0387984262954006,-6.681614864373472,-2.553779465349237,-4.157112930172715,-3.785576190573579,-5.637626472573146,0.5355938576129864,4.388177712316832,2.817974344188883,-0.9907669867645481,4.318109240011225,6.228975506735594
4.654654654654655,0.2859960037409951,1.2352518021999357,0.5626224525126966,1.2652056731542562,0.7361886743224587,0.9488874205834175,-2.986336599555412,-2.733889717081106,-2.9467704314942145,-2.7201570919008127,-2.908268597602247,-2.845981845173744,-1.3858189042761966,-4.1571179757514525,-3.095660493727468,-1.5087307138406083,-3.8348099946224585,-4.603505802616274,-0.1327173462598695,-1.8783081992741506,-0.5910498084658934,-0.7017442720851552,-0.9707300379845224,-1.5348688025164396,-0.9918723690242075,-6.540314628110025,-2.4314704162919156,-4.137459980937905,-3.6227925734216626,-5.42676371436977,0.5535894984722995,4.657670008228976,2.902617937294629,-0.905774826936323,4.461172871911501,6.463670160889592
4.664664664664665,0.27208062492653007,1.1933037271186104,0.5315432311716752,1.2498842075196734,0.6976328624356125,0.902531534392383,-2.987636546425885,-2.7524582130969457,-2.952534808159859,-2.727231099080699,-2.917757424675652,-2.86102024275036,-1.3955113858651256,-4.2218517829629345,-3.119380216372675,-1.5500443532721666,-3.8702456292913507,-4.656759751853069,-0.12708761727141715,-1.8303462134248125,-0.561580319013112,-0.7103820276774423,-0.9253718331268015,-1.4690118096110816,-0.9444362141591682,-6.388191631917664,-2.306360105908965,-4.116168134854561,-3.4545874955462352,-5.208693567957141,0.5708629907044829,4.922812975448096,2.9834356753516964,-0.8193615470483238,4.598410980316437,6.690360194789534
4.674674674674675,0.258069568626559,1.1507231909584508,0.5002329643566606,1.2341465586690539,0.6587337463468133,0.8556493997641033,-2.988879405019363,-2.7705299380787065,-2.9580005039504216,-2.7343888296519445,-2.926784900094965,-2.875389383141582,-1.404726536191295,-4.285009700114168,-3.1418338692211405,-1.5911364823061651,-3.903970905444205,-4.707783952124926,-0.12128865775727725,-1.7797533849508655,-0.5313213665169105,-0.7181479066606972,-0.8786697580983075,-1.400927657475608,-0.8965134945470083,-6.227985553338527,-2.1785740621037917,-4.0931673564753766,-3.2811720769408907,-4.981052142372022,0.587389658953211,5.182956060217805,3.060280842958612,-0.7316221436622214,4.7295380219099314,6.908361311420052
4.684684684684685,0.2439675230393166,1.1075159462050335,0.4687040465817158,1.2179950782642848,0.6195085694598425,0.8082655398379657,-2.9900635190079257,-2.7880832894484286,-2.9631598871336533,-2.7416214161192967,-2.935337992866549,-2.8890667726984853,-1.4134596039741747,-4.3465361784251675,-3.162995312711089,-1.6319896456940959,-3.935934759960838,-4.75648051546412,-0.11532806453962115,-1.726583329336368,-0.5003134352701969,-0.7250291176406499,-0.8306863872427188,-1.3307062778509204,-0.8481283164284719,-6.060377985392847,-2.048244206723382,-4.068388403592579,-3.1027715106331755,-4.743818222876314,0.603145801694918,5.437598034547193,3.133013083233074,-0.6426546604274677,4.854279489370697,7.117113743375846
4.694694694694695,0.22977923339528783,1.0636970947400486,0.4369691174685299,1.2014323270718854,0.579975004786919,0.7604052404308298,-2.991187306722913,-2.8050933122877715,-2.968005726136453,-2.7489198539547557,-2.9434043204803535,-2.90203099058665,-1.421706082065739,-4.4063385887106215,-3.182839759245633,-1.6725856995953057,-3.966088453204629,-4.802755287918245,-0.10921366673235397,-1.6708925634384093,-0.4685983818675998,-0.7310138658284142,-0.7814869855383336,-1.258442897848464,-0.79930534223476,-5.882789308291677,-1.9155086148020928,-4.041763048686235,-2.9196245829327268,-4.497379301366294,0.6181087254336317,5.686340636666259,3.2014987312773755,-0.552560158882784,4.972372679959456,7.316098872594274
4.704704704704705,0.21550950129565322,1.0192860854530963,0.4050410531864492,1.1844610829422888,0.5401511378848554,0.7120945156283698,-2.9922492634891396,-2.8215343123913454,-2.9725312017258307,-2.756275012221237,-2.95097217002155,-2.9142617248304927,-1.4294617129278235,-4.464309738150726,-3.2013438335279476,-1.7129058228449714,-3.9943857025620937,-4.846518139115097,-0.10295351548189079,-1.6127426759496561,-0.4362193665759551,-0.7360913830837488,-0.73113938664293,-1.1842378319531373,-0.750069771797385,-5.694601429568991,-1.7805112528097027,-4.013224301140795,-2.7319831431795194,-4.242151252837317,0.6322567779521107,5.928640397228989,3.2656111365382294,-0.4614426811938728,5.083567440304563,7.504819708681701
4.714714714714715,0.20116318399810673,0.9743032424091524,0.3729329573567917,1.1670843486796287,0.5000554486992406,0.6633600712052732,-2.993247963902046,-2.837381396962878,-2.9767299187727994,-2.7636776445647646,-2.9580305184744464,-2.9257398066011504,-1.4367224939135343,-4.520344623336627,-3.218485630172754,-1.7529305304489753,-4.02078281042544,-4.887683240928001,-0.09655587337995936,-1.5522010639943855,-0.4032207815365041,-0.7402519575440073,-0.6797138636103143,-1.1081962570340156,-0.7004473220077756,-5.496048487695504,-1.6434016965570777,-3.982706629680692,-2.5401115245219046,-3.9785771881919914,0.6455693805606373,6.1639227816617534,3.3252309728929887,-0.36940920445487535,5.187626884275144,7.682802554466335
4.724724724724725,0.1867451936513619,0.9287697450544019,0.34065815144072237,1.1493053597777159,0.4597067923595749,0.6142292659858481,-2.9941820640448897,-2.8526105168199147,-2.980595917573697,-2.7711184005715483,-2.964569052165672,-2.936447242639732,-1.4434846823373886,-4.574340738905391,-3.234244768393955,-1.7926396893050454,-4.045238786136106,-4.9261693340738955,-0.0900292035587549,-1.4893408184589305,-0.36964817592744686,-0.743486962752515,-0.6272829925633475,-1.0304279710028603,-0.6504642049679319,-5.287395241230371,-1.5043348294904604,-3.950146184454624,-2.3442859174641058,-3.707126192783562,0.6580270592851045,6.391625602394399,3.380246535321774,-0.27656958620494265,5.284328080906171,7.849598603684484
4.734734734734735,0.17226049647980143,0.8827076059670266,0.3082301646315089,1.1311275919977761,0.41912437897153865,0.5647300712629302,-2.9950503036430844,-2.8671985076670152,-2.9841236847039756,-2.778587837485314,-2.9705781852952,-2.946367245713162,-1.4497448003192988,-4.626198381919818,-3.2486024435759666,-1.8320125361437627,-4.067715461425722,-4.961899981524269,-0.08338215847935668,-1.4242405914739773,-0.3355481782267589,-0.7457888861967589,-0.5739215096382189,-0.9510471358391311,-0.6001471046766511,-5.068936582309334,-1.363470522179142,-3.9154810181788093,-2.144793698129064,-3.428291955740349,0.6696114749368371,6.611200792937709,3.4305540220571356,-0.1830365008380639,5.37346270943225,8.004785463093093
4.744744744744745,0.15771411191985138,0.8361396462084834,0.27566272327351427,1.1125547687635173,0.3783277524557313,0.5148910283989808,-2.995851508152788,-2.88112313031539,-2.9873081633801073,-2.786076432279193,-2.976049077505577,-2.9554842630056823,-1.4554996393879722,-4.675820950763436,-3.2615414755446888,-1.8710276976769935,-4.088177598911463,-4.994803807662291,-0.0766235684248843,-1.3569844462279452,-0.30096841572610283,-0.7471513571636875,-0.5197061615436829,-0.8701720057757714,-0.5495231522995851,-4.840996927925858,-1.2209732938753746,-3.8786513057257537,-1.9419327133846878,-3.1425912956558477,0.6803054520075373,6.822116160018098,3.4760578011406924,-0.08892536661220873,5.454837678594355,8.14796859164354
4.754754754754755,0.14311111170979757,0.7890894683381919,0.2429697398317649,1.093590868349123,0.33733676848528454,0.46474120473888125,-2.996584590780842,-2.894363109728589,-2.9901447633059646,-2.793574594075378,-2.980973650441732,-2.96378400235541,-1.460746264829801,-4.723115237333749,-3.273046353363261,-1.9096632129350688,-4.106592993225216,-5.024814722178039,-0.06976242971043702,-1.287661689371513,-0.2659574314571755,-0.7475691738166229,-0.4647155501068004,-0.7879246415119332,-0.49861990007610757,-4.603929490561171,-1.0770119570986765,-3.8395995615298233,-1.7360105251749758,-2.8505625887571284,0.6900930063336106,7.0238571057077195,3.516670660359237,0.005645737004847717,5.528275707506097,8.278782649735682
4.764764764764765,0.12845661893489,0.7415814271618456,0.21016530143739803,1.0742401308358853,0.2961715715777063,0.41431014796913856,-2.9972485544331846,-2.9068981727760264,-2.9926293699808078,-2.8010726769046355,-2.9853446032559106,-2.9712534562520565,-1.4654820197698761,-4.767991711335231,-3.283103276487605,-1.9478965577676806,-4.122932564380431,-5.0518721277575285,-0.06280789262240961,-1.2163666863539169,-0.2305645987018939,-0.7470383293958227,-0.40902997120322054,-0.7044306113866687,-0.44746529391835566,-4.358115430286716,-0.931759246262942,-3.7982708541613732,-1.5273436165846022,-2.5527641061486577,0.6989593714755511,7.215928311538008,3.552314039581219,0.10055616188302707,5.5936158655052175,8.396892751998951
4.774774774774775,0.11375580702971252,0.6936405982907465,0.17726365803569918,1.0545070648133819,0.2548525713991321,0.3636278390629982,-2.997842493588851,-2.9187090845788064,-2.994758353446869,-2.8085609927966075,-2.989155427014669,-2.9778809235190002,-1.4697045289723105,-4.810364795497647,-3.2917001921272844,-1.985704671476838,-4.137170443006689,-5.075921110689524,-0.055769249100315874,-1.1431986601114927,-0.19484003326736132,-0.7455560374425884,-0.35273124849508436,-0.6198186805109532,-0.3960876447625026,-4.103962891030676,-0.7853914314336521,-3.754613017403898,-1.3162565623433977,-2.24977226718903,0.7068910237593791,7.397855376682152,3.5829182445671934,0.19568279386619025,5.650714068567529,8.5019956175136
4.784784784784785,0.0990138987399215,0.645292744596578,0.1442792101648216,1.0343964538013535,0.2134004183418588,0.3127246439552797,-2.9983655960967,-2.929777683335549,-2.996528576455465,-2.8160298251906326,-2.992400417967408,-2.983656028610376,-1.4734117023477042,-4.850153130575085,-3.2988268286684588,-2.0230639855435344,-4.1492840471100285,-5.096912613587139,-0.04865592017477441,-1.0682614736075275,-0.15883450371556374,-0.743120755945048,-0.2959025624230898,-0.534220488913924,-0.3445155987358248,-3.841905924263017,-0.6380879183640502,-3.7085768571568565,-1.10308116664541,-1.9421798164836446,0.7138757059287228,7.5691864024363085,3.6084226413863467,0.2909001656552306,5.699443530026052,8.593820611887558
4.794794794794795,0.08423616504558544,0.596564280652868,0.11122649639457999,1.0139133623687908,0.17183597843858003,0.2616312640945948,-2.9988171448920347,-2.940086913519586,-2.997937402031568,-2.8234694426556155,-2.99507468963865,-2.988569738461571,-1.4766017381562109,-4.8872798290164265,-3.304474725027465,-2.0599504544029013,-4.159254150046637,-5.114803589498005,-0.041477443175816926,-0.9916633967994545,-0.12259933974611316,-0.7397322103023435,-0.23862827492098926,-0.44777021981250364,-0.2927781062058159,-3.5724033039081746,-0.4900308360200256,-3.6601163534711816,-0.8881555713118416,-1.6305939323577263,0.7199024493579484,7.729493515417616,3.628775830633389,0.3860805800577154,5.739695163517494,8.67213067614151
4.804804804804805,0.06942792404848075,0.5474822352610175,0.0781201804559926,0.9930631419271512,0.13018030767912725,0.2103786860239497,-2.999196519630269,-2.9496208573431266,-2.998982700417847,-2.8308701129062377,-2.997174183709143,-2.9926143768395614,-1.4792731258953682,-4.921672716238912,-3.308637255816007,-2.09633958821563,-4.167064939428584,-5.129557136757464,-0.03424345872616683,-0.9135168586842519,-0.08618633893811854,-0.7353914150029517,-0.18099375034065757,-0.3606042591613413,-0.24090438978218742,-3.2959372368351865,-0.34140461285909396,-3.6091888570141464,-0.6718233374763827,-1.3156342750220062,0.7249615947786487,7.8783743221314495,3.6439358007067795,0.4810942436837422,5.77137793626877,8.736723137919558
4.814814814814815,0.05459453982582005,0.49807421216512643,0.04497503809343069,0.9718514361751287,0.08845462579773987,0.15899813014357336,-2.999503198234869,-2.9583647643886124,-2.9996628553803335,-2.8382221171015387,-2.9986956796539026,-2.9957836361477854,-1.481424648862561,-4.953264558482596,-3.3113096522118313,-2.1322064875763576,-4.172704066712831,-5.141142614022971,-0.026963697534602742,-0.8339381851451714,-0.04964767206429577,-0.7301006939122786,-0.12308517309378668,-0.27286084768198204,-0.18892391134480135,-3.0130119738003316,-0.19239554318011187,-3.555755279253191,-0.4544325040996,-0.9979309829399767,0.729044811473829,8.015453287838945,3.6538700594807203,0.5758094111251708,5.794419171037669,8.787430401136952
4.824824824824825,0.03974142125301287,0.4483683490659379,0.011805943672382484,0.9502841861729936,0.04668028960093289,0.10752099881210081,-2.9997367583567716,-2.966305079312626,-2.9999767698590607,-2.845515764410651,-2.9996368031084653,-2.9980725866487035,-1.4830553863827516,-4.981993276274954,-3.3124890184422355,-2.1675258800925707,-4.1761626872584054,-5.1495357350145206,-0.01964796700496906,-0.7530473233921811,-0.013035787196762804,-0.7238636990645099,-0.06498936253209565,-0.18467972660604706,-0.13686633817466998,-2.7241523262254645,-0.04319134490967258,-3.499780275638912,-0.23633462673745953,-0.6781226261680331,0.7321451148964377,8.140383032975663,3.6585557437770637,0.670092539612483,5.808764795233863,8.824120510790749
4.834834834834835,0.0248740207981715,0.3983932750499888,-0.02137214342309494,0.9283676350251785,0.004878765907884729,0.055978823944019075,-2.9998968787425566,-2.9734294675332293,-2.9999238709483116,-2.852741406829185,-2.999996032937913,-2.9994776830758125,-1.4841647156928848,-5.007802142591214,-3.312174343801615,-2.20227215876032,-4.177435490671539,-5.154718642574883,-0.012306137676816205,-0.6709675538543672,0.023596687170480253,-0.7166854278539706,-0.006793585601617299,-0.096201778396882,-0.08476150826753326,-2.429902094676976,0.10601928976822705,-3.441232421064626,-0.01788380009810453,-0.35685412564231456,0.7342568826713834,8.252845540733656,3.657979706122273,0.7638084540989567,5.81437953596794,8.846697590293687
4.844844844844845,0.009997833291187953,0.34817806655548694,-0.05454419256817116,0.9061083321505534,-0.036928395823079184,0.004403214262482243,-2.999983340508657,-2.979726838817559,-2.9995041141923924,-2.859889454228492,-2.9997727069866365,-2.9999967686156195,-1.4847523134751945,-5.030639964857076,-3.3103665101385675,-2.2364194220558264,-4.176520721294404,-5.156679961754106,-0.004948129514050477,-0.5878251904445604,0.060197039752632034,-0.7085722385219881,0.05141463218197718,-0.0075686637373046164,-0.032639394912962416,-2.1308224153672484,0.25504714949209983,-3.3800843768794806,0.20056433199718526,-0.0347746475506483,0.7353758689425023,8.352553269819655,3.652138578355141,0.8568205226755481,5.811247060004025,8.855102149341313
4.854854854854855,-0.004881605329676752,0.2977522020015021,-0.0876951158142943,0.8835131371206719,-0.078719591106859,-0.04717419763273153,-2.9999960283189386,-2.9851873686928356,-2.998717987184243,-2.866950389618765,-2.998967026490283,-2.9996290762488798,-1.4848181570324837,-5.050461250005974,-3.307068294762734,-2.269941515654804,-4.173420188729653,-5.155414831715036,0.0024161019416523034,-0.5037492701742942,0.09671257462503761,-0.6995318638364422,0.10954769688094572,0.08107754391225334,0.019469929375631523,-1.8274900314310685,0.4037029630346467,-3.3163130487303647,0.41865357555562355,0.28746451795808525,0.7354992170287603,8.439250166839443,3.6410388117350787,0.9489908421742896,5.799370057827497,8.849311260980942
4.864864864864865,-0.01975871929064887,0.24714551521171446,-0.12080978190867725,0.8605892230472006,-0.1204731882065275,-0.09872180822224536,-2.999934931463013,-2.989802517610609,-2.9975665124555917,-2.873914784605663,-2.9975800591349273,-2.998375227449248,-1.4843625250993062,-5.067226351872713,-3.3022843687364722,-2.302812075684062,-4.168139268330327,-5.15092491634954,0.00977657953557435,-0.4188712331504775,0.13309070965723818,-0.6895734228628433,0.1675181368431883,0.16959472487092236,0.07153632949187738,-1.5204954961215549,0.5517978613392529,-3.2498997345139173,0.6360281905070337,0.6092120844190276,0.7346254703567918,8.512712573228274,3.6246966932867917,1.0401804337698763,5.778770271280395,8.829338607219324
4.874874874874875,-0.034627894271594954,0.1963881477682421,-0.15387303037862912,0.8373440795007696,-0.16216755599352176,-0.15020809588968384,-2.9998001448327045,-2.9935650478010594,-2.9960512496487937,-2.8807733150189048,-2.99561374075215,-2.9962372282463208,-1.4833859982838975,-5.080901600278677,-3.296021290531718,-2.33500457340283,-4.160686891622405,-5.143218393588529,0.017123318565411893,-0.33332459403358805,0.1692790749911395,-0.6787074307279362,0.22523879340307573,0.25784107959231983,0.12352964483754647,-1.2104413154346503,0.699143840752356,-3.180830261726939,0.8523338961622358,0.9298188937246437,0.7327545816397265,8.572750022150885,3.6031383382057767,1.13024944834158,5.749488464461807,8.795234393173429
4.884884884884885,-0.04948347870822746,0.1455105004348597,-0.18686968564248901,0.813785514944579,-0.20378109181494508,-0.20160167345143412,-2.999591869794111,-2.9964690377614778,-2.994174296961998,-2.887516776690031,-2.993070875642391,-2.9932184626688345,-1.4818894591365925,-5.091459411240774,-3.2882874950477365,-2.366492361204121,-4.151075526665418,-5.13230992348218,0.024446340929763062,-0.24724460608038978,0.20522561132301947,-0.6669458062794282,0.2826230110065878,0.345675493503023,0.17541972680075446,-0.8979400379939193,0.8455542259072502,-3.109095113511401,1.0672188742221635,1.248640028541189,0.7298879202753482,8.619205921325815,3.5763996582384774,1.2190573813097743,5.711584337838913,8.747085130436021
4.894894894894895,-0.06431978510402253,0.09454318379229973,-0.21978457110832267,0.7899216586673049,-0.245292249289244,-0.25287134023672564,-2.9993104149527725,-2.998509894330585,-2.991938291860768,-2.894136101355341,-2.9899551355227096,-2.989323683592475,-1.47987409184144,-5.098878377816093,-3.2790932780010422,-2.397248719819475,-4.1393211483947345,-5.118220595219336,0.031735689341695135,-0.16076791893197018,0.24087866774866656,-0.6543018775485613,0.33958482619264346,0.43295789902046833,0.2271764765166182,-0.583612300308971,0.9908441307025271,-3.0346895427052516,1.280334765520223,1.565036903271988,0.7260282779396963,8.651958118284101,3.544526306041613,1.3064632966132592,5.665136385763633,8.685013290990657
4.904904904904905,-0.07913109134842192,0.043516968231204683,-0.2526025232210657,0.7657609622011078,-0.2866795659511695,-0.3039861335632874,-2.998956196809485,-2.9996843623081353,-2.989346411050809,-2.9006223726588116,-2.986271057098811,-2.9845590010253176,-1.477341381528652,-5.10314334117689,-3.268450775714353,-2.4272469066036253,-4.125443199027375,-5.100977853346604,0.03898144158921644,-0.07403223133996738,0.27618709893146015,-0.6407903849258094,0.39603915486571956,0.5195496334627958,0.27876988281286685,-0.26808483576783715,1.1348309158140069,-2.9576136732265326,1.4913376566895522,1.8783793245058575,0.7211798723554765,8.67091934515219,3.50757359561751,1.3923260594454874,5.610241697839559,8.609176833659514
4.914914914914915,-0.09391164203780557,-0.007537266549304039,-0.2853084054183993,0.7413122002119382,-0.3279216906667841,-0.3549153794564537,-2.998529740304365,-2.999990531587219,-2.9864023697080087,-2.9069668422286714,-2.98202403826499,-2.978931867872322,-1.4742931132065478,-5.104245441595229,-3.256373940347108,-2.456460204768955,-4.1094645386512,-5.0806154035375375,0.046173724824287256,0.012824059949955495,0.3111003613546227,-0.6264274819640671,0.45190197730054255,0.6053137915862243,0.3301700602414286,0.04801154408133357,1.2773346411810849,-2.8785085145050857,1.6998890529757489,2.188047512074945,0.7153483492179715,8.676037540645588,3.4656063990129695,1.476603715662133,5.547015704831612,8.519768605706858
4.924924924924925,-0.10865564979564589,-0.058588582387579996,-0.31788712195533975,0.7165788148168795,-0.36899741073937187,-0.4056287424627577,-2.9980316792468162,-2.9994278417747964,-2.983110419963524,-2.9131623370755766,-2.9772203329393743,-2.9724510632284735,-1.4707313703126075,-5.102182149103189,-3.242878510625642,-2.484874704691815,-4.091411386154988,-5.057173098350109,0.053302729861848495,0.0996622139182025,0.34556860842120923,-0.6112287489766176,0.5070905203278139,0.6901155715149851,0.38134472542745357,0.3640439872487491,1.418178511913652,-2.798167097246477,1.9056568334631834,2.4934340720798787,0.7085751354488741,8.667296047571046,3.4186990195616627,1.5593337797628593,5.4755918700582065,8.417015622838957
4.934934934934935,-0.12335869548775147,-0.10960603369867658,-0.3503236315573342,0.6915626779895779,-0.40988567862743885,-0.4560962744126663,-2.997462699058582,-2.997997084284247,-2.9794753486431937,-2.919202127707481,-2.9718670445455873,-2.96512667325814,-1.466658584168961,-5.096957273682341,-3.2279819781466346,-2.5124795660751906,-4.071313250693979,-5.030696803495898,0.060359413221662106,0.18634350034176816,0.37954278416867,-0.5952095884753211,0.5615234361605667,0.7738226128642814,0.43226981579583423,0.6793796491997739,1.5571893160781087,-2.7159395868715137,2.1083161850429804,2.7939459135120615,0.7010161365124121,8.64471368475942,3.3669350420402147,1.640361240064248,5.3961213274454565,8.301178231439458
4.944944944944945,-0.13802098693258155,-0.16055871855473913,-0.3826029608615298,0.6662728573611625,-0.4505656381965173,-0.5062884619912559,-2.9968233526796597,-2.9957004018920284,-2.975502474262119,-2.9250778587148396,-2.965972118155625,-2.9569700697258554,-1.4620773199463246,-5.088580954925016,-3.2117035493427974,-2.539247869594148,-4.049202853921895,-5.0012382452267445,0.06733708694918407,0.2727295549544271,0.4129747153689613,-0.5783886841104665,0.6151209773337288,0.8563053258981574,0.48295594396647346,0.9933877420503734,1.6941978528425636,-2.6310483261649864,2.3075505115317583,3.0890061004244274,0.6926653764587627,8.608344692981168,3.3104071601983414,1.7194542585488186,5.308772467661338,8.17254915745179
4.954954954954955,-0.15263754966278398,-0.21141582965410313,-0.4147102176059069,0.640718617410832,-0.4910166504272956,-0.5561762729801855,-2.9961144468182352,-2.992541285758923,-2.9711976432767413,-2.9307814066052678,-2.9595443313123657,-2.9479938862511013,-1.4569897965019645,-5.07706963119885,-3.194064103214852,-2.5651532062386537,-4.025116043255906,-4.968854839523437,0.07422658792554124,0.3586827334344842,0.44581720179025836,-0.5607860797956651,0.6678051672448777,0.937437210611064,0.5334095356669621,1.3054415761654923,1.8290393494821728,-2.543549717441536,2.503052314445341,3.378055631962866,0.6833896264924704,8.558278555029666,3.2492169822115464,1.7964788413735384,5.2137304739766215,8.03145244686256
4.964964964964965,-0.1672028010040528,-0.2621467050268262,-0.4466306035260361,0.6149093913908741,-0.5312183185035589,-0.6057312010393515,-2.995336913159586,-2.988524569924694,-2.9665672255982956,-2.9363048956774405,-2.9525932835536715,-2.9382119923666883,-1.4513984503634025,-5.062445988435216,-3.17508614494876,-2.5901697858592434,-3.999091696475542,-4.933609503846107,0.08101856095303732,0.44406646296302893,0.4780241044022255,-0.5424231417406259,0.7194999658017293,1.0170951646741846,0.5836067118215027,1.6149205852959767,1.9615538657775176,-2.4535080410060175,2.694524042041735,3.6605551429641423,0.6731870184508888,8.494639690792862,3.1834748146901113,1.871304513110747,5.111196809720944,7.878242303253806
4.974974974974975,-0.18171122843782694,-0.31272087832509554,-0.4783494269194267,0.5888547783151847,-0.5711505122046732,-0.6549253089020227,-2.994491781498092,-2.983656423293336,-2.9616181093729583,-2.941640707165879,-2.9451293846634887,-2.927639465466947,-1.4453059784474802,-5.044738888750483,-3.154793755551638,-2.6142724863388747,-3.971171617989805,-4.895570452276908,0.08770380551214561,0.5287455901070139,0.5095504313135839,-0.5233225259796341,0.7701314297017534,1.0951597792447738,0.6335216678824764,1.921212326470993,2.091586684375642,-2.3609924512918212,2.881678903375928,3.9359865182610747,0.6620736089871802,8.417587028760213,3.1132994259629427,1.9438041629490108,5.001388659415987,7.713301828367257
4.984984984984985,-0.19615739065309223,-0.36310812854815583,-0.509852114837731,0.56256453954187,-0.610793391528749,-0.7037312698630576,-2.9935801773281723,-2.977944339134339,-2.9563576950354795,-2.9467814881409247,-2.937163841678705,-2.916292560738193,-1.4387153338892789,-5.023983279196558,-3.133212537653952,-2.6374369020012223,-3.9414004271386864,-4.854810974951991,0.09427328785968757,0.6125867237990692,0.5403524212383204,-0.5035081434833885,0.8196278668911384,1.171515621698554,0.6831290299997477,2.223714445988719,2.218988685721513,-2.2660768932538247,3.0642416442478577,4.203854414299769,0.6500666481068791,8.327313456034933,3.038817789434507,2.013854284115663,4.884538325869649,7.5370416720644755
4.994994994994995,-0.2105359185461067,-0.4132785290531828,-0.5411242248674519,0.5360485949596328,-0.6501274294742924,-0.7521224074459655,-2.992603319352892,-2.971397122133566,-2.950793888644478,-2.951720160150993,-2.928708644683719,-2.904188679169741,-1.4316297215906284,-5.000220081022981,-3.1103695576392956,-2.659639391108721,-3.909825438925784,-4.811409202741377,0.10071815282159263,0.6954585722098153,0.5703876242952557,-0.4830051228942355,0.8679199847742188,1.2460515044112297,0.7324038822738714,2.5218366030205743,2.343616706216693,-2.168840004235193,3.241949282080185,4.463687682165386,0.6371845480503797,8.224045149528152,2.960164807890269,2.0813352089625994,4.760892585705356,7.34989859846538
5.005005005005005,-0.22484151616594034,-0.46320249570572725,-0.572151456460298,0.5093170187884742,-0.6891334339099554,-0.8000727331410362,-2.991562516914564,-2.96402487303531,-2.9449350945089368,-2.9564499275943135,-2.9197765514277756,-2.8913463337490777,-1.4240525935034154,-4.973496059916866,-3.0862932842762407,-2.680857122306231,-3.8764965376075518,-4.765447858191923,0.10702973526810358,0.7772322723381713,0.5996149799548423,-0.4618397709315847,0.9149410317701244,1.318660738784948,0.7813217924634301,2.815002342560348,2.4654061611020097,-2.069365001587016,3.4145517969294303,4.715040686633955,0.623446850995613,8.10804079160539,2.8775988590250847,2.1461313390427925,4.630712005978964,7.152333975407238
5.015015015015015,-0.239068961603904,-0.512850834026151,-0.6029220718717937,0.48238003500603627,-0.7277925684640689,-0.8475569821135532,-2.990459167351668,-2.9558389709249524,-2.93878971266231,-2.96096428580751,-2.91038107080301,-2.877785113949714,-1.4159876436634324,-4.943863677768519,-3.0610120769365525,-2.7010681198692215,-3.8414660435918613,-4.717013993799756,0.11319957125994323,0.8577817111808941,0.6279972110625246,-0.4400395305210064,0.9606269318408647,1.389241373788752,0.8298588360958092,3.1026509097094674,2.5847073838867516,-1.9677395563589357,3.5818127760108496,4.957494516405063,0.6088741956466306,7.979590674028536,2.7919663052395194,2.2081313695106175,4.494270224700422,6.944832194678995
5.025025025025025,-0.25321310782512996,-0.5621947851916478,-0.6334369375663219,0.45524801241168866,-0.7660863723678275,-0.8945506467880955,-2.98929475328639,-2.9468520532092066,-2.932363832495313,-2.965257028858579,-2.900536445223935,-2.863525648624611,-1.407438802990987,-4.9113809265893495,-3.034547390704934,-2.7202513076187222,-3.804788574123851,-4.666198718724354,0.1192194088546227,0.9369838373837875,0.6555102012809587,-0.4176329367071479,1.0049164116440068,1.457696418358101,0.8779916189358516,3.3842389975914102,2.7015248185374503,-1.8640556534215875,3.743510009309034,5.1906580812306515,0.5934882827748575,7.8390156945850435,2.70342788961608,2.2672285071870846,4.351853198226294,6.727899030754244
5.035035035035035,-0.26726888344075017,-0.611206070757172,-0.6636857522498633,0.42793145934123905,-0.8039967791884228,-0.9410300082222083,-2.9880708398470635,-2.9370779933582933,-2.9256659450902003,-2.9693222570320787,-2.8902576319516298,-2.8485895674219743,-1.398410233874927,-4.876111145284207,-3.0069274959848515,-2.738386551369153,-3.7665208982603495,-4.61309691509644,0.12508121856274318,1.0147189623237378,0.682119891535319,-0.3946495704171609,1.0477511199935432,1.5239340470771252,0.9256972977722313,3.659242421529001,2.8154096558890274,-1.7584094384210402,3.8994438610178577,5.414169092229031,0.5773118397803838,7.686666251322691,2.611454190886647,2.3233206816415723,4.203764746397447,6.502059945970231
5.045045045045045,-0.2812312934193046,-0.6598569359627117,-0.6936562202719994,0.40044101804587995,-0.8415062571724864,-0.9869721651901353,-2.9867890718297643,-2.9265318764814268,-2.918705371920565,-2.9731543839946117,-2.8795602475273117,-2.832999460843559,-1.3889063245571083,-4.838122820052233,-2.978182833029478,-2.7554546997793032,-3.726721629959329,-4.557806945106155,0.13077720344482058,1.09087104962248,0.7077915664638746,-0.3711200101477571,1.089075866026338,1.5878677886477952,0.9729535994846543,3.9271577124943065,2.92621620984346,-1.650901052004457,4.050124295778886,5.627694922253653,0.5603685843413588,7.52292103979773,2.516097159245014,2.3763107486559534,4.050847688058504,6.267858350273798
5.055055055055055,-0.29509541973619324,-0.7081201914989004,-0.7233364278884358,0.3727874587497109,-0.878608264121252,-1.032355060904902,-2.9854511708032874,-2.915229972813733,-2.9114917846508854,-2.9767481436290395,-2.8684573411884378,-2.8167788390684914,-1.3789316833346936,-4.797489369258295,-2.948344588880879,-2.7714376234813547,-3.685437328775287,-4.500430350086357,0.13629980883984746,1.165327992149518,0.7324922070357197,-0.34707578165527997,1.1288491718065263,1.6494166967322563,1.0197388383607233,4.187503623254912,3.0338736065929766,-1.541634451796142,4.195960894158304,5.830933343779037,0.5426831872197271,7.348185759209521,2.417527875412212,2.426106685453128,3.8937447792367976,6.025853823782299
5.065065065065065,-0.30885642196017027,-0.7559692536079453,-0.752714847896822,0.3449816734008702,-0.9152938538431666,-1.0771575073147266,-2.9840589321616893,-2.903189709199081,-2.904035185350836,-2.9800985965262186,-2.8569629261012337,-2.7999520896678796,-1.3684911325979348,-4.754288913680763,-2.9174446226872766,-2.7863182523678147,-3.642718408855059,-4.441071542828297,0.14164173171748778,1.2379818756326806,0.7561905229285835,-0.32254930573428103,1.167028714459507,1.708505502837631,1.0660319316366014,4.4398225410830605,3.138318460852304,-1.430717222638748,4.336310207890875,6.023613142359892,0.5242812342916672,7.162891733719242,2.3159204579198303,2.4726217770912484,3.7322269467457687,5.776620310487999
5.075075075075075,-0.3225095377760558,-0.8033781824021731,-0.7817803434685171,0.3170346691319827,-0.9515482047887103,-1.1213592069175489,-2.9826142221285465,-2.8904296386593087,-2.896345886555376,-2.9832011361234723,-2.845093322540296,-2.782544434337257,-1.3575897027213482,-4.7086040331004755,-2.885515390465417,-2.8000806109215697,-3.598624311600294,-4.379837494383456,0.14679592964648744,1.308729228059813,0.7788569809680486,-0.2975738441759757,1.2035684299996348,1.7650647509962802,1.1118124132384395,4.683681801365623,3.2394949189672673,-1.318260375652926,4.470682593575617,6.205494604311525,0.5051891878710784,6.967494455636341,2.211451671124742,2.5157747934469565,3.566267402337722,5.520744291464396
5.085085085085085,-0.33605008344302123,-0.8503217182881837,-0.8105221711780439,0.2889575614462677,-0.9873571587352541,-1.1649407720452631,-2.9811189747170337,-2.8769694081459107,-2.8884344912129873,-2.9860514944794616,-2.8328653058509943,-2.7645818847750894,-1.3462326258263944,-4.660521510250019,-2.852589869554799,-2.8127098514799855,-3.55321525382852,-4.316837416615854,0.15175562937256443,1.3774712541238985,0.8004638296578076,-0.2721834440036113,1.238425459251053,1.8190309140781595,1.1570604457079412,4.918674896952751,3.3373546775912075,-1.204378136701962,4.599008286991534,6.376369877846372,0.4854343473939098,6.762472057508077,2.104300536796643,2.5554901562351713,3.396187241937959,5.258822945915213
5.095095095095095,-0.34947345418797837,-0.896775316390641,-0.8389299832344794,0.2607615671462688,-1.0227072255452885,-1.207883741577107,-2.9795751886498723,-2.862829724575401,-2.8803118725634898,-2.988645747675596,-2.820296071482116,-2.7460911978362423,-1.3344253294339021,-4.610132063191512,-2.8187014830061337,-2.8241922853300174,-3.5065520736224856,-4.252182441773919,0.15651433499971887,1.444114054035951,0.8209851198428563,-0.24641288008718354,1.2715601665749692,1.8703464916552432,1.2017568302993453,5.144422578601137,3.4318569784050226,-1.0891877248814126,4.721232871976923,6.536063207485427,0.4650448095307924,6.548323720451876,1.994647950479198,2.5916980955398525,3.2223090342882657,4.991462308345504
5.105105105105105,-0.36277512453377503,-0.9427151788760172,-0.8669938289214547,0.2324579970227418,-1.0575855863208026,-1.2501705950494717,-2.977984924243154,-2.848032319254253,-2.871989153985808,-2.990980320834655,-2.807403200042075,-2.727099830089403,-1.3221734300246057,-4.557530067234982,-2.783884024141285,-2.8345154115376716,-3.4586960772123656,-4.18598530034988,0.16106583576957728,1.508568826104917,0.840396721559293,-0.22029759624505568,1.3029361506281956,1.9189600894204117,1.2458830152393148,5.360573842407689,3.522968579426532,-0.9728091216873906,4.8373171527086924,6.684431042127727,0.4440494277946323,6.325568026331936,1.882676303773735,2.6243347953591734,3.0449560349606912,4.719275430023984
5.115115115115115,-0.37595064856207105,-0.9881182850831933,-0.8947041552547617,0.2040582483217912,-1.0919800949751466,-1.2917847641371587,-2.9763503002579785,-2.8325999108035447,-2.8634776888549114,-2.9930519927478443,-2.7942046224602217,-2.7076358919070165,-1.3094827265262081,-4.502813267547714,-2.748171581516113,-2.843667943421857,-3.4097088873820716,-4.118359998488079,0.16540421343404582,1.5707520525611147,0.8586763371356236,-0.19387364494485776,1.332520247354963,1.964826480244312,1.2894211021465196,5.566806800682315,3.6106637035216806,-0.8553648315440796,4.947236977878504,6.821362017718684,0.4224777717088255,6.0947412615997365,1.7685691136381863,2.6533425277000227,2.864451421790278,4.442880552749045
5.125125125125125,-0.388995660110932,-1.032962419374611,-0.9220518068687908,0.1755737970088512,-1.1258792782485263,-1.3327106414887866,-2.97467349072379,-2.816556166697151,-2.8547890404458958,-2.994857900102089,-2.78071858533196,-2.687728101215327,-1.2963591937453962,-4.446082483637738,-2.711598464511221,-2.851639832589605,-3.3596522938714544,-4.049421496191347,0.1695238492172014,1.6305856681789859,0.8758035106211185,-0.16717762572053074,1.3602825254388116,2.007906647033005,1.3323538506112556,5.762829433274504,3.6949239647918546,-0.7369796344020756,5.050983018772541,6.946776815991001,0.40036008560075764,5.856395680790001,1.6525106597340553,2.678669774790234,2.681117554119041,4.162899302735923
5.135135135135135,-0.4019058729073438,-1.077226196628691,-0.9490280251451533,0.14701618984858741,-1.1592723341978481,-1.3729335869065968,-2.9729567217372317,-2.799925663530531,-2.8459349619218446,-2.9963955412999805,-2.7669636165232587,-2.667405737030605,-1.28280897576322,-4.387441306921598,-2.674199129768528,-2.8584222904569336,-3.308588106225464,-3.979285387557328,0.17341943036298993,1.6879972113356894,0.8917596336267959,-0.14024662242653477,1.3861962744644534,2.0481678076264127,1.3746646809403344,5.948380216940535,3.7757382735676686,-0.6177803311436207,5.148560503381674,7.060627901265832,0.37772724708388594,5.61109773778665,1.5346856307917065,2.700271339011975,2.495275258064069,3.8799549122032317
5.145145145145145,-0.4146770806350074,-1.120889085301377,-0.9756244465988624,0.11839703632023268,-1.19214912919594,-1.4124399308683238,-2.9712022682402535,-2.782733846139843,-2.8369273764406913,-2.997662779865438,-2.7529584911068605,-2.646698592905638,-1.2688383793121563,-4.326995792607898,-2.6360081086840403,-2.864007807187075,-3.2565780095194694,-3.9080675842540935,0.17708595626592785,1.7429199572237635,0.9065279476740056,-0.11311813945402474,1.4102379860607148,2.085583422052089,1.4163376750765408,6.1232286309154915,3.8531027207918953,-0.49789548255347427,5.2399889087774625,7.162899137795648,0.3546107252902839,5.3594262930513,1.4152787808977223,2.718108440197126,2.3072431398338438,3.5946704759549846
5.155155155155155,-0.4273051569379296,-1.1639314279919908,-1.0018331005393555,0.0897280003882691,-1.2245001934791944,-1.4512169753959925,-2.9694124507811726,-2.7650069856932595,-2.827778357414828,-2.9986578474287997,-2.738722197699032,-2.6256369304080307,-1.254453867153079,-4.26485414714351,-2.597059936159081,-2.868390167985532,-3.2036834233670564,-3.835884003417275,0.18051874418261524,1.7952930330183978,0.9200935431542779,-0.08583003703720293,1.4323873283149806,2.1201331825204064,1.4573575757058421,6.287175537432546,3.9270204426209574,-0.37745514263934865,5.325301614080445,7.253717107526029,0.3310425389139091,5.101970805035847,1.2944745965394944,2.732148799963986,2.1173369289264343,3.307664759625922
5.165165165165165,-0.4397860553604749,-1.2063344594559477,-1.02764640602544,0.06102079214872996,-1.2563167152864456,-1.4892536339287914,-2.967589632262263,-2.746772136877962,-2.8185001089556474,-2.9993793462857514,-2.724273905262075,-2.6042510658210145,-1.2396620514701975,-4.201126412479118,-2.557389080803741,-2.871564466699374,-3.1499653645929335,-3.762848022541861,0.18371343452246258,1.8450615148821388,0.9324433550121336,-0.05842046578107209,1.4526271137669498,2.1518029367593146,1.4977097835699453,6.440053436503831,3.997501466114997,-0.25659058710067484,5.404545516423099,7.335529758858712,0.30705521412301273,4.839329513981895,1.1724569751722882,2.7423667128151488,1.9258688528482963,3.0194307153348916
5.175175175175175,-0.4521158092246883,-1.2480803220143684,-1.0530571681349277,0.032287159371707196,-1.2875905336353555,-1.5265526563472114,-2.965736214677412,-2.728057094307322,-2.809104946533619,-2.999826251525196,-2.7096329304340507,-2.5825640335525613,-1.2244696873018288,-4.135924148414705,-2.5170298767773995,-2.873527116676236,-3.095484313929157,-3.6890265507874713,0.18666599571660947,1.8921765067717893,0.9435661552698392,-0.030927800544407177,1.4709432613049367,2.180582245890474,1.537380353005382,6.5818432830203335,4.064562536924015,-0.13543403776398577,5.4777806123723565,7.409690067508876,0.2826817423983563,4.572130716675716,1.0494089160013047,2.7487431037574024,1.7331470447948476,2.730284840872173
5.185185185185185,-0.46429053144584526,-1.2891529326253865,-1.0780585735712962,0.0035388789609364004,-1.318314129785772,-1.5631112070257258,-2.9638546358432856,-2.7088899417110626,-2.799605277882834,-2.9999979127218905,-2.6948187054433146,-2.560602146853466,-1.2088836660246443,-4.069357778184417,-2.476016457441899,-2.874275858846801,-3.040300087067962,-3.6145058790481897,0.1893727286645718,1.936595663364135,0.9534525425196672,-0.003390573813956949,1.4873247523013813,2.2064632939339326,1.5763559857341676,6.714434948055953,4.1282269299088625,-0.01411838381693542,5.545079547324065,7.474484831780217,0.2579555383517409,4.301320680426244,0.925512223598048,2.751265572247408,1.539474985536188,2.4405985507070085
5.195195195195195,-0.47630641428731235,-1.3295506311900978,-1.1026441856311606,-0.025212251648449053,-1.348480617442419,-1.598922556847163,-2.9619473661273528,-2.6892926800744488,-2.7900135841772875,-2.9998940551904187,-2.679850746661484,-2.5383945038558,-1.1929110089087525,-4.0015010263315025,-2.4343826909934383,-2.8738097670029012,-2.9844717103791254,-3.5393872148158954,0.19183027075868636,1.9782890329064486,0.9620949285150454,0.02415259129237775,1.501763581335691,2.22944307773646,1.6146240229348692,6.838697360447981,4.188524243661519,0.1072230993169967,5.606527135412904,7.5292764674183275,0.23291039757713783,4.027485784075239,0.8009472248959426,2.7499284223104596,1.3451509805533135,2.1508483440091197
5.205205205205205,-0.48815972905594257,-1.3692651792905002,-1.1268079385576737,-0.05395442313270356,-1.3780837317518866,-1.6339809842709985,-2.9600169051760545,-2.669290705184161,-2.7803424015044276,-2.9995147807977904,-2.664748623844432,-2.515970219028989,-1.176558860760683,-3.9324469201173904,-2.3921621182294563,-2.8721292502518665,-2.92805730157421,-3.4637696134342093,0.1940355994869369,2.0172260093916674,0.9694875219970635,0.051663048254320505,1.514254701862008,2.249523320841022,1.6521724356263476,6.953077635037317,4.245490179911258,0.22845703260941264,5.662219852500698,7.574289689812389,0.2075804545846296,3.750720748320134,0.6758925000355376,2.7447326787234534,1.150467673273866,1.8614985019792414
5.215215215215215,-0.49984682573935035,-1.4082847892821793,-1.1505441313061935,-0.0826758229413653,-1.4071178171512204,-1.6682817535846601,-2.9580657786462923,-2.648911843054889,-2.7706043026597786,-2.9988605683327405,-2.6495319301068223,-2.4933583758971536,-1.1598344836709877,-3.862300272877302,-2.3493878925968166,-2.8692360526363467,-2.8711139555743066,-3.38774978358842,0.1959860356152355,2.053378537377322,0.9756263098971382,0.07910219447002445,1.5247959671870197,2.266710315013322,1.6889898133996226,7.057033384493366,4.299166308820148,0.34945021670657184,5.71226530481286,7.60976804859402,0.18200014086482774,3.4714142655770246,0.5505246274549833,2.7356860891982775,0.9557115950615156,1.5729971461222618
5.225225225225225,-0.5113641325865321,-1.4465987380937468,-1.1738474207496568,-0.11136464395672879,-1.4355778141274436,-1.7018210912167744,-2.9560965349433403,-2.6281841813209326,-2.7608118792846748,-2.9979322734305374,-2.63422025267157,-2.4705879813294946,-1.1427452508828126,-3.7911649704778836,-2.3060927226574814,-2.8651332499174007,-2.813697635812191,-3.311421904753648,0.19767924595069725,2.0867237924863025,0.9805090360602262,0.10643153852856027,1.533388067128505,2.281014755197824,1.7250653515370544,7.150669376887691,4.349599821182068,0.4700699149952925,5.75678167578252,7.635972722113507,0.1562041431289849,3.1900837526561645,0.42501794354695477,2.7228031125468313,0.7611627524221234,1.285775624957239
5.235235235235235,-0.5227081556334169,-1.4841973565079403,-1.1967128143520718,-0.14000909312931048,-1.4634592449491088,-1.7345961602326718,-2.954111741968186,-2.607136016193793,-2.7509777243673827,-2.9967311280528834,-2.618833144431501,-2.447687921469171,-1.125298640797373,-3.7191437287954665,-2.262308817097676,-2.8598252435273315,-2.755863071174256,-3.234877456819381,0.19911324568788785,2.1172440779710393,0.9841351776358159,0.13361276729378482,1.5400344607290042,2.2924515687662197,1.760388836560658,7.234114136180267,4.39684326854821,0.5901841355925512,5.795897153644688,7.653181293004565,0.130227361767556,2.90723576060023,0.2995443171287704,2.7061048928544684,0.5670942517032103,1.0002479865550526
5.245245245245245,-0.5338754781750374,-1.5210720160187043,-1.219135662339422,-0.16859740006771706,-1.4907581984324678,-1.76660503313465,-2.9521139838772106,-2.5857958005389357,-2.7411144151261215,-2.9952587395232495,-2.6033900963563608,-2.424686919357492,-1.1075022311318485,-3.6463378606444445,-2.218067832396256,-2.8533177517073396,-2.6976636587622473,-3.1582050620508544,0.2002864003404381,2.144926710616437,0.9865059192860275,0.16060781265978083,1.5447413054008414,2.301039739913641,1.7949506302546894,7.30751897167525,4.440954292304866,0.7096619113982001,5.829749342289517,7.6616865105021645,0.10410486956729059,2.623364949461944,0.17427293890060724,2.685619219732878,0.3737719613810526,0.7168105359461094
5.255255255255255,-0.5448627601861216,-1.5572151133642291,-1.241111649398027,-0.19711782556134622,-1.5174713138060625,-1.7978466630911631,-2.9501058578570296,-2.5641920931767244,-2.731234496290736,-2.9935170891187455,-2.5879105107742233,-2.401613494301689,-1.0893636932447266,-3.572847052685852,-2.173400823257739,-2.845617797853694,-2.6391513726299216,-3.08149033949201,0.20119742726080658,2.169763896779086,0.9876241253615539,0.18737891783898758,1.547517382878775,2.306802130046422,1.8287416522103186,7.371056957551303,4.481995342726847,0.8283735773557623,5.858484657842354,7.661795044971512,0.07787187072426249,2.3389531435247193,0.04937012599457802,2.661380474769528,0.18145421185309374,0.4358414760683047
5.265265265265265,-0.5556667376919966,-1.5926200528410241,-1.262636785931044,-0.22555867001445878,-1.5435957637384998,-1.8283208537201718,-2.9480899709172266,-2.5423535095042653,-2.7213504637980246,-2.991508530220382,-2.5724136755523124,-2.3784959230261338,-1.0708907866431534,-3.49876915278556,-2.128338195905228,-2.8367336961046217,-2.580376678625263,-3.0048157718612347,0.20184539675133426,2.191752599375691,0.9874943101968298,0.21388870304555715,1.5483740223548572,2.3097652949900835,1.8617533609428065,7.42492186851436,4.520033389026807,0.9461910440723784,5.882257713386963,7.653826239876139,0.051563660187481375,2.0544684682692917,-0.07500085835278014,2.633429564334799,-0.009608467515803909,0.1577006305764428
5.275275275275275,-0.5662842220917983,-1.6272812265085845,-1.2837073989043442,-0.2539082817702619,-1.5691292365948892,-1.858028227552448,-2.9460689367036013,-2.520308673526462,-2.7114747489140005,-2.9892357860243264,-2.5569187391982444,-2.3553622026385472,-1.0520913536863121,-3.42419996823111,-2.0829096643182634,-2.826675034208601,-2.5213884554449972,-2.9282605849399355,0.20222973277006548,2.210894396644337,0.9861226066758125,0.24010023043828282,1.5473250211667469,2.309959299827732,1.8939777336345998,7.469327077567186,4.555139621410959,1.0629880669598606,5.901230694184051,7.638110866166869,0.02521558336512797,1.7703645699355235,-0.1986799700399402,2.601813838951525,-0.19917357450725603,-0.11727075348971994
5.285285285285285,-0.5767120994360617,-1.6611939923980787,-1.3043201223134142,-0.282155065303835,-1.5940699179878663,-1.8869701933006708,-2.944045372334477,-2.4980861713761064,-2.7016197027946625,-2.9867019468174907,-2.5414446868988034,-2.3322400154346954,-1.0329733144983166,-3.349233075156587,-2.0371442094905943,-2.8154526537230424,-2.4622339219849416,-2.851900639405441,0.2023502132351206,2.227195333508534,0.9835167332190532,0.2659770681897318,1.544386563405763,2.3074175321574564,1.9254072445593877,7.504504421801073,4.58738914613879,1.178640510072512,5.915572725670259,7.614989883808647,-0.0011370037775009223,1.4870799180922916,-0.3215105343530098,2.566586999474973,-0.3870068238936568,-0.3887501254791772
5.295295295295295,-0.5869473296608493,-1.694354650841729,-1.3244718873032728,-0.3102874892629283,-1.6184164716893776,-1.9151489120597067,-2.9420218952625077,-2.4757145063942656,-2.691797581495181,-2.983910466821501,-2.526010317509512,-2.309156695557173,-1.0135446621035415,-3.273959639466324,-1.9910700417729423,-2.8030786276005433,-2.4029585710471943,-2.7758083350138363,0.20220696993167706,2.2406657663759146,0.9796859593414179,0.2914833535508949,1.5395771368045115,2.302176514532854,1.9560348422452236,7.530703042000454,4.616860674570404,1.2930266038310094,5.925459236443004,7.584813214888669,-0.027458774202026248,1.205037191202166,-0.4433393813969744,2.527808990373517,-0.5728823017286544,-0.6564336759213489
5.305305305305305,-0.5969869457806525,-1.7267604190422357,-1.3441599119736156,-0.3382940943359499,-1.6421680199693893,-1.9425672625625645,-2.9400011201643257,-2.453222055833732,-2.682020531435783,-2.980865160609822,-2.5106342215045614,-2.286139197516237,-0.9938134577967106,-3.1984682494909125,-1.9447145663560517,-2.7895662352279276,-2.3436061094435403,-2.700052526995258,0.2018004880258708,2.25132020220127,0.9746410699278225,0.3165838547837962,1.5329174482560404,2.294275716823696,1.985853925436352,7.548188201709706,4.643636207165542,1.4060271958415456,5.931071318352281,7.547938532460677,-0.0537144688392992,0.9246427447632755,-0.5640169669319377,2.48554588044051,-0.7565825849383003,-0.9200363091594568
5.315315315315315,-0.6068280530423739,-1.7584094040036473,-1.363381690901549,-0.36616350092672856,-1.6653241234274927,-1.96922880561519,-2.9379856558602873,-2.4306370292397705,-2.672300575331007,-2.9775701991034706,-2.4953347598930398,-2.2632140665733265,-0.9737878267594704,-3.1228447605532166,-1.8981043519397982,-2.774929934991103,-2.284218404513615,-2.6246984544840934,0.20113160519014955,2.2591771326374417,0.9683943283718096,0.3412440318379922,1.5244303383072482,2.283757369204336,2.0148583179156034,7.557240091241454,4.667800713376906,1.5175259940383228,5.93259508573135,7.504730068984443,-0.07986893516931737,0.6462861612225339,-0.6833974788990673,2.4398697313074305,-0.9378988271983388,-1.179291546868626
5.325325325325325,-0.6164678280427552,-1.7893005739466075,-1.3821349844142903,-0.39388441661601736,-1.6878847603829574,-1.9951377478315324,-2.9359781022664744,-2.407987428554049,-2.6626495985874876,-2.9740301051514355,-2.480130044103931,-2.240407410980807,-0.9534759539345363,-3.047172151568161,-1.8512651026247822,-2.7591853344463795,-2.224835437056526,-2.549807680769343,0.20020151034480338,2.264258864087607,0.960959438718632,0.3654300956508118,1.5141406949587763,2.2706662764459455,2.0430422422511043,7.558152621915525,4.689441808358097,1.6274098014012282,5.930221035701109,7.455557447920384,-0.10588716532081754,0.3703398804898086,-0.8013389299773266,2.3908584541665583,-1.116630812201194,-1.4339513657012617
5.335335335335335,-0.6259035178116821,-1.8194337283318731,-1.4004178076441978,-0.4214456433900696,-1.7098503058882086,-2.020298904788212,-2.9339810473810086,-2.3853010099793233,-2.6530793361739144,-2.9702497487025448,-2.4650379168390084,-2.2177448760647716,-0.9328860801678568,-2.9715303937481012,-1.8042216330537502,-2.7423491581862733,-2.165495260655735,-2.475438045116318,0.19901174202056363,2.2665913444590595,0.952351506950842,0.38910906595544076,1.502075367092009,2.2550496341552617,2.070400292532433,7.551232215608536,4.70864942737893,1.7355687415254977,5.924143411383724,7.400794541731173,-0.13173433367518328,0.09715890953737016,-0.9177032365632343,2.338595655146733,-1.2925869755291899,-1.683785972470858
5.345345345345345,-0.6351324388638446,-1.8488094666164416,-1.4182284193983437,-0.44883608461705526,-1.7312215104299082,-2.0447176637156854,-2.9319970643066586,-2.362605247634363,-2.6436013599653934,-2.966234341576139,-2.4500759338895577,-2.1952516201312937,-0.9120264986285816,-2.8959963314358577,-1.7569978468214005,-2.724439213494918,-2.1062339673591546,-2.40164362587983,0.19756418634730225,2.266203987401669,0.9425870015501989,0.4122488274855812,1.4882630778310648,2.23695684756765,2.096927406163175,7.536796594461094,4.725515498814573,1.8418964743471804,5.914559569759177,7.340818359236309,-0.1573758339621545,-0.17291939075293783,-1.0323562846167391,2.283170469820689,-1.465584396451817,-1.928583520429882
5.355355355355355,-0.6441519762212856,-1.8774291558665652,-1.435565310874644,-0.47604475175255573,-1.7519994783809092,-2.0683999458400324,-2.9300287083116117,-2.3399272990206677,-2.634227066563053,-2.961989431839494,-2.4352613469098183,-2.172952292170482,-0.8909055515159414,-2.820643575040171,-1.7096167181625677,-2.7054743538950388,-2.0470856596595555,-2.3284747146010765,0.19586107467397396,2.263129494794336,0.9316837134650214,0.43481818447036946,1.4727343381340148,2.216439353465975,2.122618834778109,7.515173575347603,4.740133616544867,1.9462904013572597,5.901669355790389,7.276007964959106,-0.18277731583755852,-0.43957544362807255,-1.145167982861615,2.2246773873539354,-1.635448761056324,-2.168149770319687
5.365365365365365,-0.6529595824094042,-1.9052948973514199,-1.4524271942562739,-0.5030607707558747,-1.7721856462652412,-2.0913521684864858,-2.9280785139302083,-2.31729397231483,-2.6249676655884446,-2.957520897800471,-2.420611087137182,-2.15087101132701,-0.8695316270614525,-2.7455424060034734,-1.6621002769206021,-2.685474440694973,-1.9880824287046923,-2.255977800755524,0.1939049808250288,2.2574036782199256,0.9196607156070233,0.4567869133184928,1.4555213608930002,2.193550445759448,2.1474701143546397,7.486699873454285,4.752598712569053,2.0486518596695475,5.8856744843364055,7.206743432799016,-0.20790472093575296,-0.7025075217969743,-1.2560123038713016,2.1632160648352503,-1.802014298204199,-2.4023076999660447
5.375375375375375,-0.6615527764290209,-1.9324094922402049,-1.4688129912157448,-0.5298733881994502,-1.7917817608970803,-2.1135812070525124,-2.9261489921053325,-2.294731695492951,-2.6158341684510233,-2.9528349416244106,-2.4061417500464426,-2.129031348100456,-0.8479131568341668,-2.6707596936897353,-1.614469596789814,-2.664460302650403,-1.9292543386518197,-2.1841955667972925,0.19169881799858352,2.249065280143746,0.9065383219961266,0.4781258133960001,1.4366579758076043,2.1683451052184064,2.17147703458906,7.4517199190399594,4.763006730610201,2.148886304339328,5.8667779312653465,7.13340483606305,-0.2327243183920249,-0.9614317427152912,-1.3647673136108622,2.098891132356517,-1.9651236898788937,-2.6308970662663995
5.385385385385385,-0.6699291427071449,-1.9587764065240596,-1.484721821359599,-0.5564719770542299,-1.8107898574532773,-2.135094356954788,-2.924242627374081,-2.27226648728636,-2.606837377585843,-2.947938082584734,-2.391869580922911,-2.10745630723387,-0.8260586133559658,-2.5963588240407116,-1.566744786818296,-2.6424536938613525,-1.8706294170677484,-2.113166893126634,0.18924583531167494,2.2381557954828826,0.892338046665865,0.4988067558081128,1.4161795452798092,2.140879833822183,2.1946356076092286,7.410584691178045,4.771454301450177,2.2469034783643735,5.845183335068086,7.0563712755937615,-0.2572027398327812,-1.216081996702215,-1.4713151900415156,2.0318119894343774,-2.124627957553784,-2.853773923467884
5.395395395395395,-0.6780863300291038,-1.9843997352824188,-1.500152990644194,-0.582846042134483,-1.8292122375375781,-2.1558992956506766,-2.9223618750982334,-2.249923929960981,-2.5979878761574855,-2.9428371499571924,-2.377810461336809,-2.0861683122444648,-0.8039765080331813,-2.522399639812297,-1.5189449861501707,-2.6194772500304957,-1.8122336512630695,-2.0429268725912113,0.18654961399792722,2.2247192942237817,0.8770825624357358,0.518802730101393,1.3941228815622835,2.1112124941379684,2.2169420360965972,7.363650571990874,4.778038420703297,2.3426175698374436,5.821094410166836,6.976019947444186,-0.28130701383365775,-1.4662098109700281,-1.5755422314261907,1.9620925933886078,-2.280386326263681,-3.0708101016648897
5.405405405405405,-0.6860220504547181,-2.0092841664112635,-1.5151059797925077,-0.6089852251861656,-1.8470514472930644,-2.17600404483102,-2.920509158740973,-2.2277291439061875,-2.589296018225221,-2.9375392755680654,-2.363979896499248,-2.0651891915461498,-0.781675389410088,-2.448938392169022,-1.471088361979391,-2.5955544432139566,-1.7540909904377817,-1.9735068341187423,0.18361406326295307,2.208802245713713,0.8607956596503257,0.5380878888088857,1.3705261653746303,2.079402154109172,2.238392680890385,7.3112782245992065,4.782856129701798,2.435947355755019,5.794714373005448,6.892725251269866,-0.3050045998478801,-1.7115841528215867,-1.6773388550027448,1.8898512403123142,-2.432266068108305,-3.281892649452118
5.415415415415415,-0.6937340782212194,-2.033434943928259,-1.529580432741311,-0.6348793096036358,-1.8643102556177178,-2.195416932877035,-2.91868686719123,-2.205706764012723,-2.5807719193634497,-2.9320518860070006,-2.3503930034780565,-2.0445401661099236,-0.7591638417490895,-2.3760277033838846,-1.4231921106806653,-2.570709535200565,-1.6962233535052025,-1.904934375068291,0.18044341580277445,2.1904533452183443,0.8435022049782235,0.5566375897673052,1.3454288661847398,2.0455089375923805,2.2589840281482836,7.253831497717883,4.786004200134386,2.5268163320272805,5.766245381901996,6.806857940338588,-0.3282634216096607,-1.9519911754203463,-1.7765995867179711,1.8152103392853185,-2.580142326952256,-3.4869232446639558
5.425425425425425,-0.7012202486356179,-2.0568578309670116,-1.5435761451473946,-0.6605182247602133,-1.8809916325362308,-2.2141465576700208,-2.9168973521369246,-2.1838809178134415,-2.572425447730587,-2.926382694515469,-2.337064500249979,-2.0242418386047647,-0.7364504839416538,-2.3037165403628586,-1.3752724620768009,-2.5449675296598566,-1.638650642451756,-1.8372334018797316,0.17704222299048739,2.1697233433028953,0.8252281003566726,0.5744284361419251,1.318871664334545,2.0095938809427265,2.278712656138289,7.191676359536032,4.787578823043731,2.615152829272759,5.735887991541972,6.718784313801777,-0.35105190001931774,-2.1872339096649256,-1.873223042735738,1.7382961804965156,-2.7238979261142333,-3.68581757710119
5.435435435435435,-0.7084784569592302,-2.0795590725696105,-1.5570930529808709,-0.6858920499388135,-1.89709872777941,-2.232201749838445,-2.9151429254883316,-2.1622752053550958,-2.5642662155787788,-2.920539692562101,-2.324008695564142,-2.004314183958739,-0.7135439687533279,-2.2320501986884684,-1.327344686795906,-2.5183541232031126,-1.58139076108194,-1.770424178595783,0.17341534973632167,2.146664878558386,0.8060002421606912,0.5914383141015698,1.2908963751714417,1.971718795908673,2.2975752017359383,7.125179863228908,4.787675302756227,2.700890114022158,5.703840622890439,6.628865451623568,-0.3733389855186857,-2.417131905802677,-1.9671119034510625,1.6592386979521763,-2.863423160855902,-3.878504707103019
5.445445445445445,-0.7155066572870782,-2.101545358383355,-1.5701312212328244,-0.7109910178496465,-1.9126348496206358,-2.249591536522728,-2.913425856852697,-2.1409126807642984,-2.5563035711960973,-2.9145311411163757,-2.311239479590258,-1.984776541277458,-0.6904529824053989,-2.1610702968547724,-1.2794231066662658,-2.490895655505259,-1.5244596389904859,-1.7045233828282087,0.16956796902614935,2.1213323141576965,0.7858464806679627,0.6076464280929196,1.261545875328421,1.9319461390587822,2.3155683267029303,7.05470914616302,4.786387756284263,2.7839664749976833,5.670299049203578,6.537456492331117,-0.39509418996754775,-2.6415208284979883,-2.058172880756757,1.5781712274544546,-2.9986155774933536,-4.064926403765341
5.455455455455455,-0.722302861424864,-2.1228237853640683,-1.5826908327638338,-0.7358055177227394,-1.9276034440169219,-2.266325105733806,-2.9117483710611833,-2.119815835466036,-2.548546591272234,-2.9083655616323014,-2.2987703153238477,-1.9656476070548996,-0.6671862444950111,-2.0908147803468666,-1.2315211080915163,-2.4626190586385945,-1.4678712605973838,-1.6395441687393042,0.16550555614337775,2.0937815786885565,0.7647955798832786,0.6230333336702275,1.230864031277681,1.8903388879253828,2.3326886838224254,6.9806304645719734,4.783808818708593,2.864325294174961,5.635455898728509,6.444905953530238,-0.41628761803336545,-2.8602520091291126,-2.1463166793198383,1.495230260540513,-3.129379740956324,-4.245036466530223
5.465465465465465,-0.7288651377662148,-2.143401820584717,-1.594772177319079,-0.7603260979638671,-1.9420080741001895,-2.2824117713773022,-2.910112645749136,-2.0990065830087623,-2.541004073678152,-2.9020517267538564,-2.286614230719662,-1.9469454296097584,-0.6437525082547997,-2.02131793520168,-1.1836511583437714,-2.4335518057720265,-1.4116376990760013,-1.5754962366113872,0.16123388257903493,2.064070011672629,0.7428771777786767,0.6375809678434804,1.1988956302642304,1.846960424013132,2.3489328829661567,6.903308265204885,4.780029355018115,2.9419151023776067,5.599500174591128,6.351555094926155,-0.4368899981080654,-3.073191959126177,-2.2314579526329794,1.4105551950733357,-3.2556269926161363,-4.418800033789722
5.475475475475475,-0.7351916101728769,-2.163287264244244,-1.6063756407349237,-0.7845434683632746,-1.9558524000623687,-2.2978609390108815,-2.9085208089906134,-2.0785062454461514,-2.533684530649675,-2.8955986507540237,-2.2747838115236956,-1.9286874046791591,-0.6201605611523453,-1.952610410673095,-1.1358248247077702,-2.4037218593917955,-1.355769154999964,-1.5123859085806224,0.1567590096347078,2.0322562141414857,0.7201217469977336,0.651272676914939,1.1656863137077884,1.8018744227844476,2.36454505858773,6.823104295182759,4.775138178852508,3.017125738384493,5.56261679228777,6.257737323398288,-0.45691960951100796,-3.280221848181455,-2.3135152546099036,1.3244190203100317,-3.3772752001918747,-4.586192882047428
5.485485485485485,-0.7412819449575596,-2.1824882129675425,-1.6175016943610174,-0.8084542196639406,-1.9691401594759639,-2.3126820723981676,-2.9069745575219503,-2.0583355412220197,-2.5265961823645733,-2.8890139796663443,-2.2632911947734375,-1.910890272100446,-0.596414268843634,-1.8847192506134365,-1.0880527964047824,-2.3731488880866514,-1.3002739995307007,-1.4502162101169271,0.15208634284908482,1.9983999046019294,0.6965605560647646,0.6640958631449826,1.131282513143272,1.7551447506988693,2.380061341373942,6.740376751037971,4.769221778565097,3.0907454626890285,5.524986135118219,6.163777639503635,-0.47646053052282333,-3.4812369511611934,-2.392410987495616,1.237153622049469,-3.4942485015262434,-4.747200719075053
5.495495495495495,-0.7471372559527087,-2.2010130234834784,-1.628150884721064,-0.8320594689108404,-1.981875148089697,-2.3268846609184184,-2.9054751626485222,-2.0385145745017663,-2.519746950902415,-2.8823041200046555,-2.2521480629355706,-1.893570113511136,-0.5725116854491633,-1.8176679331748373,-1.0403449092209816,-2.3418450733519753,-1.2451588219645642,-1.388986956838808,0.14722026027489152,1.9625617806848052,0.6722256311319554,0.6760405171962095,1.0957313887523081,1.7068353693495115,2.3953161609751383,6.655479467664662,4.762364050995295,3.162489144124791,5.486783627822504,6.069992124624548,-0.49547277384739985,-3.6761460675320023,-2.4680713468592614,1.1487174568695835,-3.6064770439977636,-4.901818474385834
5.505505505505505,-0.7527556780327629,-2.218870276763709,-1.6383238234345336,-0.8553514636530865,-1.994061201136836,-2.3404781878870913,-2.904024602028956,-2.0190628258908987,-2.5131444545761497,-2.8754780252379817,-2.241365638649955,-1.8767423509967363,-0.5484599913466343,-1.7514764184279576,-0.992710172761233,-2.309835792108177,-1.190428481456176,-1.3286948462605799,0.142166967997285,1.9248033867334209,0.6471497182898045,0.6870932096288581,1.0590807705206942,1.657010246707161,2.409844776072319,6.568761147670941,4.754646043312718,3.2316868170565414,5.448179328617364,5.976687467833081,-0.51385078383682,-3.8648709170794575,-2.540426264432462,1.0590044189064542,-3.713896721304401,-5.050049590221164
5.515515515515515,-0.7581353478709557,-2.2360687427008914,-1.6480211774206603,-0.8783226081703042,-2.005702175191825,-2.353472099838399,-2.9026248111508632,-1.9999991444788305,-2.50679600262427,-2.868544822026826,-2.230954680048607,-1.8604217466161368,-0.5242665447870548,-1.6861612034917355,-0.945156800245752,-2.2771466385760686,-1.1360861627329852,-1.269333554079387,0.1369329572951754,1.8851869875500815,0.6213662464586329,0.6972418068640064,1.0213791020395073,1.60573327545119,2.4236435898228663,6.480564631399773,4.746145703270734,3.2983302942979265,5.4093375397649694,5.884160531416484,-0.531569124443469,-4.047345515646583,-2.609409349548031,0.9681475581175789,-3.8164489093187726,-5.191905316118053
5.525525525525525,-0.7632744929053404,-2.252617345400668,-1.6572436594051565,-0.9009656129103338,-2.016801930608807,-2.3658757768170524,-2.901277657943151,-1.9813417411441292,-2.500708590252252,-2.8615137540038327,-2.2209254766183824,-1.8446224027345837,-0.49993859815698727,-1.6217353847663007,-0.8976922407638209,-2.243803153583694,-1.0821334356150356,-1.2108938346206102,0.13152494348390226,1.8437754484822382,0.5949092908714255,0.7064755431247055,0.9826753869507487,1.5530681983364294,2.436723044137384,6.391226207673313,4.736937638183143,3.362427179267911,5.370416436749473,5.792697953896884,-0.5486058843690236,-4.2235155345562845,-2.6749578299217305,0.8762833038746578,-3.9140802026724444,-5.327404009987248
5.535535535535535,-0.7681714301918011,-2.2685251291576005,-1.6659920187491224,-0.9232734921547191,-2.0273643145736724,-2.3776985037225744,-2.899984940277636,-1.9631081830557608,-2.4948888940119605,-2.8543941666638175,-2.2112878455762432,-1.82935776309486,-0.4754833006601803,-1.5582087268616394,-0.8503232138957392,-2.2098307791312655,-1.0285703181534163,-1.1533636250724424,0.12594985650700677,1.8006321219933992,0.5678135371508906,0.7147850161507864,0.9430191380220411,1.4990785405165103,2.449093297945648,6.301074965119298,4.727103848903724,3.423989555090799,5.331567716086468,5.702575789281724,-0.5649400979114825,-4.393337647305614,-2.7370188615643265,0.7835475537228476,-4.006742153679092,-5.456570448492954
5.545545545545545,-0.7728245652858806,-2.2838012251810462,-1.6742670756210276,-0.9452395612174997,-2.0373931447993088,-2.3889494427458766,-2.898748383577072,-1.9453153893036346,-2.489343238585514,-2.8471954923941114,-2.2020511287263025,-1.8146406145582012,-0.4509077013012186,-1.4955877378169655,-0.8030555270720546,-2.175254814142437,-0.9753953432008922,-1.0967281531535087,0.12021483141360231,1.755820740828472,0.5401141184677353,0.7221621808368747,0.9024603288190353,1.4438275487169507,2.46076419751941,6.210432183754008,4.717852191230477,3.4830338605775637,5.292985892290837,5.6140591812012275,-0.5805517559649056,-4.556778867029777,-2.796218521670678,0.6900754701256702,-4.094428843099415,-5.579435149379719
5.555555555555555,-0.7772323911567135,-2.2984548191327976,-1.6820737259621426,-0.9668574331928812,-2.046892409878509,-2.3996376069342285,-2.8975696385310252,-1.9279796275908154,-2.4840748741589564,-2.8399272356663774,-2.1932239881922113,-1.8004830894476538,-0.4262187521612932,-1.4338757502099073,-0.7558717185758097,-2.140100371512095,-0.9226046346240703,-1.0409700478712167,0.11432719872993158,1.7094053178486588,0.5118331863666928,0.7286003408780269,0.8610485906126434,1.387378137125525,2.471745247816596,6.1196107663286625,4.710157771126049,3.5395807555147343,5.256077914164955,5.527402070522768,-0.595421816183392,-4.7138158781369555,-2.853114944304661,0.596001285792056,-4.178113849916649,-5.696033708245565
5.565565565565565,-0.7813934871362619,-2.3124951195342165,-1.6894148158190712,-0.9881210152684115,-2.055870720397979,-2.4097718349173194,-2.896450278920913,-1.9111165119192572,-2.4790880541221227,-2.832598958409913,-2.1848101933601223,-1.786896668428036,-0.401423311955541,-1.3730730077603357,-0.7087580741966584,-2.1043923365545543,-0.8701685581325247,-0.9860694530429428,0.10829447473325413,1.661450052577482,0.48299470016333773,0.7340941385103892,0.818814405897781,1.3297928398431658,2.4820455849091445,6.028914708791547,4.703173233104046,3.5936549758967544,5.221688805164796,5.4428469349819935,-0.6095322123533329,-4.864434365404534,-2.907204159753391,0.5014581178597766,-4.258466720944206,-5.806406152113205
5.575575575575575,-0.7853065179069193,-2.325931327096546,-1.6962902506456223,-1.0090245046212183,-2.0643328314066034,-2.4193607668238037,-2.8953917995554432,-1.8947410012006651,-2.474388689265414,-2.8252202655853056,-2.176816473930863,-1.7738921838583472,-0.37652814986080985,-1.3131767570409074,-0.6617140962914445,-2.0681553269495976,-0.8180663202063566,-0.9320041432669726,0.10212435163577077,1.6120192444671866,0.4536309008861445,0.7386395424367812,0.7757940016047513,1.2711337697158513,2.491673949553565,5.938638609081998,4.69627472319565,3.6452851797496066,5.188956958368834,5.360624559332969,-0.6228658630171351,-5.008628343712644,-2.9580532654893616,0.4065777911642172,-4.33483461797033,-5.910596312000088
5.585585585585585,-0.78897023253043,-2.3387726050241215,-1.7026999662140363,-1.0295623839157408,-2.0722810906857,-2.428412821414586,-2.8943956143175864,-1.8788673987242115,-2.469982353186905,-2.817800790976136,-2.169251272026015,-1.7614798235544034,-0.35153994960211626,-1.2541813439148501,-0.6147385602187675,-2.031413654277285,-0.7662855359429585,-0.8787496420452857,0.09582468768586404,1.5611772128635153,0.4237744145679551,0.7422338340291924,0.7320309300625393,1.2114625833466675,2.500638661960611,5.849067213348619,4.689532868279908,3.694503784200137,5.1575239132979505,5.280953834496863,-0.6354066793903748,-5.1463994914666955,-3.0056251660395112,0.3114906707782552,-4.406839017885481,-6.00865121653959
5.595595595595595,-0.7923834635209368,-2.351028050336355,-1.7086439206037582,-1.0497294164221838,-2.0797177711706727,-2.4369361744560756,-2.8934630543241022,-1.8635093524132462,-2.465874277529943,-2.8103501832152418,-2.1621225664325534,-1.7496691349016213,-0.32646531378552235,-1.1960783143312255,-0.5678295543839389,-1.9941912872258711,-0.7148125882083998,-0.826279341775544,0.08940349719352102,1.5089882236170027,0.3934582248893575,0.7448755919018114,0.6875689962416787,1.1508404520674111,2.508947597816894,5.760474998575049,4.683014217716675,3.741346794450706,5.1275095303354306,5.204041584179599,-0.6471395726129678,-5.2777564906298835,-3.049885454374653,0.21632550396385142,-4.474455794177992,-6.10062050855651
5.605605605605605,-0.7955451259648321,-2.3627066662505958,-1.7141220866198728,-1.0695206407756177,-2.0866450568294965,-2.4449387383537906,-2.8925953661985977,-1.848679855803864,-2.4620693475533817,-2.802878092060893,-2.155437868928035,-1.738469029260221,-0.30131076846464094,-1.138856519118553,-0.5209845218260413,-1.9565118165505442,-0.6636326924927998,-0.7745646253449935,0.08286894048640522,1.4555164222603143,0.3627156467126067,0.7465646749493896,0.6424522354844013,1.0893280386308215,2.516608165608451,5.673125790506795,4.676781094116251,3.7858536253211525,5.0990270848039145,5.130082417430749,-0.6580504603734245,-5.402714376153611,-3.0908023248477257,0.12120927163307726,-4.537662933200984,-6.186555886350796
5.615615615615615,-0.7984542166899447,-2.3738173356643153,-1.7191344446585433,-1.0889313653962975,-2.0930650292600554,-2.4524281430639614,-2.8917937104589684,-1.8343912496791877,-2.458572098025307,-2.7953941549370374,-2.14920422093588,-1.7278877866076403,-0.2760827679274953,-1.0825022224291876,-0.4742003032504804,-1.9183984218540762,-0.612729963888001,-0.7235749890742277,0.07622931380266168,1.4008257736439576,0.33158030046798165,0.7473022039465177,0.5967248934748922,1.0269854793676956,2.523627285293035,5.587272415693818,4.67089145378911,3.8280669160208873,5.072183061351232,5.059258605631115,-0.6681262729435717,-5.521293897453475,-3.1283464902205775,0.02626704937377866,-4.596440315368856,-6.266510571297566
5.625625625625625,-0.8011098134864425,-2.384368795771574,-1.7236809760357041,-1.1079571625923177,-2.0989796550305035,-2.459411718298217,-2.891059160020029,-1.8206552242944887,-2.4553867094314494,-2.7879079837506078,-2.1434281904855195,-1.7179330603656862,-0.25078769969000564,-1.026999213499057,-0.4274731814098429,-1.8798738402538295,-0.5620874860593417,-0.6732781667738,0.06949303912617356,1.3449800078968814,0.3000860873488314,0.7470905418037195,0.5504314083498897,0.9638723715377772,2.5300113683646277,5.503156386400853,4.665398756929207,3.868032338810437,5.047076961026136,4.991739982423109,-0.677354958659167,-5.633520894437268,-3.162491103327108,-0.0683781219472408,-4.6507695068317645,-6.340538803227091
5.635635635635635,-0.8035110743816789,-2.394369613845292,-1.7277616567941223,-1.1265938623662042,-2.1043907737852177,-2.4658964770340086,-2.890392698812049,-1.8074828221298112,-2.4525170044898834,-2.780429151997727,-2.138115869453209,-1.7086118823627752,-0.22543188968195724,-0.9723289214001416,-0.3807989267353812,-1.8409603369930065,-0.5116873820856761,-0.6236402546913827,0.06266865396964533,1.2880425725541222,0.26826716526623773,0.7459332725762025,0.5036163948396217,0.9000477655893754,2.5357662993508487,5.421007617088868,4.660351847574809,3.9057984022073953,5.023801120808823,4.927683865133162,-0.6857254888798789,-5.739425690445486,-3.193211683886844,-0.16260535603034754,-4.7006335626235085,-6.408695364904233
5.645645645645645,-0.805657236971053,-2.403828164213622,-1.731376452002824,-1.1448375459474511,-2.1093000871373135,-2.4718891003411114,-2.889795220515836,-1.7948844411084988,-2.449966444964117,-2.772967182169493,-2.1332728710604565,-1.699930667884667,-0.2000216076109096,-0.918470532476257,-0.33417284412105797,-1.8016796780474753,-0.46151088704415005,-0.5746258371415046,0.055764801110560376,1.2300765906707456,0.236157925509255,0.7438351793206295,0.4563246303193891,0.835570162030185,2.540897418780407,5.341044171137007,4.655794843383431,3.9414162493866627,5.002440545363918,4.867234996282779,-0.6932278624599131,-5.839042504319295,-3.2204860509479634,-0.256296031505741,-4.746016842222595,-6.471035136788281
5.655655655655655,-0.8075476178067849,-2.4127526064555607,-1.7345253105617333,-1.1626845390733354,-2.1137091483671093,-2.4773959235324132,-2.8892675274149653,-1.7828698382220443,-2.4477381287671935,-2.7655315334669073,-2.128904327608263,-1.6918952207701816,-0.1745630724891563,-0.8654011101661675,-0.287589820761739,-1.7620531047730534,-0.4115384222185306,-0.5261981126236595,0.04879021828476219,1.1711448247199021,0.20379297005206432,0.740802220894406,0.4086010426429732,0.7704975126006212,2.5454095076547825,5.263472036453159,4.651767035252213,3.974939452413963,4.983072750790875,4.810615458016208,-0.6998531097582319,-5.932408883664607,-3.2442942614024073,-0.34933389291687433,-4.786904838408805,-6.527713574759652
5.665665665665665,-0.8091816118463454,-2.421150864837984,-1.7372081605232437,-1.1801314050406146,-2.117619352944396,-2.4824236276858436,-2.888810329365663,-1.7714481335038528,-2.4458347873500057,-2.7581315898333902,-2.1250148884267515,-1.6845097009833623,-0.14906245830851156,-0.8130957169316493,-0.24104437494683956,-1.7221013106317806,-0.3617496708121005,-0.4783172193634024,0.04175372784212731,1.1113096460528356,0.17120708944514276,0.7368415077907622,0.3604906996205141,0.7048852055785403,2.5493067734552914,5.1884865382607686,4.648302796810617,4.006423802943303,4.965767620157877,4.758759422663953,-0.7055932962149545,-6.019566724434327,-3.2646185549777478,-0.44160514246568283,-4.823284020237894,-6.579785800618684
5.675675675675675,-0.8105586919621054,-2.4290306194956672,-1.7394249049412835,-1.197174937550895,-2.1210319298908344,-2.4869831119483035,-2.888424242884809,-1.7606277998351882,-2.4442587833676708,-2.7507766483122564,-2.121608718021201,-1.6777708427803637,-0.12352589984740876,-0.7615275057965826,-0.19453070571047543,-1.6818444200294436,-0.3121236550482028,-0.43092765371146824,0.03466422636854689,1.0506329783848807,0.138435241223681,0.7319612771012992,0.31203879999556794,0.6387700691447916,2.552592837713237,5.116971655452133,4.645431503809747,4.035927099996414,4.950587270620895,4.712019423423797,-0.7104415255178949,-6.10129993869122,-3.2814433060720276,-0.5329985226957135,-4.855141690897215,-6.627813430138325
5.685685685685685,-0.8116784085135941,-2.4364032450781714,-1.7411754182573005,-1.21381215337259,-2.1239479339973277,-2.491079195051493,-2.8881097903564603,-1.750411159520115,-2.443012108618481,-2.7434759077354762,-2.118689494397063,-1.6716831170953443,-0.09795949859453286,-0.7106538419476226,-0.14804274323893674,-1.6413019692905109,-0.262638814543414,-0.3839824961717348,0.0275306742782055,0.9891614991320905,0.1055125287630201,0.7261708666957528,0.26329066576871807,0.5721962480182136,2.55527072516794,5.049840863145363,4.643177463431515,4.063508935428331,4.93758593194819,4.669853155533211,-0.7143919423806238,-6.178643684677468,-3.294754982757761,-0.6234053903217927,-4.882465861142997,-6.671268227747856
5.6956956956956954,-0.8125403889835838,-2.4432779659052883,-1.7424595432314267,-1.2300402848424465,-2.1263682389097225,-2.4947148996039785,-2.88786739935725,-1.740802338383573,-2.442096382250653,-2.7362384577490158,-2.1162604075481743,-1.666252552794417,-0.07236932877297554,-0.6604295906184973,-0.10157419993607074,-1.6004928897906383,-0.21327308584003085,-0.3374371000471397,0.020362085379945816,0.9269364081210676,0.07247418050780993,0.7194806887064684,0.2142917357084209,0.5052111456663562,2.5573428545341796,4.986791863616968,4.641559853540371,4.089230477669588,4.926809836292815,4.632189890704089,-0.717439734950666,-6.251443240833481,-3.3045421132405988,-0.712719781446296,-4.905245138957193,-6.709988668143417
5.7057057057057055,-0.8131443376790319,-2.4496599785291022,-1.7432770884259425,-1.245856772229617,-2.128293531094778,-2.4978928801535063,-2.887697402100942,-1.7318100327671042,-2.441512849232862,-2.729073268179072,-2.1143241580940515,-1.661484625050265,-0.04676144344870345,-0.610818169002338,-0.05511862204693735,-1.5594354932610899,-0.16400398298600027,-0.2912459618233046,0.013167516421335313,0.8640074802965855,0.039355529498944074,0.7119022024025338,0.1650875598836892,0.4378621405478749,2.5588110308975596,4.927466842224337,4.640592671901151,4.113154254319042,4.918297119081167,4.599110386303735,-0.7195811368636699,-6.319279445708091,-3.310795260016582,-0.8008384684317065,-4.923468635998065,-6.743975717960545
5.7157157157157155,-0.813490035497733,-2.455554185824407,-1.7436278262469829,-1.2612592559851938,-2.129724304696886,-2.5006154104449454,-2.8876000350024063,-1.7234423809574348,-2.441262379085301,-2.7219891787425743,-2.112882956053971,-1.6573842550975495,-0.02114188070695835,-0.5617816057891812,-0.00866944173985152,-1.5181474592737405,-0.11480867905161914,-0.24536281803905693,0.0059560566139063836,0.8004243071058905,0.006191993120090589,0.7034478865356635,0.11572379504779902,0.37019661677825716,2.559676439752996,4.871999950905401,4.640284695388753,4.135343934144316,4.912077730913267,4.570685645922058,-0.7208134289564553,-6.382169974026667,-3.313507001929843,-0.8876610087261128,-4.93712589135337,-6.773227177539553
5.7257257257257255,-0.8135773397613528,-2.460965179259072,-1.7435114915492913,-1.2762455689000065,-2.1306608572946306,-2.502884371875465,-2.887575438361194,-1.7157069640455402,-2.441345464868822,-2.7149948891044158,-2.111938519747322,-1.6539558098756926,0.004483330119925075,-0.5132806324476753,0.03777997045333796,-1.4766458249098524,-0.0656640884732222,-0.1997407436867269,-0.001263182857072195,0.7362363096454009,-0.026980947016167874,0.6941312112368457,0.06624620069743557,0.3022619968533894,2.5599396426984393,4.820516139504733,4.640639449217204,4.155864109029153,4.908173360401418,4.546976768777592,-0.7211349406489235,-6.440131020857102,-3.3126719242895,-0.9730897859634666,-4.946206813039651,-6.797737488653713
5.7357357357357355,-0.8134061841153208,-2.4658972222582793,-1.7429277808076449,-1.2908137281933036,-2.1311032865648936,-2.5047012431625832,-2.887623656164867,-1.7086108068424775,-2.4417622224305418,-2.708098949283003,-2.111492074811627,-1.6512031015292488,0.030108162189907278,-0.4652747761694669,0.08423625293917154,-1.4349469766104943,-0.01654695011465385,-0.15433225209756365,-0.008481079335021008,0.6714927551367795,-0.060127765123943425,0.6839666095393979,0.016700635627585822,0.2341057761645693,2.5596005747929733,4.773130993863081,4.641655186219076,4.174780076389055,4.906597367905908,4.528034803406227,-0.7205450510018794,-6.493176979676843,-3.3082866171613725,-1.0570300436842714,-4.950701637623874,-6.817497569310909
5.7457457457457455,-0.8129765784958859,-2.4703542346817704,-1.7418763518574178,-1.3049619275547313,-2.131051487860802,-2.506067091239467,-2.887744636012181,-1.7021603788097774,-2.442512389905094,-2.7013097504049104,-2.111544353331529,-1.6491293867391237,0.05572658487053514,-0.41772245439235844,0.13070600020747358,-1.3930666442013628,0.032566089062431566,-0.10908939627118684,-0.01568850920345616,0.6062427765187375,-0.09321291132370284,0.672969448600524,-0.032866945200940245,0.1657755590293472,2.5586585435850133,4.729950581931586,4.643324876209295,4.19215762255638,4.907354730161016,4.513900605314819,-0.7190441894547126,-6.541320142357311,-3.30034968190614,-1.1393899120430433,-4.950600908276386,-6.8324946765193175
5.7557557557557555,-0.8122886091644401,-2.4743397784316388,-1.740356824205585,-1.3186885291617239,-2.130505152708466,-2.5069825633906877,-2.887938229156174,-1.6963615949646083,-2.443595327471603,-2.6946355158086392,-2.112095593074015,-1.6477373658611543,0.0813325574568745,-0.3705810708254912,0.1771957099203386,-1.3510198970798362,0.0816983898285096,-0.06396387161078051,-0.02287635840318342,0.5405353949294259,-0.12620083182877104,0.6611560006896874,-0.0824104936672367,0.0973190959539724,2.5571122298134323,4.6910713072180705,4.645636205471216,4.208062807617722,4.910441995820033,4.50460469836313,-0.7166338362439363,-6.584570422183372,-3.2888617459917064,-1.2200804278877797,-4.945895471495559,-6.842712297846613
5.7657657657657655,-0.8113424388090376,-2.477857044206733,-1.7383687799122862,-1.331992055694131,-2.129463768226093,-2.507447880640492,-2.88820419066717,-1.6912198167225545,-2.445010017367264,-2.6880842924967445,-2.113145536827109,-1.6470291818518288,0.10692002290483807,-0.3238071129065112,0.2237117300467371,-1.3088211425473542,0.13087323612589566,-0.01890712002768078,-0.03003553295208351,0.4744195448433947,-0.15905598932153478,0.6485434140081761,-0.13188387155720765,0.028784321835220877,2.5549596897810343,4.656579768923519,4.6485715864060015,4.22256175216571,4.915847251984537,4.5001671397231515,-0.7133165225004392,-6.622935100963023,-3.2738254860628713,-1.2990155486138626,-4.936576492675245,-6.848130072539604
5.7757757757757755,-0.8101383067128431,-2.4809088394183396,-1.73591176504192,-1.344871182367514,-2.1279266174676605,-2.507462832404554,-2.8885421797156514,-1.686739852643539,-2.4467550641592726,-2.6816639429349465,-2.1146934318412773,-1.6470064189643376,0.13248290159663492,-0.2773562506268222,0.27026020614468294,-1.2664841262657078,0.1801137502286004,0.02612956461991317,-0.037156969464253266,0.40794410161685296,-0.19174288360180147,0.6351496834001206,-0.18124085388095526,-0.03978060519797159,2.552198359396918,4.626552628184735,4.652108177390311,4.235720426407234,4.923550101820705,4.500597388354494,-0.7090958300203631,-6.656418601220235,-3.255245659207305,-1.3761121602092743,-4.92263549061656,-6.848723742907154
5.7857857857857855,-0.8086765289890617,-2.4834975772804944,-1.732985291681529,-1.3573247290061612,-2.1258927806920247,-2.507026772415154,-2.8889517599749226,-1.682925959049273,-2.448828695277701,-2.675382137196171,-2.116738029374805,-1.6476701012015895,0.1580150851550266,-0.2311834366665766,0.31684702889338995,-1.2240219348114738,0.22944280773391773,0.07119492978922598,-0.04423164566520389,0.341157911185332,-0.22422607258894825,0.6209936210109934,-0.23043513263061224,-0.10832726460936674,2.548825059881037,4.601056479901699,4.656217912889977,4.247604442051312,4.933521653402481,4.5058941770278595,-0.7039763907014611,-6.685022284400812,-3.233129142312025,-1.4512900799202981,-4.904064391014382,-6.84446513660359
5.7957957957957955,-0.806957498881714,-2.4856252670870687,-1.7295888405230913,-1.3693516521764164,-2.123361137556902,-2.5061386159286796,-2.889432400143421,-1.679781840483561,-2.451228761812734,-2.669246345446916,-2.119277584346387,-1.6490206905163687,0.183510430322982,-0.18524300778594738,0.36347778197831604,-1.1814470002987145,0.2788829524989203,0.11633765625210252,-0.05125059089971795,0.27410982164886877,-0.25647019375819835,0.6060948269452597,-0.27942032116853044,-0.1768069342591045,2.5448360051208248,4.580147729697037,4.660867543880213,4.258278847377952,4.945724519958739,4.516045388025109,-0.6979638856337056,-6.708744275958022,-3.207484979360318,-1.5244720539777958,-4.880855598877664,-6.835322180382385
5.8058058058058055,-0.8049816871314355,-2.4872935056865932,-1.7257218640051324,-1.3809510374004366,-2.1203303702358505,-2.504796838223372,-2.8899834745864945,-1.6773106499898278,-2.453952739580502,-2.6632638307728094,-2.1223098551002164,-1.651058084752381,0.20896275292521327,-0.13948878742339268,0.41015769043253336,-1.1387711070361395,0.32845631163699557,0.1616062488688077,-0.05820489662884164,0.20684871647145772,-0.2884399860896553,0.5904736599703969,-0.32814995943496983,-0.24517055150390893,2.5402268106671055,4.563872475628922,4.666018688624746,4.267807925870507,4.9601128317385825,4.531027932743436,-0.6910650438301245,-6.727579318121744,-3.178324436474597,-1.5955837508316577,-4.853002089770964,-6.821258945820132
5.8158158158158155,-0.8027496424053023,-2.488503470164719,-1.7213837900078905,-1.39212209146999,-2.1167989674549186,-2.502999474394226,-2.890604264097415,-1.6755149891833712,-2.4569977304625397,-2.6574416423397187,-2.125832103290801,-1.6537816153235672,0.23436582192792904,-0.09387418945503805,0.456891569538371,-1.096005400181187,0.37818451069188486,0.20704892617689602,-0.06508572691233305,0.1394235490137989,-0.3201003126065386,0.5741512083099913,-0.3765775201629441,-0.3133686749161641,2.534992504352786,4.552266394356901,4.671627893867445,4.276254998774839,4.976632259744264,4.550807635532157,-0.6832876405807573,-6.741518651090638,-3.145661064466866,-1.6645537503474301,-4.820497519691415,-6.802235727438816
5.8258258258258255,-0.8002619917894925,-2.48925591174317,-1.7165740260950832,-1.4028641348793567,-2.1127652294442734,-2.5007441204509915,-2.8912939567773313,-1.6743969080990566,-2.4603604640246757,-2.651786608886393,-2.129841093896746,-1.6571900446327197,0.2597133536129567,-0.04835232307190321,0.5036837743938435,-1.0531603963499565,0.4280885891093532,0.25271350883942145,-0.07188432887270063,0.07188337811128484,-0.3514161835764794,0.557149260564042,-0.42465641628564876,-0.38135144694812945,2.5291275385151017,4.545354631542961,4.677646706490091,4.283682231928211,4.9952200516161405,4.575339122192943,-0.6746404954099425,-6.7505499233223,-3.109510768614717,-1.7313135294234527,-4.783336353322717,-6.778209153579503
5.8358358358358355,-0.7975194413434308,-2.4895511509030706,-1.7112919642941349,-1.4131765943958157,-2.1082272737986627,-2.4980279357241804,-2.8920516490338244,-1.6739579047984439,-2.4640372994218898,-2.6463053325441956,-2.134333095374632,-1.6612815632341165,0.2849990058821853,-0.002876098733457286,0.5505381502488833,-1.0102459961385801,0.4781889161296454,0.29864730700157954,-0.07859204313675631,0.004277404402741887,-0.38235278044667304,0.5394902767900023,-0.47234000971895446,-0.4490685578707087,2.5226258037985687,4.543151696356341,4.68402175568891,4.29015044718259,5.015805079985892,4.604565713677774,-0.6651334696142168,-6.754657131530802,-3.069891885337597,-1.7957974444878921,-4.741514010333194,-6.749132330303176
5.8458458458458455,-0.7945227767138685,-2.4893890737395856,-1.7055369864055296,-1.4230589957856243,-2.103183042239124,-2.4948476465829965,-2.892876346697675,-1.6741989247236928,-2.4680242275963873,-2.6410041829791964,-2.139303879966047,-1.6660537867485803,0.31021637270802316,0.04260166484313862,0.5974579837169448,-0.9672714985084633,0.5285051072271888,0.3448970066107482,-0.08520031425036263,-0.06334499289033278,-0.4128754805802351,0.5211973597734936,-0.5195816216977247,-0.5164692113185634,2.5154806445130156,4.545661360040416,4.690694845719904,4.295718938729088,5.038307903645492,4.638419325622321,-0.6547774633555847,-6.753820590934865,-3.026825265405485,-1.8579427113357418,-4.695027029311213,-6.714955018513681
5.8558558558558556,-0.7912728638072002,-2.4887691295539063,-1.6993084698307555,-1.4325109567127499,-2.0976303082668792,-2.4911995514680156,-2.8937669662573646,-1.6751203597889592,-2.4723168737767933,-2.6358892918515986,-2.144748724172647,-1.6715037525430683,0.33535897874530873,0.08812813269878325,0.6444459549680004,-0.9242456169848448,0.5790559412276532,0.39150855476178614,-0.09170070106179305,-0.1309342190393975,-0.4429498828571932,0.5022942265130105,-0.5663345448403,-0.5835020917748864,2.5076848755175636,4.552876558592253,4.697603059259361,4.300445294612061,5.06264084190736,4.6768203744550405,-0.6435844122822356,-6.74801693623183,-2.9803343632703516,-1.9176893827637507,-4.643873248856686,-6.6756238444127405
5.865865865865866,-0.7877706495181267,-2.4876903296877297,-1.6926057939071253,-1.4415321798269893,-2.0915666856988473,-2.487079527240347,-2.894722336210813,-1.6767220472034574,-2.4769105002870067,-2.6309665475872643,-2.1506624094159315,-1.6776279161905752,0.36042027411978617,0.13375034469483535,0.6915040910094244,-0.8811764976153289,0.6298592782363451,0.4385270441373756,-0.0980848870688258,-0.19844042704912812,-0.47254183419926116,0.4828051799383835,-0.6125520571102709,-0.6501153343298294,2.499230800598049,4.564779299699683,4.704678871420803,4.304385223704273,5.0887080625555186,4.71967769092474,-0.6315672836462491,-6.737219153703102,-2.930445332069926,-1.9749803244565065,-4.588052005272022,-6.631082543310299
5.875875875875876,-0.784017162512629,-2.486151247604502,-1.6854283467365434,-1.4501224460574398,-2.084989638072678,-2.4824830368478548,-2.8957411985337442,-1.6790032680237936,-2.48180000967381,-2.62624159045591,-2.157039222900122,-1.6844221477297943,0.3853936294079323,0.17951510566574386,0.7386337201616101,-0.8380717386324068,0.6809319785160519,0.4859965966221413,-0.10434469072438061,-0.2658134813757959,-0.5016174570728074,0.46275508087824563,-0.6581874378387388,-0.7162564970463638,2.4901102323028255,4.581340574177697,4.711850274461163,4.307592388398682,5.116405683810218,4.766888441989437,-0.618740071885715,-6.721396644786566,-2.8771871238124724,-2.0297611895720777,-4.527564346220988,-6.581272236721148
5.885885885885886,-0.7800135140630409,-2.4841500202208167,-1.6777755324941155,-1.4582816081266055,-2.077896488907635,-2.477405138307772,-2.896822210264038,-1.6819627454366866,-2.4869799481628494,-2.6217198079504382,-2.163872958698205,-1.6918817277476137,0.41027233082254544,0.22546887470840285,0.7858354278354738,-0.7949384117615015,0.7322898224567699,0.5339602461792061,-0.11047207569516643,-0.3330029224402505,-0.5301431780193306,0.44216932028729083,-0.7031939859635439,-0.7818725362661887,2.480314513197822,4.602520272242524,4.719040913201503,4.310118243256113,5.145621890745879,4.818338062106118,-0.6051177936361736,-6.700515321377548,-2.8205915942133366,-2.0819803924671056,-4.46241325964823,-6.526131742582145
5.895895895895896,-0.7757608989328622,-2.481684350490501,-1.6696467792012828,-1.46600958429973,-2.070284432806065,-2.471840495003761,-2.8979639452013335,-1.6855986427766667,-2.4924445094530756,-2.617406330461767,-2.1711569190827436,-1.7000013433111052,0.4350495756180989,0.27165765365858713,0.8331090137191977,-0.7517830851137659,0.7839474317842378,0.5824598210887302,-0.11645916106744714,-0.39995793225422527,-0.5580857572572585,0.421073791739765,-0.7475250406344992,-0.8469097851861465,2.4698345384990112,4.628267105060072,4.726170231175374,4.312011879833918,5.176237066617354,4.87390019505651,-0.5907164821344066,-6.674537733045341,-2.760693611615455,-2.13158908199231,-4.392603917178285,-6.465597918325507
5.905905905905906,-0.7712605963087973,-2.4787515112429883,-1.6610415469469944,-1.4733063523832337,-2.0621505473785504,-2.4657833872940698,-2.899164895721076,-1.689908561286853,-2.498187538860111,-2.6133060272435014,-2.1788839161245708,-1.7087750837791917,0.45971846772943253,0.31812687480970553,0.8804534504816273,-0.7086118476006623,0.835918192158819,0.6315358256598169,-0.12229823149365306,-0.4666273014801972,-0.5854123193930134,0.3994948641913488,-0.7911340043254715,-0.911313936032465,2.4586607800370324,4.658518532103374,4.733153627505146,4.31331987790594,5.208123939557964,4.933436647534229,-0.5755531809755823,-6.643423226274685,-2.6975311693898405,-2.1785411147780245,-4.3181439311358645,-6.399606036438755
5.915915915915916,-0.7665139707773575,-2.475348350276682,-1.651959336539222,-1.480171943985406,-2.0534918059741676,-2.4592277254259574,-2.9004234747021216,-1.6948895376343875,-2.5042025378193538,-2.609423502660782,-2.187046273583838,-1.7181964365276374,0.48427201365687833,0.36492128793493095,0.9278668440996811,-0.6654303348053388,0.8882141773209337,0.6812273215398659,-0.1279817472731645,-0.5329593982457104,-0.6120903852730711,0.3774593550074723,-0.833974368585167,-0.9750300261558913,2.4467833115054773,4.693200694950374,4.739902624491101,4.314086163271263,5.241147745119193,4.996797355803679,-0.5596459371829887,-6.607128135760725,-2.6311455011770484,-2.2227930289165734,-4.23904362425634,-6.328090192032072
5.925925925925926,-0.7615224733432294,-2.4714712967070103,-1.6423996985679694,-1.4866064390517857,-2.0443050911955742,-2.452167063749983,-2.901738017566922,-1.7005380411956001,-2.5104826687599027,-2.605763092717711,-2.195635829119177,-1.7282582826243849,0.508703118610423,0.41208484668058387,0.9753463959168845,-0.6222437562438803,0.940846074943988,0.7315718087589896,-0.13350235436017935,-0.5989021390329644,-0.6380879050021635,0.354994503252078,-0.8759997425488216,-1.0380024283654394,2.434191834941071,4.732228358249863,4.746325045881086,4.314351872336921,5.275166405121617,5.063820366822803,-0.5430137935480639,-6.565606007703806,-2.5615811982978123,-2.2643040184342738,-4.155316311080739,-6.2509837418213365
5.935935935935936,-0.7562876424864731,-2.4671163685678983,-1.6323622428597357,-1.492609960686898,-2.0345872091768866,-2.4445946162260457,-2.9031067844332306,-1.7068499711293748,-2.517020760360537,-2.6023288618578277,-2.204643936841913,-1.7389528924955475,0.5330045829249678,0.4596605944063996,1.0228883665397428,-0.5790569239477428,0.9938231143604055,0.7826051066614435,-0.13885289429114375,-0.6644029619635042,-0.6633732921459001,0.33212794322700634,-0.9171638843225192,-1.100174845811974,2.4208757083809154,4.775504858677266,4.752325205768351,4.31415522364712,5.310030723281329,5.134331835295569,-0.5256767801969016,-6.518807854963384,-2.4888863286291354,-2.303035908929477,-4.066978589955866,-6.168219773816716
5.945945945945946,-0.7508111052554851,-2.4622791816642624,-1.6218466483022456,-1.498182670273282,-2.0243349046005568,-2.4365032732112697,-2.9045279623761653,-1.7138206532606528,-2.5238093131991515,-2.599124600032253,-2.214061470243285,-1.7502719216255422,0.5571690987581891,0.5076905495570055,1.0704880416780127,-0.5358742822969911,1.0471529963310016,0.8343612348910331,-0.14402641402378097,-0.7294088027959952,-0.6879154591288729,0.3088876782484849,-0.9574207353407308,-1.1614903117251334,2.406823974638577,4.822922062793253,4.757804108042407,4.313531396522098,5.345584598066317,5.208146038186868,-0.5076559053382068,-6.466682443840817,-2.4131125562122477,-2.338953134736496,-3.974050644488912,-6.07973160688293
5.955955955955956,-0.7450945783925456,-2.456954959672027,-1.610852673017109,-1.5033247628979756,-2.0135448764276123,-2.427885619517858,-2.905999667799368,-1.7214448367993178,-2.5308405058070402,-2.5961538200302665,-2.223878825523574,-1.762206406337914,0.5811892470818962,0.5562155906585168,1.1181397000340854,-0.49269993903238546,1.1008418250324037,0.8868722946131324,-0.14901617567929604,-0.7938660739523093,-0.7116838538318311,0.2853020546436931,-0.9967244577857607,-1.2218911942981188,2.3920253911371887,4.874360334806813,4.762659656293877,4.312512416958395,5.381665253220021,5.2850654082932635,-0.4889731451466206,-6.409176612168274,-2.3343152608323123,-2.372022717956014,-3.8765565532340034,-5.985453319211423
5.965965965965966,-0.73913986948865,-2.4511385454809136,-1.59938016485695,-1.5080364630958691,-2.002213794313806,-2.4187339537270143,-2.9075199489139023,-1.7297166909230284,-2.5381062011393762,-2.5934197550672935,-2.234085925352808,-1.774746759706321,0.6050574949771518,0.6052753410446294,1.1658365833455577,-0.44953769737289906,1.1548940424415124,0.9401683501721795,-0.15381566617886847,-0.857720646883448,-0.734648497383774,0.2613997359470632,-1.0350294751452154,-1.2813192070046413,2.376468460735836,4.929688515329076,4.766786874047796,4.311127050933425,5.418103486368466,5.364880588514403,-0.4696514327345813,-6.346235618284403,-2.2525536567842224,-2.4022142496729906,-3.7745246063202345,-5.8853203046129465
5.975975975975976,-0.7329488781642177,-2.4448244137739734,-1.5874290722024191,-1.5123180209185627,-1.9903383156823207,-2.4090403087427825,-2.9090867883234104,-1.7386298012557901,-2.545597953473126,-2.5909253566254975,-2.244672223093355,-1.7878827676479456,0.6287661932427738,0.6549080534278676,1.2135708686836908,-0.4063910891638485,1.2093123653000406,0.9942773114002076,-0.15841860676507344,-0.9209178380821271,-0.7567800231368205,0.2372096772728625,-1.07229051597035,-1.3397154246207001,2.360141463480776,4.988763912283847,4.770078135169761,4.309449339975512,5.454723936097096,5.447370508510637,-0.44971464616506385,-6.277803520376686,-2.167890910016041,-2.4295265376867885,-3.667987627661688,-5.779269855401637
5.985985985985986,-0.7265235972721802,-2.438006684836403,-1.5749994550334359,-1.5161699017783306,-1.9779151034217985,-2.3987964735673546,-2.9106981057139354,-1.748177166277209,-2.553307015743383,-2.5886731792448208,-2.2556267075152165,-1.80160358525421,0.6523075743261163,0.7051504944437054,1.261333643108716,-0.3632624353113273,1.2640977248458587,1.049224816809029,-0.16281896239838928,-0.9834023990431414,-0.7780497168035146,0.2127605660234038,-1.108462660884188,-1.3970203052108803,2.3430324892107492,5.051432305215769,4.772423404257459,4.30835740850749,5.491345367850414,5.532302485466367,-0.42918759545722196,-6.20382358556661,-2.08039425282157,-2.4544129773338312,-3.5569833013265395,-5.667241770504461
5.995995995995996,-0.7198661141198492,-2.4306791395847185,-1.5620914962479313,-1.5195954217612155,-1.9649408441765217,-2.3879940162768793,-2.9123517606467093,-1.7583511937004208,-2.561224347328812,-2.5866638270487243,-2.2669379080351666,-1.8158977334161246,0.6756737505843304,0.7560378293080632,1.3091148807809372,-0.32013768759212696,1.31924920950125,1.1050341179160508,-0.16701095101847127,-1.0451185104658431,-0.7984295577278429,0.18807228032924228,-1.143501392873784,-1.4531737183244933,2.3251294709427768,5.117527964306468,4.773710486797015,4.308206702462911,5.527780978966213,5.619432350699611,-0.40809600853681083,-6.124238728006425,-1.9901350952361483,-2.4770642220080887,-3.4415545005790946,-5.549178987284947
6.006006006006006,-0.7129786117058954,-2.422835235805725,-1.5487055132003338,-1.5225951555727768,-1.9514122671936303,-2.3766243081742067,-2.914045555452065,-1.769143696859647,-2.5693406222964854,-2.5848992228375773,-2.278593900511062,-1.8307530958038756,0.6988567128835292,0.8076035067421331,1.3569034226241719,-0.2770120508776354,1.374764010711048,1.1617259649711833,-0.17098905265938646,-1.1060097809852119,-0.8178922612526867,0.16316969070792656,-1.1773626508857715,-1.5081149796309994,2.306420218960973,5.186873685471426,4.773825288827567,4.308257950206336,5.563838723107679,5.7085046038680005,-0.38646651608307003,-6.038991975144569,-1.8971891322760044,-2.4970638416681554,-3.3217496180486705,-5.425028235424293
6.016016016016016,-0.7058633699686828,-2.414468125593012,-1.5348419694310445,-1.525168432175661,-1.937326163690322,-2.364678549092216,-2.9157772382225042,-1.780545891151185,-2.5776462381158964,-2.583381747534583,-2.29058231362266,-1.8461569162623013,0.721848329542508,0.8598791443325161,1.404686958635343,-0.23388627717758573,1.4306373721260284,1.2193184943698645,-0.17474801840752172,-1.1660192507089775,-0.8364113221377729,0.13808101222777772,-1.2100028867286123,-1.5617828922068613,2.286930013999047,5.2592808429652536,4.772652085818493,4.308247847956643,5.59932165430358,5.799252596520844,-0.36433289552635806,-5.948026961201535,-1.8016364461494092,-2.5142362430475877,-3.197622895424196,-5.294740711053663
6.026026026026026,-0.6985225643633047,-2.405570673966867,-1.5205014865571838,-1.5273146113843594,-1.922679406702008,-2.3521477938184807,-2.917544554428486,-1.7925483905743227,-2.5861313248513493,-2.5821134905057606,-2.3028903358701243,-1.8620957966857807,0.7446410975481748,0.9128944145092053,1.4524520129308482,-0.19076084271033528,1.4868625423287374,1.2778271180546836,-0.17828300452177603,-1.2250893998280854,-0.8539610589733956,0.11283463078705395,-1.2413791252686384,-1.6141157946671085,2.267129051492333,5.334549460971111,4.770073800423546,4.3082021706668145,5.634028290745746,5.891398746731326,-0.34179901973273097,-5.851288446778867,-1.703561602560022,-2.528565524194234,-3.0692347510202254,-5.158272769180414
6.036036036036036,-0.6909559185423981,-2.3961354786615177,-1.5056848562939829,-1.5290330810541828,-1.9074689713704251,-2.3390229796089557,-2.919345803194824,-1.8051412044212887,-2.5947857548412294,-2.5810962471480896,-2.3155047232210633,-1.8785556954376523,0.7672362985413534,0.9666769313389447,1.5001839316167953,-0.14763598347054244,1.5434307313001174,1.3372644152253466,-0.1815908416253942,-1.2831621625564023,-0.8705166595263619,0.08745907981147676,-1.2714490278901784,-1.6650516163145774,2.247113810999423,5.412468305689195,4.765972288734446,4.308143113548361,5.6677529984261525,5.984654786516437,-0.31889643977305404,-5.748722863403053,-1.6030537402182787,-2.54003809770258,-2.93665210351228,-5.015586632298209
6.046046046046046,-0.6831647527527123,-2.386154891061553,-1.4903930525753024,-1.530323254642527,-1.8916919556287746,-2.3252949547552104,-2.921178858029122,-1.8183137341677393,-2.603599152871899,-2.5803315167435956,-2.3284118074364297,-1.8955219263806904,0.7896283610316467,1.0212521383468267,1.5478668735661725,-0.10451173132798575,1.6003310708257572,1.3976400266936513,-0.1846673176303457,-1.3401789466429612,-0.8860542269457335,0.061983017219434756,-1.300170959172788,-1.7145279394578634,2.226394448942635,5.492814999468287,4.76022863461246,4.308089243022744,5.700286394622083,6.0787220437093765,-0.2955625661974288,-5.640278881679379,-1.500206652675871,-2.5486426658361436,-2.799948690095867,-4.8666511129160455
6.056056056056056,-0.6751512146344529,-2.3756210382671235,-1.4746272437409687,-1.5311845691489436,-1.8753456012389942,-2.3109545081663985,-2.9230413677157605,-1.83205477061758,-2.6125609068530657,-2.5798205005775428,-2.3415975051049136,-1.912979158586261,0.8118087599816465,1.076643197594566,1.5954838041816093,-0.06138795057719423,1.6575505790402991,1.4589605522365452,-0.18750801011783522,-1.3960806586861196,-0.9005508267471001,0.036435202617559975,-1.3275040567209264,-1.7624820690256093,2.204824853091644,5.575356158545631,4.752723451630928,4.308055455713658,5.731415771157955,6.173291759894056,-0.2718026589822582,-5.525908001603369,-1.3951188616005226,-2.554370199462856,-2.6592053772851756,-4.711442347588985
6.066066066066066,-0.6669175140334612,-2.3645258462651864,-1.4583888047578277,-1.5316164834396484,-1.8584273151343607,-2.2959923999237204,-2.9249309443943163,-1.8463524913580027,-2.621660179000519,-2.5795641003192697,-2.3550473274145665,-1.9309114167906607,0.8337689987311792,1.132870880259652,1.6430164922174424,-0.018264374857241857,1.715074129307398,1.521229451316155,-0.19010881230466514,-1.4508077354638496,-0.9139845344852835,0.010844474687645865,-1.3534083040633822,-1.808851109579765,2.1824079156703178,5.659847555969151,4.743337192114083,4.308052945509139,5.76092553728715,6.268045445940999,-0.24764848981923393,-5.405565163446852,-1.2878936806144168,-2.5572139209615856,-2.5145104625344317,-4.549944539879334
6.076076076076076,-0.6584659240998556,-2.352861064181587,-1.4416793294407346,-1.5316184769612162,-1.8409346910187296,-2.2803993927615824,-2.9268451661813826,-1.8611944585825229,-2.6308859175310726,-2.579562916664566,-2.36874639068934,-1.949302082667693,0.8555006101452164,1.1899534589753298,1.6904455097294386,0.024859355639204925,1.7728844236306325,1.5844469475506793,-0.19246593784194402,-1.5043001814778483,-0.926334484016658,-0.014760271275564845,-1.3778446065214156,-1.8535720498039743,2.1591466598513946,5.746034311275004,4.731950462710401,4.3080891787171485,5.788597681944793,6.362655276596669,-0.22313229369755305,-5.279209377501616,-1.1786392688308425,-2.557169291229354,-2.365959964838396,-4.382150709525462
6.086086086086086,-0.6497987823758293,-2.3406182895861347,-1.4245006426390519,-1.5311900488473276,-1.8228655311718782,-2.2641662844259955,-2.9287815798421857,-1.8765676173415324,-2.640226868873379,-2.5798172482388977,-2.3826794277169276,-1.968133896986834,0.8769951580875633,1.2479066022070997,1.7377502352146474,0.06798365674870703,1.8309619707877742,1.6486099373341063,-0.19457592529160317,-1.5564976128913093,-0.9375809162436587,-0.040350105717346194,-1.4007748699260125,-1.8965818545152098,2.1350442721050626,5.833651108481504,4.718444345889893,4.308167877333438,5.814212255024515,6.456784525477275,-0.19828673644326678,-5.146804370830878,-1.0674686732374425,-2.554234000889811,-2.213657902447565,-4.208063444945864
6.096096096096096,-0.6409184918699019,-2.3277889948201245,-1.4068548123536655,-1.5303307174215193,-1.8042178684086148,-2.2472839408569856,-2.9307377035107063,-1.8924582942813601,-2.6496715903970687,-2.580327090761196,-2.3968307998928657,-1.9873889627262944,0.8982442392163887,1.3067432709569415,1.7849088599975047,0.11110896279302747,1.889285069376869,1.7137119030156898,-0.19643564227524266,-1.607339308021009,-0.9477052282256158,-0.06589608710919467,-1.4221620820458913,-1.9378175642173048,2.110104134117641,5.922422443934302,4.702700726703313,4.308289010435807,5.837547867230484,6.55008804170086,-0.17314488170828923,-5.008319249041506,-0.9544998590930689,-2.5484079657741154,-2.057716555820562,-4.027695656062207
6.106106106106106,-0.631827522114928,-2.314364554312853,-1.3887441617490506,-1.5290400200980023,-1.7849899881375877,-2.229743330137974,-2.932711029456893,-1.9088521969341343,-2.6592084636613067,-2.58109213646834,-2.4111845102041807,-2.0070487492099485,0.9192394850969255,1.3664736181016803,1.8318983979114105,0.1542356889896641,1.9478297959575537,1.779742831061851,-0.1980422892897671,-1.656764264523772,-0.9566900225318082,-0.09136928421132245,-1.441970396569067,-1.9772164021841228,2.0843298542072617,6.012062905501409,4.684705997566027,4.308448793714787,5.858382207947415,6.642212769257981,-0.1477401574042414,-4.863729170954187,-0.8398880212004087,-2.539693326715977,-1.898256713929797,-3.8410713242835044
6.116116116116116,-0.6225284102071857,-2.3003362728507355,-1.3701708133623065,-1.5273175136816972,-1.7651804504640696,-2.211535557151146,-2.934699026899507,-1.925734413621771,-2.6688259482795194,-2.5821117738008863,-2.4257242170740403,-2.0270940973364233,0.9399725646259436,1.4271048906866992,1.8786967678566844,0.19736419389842857,2.0065699984649052,1.8466891356334671,-0.19939340318423648,-1.704711263395467,-0.9645198032246229,-0.11674079835475977,-1.4601652194619033,-2.0147158890277854,2.057725298164044,6.102277484565633,4.665585125434376,4.308639697146307,5.876492580459342,6.732798310070905,-0.12210632157845325,-4.713016033913206,-0.7241132828131924,-2.528094453672816,-1.735407902037963,-3.648226246358405
6.126126126126126,-0.6130237618238834,-2.285695414759501,-1.3511316452859568,-1.5251627750677326,-1.744788112279407,-2.1926518988738923,-2.9366991448630375,-1.9430894140382198,-2.6785151254205872,-2.583385087351031,-2.440433249086822,-2.04750522596762,0.9604351867618713,1.4886413355104016,1.9253035055277143,0.24049474198558615,2.0654772950658487,1.9145335880202277,-0.20048686029233875,-1.7511189398773894,-0.9711867849504908,-0.1419817857863538,-1.476713297510768,-2.0502539646737805,2.030294619443147,6.192761922198599,4.645391722096846,4.308850460807825,5.891656453731784,6.821477531526185,-0.09627742773171732,-4.556169167340883,-0.607253037363634,-2.5136179541552357,-1.5693085890736995,-3.4492087686758595
6.136136136136136,-0.603316252216447,-2.270433233956744,-1.3316274225786633,-1.5225754023397295,-1.7238121492783578,-2.1730838402473833,-2.93870881507704,-1.9609010505746385,-2.688264943683287,-2.584910858074222,-2.4552946206107995,-2.0682617395425766,0.9806191035537343,1.5510841083483329,1.9716976031338984,0.2836274663870737,2.1245210786196957,1.9832552523807379,-0.20132087921490147,-1.7959258613402294,-0.9766770211898608,-0.16706348011962935,-1.491582808832748,-2.0837691176299047,2.0020422886395863,6.283203090823008,4.622670747214883,4.3090661188354105,5.9044092451763674,6.907877219083346,-0.07028778957974424,-4.393186032009666,-0.48894662472545036,-2.4962726859175683,-1.4004585970784404,-3.2440805084745676
6.146146146146146,-0.5934086271769865,-2.254541004828821,-1.3116608136789933,-1.5195550162652907,-1.7022494740108196,-2.1528231105443494,-2.9407254549161714,-1.9791525604524405,-2.6980633628324897,-2.5866875637662528,-2.47029284260589,-2.0893426369808643,1.0005161134613625,1.6144311871785297,2.017849466432917,0.326762331952261,2.183683686360671,2.0528294282421164,-0.20189402324688815,-1.8390706121898954,-0.9809755061662154,-0.19195721493385265,-1.5047505066614875,-2.115200521399998,1.9729731221746363,6.373279412578057,4.59695702024473,4.309268031514705,5.9159479847575085,6.991618774366017,-0.044171945262682755,-4.224072922372571,-0.36922075597968274,-2.476069773832446,-1.2295681500673652,-3.0329170583129894
6.156156156156156,-0.5833037039753701,-2.2380100538826646,-1.2912347218557207,-1.5161012621861891,-1.6800943193743052,-2.1318617201590957,-2.9427464703790935,-1.9978265687291559,-2.7078982427473486,-2.5887133798080937,-2.4854140657053883,-2.110726321937617,1.0201180649586319,1.678677289781327,2.0637287747103694,0.36989909864963033,2.242958475711938,2.1232276002158934,-0.2022052024433836,-1.8804918858121529,-0.984068828116381,-0.21663444656272132,-1.5161987878130758,-2.144488177856391,1.9430923101250173,6.462661315497883,4.568179578980249,4.309433925494023,5.925114249551584,7.072318958926587,-0.017964621009586068,-4.048845669165473,-0.248236370816997,-2.453022630842945,-1.056179700756303,-2.8158086700510836
6.166166166166166,-0.5730043722643786,-2.220831792119637,-1.2703522949601895,-1.51221381229983,-1.6573461651548573,-2.1101919977388106,-2.944769259104337,-2.0169050922417444,-2.7177573561098827,-2.5909861801811322,-2.500640655681357,-2.1323906144698457,1.0394168604108123,1.7438137960974063,2.1093045130591483,0.41303728541560475,2.3023045922575993,2.1944173953877937,-0.20225367531915214,-1.9201285835445594,-0.985945203279669,-0.24106677711289057,-1.5258952454153674,-2.1715730673469666,1.9124054431268078,6.5510117284919005,4.536270847751041,4.309537942103109,5.930062763249907,7.149590683650487,0.008299305732759166,-3.8675303393708163,-0.1261577303506769,-2.4271469828569607,-0.8796407086262832,-2.5928609145116326
6.176176176176176,-0.5625135949504623,-2.202997748074983,-1.2490169348828837,-1.5078923683276506,-1.6340049940393253,-2.08780662757128,-2.9467912134211183,-2.0363695445514187,-2.727628401446166,-2.5935035387558716,-2.515954625873556,-2.154312764170848,1.0584044602164258,1.8098286757371207,2.1545450078985784,0.45617613452757044,2.3616784509521764,2.2663625488375247,-0.2020390501764615,-1.9579199206343914,-0.9865945084036818,-0.26522597775104884,-1.5338092124101985,-2.1963973052740413,1.8809185382876166,6.6379866159830385,4.5011669576412885,4.309550693756034,5.930570322070281,7.223043843520912,0.03458484369451753,-3.680163930515448,-0.0031522623142734574,-2.398460897419781,-0.7001525123555723,-2.3641953129136652
6.186186186186186,-0.5518344090276708,-2.184499601462878,-1.227232306688411,-1.5031366645651922,-1.6100711574781683,-2.0646986871402304,-2.948809723433013,-2.056200741953112,-2.737499016514936,-2.5962627308575357,-2.531337762499685,-2.1764694648263294,1.0770728872033573,1.8767064210420117,2.1994179656645794,0.4993145765818917,2.421034728835583,2.3390228777405646,-0.20156128605599866,-1.9938055391104341,-0.986008311634309,-0.28908401229646974,-1.5399123127297933,-2.2189043048427357,1.8486380640419782,6.723235552909472,4.462808059391492,4.3094393284101,5.92646573561197,7.292286197211595,0.060856925686268326,-3.4867950561624212,0.12060960704974377,-2.3669848159722378,-0.5179480491217276,-2.1299499361146417
6.196196196196196,-0.5409699263723912,-2.1653292173634235,-1.2050023474033706,-1.4979464713076698,-1.5855453952180314,-2.0408616847557637,-2.9508221801322847,-2.076378910611525,-2.7473567920370967,-2.5992607351123707,-2.5467716426297224,-2.198836870642264,1.0954142312683173,1.9444279861056786,2.2438905145931027,0.5424511961574022,2.4803264136270906,2.4123542644974165,-0.20082069330586555,-2.02772562746447,-0.9841799016559392,-0.3126130611538964,-1.5441785427229457,-2.239038945636697,1.815570963886401,6.806402340633156,4.421138628080186,4.309167602046994,5.91758300690914,7.356924290705024,0.0870804469938058,-3.28748461935281,0.2449546345303375,-2.332741589474429,-0.33326831913635147,-1.8902799676576905
6.206206206206206,-0.5299233344965877,-2.145478680884303,-1.1823312744318673,-1.4923215986439429,-1.5604288543988192,-2.016289597163665,-2.9528259785425925,-2.096883694884137,-2.757189285758291,-2.6024942355787815,-2.562237652982172,-2.2213906140905486,1.11342065424813,2.0129707321657984,2.2879292495100287,0.5855841982444941,2.539504859104034,2.4863086493262507,-0.19981793376383036,-2.0596210470053853,-0.981104314947015,-0.33578554561928114,-1.5465843511509414,-2.2567477476386855,1.781724678932278,6.887125664123488,4.376107758675772,4.308695959134997,5.903762007579019,7.416564423851867,0.11322030424400609,-3.082306470660427,0.36970695497482353,-2.2957565171478667,-0.1463622266334994,-1.6453582265952207
6.216216216216216,-0.5186978972573157,-2.124940332226158,-1.1592235935738242,-1.4862619006108873,-1.5347231081603057,-1.9909769070338725,-2.954818520887677,-2.1176941668896823,-2.766984036835375,-2.6059596241677485,-2.577717009541344,-2.244105825414175,1.1310843950107052,2.0823083797818245,2.3315002795315567,0.6287113755194642,2.5985198472122564,2.560834032742699,-0.1985540205482278,-2.089433464714929,-0.9767783610158026,-0.3585741525882881,-1.547108717430323,-2.2719790502732375,1.7471071692169318,6.965039790588776,4.327669451545461,4.307981621023085,5.88484914666347,7.4708136584990825,0.13924143471881756,-2.871348047431894,0.4946882897956044,-2.2560573880622243,0.04251361180838842,-1.395375646056749
6.226226226226226,-0.5072969555203485,-2.103706802077116,-1.135684106621706,-1.4797672796992407,-1.5084301737030876,-1.964918640225032,-2.9567972197835592,-2.138788837378406,-2.77672858053625,-2.609653003357249,-2.5931907779918686,-2.266957153828941,1.1483977747529734,2.152410968213622,2.374569278569998,0.6718300765432547,2.6573196568350346,2.6358744883352414,-0.19703031745314334,-2.1171054923994173,-0.9712006454816374,-0.38095185969460094,-1.5457332277914142,-2.28468319600819,1.7117269337147363,7.039775309529489,4.275782887007907,4.306978682209767,5.860698031108797,7.5192808665109965,0.16510885609164738,-2.654710990715685,0.619718168885278,-2.2136745252678836,0.23309509235852488,-1.1405417035466314
6.236236236236236,-0.4957239277758472,-2.0817710472583064,-1.1117179185117778,-1.4728376917011174,-1.4815525297485792,-1.9381104027189537,-2.958759501451662,-2.1601456679578472,-2.7864104632411646,-2.613570189205663,-2.608639894963578,-2.289918790453621,1.1653532024924818,2.2232448224150474,2.417101538530714,0.7149371749631032,2.7158511391263462,2.7113701862264024,-0.1952485379437904,-2.142580831896424,-0.9643715908679492,-0.4028919609019595,-1.542442149014737,-2.294812718011909,1.6755930289926013,7.110959913968088,4.220412688018612,4.3056382144192895,5.831170115767179,7.5615778156992235,0.19078770655756827,-2.432511736317508,0.7446141658017851,-2.1686408321501958,0.4251108830417536,-0.8810847989931148
6.246246246246246,-0.48398231070408737,-2.0591263865386504,-1.0873304440066451,-1.4654731508884615,-1.4540931333428473,-1.9105484171158507,-2.9607028089501877,-2.181742084725021,-2.7960172577322036,-2.6177067146693584,-2.6240451900767985,-2.312964492995108,1.1819431807388112,2.294772528052823,2.459062025076877,0.758029039794892,2.774059799292836,2.787257427588479,-0.19321074374828712,-2.1658044260594274,-0.9562934549750952,-0.4243680925704807,-1.53722249940219,-2.3023225313233673,1.6387150864566422,7.17821922238133,4.16152917008381,4.303908378407627,5.796135340746247,7.597320291363445,0.21624328532608494,-2.2048820763715753,0.8691921460184204,-2.1209918406578403,0.6182827173153242,-0.6172525766309604
6.256256256256256,-0.47207567968935016,-2.0357665365337656,-1.0625274138864913,-1.4576737355108402,-1.4260554359492958,-1.8822295585786133,-2.9626246054209835,-2.2035549933526317,-2.8055365787563145,-2.6220578332298228,-2.6393874087748967,-2.336067612209235,1.1981603113304524,2.366952914955214,2.500415435829689,0.8011015068631557,2.8318898846868317,2.8634686905580033,-0.1909193430423673,-2.186722615207166,-0.9469703467034163,-0.44535426001422856,-1.530064116636052,-2.3071701269534697,1.6011033281388976,7.241177640620862,4.0991085775085025,4.301734543409935,5.755472753886238,7.62612925082334,0.24144109344250175,-1.9719696877834139,0.9932665279654316,-2.0707657610355135,0.8123257224096392,-0.34931218688427634
6.266266266266266,-0.4600076892801854,-2.0116856476004616,-1.0373148806271972,-1.4494395936000841,-1.3974433987756654,-1.8531513901119996,-2.9645223773490232,-2.2255607956733763,-2.8149560988458386,-2.626618522835858,-2.6546472359276505,-2.3592011201518965,1.2139973014222727,2.4397410493865737,2.541126260862833,0.8441498514747705,2.889284479050318,2.9399326878652223,-0.1883770882239127,-2.205283298687724,-0.9364082392000116,-0.4658248645631836,-1.5209597221767717,-2.3093157682980276,1.5627685809758418,7.299459262857312,4.033133305097877,4.299059414127676,5.70907111610515,7.647632008000301,0.26634687490110664,-1.7339386238791548,1.1166505565220959,-2.0180035326689563,1.006948782565388,-0.07755048452547442
6.276276276276276,-0.44778207359436173,-1.9868783396350687,-1.0116992235443656,-1.4407709490684149,-1.3682615072813964,-1.823312197060595,-2.9663936378315565,-2.2477354078024825,-2.824263564379169,-2.631383490166437,-2.6698053201857324,-2.382337640228619,1.229446969608247,2.5130882355329383,2.581158845341158,0.8871687624012473,2.946185602726975,3.016574436463915,-0.18558707327457735,-2.221436101170713,-0.9246149802064774,-0.48575473113873213,-1.5099049818499581,-2.308722689206232,1.523722289533012,7.352688810325233,3.9635921044493756,4.295823165140881,5.656829487321403,7.661463444783408,0.2909266580108305,-1.4909697655982797,1.2391565885500242,-1.9627488756306306,1.2018549371312588,0.19772584048045871
6.286286286286286,-0.43540264666692713,-1.9613397376807695,-0.985687153383189,-1.4316681080858398,-1.3385147848122199,-1.7927110207076837,-2.968235929853864,-2.2700542798343677,-2.8334468118627787,-2.6363471752198935,-2.6848422990632237,-2.4054494790440337,1.2445022521636744,2.586942026570262,2.6204774541451026,0.9301523172433568,3.0025343186363322,3.0933153394124377,-0.18255273070617836,-2.235132543244246,-0.9116002994893003,-0.5051191363475807,-1.496898562274244,-2.3053572930131336,1.4839765271333576,7.400492606372524,3.8904802739942568,4.291963582616695,5.5986577906419654,7.66726724558896,0.315146796971419,-1.2432612285773388,1.3605963899902775,-1.905048342495597,1.3967418133137528,0.4761902028786409
6.296296296296296,-0.42287330273992085,-1.9350655072461875,-0.9592857163351151,-1.422131465721755,-1.3082088053098389,-1.7613476908558634,-2.9700468295684885,-2.292492417144723,-2.842493784414563,-2.6415037562350907,-2.6997388247217184,-2.42850866004565,1.2591562093906967,2.661246245670526,2.659046338314016,0.9730939592504304,3.0582708437808677,3.17007328021945,-0.17927782808996437,-2.246326215856946,-0.8973758132397051,-0.5238938370945999,-1.4819421827846175,-2.2991893518112643,1.4435440053492172,7.442725240556598,3.8137998319722044,4.287416213168818,5.5344773524951165,7.66469715120698,0.3389740136156423,-0.9911591606412031,1.480781443980156,-1.8449513699791567,1.5913020931944715,0.7574961360159591
6.306306306306306,-0.41019801649239795,-1.9080513289054686,-0.9325022974633317,-1.412161512834853,-1.2773497050457563,-1.7292228572693,-2.9718239495746888,-2.315024865149849,-2.851392548427103,-2.646847154950202,-2.714475590426173,-2.451486958949078,1.2734020320505455,2.7359455348897135,2.696829803133535,1.0159864756651549,3.113334666033632,3.2467627298269917,-0.17576646416732666,-2.2549755694833094,-0.8819550253355435,-0.5420550997105267,-1.465040662510591,-2.290192205205006,1.4024380818218702,7.481538304480438,3.7335596715541612,4.282114519706454,5.46422141638584,7.653564522905214,0.3623754392705223,-0.7362610210524281,1.599523269378885,-1.7825103299324283,1.7852240144492981,1.0412249732276706
6.316316316316316,-0.3973808432095607,-1.880287490450936,-0.9053446235202633,-1.4017588431946397,-1.2459441933297395,-1.6963375342944336,-2.9735649421948156,-2.33763105584558,-2.8601313103882053,-2.6523710422046207,-2.7290333576392767,-2.474356273810197,1.287233047865609,2.8110267923067713,2.7337922776844694,1.058821977662972,3.1676646659307344,3.3232977951925267,-0.17202306454100497,-2.261066176238376,-0.865353325364252,-0.5595797295857396,-1.446201962275122,-2.2783440070019014,1.3606727663753873,7.516704652424778,3.649775697361548,4.275990044093838,5.38783562796263,7.635929510067797,0.38531865668831067,-0.47863378573187276,1.7166337490261157,-1.7177805792179335,1.9781919040230918,1.3262053378986423
6.326326326326326,-0.3844259188899133,-1.8517696617746133,-0.8778207651415195,-1.3909241608170555,-1.213999562145014,-1.662686022566335,-2.9752675027441895,-2.360285813144487,-2.868698433834821,-2.6580688438893696,-2.743392983717738,-2.4970933483477427,1.3006427280740767,2.886430112515835,2.769898385663296,1.1015918819533197,3.2211992431700205,3.399634191490011,-0.16805237694633945,-2.2645578274559193,-0.8475879833129987,-0.5764451012964713,-1.425437220988607,-2.263641547789618,1.3182627253948453,7.544932214396312,3.562470942667744,4.2689725764216675,5.305278489111259,7.61194233848758,0.4077717419956084,-0.21669647907948786,1.8319254669941856,-1.650820507973961,2.169886743828485,1.612077930747688
6.336336336336336,-0.37133746028950687,-1.8224960776284287,-0.8499391384020413,-1.379658287495936,-1.1815236946641379,-1.6282690682766723,-2.976929372790987,-2.3829620322256484,-2.8770824564152475,-2.6639337472511926,-2.757535450170533,-2.5196705819002245,1.31362469401966,2.9620764862886793,2.8051130172774172,1.1442868941078501,3.2738764474945237,3.475689033200286,-0.16385946610265445,-2.265404444087815,-0.8286781408398438,-0.592629189204838,-1.4027607862224998,-2.2460701745545,1.2752232844433848,7.565115713163777,3.4716756666109916,4.2609903306720796,5.21652177882234,7.5786561466987905,0.42970330660680744,0.04964541796520905,1.9452120540328437,-1.5816915857663325,2.3599867673538313,1.8995019087519722
6.346346346346346,-0.3581197649024724,-1.7924656602688147,-0.8217085057216114,-1.3679621705112985,-1.1485250726015614,-1.5930912812884663,-2.978548343402571,-2.4056323195278786,-2.885272107033366,-2.6699587075552342,-2.77144189143586,-2.5420582545415185,1.326172723758629,3.0378838805471418,2.8394014020118643,1.1868969936784866,3.3256341136169145,3.551359039271768,-0.15944970814540238,-2.2635639251943536,-0.8086447990480768,-0.6081105985090105,-1.378190238659201,-2.2256134815483373,1.2315704290950151,7.576959233185221,3.377427430794654,4.251970126538879,5.121550938630406,7.5349593109549176,0.4510825390462365,0.319986480412652,2.0563085403458103,-1.5104584051174967,2.5481680858812297,2.1882962209039363
6.356356356356356,-0.34477721087719293,-1.7616780502235434,-0.7931379761083492,-1.355836890494722,-1.115012782361147,-1.5571581745663314,-2.980122258374603,-2.4282690228557,-2.8932563230475714,-2.676136455110913,-2.785093624130301,-2.5642266708271424,1.3382807586662069,3.113767361827923,2.8727291820580914,1.2294114211656855,3.3764099998194563,3.62653906945564,-0.15482878464026734,-2.258998308343818,-0.7875108026947826,-0.6228685967146977,-1.3517464101287815,-2.202260440402269,1.1873208039651075,7.580179854474636,3.2797711546998585,4.241837577140551,5.0203654204831025,7.480677662371136,0.47187924662112746,0.5939054626087596,2.1650317147818754,-1.4371887218949873,2.734105342832237,2.477917998171094
6.366366366366366,-0.3313142568676191,-1.7301336359771615,-0.7642370047303795,-1.343283669431399,-1.0809965199394376,-1.5204761833321325,-2.9816490174392185,-2.4508442630368106,-2.901024267496006,-2.682459502665216,-2.798472176720509,-2.586146201574797,1.3499429100241969,3.1896392329890766,2.9050624861900394,1.2718186668945135,3.426141929842802,3.701122355835755,-0.15000267618101545,-2.251673925942927,-0.7653008207741654,-0.6368831454938951,-1.323453394958856,-2.176005513616984,1.142491709923874,7.574508965967794,3.1787591493917375,4.230517282343698,4.91297899497161,7.415660714721298,0.49206389688600627,0.8709657437052982,2.271200489468953,-1.3619534920378626,2.917472394579036,2.7678135880714763
6.376376376376376,-0.31773544181938274,-1.6978335824736863,-0.7350153918074611,-1.3303038787777826,-1.046486594548151,-1.4830526822278292,-2.9831265794484554,-2.4733299671140867,-2.908565346318718,-2.6889201531672127,-2.8115593195646813,-2.6077873267843072,1.3611534655715896,3.265409182968419,2.9363680038677353,1.314106461853247,3.474767937656726,3.7750007454260364,-0.14497765557348044,-2.241561556718086,-0.7420413234261349,-0.6501349328916319,-1.2933385543814537,-2.146848756957395,1.0971010994820034,7.559693557413283,3.0744511290582466,4.217933027388028,4.799420017941344,7.339782735700169,0.5116076588374501,1.150715851512416,2.3746362688687768,-1.2848269040956488,3.0979430158812917,3.0574197017800913
6.386386386386386,-0.3040453846905298,-1.6647798583352824,-0.7054832808160725,-1.3168990476731244,-1.0114939309223363,-1.4448960004051365,-2.9845529655290735,-2.4956979030485953,-2.9158692255464733,-2.6955105079071044,-2.82433709526807,-2.629120679621466,1.3719068959998124,3.3409844493537064,2.966613059344359,1.3562617705459254,3.5222264146864726,3.8480649531470696,-0.13976028060869414,-2.228636571558294,-0.7177605551311469,-0.6626054058361504,-1.2614325137600313,-2.114795909977743,1.051167570342571,7.535497484688392,2.9669141999824262,4.204007986480391,4.679731653602687,7.252943746688885,0.5304824437766147,1.4326900654494352,2.475163322182361,-1.205886407054372,3.2751916279362945,3.3461646371097515
6.396396396396396,-0.290248784106853,-1.6309752616961268,-0.6756511560031909,-1.303070871222625,-0.9760300702837394,-1.4060154344655156,-2.9859262622048277,-2.517919715903438,-2.9229258484250935,-2.702222475032563,-2.836787849293972,-2.6501170913838403,1.3821978613742436,3.416269993472691,2.995765685549065,1.3982707859069086,3.568456259050173,3.9202048244388266,-0.13435738642880346,-2.212879072925305,-0.6924885041632248,-0.6742768029027305,-1.227769152420767,-2.0798584739321746,1.0047103571167497,7.5017027033191255,2.856222826615152,4.188664931001924,4.553972052374036,7.155070445620936,0.5486609457757057,1.7164090989157046,2.5726091579935257,-1.1252127329266415,3.4488940468628257,3.6334695742190206
6.406406406406406,-0.2763504179519768,-1.5964234445515304,-0.6455298392058162,-1.2888212188293624,-0.9401071699322971,-1.366421259178331,-2.9872446244821944,-2.539966965471446,-2.929725452443439,-2.7090477784445213,-2.8488942607688843,-2.6707476373602774,1.392021217463611,3.491168687658394,3.023794697514832,1.4401189263217398,3.6133970263456128,3.9913096067130542,-0.1287760774900614,-2.194274027035457,-0.6662568682844296,-0.6851321872761231,-1.1923855858949097,-2.0420537763597446,0.9577493212054833,7.458110464891689,2.7424587744852715,4.1718264419435656,4.422214481815473,7.046117047695134,0.566116681683372,2.0013808609909916,2.6668048999976683,-1.0428899135852916,3.618728250278167,3.9187499404257835
6.416416416416417,-0.2623551428925152,-1.5611289355236568,-0.6151304859751681,-1.2741521425516729,-0.9037380014422121,-1.3261247359097608,-2.9885062788955032,-2.5618111653029336,-2.936258586232478,-2.7159779670739197,-2.860639373417984,-2.690983683489788,1.401372021958939,3.56558151429135,3.050669765118342,1.4817908347946713,3.6569890815089456,4.061268228797094,-0.12302371912783455,-2.1728113880205786,-0.6390990166757816,-0.6951554798513859,-1.1553221404031828,-2.0014050216713946,0.9103049388541962,7.404542470971222,2.6257110297544273,4.1534151261612635,4.2845474091521965,6.926066038871539,0.5828240306032351,2.2871012969522013,2.7575856626284896,-0.9590052913279692,3.784375159474912,4.201416840036956
6.426426426426427,-0.24826789383880424,-1.525097160946902,-0.5844645810064244,-1.2590658854622108,-0.8669359474428369,-1.28513811870024,-2.9897095265073568,-2.58342382308279,-2.9425161263022814,-2.7230044245401546,-2.872006626564673,-2.710796933719604,1.410245540563796,3.6394077761663324,3.076361484897305,1.5232703802989458,3.6991737512535687,4.129969587471249,-0.11710792872923537,-2.1484862132826583,-0.6110499481116847,-0.7043314924078151,-1.1166223194389522,-1.9579413271097517,0.8623982873911444,7.340841979105562,2.506075695300609,4.133353836013853,4.141074534035056,6.794928837310096,0.5987582727788006,2.573055306661402,2.8447909253653982,-0.8736495226679395,3.9455194345597704,4.480878544648064
6.436436436436437,-0.23409368334186723,-1.4883344641780758,-0.5535439328767858,-1.2435648899844858,-0.8297149969684586,-1.2434746579337346,-2.99085274586019,-2.604776482299347,-2.9484892935832923,-2.730118379191253,-2.882979886125748,-2.73015947795666,1.4186372529377407,3.7125453176768466,3.100841450709946,1.5645406613414952,3.7398934765847227,4.197302840154654,-0.11103656651965035,-2.1212987692685985,-0.5821462453971951,-0.712645960785679,-1.0763327623339183,-1.9116977435002622,0.8140510296658903,7.266874855480012,2.3836558632930576,4.111565891921529,3.991914770352281,6.652746358172749,0.6138956278175538,2.8587177394369405,2.9282649044786417,-0.7869165748584379,4.1018502797818925,4.756542038925332
6.446446446446447,-0.21983760092748927,-1.4508481230392087,-0.5223806680967665,-1.227651806182366,-0.7920897393652951,-1.2011486015482533,-2.991934395874757,-2.625840765140492,-2.9541696697378055,-2.7373109145249055,-2.8935434755317258,-2.7490438405013977,1.426542858475025,3.784890756256022,3.1240823230012698,1.6055840117688462,3.7790919648742345,4.263157702749983,-0.10481772597012519,-2.0912546269075443,-0.5524260261001003,-0.7200855779905667,-1.0345031947185939,-1.8627152602643997,0.7652853967074122,7.1825305688078345,2.2585614642981398,4.087975307354398,3.837202176078648,6.49958947750585,0.6282132921867483,3.143554463572542,3.007856920949372,-0.6989037146713244,4.2530622561548626,5.027814616455743
6.456456456456457,-0.20550481236841917,-1.4126463653037498,-0.4909872244815755,-1.211329499977708,-0.754075356748189,-1.1581751937432814,-2.9929530186913094,-2.646588416545743,-2.9595492132072883,-2.7445729799886456,-2.903682206500066,-2.7674230288479054,1.433958281900852,3.856339723458785,3.1460578964416404,1.6463820088360777,3.8167143409706816,4.327424751616232,-0.09845972383322897,-2.058364745973853,-0.5219288896224329,-0.7266380271454653,-0.9911863708193064,-1.811040794221869,0.7161241686274309,7.0877231200949495,2.1309090930419643,4.062507015733146,3.6770858303351304,6.335559391251024,0.6416894759131866,3.4270235082180562,3.083421763287774,-0.6097114889666955,4.398856098364227,5.29410551984445
6.466466466466467,-0.19110055889592403,-1.3737383821404765,-0.45937634385158643,-1.194601061271055,-0.7156876150039759,-1.1145706711466459,-2.993907242449182,-2.666991349336189,-2.964620274960952,-2.751895402156497,-2.913381409587478,-2.785270582729749,1.4408796786677662,3.926787115016682,3.166743165704813,1.6869154835552957,3.8527072968128757,4.389995728600854,-0.09197108981570705,-2.02264554766394,-0.49069586066891363,-0.7322920142061161,-0.946438007564155,-1.7567271617690152,0.6665906537986785,6.982391903000149,2.000821811037099,4.035087098699975,3.511729657027388,6.160787865799108,0.6543034384193351,3.708576274882006,3.1548200439627934,-0.519443696610459,4.538939532853931,5.55482761885807
6.476476476476477,-0.1766301563521022,-1.334134339433386,-0.42756106407301087,-1.1774698119401756,-0.6769428533430707,-1.070352256410421,-2.994795784000477,-2.687021690337583,-2.9693756139109033,-2.759268896278427,-2.922626964446154,-2.802560623286697,1.4473034401350597,3.9961273491444738,3.186114389155096,1.7271645333345755,3.887019239009268,4.450763848028627,-0.08536055589690594,-1.984118974704944,-0.45876932918273733,-0.7370373003508799,-0.9003167105019104,-1.6998330340845702,0.6167086663421202,6.866502489633518,1.8684289263666187,4.0056430151878715,3.341312194636515,5.975437376898668,0.6660355234285182,3.98765881536481,3.2219185481539796,-0.42820735131660825,4.673028093899596,5.809399120052618
6.486486486486487,-0.16209899428454322,-1.293845386900265,-0.3955547104520103,-1.159939313691101,-0.6378579724055149,-1.0255381492129536,-2.995617451553509,-2.7066518274053837,-2.9738084119591877,-2.7666840781979096,-2.9314053297077027,-2.819267902223708,1.4532261985144552,4.064254632326662,3.204149150216657,1.7671085369124102,3.919600433842636,4.509624104514741,-0.0786370453026236,-1.942812538347327,-0.42619298683199713,-0.7408647339521944,-0.8528838915701691,-1.6404228750812753,0.5665025019626881,6.740047336787683,1.733865751004572,3.9741038306932097,3.1660263119486274,5.779701134161684,0.6768671928723111,4.263713172484515,3.28459057353966,-0.3361126350158017,4.8008459344060554,6.0572453009974225
6.496496496496497,-0.14751253498511685,-1.252883664937531,-0.3633708864976438,-1.1420133757362898,-0.5984504209325581,-0.9801475146518526,-2.996371147241654,-2.7258544572542207,-2.977912288642148,-2.7741314766318133,-2.9397035724177436,-2.835367850830258,1.4586448315657443,4.1310632317628455,3.2208264162022346,1.8067261715866918,3.9504031491583897,4.566473580444276,-0.07180966114470753,-1.898759351632181,-0.39301176014290434,-0.7437662820328779,-0.8042036787820694,-1.5785668618924298,0.5159969121773713,6.603046407784973,1.5972733361406597,3.9404004461305817,2.9860788697311875,5.573802988868323,0.6867810597341415,4.536178779516092,3.3427162598436375,-0.24327284137847016,4.922126628111542,6.2978002619098135
6.506506506506507,-0.13287631247485165,-1.2112623091242898,-0.3310234640712004,-1.1236960622745802,-0.5587381810197627,-0.9342004690208676,-2.997055869613225,-2.744602633988187,-2.9816813153377577,-2.7816015458056897,-2.9475093969435835,-2.850836628725187,1.4635564670265149,4.196447753603638,3.2361265943836375,1.84599543273084,3.979381792596013,4.621211751939533,-0.06488767473737553,-1.8519981483670247,-0.35927174038868115,-0.7457350611069185,-0.7543428179343025,-1.5143407877557535,0.46521707698398984,6.455547705349289,1.4587981860611308,3.9044658256238307,2.8016903285903254,5.357997223257968,0.6957609197639356,4.804493913834946,3.3961829068778897,-0.14980430914882703,5.036613959842086,6.530508687251526
6.516516516516517,-0.11819593143706264,-1.1689954523243584,-0.2985265729416337,-1.1049916997476983,-0.5187397519726306,-0.8877180629718927,-2.997670716037992,-2.762869818222525,-2.9851100290019,-2.789084678436403,-2.9548111732771307,-2.8656511721899145,1.4679584867606188,4.260303426064133,3.2500315850923474,1.8848936555831648,4.006493045626664,4.673740792121112,-0.05788051360188601,-1.802573287291141,-0.3250201103555592,-0.7467653673011226,-0.7033705664729186,-1.4478259472327395,0.41418857602413084,6.297627711167593,1.318591951227063,3.8662352225664307,2.613094303477368,5.132568220007215,0.703791781999858,5.068097199836316,3.4448852798407614,-0.055826344978427755,5.144062700438042,6.754827609611908
6.526526526526527,-0.1034770661010628,-1.126098224331261,-0.265894589768952,-1.0859048838482768,-0.4784741327908004,-0.8407222620719017,-2.998214885025941,-2.780629926681719,-2.988193445400013,-2.7965712190527996,-2.9615979646552453,-2.8797892419509985,1.4718485306105815,4.322526386459846,3.26252483164544,1.9233975392887266,4.0316959928658305,4.723965870458196,-0.0507977491718128,-1.7505347409628944,-0.29030506811959683,-0.7468527056510312,-0.6513585796872946,-1.379109003779539,0.3629439337088769,6.12939172810087,1.1768111012765132,3.8256464032590145,2.4205370655475633,4.8978300111290025,0.7108643480543742,5.326429155801819,3.488725900657233,0.03853886451943822,5.244239362970074,6.970228168015396
6.536536536536537,-0.08872527023490005,-1.0825867490078724,-0.2331421265395759,-1.0664404862546082,-0.4379608033120028,-0.7932359247733831,-2.9986876840414283,-2.797857382153809,-2.9909270718010834,-2.804051477643917,-2.9678595544200377,-2.893229470271744,1.4752246315796154,4.383013971171257,3.273591366899685,1.961483173165928,4.054952246138127,4.77179544699857,-0.04364899512231896,-1.6959380689567705,-0.25517574798003906,-0.7459938184618947,-0.5983807894364808,-1.308281839764964,0.3116693379863733,5.950974121333132,1.0336165787618086,3.7826398674150283,2.2242769923138894,4.654125706081288,0.7170824635822095,5.578933778999556,3.527615324181694,0.13316635173615765,5.336922936874998,7.176197352644813
6.546546546546547,-0.07394147605061806,-1.0384781388794986,-0.200284018479775,-1.0466036610676999,-0.39721970405207585,-0.7452827778257589,-2.999088637923103,-2.8145271636758764,-2.9933069191016135,-2.8115157436229463,-2.973586472042268,-2.9059514072118136,1.478088156996695,4.441665007507557,3.2832178562452765,1.9991260651629015,4.076226062782024,4.817141560269633,-0.0364417438948917,-1.6388443750169572,-0.21968213870654993,-0.7441867126232803,-0.5445132756457531,-1.2354413891119753,0.2604285226701819,5.762538455104476,0.8891734345180566,3.7371590648049136,2.0245839672822683,4.40182679944445,0.7224891349844456,5.825060162942705,3.5614723981243195,0.22792847825915885,5.421905596675053,7.372239727869484
6.556556556556557,-0.059129265794666735,-0.993790487146671,-0.16733531147539743,-1.02639985092663,-0.3562712147824978,-0.6968873891643362,-2.999417231717952,-2.8306148568211786,-2.9953295133479774,-2.818954300093883,-2.9787700182319217,-2.9179355659136332,1.4804384158172565,4.498380106408584,3.291392636860006,2.0363011724613216,4.0954844576953295,4.859920107648108,-0.02918474817568342,-1.5793202478768364,-0.18387499926884152,-0.7414306857640136,-0.48983413084438765,-1.16068945282063,0.20905658743485844,5.564277522070171,0.7436504456381954,3.6896033678636826,1.8217387304901251,4.1413323591100095,0.7269690368094157,6.064264140394897,3.5902245056076136,0.3226575695875056,5.4989933819935395,7.557879125407581
6.566566566566567,-0.04429430275252228,-0.9485428570918132,-0.134311249028157,-1.00583179730755,-0.31513613189203277,-0.6480751383224838,-2.999672984634103,-2.8460967039544003,-2.9969919066264588,-2.82635850442315,-2.983402289061287,-2.9291634667748223,1.4822734740624581,4.553061954896349,3.2981057530548497,2.0729919984534657,4.112697308637682,4.900051117008572,-0.02188780922403253,-1.5174376855195622,-0.14780577222791905,-0.7377271016205275,-0.43442331804828493,-1.0841324977124243,0.15750672026298673,5.356413262749044,0.5972197171126084,3.6409420401136003,1.6160321816152248,3.8730680965185798,0.7304672598051881,6.296009945401693,3.6138077893132525,0.4171868129645375,5.568006845649556,7.732660299440944
6.576576576576577,-0.02944222000060975,-0.9027552688621605,-0.1012272587807414,-0.9848982118017762,-0.2738356445841692,-0.598872184421928,-2.9998555224679464,-2.8609496543178823,-2.9982916872912373,-2.833721142312642,-2.9874761990273955,-2.939617680366906,1.4835917035102093,4.605615607164321,3.303348987552951,2.1091929049961284,4.127837454324263,4.937459008479311,-0.014560779010414393,-1.4532740027236493,-0.11152649497828593,-0.7330785974163753,-0.3783625223228751,-1.0058814388178083,0.10580951739167688,5.139196572976431,0.45005626826477396,3.590657111554293,1.4077646375566246,3.597485321083866,0.73297944918824,6.519771887347559,3.6321673562361916,0.5115152308019688,5.6287816667036665,7.896150535536023
6.586586586586587,-0.014578619107361312,-0.8564486836198846,-0.06809893864498916,-0.9636044523791811,-0.23239130996707535,-0.5493054318052786,-2.9999645771016903,-2.8751514138086307,-2.9992269895016994,-2.841032639614515,-2.9909855029825514,-2.9492818689622085,1.4843917827189481,4.655948773174155,3.307115888555646,2.1448770257118097,4.140880784865042,4.972072845158399,-0.007213545977020726,-1.3869117218089002,-0.07508970904000734,-0.7274865564593268,-0.3217349963925559,-0.9260514059099013,0.053995658595411555,4.9129069977575455,0.3023376051888249,3.5376410139022454,1.1972450466201963,3.315059781542857,0.7345026718833563,6.735036029791985,3.64525746212776,0.605638453902877,5.681169225432036,8.047941205307175
6.596596596596597,0.0002909311628015557,-0.8096449850592222,-0.03494204256925852,-0.9419563593797797,-0.19082502709776922,-0.49940249338407894,-2.9999999858931763,-2.8886804943033164,-2.9997965020416113,-2.848283380744267,-2.993924816863833,-2.958140826533072,1.4846726976762836,4.703972103615923,3.3094017924616366,2.180016548918095,4.151806324126469,5.003826571673362,0.0001439791854485909,-1.3184384465716577,-0.03854836760836083,-0.7209537034443456,-0.2646254006926041,-0.8447614947676146,0.0020958697594153364,4.677852310416796,0.15424328046483993,3.481845651901125,0.9847901616736294,3.0262903975745417,0.7350354139793405,6.94130186662985,3.6530416747793875,0.6994177539733144,5.72503713733335,8.187649258891774
6.606606606606607,0.015160896139183068,-0.7623669582995439,-0.001772465982963961,-0.9199599764535659,-0.14915901004704757,-0.4491916517847887,-2.999961690960112,-2.901516262386462,-2.9999994763940108,-2.8554638225205298,-2.9962896371548906,-2.9661805170904305,1.4844337420734908,4.749599470079397,3.3102038421185056,2.21458364536949,4.160596303617267,5.032659239504236,0.00750187772626937,-1.2479467194739684,-0.0019557415769565533,-0.7134841990224237,-0.20711963828778415,-0.7621345038299859,-0.04985911439993629,4.43436797646757,0.005954441492121987,3.4232714006066374,0.7707236748508706,2.7316978856248966,0.7345775763442033,7.138083987947013,3.6554930153722878,0.7927096384410035,5.76026974341738,8.314918647486714
6.616616616616617,0.03002577652492244,-0.714638266172646,0.03139376904198762,-0.8976215535554726,-0.10741576005647085,-0.39870181838411783,-2.9998497383609193,-2.9136389873355544,-2.999835734047006,-2.8625645052282507,-2.9980763590161428,-2.973388111232235,1.4836745172078165,4.7927482392809395,3.309521000499517,2.248550510892202,4.167236227526887,5.058515218032219,0.01485023697011732,-1.1755338622283742,0.0346346757424357,-0.705083640612694,-0.14930468510867262,-0.678296656980093,-0.10183858737130436,4.182816502169544,-0.14234663115669832,3.361922952737089,0.5553753166000206,2.431823283463956,0.7331304684190443,7.324913727811051,3.6525940771987666,0.8853706398913346,5.786768554184342,8.429421668427214
6.626626626626627,0.04488010966427506,-0.6664834229321317,0.06454052887143935,-0.8749475495616506,-0.0656180368633083,-0.3479624903339571,-2.999664277174451,-2.9250298882159598,-2.9993056730071705,-2.8695760637271954,-2.999282293022483,-2.979752020776325,1.4823949315155067,4.833339540192901,3.3073540597129663,2.2818894101890512,4.171714928574224,5.081344390324335,0.022179164381305287,-1.1013017999982717,0.07116926497356928,-0.6957590610866612,-0.09126841598179136,-0.5933773132708826,-0.1538119075469524,3.9235866682986966,-0.29047699390346793,3.297809429532734,0.33907992207107895,2.127226378573198,0.7306968002129978,7.501340786148781,3.6443371211451288,0.9772575311237688,5.8044526448854326,8.530860225565807
6.636636636636637,0.05971847079392931,-0.6179277654224343,0.09765158358789283,-0.8519446344994814,-0.023788829273768054,-0.2970037056848256,-2.999405558480886,-2.93567117993825,-2.998410273498738,-2.876489238594079,-2.9999056804509343,-2.985261931357026,1.4805951997394091,4.871298522930563,3.303705645266214,2.3145727216936582,4.174024614355137,5.101102332718369,0.029478801538946102,-1.025356869512683,0.10759437786746327,-0.6855189252748808,-0.03309942695280814,-0.5075086644762731,-0.20574853449075192,3.657092650235029,-0.4382535173442932,3.230944479365803,0.12217646802778859,1.818484046019904,0.7272806725246668,7.666934816814724,3.630724147414992,1.068227544972821,5.813258999850102,8.618966998035454
6.646646646646647,0.07453547427531146,-0.5689974217549068,0.13071062242356282,-0.8286196913844663,0.018048674930891125,-0.2458559967251282,-2.999073934246129,-2.945546118130943,-2.9971511028284255,-2.8832948872860564,-2.999945707064253,-2.9899088328700416,1.4782758417359123,4.906554608265674,3.298580215521889,2.3465729833495277,4.174160903910116,5.11775047733174,0.036739338005422735,-0.9478096114734524,0.1438564350919875,-0.6743731242503685,0.025113145576769184,-0.420825421418321,-0.25761806468530324,3.3837730260495107,-0.5854870882667456,3.1613463637556123,-0.09499291635131613,1.5061885020094223,0.722887565418475,7.821286973956312,3.6117799538175364,1.1581385984837524,5.813142803877696,8.693506510854341
6.656656656656657,0.08932577480492661,-0.5197192775482861,0.16370149938079676,-0.8049798176578824,0.059871119666739546,-0.19455034166165613,-2.998669856112123,-2.9546390426826568,-2.9955303068238983,-2.8899839953126873,-2.9994025153403223,-2.9936850476560375,1.4754376809268905,4.939041726655278,3.291984182037651,2.377862939186263,4.172122854268023,5.131256256682522,0.0439510250708475,-0.8687745477117558,0.17990228485079732,-0.6623329673472781,0.08327980836005862,-0.33346449008479484,-0.30939026667026326,3.1040896748628484,-0.7316931977045158,3.0890380304704195,-0.3120839612563202,1.1909454798167758,0.717524324987239,7.9640114088278935,3.588178637686731,1.2468495210004633,5.804077678917083,8.754276101244418
6.666666666666667,0.10408406859988004,-0.47012093980081765,0.1966192810775005,-0.7810323262198766,0.10165501170556597,-0.14311811477454908,-2.9981938740954854,-2.962935419809348,-2.9935498757008485,-2.896547687402983,-2.998277215101222,-2.996584256319748,1.472081842403174,4.968698545700366,3.2839317030553326,2.408415586562149,4.167912976757838,5.141593229680425,0.0511041893565186,-0.7883699436290502,0.21569184325388402,-0.6494111718779869,0.14131089690644047,-0.24556463861062505,-0.3610351154857483,2.8185265683424916,-0.8765552075224434,3.0140471734264196,-0.5287512869376201,0.8733723352796119,0.7111991484350262,8.09474670930043,3.5603419342590694,1.3342202856914191,5.786055864500214,8.801106774998104
6.676676676676677,0.1188050945558263,-0.4202306984712303,0.2294544767353689,-0.7567847460534816,0.14337675222325513,-0.09159103518735189,-2.9976466351969475,-2.970421882504635,-2.9912122363861275,-2.902977238653581,-2.996571892500147,-2.9986015210883403,1.4682097506869356,4.995468684980453,3.2744355292343985,2.4382042239395445,4.1615372429179205,5.148741188319751,0.058189246260737904,-0.7067175565345701,0.25118040165278066,-0.6356218505166191,0.1991167626043071,-0.15726615625099902,-0.412522826337522,2.527588458790234,-1.0202338837559637,2.9364062791225223,-0.7446494494969897,0.5540960894836076,0.70392156751705,8.213157274455611,3.5277206915529185,1.4201122440108414,5.759088340648126,8.833863947725511
6.686686686686687,0.13348363537469682,-0.3700774858556666,0.2621915672312706,-0.7322448224358613,0.18501266863876792,-0.040001114399843114,-2.997028881924089,-2.9770862692341904,-2.988520634372935,-2.909264085643631,-2.9942896173288185,-2.999733306620235,1.4638231271611817,5.019300917247718,3.2635066002774353,2.467202499057094,4.1530050798710105,5.152686244484902,0.06519671323073381,-0.6239423705668758,0.2863168821238123,-0.6209804963222143,0.2566079607832798,-0.06871050552302728,-0.463823887404331,2.2317994678579964,-1.1627363496964165,2.856152659382502,-0.9594316981250017,0.23375141668572041,0.6957024303758264,8.318934616846342,3.4900340206191114,1.504388362564228,5.723208700148572,8.852448066355011
6.696696696696697,0.14811451865966588,-0.3196908338574007,0.2948152532766127,-0.707420516733965,0.2265390988775847,0.011619397262149375,-2.9963414507299087,-2.982917660738821,-2.985478850441826,-2.9153998375015133,-2.9914344446568992,-2.999977498183489,1.4589239871753372,5.04014935500764,3.2511575242354716,2.4953844573606156,4.142329401113616,5.153420896361507,0.07211722284483853,-0.5401723189600688,0.3210509526161262,-0.6055039653801981,0.3136955153600342,0.019960031263615778,-0.5149090917089154,1.9317015805036135,-1.3038978639903291,2.7733284702080567,-1.1721895839193053,-0.08702141411015418,0.6865538818153065,8.411798585243119,3.4473606754252515,1.5869134618211795,5.679426048084581,8.856795106833477
6.706706706706707,0.16269261797492637,-0.26910082925584833,0.32731046855016643,-0.6823200057826375,0.26794539102961984,0.0632380651196071,-2.995585270369793,-2.987906414815199,-2.98209118860867,-2.92137628690807,-2.9880102522290626,-2.999333417131201,1.453514636836679,5.0579736215621045,3.2374025389362875,2.522724590552751,4.129537820933687,5.150944074032246,0.0789415356894987,-0.45553799448593263,0.3553331118620555,-0.589210457046515,0.37031018396815624,0.1086027098289942,-0.5657495679786138,1.6278530493612209,-1.443557730342178,2.6879807165819045,-1.382151300799876,-0.4075786351760371,0.6764893420568501,8.49149850097498,3.3997877662695046,1.6675544560950435,5.628641117949604,8.846876944576731
6.716716716716717,0.17721285386795804,-0.218338067090736,0.35966239231967434,-0.6569516808441491,0.30921886544355665,0.11482232536995599,-2.994761360179467,-2.9920441989481175,-2.9783624634269903,-2.927185421020685,-2.9840213962459785,-2.9978018336101933,1.4475976694980879,5.072739005645502,3.2222574695739663,2.549197885120013,4.114658704400906,5.145261163925551,0.08566055301614683,-0.37017234897057977,0.38911477176066084,-0.5721194917847018,0.42638102322689314,0.19707468480869544,-0.6163168104242231,1.3208267152389794,-1.5815596718735776,2.6001612430955277,-1.5895585724410637,-0.7272751046484132,0.6655234840230566,8.55781420130912,3.3474104987162683,1.7461805941870274,5.570129747854811,8.822701594856323
6.726726726726727,0.19167019485208953,-0.16743360228651777,0.39185646152156284,-0.6313241461490249,0.35033741569147575,0.16633954090253153,-2.993870828276558,-2.9953240206737837,-2.974297986679176,-2.932819432302167,-2.9794737278866243,-2.9953849764483254,1.441175961953311,5.084416598844166,3.205739682642522,2.5747798706948037,4.097714826490423,5.136384011877122,0.09226532916343376,-0.28421038284811245,0.42234833706158037,-0.5542518865923203,0.4818242930343186,0.2852333723886803,-0.6665827073686188,1.0112082499823032,-1.717752186731218,2.5099267103132377,-1.7945380366427628,-1.0454664504119933,0.6536722091974498,8.610556983692272,3.290331895838566,1.8226637000727024,5.503327986471195,8.784313320967632
6.736736736736737,0.20605965834727152,-0.11641889965096144,0.423878382270394,-0.6054462170190034,0.39127930601959016,0.21775705752449004,-2.992914869688379,-2.997740255559854,-2.969903553491903,-2.9382707292380967,-2.9743739685320048,-2.992086540175313,1.4342526703515688,5.092983415054557,3.1878680364061744,2.599446668109267,4.078732016980631,5.124330904658043,0.0987470837308105,-0.19778882577353737,0.4549872821878593,-0.5356297280194825,0.5365577596927829,0.3729368133565959,-0.7165195686606012,0.6995943284359782,-1.8519888840194767,2.417338556824035,-1.9967889153157898,-1.3615112238195195,0.6409526221097295,8.649570445105468,3.228662504942548,1.896878412991839,5.428394089859598,8.731792608703095
6.746746746746747,0.2203763115770998,-0.06532578239038223,0.45571414077203476,-0.5793269175739058,0.43202319732174044,0.26904226041789725,-2.9918947644086136,-2.9992886726947585,-2.965185427911787,-2.943531946926059,-2.9687296874211873,-2.9879116891416366,1.4268312258439897,5.098422491305347,3.1686628281075975,2.623175036997587,4.057739072430047,5.109126529918774,0.10509721348995488,-0.1110458093725276,0.48698622504841815,-0.5162763427886798,0.5905008513898661,0.4600440352255791,-0.7661001518123101,0.38659073670183375,-1.9841287992222192,2.3224629469717684,-2.1960196161857084,-1.674773053652757,0.627383003498017,8.674731211249142,3.1625200899913324,1.9687024262876953,5.345501553271735,8.665256006351235
6.756756756756757,0.2346152724202481,-0.014186379292135327,0.4873500136168848,-0.5529754780251838,0.47254817198718796,0.32016263064552036,-2.9908118753855404,-2.9999664575862477,-2.9601503279778925,-2.948595957519921,-2.9625492780967484,-2.98286705871015,1.418915329974946,5.100722969342883,3.1481457381234472,2.6459424228033965,4.034767660300236,5.090801914594925,0.11130730402106108,-0.024120533256037094,0.5183009977032013,-0.4962162660317409,0.6435748078063311,0.5464154120823463,-0.8152976868023671,0.0728104243236487,-2.114036688365246,2.2253707042941357,-2.391948495129526,-1.9846227906470801,0.6129827822009073,8.685949550786548,3.092029310981335,2.0380167243296796,5.254838505566539,8.584855830150616
6.766766766766767,0.248771710214593,0.03696692926731576,0.5187725774318833,-0.526401331559889,0.5128337575608273,0.37108580152023274,-2.9896676464444853,-2.999772232377076,-2.9548054103281793,-2.95345588051218,-2.9558419337146637,-2.976960753505173,1.4105089498319303,5.099880157457973,3.126339771283469,2.6677270030495217,4.009852215670697,5.069394341917831,0.1173691410615446,0.06284707452710293,0.5488887137567532,-0.4754752071664641,0.6957028234732803,0.6319130208141799,-0.8640858994906466,-0.24112849157245364,-2.2415833002635566,2.1261372307446607,-2.5843045729154994,-2.2904406328725315,0.5977725058334391,8.683169870418944,3.0173213915531996,2.104705816843804,5.156607067441037,8.49077973584339
6.776776776776777,0.2628408465124385,0.08810156632320029,0.5499687178723962,-0.49961411081981566,0.5528599491593418,0.4217796146510324,-2.9884636001471767,-2.99870607329418,-2.9491582543773047,-2.9581050928372585,-2.948617621295703,-2.9702023427141837,1.4016163129681263,5.0958955721142045,3.103269195575628,2.6885077327282145,3.9830298310126384,5.04494724727015,0.12327472155526406,0.14971670138698473,0.578707832368931,-0.45408001344227533,0.7468101845318773,0.7164009923795113,-0.9124390335938415,-0.5546047617999079,-2.3666456262881184,2.0248424118124717,-2.7728282043607635,-2.5916182222905775,0.5817738103022299,8.666371087146551,2.938533776141675,2.168657969968347,5.051022676640933,8.383250157692856
6.786786786786787,0.2768179557853716,0.13918481415983444,0.5809256379374714,-0.4726236439815662,0.5926072305922874,0.4722121754773989,-2.987201335590691,-2.9967695252567044,-2.9432168461034163,-2.9625372387785416,-2.940887054997138,-2.9626028524476418,1.392241902112334,5.08877695902354,3.0789594784648875,2.7082643886713926,3.954340139507318,5.017510093223325,0.12901626439091857,0.2363479971926995,0.6077182187846145,-0.4320586311911218,0.7968243985812068,0.7997458568040268,-0.9603318711747306,-0.8669960715997433,-2.4891071271776752,1.921570507698135,-2.957271698164675,-2.887560702890454,0.5650093882159775,8.635566874684585,2.8558097779844047,2.2297654333480743,4.938313383411483,8.26252361704551
6.796796796796797,0.29069836607740873,0.19018387080619337,0.6116308655943135,-0.44543995044430984,0.6320565941425972,0.5223519081031491,-2.9858825261486635,-2.993965613577613,-2.93698956148168,-2.9667462396619246,-2.932661668484938,-2.954174755172923,1.382390449681345,5.078538293403499,3.0534372210575564,2.7269776127622114,3.9238251924107432,4.98713822418926,0.1345862208188472,0.32260092310239175,0.6358812012975477,-0.4094400648266983,0.845675317332908,0.8818168806086505,-1.0077397516024433,-1.1776811291307752,-2.608857936511896,1.816410030747818,-3.137399885923571,-3.177688730939451,0.5475029562481986,8.590805781642132,2.7692982193188804,2.287924662579229,4.818719119524765,8.1288899032308
6.806806806806807,0.3044774596052154,0.24106590700564107,0.6420722607001852,-0.4180732361330114,0.671189558966528,0.5721676092410615,-2.984508917157453,-2.990298852703446,-2.9304851496022555,-2.9707263033186466,-2.923953586487706,-2.944931956248797,1.3720669321102832,5.065199759241142,3.0267300903465317,2.7446289538515294,3.89152933098032,4.953892701212525,0.13997728453602765,0.40833610092927863,0.6631596245767843,-0.3862543336419881,0.8932952518249458,0.962486395407246,-1.0546385889439591,-1.486041766781085,-2.72579504055318,1.7094536093905504,-3.312990639078606,-3.461440428078987,0.529279221509694,8.532171219738224,2.679153065099669,2.343036536318916,4.692490944275633,7.982671130288914
6.816816816816817,0.3181506733043105,0.2917981234708882,0.6722380212122738,-0.3905338884259284,0.7099881880785878,0.6216285010803287,-2.983082323549924,-2.9857752519469494,-2.923712715510299,-2.9744719333002494,-2.914775595614332,-2.934889777597214,1.3612765640168012,5.048787707481956,2.998866749775211,2.7612009082455056,3.8574990534902507,4.917840117521012,0.14518240142965186,0.4934151617357896,0.689517899297541,-0.3625324264619552,0.9396190799810687,1.0416301164502704,-1.1010048877513725,-1.7914650459526058,-2.839822434253449,1.600797838868317,-3.483835332795792,-3.738273268240789,0.5103638469887146,8.459781321016571,2.5855330515640986,2.3950065673769316,4.559890270875755,7.82422067370198
6.826826826826827,0.331713499320294,0.3423478082309422,0.702116688678349,-0.3628324707161912,0.7484351038924857,0.6707042828904018,-2.9816046274395074,-2.9804023181777777,-2.9166817028053216,-2.9779779378286175,-2.9051411145177517,-2.9240649385594146,1.3500247922153608,5.029334593156005,2.969876788359475,2.776676958633678,3.821782877871295,4.879052395542039,0.15019477897023614,0.5777010923410217,0.714922048031521,-0.33830625421502253,0.9845843463369729,1.1191274499358141,-1.1468157572133322,-2.0933453558537565,-2.950851253309594,1.4905431190917113,-3.649739256024617,-4.007665889654248,0.4907834161168614,8.37378866371779,2.4886013109649525,2.4437451071158733,4.42118807669258,7.653921991966683
6.836836836836837,0.3451614854442605,0.39268239387319176,0.7316971530032995,-0.33497971661827913,0.7865135022945977,0.719365181176942,-2.980077775657191,-2.974189055447219,-2.9094018760368714,-2.9812394384641996,-2.8950641634872767,-2.912475533993421,1.338317289598116,5.006878891548948,2.9397906486078513,2.791041611330425,3.7844312005167846,4.837606566176582,0.15500789524580524,0.6610585784268364,0.7393397473649075,-0.3136086004936695,1.028131353788728,1.1948617879611148,-1.1920489236429148,-2.391086496774136,-3.0587998822370253,1.3787934799964034,-3.8105219672252417,-4.269119823565347,0.4705653965188956,8.274379867185424,2.388524993773494,2.489167542495231,4.276664100778596,7.472187338482648
6.846846846846847,0.35849023549169046,0.4427695144808993,0.7609686564888496,-0.3069865238312268,0.8242071652318208,0.7675819982084416,-2.9785037772440566,-2.967145961533802,-2.9018833029330375,-2.984251878475746,-2.8845593335517514,-2.9001410096797597,1.3261599488991862,4.981464993620987,2.9086395534798553,2.804280431706679,3.7454961518007197,4.793584531206396,0.1596155076292731,0.7433543429353244,0.7627403662251845,-0.288473070181084,1.0702032472534613,1.2687207900455768,-1.2366827412776473,-2.684103738311194,-3.1635940385148444,1.2656563948213204,-3.9660175954922465,-4.522410101501407,0.4497381030044636,8.161775056899174,2.2854748896343438,2.53119448510855,4.126606032117635,7.280341667901155
6.856856856856857,0.3716954096242324,0.4925770620641542,0.789920797145911,-0.2788639476713667,0.8615004718009935,0.8153369346276381,-2.9768847009019805,-2.959285021407746,-2.894136336497707,-2.9870110308951223,-2.873641755175245,-2.887079091925264,1.3135588763593242,4.953143080972147,2.8764554326215683,2.816380077693214,3.7050314488552787,4.747067825405783,0.16401166107172044,0.8244574784648578,0.78509500041064,-0.2629340362272321,1.1107460891664585,1.3406143739050818,-1.2806962013718675,-2.9718258430656874,-3.265166832937126,1.1512425817684857,-4.116075087038979,-4.7675277482078116,0.4283306598594665,8.036227201449911,2.1796250483269475,2.569751951579354,3.9713086919775407,7.080107634425062
6.866866866866867,0.3847727246139202,0.5420732422809268,0.8185435312811359,-0.2506231942884059,0.8983784078322474,0.8626177023342034,-2.9752226724050725,-2.950619697623373,-2.8861715970118285,-2.989513006241096,-2.8623270666261735,-2.873306579468968,1.300520385308158,4.921968980746799,2.8432708481157487,2.8273283312415836,3.6630922461542936,4.698138530241275,0.168190696014848,0.9042397723937811,0.8063765033288272,-0.2370265846639798,1.1497089267725311,1.4104646866306632,-1.3240689395651373,-3.25369704643046,-3.363458806381857,1.0356657945481231,-4.260558397233439,-5.004022213797128,0.40637296249426846,7.898021323991443,2.071152401956674,2.60477153469982,3.8110732137050007,6.8712575616127936
6.876876876876877,0.3977179540494855,0.591226629244149,0.8468271753612737,-0.22227561357959813,0.9348265739637349,0.9093998351975484,-2.9735198719744065,-2.94116491765977,-2.8779999539731835,-2.991754259896326,-2.8506313820996265,-2.8588445112916987,1.2870509896813433,4.888004000963529,2.809118919981291,2.837114127634117,3.6197349844462003,4.64688720050494,0.17214725591645053,0.9825760234897115,0.8265595129623251,-0.21078645795496345,1.1870438512025945,1.4781770878512839,-1.3667812415142535,-3.5291789832552354,-3.458417943285383,0.9190426023531586,-4.399346628595794,-5.2313285520028785,0.38389563850527963,7.747473591415044,1.9602363895614303,2.636190564718497,3.6462062232283685,6.653207460619782
6.886886886886887,0.4105269284845571,0.6400062192108402,0.8747624071609169,-0.19383269181770915,0.9708311922100996,0.9556598133643393,-2.971778531618572,-2.9309370582411773,-2.869632508008306,-2.993731599122189,-2.838571259671301,-2.8437148804197014,1.2731573974900547,4.8513147468477955,2.774033251653579,2.845727582539945,3.5750172385747985,4.593407227898875,0.17587629438332206,1.0593443487984866,0.8456204750918187,-0.18424999678172763,1.2227060483586847,1.5436620331896176,-1.4088140467800585,-3.7977454975740272,-3.549999662181591,0.8014921598447984,-4.5323341153808485,-5.4491792842787845,0.3609300082057256,7.584976795246803,1.8470585852782904,2.6639522602082684,3.477019023448399,6.426476466751296
6.896896896896897,0.42319553552765105,0.6883819990799636,0.9023402662011183,-0.16530604400940277,1.0063791110318407,1.0013751456218585,-2.9700009324425247,-2.919953805001489,-2.8610805727892554,-2.9954421896965333,-2.826163669159796,-2.827940561208952,1.2588465042603212,4.811973060071156,2.738047855673351,2.8531600167200994,3.5289975647188565,4.5377945221410005,0.17937308190655515,1.1344274107819396,0.8635376628177464,-0.15745408037321634,1.2566538416620219,1.6068352753738322,-1.4501489509646817,-4.058643946326811,-3.638166783731947,0.683135967771932,-4.659430455570117,-5.6573376495965135,0.3375080446803125,7.412863081288812,1.7318023311686233,2.688005867972108,3.3038267855983037,6.191598057228859
6.906906906906907,0.4357197198739853,0.7363456628925593,0.9295521534881994,-0.13670740600157913,1.0414578089173345,1.0465243896352028,-2.968189401927198,-2.9082288535703853,-2.852355656986949,-2.996883562159918,-2.8134259599721307,-2.8115452516185235,1.2441253864597308,4.7700606137882,2.7011970798070934,2.8594039782911347,3.4817353475723936,4.48014721489394,0.18263321219473974,1.207750016091556,0.8802911924325318,-0.13043606549099476,1.288848726749041,1.6676179502512563,-1.4907682060977194,-4.311398991187275,-3.722889476737407,0.5640976248805032,-4.780560491287957,-5.855596543678075,0.3136623334174704,7.232721719709382,1.6146523757507865,2.708306791475315,3.126947750540623,5.949113436162975
6.916916916916917,0.44809548327926196,0.7838814599131028,0.9563898305638183,-0.10804862635405132,1.0760553964936976,1.09108716908882,-2.9663463111822805,-2.895777936376424,-2.8434694462916443,-2.9980536176564625,-2.800375829005241,-2.7945534150289104,1.2290012949290356,4.725658765953293,2.6635155338167467,2.8644532624634524,3.4332906479763547,4.420565362107405,0.1856526081010991,1.279226644409755,0.89586303570565,-0.10323372418752437,1.3192553982294017,1.7259366454671852,-1.5306547192737696,-4.556014585226762,-3.8041451826836123,0.44450257180585595,-4.895664238838862,-6.043778619452269,0.28942603157148916,7.043306412377568,1.495794519235723,2.724816707324485,2.946702442843389,5.699569812912941
6.926926926926927,0.46031888447568303,0.830963871130252,0.9828454178790351,-0.0793416579978142,1.1101606171869238,1.1350441877407609,-2.9644740721745335,-2.8826201700668483,-2.8344337855300457,-2.9989506333559675,-2.787031288673873,-2.7769902217825537,1.2134816483361317,4.678849110580456,2.625038017090705,2.8683029286776387,3.3837240514995433,4.359150645935936,0.18842752714111588,1.34875715147449,0.9102370286534672,-0.07588518045947355,1.3478417686478075,1.7817234520112752,-1.5697920495482904,-4.792316841667827,-3.881918519426023,0.32447782767417266,-5.00469676973043,-6.221736273006002,0.2648328269054421,6.844124191632844,1.3754152664047439,2.737503669348489,2.763412900341436,5.4435187042839885
6.936936936936937,0.47238603903057774,0.8775683144086869,1.0089113925067106,-0.05059854969894328,1.14376284645575,1.1783772404094905,-2.962575134933965,-2.868775671527123,-2.8252606609072677,-2.999573267444615,-2.773410635132749,-2.7588814906198698,1.1975740266698105,4.629716486840824,2.585799447341751,2.870949315069542,3.333096518452222,4.296006077362541,0.19095456659770452,1.416246147745748,0.9233988768749142,-0.04842884592228938,1.374578979817819,1.834915998906304,-1.608164403100652,-5.019995249362893,-3.9562011646735016,0.20415172016780048,-5.107628044202244,-6.3893515183805505,0.23991689646435077,6.63565677086865,1.2537014880083532,2.746342199874177,2.577401921741469,5.1815142676115045
6.946946946946947,0.48429311914813383,0.9236711716230459,1.0345805852080527,-0.02183143734895883,1.17685208962754,1.2210692209240936,-2.9606519847401467,-2.854265503892816,-2.815962182400638,-2.9999205636721915,-2.7595324167581894,-2.7402536301794815,1.1812861647905732,4.578348705187806,2.545834790570715,2.8723900502025193,3.2814692357997988,4.231235700623013,0.19323066821147325,1.481603132873262,0.9353361575425233,-0.02090335463616673,1.3994414067207097,1.885457471382877,-1.6457566266781853,-5.238766905097492,-4.026991719976451,0.08365360984123527,-5.204442698925305,-6.546535754995887,0.2147128650261685,6.4183984630576845,1.1308400915035648,2.7513133678283337,2.388992334674356,4.9141116714133375
6.956956956956957,0.4960363534148351,0.9692498128411886,1.059846176870569,0.006947464896792713,1.2094189783680749,1.2631041270792098,-2.9587071392908952,-2.8391116216709973,-2.806550566330997,-2.9999919554444654,-2.7454154029514592,-2.7211335807261405,1.1646259460556327,4.524836268520554,2.5051789924873678,2.8726240620133106,3.2289034714266904,4.164944300485746,0.19525312245408427,1.5447426134726285,0.9460383181462568,0.0066525027829825506,1.4224066541856737,1.9332966129486129,-1.6825541993379503,-5.448376951060254,-4.094295555967761,-0.03688639050099596,-5.29513979066553,-6.693229431883225,0.1892557633762948,6.192854511481983,1.0070177018831288,2.752404853338702,2.1985062864332576,4.641865509893989
6.966966966966967,0.5076120264893121,1.0142826175346442,1.0847016943359753,0.035725873610470193,1.2414547658205126,1.3044670626459918,-2.956743145855489,-2.823336815147472,-2.7970381181358013,-2.9997872694500805,-2.7310785533231257,-2.701548756264032,1.1476013960350586,4.469272089550964,2.4638669115723615,2.8716515839262233,3.1754604311818704,4.097237113398124,0.19701957238317086,1.6055842041742023,0.9554966720947381,0.03419984563087434,1.4434555465892436,1.9783877118211948,-1.7185432225061987,-5.648598896604568,-4.1581246396451945,-0.15733770052924,-5.379732497822488,-6.829401613264167,0.16358098644972507,5.959539420745898,0.8824203532827823,2.7496109985499424,2.0062645594664303,4.365328267165594
6.976976976976977,0.5190164787374317,1.0587489928059868,1.1091410056378759,0.06449144518987801,1.2729513204519454,1.3451442364997996,-2.9547625784145497,-2.806964654254184,-2.78743721536694,-2.999306728812064,-2.7165409873145014,-2.6815269871868472,1.130220676335789,4.4117512055254675,2.4219332539559324,2.8694741580988112,3.121201119117932,4.0282195434634405,0.1985280170777024,1.6640527119860598,0.9637043912850513,0.06169977002121961,1.4625721108316485,2.0206905722512274,-1.7537104083789288,-5.839234825955913,-4.218497344515484,-0.2775695603586996,-5.458247781858034,-6.955049450336247,0.1377242513824566,5.718975295641982,0.7572331919863089,2.7429328444152317,1.812585913516358,4.085048836609587
6.986986986986987,0.5302461058135342,1.1026293886344163,1.1331583146701443,0.09323178503988591,1.3039011186488771,1.3851229589341505,-2.952768034788643,-2.7900194320684744,-2.777760290934752,-2.998550955754842,-2.701821954309019,-2.661096463609221,1.112492078549995,4.352370491433729,2.37941251028076,2.866094635770894,3.0661862013148427,3.9579968841621627,0.19977681465308988,1.7200782040869547,0.9706564957581276,0.08911341608963771,1.4797435528658471,2.0601704713128783,-1.7880430666901717,-6.020115494026953,-4.275438244451138,-0.3974513208882797,-5.530726010717842,-7.070197564401724,0.11172155551181007,5.471690195192068,0.6316401913786223,2.7323781532698175,1.617786456116363,3.8015711003453987
6.996996996996997,0.5412973581888495,1.1459053101520011,1.15674815530801,0.12193445681304649,1.3342972361056398,1.4243916352386667,-2.9507621337576113,-2.7725261081125,-2.7680198166182834,-2.99752097377845,-2.686940804282977,-2.6402856795169187,1.0944240183439937,4.291228372812215,2.3363388947076613,2.861517174697645,3.010475873658115,3.886674046678621,0.2007646848557166,1.7735960592371522,0.9763498405619004,0.11640203535194667,1.4949602280712153,2.096798101787672,-1.8215290898778775,-6.1911003129829965,-4.32897789213736,-0.5168527356167658,-5.5972205464252625,-7.174897346717557,0.08560913436316575,5.218216508902145,0.5058238793280836,2.717961417040616,1.4221790429729708,3.5154325733037695
7.007007007007007,0.5521667406282087,1.1885593269737813,1.1799053850048031,0.1505869916848087,1.3641333380522127,1.4629397566263576,-2.948747512172587,-2.754510251617088,-2.7582282868603656,-2.9962182093324445,-2.6719169590416776,-2.6191233778655816,1.0760250297035912,4.228424539221857,2.292746286213946,2.855747233656444,2.9541297339189416,3.8143552956392885,0.20149071123693707,1.8245470030639745,0.9807830999488801,0.14352705807243282,1.508215605778219,2.1305495018094502,-1.854156936679992,-6.3520772326453425,-4.379152583005464,-0.6356442530310744,-5.657797299090731,-7.269226180643017,0.059423419657957055,4.959089361954696,0.3799650784087518,2.699703850994143,1.226072709572037,3.2271631159225365
7.017017017017017,0.5628508116162623,1.2305750796152537,1.202625177888186,0.179176897638269,1.3934036683700928,1.5007578886025328,-2.94672682206256,-2.7359979849096954,-2.7483982028646086,-2.9946444929828857,-2.656769884083446,-2.597638496749936,1.0573037593514012,4.164059659445942,2.2486681723251696,2.848791564026352,2.8972066584611036,3.7411439930120944,0.20195434290692696,1.8728771275445535,0.9839567490385521,0.17045016049697453,1.5195062282628475,2.1614059719763112,-1.8859156141966622,-6.502962518239627,-4.426004105567131,-0.7536973086503451,-5.712534249627197,-7.353286591820449,0.0332009973756584,4.694845055714936,0.25424265930326584,2.6776333729741806,1.0297721351625597,2.937283718996241
7.027027027027027,0.5733461827345232,1.271937283040561,1.2249030173804807,0.20769166873298292,1.4221030376468602,1.5378376568739662,-2.9447027277373437,-2.7170159270809204,-2.7385420570099326,-2.9928020600666043,-2.641519061130465,-2.5758601167571946,1.0382689613513056,4.09823509941726,2.2041375954118014,2.840658198448229,2.839764683876355,3.6671423508580983,0.20215539586908238,1.9185378950702796,0.9858730430780746,0.19713333180564963,1.5288316645402322,2.189353980668234,-1.9167946584571283,-6.643700429372501,-4.469579479076785,-0.8708846158052665,-5.761520943499335,-7.427205332244824,0.006978565899785849,4.426019549556003,0.12883330765764356,2.6517845681309407,0.8335771400825109,2.6463053637249345
7.037037037037037,0.5836495179906245,1.312631727394023,1.2467346883683983,0.23611879433202307,1.4502268102218066,1.5741717309026106,-2.9426779028886787,-2.6975911380783013,-2.7286723175967746,-2.990693550827833,-2.6261839613617863,-2.55381740960999,1.0189294919148222,4.031052643842889,2.159187101672982,2.831356436582803,2.7818608938264826,3.5924511935677534,0.2020940539359517,1.9614861275356648,0.9865359944371036,0.2235389406397361,1.5361944592955306,2.2143850583371707,-1.9467841135327077,-6.774262804467867,-4.509930679457227,-0.9870804542244684,-5.8048579578577915,-7.491132404158492,-0.019207105724595053,4.153146989613347,0.003911304588939402,2.6221986391930123,0.6377822172022007,2.354727959517689
7.047047047047047,0.5937575331012813,1.352645275976404,1.2681162689480783,0.26444576826114335,1.477770890276496,1.609753805213181,-2.940655027691191,-2.677751063369916,-2.7188014139376206,-2.9883220100331847,-2.6107840193802727,-2.531539588195627,0.9992943044237238,3.9626142224509366,2.113848692920165,2.820896827993285,2.72355131134667,3.5171697301542246,0.20177086922794935,2.0016839809484246,0.9859513474742496,0.24962980105876298,1.541600077297033,2.2364956815594788,-1.9758745092400645,-6.894648555199808,-4.54711435442907,-1.102160955500949,-5.842656344420931,-7.54524002975279,-0.04531921939689809,3.8767582896629165,-0.1203516790214536,2.5889233423841365,0.44267609807727126,2.0630393616245897
7.057057057057057,0.6036669947305295,1.3919658605355214,1.2890441217718704,0.29266009787369485,1.5047317070254196,1.6445785785683549,-2.93863678590482,-2.6575234793137024,-2.708941721803071,-2.9856908860618105,-2.595338607941624,-2.509055858069742,0.9793724446827888,3.893021641736787,2.0681537812639914,2.80929115218839,2.6648907968410787,3.4413953371162465,0.2011867622563341,2.039098906107495,0.984126551413651,0.2753692377845636,1.5450568436414218,2.255687147658984,-2.004056837481272,-7.004883075729907,-4.581191528786775,-1.2160043845142923,-5.875037050466858,-7.589721572663649,-0.07132098940840592,3.597379768889013,-0.24378677438410534,2.5520129091374564,0.2485413542180055,1.7717144701915117
7.067067067067067,0.6133747196848882,1.4305824739484088,1.309514885023731,0.3207493129947354,1.53110619906295,1.6786417311290363,-2.9366258619802905,-2.636936439361338,-2.6991055492331686,-2.9828040294684808,-2.5798670134700754,-2.4863953705137307,0.9591730464160908,3.8223763230369245,2.022133146798308,2.7965523958708762,2.6059329519779637,3.3652233523231208,0.20034302159214543,2.073703595941198,0.9810707313704636,0.3007211505910444,1.5465758801842804,2.271965440722472,-2.031322527270298,-7.105017571790313,-4.612227300759784,-1.3284914158874699,-5.902130320284996,-7.624790417224432,-0.09717568371158336,3.3155318508620297,-0.3662280928084769,2.51152795380945,0.05565403370344768,1.4812144118646415
7.077077077077077,0.6228775740671786,1.4684851603792937,1.329525463050466,0.34870097471766526,1.5568917979236563,1.7119398997203423,-2.934624938169133,-2.6160182212182317,-2.689305122722307,-2.979665691018197,-2.5643884123817995,-2.463587177216488,0.9387053270197198,3.750779047706951,1.9758168983658977,2.782694727445898,2.546730029668206,3.2887468803149567,0.1992413031229691,2.1054759201387667,0.9767946576637316,0.3256500777006687,1.5461710385103598,2.2853410898384565,-2.0576634184972633,-7.195128314847267,-4.6402905303938695,-1.439505404566745,-5.924075079417051,-7.65067881137756,-0.12284666499443198,3.0317278275938406,-0.487512889927018,2.4675353676453895,-0.13571666680830674,1.1919858046151006
7.087087087087087,0.632172472390804,1.5056650030040601,1.3490730166763227,0.37650268402664494,1.5820864109136688,1.7444706513264268,-2.932636691639675,-2.594797275073485,-2.679552573784632,-2.9762805191918202,-2.548921848233544,-2.4406601866422846,0.9179785835833127,3.678329710127069,1.9292344374811135,2.7677334688525232,2.487332850287933,3.212056609352599,0.1978836288995642,2.1343988477448783,0.9713107135541069,0.35012125805141253,1.5438588297977278,2.295829020394446,-2.083198983966277,-7.275315826737483,-4.66545352087951,-1.548932649626579,-5.941018303983327,-7.667636679056585,-0.14830683538804834,2.7464726920808857,-0.6074817162659301,2.420108199296873,-0.3253086947923549,0.9044601060098785
7.097097097097097,0.6412575276617339,1.542114109397693,1.3681549532286583,0.40414209021806313,1.6066884032712139,1.7762324549392436,-2.9306635397495153,-2.5733021730058367,-2.669859925905456,-2.972653557163057,-2.533486209710603,-2.4176431221378616,0.8969996416550295,3.6051270792036982,1.8824144254754172,2.751685064790711,2.4277907242831542,3.1352406404940036,0.19627219730939455,2.160460358418664,0.9646328615422916,0.37410069230120674,1.53965835192793,2.303448399268084,-2.1084644375912447,-7.345704000289487,-4.687791693740593,-1.6566626504121302,-5.953114377349337,-7.67593040773221,-0.1735707191568867,2.460262042280476,-0.7259785543524444,2.3693255222395493,-0.5128673995765496,0.6190530447301086
7.107107107107107,0.6501343437028537,1.5778255946864115,1.3867689163025148,0.43160689909436606,1.6306965797146866,1.8072246518876809,-2.9287071098247535,-2.551561559663508,-2.660239081882895,-2.9687902392479915,-2.5181002094648304,-2.3945644818232505,0.8757670833312359,3.5312685689801326,1.8353847539227433,2.734567049424853,2.36815138127193,3.0583843289175197,0.19440873962715405,2.1836533430858287,0.9567766083618658,0.39755520244059267,1.5335912141905896,2.3082224747433973,-2.133454371676841,-7.406439161526464,-4.707383258785541,-1.7627277481437034,-5.960524436337536,-7.6758416166668155,-0.1986271781282376,2.1735810590048033,-0.8428509426085355,2.3156072305168465,-0.6981457555115895,0.33616413472672946
7.117117117117117,0.6588004303321032,1.6127935625707854,1.404912775292024,0.4588924885363256,1.6541101654366717,1.8374474247743153,-2.9267698906805495,-2.529604104307675,-2.6507018115626026,-2.9646952092862664,-2.502782363810139,-2.3714525003023432,0.8542878424222601,3.456850018912878,1.7881725183926234,2.716395219983029,2.3084609057378582,2.9815701376578314,0.19229567722674715,2.2039754947350767,0.947758968797376,0.4204591954146571,1.525681459925696,2.3101784119753255,-2.157703463036114,-7.457689079093342,-4.724308879705731,-1.8672427750730094,-5.963415709132278,-7.667665911254261,-0.2234221834373855,1.8869035597561066,-0.957950086336524,2.2594350855502405,-0.88090455118828,0.0561762710161986
7.127127127127127,0.6672529148076529,1.6470130843301267,1.4225846147165369,0.4859959814428034,1.6769287866022224,1.866901765147316,-2.9248544489736052,-2.5074584543009606,-2.6412597399672384,-2.960372933605063,-2.487550973279703,-2.3483351122209615,0.8325698168039863,3.381965484313599,1.740803995570276,2.6971848116856534,2.2487636793874,2.9048775038673846,0.189935823041821,2.221429190127993,0.9375984284552288,0.44278913808724407,1.5159554874400736,2.3093471248137916,-2.1811672808949183,-7.499641926567989,-4.738651336186763,-1.970064546452079,-5.961960846960153,-7.6517116286266855,-0.24792010317138846,1.6006911300742672,-1.0711309561562814,2.2005775740766005,-1.0609125454444097,-0.2205445942520612
7.137137137137137,0.6754890276945352,1.680480175921851,1.439782723369313,0.512906177931766,1.6991524504093918,1.8955894400347855,-2.922963320581408,-2.4851531901139747,-2.631924335821082,-2.9558293679844625,-2.472424104046019,-2.3252399176920666,0.8106208297917311,3.306707037400005,1.69330462377427,2.676954488322327,2.1891023302231405,2.8283827176653054,0.18733231179789053,2.236021363205032,0.926314905611064,0.4645148025032777,1.5044419695264086,2.305763104783092,-2.2038533611551188,-7.532505203294846,-4.75049518338038,-2.070984582516587,-5.956337251556491,-7.628298579497084,-0.2720890974994532,1.3153923335201085,-1.1822523743058113,2.138753462587996,-1.237946591040128,-0.4936496971694453
7.147147147147147,0.6835061016512128,1.7131917732922957,1.4565055833164884,0.53961213090905,1.7207815247695974,1.9235129574681378,-2.9210990070529212,-2.4627167819145583,-2.6227069004690358,-2.951070779933242,-2.4574195702019668,-2.302194149599937,0.7884486283924724,3.2311645793427317,1.6456989868939922,2.655723658882519,2.1295176883652482,2.7521588135871626,0.18448859386265276,2.2477633709792464,0.9139297122529102,0.4856070252261429,1.4911717719037345,2.2994642479935825,-2.2257693968463883,-7.556504619330383,-4.759926409560336,-2.1699308783097706,-5.946726400354407,-7.597756790977314,-0.29589795416145925,1.0314420009815848,-1.2911770892645151,2.074071384442071,-1.4117917270127833,-0.7628076309204488
7.157157157157157,0.691301570199973,1.7451457060177304,1.4727518587738235,0.5661031623286041,1.7418167176647872,1.9506755311199422,-2.9192639721407607,-2.4401775477960364,-2.6136185571881465,-2.9461037336797142,-2.442554916898178,-2.2792246427875273,0.7660608819069186,3.155425663639637,1.59801080176105,2.633512428696506,2.0700487486344636,2.676275474602696,0.18140842883169514,2.256670852714173,0.9004655144345973,0.5060377531427586,1.476177870887514,2.2904916807406406,-2.2469232031200193,-7.571882950012139,-4.7670320927639835,-2.266836167961685,-5.9333131712485425,-7.560425254863588,-0.31931611432605145,0.7492605995696522,-1.3977718392045162,2.006643914439074,-1.5822412408428903,-1.0277044404508615
7.167167167167167,0.6988729664850588,1.7763406693959736,1.4885203848885418,0.5923688674883949,1.7622590562376597,1.9770810441800872,-2.917460638417659,-2.4175636136924847,-2.6046702408887135,-2.940935076609226,-2.427847404329266,-2.2563578051239515,0.7434651808825622,3.07957533109424,1.5502629089607796,2.6103415534178205,2.010732639891804,2.6007989486249286,0.17809587886113024,2.262763583182843,0.8859462920486156,0.5257800765662645,1.4594952705855586,2.278889584521093,-2.2673226821738126,-7.578898865553725,-4.771900057196802,-2.361637826073718,-5.916285168701876,-7.51665068562464,-0.34231369731048744,0.4692536809583885,-1.5019074048185317,1.9365868093123701,-1.7490967016770327,-1.2880436455634623
7.177177177177177,0.706217922022444,1.8067761951101589,1.5038101564532296,0.6183991188190658,1.7821098656703276,2.002734012592157,-2.9156913839798446,-2.3949028750208763,-2.5958726882010437,-2.935571925510224,-2.4133139925588813,-2.2336195904420517,0.7206690364179533,3.003695956621545,1.5024772670824353,2.5862323921384736,1.9516046011129047,2.525791977392994,0.17455530175841213,2.266065320801428,0.8703972981219139,0.5448082598356989,1.441160919902989,2.2647050211698008,-2.2869757881985677,-7.5778257409368734,-4.774618530150747,-2.454277946547805,-5.895832052875917,-7.466786292058174,-0.36486152419078266,0.19181140863412338,-1.6034586521116125,1.8640187570816416,-1.9121679659577353,-1.543546195303776
7.187187187187187,0.7133341654451429,1.8364526205868343,1.5186203165784742,0.6441840691618779,1.8013707479058672,2.027639547769574,-2.9139585392398226,-2.3722229600819036,-2.5872364279429694,-2.930021652656861,-2.3989713271710973,-2.2110354733293622,0.6976798798175258,2.9278671080524608,1.454674950399203,2.5612068597932396,1.8926979641585524,2.451313737572713,0.17079134384229575,2.2666036514237664,0.8538450177320668,0.5630977694007318,1.4212136296254438,2.2479877587892854,-2.30589049243509,-7.5689504512160966,-4.775275800162575,-2.5447034058358895,-5.872144873373571,-7.411190566303972,-0.3869311403325071,-0.08269183685614223,-1.7023045657806364,1.7890611255970121,-2.071273156907452,-1.7939503567243662
7.197197197197197,0.7202195212479189,1.8653710571706896,1.532950145350516,0.6697141545340877,1.8200435602660903,2.0518033189084095,-2.9122643838108893,-2.3495511952434454,-2.578771771962349,-2.9242918717557402,-2.3848357257333124,-2.1886304257494995,0.6745050625954291,2.8521654170576594,1.4068761499620637,2.5352873790086257,1.8340441431875079,2.377419793883405,0.16680893258258617,2.2644098285720755,0.8363171266348142,0.5806252993871907,1.3996939898347718,2.2287900991132568,-2.3240747484289557,-7.5525721571736995,-4.77395987711148,-2.6328659107015255,-5.845415409090464,-7.350226093620165,-0.4084948368741479,-0.35389777592254745,-1.7983282738391964,1.7118377110323415,-2.226238619401258,-2.0390115413153183
7.207207207207207,0.7268719085352225,1.893533357237879,1.546799048499786,0.6949800963815229,1.8381303940177296,2.0752315150108016,-2.9106111434855677,-2.3269145719229676,-2.570488806347959,-2.918390423783893,-2.3709231650536937,-2.166428895465063,0.6511518568259551,2.7766644622631977,1.3591001780846588,2.508496831550967,1.7756726306432278,2.3041620640267637,0.16261326903000048,2.2595186108647565,0.8178424496872381,0.5973687946466245,1.3766442878956888,2.2071667069111007,-2.3415364575684876,-7.529001086066131,-4.7707591588951885,-2.7187220306342113,-5.815835515578016,-7.284258386042538,-0.42952567119629137,-0.6214644728164131,-1.8914175224045309,1.6324744870667764,-2.3768988518393,-2.2785020725658853
7.217217217217217,0.733289339776143,1.9209420803690986,1.5601665504737692,0.7199729033196507,1.8556335529379737,2.0979308067297024,-2.9090009873100193,-2.3043397153777567,-2.5623973803418507,-2.912325362744601,-2.357249269214181,-2.1444547862275996,0.6276274558373012,2.701434664583863,1.311365456090288,2.4808585095264593,1.7176109997324926,2.2315887951638347,0.15820982004612388,2.2519680973845597,0.7984509099700589,0.6133074713004394,1.3521084272353863,2.1831744420048307,-2.358283434989307,-7.498557311989714,-4.7671180436232135,-2.8022332151018787,-5.783596481229239,-7.213654742758024,-0.449997486411017,-0.8850665052921585,-1.9821092769851916,1.551099355471944,-2.5230964167031544,-2.5122108982728975
7.227227227227227,0.7394699195700991,1.9476004587023956,1.573057871617134,0.7446838723659515,1.8725555319289389,2.119908308142199,-2.9074360247563473,-2.281852855304701,-2.5545036567880213,-2.9061049413670617,-2.343829298358208,-2.122731439695017,0.6039389752445876,2.626543194755896,1.2636623794135236,2.452396066483862,1.6598849133013012,2.159744551659236,0.15360431034309324,2.241799561709758,0.7781605822801272,0.6284218347962129,1.326131847120851,2.156872194433165,-2.3743233759268243,-7.461569540166721,-4.764557476459807,-2.883365795872365,-5.74888839350281,-7.138783139737768,-0.46988492990676445,-1.144395063249874,-2.071079422266351,1.4678418987974524,-2.6646818315390703,-2.739943251338076
7.237237237237237,0.745411843426939,1.9735123615840706,1.5854774941938679,0.7691045896678532,1.8888989957292912,2.1411715385550067,-2.905918302994572,-2.2594797982444685,-2.54681391456163,-2.89973759677524,-2.33067813821061,-2.1012816190320573,0.5800934543172447,2.5520538930089534,1.2159789200250266,2.4231334685680537,1.6025181390017056,2.088670213787703,0.14880271434228476,2.2290572853074853,0.7569878584732349,0.6426936955005886,1.2987614436209904,2.1283207232593235,-2.389663822596205,-7.418373899209669,-4.762136807400502,-2.9620909746746094,-5.711899516310666,-7.060011150889622,-0.4891634709847308,-1.3991579788309565,-2.157887847336333,1.3828331358203627,-2.8015134421627153,-2.9615202629013595
7.247247247247247,0.7511133965650385,1.9986822596340699,1.597424910961526,0.7932269307318884,1.9046667577697765,2.161728384441872,-2.904449804265953,-2.2372459017783557,-2.539337246968106,-2.8932319361505856,-2.317810290305651,-2.0801274941450902,0.556097857675094,2.4780272007777246,1.1683243051912913,2.393094945869756,1.545532570632419,2.018402987076861,0.14381124786091645,2.213788390962392,0.7349596243754958,0.6561061818596837,1.2700454919223982,2.097582499480185,-2.404312131676786,-7.3693127451737155,-4.758846458197738,-3.0383847965100443,-5.672815679604497,-6.977704902707842,-0.5078094176233359,-1.6490796906811909,-2.241974441733639,1.2962052803950996,-2.9334572799258396,-3.1767785317375257
7.257257257257257,0.7565729527309102,2.0231151883399954,1.608899741549659,0.8170430601610761,1.9198617592179117,2.181587061608633,-2.9030324433591908,-2.2151760504998297,-2.5320824673855786,-2.8865967224125066,-2.3052398628977215,-2.0592906284985153,0.5319590773066984,2.404520104316787,1.1207067186597066,2.362304944113398,1.4889482555261402,1.9489764219417005,0.13863635963511087,2.1960426768854395,0.7121034852653544,0.6686437511641541,1.2400335701490017,2.0647215534547687,-2.418275442475519,-7.314733480947936,-4.754789691937958,-3.11222810896345,-5.631842846926972,-6.892228064126044,-0.5257999324074776,-1.893901145317983,-2.3232692242968156,1.208091504308193,-3.0604024200879536,-3.385569653903289
7.267267267267267,0.7617889730437469,2.0468167112912328,1.619901721183176,0.8405454309088212,1.9344871236482435,2.2007560776775854,-2.9016680651909437,-2.193294633736868,-2.5250581010558517,-2.8798408599397125,-2.2929804989225584,-2.0387919674565063,0.5076839349028114,2.3315860900480363,1.0731333203677085,2.3307880768214386,1.4327829640873344,1.8804204432505138,0.1332847226875936,2.175872452117187,0.6884477279931772,0.6802921979619498,1.2087761742029197,2.029803327229869,-2.4315606458423673,-7.254987394271026,-4.7500676793773735,-3.1836065078941402,-5.591585688966575,-6.803940873009864,-0.5431130476595758,-2.133379638737253,-2.4017059510757406,1.1186257047094585,-3.1839120549664486,-3.5877597166600737
7.277277277277277,0.766760004868221,2.069792883161845,1.630430689621726,0.8637267830588473,1.948553476290621,2.2192441949785824,-2.900358442491977,-2.171625524995637,-2.518272377313388,-2.872973380354718,-2.2810390943681207,-2.018651828090685,0.48327918449704144,2.2592751114384884,1.0256102686221216,2.2985690780894914,1.377004598089372,1.8127613894490104,0.12776322554783207,2.1533323738076167,0.6640212840426168,0.6910386601673465,1.1762915870665904,1.9928945321002127,-2.444174353907364,-7.190428517388668,-4.744779256380383,-3.252510269922766,-5.554164904875805,-6.713199200467571,-0.5597276798090727,-2.367288601567182,-2.4772220196578516,1.0279422766555442,-3.305427651143411,-3.783228760715275
7.287287287287287,0.7714846807187681,2.0920502125477514,1.6404865803422406,0.8865801421418468,1.9620687233558591,2.2370603939300437,-2.8991052736001603,-2.1501920630908553,-2.5117332222425657,-2.86600342839288,-2.269424227602391,-1.9988898903915535,0.4587515154051665,2.1876335671773925,0.9781427446643975,2.2656727561022643,1.3215884714972281,1.7460220608587709,0.1220789633320566,2.128479286920647,0.6388536935655926,0.7008716229200187,1.1426014464523009,1.9540630117000335,-2.4561228707068565,-7.121412511101369,-4.739020689905985,-3.3189342721573922,-5.517819476143245,-6.620353653910541,-0.575623643036808,-2.595417331229683,-2.5497583707096787,0.9361758912653144,-3.423794429706966,-3.9718702148242784
7.297297297297297,0.7759617171984563,2.1135956247603778,1.6500694099908002,0.90909881700063,1.9750357698102219,2.254213836988729,-2.897910180361431,-2.1290170349233444,-2.50544825175309,-2.8589402478764843,-2.258148291846694,-1.9795251898191526,0.43410755545386115,2.116704290395418,0.9307349795349147,2.23212394751577,1.2665377417101278,1.680221776758109,0.11623922869023832,2.1013720668760913,0.6129750704147954,0.7097809202527382,1.107747154039424,1.9133776108825093,-2.467412163764223,-7.048295575680996,-4.732885452779556,-3.3828778996294915,-5.481248397981467,-6.525748719556788,-0.5907816622302313,-2.8175706746978904,-2.6192593875200956,0.8434612799489827,-3.5379973604462336,-4.153590306777474
7.307307307307307,0.7801899139754398,2.1344364246754464,1.6591792681289896,0.931276397216596,1.9874575864071047,2.2707138332427927,-2.8967747061397433,-2.1081226598608294,-2.4994247650631434,-2.851793167813416,-2.247223251533511,-1.9605761111264774,0.4093538744889658,2.0465265486452404,0.8833902831472894,2.1979474728263986,1.2118537688349367,1.6153764408476239,0.11025150262674667,2.0720714656053736,0.586416068189815,0.717757734630709,1.0717706684653894,1.8709080506033873,-2.4780478366872423,-6.971433390866309,-4.726464007459519,-3.444344940935224,-5.444629044530309,-6.429721944847671,-0.6051833852844934,-3.0335686655425036,-2.685672794318716,0.7499330251332239,-3.6479832716046943,-4.328307454759582
7.317317317317317,0.7841681527998592,2.1545802597318815,1.6678163072988736,0.9531067501113193,1.9993371905338222,2.2865698037183453,-2.8957003139369335,-2.08753057567397,-2.49366973857966,-2.844571588639006,-2.236660635534216,-1.9420603833875627,0.38449698815281524,1.9771360543420382,0.8361110754816712,2.163168092842392,1.1575361592370486,1.5514986146990966,0.10412344520105928,2.040639961459825,0.5592078473053116,0.7247945944295795,1.0347144559091999,1.8267248089854207,-2.4880351028421472,-6.891180086884461,-4.7198435989813134,-3.5033434725981607,-5.408134271405231,-6.332603161036502,-0.6188113947837337,-3.2432461190477113,-2.748949554126362,0.6557253578652009,-3.7537037864580256,-4.495951643017463
7.327327327327327,0.7878953965639282,2.174035083171999,1.6759807334296881,0.9745840173379441,2.0106776275278833,2.3017912474654034,-2.8946883846233553,-2.067261825975926,-2.48818982016495,-2.8372849686186674,-2.2264715309562897,-1.9239950761609714,0.3595433619195535,1.9085649853442503,0.7888989198043203,2.127810466367977,1.1035828124504476,1.4885975987848312,0.09786288611455982,2.007141613372186,0.5313820430821801,0.7308853694228052,0.9966214435112747,1.7808990087011358,-2.4973787601613964,-6.807887248186702,-4.7131080572348765,-3.5598857326900344,-5.371932088104209,-6.23471374601057,-0.6316492190956131,-3.4464521892379736,-2.809043766875206,0.5609719626378364,-3.855115039603099,-4.65646378570753
7.337337337337337,0.7913706884078042,2.1928091176102185,1.6836727966082505,0.9957026110779319,2.0214819524998178,2.316387708484882,-2.8937402152800376,-2.0473368491104473,-2.482991323778912,-2.8299428104279047,-2.2166665774801415,-1.9063965967185725,0.3344994153768114,1.8408420153393015,0.7417545578193113,2.091899109204954,1.0499899712870144,1.4266795206848708,0.0914778151891351,1.971641919633239,0.5029707348553576,0.7360252643522589,0.9575349756368655,1.7335023107730576,-2.506083167139634,-6.721902951334982,-4.70633760870998,-3.6139879842613283,-5.336185346341793,-6.136365927227203,-0.6436813429109192,-3.6430498917008123,-2.865912568515512,0.4658057897374519,-3.952177393251638,-4.809795082714544
7.347347347347347,0.7945931508737053,2.210910819013547,1.6908927822340294,1.0164572098594666,2.031753212697802,2.330368743554082,-2.892857017653067,-2.027775468430577,-2.4780802244860567,-2.822554647925299,-2.207255962205598,-1.8892806882689954,0.30937152674158286,1.7739923536858924,0.6946779466569732,2.0554583545709533,0.9967522749861475,1.365747430071574,0.08497637274296985,1.9342076816064042,0.4740064160848726,0.7402108106587901,0.9174987729757065,1.684606814852997,-2.514152220069759,-6.633570838232785,-4.699608697822789,-3.66567036914833,-5.301051444185404,-6.037862124475879,-0.6548932172586381,-3.832915596117161,-2.9195160318021323,0.37035887537415846,-4.044855154964722,-4.955906371140486
7.357357357357357,0.7975619851105813,2.2283488411730046,1.6976410025786846,1.036842754014533,2.041494430447525,2.3437438910039856,-2.892039916720803,-2.008596883907502,-2.473462153816718,-2.8151300331330273,-2.19824941497814,-1.8726624291050158,0.28416603759763703,1.7080377943536604,0.6476682976026389,2.0185123150278104,0.9438628152472666,1.3058014000747433,0.07836683986864185,1.8949068726639267,0.44452196544990946,0.7434398564518416,0.8765568944563907,1.6342849660054803,-2.5215893315677675,-6.543229225659999,-4.692993817917255,-3.7149567527342953,-5.266682045827032,-5.939494332027586,-0.6652712690251512,-4.015938492413838,-2.969817069427876,0.27476216981379054,-4.133116298222312,-5.094767476060952
7.367367367367367,0.8002764701315019,2.245132000741079,1.703917788768805,1.0568544407923288,2.050708586698962,2.356522640497672,-2.8912899493744764,-1.9898196650069468,-2.4691423954720038,-2.8076785234384536,-2.189656204165199,-1.8565562326043024,0.25888925784132727,1.642996773592599,0.6007241164684397,1.9810848460077042,0.8913131949896104,1.2468386346355862,0.0716576286183422,1.8538085125891104,0.4145506188991293,0.7457115547992065,0.8347537019402248,1.5826094679849099,-2.5283974104328237,-6.451210251847641,-4.686561352019389,-3.7618745602523944,-5.233222816786629,-5.841543539598419,-0.6748029100045008,-4.1920200344426775,-3.0167813401435346,0.1791453736889963,-4.2169321871772425,-5.226356564033679
7.377377377377377,0.802735962125771,2.261269242906201,1.7097234832094181,1.0764877191472368,2.059398605209938,2.368714403855213,-2.890608063212654,-1.9714617447686922,-2.465125881362299,-2.8002096690292997,-2.181485132853158,-1.8409758480134504,0.23354747082220512,1.5788844359583123,0.5538432455101586,1.9431995110187534,0.8390935896859727,1.1888535814641643,0.06485727210078397,1.8109825476500592,0.3841259426242131,0.7470263504195893,0.7921338276460355,1.5296532029617633,-2.5345788428859013,-6.3578390606179624,-4.6803754234073445,-3.806454605223948,-5.200813174310461,-5.744813824971125,-0.6834765455047385,-4.361073365063717,-3.0603771584747506,0.08363678262649188,-4.296277306894687,-5.351242767568948
7.387387387387387,0.804939893827605,2.2767696077710986,1.7150584324647378,1.095738284220097,2.0675673373946175,2.380329847280367,-2.8899951154499908,-1.9535404150234101,-2.461417187969483,-2.792733000573882,-2.1737445354362444,-1.8259325886095097,0.20814693866443237,1.5157127083149622,0.507022906790615,1.9048795486058234,0.787192811119531,1.1318273468483766,0.05797441449412321,1.7664997365117587,0.3532818069176529,0.7473859648617989,0.7487421442446355,1.475477480646192,-2.5401354752273146,-6.263433023415985,-4.674495756047296,-3.848730910629996,-5.169586052702655,-5.652182864133053,-0.6912815825331791,-4.523022726464546,-3.10057540861429,-0.011636859712744752,-4.371129000327365,-5.472442518009942
7.397397397397397,0.806887773943066,2.2916421974978705,1.719922980611459,1.1146020715319667,2.0752175478633315,2.391383935989068,-2.889451871940629,-1.9360723226798973,-2.4580205330233906,-2.7852580171568753,-2.1664422745690923,-1.8114311664243372,0.18269390775459124,1.4534903814354696,0.4602597468905932,1.866147841136271,0.7355983734156494,1.0756967673674065,0.05101780097899861,1.7204315421152334,0.3220523608701733,0.7467933802551701,0.7046237375493916,1.4200947941927955,-2.545068597951163,-6.168300999372789,-4.668977544934744,-3.888740523418221,-5.139667683306513,-5.564081424518491,-0.6982084375812931,-4.677802859492402,-3.137349463035349,-0.1065505001238165,-4.441467213223703,-5.5905545512586485
7.407407407407407,0.808579186636765,2.305896144278545,1.7243174630787887,1.133075250909938,2.082351900678464,2.401885467837822,-2.8889790063165615,-1.919073467015096,-2.454939772483539,-2.7777941744800643,-2.159585738455593,-1.7974832959973472,0.15719461438112584,1.3922231988180096,0.41354988286799754,1.8270268854743275,0.6842965612034848,1.020434325336495,0.04399626759559883,1.6728500296150137,0.2904720078578861,0.7452528217161769,0.6598238817176344,1.36355446660698,-2.5493789313511614,-6.072742633370169,-4.663871336371965,-3.926523322945357,-5.111177388836744,-5.478551753253477,-0.7042485440275268,-4.8253583957053365,-3.170675106337333,-0.20098090586069617,-4.507274248110811,-5.703451167784394
7.4174174174174174,0.8100137910796785,2.3195405791859542,1.7282422009882228,1.1511542201648965,2.088972946349429,2.4118422702630675,-2.8885770992412034,-1.9025591978988947,-2.4521783978176184,-2.770350873336543,-2.153181838447507,-1.7841011359707981,0.13165529051032376,1.3319139523389698,0.36688894936562894,1.7875387656018296,0.6332724997652641,0.9660160515865561,0.03691873102849758,1.623827770429441,0.2585753817643208,0.7427697384961971,0.6143880168664925,1.3059115876305454,-2.5530666126499026,-5.977047691918052,-4.659222918205058,-3.9621218239553997,-5.084227391753366,-5.395522977873462,-0.7093943591739171,-4.965643245763658,-3.200530464799373,-0.29480678617143496,-4.56853452843664,-5.810859523982252
7.4274274274274275,0.8111913210592628,2.332584601955857,1.7316974960049683,1.168835598541384,2.095083109588164,2.4212619739648886,-2.8882466377783818,-1.88654421488563,-2.449739533568849,-2.762937448365852,-2.147237006927365,-1.7712962635967058,0.1060821696834301,1.2725625843651958,0.3202721467677962,1.7477051272369821,0.5825102270342483,0.9124158473009902,0.029794178322847743,1.5734377524225482,0.22639732387791875,0.739350783954987,0.5683617289961802,1.2472209426033314,-2.556131184680452,-5.881495436514911,-4.655073220038728,-3.9955809746899575,-5.058922636362521,-5.315203391555691,-0.713639370929803,-5.0986199876913645,-3.226895942079752,-0.38790890542292544,-4.6252343738971256,-5.912810881736327
7.4374374374374375,0.8121115846528628,2.3450372517474354,1.7346836257117264,1.186116219959914,2.100684677844933,2.430151989301925,-2.8879880148768997,-1.8710425671044568,-2.4476259352048912,-2.7555631570965677,-2.1417571954513264,-1.7590796766752483,0.08048149301922364,1.214166295952285,0.27369429030579456,1.7075471544969254,0.531992767305554,0.8596055732771329,0.022631656535408436,1.5217532962013858,0.19397286040136286,0.7350037944436861,0.5217907321037873,1.187536995403592,-2.5585715861463396,-5.786354034033472,-4.651458223443058,-4.026947950721251,-5.03536062432887,-5.237792267928974,-0.7169781041532981,-5.2242592584321415,-3.2497541614612633,-0.4801701879076745,-4.6773617879135045,-6.009337959763954
7.4474474474474475,0.8127744639652454,2.356907478925608,1.7372008395144258,1.2029931260722435,2.1057797906426847,2.4385194836764725,-2.887801528970786,-1.8560676538813272,-2.4458399872416785,-2.7482371692819623,-2.1367478731288934,-1.7474617957855987,0.05485951530612602,1.156719660760922,0.22714986001217946,1.6670855486439642,0.4817022065271638,0.8075551412363461,0.01544026232378272,1.4688479774789618,0.1613371805053209,0.7297377671800586,0.4747208523612752,1.1269138763417907,-2.560386143482818,-5.691902733292132,-4.648408882163764,-4.056271945092959,-5.01363126328814,-5.163479664611614,-0.7194061266583702,-5.342564176348787,-3.2690899150028274,-0.5714758144598164,-4.7249062581633545,-6.1004744464463485
7.4574574574574575,0.8131799149309074,2.3682041710008175,1.7392493550883246,1.2194635591502017,2.110370429726656,2.44637135993371,-2.8876873836952925,-1.8416321577487538,-2.444383701636232,-2.7409685565333874,-2.1322140252177615,-1.7364524667540109,0.02922251116771579,1.10021428927977,0.18063305142363714,1.6263405089495189,0.4316197690415272,0.7562326070186421,0.008229131477182813,1.4147950544326413,0.12852561485576072,0.7235628371972433,0.42719801422263914,1.0654053748541155,-2.561572564339506,-5.600995354254103,-4.645951052347123,-4.083603955344643,-4.993816728256721,-5.092446242595919,-0.7209200548926427,-5.456481650995016,-3.284890119918023,-0.6617133110402236,-4.767858571005679,-6.18625452876708
7.4674674674674675,0.8133279671816303,2.3789416877616807,1.740829355371765,1.2355249548287037,2.114458410044413,2.453714235796857,-2.8876456877186643,-1.8277408038968779,-2.443258716443251,-2.7337662822552202,-2.128160151913491,-1.7260609633057133,0.003576781285315096,1.0445876216367158,0.134137826932157,1.5853317157041316,0.3817258956511534,0.7056042655087001,0.0010074283919980877,1.3596091055871697,0.09557361454099614,0.7164902534455195,0.3792682283171175,1.0030649368269344,-2.5621279327014377,-5.51596004314343,-4.64410543278964,-4.1089965679870915,-4.975991335547821,-5.024863100385808,-0.7215175592881287,-5.568696341400411,-3.297143782459364,-0.75077262948232,-4.806210640576939,-6.266712438820093
7.4774774774774775,0.8132187239795783,2.3891316844579285,1.7419409861137023,1.2511749347235823,2.118045371570054,2.460554424358109,-2.887676454689657,-1.814400670832994,-2.44246629473105,-2.7266391918842947,-2.124590267315247,-1.7162959898489931,-0.02207134133881948,0.989784658786408,0.08765796768410485,1.5440783153962239,0.3320003228844137,0.6556347471510585,-0.0062156645045615,1.3033096421923929,0.06251673032203973,0.7085323541245242,0.33097758097785557,0.9399456663692288,-2.56204870566228,-5.434887599677673,-4.642887515224338,-4.132503740983864,-4.96022142891993,-4.960891621803803,-0.721197369284133,-5.67722917062045,-3.3058419695457166,-0.8385462206196692,-4.8399553532700565,-6.341882019268688
7.4874874874874875,0.8128523622160497,2.398781531456838,1.7425843539799772,1.2664112989447898,2.121132771984839,2.4668979156433335,-2.8877796033007415,-1.8016234801815796,-2.4420073237531836,-2.7195960034359827,-2.121507898550442,-1.7071656843419083,-0.04771548509431011,0.9357810630846103,0.041187125926664785,1.502598908076827,0.2824221633404441,0.6062871159230384,-0.013430957379456022,1.2459508639331067,0.029390592127668497,0.6997025413210017,0.28237222524864797,0.8761003318365703,-2.5613307118607147,-5.356348003447195,-4.6423075446573066,-4.154180584783973,-4.946565277703213,-4.900683336402601,-0.7199592780186617,-5.780360782068151,-3.3109777883277443,-0.9249291000448139,-4.869086428242486,-6.411796309061167
7.4974974974974975,0.8122291324758208,2.4078983994587815,1.7427595252221713,1.2812320185254407,2.1237218802251174,2.4727503592667657,-2.887954957466888,-1.7894203804259745,-2.4418823143729496,-2.7126452983582694,-2.118916085042797,-1.6986776211942276,-0.0733492334681631,0.8825504645232009,-0.005281122299024373,1.4609115369220702,0.23296998699445956,0.5575229686444999,-0.020629263664094264,1.18758670361245,-0.003769111286123288,0.6900152550245279,0.23349837320523328,0.8115813758975338,-2.559969151587786,-5.280539878921211,-4.642370489770245,-4.1740831424370555,-4.9350729866726795,-4.844379791443018,-0.717804146681679,-5.878118579412416,-3.3125463738429115,-1.0098189067751662,-4.89359829453379,-6.4764871506309305
7.5075075075075075,0.8113493591668387,2.416489236863294,1.7424665249117037,1.2956352277869958,2.12581377090701,2.478117048190346,-2.888202246619783,-1.7778019485094103,-2.442091400738746,-2.705795512694435,-2.116817377910082,-1.690838814159518,-0.09896611875973123,0.8300645489920937,-0.05175322421888563,1.4190336800000092,0.18362190334699713,0.5093025355137688,-0.027801410766476617,1.1282708122932186,-0.036926652593911286,0.6794859465907681,0.18440228942214568,0.7464409294215367,-2.557958598569491,-5.207652932521462,-4.643076023408609,-4.192268169308591,-4.925786417462934,-4.792112434434479,-0.7147339085204252,-5.9705312162150435,-3.310544884868617,-1.0931159551260023,-4.913485985305935,-6.535984819733507
7.5175175175175175,0.8102134407148385,2.42456074811684,1.7417053367407083,1.3096192166607017,2.127409319635972,2.4830029036008208,-2.8885211061172846,-1.7667781917069012,-2.442634340209139,-2.699054928554254,-2.1152138394795954,-1.683655719174764,-0.12455961582190665,0.7782931485568053,-0.09823559724213965,1.3769822442432196,0.13435564430250896,0.4615847817689348,-0.03493825082166033,1.0680565491336702,-0.07004628615836786,0.6681310517187021,0.1351302854113207,0.6807308289559221,-2.5552930034264145,-5.137867759016636,-4.644418513177752,-4.208792912899995,-4.91873912134867,-4.744002505275709,-0.7107515724841873,-6.057628134740398,-3.3049725080377277,-1.17472328011376,-4.928745049653021,-6.590317678998375
7.5275275275275275,0.8088218498222897,2.4321193730656585,1.7404759033900632,1.3231824229851727,2.1285091992079685,2.4874124609163584,-2.888911077767893,-1.7563585497154928,-2.443510513527319,-2.6924316658929506,-2.1141070429112743,-1.6771342371074616,-0.15012313584534512,0.7272043335963652,-0.1447345758340558,1.334773561623633,0.0851486476643411,0.41432751038312404,-0.04203067147687075,1.0069969757618793,-0.10309226837044236,0.6559679630049071,0.08572871485451766,0.6145026375496974,-2.5519656988085897,-5.071355662918329,-4.646387022173281,-4.2237148932611746,-4.9139562832449535,-4.700160937082288,-0.7058612264928052,-6.139439121064662,-3.295830470236851,-1.2545466767330566,-4.939371482358274,-6.639511856200027
7.5375375375375375,0.8071751337908943,2.4391712673350563,1.7387781274638026,1.3363234247997222,2.1291138767077413,2.491349856933134,-2.889371610469939,-1.7465518969120541,-2.4447189252454917,-2.6859336745965154,-2.11349807192023,-1.6712797163728315,-0.17565002020245898,0.6767645066565384,-0.1912563584468099,1.2924233875212743,0.03597814113444185,0.36748746571123136,-0.049069606707402166,0.9451448550182616,-0.1360288781551016,0.6430150021344567,0.03624396944819211,0.5478076686716373,-2.547969406200071,-5.008278493857148,-4.648965319875831,-4.237091684470421,-4.911454676815302,-4.6606882648425305,-0.7000680403100681,-6.21599387788973,-3.2831220592636594,-1.3324947334699573,-4.945361671909026,-6.683590948179983
7.5475475475475475,0.8052739149066883,2.4457222837546326,1.7366118729879965,1.349040932652755,2.1292236115082526,2.4948188181211832,-2.8899020609651904,-1.737366544729702,-2.4462582044005745,-2.6795687268714317,-2.113387520592415,-1.6660969553865774,-0.20113353436786904,0.6269384978835094,-0.2378069546103487,1.2499469012738746,-0.013178773292922157,0.32102043801390423,-0.05604604765925449,0.8825526538822052,-0.16882043772507013,0.6292913917642673,-0.01327752482334069,0.4806970129615096,-2.543296244385802,-4.948788494931094,-4.652131903243317,-4.248980697639489,-4.911242630609645,-4.625674541104516,-0.6933782680006044,-6.287321616391537,-3.2668526526748423,-1.4084788604307619,-4.946712367011681,-6.722575751281081
7.5575575575575575,0.8031188908866258,2.451777954847104,1.733976967471023,1.3613337819441824,2.128838454174158,2.4978226500777083,-2.8905016947064803,-1.7288102441059725,-2.4481266054434347,-2.6733444099362784,-2.1137754932890536,-1.6615902048215063,-0.22656686193190445,0.5776896619131733,-0.2843921322855149,1.207358708889853,-0.062345034653538994,0.2748813687922221,-0.06295105351422108,0.8192725503857984,-0.20143133366410743,0.6148172271508578,-0.06278931117266234,0.41322156754488903,-2.5379377395685427,-4.893028163039354,-4.655860028037681,-4.259438965885785,-4.9133200051901955,-4.595199257964282,-0.6857992499455103,-6.3534506683580005,-3.2470297547125657,-1.4824133124800731,-4.943420661779939,-6.756484019085008
7.5675675675675675,0.8007108353853516,2.457343476396761,1.7308732045210258,1.3732009253204647,2.1279582462708424,2.500364228145064,-2.8911696868389605,-1.7208901879580463,-2.450322009424703,-2.6672681190122263,-2.11466160463747,-1.6577631696393,-0.2519430987235956,0.5289799761009398,-0.331017365582074,1.164672847902788,-0.11154353816159471,0.22902445687347817,-0.06977576237287832,0.7553564443054684,-0.2338260384200164,0.5996134475704721,-0.11224490543955565,0.3454320676344824,-2.531884837121222,-4.841130120243896,-4.660117750424938,-4.268522931699167,-4.917678181239228,-4.569331274697033,-0.6773394143893978,-6.4144081197963345,-3.223663041152472,-1.5542152077952451,-4.935483999700143,-6.785330248174937
7.5775775775775776,0.7980505985607084,2.462423692112016,1.7273003470151809,1.3846414251404717,2.1265826210792658,2.5024459891997104,-2.891905123294486,-1.7136130136426453,-2.4528419254410254,-2.6613470506089514,-2.1160449796078624,-1.6546190108717727,-0.2772552470594564,0.4807701399863685,-0.3776877829446728,1.1219027943413211,-0.16079705029396393,0.18340326519468392,-0.07651140215064545,0.6908559714108969,-0.2659691322857785,0.5837018075753775,-0.16159779965514764,0.2773791201339794,-2.525127914956281,-4.793216995237618,-4.664867978889745,-4.276288237113327,-4.924300058680249,-4.548128750450577,-0.6680082784886405,-6.470219467117353,-3.1967644118728114,-1.623804542254522,-4.922900196408709,-6.8091254925781595
7.587587587587588,0.7951391076963512,2.467023079395036,1.723258130814267,1.3956544460299445,2.124711005215581,2.504069924617593,-2.892707001998621,-1.7069848053606784,-2.455683492346381,-2.655588196102108,-2.1179242536775944,-1.6521603471290678,-0.30249621013413175,0.43301967589598256,-0.424408115910197,1.079061471784403,-0.210128123920959,0.137970828235829,-0.08314930148176,0.6258225210398558,-0.29782532594499755,0.5671048481259371,-0.21080146592821847,0.20911323895423906,-2.5176567984906644,-4.749401314040778,-4.670068536507419,-4.282789517076878,-4.933160066881227,-4.531639081501371,-0.6578164488280094,-6.520908296930969,-3.166348050900986,-1.6911042000851033,-4.905667481247253,-6.8278772074753
7.597597597597598,0.7919773678796885,2.4711457362301448,1.7187462690148654,1.4062392475418684,2.1223426211532104,2.5052375744206428,-2.8935742341896744,-1.7010110964692662,-2.4588434807338753,-2.649998335598134,-2.1202975730865044,-1.6503892558154196,-0.327658786568779,0.3856870305961628,-0.4711826485404169,1.0361612624679102,-0.25955901359488937,0.09267976005952137,-0.08968090062568067,0.5603072567576243,-0.3293594836551676,0.5498458676337338,-0.2598093608412788,0.14068488174608557,-2.509460777181051,-4.709785399097765,-4.67567223361468,-4.288080196403712,-4.94422418604495,-4.519898842658524,-0.6467756213701223,-6.566495990415422,-3.1324304936494585,-1.7560399612041735,-4.883784557490932,-6.841589122697004
7.607607607607608,0.7885664627332079,2.474795369201386,1.7137644567303818,1.4163951769396212,2.119476490643758,2.5059500226083533,-2.894505645849121,-1.6956968716664473,-2.462318295194108,-2.644584032081828,-2.123162595188701,-1.6493072740363435,-0.35273566513275134,0.33872967791604736,-0.5180151676342146,0.9932140204049493,-0.30911159110904607,0.047482362917340086,-0.09609776237005074,0.4943611398503579,-0.3605366471391809,0.5319488929466744,-0.3085749305426515,0.07214448774909389,-2.5005286226007186,-4.67446127600153,-4.681626950921338,-4.292212290666491,-4.957449979927654,-4.512933732490063,-0.6348985807996934,-6.607001453152311,-3.0950307010117193,-1.8185405056904358,-4.857250681075664,-6.850261146463043
7.617617617617618,0.784907555197095,2.477975282648522,1.7083123763909156,1.42612166211924,2.116111439031831,2.5062078936777463,-2.8954999792427074,-1.691046569016648,-2.4661039768569415,-2.639351625841895,-2.1265164889082415,-1.6489153991843715,-0.37771941965387845,0.2921042222678039,-0.5649089138241273,0.9502310864785911,-0.3588072614412888,0.002330736386046674,-0.10239158292397282,0.42803495539321373,-0.3913220602519988,0.513438650302594,-0.3570516167186694,0.003542516451530197,-2.490930398081698,-4.643510587135278,-4.68787573310156,-4.2952362113822815,-4.972786640061848,-4.5107585221369,-0.6222202324149366,-6.642440871249736,-3.0541701399462795,-1.8785374158266883,-4.826065757579647,-6.85388929975273
7.627627627627628,0.7810017514076282,2.480688368969653,1.702389703550869,1.4354182046866515,2.1122461004575412,2.506011350334382,-2.89655593149834,-1.6870640817878508,-2.4701962062241094,-2.634307229169398,-2.1303559353079735,-1.6492140891937739,-0.4026041415708234,0.2457665029984242,-0.6118665336622738,0.9072233054623611,-0.4086668791983723,-0.04282311300131655,-0.10855462387985929,0.361379340626139,-0.4216811944854527,0.4943405362734674,-0.4051928636273291,-0.06507051324695672,-2.4811991936750175,-4.617004511587913,-4.694356892899325,-4.297200575825336,-4.9901750416938455,-4.513377007573422,-0.6088925517897472,-6.672827494506766,-3.0098728701351796,-1.9359651761545287,-4.790230457145444,-6.852465681629625
7.637637637637638,0.7768492850807456,2.482937100077662,1.6959961131920276,1.4442843732051829,2.107878923939099,2.5053600923964816,-2.897672374211677,-1.6837527600743316,-2.474590306300729,-2.629456721323877,-2.134677128282717,-1.65020326245802,-0.4273930771849098,0.19967169951329117,-0.6588900328010908,0.8642010449205263,-0.45871066567940383,-0.08802716166347126,-0.11458162400084464,0.2944448153630483,-0.45157977536982014,0.47468058871791874,-0.4529521263712309,-0.13364398368119498,-2.4713464441632453,-4.595003690771603,-4.7010041257785,-4.2981547297838745,-5.009547811676935,-4.520781965269949,-0.5949286387826769,-6.698171447304645,-2.962165636264295,-1.990762434466344,-4.74974634695743,-6.84597846577862
7.647647647647648,0.7724509146873202,2.484723520016783,1.689131286508708,1.4527198082025543,2.1030081803265763,2.5042533568936327,-2.8988479753858636,-1.681115412181866,-2.479281246034309,-2.6248057373558016,-2.1394757753897338,-1.651882297407104,-0.4520805468593768,0.15377443711711086,-0.705980730374556,0.8211741617229442,-0.508958126679392,-0.13332925845216634,-0.12046510713877172,0.2272818141535736,-0.48098380982607924,0.45448543248034745,-0.5002828805834337,-0.20212713918847058,-2.4608267505683976,-4.577558159245988,-4.707746635138953,-4.299082270141724,-5.030829408591266,-4.532955111308379,-0.5802010297477764,-6.718479567842288,-2.9110779654319963,-2.043320590730797,-4.704616040819797,-6.8344119284458
7.657657657657658,0.7678076080996339,2.486049238744724,1.6817949181604148,1.4607279197136835,2.0976319701165314,2.50268991936097,-2.900081287989066,-1.6791543057553637,-2.484263644070372,-2.620357598605376,-2.1447470988312443,-1.6542500317451951,-0.47665887799708995,0.10802889352238051,-0.7531392146857545,0.7781333318045759,-0.5594279711567064,-0.17877701374171703,-0.12619726023203134,0.15994071991075026,-0.5098596145176079,0.433773269584169,-0.5471386336949505,-0.2704690473137435,-2.4495413323206954,-4.5647072803341535,-4.714509268112316,-4.300909634519272,-5.0539362153885605,-4.549867064100737,-0.5647027409347549,-6.733755276267143,-2.856642269155138,-2.0940554320338656,-4.6548433653101995,-6.817746507905499
7.667667667667668,0.7629203975583361,2.4869154270850014,1.6739867239763184,1.4683109175212965,2.0917482321157763,2.5006680963291497,-2.9013707910209323,-1.6778711686320333,-2.4895317728342077,-2.6161160237053265,-2.1504858366054225,-1.657304761352464,-0.5011204133723036,0.06238890597928999,-0.8003653003067346,0.7350698647355715,-0.6101380308913752,-0.2244176881638928,-0.1317704673176457,0.09247189871278999,-0.5381738452446005,0.4125624008079978,-0.5934729379470013,-0.33861856076816016,-2.437491548058052,-4.556479686199214,-4.721212661940079,-4.3029371793152364,-5.078776644883728,-4.5714773109581515,-0.5484539022552379,-6.743998472185977,-2.7988939494051905,-2.1426248364690004,-4.600433541913983,-6.795958895510523
7.677677677677678,0.7577903805823247,2.4873228128533933,1.6657064490947286,1.475467884947934,2.0853547529411642,2.4981857490098167,-2.9027148911143335,-1.6772671894063518,-2.495079562948691,-2.6120862390984088,-2.156686243843943,-1.6610442388582731,-0.5254575075878417,0.016808078983857746,-0.8476579866965668,0.6919884433297965,-0.6611051812644887,-0.2702980810281665,-0.1371773183352393,0.02492573548260261,-0.5658935274186127,0.39087787746266756,-0.63923940530484,-0.40652428045709726,-2.424678416273025,-4.552893222136822,-4.727773400922359,-4.304525348725342,-5.105251258436404,-4.59773417885506,-0.5314755133024702,-6.749205461973388,-2.737871508070036,-2.188670392323651,-4.541393384474155,-6.769022158311813
7.687687687687688,0.7524187209132603,2.4872716781617084,1.656953876519607,1.4821979819500193,2.0784491773407723,2.495240288175688,-2.904111924223867,-1.6773430176963324,-2.5009006079983758,-2.608273210824221,-2.1633420943557375,-1.6654656718962741,-0.5496625238082,-0.0287601074769026,-0.8950154184433182,0.6488931810774066,-0.7123452632925044,-0.31646441847130136,-0.14241061773411157,-0.042647329755145666,-0.592986087648405,0.36874517573645327,-0.6843917244229603,-0.47413451989352173,-2.4111026432984275,-4.553954894928619,-4.734104183911846,-4.305729732207631,-5.13325289818259,-4.628574809831406,-0.5137894234397224,-6.749368916230159,-2.6736166592044626,-2.2321509830387534,-4.47773151122281,-6.736905893164341
7.697697697697698,0.7468066494923915,2.4867618579013904,1.6477288360750562,1.4885004389898138,2.071029019320412,2.4918286802336693,-2.905560157400626,-1.678098764103837,-2.5069881696503358,-2.604681639495916,-2.170446682398057,-1.6705657210552745,-0.5737278307769994,-0.07436218918288136,-0.9424348472353424,0.6057876478902042,-0.7638730070539299,-0.36296224138515154,-0.1474633928785771,-0.11019676534282594,-0.619419386461745,0.34619017009452435,-0.7288836798037951,-0.5413972713112382,-2.3967646521034105,-4.5596608251926085,-4.74011400230939,-4.306603281673933,-5.162666833190173,-4.663925141570003,-0.4954183113954054,-6.744477857676425,-2.6061744433994356,-2.2730281257776177,-4.40945857059085,-6.699576412162006
7.707707707707708,0.7409554654672557,2.485792739408841,1.6380312137375959,1.49437455118121,2.0630916740578384,2.4879474544887743,-2.907057790652639,-1.6795339998649297,-2.5133351831423796,-2.6013159555851644,-2.177992824697369,-1.6763404975430345,-0.5976458001265866,-0.1200446084817596,-0.9899125956667294,0.5626748971600105,-0.8157019566496649,-0.4098362931774075,-0.1523289022465321,-0.17767191149040937,-0.6451617521809262,0.3232391071523168,-0.7726691732836379,-0.608260173790659,-2.3816646118347258,-4.569996203759652,-4.745708328497905,-4.3071961838864965,-5.193370919920987,-4.703699893780961,-0.4763856643438995,-6.7345176796984445,-2.535593343569552,-2.3112659244851415,-4.336587479924148,-6.65699695917159
7.717717717717718,0.7348665372257459,2.484363263313669,1.6278609613249666,1.4998196727239774,2.054634430585497,2.4835927115958447,-2.9086029588903743,-1.6816477561895822,-2.5199342631493695,-2.5981803150109,-2.1859728627438653,-1.6827855605834032,-0.6214088039869038,-0.16585360467356505,-1.0374440229810462,0.5195574940586428,-0.8678443968421378,-0.4571304074268124,-0.15700064341599249,-0.24502194411556752,-0.6701820159626369,0.29991858001474175,-0.8157022479704448,-0.6746704837070657,-2.3658024680363177,-4.584935252198349,-4.7507893146298485,-4.307555740052496,-5.225235777387319,-4.747802561115435,-0.4567157564507083,-6.719470195698904,-2.461925401430058,-2.3468310239581385,-4.259133676167018,-6.609127957157977
7.727727727727728,0.7285413034549391,2.4824719255704593,1.6172181065190951,1.5048352116402794,2.045654485221045,2.4787601331952684,-2.9101937339565866,-1.6844385232932946,-2.526777710038379,-2.595278595027431,-2.1943786653845825,-1.689895914570414,-0.6450092129000865,-0.21183510402126604,-1.0850234928565161,0.47643754500680735,-0.9203112815222838,-0.5048873955020408,-0.16147236083413385,-0.3121958393322292,-0.6944495480053517,0.27625550306907076,-0.857937114748443,-0.7405750478078357,-2.349177973479158,-4.60444118770541,-4.755256001658488,-4.307726252737119,-5.2581249773905085,-4.796125413419482,-0.4364336268603628,-6.699313719333098,-2.3852263339077098,-2.379692565324749,-4.177115377506986,-6.555927285914542
7.737737737737738,0.7219812742219986,2.480116780673977,1.606102763199821,1.5094206248264583,2.036148955723279,2.4734449927280036,-2.91182812673976,-1.6879042491265166,-2.533857516523354,-2.5926143904075873,-2.2032016317411807,-1.6976660060061184,-0.6684393940465466,-0.2580346094324321,-1.1326443433345694,0.4333167282380799,-0.9731121641572631,-0.5531489342219972,-0.1657380533631469,-0.3791423388970109,-0.7179342949197483,0.2522770872154475,-0.899328181454068,-0.8059202792208704,-2.331790719531206,-4.628466192673017,-4.759004538477669,-4.307748920203455,-5.291895250224485,-4.848549504223765,-0.4155650571054448,-6.674023175643894,-2.3055556487065445,-2.409822143311109,-4.090553854909572,-6.497350589731624
7.747747747747748,0.7151880320743943,2.4772954460570675,1.5945151420649197,1.5135754134322574,2.0261148961494237,2.4676421674242786,-2.913504089370316,-1.6920423378110003,-2.5411653747298084,-2.5901910099167145,-2.2124326944794066,-1.706089720252018,-0.6916917097875981,-0.3044970898605657,-1.1802988589922052,0.3901963253831146,-1.0262551303756269,-0.6019554536446586,-0.16979198159700562,-0.44580991692269756,-0.7406068182497271,0.22801081551529484,-0.9398300848167028,-0.8706521366913517,-2.313640167996539,-4.656951389336802,-4.761928411004597,-4.3076617382765505,-5.326396706216499,-4.9049446884442816,-0.39413654791539265,-6.643570243035249,-2.222976758226821,-2.43719376565217,-3.9994737124068678,-6.4333516144510625
7.757757757757758,0.7081632331566052,2.4740051076698055,1.582455561510963,1.5172991185787943,2.0155493123880865,2.4613461514592627,-2.915219517498671,-1.6968496477955004,-2.548692683679816,-2.5880114730734896,-2.2220623234580783,-1.7151603781269773,-0.7147585165289598,-0.3512668694792149,-1.2279782454567836,0.34707725399830913,-1.079746732850286,-0.6513460250817426,-0.17362867494303463,-0.5121467481669858,-0.7624383341234884,0.2034844192344231,-0.9793977252459973,-0.9347161073380087,-2.294725683351153,-4.689826820002606,-4.764058684417947,-4.307499409818432,-5.361473073462889,-4.965169650346006,-0.37217529540401983,-6.607923525954284,-2.137627342024068,-2.461783814981281,-3.903903174942066,-6.3638825732688815
7.767767767767768,0.7009086083404084,2.4702425267376986,1.5699240005983797,1.520591317425752,2.004449178340427,2.4545510702678905,-2.9169722526541646,-1.7023224897464495,-2.5564308385608987,-2.5860785071937427,-2.2320805297861424,-1.724870732387431,-0.7376321639087422,-0.3983875166874446,-1.2756754092308027,0.30396010096232523,-1.1335919286431522,-0.7013582494473815,-0.17724293846195094,-0.5781006782030635,-0.7834021604323911,0.17872585425440832,-1.0179863045352626,-0.998057193213251,-2.275046565301672,-4.727011433439159,-4.766318873949842,-4.307293261891704,-5.396961952095147,-5.029071942891015,-0.3497091666151704,-6.567048758075295,-2.0500689371615053,-2.4835710135096427,-3.8038743825104504,-6.288894540557898
7.777777777777778,0.6934259643657958,2.466004047695985,1.5569172302530876,1.5234516195973866,1.9928114527204104,2.447250696009752,-2.918760084683797,-1.7084566241924368,-2.564372971730332,-2.584394544713732,-2.24247687031692,-1.7352129641285488,-0.760304994312777,-0.44590173301153035,-1.3234000447350587,0.2608451566631399,-1.1877940191785172,-0.7520281460605416,-0.18062985945985485,-0.6436191957761007,-0.8034807552878829,0.15376327782281865,-1.0555513665374978,-1.0606199019437723,-2.254602081592246,-4.768413078112513,-4.768596790820496,-4.307071170680388,-5.432695085386364,-5.096488039657331,-0.32676667440672524,-6.520909035702157,-1.960297131024383,-2.5025363907822777,-3.699423689279584,-6.208337872889636
7.787787787787788,0.6857171849895047,2.4612856072962015,1.5434343753020507,1.5258796639760657,1.9806330964431909,2.439438464173631,-2.9205807542696145,-1.7152472589444847,-2.5725105109864894,-2.582961720789584,-2.253240452609055,-1.746178679147754,-0.7827693427193978,-0.49385124197498237,-1.3711428124504323,0.21773244989765284,-1.2423545930152515,-0.8033900420331138,-0.18378481382544895,-0.7086494076465502,-0.822647348240687,0.12862502561011852,-1.0920488408571762,-1.12234824171955,-2.233391500983629,-4.8139285030248935,-4.769669315562936,-4.306857494229558,-5.468498647974542,-5.167243400572872,-0.30337695165393797,-6.469465081029249,-1.8677782129932083,-2.518663254772088,-3.5905919663145767,-6.12216265633969
7.797797797797798,0.6777842321381035,2.4560827448803026,1.5294753528171194,1.5278751158711672,1.9679110905689439,2.431107491309799,-2.922431955523509,-1.7226890463171927,-2.580834195589664,-2.581781871169923,-2.2643599403839816,-1.7577589043146322,-0.8050175368750118,-0.5422766780170337,-1.4188889199215038,0.17462178340529091,-1.29727347159042,-0.8554764623883268,-0.18670347210557936,-0.7731380162171267,-0.8408737125049641,0.10333958903859268,-1.1274350895868386,-1.1831857208895118,-2.2114141263278597,-4.863443367001544,-4.769217769163063,-4.306673013058179,-5.504193551440366,-5.241152552759779,-0.27956972475423747,-6.412675534817524,-1.7724867911786504,-2.531937166547058,-3.477424906480337,-6.030319179061934
7.807807807807808,0.6696291470625262,2.450390613816624,1.5150402021940907,1.5294376645702905,1.9546424547676402,2.422250593876581,-2.9243113386580974,-1.7307760801788858,-2.589334506342448,-2.5808565303390605,-2.275823559509817,-1.7699440839937721,-0.8270418978010367,-0.5912174755485868,-1.466622647668912,0.13151276995654818,-1.3525486581091528,-0.9083180210673435,-0.18938180531202026,-0.8370313002354896,-0.8581325692853047,0.07793559284641366,-1.1616669571030287,-1.2430753524114806,-2.1886693276608327,-4.916832257347888,-4.767148998056243,-4.306534878692946,-5.5396766471614995,-5.318019187828561,-0.25537528641671514,-6.35049727795942,-1.674519590921797,-2.5423459187188926,-3.3600313045269132,-5.932758428016591
7.817817817817818,0.6612540514909211,2.4442039940909295,1.5001290961915321,1.5305670212788087,1.9408240649760606,2.4128603081860205,-2.9262165127322417,-1.7395018928618464,-2.5980016733558076,-2.5801869299284723,-2.287619275318732,-1.782724076569468,-0.8488347406319854,-0.6407117582442187,-1.5143273383010083,0.0884048689169437,-1.4081779089710305,-0.9619433129955052,-0.19181609045226033,-0.9002750988589568,-0.8743976282391343,0.05244177284802427,-1.1947029835713614,-1.3019596633923465,-2.1651565752344553,-4.97395871887371,-4.763368910807969,-4.306456570165919,-5.575845352332749,-5.397636276995698,-0.23082446772103005,-6.2828857813206085,-1.5739773931950083,-2.5498795178539635,-3.2392056957637934,-5.829432608632338
7.827827827827828,0.6526611487766397,2.4375173060446143,1.4847423520788796,1.5312629174529038,1.9264499685762395,2.4029289114316237,-2.928145048469689,-1.7488594519666256,-2.606825684226561,-2.5797739973946596,-2.299737054224375,-1.7960881511234446,-0.8703883757837084,-0.6907962286791917,-1.5619853886260284,0.045297423206479746,-1.4641771936913899,-1.0163788073935838,-0.19400291577690576,-0.9628147993610272,-0.8896436282081276,0.02688695385033833,-1.2265159199811828,-1.3597807099416575,-2.1408754724095544,-5.034675294349263,-4.757782780423909,-4.3064478585130574,-5.612634257082732,-5.47978620542667,-0.2059486094318963,-6.209795483157002,-1.470965058044733,-2.554530170998955,-3.1149744842201628,-5.720295686077563
7.837837837837838,0.6438527250381827,2.4303246252509045,1.4688804428678215,1.531525103530313,1.9115156129026056,2.3924484437791995,-2.930094481149184,-1.7588411570972093,-2.6157962926345073,-2.5796183549619243,-2.3121652323373376,-1.8100249843188592,-0.8916951104499945,-0.7415060584313911,-1.6095782448160012,0.0021896965743399615,-1.520542959162877,-1.0716487425335766,-0.19593918573618216,-1.02459532875199,-0.9038463781499396,0.0013000276828800438,-1.2570648351073006,-1.4164800975480534,-2.115825788329893,-5.0988235775215145,-4.750295551506156,-4.3065147793064344,-5.648596537508169,-5.564240927222897,-0.18077953255701118,-6.1311801933140515,-1.3655915408116357,-2.556292276445279,-2.98641428423727,-5.6053039467064
7.847847847847848,0.6348311502878922,2.422619698518541,1.4525440086002979,1.5313533480620927,1.8960173791573212,2.381410731499743,-2.9320623135643196,-1.7694388365665352,-2.6249030273667975,-2.5797203188289655,-2.324890986247184,-1.824522657545765,-0.9127472504249475,-0.7928747787797223,-1.6570864006681936,-0.04091908889174714,-1.577262209457319,-1.127775022152801,-0.197622125637907,-1.0855611495775246,-0.9169827981943465,-0.02429006870111869,-1.2863039937396867,-1.471999007173017,-2.0900074902979853,-5.166234279876136,-4.74081215169646,-4.306659613248735,-5.683167927269125,-5.650762142480204,-0.15534950813829518,-6.046993523321042,-1.2579699004144302,-2.5551624188272233,-2.8533324150372152,-5.48441657813575
7.857857857857858,0.6255988795461804,2.4143959610109738,1.4357338676657858,1.530747437247805,1.8799517610844383,2.36980741112106,-2.934046019051263,-1.7806437441144418,-2.6341352017763713,-2.58007989863866,-2.3379010620630463,-1.839568654384962,-0.9335371022477519,-0.8449341721426249,-1.7044893990041186,-0.08402971510231136,-1.6343200948439405,-1.1847771137544014,-0.1990492859992111,-1.1456562601498086,-0.9290309607408191,-0.04985437509644373,-1.3141886071801177,-1.5262782272404607,-2.0634207757722365,-5.23672731238085,-4.7292378068161725,-4.306880874853833,-5.716161482001539,-5.739101497844494,-0.1296912262680312,-5.957189341395797,-1.1482172990016295,-2.5511393686190353,-2.715826884599011,-5.357596266297264
7.867867867867868,0.6161584539380798,2.405646554467528,1.418451028119946,1.529707174875589,1.8633153849757393,2.3576299545725083,-2.936043044582391,-1.7924465556826266,-2.643481923680483,-2.5806967972108126,-2.3511817828727564,-1.8551498584487542,-0.9540569756656329,-0.8977141644129726,-1.751765836240089,-0.12714293023016218,-1.6916998767646572,-1.2426719490365745,-0.2002185465842139,-1.2048241994553184,-0.9399701315076925,-0.075363929934733,-1.3406749023402673,-1.5792581916834725,-2.036066103905732,-5.310111883488958,-4.71547835908018,-4.307173309234594,-5.747387004768257,-5.829000811976449,-0.10383776432388103,-5.861722251275971,-1.036454992296143,-2.5442240860672083,-2.5740027154249105,-5.224809807693944
7.877877877877878,0.6065125017689097,2.3963643465113282,1.4006966989761405,1.528232382667683,1.8461050300283364,2.3448696952947365,-2.9380508139237516,-1.8048373662935218,-2.652932105704431,-2.5815704105381005,-2.3647190569080454,-1.8712525516584793,-0.9742991864100289,-0.9512427183586201,-1.798893370156875,-0.17025941098288377,-1.749382897742204,-1.3014738267068828,-0.20112812011980932,-1.2630080569721502,-0.9497808104364376,-0.10078979223492636,-1.3657201930745102,-1.6308790241912905,-2.0079442265463427,-5.386186614716912,-4.699440587729114,-4.3075278970143005,-5.776651547166182,-5.920192327316499,-0.07782255441890484,-5.760548093690161,-0.9228083099813986,-2.534419729563865,-2.427972162629061,-5.086028734979564
7.887887887887888,0.5966637395758662,2.3865419510269423,1.3824723014408073,1.5263229010310138,1.8283176490103847,2.3315178552837095,-2.940066730854139,-1.8178056870822348,-2.662474476074645,-2.58269982804589,-2.3784983864440905,-1.8878624130198822,-0.9942560592801742,-1.005545728271169,-1.8458487308893203,-0.2133797249651832,-1.8073485563876037,-1.3611943179518198,-0.20177655568168948,-1.3201504876172836,-0.9584447723481608,-0.12610306365973528,-1.3892829536441524,-1.6810805887801605,-1.979056218618588,-5.464739675137281,-4.6810325313932,-4.307931867374586,-5.803759926780003,-6.012398989504405,-0.05167935006509339,-5.653624469178503,-0.8074066255059265,-2.521731668437427,-2.277854920809588,-4.941229953861978
7.897897897897898,0.5866149731523689,2.3761717495888095,1.3637794800632428,1.523978590211566,1.8099503891893676,2.3175655730355853,-2.942088182443457,-1.8313404425327522,-2.672097589864268,-2.5840838331170235,-2.392504877460704,-1.9049645179583368,-1.013919931527518,-1.0606469160590661,-1.8926077351497317,-0.2565042932126052,-1.8655742876677295,-1.421842174845109,-0.20216274174273413,-1.3761937320307789,-0.965945107243363,-0.15127491072216212,-1.4113228941918192,-1.7298025467911298,-1.9494035078076948,-5.545548936146339,-4.6601638114684505,-4.308368719249254,-5.82851526036535,-6.105334755762456,-0.025442192051512436,-5.540911280865586,-0.6903833147140475,-2.5061675001071118,-2.1237783179064422,-4.790396389220135
7.907907907907908,0.5763690985420243,2.3652459139194435,1.3446201137699063,1.5211993318503,1.7910006134755325,2.303003932356184,-2.9441125423879186,-1.8454299679715231,-2.6817898406932272,-2.5857209038831317,-2.406723250091349,-1.922543338276657,-1.0332831565335816,-1.1165677289948195,-1.9391453036914916,-0.2996333529781812,-1.9240355485871103,-1.483423241991108,-0.20228590887591394,-1.4310796423893672,-0.9722662601302239,-0.17627658718540318,-1.4318010380867239,-1.776984420396179,-1.9189879034667356,-5.628382147874909,-4.636745955754222,-4.30881825066861,-5.850719512054127,-6.1987049334943976,0.0008546264593132236,-5.422371295680165,-0.5718757027442436,-2.4877370715176523,-1.965877494249824,-4.63351763821062
7.917917917917918,0.5659291029991094,2.353756429354246,1.3249963267530465,1.5179850309374823,1.771465921731231,2.28782399199582,-2.946137174399492,-1.860062007373289,-2.691539472883676,-2.5876092142844387,-2.4211378498848264,-1.9405827427987479,-1.0523381077730984,-1.173327239339845,-1.9854354820116782,-0.3427669208536184,-1.9827058094305747,-1.5459403717118638,-0.202145632103909,-1.4847497139262777,-0.9773940702612658,-0.20107945669849148,-1.4506798009836075,-1.8225656626712223,-1.8878116246689416,-5.712997138608841,-4.610692721571581,-4.309256596255166,-5.870174055782684,-6.292206550280071,0.027176595610322707,-5.297970722405495,-0.4520249986754479,-2.466452504741264,-1.8042955650172132,-4.470590628027296
7.927927927927928,0.5552980659125208,2.341695119287473,1.3049104991831566,1.514335618161336,1.7513441721951346,2.2720168160672545,-2.948159435646894,-1.8752237115355674,-2.7013345940704134,-2.589746635400445,-2.4357326599029987,-1.9590659987625774,-1.0710771830534802,-1.2309420460840854,-2.0314514642835153,-0.3859047563066129,-2.0415565507048816,-1.6093933430978162,-0.2017418328877193,-1.537145122317405,-0.9813158096532558,-0.22565501570875177,-1.467923071420402,-1.8664857342705996,-1.8558773273270006,-5.7991420385765124,-4.581920417552297,-4.309656272866484,-5.8866802510468546,-6.385528756365417,0.053489025294997106,-5.167679804834762,-0.3309762174419433,-2.4423282266045447,-1.639183764337048,-4.3016202758715
7.937937937937938,0.5444791596901972,2.32905367057146,1.2843652777145604,1.510251052646042,1.7306335029685957,2.2555735052013706,-2.950176680245279,-1.890901636679605,-2.711163188264624,-2.592130737054272,-2.4504913136762285,-1.9779757740259618,-1.0894928090208862,-1.2894261790510864,-2.0771656205012134,-0.42904632571581025,-2.100557265907989,-1.6737787852527128,-0.20107478074665183,-1.5882067670761228,-0.984020220760604,-0.24997491669057445,-1.483496292762127,-1.9086841867126938,-1.8231881303039046,-5.886555529438603,-4.550348223258695,-4.309986233375621,-5.900040030987782,-6.478353260650621,0.07975708235642465,-5.031473428194303,-0.20887808858154955,-2.415381002168745,-1.4707015693037135,-4.126620148580955
7.947947947947948,0.5334756506010787,2.3158236598387165,1.2633635857532945,1.5057313250731479,1.709332353509752,2.2384852283919576,-2.9521862627916544,-1.9070817435367609,-2.7210131293679156,-2.594758789693844,-2.465397109036354,-1.9972941401483673,-1.1075774459224272,-1.3487910056324057,-2.1225495268112167,-0.47219076698480356,-2.1596754702441765,-1.7390901050728036,-0.2001450945022053,-1.6378753210800538,-0.985497553168402,-0.2740109917281461,-1.497366546281337,-1.9491007522602082,-1.7897476404392592,-5.974967120781557,-4.515898505770096,-4.310211928573953,-5.910056501713115,-6.570354801073506,0.10594582852530188,-4.889331736883676,-0.08588295142988045,-2.3856299718633274,-1.2990168022070776,-3.9456131192661843
7.957957957957958,0.5222908995717471,2.301996580713811,1.2419086334563982,1.5007764611795666,1.6874394860794395,2.22074325547771,-2.9541855419429117,-1.9237493969802621,-2.730872195132255,-2.5976277665534253,-2.480433022844995,-2.01700257641141,-1.1253235926132636,-1.4090451404280946,-2.1675739989951093,-0.5153368548163898,-2.218876715391735,-1.805317419908839,-0.19895374313853767,-1.6860912863330533,-0.9857395991676086,-0.29773527648763803,-1.5095026351486551,-1.9876754403516563,-1.7555599764171888,-6.064097454874101,-4.478497132345424,-4.310295377174828,-5.916534551652617,-6.662092962227376,0.13202025907881065,-4.741240761472682,0.0378533635766658,-2.3530966920449625,-1.1243057093242612,-3.7594236911123318
7.967967967967968,0.5109283629349665,2.28756387187924,1.2200039274317327,1.495386525624414,1.664954007081498,2.202337263465397,-2.956171884033233,-1.9408893662630184,-2.740728081559925,-2.600734346099375,-2.495581726632743,-2.0370838416598724,-1.1427237917966453,-1.4701943580823378,-2.2122091290603745,-0.5584829667280433,-2.278124610417402,-1.87246533955183,-0.19750204627239928,-1.7327950560444718,-0.984739728071772,-0.32112003461192906,-1.5198751690906316,-2.0243644898200146,-1.7206297914041713,-6.153658640890583,-4.438073778248693,-4.310195243888884,-5.919281469645867,-6.754243894401313,0.15794534219912038,-4.587193052783846,0.16217166777268943,-2.3178051787260063,-0.9467530146761192,-3.568835849995679
7.977977977977978,0.49939159312743586,2.272516945956597,1.1976532801075752,1.489561626216017,1.6418753882386943,2.1832560406041104,-2.958142666727493,-1.9584858259226952,-2.7505684177361536,-2.6040749147643,-2.510825603162441,-2.0575210961653987,-1.159770635484218,-1.5322415096150932,-2.256424324885974,-0.6016270498892403,-2.337380848918179,-1.9405375178948514,-0.1957916742256424,-1.7779269830854825,-0.9824929191321193,-0.34413778256823874,-1.5284566494564853,-2.059123605516735,-1.6849622943852935,-6.243354619737232,-4.394562228803707,-4.3098669255342585,-5.9181075703530865,-6.845210049649296,0.18368605900730728,-4.42718832078053,0.2869095615384296,-2.279781954190234,-0.7665519472147366,-3.3725496158794215
7.987987987987988,0.4876842393341644,2.256847219161415,1.17486081874141,1.4833019184895453,1.618203487544249,2.163490727375322,-2.960095282707139,-1.976522357415516,-2.7603807810855123,-2.6076455699740397,-2.5261467639271533,-2.0782944624285076,-1.1764567706632176,-1.5951864425615616,-2.3001883528602485,-0.6447665888608612,-2.396605242456503,-2.009506581787051,-0.1938246476936744,-1.821427454858897,-0.9789957929058376,-0.36676131497609793,-1.5352215544202559,-2.0918830006484312,-1.6485632701306585,-6.332881560538652,-4.347900674727455,-4.3092626451359415,-5.912826825478007,-6.9332579657506415,0.20920744424528515,-4.2612340758736735,0.41190159614571087,-2.2390560961874364,-0.5839042399808392,-3.169351322833265
7.997997997997998,0.47581004807698457,2.2405461416869885,1.151630994037637,1.4766076106248032,1.5939385699278386,2.1430327234674347,-2.962027143384911,-1.9949819515403013,-2.770152713041626,-2.611442123472184,-2.541527067590742,-2.0993834204708177,-1.1927749051565035,-1.6590259252414925,-2.3434693834390763,-0.6878985743163862,-2.45575576033916,-2.0793414811731425,-0.19160333700351453,-1.863236974594465,-0.974246640931004,-0.3889637304398591,-1.5401464240306761,-2.122574082450334,-1.6114390977255084,-6.421928289751591,-4.298031999775233,-4.308331553958325,-5.903257499187262,-7.018026790043351,0.2344746275751497,-4.089346270157904,0.53697945028307,-2.1956592893729443,-0.39902009985236475,-2.959375388872516
8.008008008008009,0.46377286374483345,2.2236052287693826,1.1279685883442918,1.469478968692833,1.569081327573974,2.121873708937132,-2.9639356826446006,-2.0138470117140135,-2.7798717351181126,-2.6154601049470143,-2.55694813937606,-2.1207668337941774,-1.2087178136607268,-1.7237535754895272,-2.386235039542439,-0.7310194728239947,-2.5147885757735704,-2.150007618624762,-0.18913046095543298,-1.903296249056256,-0.9682454535608308,-0.41071845790648914,-1.5432099448076908,-2.151129755180416,-1.573596767599227,-6.510176753768675,-4.2449040597182375,-4.307019841404951,-5.889222786010393,-7.09916046586801,0.25945287546229423,-3.911549935987793,0.6619721213042666,-2.1496258786347404,-0.21211814659669415,-2.7427787291446037
8.018018018018019,0.4515766290635683,2.206016092382637,1.1038787233993634,1.461916322219114,1.543632899829847,2.1000056808230507,-2.965818360601941,-2.0330993581595664,-2.7895253653670533,-2.6196947659659395,-2.5723913914027348,-2.142422960227722,-1.2242783439472802,-1.7893597941858157,-2.4284524476977034,-0.7741251977679405,-2.5736581184174514,-2.2214668158251607,-0.1864090852425074,-1.941546282622252,-0.9609939458097969,-0.4319992835656816,-1.5443930335721519,-2.1774845675182966,-1.5350438969919153,-6.597307025491361,-4.188469951667514,-4.305270852706663,-5.870551449405895,-7.176300097893801,0.28410763360552416,-3.727883866316617,0.7867061311789101,-2.1009929239267997,-0.02342532004034581,-2.519733217760802
8.028028028028029,0.4392253855031843,2.1877704656376453,1.0793668675978327,1.4539200700502586,1.5175948926390532,2.077420990111327,-2.96767266738257,-2.0527202414561123,-2.7991011352096664,-2.6241410842226167,-2.587838043973359,-2.1643294642555864,-1.2394494232101145,-1.855831794218083,-2.470088291828075,-0.8172110814867907,-2.632317133319234,-2.2936772902542675,-0.18344262044280987,-1.9779285586922242,-0.9524955810647565,-0.4527803783054241,-1.5436789201838739,-2.2015748646450968,-1.4957887437992596,-6.684179343021171,-4.128688272751091,-4.303025214307418,-5.8470784590831215,-7.249084988783679,0.30840456987420595,-3.5394145089058924,0.9110057470566915,-2.0498002562060584,0.16682324572094842,-2.290426136801912
8.038038038038039,0.42672327362048895,2.1688579429962553,1.0544388427513074,1.4454906865102655,1.490969397437182,2.0541123789653573,-2.9694961269128832,-2.072692746912106,-2.8085866066221428,-2.628793768102032,-2.6032691478035472,-2.1864634308813127,-1.254224064543862,-1.9231771984505037,-2.511108869574602,-0.8602718487050259,-2.690716746226923,-2.3665936424274365,-0.18023481957936013,-2.012405431949697,-0.9427555925153687,-0.473036325731969,-1.5410532288530139,-2.2233389446314478,-1.4558402187392758,-6.7711226693003965,-4.065523367150433,-4.3002209668423035,-5.818645625079739,-7.317153710337891,0.3323096177095941,-3.3465916451732625,1.034693216287664,-1.9960905340492978,0.3583843820288166,-2.055060586070155
8.048048048048049,0.4140745333353957,2.149268414966097,1.029100830312842,1.4366287278315406,1.4637590094449249,2.0300730181279594,-2.9712863007194503,-2.0929991114257835,-2.817969389657989,-2.6336472615688553,-2.6186656071879075,-2.2088013810817935,-1.2685953735352251,-1.9913898056154884,-2.551480151030286,-0.9033015913334835,-2.748806535222732,-2.440166854024796,-0.17678977524341857,-2.0449273904274246,-0.9317810021600986,-0.49274215075886346,-1.5365040576807947,-2.2427172187205753,-1.4152078957884129,-6.856232125241419,-3.9989455605044384,-4.296793705586772,-5.785102226506524,-7.3801452073277005,0.3557890199443179,-3.14791456483006,1.1575890156714763,-1.9399093005066241,0.5510070801157383,-1.8138558495820973
8.058058058058059,0.40128350413917835,2.128993651898527,1.0033593770404674,1.427334838845073,1.435966845294293,2.0052965444002124,-2.9730407917325623,-2.1136191781339826,-2.8272371602865163,-2.6386957493843637,-2.634008204090404,-2.231319288899858,-1.2825565549500364,-2.0604391028597413,-2.5911678397548714,-0.9462937447127691,-2.806534608619446,-2.5143442972287917,-0.1731119162771716,-2.0754267445589076,-0.9195806372466704,-0.5118733487651347,-1.5300220560779239,-2.259652375053512,-1.3739020208363684,-6.9381217624682705,-3.928931380696241,-4.292676728240927,-5.7463056327936215,-7.437699931961276,0.378809372991304,-2.942550549125187,1.2795121146371642,-1.881305039730993,0.7444327209987307,-1.5670477148596689
8.068068068068069,0.38835462523318864,2.108025694408419,0.977221400073939,1.4176097599133495,1.4075965599236577,1.9797770980973701,-2.9747572480893276,-2.134532190367225,-2.8363776785254693,-2.6439331626571834,-2.6492776231439175,-2.2539926002205855,-1.2961009194979152,-2.1302911422014397,-2.6301374359291096,-0.9892410653723409,-2.863847689032414,-2.589069755565562,-0.16920600401236147,-2.1038373113308317,-0.9061651440092044,-0.5304059153180425,-1.521600499702842,-2.2740895453443923,-1.3319335185138215,-7.016446769234491,-3.855463764048608,-4.287801189894154,-5.702121915196955,-7.489461006647545,0.40133767135034937,-2.7306572217385536,1.4002802519826432,-1.82032923290598,0.9383953413609447,-1.3148887411620933
8.078078078078079,0.3752924355967123,2.086356888906973,0.9506941914003295,1.4074543340887982,1.3786523626776694,1.9535093603785896,-2.976433366931618,-2.1557168023908932,-2.845378806844121,-2.6493531847329566,-2.664454477540061,-2.27679625327196,-1.309221890656019,-2.2009085076492205,-2.668354301497586,-1.0321356103763157,-2.9206912035182837,-2.664283456521035,-0.16507712806194938,-2.1300945568059255,-0.8915469985683393,-0.5483163764509401,-1.5112353625571844,-2.285976473975676,-1.2893139971502734,-7.090859547312974,-3.7785322459691315,-4.282096264996689,-5.652426446257806,-7.535075412447924,0.42334135237799764,-2.5124066651697916,1.5197102257324744,-1.7570364129796978,1.1326219358186904,-1.0576484729115094
8.088088088088089,0.36210157398281884,2.0639799234697107,0.9237854216852981,1.3968695144797953,1.3491390325486914,1.9264885903437023,-2.9780668981940557,-2.1771510915675942,-2.8542285288115448,-2.654949257427904,-2.679519335786473,-2.2997047008856453,-1.3219130115329556,-2.2722502922977954,-2.7057837271397025,-1.0749687183252274,-2.977009379648186,-2.73992211617513,-0.1607307016624516,-2.1541357430659627,-0.8757405148654113,-0.5655818194818002,-1.498925385872638,-2.2952636889462243,-1.2460557518230218,-7.161010725326875,-3.6981331351062465,-4.275489316145858,-5.597104484851457,-7.574195200322578,0.44478834126372035,-2.2879858443728693,1.6376181955993658,-1.6914842176997809,1.3268327958094233,-0.7956135946949559
8.098098098098099,0.34878677884125153,2.040887863955207,0.8965031434482131,1.3858563718055188,1.3190619324971942,1.8987106617869904,-2.979655648377098,-2.1988125719943374,-2.862914967963155,-2.660714587611013,-2.694452749304906,-2.3226919345484474,-1.3341679517535767,-2.344272085733843,-2.7423910008991124,-1.1177309920809375,-3.0327453473591537,-2.8159189960670323,-0.15617245656517822,-2.175900079215793,-0.858761849507291,-0.5821799243528376,-1.4846721434218606,-2.301904674069669,-1.2021717654626656,-7.226550204594318,-3.6142696701016916,-4.267906069472382,-5.536051744410855,-7.606478721997746,0.46564709615278055,-2.0575969925793487,1.7538199974632462,-1.6237334404323818,1.5207418851702244,-0.5290880243826166
8.108108108108109,0.33535288816759773,2.017074190286258,0.8688557935607253,1.374416102120221,1.288427022789627,1.8701720994948836,-2.981197484300168,-2.2206782096650195,-2.8714264068570454,-2.6666421541392946,-2.7092352808394953,-2.3457315102694296,-1.345980514345021,-2.4169259720694534,-2.77814147829289,-1.1604122832796295,-3.0878412464031584,-2.892203972471381,-0.15140843747520874,-2.1953288760505343,-0.8406290034046856,-0.5980889954664325,-1.468480102886247,-2.305856041786717,-1.157675707984339,-7.287128235727309,-3.5269521580545984,-4.259270796391327,-5.469174941874201,-7.631591877001341,0.4858866533541262,-1.8214579554677073,1.8681314692111002,-1.5538480782397492,1.7140572523039452,-0.2583929410824055
8.118118118118119,0.32180483927817954,1.9925328328014247,0.840852195049951,1.3625500346868145,1.257240873293596,1.8408701149717426,-2.9826903368296795,-2.2427244392052117,-2.8797513062901245,-2.6727247151502453,-2.723847533640596,-2.368796576281704,-1.357344642604114,-2.4901605389015566,-2.813000653713018,-1.2030016786953783,-3.1422383391884674,-2.9687036182292212,-0.14644499603756808,-2.212365703949881,-0.8213618200936553,-0.613287993987267,-1.450356682915275,-2.3070777059231706,-1.1125819334185252,-7.34239652397153,-3.436198093845775,-4.249506501458349,-5.3963923248751655,-7.649209372137335,0.505476672569042,-1.5798024899017094,1.9803687872108924,-1.481895376682889,1.9064814786510311,0.016133255144339387
8.128128128128129,0.30814766851032227,1.9672582085812604,0.8125015581890619,1.3502596399789988,1.2255106746717646,1.810802641475441,-2.9841322045766763,-2.264927182222345,-2.887878324642565,-2.678954815715223,-2.7382701813856056,-2.391859902591614,-1.3682544269259724,-2.5639208974742886,-2.8469342329244367,-1.2454874885140308,-3.1958771287830414,-3.0453412972388954,-0.14128878437072342,-2.226956553526044,-0.8009819806377008,-0.627756570575199,-1.4303123055158562,-2.3055330536957395,-1.066905475019965,-7.392009361011773,-3.3420322595113987,-4.238535116048524,-5.317634174678119,-7.659015989402036,0.5243874820745997,-1.33288051354495,2.0903488126240646,-1.4079458708107708,2.097712163002541,0.29413505465043954
8.138138138138139,0.2943865108478624,1.9412452576500596,0.7838134808598544,1.3375465377905487,1.193244248417734,1.7799683682423353,-2.9855211575587304,-2.287261867310159,-2.895796337317657,-2.6853247958570146,-2.7524839987941796,-2.4148939123813946,-1.3787041115734828,-2.638148714297188,-2.879908206455989,-1.2878572365742276,-3.248697481824666,-3.1220372716707034,-0.13594674814818672,-2.2390499985153456,-0.7795129950160964,-0.6414750985080031,-1.4083604434157249,-2.301189116240479,-1.0206620383376332,-7.435624780706405,-3.2444868028973133,-4.2262776975493,-5.232843282356583,-7.66070785808148,0.5425901237940796,-1.0809583017674385,2.1978894466951573,-1.3320734217943588,2.2874424410021987,0.5752400232448878
8.148148148148149,0.28052659947198566,1.9144894789506375,0.7547979481737126,1.3244125054297928,1.1604500556792823,1.7483667737794644,-2.9868553408206235,-2.3097034517416555,-2.903494456242814,-2.691826798934356,-2.766469892891291,-2.437870715264447,-1.3886881013671664,-2.712782254445388,-2.9118889236731316,-1.330097652629132,-3.3006387560574475,-3.198708821925211,-0.13042611922970082,-2.248597360368235,-0.756980189913073,-0.6544247071476585,-1.3845176620523487,-2.29401673691406,-0.9738679922335223,-7.47290573594762,-3.1436012948740313,-4.2126546337338056,-5.141975395718902,-7.653993726519758,0.560056398184603,-0.8243186283908415,2.3028099940922218,-1.254355248662847,2.475361538995074,0.8590590632201014
8.158158158158159,0.26657326523771174,1.8869869659865894,0.72546533133937,1.3108594859767757,1.127137204816742,1.7159981581004664,-2.9881329780082586,-2.332226444879812,-2.9109620493961543,-2.698452780395592,-2.780208934867648,-2.4607621423851205,-1.3982009682748546,-2.787756436738581,-2.9428431673143285,-1.3721946666790086,-3.3516399321894084,-3.2752703793087363,-0.12473440784419067,-2.2555528739586057,-0.733410692832068,-0.6665873156984505,-1.3588036558482557,-2.283990736596433,-0.9266030663139873,-7.503521293578558,-3.039422764448773,-4.197585851954727,-5.044999634506155,-7.6385962288111955,0.5767805886238575,-0.5632608469697686,2.4049315333105454,-1.1748719546012225,2.6611553611890457,1.145186752372453
8.168168168168169,0.2525307969231782,1.858734442023575,0.6958263857678997,1.296889596580096,1.0933154576469488,1.6828636737807496,-2.9893524711223574,-2.354804933330001,-2.91818876032192,-2.705194516903048,-2.793682392483126,-2.4835397833473816,-1.4072387133053843,-2.863002900963477,-2.9727382282667008,-1.4141334054210184,-3.4016397497412543,-3.3516336713508608,-0.11887896029829226,-2.259873853801063,-0.7088334124694184,-0.6779456671997351,-1.3312412784449603,-2.271090075204902,-0.8791803956897439,-7.52714784403571,-2.932005711164635,-4.180991032770265,-4.9418988714216425,-7.614253141444692,0.592849627543182,-0.29810090948377876,2.504077293093772,-1.0937075472713005,2.844507108900558,1.4332017626966689
8.178178178178179,0.23839901487664475,1.829729294738597,0.665892248407552,1.2825051367699565,1.0589952343261613,1.6489653557070019,-2.9905126499825823,-2.3774126078523676,-2.9251645275968214,-2.7120436158289705,-2.8068717629550655,-2.506175024948992,-1.4158021773977723,-2.938450087269827,-3.001541980350657,-1.4558981908585935,-3.450576846532184,-3.4277078796379596,-0.11286554643191475,-2.261520860134457,-0.6832790152926532,-0.688483362690869,-1.3018565665809774,-2.255298008614518,-0.8315716878074539,-7.543470322125302,-2.8214120942430725,-4.162789827587417,-4.8326700765993,-7.580718624725165,0.6082488837562892,-0.029171319514460947,2.6000730337707694,-1.0109494526252831,3.0250979304627847,1.7226673600861346
8.188188188188189,0.22418242841626765,1.7999696102039167,0.6356744343032672,1.267708596763561,1.0241876168285615,1.61430614939608,-2.991611979984935,-2.400022792046434,-2.9318796042084028,-2.718991525123196,-2.8197588062696126,-2.5286390916898362,-1.4238867951433714,-3.0140233278328523,-3.0292229548781737,-1.4974725411084542,-3.498389901424924,-3.503399809983997,-0.10670180546833652,-2.260457864201753,-0.6567798982798134,-0.6981848954805215,-1.2706787573145744,-2.2366022401681422,-0.7834785241500271,-7.552183435086647,-2.7077112979923754,-4.142902079879704,-4.717324623178428,-7.537764443612275,0.6228605262786067,0.24317898279679184,2.6927474323560077,-0.9266885216895346,3.2026076001831,2.0131319859991947
8.198198198198199,0.2098862880857947,1.7694542060902534,0.605184832378052,1.2525026657386398,0.9889043509804509,1.57888993775885,-2.9926489513595755,-2.4226084728138617,-2.938324576805556,-2.726029543551867,-2.8323255788506962,-2.550903088014881,-1.4314874331365117,-3.089644950835125,-3.055750414744899,-1.5388391734387676,-3.54501777992915,-3.5786140747052726,-0.10039586622613685,-2.256652412030417,-0.6293701577880284,-0.7070356854474161,-1.2377402983090435,-2.214995065951871,-0.7348864920010669,-7.552992893852462,-2.590980073074178,-4.121261002589037,-4.595888551731321,-7.485181162452932,0.6366498537343315,0.5185848064679703,2.781932470214251,-0.8410227185231776,3.3767152245443413,2.3041299216598787
8.208208208208209,0.19551584804676245,1.7381826639722662,0.5744357004357741,1.2368901775817145,0.9531578470140203,1.5427215661855502,-2.993622146023535,-2.445142332598713,-2.9444903847805075,-2.733148859576052,-2.8445544675178214,-2.5729380422439254,-1.4385992374256749,-3.165234396778848,-3.081094427812592,-1.5799802688880142,-3.5903996822403657,-3.6532532867097816,-0.0939560626508324,-2.250075785994186,-0.6010855545317805,-0.7150221871426473,-1.2030768509172902,-2.1904735130077846,-0.6858237486468255,-7.545616643179017,-2.4713024532987333,-4.098658023328952,-4.4684027913801,-7.4227793079477635,0.6495969933094958,0.796664968260032,2.8674638220477497,-0.7542800902498783,3.547099973658632,2.5951820349508523
8.218218218218219,0.1810763651234139,1.7061553606180397,0.5434396593874431,1.2208698075822073,0.9169611786086098,1.5058068658308348,-2.9945302386173513,-2.46759678339763,-2.9503683391408706,-2.7403424809563828,-2.856428223660575,-2.594714952131875,-1.4452176383146262,-3.240708347094965,-3.1052259393354644,-1.6208943891210288,-3.6344752932700923,-3.7272182650545767,-0.08739092141513592,-2.240703163416603,-0.5719634746639494,-0.7221363879549212,-1.1667272858233853,-2.163039469656559,-0.6363189169558296,-7.529786086095072,-2.34876964769677,-4.0754750251151535,-4.334923335544033,-7.350390494579358,0.6616833219529017,1.0770226260221278,2.949181244926457,-0.6666211781224263,3.71344183580009,2.8857966097285868
8.228228228228229,0.16657309781206608,1.6733734981434139,0.5122096867055633,1.2044416373667848,0.8803280803916633,1.4681526749787859,-2.995371997446276,-2.489944002525212,-2.95595014112975,-2.7476026536195546,-2.8679299975546697,-2.616204831994742,-1.451338354882248,-3.315980864968939,-3.128116843181896,-1.6615713604819113,-3.6771849342032095,-3.800408251566225,-0.08070914929842195,-2.2285137714592085,-0.5420428869656853,-0.7283679564744275,-1.1287336710213927,-2.132699807107312,-0.5864010567336777,-7.505247297913371,-2.223479907697481,-4.050700054706326,-4.195521370380845,-7.2678685066487105,0.6728914876293275,1.3592456883805255,3.0269289660508854,-0.5778198821801581,3.8754223926654348,3.1754702568472055
8.238238238238239,0.15201130525770754,1.6398391329115538,0.4807591091137605,1.1876084324424048,0.8432729438761284,1.4297668583709036,-2.996146285326177,-2.5121559701125014,-2.9612279005514157,-2.7549203638565842,-2.879043372741454,-2.6373787613280344,-1.4569573992101954,-3.390963548254392,-3.14974005160168,-1.7019894853113458,-3.718469715099539,-3.872721138060557,-0.07391962036149574,-2.2134910375230987,-0.5113642961644321,-0.7337043535641335,-1.0891412519361894,-2.0994664915414996,-0.5360996350323006,-7.471762224853165,-2.095538369331507,-4.023734775713777,-4.050283354118363,-7.175090331014928,0.6832054289512342,1.642907302018017,3.100556067909615,-0.4878243246189413,4.0327256128421,3.463688905719124
8.248248248248249,0.13739624620063695,1.6055552030581488,0.44910159452153275,1.1703731252603944,0.8058108118158308,1.3906583243834225,-2.996852060334306,-2.5342045083088514,-2.966194153759699,-2.7622865071654346,-2.8897524003901633,-2.6582079348356276,-1.4620710803083203,-3.4655656942953286,-3.170069563288633,-1.7421266112469518,-3.7582716880394127,-3.9440537036385956,-0.06703136293303188,-2.1956227343817707,-0.4799696924129402,-0.7381342092195515,-1.0479984235170463,-2.0633566858716943,-0.48544449549629576,-7.429109862151648,-1.9650568704636555,-3.994534640090137,-3.899311045623392,-7.071957134613825,0.6926103931633576,1.9275664174358837,3.1699168694736812,-0.39675243183976505,4.185038660802704,3.7499288747755344
8.258258258258259,0.12273317789597835,1.5705255545231167,0.4172511432166742,1.1527388220899653,0.7679573709653635,1.3508370399442053,-2.997488376465129,-2.556061322149736,-2.970841881266046,-2.7696918976750173,-2.900041633559761,-2.678663713778715,-1.4666760077286398,-3.539694476425596,-3.1890805294888405,-1.7819601487766137,-3.7965340002972043,-4.014301861476249,-0.06005354642429139,-2.174901119256114,-0.4479024969757699,-0.7416473451925573,-1.0053566941623615,-2.0243928403948424,-0.43446582683078816,-7.377087406392633,-1.8321537431513377,-3.9630569610935282,-3.7427214807169378,-6.95839518084901,0.7010929524569214,2.2127684337139897,3.234871302055886,-0.3047243396785291,4.332052718592621,4.033658018710312
8.268268268268269,0.10802735500893043,1.5347549654706505,0.3852220783306606,1.134708809728751,0.7297289432362594,1.3103140430840554,-2.9980543841914833,-2.577698042045108,-2.97516452492406,-2.777127277804163,-2.9098961612750536,-2.698717678546001,-1.4707690948594871,-3.613255131860747,-3.2067493179062776,-1.821467090948524,-3.8332010470127247,-4.083360914466404,-0.05299546798894938,-2.1513230660391485,-0.41520750418359315,-0.7442347966005031,-0.9612706413630399,-1.9826027715831995,-0.3831941304768236,-7.315511376650136,-1.6969535813200594,-3.929261126804107,-3.5806468949200223,-6.834356678998375,0.7086410185927505,2.4980459223935867,3.2952852784556406,-0.21186228838346466,4.473463817236102,4.314336949909048
8.278278278278279,0.09328402848862065,1.4982491689809427,0.3530290355950303,1.1162865620329807,0.691142475246644,1.269101453022438,-2.9985493309313647,-2.599086267834893,-2.979156004647431,-2.7845833281524524,-2.919301642329881,-2.718341682338027,-1.47434756189234,-3.686151160642816,-3.2230535741599127,-1.8606240351991183,-3.8682186228181257,-4.151125819013754,-0.04586653904505716,-2.1248901898788652,-0.38193081972941073,-0.7458888324474816,-0.9157978589824596,-1.9380197282845513,-0.3316601875805105,-7.2442186989447634,-1.5595899364399486,-3.893108809490272,-3.413234591505244,-6.699820560868062,0.7152438558151453,2.7829194301982483,3.351032619349322,-0.11829051021970116,4.608973674758722,4.591420330981677
8.288288288288289,0.07850844442344945,1.4610148738989523,0.32068691808380984,1.0974757462500258,0.6522155262671686,1.2272124776934197,-2.998972561420696,-2.620197614350114,-2.982810738308736,-2.7920506776190415,-2.9282443387285904,-2.737507905850425,-1.4774089384546927,-3.7582845352430243,-3.237972339656827,-1.8994072072546355,-3.9015340718676845,-4.217491456225524,-0.03867627167633386,-2.095608963332477,-0.3481197640564796,-0.7466029749832798,-0.868998896122625,-1.8906824446366195,-0.27989502534367716,-7.163067748435282,-1.4208950637350029,-3.8545641702807814,-3.2406467539285586,-6.554793179055281,0.720892092041014,3.066898359884206,3.4023732384901777,-0.024135109585962766,4.738290537607497,4.864358234828401
8.298298298298299,0.06370584288081216,1.4230597837281542,0.28820279176634517,1.0782802291362201,0.6129662545718151,1.1846614186240687,-2.9993235179924898,-2.6410037584099686,-2.9861244365930375,-2.7995199137448443,-2.9367111486757085,-2.75618891283301,-1.4799510659032242,-3.82955592037125,-3.251499921782235,-1.9377924870565915,-3.9330964357095883,-4.282352909685532,-0.03143426493012194,-2.0634908233146168,-0.31381523937925704,-0.7463720178245778,-0.8209371875588861,-1.8406351790387374,-0.2279298828449896,-7.071939343722306,-1.281535937058493,-3.813594058595058,-3.0630602019293747,-6.399308921346034,0.7255777283115086,3.349481928077168,3.4495266122174755,0.07047606443781262,4.8611300221488065,5.132597568187634
8.308308308308309,0.048881456734090896,1.3843926134603572,0.2555856788546335,1.0587040828430645,0.5734134022080735,1.1414636730846057,-2.9996017407628557,-2.661476487177071,-2.9890928324099297,-2.806981593272643,-2.944689639022789,-2.7743577063940763,-1.4819720992724101,-3.8998649024847123,-3.2636287147731133,-1.975755436655938,-3.962856598432837,-4.3456057489451645,-0.02415019102945682,-2.0285522680756767,-0.27906017222029394,-0.7451920427623026,-0.7716789757592857,-1.7879277385667969,-0.17579617642012124,-6.970737687627661,-1.140963797755063,-3.770168205783065,-2.8806660908082335,-6.233430735977038,0.7292941464961519,3.630160198506914,3.4920729682942344,0.16541355315875705,4.977215952839586,5.39558355414016
8.318318318318319,0.03404051047980329,1.3450231042364067,0.2228508784779481,1.038751590555175,0.5335762782070614,1.0976357334372657,-2.9998068677243666,-2.6815877477849313,-2.9917114643564156,-2.8144262529188957,-2.952168077080758,-2.7919877859119717,-1.483470508874598,-3.969110228431864,-3.2743420398554095,-2.013271330015211,-3.990767428518562,-4.4071463178132,-0.016833781516785575,-1.9908149434646285,-0.24390386864263575,-0.743060435178757,-0.7212932245390745,-1.7326154882651605,-0.12352546469018932,-6.8593912488297235,-0.9988136315353984,-3.724259412425937,-2.6936695536251136,-6.057250562741302,0.7320361152422868,3.9084151885960665,3.529656840688572,0.2605464309665848,5.086281193597152,5.652761268575304
8.328328328328329,0.019188219047789216,1.3049620357368903,0.19001372720894602,1.0184272518636264,0.4934747402602999,1.053195183619089,-2.9999386347473465,-2.7013096981437412,-2.993976416652637,-2.8218444203501907,-2.9591354617058387,-2.8090532044091927,-1.48444508154849,-4.037190052611433,-3.2836249836727207,-2.050315184652453,-4.01678391682373,-4.466872026477523,-0.00949481334692856,-1.950305717753433,-0.20839637160590815,-0.7399758979982068,-0.6698515244360194,-1.6747593448015257,-0.0711494133286692,-6.737853578788759,-0.8552633370223077,-3.675843728749328,-2.5022892863000834,-5.870889665199456,0.7337997941655037,4.183722046901721,3.5622093276583318,0.3557424556317983,5.188068468842111,5.9035772251739616
8.338338338338339,0.004329786607302012,1.2642212362068757,0.15708958505510395,0.9977357878586872,0.45312917489610616,1.0081606927027114,-2.9999968754896953,-2.720614758822638,-2.9958843205750143,-2.829226625356478,-2.9655815535671874,-2.825528626237786,-1.4848949215538507,-4.104002191971178,-3.2914644289849853,-2.086861795055238,-4.040863310126171,-4.5246816464458215,-0.0021430949469056267,-1.907056744327457,-0.17258836658741392,-0.7359384640950373,-0.6174279899276209,-1.6144257540274436,-0.018699759656030324,-6.6061040584828845,-0.7104936553534458,-3.6249006276050153,-2.30675707584615,-5.6744988595821155,0.7345827362795696,4.4555502984475766,3.589671017618219,0.45086822614482713,5.28233117065567,6.147481003027352
8.348348348348349,-0.010529594628143435,1.2228135900241908,0.1240938213130276,0.9766821459263171,0.41256047619485814,0.9625520054886298,-2.9999815212159167,-2.739475665898887,-2.9974323551186157,-2.836563411212371,-2.9714969045048445,-2.841389384918902,-1.4848194511111732,-4.169444388116596,-3.297849080876994,-2.1228857677876887,-4.062965239663493,-4.580475607249937,0.005211547739749505,-1.8611055115783064,-0.13653108596790578,-0.7309495070843964,-0.5640991486471171,-1.5516866520482253,0.033791722848249606,-6.464148569599217,-0.5646877184724417,-3.571413169481133,-2.1077069060924316,-5.468258636336003,0.734383888667235,4.723365154521844,3.6119921006704283,0.5457893479973137,5.369065247455996,6.383926910594781
8.358358358358359,-0.025384745594336275,1.1807530427268618,0.09104180032731876,0.9552715042332415,0.37178600235676573,0.9163899300923495,-2.9998926005260773,-2.757865524656933,-2.998618246891918,-2.8438453462169773,-2.9768733880451776,-2.85661154097391,-1.484218410585918,-4.233414575746938,-3.3027694884138628,-2.1583615582080133,-4.083059644582476,-4.634156293819916,0.012559285206592568,-1.8124948793720648,-0.1002762124198378,-0.7250117504214173,-0.5099391961847581,-1.4866194094709917,0.08629326002700566,-6.31202008498488,-0.41803059192761793,-3.515368159008773,-1.9065558095138613,-5.252379170664312,0.7332035913962204,4.986628883058614,3.629132456253769,0.6403706057688652,5.448745794023463,6.612375679313004
8.368368368368369,-0.040230501565544655,1.1380546034219834,0.057948867195320636,0.9335092758858912,0.33081593376117235,0.8696963225002898,-2.9997302389954643,-2.7757578640130034,-2.999440269248711,-2.851063035401883,-2.9817043478470033,-2.871171939579633,-1.4830918583178399,-4.295811156584762,-3.3062180616963657,-2.1932635087087853,-4.101134525139246,-4.685628343399373,0.01989029831825241,-1.7612731015070628,-0.06387578153840093,-0.7181292747366714,-0.4550151487667675,-1.4193067585684855,0.13877311243155077,-6.14977917336023,-0.2707088137591427,-3.456756292440218,-1.7033569804276283,-5.0271002188510465,0.7310435746874668,5.244802235269717,3.6410617167076733,0.7344761428446205,5.521061018258671,6.832296179806718
8.378378378378379,-0.05506171333652424,1.0947343445055655,0.024830333458597004,0.9114011127490216,0.28967135502274244,0.8224940680792204,-2.999494658725774,-2.793126691534054,-2.9998972406634756,-2.858207132396084,-2.9859823351921038,-2.8850482678760323,-1.4814401700967976,-4.356533277916312,-3.308189084284917,-2.2275658883869967,-4.117160885431878,-4.734798940843961,0.02719479220734265,-1.7074938336209193,-0.027382083957221755,-0.710307523337441,-0.3994074440674675,-1.349836703168555,0.19119961052425083,-5.977514413532475,-0.12290993105969505,-3.3955722955859784,-1.4973558278479402,-4.792690897631786,0.7279069543456322,5.497345923751411,3.647759306641006,0.8279696480513294,5.585229291300514,7.043167153316396
8.388388388388389,-0.06987324839462025,1.0508093986307083,-0.008298537178565017,0.8889529089104067,0.24837419717722403,0.7748070600353774,-2.999186177808704,-2.8099465489132296,-2.99998852235816,-2.8652683514358173,-2.9897006970893543,-2.8982191117511,-1.4792640382873243,-4.41548111481364,-3.30867872097684,-2.2612429340458418,-4.1311116187898556,-4.781578111119729,0.03446301011696376,-1.6512161260565843,0.009152432808766334,-0.7015533058067149,-0.343198746538529,-1.2783024111547439,0.24354118961059612,-5.795342713620784,0.025177964213753512,-3.3318150517102367,-1.2888123673452014,-4.549449344377081,0.7237982254645903,5.743722146861131,3.6492144580889425,0.9207145489611648,5.6410770964193055,7.2444789506633
8.398398398398399,-0.08465999207925898,1.0062979528698488,-0.04142254306399449,0.8661708037786229,0.20694649911544136,0.7266601748311408,-2.998805209702881,-2.826192567757893,-2.9997140151898,-2.872237479506438,-2.9928536794343725,-2.910664011924835,-1.476564470605094,-4.4725561550658774,-3.307685020937294,-2.2942688924252397,-4.142962934828178,-4.825879007798457,0.04168524717159871,-1.5925044012513272,0.045675262551065354,-0.6918747996345148,-0.28647296766267666,-1.204802089541662,0.29576642441443823,-5.603409531113812,0.17336669860912934,-3.2654877188991236,-1.0780608215881955,-4.297702256392284,0.7187232544234352,5.98339615374681,3.6454262015336694,1.0125742115748793,5.688488926029436,7.435735270810895
8.408408408408409,-0.09941684872616734,0.9612192400257165,-0.0745265587069381,0.8430611848016181,0.16541037902042177,0.6780792445792623,-2.9983522625250956,-2.8418405255405137,-2.9990741558099727,-2.879105388602663,-2.9954364300569494,-2.9223635191520607,-1.4733427885492973,-4.5276614858069095,-3.3052079161998806,-2.326618063553332,-4.15269441802085,-4.867618196332788,0.04885186405937487,-1.5314284152708624,0.0821339383449759,-0.6812815498192298,-0.22931508435575756,-1.129438842169541,0.3478440632112978,-5.401888989926817,0.3214684781779624,-3.1965978364333267,-0.8654407729128195,-4.037804308200094,0.712689269191265,6.21583784401885,3.6364033329563323,1.1034121460589503,5.727367544509988,7.616454890862542
8.418418418418419,-0.11413874279370595,0.9155935270550595,-0.10759554874378441,0.8196306897944778,0.12378800556303467,0.6290910264470297,-2.997827938256876,-2.856866901557522,-2.9980699121085426,-2.885863048092724,-2.9974450002758557,-2.9332992483624682,-1.4696006254957588,-4.580702080790138,-3.3012492155683657,-2.3582648451065875,-4.160289076428034,-4.906715930885546,0.055953300608861264,-1.4680632031728718,0.11847613007771864,-0.6697844663800813,-0.1718109547595738,-1.0523205101450146,0.3997430614360411,-5.190983891008273,0.4692963455760548,-3.1251574197159755,-0.6512961730337565,-3.770137446259099,0.7057048479615879,6.440523395683186,3.6221643571775113,1.1930922181742787,5.757634220597819,7.786173379161546
8.428428428428429,-0.12882061996874808,0.8694421005791015,-0.14061458172309987,0.7958862088655734,0.08210156894474831,0.5797231691153915,-2.9972329318674698,-2.8712489327365187,-2.996702777955605,-2.8925015371711704,-2.9988763449626945,-2.943453931555717,-1.4653399244564838,-4.631585087228497,-3.295812593966126,-2.3891837776617595,-4.165733380443949,-4.943096423485122,0.06298008924379105,-1.4024890079498777,0.1546497412914726,-0.6573958197256508,-0.11404713199143691,-0.9735594952393799,0.45143261468254536,-4.970925613464118,0.6166646317645927,-3.0511830433286207,-0.4359743414327113,-3.49511006118405,0.6977799061398282,6.656936914610483,3.6027374078313716,1.2814788659976344,5.779228902941023,7.944444783029809
8.438438438438439,-0.1434574482495931,0.822787249465029,-0.17356884367387523,0.7718348859310988,0.04037325187541671,0.5300041763509101,-2.9965680303543443,-2.884964669128163,-2.994974767256932,-2.8990120573843305,-2.9997283211205983,-2.9528114692696845,-1.4605629355121243,-4.68022011108972,-3.2889035772948003,-2.419349590718772,-4.169017291471732,-4.976688104282624,0.06992286829934831,-1.3347911928703595,0.1906030051093777,-0.6441292338275761,-0.05611067642241624,-0.8932725665408143,0.5028821910150469,-4.741973903613342,0.7633894008456252,-2.974695911810798,-0.2198249563433876,-3.2131560381593545,0.6889256817098595,6.864572098502258,3.5781601444040314,1.3684373215028387,5.792110338342519,8.090843282603316
8.448448448448449,-0.15804421900345636,0.7756522444735956,-0.20644365142196852,0.7474841198088668,-0.0013747994269358442,0.47996336776137427,-2.99583411170238,-2.897993028915541,-2.9928884073395663,-2.9053859452116795,-2.9999996849877393,-2.961356980441088,-1.455272212924651,-4.726519499713248,-3.2805295228781253,-2.4487372493696835,-4.170134280470843,-5.0074238716965205,0.07677239518392837,-1.2650601371089918,0.226284579017279,-0.6299996771530213,0.0019110329403452136,-0.8115806507428169,0.5540615625121887,-4.504416549872275,0.9092888866034627,-2.895721917784968,-0.003199042259439011,-2.9247336868785965,0.6791547190079936,7.062933908032818,3.5484796268498666,1.453833836533768,5.796256132486136,8.224964802192417
8.458458458458459,-0.17257594799614287,0.7280613149790414,-0.23922446562090074,0.7228415648831467,-0.04312050412857497,0.42963083681896164,-2.9950321437629404,-2.9103138527710355,-2.990446731685484,-2.9116146846856785,-2.9996900876796753,-2.969076850479664,-1.4494706119383067,-4.770398620596672,-3.2706995955810174,-2.4773220014852377,-4.1690813363618116,-5.0352413312471604,0.08351955937057941,-1.1933911146314644,0.2616436382795452,-0.6150234513143876,0.05993048739111998,-0.7286086065369621,0.6049408359664739,-4.258568941873818,1.0541839193678015,-2.81429168707713,0.21355204212383683,-2.6303245529962567,0.6684808509350484,7.2515402375997695,3.513752168378307,1.5375359126684636,5.791662753199007,8.34642857062223
8.468468468468469,-0.1870476763915687,0.6800396227790325,-0.27189690346438167,0.6979151313332905,-0.08484187548044816,0.37903740624786625,-2.994163183054076,-2.9219079573885542,-2.9876532720324964,-2.917689920031948,-2.9988000693885812,-2.975958777379971,-1.4431612852776745,-4.811776135186197,-3.259424739707599,-2.5050794252871436,-4.165858964312208,-5.060083021906656,0.09015539520264805,-1.1198841563762636,0.29662996777360146,-0.5992181773998989,0.11786023720859357,-0.644484983663293,0.6554904826650727,-4.00477351275876,1.1978983418628388,-2.730440610512659,0.43007761165816305,-2.3304321137348154,0.6569191796393605,7.42992357790849,3.474043167080147,1.619412534443125,5.778345476562352,8.45487862208584
8.478478478478479,-0.2014544717188675,0.6316132330240785,-0.3044467510492565,0.6727129849198895,-0.12651704924388704,0.3282145808863439,-2.9932283734831313,-2.932757188017595,-2.9845120498626825,-2.923603468311011,-2.9973310521613428,-2.9819918156986285,-1.4363476793524192,-4.850574266497748,-3.2467176467949748,-2.531985477171177,-4.160471173966252,-5.081896628819429,0.09667109449849454,-1.0446438958545177,0.33119405203490343,-0.5826027799541649,0.17561307951449034,-0.5593417672559644,0.7056813671788404,-3.7433990641412436,1.3402594127593375,-2.6442088620998874,0.6460286543526763,-2.025580360947572,0.6444860557058485,7.597632662451758,3.429426917134574,1.6993344053739996,5.756338276437961,8.549985229178787
8.488488488488489,-0.2157914288048863,0.5828090823078824,-0.3368599753589103,0.6472435463232538,-0.16812431176092146,0.2771944981459695,-2.992228944993071,-2.9428444698249763,-2.9810275672997717,-2.9293473320422243,-2.9952853312823,-2.9871664182294237,-1.4290335301789991,-4.886719059393229,-3.2325927194321364,-2.5580165396434977,-4.152925457718561,-5.100635181284986,0.10305801894050287,-0.9677793983692216,0.36528716331183114,-0.5651974685836026,0.23310224474488905,-0.4733141082042582,0.755484775089144,-3.474839973824004,1.4810981967043233,-2.555641403347508,0.8610588190869066,-1.7163122755954703,0.6311990558879499,7.754234089821331,3.379986400405741,1.7771741861874908,5.725693658226469,8.631446259975533
8.498498498498499,-0.2300536706699467,0.5336549439723111,-0.36912273583859173,0.6215154900300952,-0.2096421275906447,0.22600987620361643,-2.9911662121338702,-2.9521538579101714,-2.977204797437864,-2.9349137117899478,-2.9926660652901567,-2.991474475214259,-1.4212228590303144,-4.920140632340071,-3.2170660312453383,-2.583149469230186,-4.143232759169718,-5.116257234937456,0.10930771223398901,-0.889403974136373,0.3988614474384218,-0.5470237171676285,0.2902415811806859,-0.3865400403295274,0.8048724395852673,-3.199515286934883,1.620249939662557,-2.464787973498204,1.0748253877534637,-1.4031881982417929,0.6170769594213388,7.8993139137155595,3.325813059301719,1.85280673464311,5.686482437916405,8.69898845125516
8.508508508508509,-0.24423634938482736,0.4841793906929619,-0.40122139553557656,0.5955377427654149,-0.2510491666354316,0.17469396007409171,-2.9900415725603504,-2.9606705858011613,-2.9730491741248555,-2.9402950186914705,-2.989477264662111,-2.994909350934287,-1.4129199678249398,-4.950773419492026,-3.2001552832026556,-2.6073616442180363,-4.131407431937711,-5.128727037105643,0.11541191202201115,-0.8096349756722133,0.43187000734189557,-0.5281042406628197,0.3469457369954677,-0.299160185256207,0.853816566866314,-2.9178676917696293,1.757554428470769,-2.37170306549973,1.286990228254183,-1.086784100802987,0.6021397229599579,8.03247919247896,3.267006551827304,1.9261093463092998,5.638793467717544,8.752368590291216
8.518518518518519,-0.25833464688699703,0.43441175442374447,-0.43314253177860906,0.569319481467765,-0.2923243306833606,0.12328046572346732,-2.9888565054578597,-2.968381112259422,-2.968566581224753,-2.945483886905728,-2.9857237792017073,-2.9974659175328426,-1.404129434268226,-4.9785564019450685,-3.181879756401079,-2.6306310120830334,-4.117467189034499,-5.138014674392971,0.12136256154249668,-0.72859357989255,0.464266984011541,-0.5084629694937687,0.4031303392931492,-0.2113174459293029,0.9022898602858049,-2.630362382238218,1.8928563335711033,-2.2764458875732316,1.4972207248945892,-0.767689765410978,0.5864084541764534,8.153359490031889,3.203674489816393,1.9969619956308122,5.582733309797177,8.791374597980305
8.528528528528529,-0.272343775754215,0.3843820837913121,-0.4648729463726043,0.5428701308072497,-0.33344677929594224,0.07180352239486901,-2.987612569897231,-2.975273166225288,-2.9637633413838653,-2.950473185961418,-2.98141128417016,-2.9991405859298577,-1.3948561067581569,-5.003433327044342,-3.1622602615095405,-2.6529361364617445,-4.101433043050932,-5.144096201578335,0.12715182101453273,-0.6464045554513548,0.49600763476564713,-0.4881250215310717,0.45871216962403977,-0.12315668980114593,0.950265543178574,-2.3374858094392437,2.0260055339611256,-2.179080310280966,1.7051906828491497,-0.4470647198047004,0.5699053840706396,8.261608320125205,3.1359321613783315,2.0652475766069784,5.518425859853295,8.816320318292501
8.538538538538539,-0.2862589799336931,0.33412109904256243,-0.4963996752861859,0.5161993602468625,-0.37439595497317607,0.020291807383063746,-2.986311403120465,-2.981335789738316,-2.9586462043265276,-2.955256032982714,-2.9765462652039734,-2.99993137297391,-1.3851050990694558,-5.025352914646555,-3.141319085050506,-2.6742562435200896,-4.083329237425907,-5.146964919033707,0.13277207874110808,-0.5631960159260795,0.5270484086637598,-0.46711667166379917,0.5136093354864083,-0.034814536654177844,0.9977173803132473,-2.03974432551243,2.1568574234717346,-2.0796747990377753,1.9105812035144822,-0.12724635519532512,0.5526538380307624,8.356904525979164,3.063902238636576,2.1308521423832723,5.446011922462027,8.828572823951326
8.548548548548549,-0.30007553542510346,0.2836601446607233,-0.527709997811247,0.4893170806490179,-0.4151516075310464,-0.031237023425880132,-2.9849547187586176,-2.9865593786715605,-2.9532223347066258,-2.9598258047704635,-2.971136002064595,-2.999837370319846,-1.3748817848299637,-5.044269049276823,-3.1190799327113075,-2.694571267573612,-4.063183169106698,-5.1466436761568195,0.13821596191604948,-0.479099159535856,0.5573470189225356,-0.44546531898085606,0.5677414373409972,0.05359151488256424,1.044619697916616,-1.7376627235376247,2.285273197557615,-1.9783023320558755,2.1130815277279567,0.19131859549929686,0.5346782056936608,8.438953587548575,2.987714471876153,2.1936651430446403,5.365648740327799,8.827870078147367
8.558558558558559,-0.31378875091580644,0.23303113977763584,-0.5587914451753623,0.46223344043041914,-0.4556938176298032,-0.0827504665327696,-2.9835443049833694,-2.9909357211237317,-2.947499299541703,-2.9641761497164536,-2.965188551268532,-2.9988585095480262,-1.3641917918038577,-5.06014095715982,-3.095567869884187,-2.713861895813501,-4.041025302936859,-5.143134716921608,0.14347634712336355,-0.39424799615533734,0.5868625122048239,-0.42319945158282546,0.621029730688166,0.14191959904446808,1.0909474022184042,-1.431782677866579,2.411120119862602,-1.875040303757828,2.312389843993401,0.5094366477766243,0.5160039096507614,8.507488848888741,2.9075053712496697,2.25357966088756,5.277509479743049,8.812937362322605
8.568568568568569,-0.3273939683667566,0.18226652652175698,-0.5896318085895461,0.43495882126972385,-0.49600301939474967,-0.13421523522572532,-2.9820820225937896,-2.9944580333191673,-2.9414850552568543,-2.9683009995281227,-2.958712727648849,-2.9969962079777983,-1.3530409959967624,-5.0729333671520305,-3.0708092596409853,-2.732109611993188,-4.0168890781358595,-5.1364447442694,0.14854637051766634,-0.30877906246100645,0.6155553346632696,-0.4003486090531772,0.6733972827812985,0.23002669731144518,1.1366759964691653,-1.1226610898760612,2.534271767899753,-1.7699704137386618,2.5082140590387496,0.8265719055277145,0.49665737304769575,8.562272658384801,2.8234178772180343,2.3104926424398258,5.181782674727913,8.78375995647417
8.578578578578579,-0.3408865635476472,0.13139921645296465,-0.6202191467155059,0.40750383337379026,-0.5360600220747527,-0.18559831102356303,-2.980569803039794,-2.997120992872251,-2.935187934365956,-2.972194580740916,-2.951718084901269,-2.9942533738722243,-1.341435515598269,-5.082616654654837,-3.0448316983546624,-2.749296738931392,-3.990810807260408,-5.1265867308249575,0.15341943767486896,-0.22283112611760364,0.6433873946316113,-0.3769433426250712,0.7247691235756117,0.31777064922413106,1.181781596386756,-0.8108683447126737,2.654608257265153,-1.6631785414067792,2.700272528218676,1.1421014912917826,0.47666598612602584,8.60309741494726,2.7356010209248467,2.364305126491441,5.078671632469231,8.740440798729306
8.588588588588589,-0.35426194651993753,0.08046253524651323,-0.6505417925382518,0.3798793103096454,-0.5758460306872921,-0.23686700012016437,-2.9790096463838287,-2.99892076928046,-2.928616631818019,-2.9758514259953683,-2.944214895170135,-2.9906343849180352,-1.3293817047778085,-5.089166967646778,-3.0176639491852266,-2.765406479689019,-3.9628295680614114,-5.113579849548843,0.15808923310277195,-0.13654487997957987,0.6703221218689722,-0.35301517308738256,0.7750723905384402,0.4050104970858056,1.2262409439896942,-0.4969864851680086,2.772016443883558,-1.5547546064804862,2.8882947434702544,1.455410467803091,0.4560580717560505,8.629786513669135,2.6442095757188824,2.4149224673978544,4.96839380281309,8.683116956773732
8.598598598598599,-0.36751556206651453,0.029490165799266988,-0.6805883596315772,0.35209630341067627,-0.6153426656025673,-0.2879889885755546,-2.9774036192022963,-2.9998550515185114,-2.921780191036622,-2.9792663850559817,-2.936214127731342,-2.9861450638673315,-1.316886147350227,-5.0925663340375795,-2.9893358736522893,-2.7804229572793493,-3.932987088672415,-5.097449384122193,0.1625497294017168,-0.05006262734544885,0.696324523274632,-0.32859654648097003,0.8242364669752731,0.49160682453491644,1.2700314197797837,-0.18240267739597016,2.8863901038633344,-1.4447924155668659,3.0720219767373464,1.7658938341641601,0.4348628500099512,8.642950769387106,2.5494037010491297,2.4622545529177913,4.851180114681711,8.611958955485932
8.608608608608609,-0.3806428900668273,-0.02149275287882278,-0.7103477478056303,0.3241660757669183,-0.6545319810229387,-0.3389323960844366,-2.9757538524282503,-2.9999230092743527,-2.9146879896804507,-2.9824346355489295,-2.927727426830952,-2.9807926514409657,-1.3039556503277627,-5.092818672899951,-2.959878361520295,-2.7943312527734414,-3.901327626585188,-5.078226619635647,0.16679519606593413,0.036487167455597345,0.7213612350030889,-0.30372078764358296,0.872193113555091,0.5774220877862246,1.3131310532394167,0.13081172884849934,2.997630090619282,-1.3333894950990839,3.2512078769872517,2.0729584608986045,0.41311040182473313,8.643864225924785,2.451348579962911,2.5062160158523863,4.727274282388514,8.527169986942745
8.618618618618619,-0.39363944581644295,-0.07246743952072783,-0.7398091481274688,0.29610009581069746,-0.6933964823178304,-0.3896658281613748,-2.974062539136883,-2.9991246173190786,-2.9073497251529457,-2.985351693395754,-2.918767088739569,-2.974585776602065,-1.290597237375464,-5.089947480607179,-2.9293232592254763,-2.8071174416657176,-3.8678978418858834,-5.055948714234333,0.1708202079167265,0.12298770750790014,0.7454005709215371,-0.27842205166911044,0.918876592748817,0.6623209383876241,1.3555185316121623,0.442559373221286,3.1056444689992873,-1.2206469109559066,3.425619019157125,2.3760249560996556,0.3908316318043905,8.631980570895086,2.350214051435948,2.54672643875997,4.596932084909966,8.428985007966755
8.62862862862863,-0.40650078029006426,-0.12340134855725485,-0.7689620473071508,0.26791003051025747,-0.7319191421780832,-0.440158426590745,-2.9723319322753254,-2.9974609433943007,-2.899775399888963,-2.9880134229203175,-2.909346038083696,-2.967534424316112,-1.276818142187379,-5.083958625388013,-2.8977032970758647,-2.818768628368154,-3.8327466652407014,-5.030658552446464,0.17461965315911512,0.20929959129734074,0.768412567364169,-0.25273527335409407,0.9642237859256608,0.7461705363941675,1.3971732069393,0.7534360070639821,3.210348626228125,-1.1066690751388535,3.5950354035883265,2.674529455356435,0.36805823021049555,8.606191714158207,2.246174238757604,2.5837105510312615,4.460420621241482,8.317669730907774
8.63863863863864,-0.41922248034715837,-0.174261973330312,-0.7977962314435716,0.2396077381853995,-0.7700834155576814,-0.49037991799889546,-2.970564342338266,-2.9949345175898294,-2.891975306446173,-2.9904160466065046,-2.899477803516181,-2.9596499009212893,-1.2626258018011036,-5.074863676661955,-2.8650520154571457,-2.8292729787055344,-3.7959251611333644,-5.0024045809939635,0.17818874105407373,0.2952838379214778,0.7903690241499175,-0.22669611471152762,1.0081743028837815,0.8288408529203122,1.4380751013277333,1.0628563177773742,3.3116653595624825,-0.9915635399302118,3.759250904724496,2.967925328642224,0.3448226341901677,8.566574492744785,2.1394071751832797,2.617098417624998,4.31801754501668,8.19351951382886
8.64864864864865,-0.43180016887944467,-0.22501711734648966,-0.8263017891258887,0.21120526096051453,-0.8078732533746755,-0.5403006604156685,-2.9687621349908926,-2.9915493138006393,-2.883960012428632,-2.9925561544844235,-2.8891764927885273,-2.9509447972394183,-1.2480278498685056,-5.062680220627706,-2.831403690277817,-2.8386197502886787,-3.7574863868678383,-4.971240627949123,0.1815230091989583,0.3808025841450841,0.8112435418423127,-0.20034091063887893,1.0506705836236925,0.910204961095446,1.4782049104289783,1.370223398803489,3.409524940622788,-0.8754407800037143,3.9180736680703774,3.2556847978807752,0.32115798828970377,8.51325694522165,2.030094428049118,2.6468256187812607,4.170010281604277,8.056858156699043
8.65865865865866,-0.44422950489959856,-0.2756349481531965,-0.8544691138879714,0.18271481687177296,-0.8452731149470871,-0.589891687702451,-2.9669277286406315,-2.987310726281514,-2.8757403452696324,-2.9944307131231995,-2.878456767288272,-2.9414329495637928,-1.2330321099006236,-5.047431776786008,-2.79679325788712,-2.8467993206475506,-3.717485247858682,-4.937225706161516,0.18461833040922296,0.46571941240038967,0.831011555241992,-0.17370661283402494,1.0916579922051883,0.9901393145158885,1.5175440051118088,1.674949635365067,3.5038651564425436,-0.7584139630082234,4.071326454630281,3.537300459464575,0.2970981043015204,8.44639953232064,1.9184207225229315,2.6728334200506545,4.0166952309157224,7.908036610579217
8.66866866866867,-0.45650618357062667,-0.3260840498586858,-0.8822889060149098,0.15414879164657525,-0.8822679791434727,-0.6391247517342017,-2.965063591959164,-2.982225543520771,-2.8673273769004846,-2.9960370742088456,-2.867333816104796,-2.931129398665418,-1.2176465885049057,-5.029147695395172,-2.761256239698387,-2.8538032130115663,-3.675978349738103,-4.900423801933816,0.18747091919498474,0.5498996718792311,0.8496503631140431,-0.14683073205928626,1.1310849025609442,1.068524012358293,1.556074431315345,1.9764585784168673,3.5946313273492194,-0.6405987091912664,4.218846932262267,3.812286706576373,0.2726774204913003,8.366194391277158,1.8045735661386644,2.6950689320028607,3.858376959158093,7.747431607121484
8.67867867867868,-0.4686259361754878,-0.3763334741382941,-0.9097521737021408,0.12551973017469775,-0.9188433542317324,-0.6879723622333885,-2.963172241356153,-2.9763019195375664,-2.858732408331397,-2.9973729826861506,-2.8558233296869364,-2.920050346963732,-1.2018794686330492,-5.007863036477363,-2.724828666748998,-2.859624119630359,-3.6330238478133916,-4.8609036499738005,0.19007733782646621,0.6332107916051375,0.8671391541636869,-0.1197512788599937,1.1689027761723174,1.1452430503941964,1.5937789080721387,2.2741867532106994,3.6817763018571554,-0.52211284067468,4.360487913601844,4.08018104676367,0.24793096025092076,8.272864481657198,1.6887428752306946,2.7134852590048206,3.6953673827535383,7.575444215986508
8.68868868868869,-0.48058453002662227,-0.42635278957783573,-0.93685023356928,0.09684032769188691,-0.9549852864135977,-0.7364078241644242,-2.961256238406108,-2.9695493427150184,-2.8499669541700277,-2.998436584444055,-2.8439414731554407,-2.9082131140116636,-1.185739102857816,-4.983618431066629,-2.687547004425971,-2.864255922534583,-3.5886812944107387,-4.818738495692301,0.19243450198279097,0.7155225844249207,0.8834590292848277,-0.09250670284998057,1.205066231544999,1.2201845572228878,1.6306408236952095,2.5675853954234924,3.7652604288227565,-0.4030761210402716,4.49611754042084,4.34054531082046,0.22289429022181473,8.166662628063293,1.5711206043488914,2.7280416364905458,3.5279849476157352,7.392498338016566
8.6986986986987,-0.4923777683151803,-0.4761121292141324,-0.9635747105322048,0.06812342069792023,-0.9906803670360279,-0.7844052726079278,-2.959318187229782,-2.961978602288542,-2.8410427271026353,-2.9992264335245538,-2.831704859332865,-2.895636090447984,-1.1692340066972091,-4.956459925457874,-2.6494480775833766,-2.8676937116431773,-3.543011484641803,-4.774005845953371,0.1945396859790551,0.7967075409157139,0.8985930201166177,-0.06513583068200482,1.2395331054539136,1.2932410151192528,1.6666442301264084,2.856122108271393,3.84505150717348,-0.28360998592586384,4.625619414494196,4.592966749652163,0.19760347793198818,8.047870465570945,1.4519003796955587,2.7387035561786943,3.356553806929668,7.19903914218181
8.70870870870871,-0.5040014898998334,-0.5255822361420529,-0.989917537038373,0.03938197763241361,-1.0259157384744904,-0.8319397050449495,-2.9573607318314665,-2.953601752615257,-2.8319716223620395,-2.999741498835818,-2.819130521552761,-2.8823386905722446,-1.1523728520044343,-4.926438809279414,-2.6105689962743504,-2.869933800130696,-3.4960763011275717,-4.726787209412978,0.19639052756701494,0.8766411122641787,0.9125261039534075,-0.0376778028263831,1.2722645059580053,1.3643094649742755,1.7017985395153161,3.1392824345389556,3.9211247135856695,-0.16383726537088705,4.748892675251625,4.837059016418721,0.17209726514539092,7.9167972941643185,1.3312771375817363,2.7454428787307723,3.1814030005202767,6.995531454448397
8.71871871871872,-0.5154518990811985,-0.5747345070671415,-1.015870951671744,0.010629089332860907,-1.060679098686749,-0.8789870109920912,-2.955386495829875,-2.944432075356178,-2.822765702205825,-2.9999811703508996,-2.806235886309108,-2.868341303699263,-1.1351639658660717,-4.893611428269907,-2.5709470823163962,-2.8709737369759276,-3.447938558210339,-4.67716782760665,0.1979850766726565,0.9552019812393238,0.925245215063199,-0.010172009285993381,1.3032248572160814,1.4332916948879892,1.7364872382638907,3.416571337981509,3.9934625085437006,-0.04388189869402481,4.86585202468342,5.072463031870996,0.14644041135996844,7.773778848812022,1.209446768852736,2.7482379333834803,3.00286563882149,6.782458106794721
8.72872872872873,-0.5267300007555908,-0.6235410336928773,-1.0414274971350013,-0.01812204069943481,-1.0949587044393632,-0.925523998939211,-2.953397282165746,-2.9344840397080403,-2.813437180427373,-2.999945264774157,-2.793038745805806,-2.8536652444509976,-1.117608342729882,-4.858038982693198,-2.530619796904106,-2.870812316621067,-3.3986618461789546,-4.62523639796411,0.19932226753418147,1.0322723204486035,0.9367392524789877,0.017341975619732605,1.3323819361646416,1.5000944120572528,1.7708629847208783,3.687514589110492,4.062054521265253,0.07613135728124121,4.976427700158467,5.2988477314151226,0.12065894985840409,7.619175992147824,1.086605770182274,2.7470736041316233,2.821278094370143,6.560318254631639
8.73873873873874,-0.53783356840521,-0.6719746418417778,-1.0665800176180755,-0.04685810619875564,-1.1287433732125671,-0.9715284205520556,-2.9513954415998747,-2.9237732608260876,-2.8039984069214134,-2.9996340306583176,-2.779557230464722,-2.8383327021439237,-1.0997112534592473,-4.8197873123717985,-2.4896246694782533,-2.8694495856790057,-3.348310376024984,-4.571084789940682,0.20040067126441635,1.107738037138179,0.9469990843361173,0.044824459265190256,1.3597069011474154,1.5646293976834176,1.8045875101580506,3.9516600509364537,4.1268974140322,0.19588856008238054,5.080565395993091,5.515910693047601,0.09473934265783335,7.453373336998638,0.9629509030806318,2.7422406549500824,2.6369792036479254,6.329625670860864
8.74874874874875,-0.5487587622256666,-0.7200089282198929,-1.0913216555631957,-0.07557187192424036,-1.162022483792569,-1.016978992112671,-2.9493836340633197,-2.9123164565829107,-2.7944618523248455,-2.9990479976442304,-2.7658097814492866,-2.822366689429546,-1.0814804646486398,-4.7789266693611365,-2.4479992280546123,-2.866890623726525,-3.296948825238152,-4.514807755460654,0.20121895107087487,1.1814890038719996,0.9560175488369583,0.07224168843154605,1.3851743126140497,1.6268136447071198,1.8375359199566148,4.208578860825867,4.187994726512571,0.31501347102624777,5.178226134776793,5.7233786459015334,0.06870407540165324,7.276777806229205,0.8386788614042544,2.7341885350872954,2.45030948198243,6.090907024738016
8.75875875875876,-0.5595018503842517,-0.7676182947446621,-1.1156458478378808,-0.10425901743738755,-1.1947859755635553,-1.0618554131807758,-2.9473645311390646,-2.9001314028114824,-2.7848400927525616,-2.9981877955329934,-2.751815123258945,-2.805790990344556,-1.06292374755421,-4.735531479322232,-2.4057809312097334,-2.863143009682484,-3.244642185138562,-4.456502634867578,0.2017761282294144,1.2534192745001251,0.9637894519317981,0.09956296847614711,1.4087621460319486,1.6865694782587533,1.8697080161818604,4.457866505216714,4.24535670070243,0.43360129551359705,5.269386089622714,5.921007859724057,0.042588853099315926,7.0898171375517265,0.7139859480957114,2.722666080111696,2.261610354094614,5.844700153593948
8.76876876876877,-0.5700592082588385,-0.8147779803666005,-1.1395463213284156,-0.13290668872470696,-1.2270243465148076,-1.1061383824693558,-2.9453408120418434,-2.887236887182921,-2.77514579464699,-2.997054522709294,-2.7375922364479175,-2.7886301079254086,-1.044048872733087,-4.689680092680121,-2.3630071019144236,-2.858209917109636,-3.191455610230691,-4.396269059570283,0.20207158076255285,1.3234272849040662,0.9703115618118474,0.12674951786321162,1.4304517971805082,1.7438246587930846,1.9011041239360367,4.699143784527223,4.299000087158532,0.5518124043555304,5.354036358660977,6.108584416173301,0.016429228958857678,6.892938341078981,0.5890677618208855,2.707280626152155,2.0712234027457725,5.591552335307981
8.77877877877878,-0.5804273176223714,-0.8614640903257746,-1.163017087967434,-0.16150209286037312,-1.2587286499813364,-1.1498096109375888,-2.9433151596384812,-2.873652661871157,-2.7653916997589603,-2.995649691469568,-2.7231603305197,-2.770909211539698,-1.0248636049328679,-4.641454526679044,-2.319714863398752,-2.8520957142999914,-3.1374542700502546,-4.334208652561806,0.20210504172208424,1.3914160380852898,0.9755826003166006,0.15376278081152556,1.450228080020853,1.7985124679546085,1.9317250657580303,4.9320576661884274,4.348947933228345,0.6695259980185426,5.432182693231283,6.285924363360408,-0.009739434651546475,6.686606117479542,0.4641188941050558,2.6880612681492364,1.8794896377934123,5.332018569228865
8.78878878878879,-0.5906027657760256,-0.9076536227944751,-1.1860524392102347,-0.1900325767038744,-1.2898904901392805,-1.1928518321137003,-2.941290256512898,-2.8593993951576726,-2.755590610276398,-2.9939752203034824,-2.7085388170466094,-2.752654084083757,-1.0053756982434368,-4.590940199463136,-2.2759410772251676,-2.844805993225381,-3.0827032039597944,-4.270424727971476,0.2018765970858452,1.457293273241995,0.9796032313635002,0.1805645582665997,1.4680792173565527,1.8505717772961652,1.9615721348524175,5.156282024320149,4.395229354017147,0.7866207188694148,5.503845181358656,6.452873755579333,-0.035882004251007515,6.471301244628194,0.3393326375052581,2.6650467756284124,1.6867487878136558,5.066659873000944
8.7987987987988,-0.6005822446342083,-0.953324492867867,-1.208646939975436,-0.21848563591810566,-1.3205020162800436,-1.2352488096695529,-2.9392687810797664,-2.844498622129781,-2.7457553741162037,-2.992033426768067,-2.693747283061338,-2.733891069192398,-0.985592891522409,-4.538225657323285,-2.231722283738749,-2.836347551760063,-3.0272671793323633,-4.205021990788446,0.2013866832786206,1.5209716185583266,0.9823760465129021,0.20711707061389617,1.4839968245216268,1.8999471000467194,1.9906470672333683,5.371518265149888,4.437879286861573,0.9029771183603259,5.569057888214331,6.609308580659416,-0.06196361229028646,6.2475189406293055,0.21490070528807337,2.6382821203546705,1.4933386162867777,4.7960416024765635
8.80880880880881,-0.6103625497646867,-0.9984555538746089,-1.2307954220664636,-0.24684892372321393,-1.3505559158896778,-1.2769853422775557,-2.9372534037506455,-2.8289726946255502,-2.7358988703934646,-2.9898270198887245,-2.6788054647651056,-2.714647018602653,-0.9655229041046306,-4.483402296256932,-2.1870946450557667,-2.826728373238187,-2.971210553545093,-4.138106237868184,0.20063608432728092,1.5823687275088478,0.9839055477856838,0.23338301913456105,1.4979758863512829,1.9465886261945948,2.018952012869967,5.577495837848261,4.4769382301035705,1.0184779187694062,5.6278684553664675,6.7551345778338145,-0.0879496931844983,6.0157672110336335,0.09101296301329143,2.6078183446467023,1.2995942641769602,4.520731801588411
8.81881881881882,-0.6199405793871978,-1.0430266159895112,-1.2524929770912128,-0.2751102593643525,-1.3800454065624586,-1.318047265788913,-2.935246783156242,-2.812844730577475,-2.726033995080984,-2.9873590921066855,-2.6637332215944336,-2.6949492398088633,-0.9451734318052927,-4.426564078987985,-2.1420938907436824,-2.815957603436351,-2.9145971401858874,-4.0697840613022835,0.19962592866031234,1.6414073985589999,0.9841981278545096,0.2593256460822986,1.5100147277083529,1.9904522412196606,2.046489505919844,5.773972631010764,4.512451966982638,1.1330082655751141,5.680337660719005,6.890286949445112,-0.11380601832878234,5.776565187964195,-0.032142827644698,2.57371241784357,1.1058476205647025,4.241299588716288
8.82882882882883,-0.6293133333339789,-1.087018462140098,-1.273734948898029,-0.3032576362727501,-1.4089642267798221,-1.3584214527801979,-2.933251562428302,-2.7961385629053823,-2.7161736468708577,-2.984633110793061,-2.648550510685937,-2.674825444141456,-0.9245521432253545,-4.367807248589049,-2.0967552663373956,-2.804045525078525,-2.8574900798570244,-4.000162555196611,0.19835768556193992,1.6980156782188418,0.983262047732737,0.28490879326556345,1.5201149778540797,2.0314995288715973,2.073262434138904,5.9607352555552495,4.544471275480404,1.2464559697823177,5.726538941117667,7.014729970205622,-0.13949873009462266,5.530441468722742,-0.15438125257699653,2.536027081494442,0.9124267228119152,3.958313585714805
8.83883883883884,-0.6384779119757191,-1.130412861208562,-1.294516925546859,-0.33127922990078573,-1.4373066255879516,-1.3980958095227762,-2.9312703655444556,-2.7788786881068184,-2.706330713248606,-2.9816529093501716,-2.633277361775811,-2.654303695396375,-0.9036666763670763,-4.307230039837729,-2.051113484828159,-2.7910035299672358,-2.799951715939288,-3.9293490268637328,0.19683316129105063,1.7521269474823782,0.9811074120872023,0.31009695902513024,1.5282815289658485,2.069697758451188,2.0992740075555716,6.13759921532494,4.573051624967803,1.3587117395617838,5.766557879669591,7.128456498091737,-0.16499437480772627,5.277932461263987,-0.2755194762305493,2.4948306838740493,0.7196551875596668,3.6723403953788534
8.84884884884885,-0.6474315151164846,-1.1731925785398438,-1.3148347308351314,-0.3591634052130662,-1.465067351209215,-1.4370592704367002,-2.929305793739188,-2.7610902146903915,-2.696518056789108,-2.9784226779212775,-2.6179338525678633,-2.633412359136324,-0.8825246355665842,-4.244932389423385,-2.005202681252955,-2.776844088851062,-2.742043475659435,-3.8574507133929723,0.19505449487509857,1.8036799917576603,0.977746142302696,0.33485535350328216,1.5345224891165354,2.1050198571074104,2.1245277264973694,6.304408967180365,4.598252860517533,1.4696694006111102,5.800491659881999,7.231487391274044,-0.19025993471124458,5.019580743700729,-0.3953774597892803,2.4501970044553456,0.5278516736733536,3.383943132709817
8.85885885885886,-0.6561714408612135,-1.2153413837755573,-1.3346844153985076,-0.38689872381682455,-1.4922416386244537,-1.4753017900972567,-2.9273604219839617,-2.7427988115941924,-2.6867485016823482,-2.974946953730253,-2.602540084601082,-2.612180052778872,-0.8611335887495114,-4.181015646100385,-1.9590563705034836,-2.7615807191441903,-2.683825756782491,-3.7845745045159043,0.1930241535891238,1.8526190544633738,0.9731919474267563,0.3591499521073193,1.5388491300403901,2.137444367714648,2.1490273490584926,6.461037872839398,4.620525272520311,1.5792261046904912,5.828448488767094,7.323870835774443,-0.21526285892089803,4.755933444747086,-0.5138700556008686,2.4022050689963024,0.3373293780639983,3.093680014915506
8.86886886886887,-0.664695084459412,-1.256844056042073,-1.3540645578734076,-0.4144739507163001,-1.518825196164714,-1.512814332868484,-2.9254367955393423,-2.7240306567275834,-2.6770336518450963,-2.9712306110730653,-2.5871161596447925,-2.5906355965800523,-0.8395010650148628,-4.115582281859032,-1.9126996727940901,-2.7452279506190203,-2.625357820228663,-3.710826672636727,0.19074492812993546,1.8988938745353796,0.9674584535018778,0.3829475470767817,1.5412758300187177,2.1669553929415546,2.1727768580964693,6.6073880451618265,4.642007450466238,1.6872825258338935,5.85061041784229,7.405681588795289,-0.23997109338129086,4.487540651716415,-0.631385493160252,2.3509389559203875,0.14838034189426708,2.8021030146318537
8.87887887887888,-0.6729999371287005,-1.2976863865293014,-1.3729833641891807,-0.44187806067711205,-1.5448145283657797,-1.5495888602435592,-2.9235374265818397,-2.704812385770319,-2.6673801157052512,-2.967278850983209,-2.5716819540818054,-2.5688079656153877,-0.817634552551384,-4.048735605156204,-1.8661232884120673,-2.7278012891975663,-2.566696419087951,-3.636312610846329,0.18821992749540428,1.94245970815139,0.9605515972133377,0.40621579707069044,1.5418197074556907,2.193542526165736,2.1957804278454987,6.743390091990818,4.662991840151662,1.7937430437862076,5.869037099516248,7.477020142875176,-0.26435310983524474,4.214953852371536,-0.7479819496223143,2.296487594688845,-0.039218593730353746,2.509756580396399
8.88888888888889,-0.6810835848618787,-1.3378551785045278,-1.3914395617653188,-0.4691002441879903,-1.570216101298132,-1.5856183159770576,-2.921664790908035,-2.6851710413581884,-2.6577990793049686,-2.9630971905934453,-2.556251434273259,-2.5467262428533775,-0.7955414968898278,-3.9805794772145715,-1.8193464828010637,-2.709317178971649,-2.507859579998107,-3.5611365796862735,0.1854525735786793,1.9832773350433184,0.9524838398958254,0.4289232746981799,1.5404906729870789,2.2172007699264675,2.2180423902341104,6.869002761046687,4.681850128612098,1.898515914264749,5.885041877020711,7.538011816206421,-0.2883779338203585,3.938724416578509,-0.8632139433593125,2.238944556878586,-0.22568766474772417,2.2171764279390374
8.8988988988989,-0.6889437072211739,-1.3773382448130418,-1.4094305828763,-0.49612991300859444,-1.595032029614684,-1.620896609098673,-2.9198213247184057,-2.6651340227792164,-2.648302367943089,-2.9586914522163483,-2.540840967967744,-2.5244195734093853,-0.773229299493644,-3.9112180323624766,-1.77239255510652,-2.6897929625856594,-2.44887776289134,-3.485401463374729,0.18244659548698872,2.0213130498246334,0.943270036785724,0.45103951192311453,1.53730143588917,2.2379304426409923,2.239567200993484,6.984212489715361,4.698434157631127,2.001513425691712,5.897303132007011,7.588805774588025,-0.3120151717091648,3.659402123345984,-0.9768991810203005,2.1784078406919427,-0.4106119365655161,1.9248884053842517
8.90890890890891,-0.6965780761233388,-1.4161244029242488,-1.4269541272813786,-0.5229567052935036,-1.6192605234128303,-1.6554185949020557,-2.9180094214831294,-2.6447290362988873,-2.6389016500496263,-2.9540677521662504,-2.52546933406779,-2.5019171200606354,-0.750705316689758,-3.840755403346396,-1.7252837369025429,-2.6692468401189617,-2.3897954532312,-3.4092085361509774,0.17920602359451182,2.0565386388140086,0.9329262987342579,0.4725350432806012,1.5322702137965782,2.2557370743385645,2.2603594056424114,7.089032863888406,4.712851364824331,2.102652042096622,5.905216128722955,7.6295739905907,-0.3352350368114081,3.377533738441528,-1.088914464465148,2.114979649632815,-0.5936123744804576,1.6334074349854575
8.91891891891892,-0.7039845546192413,-1.454203467588414,-1.4440081505563362,-0.5495704902838162,-1.6429002587989419,-1.6891800540060022,-2.9162314288920124,-2.6239840462270028,-2.629608423535122,-2.9492324893451864,-2.5101551226245697,-2.4792480200956657,-0.7279768589402423,-3.769295452504851,-1.6780411764313583,-2.647697826607749,-2.330655217771761,-3.332657239338879,0.17573518333861216,2.088931342886526,0.9214699474070424,0.49338144685069846,1.5254173042679395,2.2706312921902505,2.2804236054339455,7.183503990294781,4.72521060150514,2.201852531934037,5.908974996234647,7.660510145579821,-0.3580083745587217,3.0936616473689327,-1.199141074539824,2.0487661660896492,-0.7744857442499153,1.3432365335391268
8.92892892892893,-0.7111610956715715,-1.491566241175216,-1.460590852274651,-0.5759613725591398,-1.6659503580074777,-1.722177669588283,-2.914489645890548,-2.602927226832598,-2.620434002651394,-2.9441923336154163,-2.4949167129695446,-2.4564413435641956,-0.7050511904548442,-3.6969415096468006,-1.630684926061599,-2.625165708348511,-2.2714976555087847,-3.255844969672903,0.1720386887685114,2.1184738069295026,0.9089194704151423,0.5135513829420556,1.5167649936914747,2.2826286966316403,2.2997644233473764,7.267691787008772,4.735621812480531,2.2990400826129758,5.9087784532732,7.681828480274618,-0.3803066867938085,2.8083225480666982,-1.3074647716044012,1.9798773205677378,-0.95303792125749,1.0548659131573288
8.93893893893894,-0.7181057409342533,-1.5282045017707895,-1.4767006640731914,-0.6021196958440861,-1.6884103690271661,-1.7544090028949757,-2.912786319803989,-2.581586915206903,-2.611389505364107,-2.938954213980991,-2.4797722528009603,-2.433526052985884,-0.6819355291434981,-3.6237961174296003,-1.5832339329382545,-2.6016709981270085,-2.212361354843369,-3.1788668793734214,0.16812143585525263,2.1451540165214946,0.8952944765040513,0.5330186304456481,1.5063374660045261,2.291749728890097,2.3183864702084875,7.341687197026431,4.7441957189237485,2.3941444005834853,5.90482919022503,7.693762599522131,-0.4021021551876718,2.522046207256153,-1.4137757837820573,1.9084265573121435,-1.129083893112707,0.7687721636114873
8.94894894894895,-0.7248166195371069,-1.5641109891149765,-1.492336237637175,-0.6280360463646943,-1.7102802447997152,-1.7858724671302384,-2.9111236435511976,-2.5599915651677,-2.6024858412362057,-2.9335253066006786,-2.464739638227094,-2.410530964569042,-0.6586370469071268,-3.5499607849816073,-1.5357060327898524,-2.5772348895180106,-2.153282856905681,-3.101815688401189,0.163988595571561,2.1689652224901863,0.8806156509200059,0.5517581208261826,1.4941607115470763,2.2980195307379763,2.3362943110192376,7.405605329980688,4.751043505028008,2.4870997968710498,5.89733325719466,7.696564236933909,-0.42336766380971635,2.235354283924039,-1.5179687836414502,1.834530597058535,-1.3024477309714655,0.48541751700567204
8.95895895895896,-0.7312919468792619,-1.599279388465046,-1.5074964326386597,-0.6537012557515117,-1.731560322055945,-1.8165672998330975,-2.9095037529498975,-2.5381697022915684,-2.593733699819955,-2.927913022654344,-2.4498364947648064,-2.3874847109828976,-0.6351628702642341,-3.47553575046302,-1.4881179468516077,-2.5518792104018626,-2.094296624969602,-3.0247815092646344,0.159645606749953,2.1899058540374914,0.864904711065784,0.5697459697260993,1.480262436355448,2.301467797298619,2.3534924315768464,7.459584537203426,4.756276509103159,2.577845258000977,5.886499459756436,7.690501984968847,-0.4440768208768118,1.9487592229748714,-1.6199428540523257,1.758309197641843,-1.4729625310011585,0.2052491950916817
8.96896896896897,-0.7375300234347553,-1.633704312476174,-1.522180304662312,-0.6791064034873211,-1.752251299853456,-1.846493533848938,-2.9079287241148686,-2.5161498801535553,-2.585143539554071,-2.922124996084616,-2.4350801592887805,-2.3644157057197157,-0.6115200813099927,-3.4006197532057625,-1.4404852818568563,-2.5256263758443174,-2.0354350198735203,-2.947851684698109,0.1550981687271804,2.207979421148342,0.84818436255059,0.5869595061643577,1.4646719721876935,2.3021286237328047,2.369985205461095,7.503785425446154,4.76000591973326,2.666324502297911,5.872538763894582,7.675859995957552,-0.46420397970825,1.6627632216412138,-1.7196014439766998,1.6798849131820042,-1.6404703274925652,-0.07130116089619776
8.97897897897898,-0.7435292335736936,-1.6673812811925548,-1.5363870931515757,-0.704242818898758,-1.7723542178790495,-1.8756519670041354,-2.906400570950487,-2.4939606378466914,-2.5767255771613033,-2.9161690712353305,-2.420487662923805,-2.3413521090757614,-0.5877157190037517,-3.325309816019654,-1.392822533043134,-2.4984993404859885,-1.9767282813480889,-2.8711106384746934,0.1503522337828209,2.2231944070233016,0.8304782557309152,0.6033772993193326,1.447420187556798,2.3000403466300265,2.3857768614662618,7.538389814643722,4.762342477569717,2.752486021591565,5.855663711513287,7.652936659444691,-0.4837242589142816,1.3778572707859524,-1.8168523149761668,1.599382852553667,-1.8048219791885316,-0.34381797842577555
8.98898898898899,-0.7492880444022731,-1.700306700246044,-1.550116209407713,-0.7291020826922814,-1.7918704345780267,-1.9040441305925158,-2.9049212427389177,-2.4716304588466316,-2.568489777540776,-2.9100532904078884,-2.4060757148695786,-2.3183217957730093,-0.5637567807801376,-3.2497010381978804,-1.345143090113719,-2.470521550587229,-1.9182045151385196,-2.794639739564081,0.14541399937954713,2.235564151294207,0.8118109428313476,0.6189791828921588,1.428539400031767,2.295245380921478,2.4008714515529626,7.563599645143682,4.763396183292116,2.8362831084048707,5.8360878477796945,7.622043261084741,-0.5026135618465144,1.0945202727832424,-1.9116074792317406,1.516930437830183,-1.965877030460618,-0.6119021608140969
8.998998998999,-0.7548050046248823,-1.7324778373618552,-1.5633672246734411,-0.7536760280361419,-1.8108016051712903,-1.9316722567822504,-2.9034926218251753,-2.4491877312794927,-2.5604458441484095,-2.9037858813562103,-2.391860687144859,-2.295352324236471,-0.5396502244781669,-3.173886399700461,-1.297459246090339,-2.4417168958732782,-1.8598896857969438,-2.718517179794318,0.1402899002123201,2.24510672479674,0.7922078357262757,0.6337462770536706,1.408063290050079,2.2877900531202346,2.41527281939349,7.579635839827517,4.76327601222723,2.91767386874092,5.814025161445912,7.583502628161455,-0.5208485953387862,0.8132182372227277,-2.003783129883473,1.4326571633736584,-2.1235035490122556,-0.875171414665374
9.00900900900901,-0.7600787434314162,-1.7638927972729292,-1.5761398583321138,-0.7779567411911483,-1.8291496596198304,-1.9585392450512455,-2.902116521400152,-2.4266607096437443,-2.552603209857894,-2.8973752447405303,-2.3778586002352324,-2.2724709075352534,-0.5154029705820697,-3.0979565769400725,-1.2497822089880486,-2.4121096613231465,-1.8018076150094724,-2.6428178651264145,0.13498660007346533,2.2518447966840514,0.771695164455302,0.6476610079847245,1.3860268164679581,2.277724431678928,2.428984569581967,7.586737126527993,4.762089636076183,2.9966212206272758,5.789689539179108,7.537647766615322,-0.5384068877672723,0.5344035552442818,-2.0932995645047114,1.3466943562224039,-2.2775779418289233,-1.1332604992932431
9.01901901901902,-0.765107969412844,-1.7945504951462479,-1.5884339662525577,-0.8019365616941523,-1.8469167805947269,-1.9846486277582591,-2.900794683382634,-2.404077478029848,-2.5449710282938716,-2.8908299415597174,-2.364085109626472,-2.2497043859888035,-0.4910219047668163,-3.0219997705407415,-1.202122116238964,-2.3817244790439034,-1.7439799853128777,-2.5676133206028204,0.12951098354030263,2.2558054946715003,0.7502999365369922,0.6607071250260911,1.3624661340575077,2.265102155236486,2.442010037578786,7.585158826092908,4.759943152159927,3.0730928786154834,5.76329423481485,7.484820494263232,-0.5552668064585751,0.25851435288544167,-2.1800811025302664,1.2591749384032553,-2.4279847511278376,-1.3858214001680835
9.02902902902903,-0.7698914695079657,-1.8244506286256001,-1.6002495293087962,-0.8256080820992484,-1.8641053815092508,-2.010004534955743,-2.899528776401239,-2.381465914874209,-2.5375581656283224,-2.884158680581289,-2.350555493203309,-2.2270792014334257,-0.46651388074065264,-2.946101545386661,-1.1544880517876497,-2.3505862803698836,-1.6864263490472131,-2.4929716089850085,0.12387014749171209,2.2570202592042805,0.7280498971373788,0.6728697154602651,1.3374185131420757,2.2499802595033906,2.454352260457199,7.575171611363487,4.756940820554718,3.147061324469192,5.7350513543371875,7.425370074671861,-0.571407574474331,-0.014026076593296466,-2.2640559974581507,1.170233191770862,-2.574616432082081,-1.6325234287558743
9.03903903903904,-0.7744281079841931,-1.853593648596044,-1.6115866421029597,-0.8489641472827267,-1.8807180846679852,-2.0346116585489007,-2.89832039387712,-2.3588536592769813,-2.5303731928305178,-2.8773703057876494,-2.3372846394914735,-2.2046213731380027,-0.4418857233762818,-2.870344683226157,-1.106888065777408,-2.3187202483237996,-1.6291641423832042,-2.418957263051832,0.11807139245973546,2.2555246923373002,0.7049734901414337,0.6841352169534356,1.310922261543352,2.2324190035096416,2.4660139485172543,7.557060242230676,4.753184809453842,3.218503764311123,5.70517135727944,7.3596518559146205,-0.5868092868003769,-0.2828097618377967,-2.3451563446422696,1.080004525948496,-2.717373114109648,-1.873053251416124
9.04904904904905,-0.778716825455078,-1.8819807287757362,-1.6224455019187363,-0.8719978533188144,-1.8967576995861926,-2.0584752159036217,-2.8971710522081993,-2.336268078906346,-2.5234243783604176,-2.8704737838564873,-2.3242870367191086,-2.182356475351939,-0.4171442321216886,-2.7948090480447054,-1.0593291967435288,-2.286151770573865,-1.572208704256834,-2.3456312314892203,0.11212221382203488,2.2513584021104305,0.6810998201675637,0.6944914276914662,1.2830166489957364,2.2124816959114764,2.4769974578306204,7.531122281801856,4.748774949055942,3.287402072532771,5.673862575135132,7.288025918198684,-0.6014529259680703,-0.5474444648066594,-2.423317985487216,0.9886252499156356,-2.8561623475243536,-2.107114850310296
9.05905905905906,-0.7827566379371842,-1.9096137342407096,-1.6328263979317201,-0.8947025459341968,-1.9122272015308353,-2.0816009130038933,-2.8960821890556345,-2.3137362395051113,-2.5167196812949437,-2.863478191692555,-2.311576762672084,-2.1603096164627322,-0.39229618468097405,-2.719571464371265,-1.0118174962267386,-2.252906393017838,-1.5155733000381566,-2.2730508382630696,0.10603029284075507,2.2445648431920215,0.656458615557105,0.703927514249044,1.2537418341654871,2.190234522021948,2.4873047637773915,7.49766679855847,4.7438084942471335,3.353742722799865,5.641330747267418,7.211268484911201,-0.6153203771343918,-0.807554015646005,-2.498480408847815,0.8962323477563743,-2.990898837345938,-2.3347110761968537
9.06906906906907,-0.7865466359487976,-1.9364951889878286,-1.6427297007019774,-0.9170718185502205,-1.9271297103328315,-2.103996137009431,-2.8950551617331284,-2.2912848760088727,-2.5102667448762475,-2.856392704027405,-2.2991674753163367,-2.138504209827372,-0.36734834095497404,-2.6447056086341254,-0.9643580557175602,-2.219009774121415,-1.4592691497569859,-2.2012614920515587,0.09980348755307808,2.23519115454995,0.6310801923628026,0.7124340172361384,1.223138794394216,2.1657407334250527,2.496937435633722,7.457013059213153,4.738379896313624,3.417516706518313,5.60777857470795,7.133370258149242,-0.6283944426465835,-1.062778572574203,-2.570586650424058,0.8029632590500029,-3.121504166057825,-2.5582069041213487
9.07907907907908,-0.79008598365282,-1.9626282426403572,-1.6521558519731347,-0.9390995099225476,-1.941468469518226,-2.1256777552871777,-2.894091245699651,-2.2689403652785645,-2.5040728904708276,-2.8492265811028843,-2.2870724041592028,-2.1169539628147955,-0.34230744723084955,-2.570281913636267,-0.9169550358400795,-2.1844876401345887,-1.403305460704664,-2.1302406228847066,0.09344982351850116,2.223287994892238,0.6049954193524192,0.7200028547705655,1.1912492582684335,2.1390191685860853,2.5058966122670974,7.40948921678563,4.732580583891668,3.4787194391510354,5.573405292145424,7.0556459883936355,-0.6406588561160254,-1.312774808655007,-2.6395831909274357,0.7089556643515422,-3.247906507088061,-2.778460058738304
9.08908908908909,-0.7933739180460757,-1.9880166363995069,-1.6611053548011947,-0.960779701388849,-1.9552468258040268,-2.146655358076607,-2.893191633156058,-2.2467287004440015,-2.4981451119282077,-2.8419891564534785,-2.275304342320666,-2.0956790721961687,-0.31718024060928646,-2.496367486175955,-0.8696116976816909,-2.1493657413055787,-1.347689464228549,-2.060007318109744,0.08697748442763213,2.208909376598899,0.578235684035927,0.7266273238297628,1.1581156410991598,2.110115907424286,2.5141829789932597,7.355430998211986,4.726498753334631,3.5373506548010027,5.538406258316073,6.975472537657367,-0.6520982960245227,-1.5572160276468878,-2.705419853777599,0.6143472761742999,-3.3700403307668836,-2.99358537920493
9.0990990990991,-0.796409748197122,-2.0126646683439224,-1.6695787640352178,-0.9821067137358936,-1.9684682090025005,-2.1669366281248497,-2.8923574317460483,-2.2246754668490523,-2.492490070327791,-2.834689824801804,-2.263875639284651,-2.0747013398778407,-0.2919734536574109,-2.4230260377961876,-0.8223304361737206,-2.1136698092076416,-1.292426456534172,-1.9905915230317062,0.08039480257706927,2.192112498843251,0.5508328597172321,0.7323020995388198,1.1237809833782058,2.0790875293627633,2.521796745646922,7.295180395583259,4.720219168651411,3.5934142894994636,5.5029725649284345,6.892486932242704,-0.6626983988849768,-1.7957922114125182,-2.768049703067959,0.5192756358508035,-3.4878461044881277,-3.2030109516642398
9.10910910910911,-0.7991928545345064,-2.0365771581773733,-1.6775766771708933,-1.0030751036981265,-1.9811361123757587,-2.1865295416613826,-2.891589663361831,-2.2028058195833276,-2.487114089102521,-2.8273380300807673,-2.25279819429985,-2.0540420062506177,-0.26669381927501373,-2.3503178286067206,-0.7751128154264074,-2.0774255152895735,-1.2375198433090608,-1.9220195917385188,0.07371024921471969,2.172957580574624,0.522819273564096,0.7370232324554046,1.0882888922605587,2.0459915640476245,2.528737625915456,7.229084364880222,4.71382297114819,3.64691835365754,5.4672906641780585,6.807046225003347,-0.672445771976546,-2.0282100016419804,-2.8274289425173897,0.4238779166116231,-3.601269988770035,-3.4066484999558213
9.11911911911912,-0.8017226881872894,-2.0597594115229803,-1.6850997255969167,-1.023679660100495,-1.9932540734804567,-2.205442333100954,-2.8908892630548384,-2.1811444625797956,-2.482023149528061,-2.8199432535951026,-2.2420834503991074,-2.0337217399059835,-0.2413480757612056,-2.278299624084872,-0.7279596059205036,-2.0406584307560394,-1.182971187982059,-1.8543143213299376,0.06693242475972101,2.151507694005574,0.4942276756828499,0.7407881439154288,1.0516834861055324,2.0108863581924767,2.5350048179825286,7.15749353583098,4.707387498883499,3.6978747941589063,5.4315420148386195,6.719503698288122,-0.6813280056727407,-2.254192618894578,-2.8835168160999416,0.3282907331834721,-3.710263530872723,-3.6044227569695977
9.12912912912913,-0.8039987703794846,-2.082217183860095,-1.6921485662529543,-1.0439153996589212,-2.0048256555404604,-2.223683460059645,-2.8902570780517562,-2.1597156292525495,-2.47722288656634,-2.8125150023342016,-2.2317423890061243,-2.0137606286391554,-0.21594297206815632,-2.2070246647262204,-0.6808708234567679,-2.003393987878985,-1.1287802634324118,-1.7874949931741921,0.06007004890095111,2.1278285992153734,0.4650912091777108,0.7435956195061247,1.0140093420929366,1.9738309482924774,2.5405969865263405,7.081186795216112,4.7009861160285595,3.7462993465867527,5.39590274685267,6.630208180802313,-0.6893336853790899,-2.47377408888174,-2.9362755110184473,0.23264995817038425,-3.8147833575881194,-3.796270867760427
9.13913913913914,-0.8060206918799333,-2.1039579130199892,-1.6987238737168535,-1.063777562452396,-2.015854429383351,-2.241261568755914,-2.889693866876108,-2.1385418163413528,-2.472718585052575,-2.805062797447294,-2.221785525098119,-1.9941781716832068,-0.19048527322814574,-2.136534122679144,-0.6338457697637757,-1.9656574428363847,-1.0749451069639875,-1.7215774208133747,0.05313195057795746,2.1019826872211547,0.4354433811679661,0.7454458007356567,0.975311446914579,1.9348849394184942,2.5455122461139315,7.004101901496654,4.694688052207308,3.7922113780928157,5.360543344285901,6.539503402328563,-0.6964524030946735,-2.6893398420839247,-2.9856700636590823,0.13709054544307264,-3.9147908687714903,-3.982141773235128
9.14914914914915,-0.8077881125089771,-2.1249982936748903,-1.7048263327375992,-1.0832616070812096,-2.0263439559746432,-2.2581854598649076,-2.889200298575574,-2.1176360055209686,-2.468515176215141,-2.7975961628912485,-2.212222902893159,-1.9749932731163202,-0.1649817659397493,-2.066802404435997,-0.5868830746638288,-1.927473840169419,-1.021462078361623,-1.6565740041385852,0.0461270578480047,2.073987961736216,0.40531803473008154,0.7463401749704506,0.9356351505259398,1.8941083902697522,2.549748146030935,6.927482832226673,4.6885582518762945,3.835633721428138,5.325628346459297,6.447727386218006,-0.7026747686099095,-2.9017245427741756,-3.031668269133501,0.041746360722974885,-4.0102519331336595,-4.161995577595221
9.15915915915916,-0.8093007607031337,-2.145347672170319,-1.7104566312293947,-1.102363205526316,-2.036297769581667,-2.2744640548907635,-2.8887769520551996,-2.0970177313302316,-2.464617234518048,-2.7901246142604,-2.20306409203108,-1.95622423638239,-0.13943926429859752,-1.9978457776896208,-0.5399807396961822,-1.8888679789439293,-0.9683259208486864,-1.5924937894576592,0.03906438764282413,2.0438901037822323,0.374749321725854,0.7462815637130937,0.8950261229279192,1.8515617046318031,2.5533016565834163,6.84872334508178,4.682657233791794,3.876592500664273,5.291316067026727,6.355211879382921,-0.7079924203506112,-3.1090413948444535,-3.0742405949832943,-0.05324998049061236,-4.101136587758894,-4.335802902649675
9.16916916916917,-0.8105584331388289,-2.165013556292,-1.7156154537410746,-1.1210782377252795,-2.045719361597097,-2.290106363118103,-2.888424315516598,-2.076708044254624,-2.4610289748161858,-2.7826576478069995,-2.1943181842173125,-1.9378887598636756,-0.11386461565779905,-1.9296908259558816,-0.49313618309642554,-1.8498643806966608,-0.9155298247674943,-1.5293425350818701,0.03195303541856304,2.011744890768359,0.34377167647215773,0.7452741092949628,0.8535303139341701,1.8073055293558447,2.5561691569054297,6.767481029003278,4.677040960599889,3.9151169491437656,5.257758330726951,6.262281819356858,-0.7123980358758053,-3.3107426868164396,-3.1133600995872843,-0.1477672675411128,-4.187418742756478,-4.503544232035551
9.17917917917918,-0.8115609944160802,-2.1840037176830887,-1.7203034754139277,-1.1394027858806357,-2.05461216505022,-2.305121449200354,-2.88814278600321,-2.056727439683355,-2.4577542498139966,-2.7752047296600386,-2.1859937902994253,-1.9200039334429657,-0.08826470660279313,-1.8623606720038697,-0.44634628603051885,-1.8104872592413515,-0.8630654938071058,-1.4671227820631274,0.024802164702367575,1.9776089689110323,0.31241979020258503,0.7433232600586169,0.8111939158657275,1.7614006589454059,2.558346424303431,6.68409976103554,4.6717607185772785,3.951239220203121,5.225100227504996,6.1692548378333925,-0.7158853420344531,-3.506747833898231,-3.149002355777508,-0.2416758417113627,-4.269075892393616,-4.665209248298368
9.18918918918919,-0.8123083768028687,-2.202326157637964,-1.724521356439836,-1.1573331285168593,-2.0629795398321367,-2.319518401439088,-2.8879326690516676,-2.037095848354613,-2.454796547818761,-2.7677752852493964,-2.1780990377469034,-1.902586235991803,-0.06264646902509775,-1.795875014924139,-0.3996074399817654,-1.770760492404306,-0.8109232136062332,-1.4058339297198406,0.01762099653899442,1.9415397289285545,0.28072858626640185,0.7404357541055461,0.7680633291014651,1.713907946807329,2.559828625166073,6.598919385096707,4.66686300754262,3.984994191215506,5.193479883671806,6.076440799953787,-0.7184491247835898,-3.696988382620404,-3.181145380132884,-0.33484773576218174,-4.346088833996063,-4.8207961656921725
9.1991991991992,-0.8128005800407755,-2.21998907324368,-1.7282697370305218,-1.1748657343024331,-2.0708247586592567,-2.333306300805111,-2.88779417844925,-2.017832628014194,-2.4521589907802577,-2.7603786889414295,-2.170641568505457,-1.8856515337206847,-0.03701688627914804,-1.7302501738037355,-0.35291559518882476,-1.7307075957535538,-0.7590919225624251,-1.345472315597586,0.010418798840834253,1.9035951874771904,0.24873319600573054,0.7366196016849997,0.7241851304003409,1.6648882231958129,2.560610307464478,6.512275069935143,4.662389440952671,4.016419261505163,5.163028249748713,5.984141378486029,-0.7200852386676101,-3.88140742806182,-3.209769568381777,-0.4271568059166384,-4.418441395836901,-4.9703110614601655
9.20920920920921,-0.813037671212295,-2.2370008239371666,-1.7315492329075055,-1.1919972556537757,-2.0781509937976095,-2.34649419074868,-2.8877274360974043,-1.9989565562323852,-2.449844332609202,-2.7530242538913217,-2.163628537198104,-1.8692150793268008,-0.011382999406189304,-1.6654991376481603,-0.306266310032763,-1.6903516983801787,-0.7075592846823352,-1.28603129951992,0.003204875644747976,1.8638338745129024,0.21646893524774768,0.7318840662994072,0.6796060438995253,1.6144022198511696,2.560685394865739,6.424496702993565,4.658376656192948,4.045554144684161,5.133868904626937,5.892649661920217,-0.7207906159558116,-4.0599590142089,-3.2348576373057316,-0.5184788563294163,-4.486120175167436,-5.113767208252099
9.21921921921922,-0.8130197846700848,-2.253369898542849,-1.734360431321272,-1.2087245221380074,-2.084961304568725,-2.359091047842951,-2.887732471981262,-1.9804858243221508,-2.4478549577675333,-2.74572122211674,-2.1570666096463222,-1.8532915118748172,0.014248086591036914,-1.6016316211912518,-0.25965480127104806,-1.649715520784902,-0.6563117643116355,-1.2275013513949793,-0.004011443720843654,1.8223147267322675,0.18397128134495513,0.7262396446013277,0.6343729146812731,1.562510501308884,2.5600471824793996,6.3359083200122654,4.65485623507084,4.072440655962666,5.106117875664001,5.802249795404265,-0.7205632754324763,-4.232607520467383,-3.256394573497017,-0.6086917561163006,-4.549114287477202,-5.25118441022687
9.22922922922923,-0.8127471220282396,-2.269104882851938,-1.7367038876069674,-1.2250445336917175,-2.0912586256561,-2.3711057533015536,-2.8878092242450526,-1.9624380322999997,-2.446192880124306,-2.738478754796546,-2.1509619616857383,-1.8378948573463798,0.0398691964392441,-1.5386541262365032,-0.2130759950163298,-1.6088213549174628,-0.6053347025869598,-1.1698701424547695,-0.011220815555101396,1.779096987216258,0.15127585069325286,0.7196980451559377,0.5885326847908726,1.5092734028296106,2.5587920174713683,6.246827570042782,4.6518546345168925,4.0971224949815195,5.07988347433162,5.713216653353157,-0.7194316722800923,-4.399327037277075,-3.2743675892816118,-0.6976755490537485,-4.607415127998625,-5.382588345276162
9.23923923923924,-0.8122201004885591,-2.2842144278012535,-1.738580122282838,-1.2409544536730284,-2.0970457562295373,-2.3825470654080965,-2.8879574976724216,-1.9448301848296654,-2.444859742071719,-2.7313059227975685,-2.145320278252105,-1.8230385297944933,0.0654751540078811,-1.4765700081773823,-0.166524578357797,-1.5676910464108975,-0.5546123954561477,-1.1131226396161373,-0.018414480202927578,1.734240111371365,0.11841837665463262,0.7122721661417932,0.5421323715781976,1.4547509748769287,2.5574465791224505,6.157565215390321,4.649393127499375,4.119645024712881,5.055266147030576,5.625815542487842,-0.7175473040989648,-4.560100733704218,-3.2887660860774695,-0.7853125560919878,-4.661016146402108,-5.5080099156900815
9.24924924924925,-0.8114396149654164,-2.298707218306069,-1.7399896186964727,-1.25645160176436,-2.102325349903001,-2.3934235928924372,-2.8881768905773026,-1.927678688087715,-2.443856813896531,-2.7242116974317128,-2.140146752714688,-1.8087353330395954,0.09106932815340725,-1.41537954734981,-0.11999505152284884,-1.526345979047335,-0.5041281731168782,-1.0572412026652231,-0.02558612694847406,1.6878036792341917,0.08543468780881906,0.703976072061003,0.4952190482262659,1.3990029340470265,2.5559908857699813,6.068424665864086,4.647487754158355,4.140055046969451,5.03235834069363,5.540301933995657,-0.7149074771198451,-4.714920219802011,-3.2995816254159247,-0.8714874708569624,-4.709912635555725,-5.62748460946915
9.25925925925926,-0.8104056940863398,-2.3125919427981265,-1.7409328212227666,-1.271533446743373,-2.1070999055399895,-2.403743769285665,-2.8884671732585847,-1.9109993474894722,-2.443184993402943,-2.7172049414449617,-2.1354460864356577,-1.7949974628450993,0.11664614271198481,-1.3550800248768,-0.07348178047674886,-1.484807061486584,-0.45386448072754654,-1.0022056839805886,-0.03272694220732888,1.6398473141781316,0.05236068645611562,0.6948249695280402,0.4478398263218268,1.3420886203330018,2.553906913806432,5.979701546588203,4.646149283167321,4.158400575057641,5.011244382804758,5.456921223451289,-0.7113684806280789,-4.8637849064401735,-3.306807907811508,-0.9560874483482564,-4.754101535149889,-5.741051874368708
9.26926926926927,-0.809118311074629,-2.325877263516738,-1.7414101340164267,-1.2861975991395742,-2.11137175891883,-2.413515828282998,-2.8888280597300593,-1.894807366213223,-2.4428448057837997,-2.710294400239132,-2.1312224885356303,-1.7818365095113062,0.14219859569707954,-1.2956658026733698,-0.026979049857837435,-1.4430947162834182,-0.4038029602479141,-0.9479935305240563,-0.039827738172259416,1.5904306080341883,0.019232327292072183,0.684835182204181,0.4000418403153572,1.2840669605861914,2.5511257792375712,5.891683298508823,4.645383183330885,4.174730604103289,4.992000375477534,5.37590851709767,-0.7069143430513822,-5.006701365207633,-3.3104407596210326,-1.0390021870694284,-4.793581250915086,-5.8487545066430044
9.27927927927928,-0.8075775075860809,-2.338571787597659,-1.7414219203206858,-1.3004418037941015,-2.1151430752687506,-2.4227477801411825,-2.889259173082445,-1.879117344460502,-2.442836403737797,-2.703488693326596,-2.12747967584714,-1.7692634608279718,0.16771973188591016,-1.2371284072890358,0.01951888385419976,-1.4012288712142462,-0.35392453327053885,-0.8945798878424972,-0.046879381507656845,1.5396130526124134,-0.013914403826587712,0.6740241249420656,0.35187223371091414,1.2249964380178266,2.547651851595517,5.804648810632251,4.645189605431222,4.1890948795699785,4.974694103252789,5.297488443056999,-0.7015510350481315,-5.143682690893542,-3.310478127990205,-1.1201240048557395,-4.828351490087151,-5.950638056337851
9.28928928928929,-0.8057833939449185,-2.3506840390013273,-1.7409685023327746,-1.3142639323401295,-2.1184158426860518,-2.431447389134476,-2.8897600457551156,-1.8639432793903379,-2.443159567831208,-2.696796306017542,-2.124220873039511,-1.757288705327369,0.19320263677006286,-1.1794566172753267,0.06601773903968448,-1.3592289529286639,-0.3042094847073178,-0.8419377058382305,-0.05387280393898877,1.4874539775858693,-0.047043511106130094,0.6624102772020642,0.303378146820119,1.1649350675664147,2.5434889007514627,5.718868082936858,4.645563374338377,4.20154366448331,4.959384954295434,5.221874986025618,-0.6952855803773978,-5.274747868945781,-3.3069200839416304,-1.199347908690953,-4.858413113699859,-6.046750250862566
9.2992992992993,-0.8037361494401097,-2.362222431319026,-1.7400501616255988,-1.3276619756213113,-2.121191866438226,-2.4396221520909407,-2.8903301199141915,-1.8492985656657037,-2.4438137071034545,-2.6902255813387317,-2.1214488129003524,-1.7459220357814285,0.21864043059965313,-1.1226365537767864,0.1125231556127258,-1.317113882936302,-0.25463754719855825,-0.7900378460802226,-0.06079901274644359,1.434012494675561,-0.08011901011170541,0.6500131557991037,0.2546067059091152,1.103940376939497,2.5386401070402584,5.634601918823549,4.6464939914016625,4.2126812599560495,4.946123854694607,5.149271343999601,-0.6881260461478287,-5.39992115019993,-3.29976883361325,-1.2767649443792166,-4.883768006210913,-6.137140438454772
9.30930930930931,-0.8014360226814414,-2.3731952414926125,-1.7386671401239275,-1.3406368466893803,-2.123472764162377,-2.4472792780285375,-2.8909687479370216,-1.8351959965510007,-2.4447978599167013,-2.6837833081861797,-2.1191657367607175,-1.735172652888501,0.2440262625366346,-1.066651774055636,0.15904064177044847,-1.2748909897663807,-0.2051879861148332,-0.7388491904428431,-0.06764910115916552,1.379347448052337,-0.11310494921650545,0.6368494174547326,0.20560501356264327,1.0420693931228757,2.5331080729293998,5.552101645903967,4.647965647143637,4.224076242158532,4.934953215597511,5.079869805581787,-0.6800815327054885,-5.519231435061812,-3.2890287376128535,-1.352858692910857,-4.904418962892706,-6.221859053035637
9.31931931931932,-0.798883332014541,-2.383610584480629,-1.7368196416323047,-1.3531936973071454,-2.1252599619628993,-2.4544256689084145,-2.8916751930030706,-1.8216477655002117,-2.4461106950504576,-2.6774739620710073,-2.1173733950528084,-1.7250491690973573,0.26935330493257403,-1.011483367672603,0.2055755209209067,-1.2325477920021972,-0.15583968502443393,-0.6883387508733801,-0.07441425864645336,1.3235173708504997,-0.1459654312851359,0.6229288976827702,0.15642014008543748,0.9793786341359808,2.526894836202965,5.4716088638699745,4.6499572442802934,4.235549765155142,4.925906892936857,5.013851646436436,-0.671162163156839,-5.632711669214551,-3.274706338409435,-1.427559245208755,-4.920369595345394,-6.300957101840666
9.32932932932933,-0.7960784659938929,-2.39347638890091,-1.734507833910771,-1.3653309965060778,-2.126554691411931,-2.461067901520812,-2.892448629791169,-1.8086654681764283,-2.447750513042979,-2.6713051622717536,-2.116073047990997,-1.715559612518302,0.2946147477459031,-0.9571100550592402,0.25213287889317704,-1.1900951986721837,-0.10657123150148273,-0.6384717801037754,-0.08108578110224537,1.2665804476676614,-0.17866463567114876,0.6082696527858886,0.10709911575793073,0.9159241057987384,2.520001884628325,5.393355218145608,4.652442431093101,4.245906323805137,4.919010159541859,4.951387043479695,-0.6613790725204862,-5.740398252809733,-3.2568103956377454,-1.5003972910356218,-4.931624255414923,-6.374485677098363
9.33933933933934,-0.7930218839127303,-2.4028003736772092,-1.7317318512933868,-1.3770470265979913,-2.127357987454722,-2.4672122105171774,-2.8932881452830626,-1.7962601048446922,-2.4497152477820725,-2.6652845038640116,-2.115265466368842,-1.706711430873697,0.31980379311332124,-0.9035082882302484,0.29871751153338116,-1.147544662396489,-0.05736100315172408,-0.5892118831360489,-0.08765508091913576,1.2085944829063608,-0.21116684060721286,0.5928909138782532,0.057688923760814415,0.8517613032631407,2.5124301720705144,5.317562197991833,4.655389645181261,4.25515535362311,4.9142796894559675,4.892635005427355,-0.6507443964988733,-5.842330464989004,-3.2353519291488464,-1.5712782366687357,-4.938187977724772,-6.442495492920607
9.34934934934935,-0.7897141163885346,-2.4115900257149008,-1.7284917978434269,-1.3883402170243495,-2.1276706872206868,-2.4728644726003504,-2.8941927396731333,-1.784442083081545,-2.4520024683486756,-2.659419380577795,-2.11495093246672,-1.6985114954426979,0.3449136500896572,-0.850652353397742,0.34533387279069977,-1.1049069033043537,-0.008187253734596521,-0.540521129344469,-0.09411369694806866,1.1496168747950088,-0.24343644606451903,0.5768126310307587,0.008236493581258638,0.7869452170515792,2.504180136016741,5.244440957713245,4.658762167623312,4.263369582995011,4.911723554318463,4.837743318362769,-0.639271259858825,-5.938549905469735,-3.2103442695955025,-1.640131785869599,-4.940066440956631,-6.505036448462356
9.35935935935936,-0.7861557660027143,-2.419852578628474,-1.724787751038027,-1.3992091363365415,-2.1274934297395474,-2.4780301918831147,-2.8951613273841383,-1.7732212207463358,-2.4546093811173266,-2.653716976769066,-2.1151292410666205,-1.690966104957676,0.36993752957011283,-0.7985144752630163,0.39198602339771166,-1.0621919179921844,0.0409718007385354,-0.49236016505070823,-0.10045330433973286,1.0897045949089688,-0.27543799715567135,0.5600554426896727,-0.04121130528736636,0.7215303433339645,2.4952517164704417,5.1741921596055604,4.662518187577287,4.270620748851599,4.911341231700836,4.786848505035895,-0.6269737644075688,-6.0290999548165445,-3.1818031162977487,-1.706890682509922,-4.9372659479405065,-6.562157218304868
9.36936936936937,-0.7823475079928981,-2.4275949925412963,-1.720619765973948,-1.4096524842783542,-2.126826656560632,-2.482714486423912,-2.896192738188759,-1.7626067491611468,-2.4575328321183743,-2.6481842597462633,-2.1157997005726044,-1.6840809894125792,0.3948686394083847,-0.7470649227750082,0.4386775802497045,-1.019408990414432,0.09013789604920396,-0.44468832644084755,-0.1066657242635355,1.0289141729968798,-0.30713620815256204,0.5426406453949245,-0.0906076695406734,0.6555706981665969,2.4856443761718836,5.1070058372845395,4.666610877348042,4.276979406069451,4.913123625324728,4.740075796660733,-0.6138669765487723,-6.114025254909805,-3.1497466020910974,-1.7714906787284512,-4.929793424541989,-6.61390487091526
9.37937937937938,-0.7782900909961115,-2.4348239349760545,-1.715987880085037,-1.4196690839917983,-2.125670613272055,-2.486922075947179,-2.8972857184367,-1.7526073164481888,-2.4607693096674583,-2.64282797244881,-2.116961134237378,-1.6778613137463334,0.41970017974372414,-0.6962721161582208,0.4854116665878626,-0.9765667046574606,0.13933263407836977,-0.397463752705148,-0.11274293349986843,0.9673016869027665,-0.33849598718752516,0.5245901638362502,-0.13990586834126,0.5891198354077332,2.4753571220998367,5.043061278045748,4.670988477948498,4.282514742000863,4.917053097123394,4.697539116041266,-0.5999669144012234,-6.1933712110121775,-3.114195364817892,-1.833870499524135,-4.917656437261437,-6.660324515938424
9.38938938938939,-0.7739843378409761,-2.4415457628522943,-1.7108921183608592,-1.429257874366853,-2.124025351915169,-2.4906572707544883,-2.89843893238703,-1.7432309909756676,-2.4643149472684476,-2.637654626474123,-2.1186118814973263,-1.672311681367383,0.44442533854952254,-0.6461027350263446,0.5321908630915162,-0.9336729595435437,0.1885773974931157,-0.35064349929287425,-0.11867707390119762,0.9049227573610004,-0.3694824617024698,0.5059265212803272,-0.18905924986622766,0.5222308680176795,2.464388528205845,4.982526922924418,4.676174480320636,4.287294396425324,4.923242616943548,4.659341070925377,-0.585290534460869,-6.267183516727265,-3.075572608897982,-1.8939718042914215,-4.90100616026653,-6.701458980983091
9.3993993993994,-0.7694311463869214,-2.4477665056056273,-1.7053324519734125,-1.4384179025550718,-2.1218910687623103,-2.4939239618315363,-2.899650963645402,-1.7344852648654059,-2.468165559326673,-2.632670495449263,-2.120749464766346,-1.6674361374884774,0.4690372874155128,-0.5965218274109853,0.5790287733009885,-0.890734985009306,0.2378960498329953,-0.3041836511851205,-0.12446046171730324,0.8418325474287474,-0.4000690123906879,0.48667281039698257,-0.23802410978803734,0.4549564924451087,2.4527367593306266,4.925560283153093,4.68292986545919,4.291384287192699,4.932696486544632,4.625572956559681,-0.5698557177852956,-6.335507703038026,-3.03444868799658,-1.9517391458002535,-4.880915929947564,-6.737348518470807
9.40940940940941,-0.7646314904082616,-2.453491849441464,-1.699308131328488,-1.4471483166663375,-2.119269383992635,-2.4967256121549513,-2.9009203167057245,-1.7263770575179416,-2.4723171064410168,-2.627881608743017,-2.123369322108492,-1.6632381722439764,0.49352917757516074,-0.5474929195478042,0.6259432127503588,-0.8477593602003466,0.2873300799064216,-0.2580394360984863,-0.13008559677978213,0.7780857663091881,-0.43023218518588474,0.4668526645075494,-0.2867752844998125,0.3873490157960417,2.4403995962494633,4.872307871750696,4.690593978099777,4.294848441808448,4.945453259691742,4.596314766498496,-0.553681255678276,-6.398388712509757,-2.9903992046630705,-2.007119927118193,-4.857461602593379,-6.7680305430298855
9.41941941941942,-0.7595864205208613,-2.458727122734502,-1.6928180127947745,-1.4554483586673657,-2.1161588120105823,-2.4990652492019025,-2.902245418595799,-1.7189127191133697,-2.4767654664011993,-2.623293745513924,-2.126469346675367,-1.6597207235650924,0.5178941361892758,-0.49897812627483523,0.6729345586483313,-0.8047520332213491,0.33690412310009726,-0.21216533754150696,-0.13554517154069215,0.7137366773084319,-0.4599368643358945,0.44649022927349524,-0.33527058831843526,0.3194603854775435,2.4273744617907766,4.822905149022041,4.698262464954411,4.297748835191321,4.96043999243515,4.5716352108034375,-0.5367868348504343,-6.45587049964157,-2.9428521343600273,-2.0600643569647907,-4.829571011838976,-6.7935393998291325
9.42942942942943,-0.7542970651489751,-2.4634772825837152,-1.685860950832431,-1.4633173574998513,-2.1125571073016,-2.500945458664604,-2.903624620626372,-1.7120980340488545,-2.4815061665162896,-2.6189124290895354,-2.1300475272607176,-1.656886179791749,0.5421252628962974,-0.45093826190972536,0.7200025213580548,-0.7617183424787987,0.38663818786308124,-0.16651520765397307,-0.140832079959971,0.6488391096597073,-0.4891481438317311,0.4256101348385846,-0.3834633928449371,0.25134222100466774,2.413658447970139,4.777476480796604,4.7058733683405976,4.300145233814277,4.977401786650411,4.551591740857678,-0.5191930220310921,-6.507995658250987,-2.891834702205511,-2.1105254039791674,-4.797018269943461,-6.8139061641639564
9.43943943943944,-0.7487646315297282,-2.467746902531184,-1.6784358054456427,-1.4707547224354025,-2.108461856780135,-2.5023683793709517,-2.9050562002429747,-1.705938224276526,-2.4865343848412866,-2.6147429216720255,-2.13410135619264,-1.6547363820030054,0.5662156266391284,-0.4033329514841124,0.7671462376941891,-0.7186630395513937,0.43655180651652187,-0.12104237976657853,-0.1459394262360093,0.5834464739400438,-0.5178314529686374,0.4042374684330715,-0.4313069901191051,0.18304584765644333,2.399248344079595,4.736135108295127,4.7133671938932125,4.302095046422885,4.996286819825155,4.5362305801096925,-0.5009212480052891,-6.554805076681895,-2.837381881088284,-2.158458750370972,-4.759796025482558,-6.829158472526874
9.44944944944945,-0.7429904067525814,-2.471540161451825,-1.6705414488014765,-1.4777599366836656,-2.1038704840157796,-2.5033356994117533,-2.906538362979858,-1.70043795250832,-2.4918449526076585,-2.6107902193651427,-2.138627827951186,-1.6532726260513324,0.5901582627777707,-0.35612074222413725,0.8143642269415023,-0.6755903135213837,0.486663950021743,-0.07569978062475002,-0.15086053337349029,0.5176117807972069,-0.5459525858955606,0.3823977474437704,-0.4787546045663096,0.11462233166479044,2.3841406656694417,4.6989831285763906,4.720680129356239,4.3036531815077375,5.017034776000511,4.525586760154195,-0.4819937910489456,-6.596337621531873,-2.7795316326044848,-2.2038227454122215,-4.717898183421216,-6.839320385315939
9.45945945945946,-0.7369757588310102,-2.474860833619893,-1.662176772298254,-1.48433255126925,-2.098780254379268,-2.5038486534742703,-2.908069244515243,-1.695601325257281,-2.497432356968284,-2.607059047517436,-2.1436234379731194,-1.6524956642893447,0.6139461704963745,-0.3092592151762768,0.8616543483920116,-0.632503816698386,0.5369929431731887,-0.030440042225954023,-0.15558895158233454,0.4513876626981645,-0.5734777318996581,0.36011689294934335,-0.5257594062036139,0.04612251661908724,2.3683316843580116,4.666111484585553,4.727744201431165,4.304871911691624,5.039576895182737,4.5196841616536885,-0.46243375973468215,-6.632629850504632,-2.7183249823144635,-2.246578359213153,-4.671320039753105,-6.844412281259361
9.46946946946947,-0.7307221378035123,-2.477712279957003,-1.6533406940701094,-1.490472179192271,-2.093188281104501,-2.5039080213811076,-2.9096469128270295,-1.6914318956878724,-2.5032907440670504,-2.6035538563766725,-2.149084181656639,-1.6524057069809903,0.6375723105126658,-0.2627050968870892,0.9090137605036878,-0.5894066916656955,0.5875563803557317,0.014784386775724193,-0.16011846650131176,0.3848263984047219,-0.6003735064624167,0.3374212037157794,-0.5722745252820874,-0.022402939231292822,2.3518174584027065,4.637599963901781,4.734487442868712,4.305800745177969,5.063836036854504,4.518535559700311,-0.44226507508025037,-6.663715754906507,-2.6538060983704455,-2.2866891372093896,-4.6200584336080475,-6.844450783560262
9.47947947947948,-0.7242310768609641,-2.4800974404654075,-1.6440321669133064,-1.4961784898865165,-2.0870915322611543,-2.5035141278327853,-2.9112693704480197,-1.6879326662509184,-2.5094139224437124,-2.600278817050376,-2.1550055535807293,-1.6530024233925515,0.6610296030970292,-0.21641437105411906,0.9564388817827767,-0.546301599577706,0.6383710420091147,0.06002113014041855,-0.1644431072395968,0.31797993987721346,-0.6266069831182857,0.3143373306428491,-0.6182530685381094,-0.09090352509383087,2.334593863963068,4.61351720536079,4.740834069700476,4.30648630439287,5.089726757923767,4.522142673314938,-0.4215124520111466,-6.689626532219327,-2.5860223729313034,-2.324121155770502,-4.564111916374127,-6.8394487176927345
9.48948948948949,-0.7175041934972379,-2.4820188278493136,-1.6342501866187376,-1.5014512039884085,-2.0804868386307245,-2.5026668433517063,-2.9129345568196134,-1.685106091081959,-2.51579536678495,-2.597237817767514,-2.161382546955614,-1.6542849425621955,0.6843109264078223,-0.1703423900730594,1.0039253534906842,-0.5031907496358082,0.6894528119457971,0.10531777362887607,-0.16855715422926262,0.2508999413032339,-0.6521457261407211,0.29089225164830185,-0.6636481372215094,-0.15932883948540158,2.3166566269851856,4.593920712811494,4.7467046684925265,4.306972211940312,5.117155405471156,4.530496218879243,-0.40020138010897455,-6.710390389099915,-2.5150245057506275,-2.3588429793210413,-4.503480937301223,-6.82941510071123
9.4994994994995,-0.7105431906799062,-2.483478522326127,-1.6239938006939427,-1.5062900884290926,-2.073370902477182,-2.50136558642456,-2.9146403507428524,-1.6829540781449852,-2.522428222032818,-2.59443446043647,-2.168209653322519,-1.6562518537501827,0.7074091151487847,-0.12444398641324834,1.0514680042751194,-0.460075929668991,0.7408165956722008,0.15072175514300595,-0.1724551468814181,0.18363778994528326,-0.6769578240742542,0.2671132469727582,-0.7084128470626583,-0.2276285521350967,2.2980013556345753,4.578856875352377,4.752016393486194,4.307298983978644,5.146020224675652,4.54357596739288,-0.378358103617213,-6.726032375075969,-2.4408665892959007,-2.390825619345099,-4.438168044971768,-6.814355161863996
9.50950950950951,-0.7033498580377717,-2.484478167628689,-1.6132621174568529,-1.510694951861137,-2.065740307201658,-2.4996093268395625,-2.916384572925568,-1.6814779911067501,-2.5293053078619496,-2.591872057494597,-2.175480862522675,-1.6589012065752042,0.7303169595536597,-0.07867358375969852,1.0990608168237412,-0.4169585377443439,0.7924762398672315,0.19628025545856334,-0.17613189103841603,0.11624463849891023,-0.701011924124623,0.2430278748846362,-0.7525003503340573,-0.2957523662494455,2.278623573202715,4.5683609934819955,4.756683173472801,4.307503931115825,5.176211482315068,4.561350805545275,-0.3560096006762219,-6.736574247129644,-2.363606194730359,-2.4200424956245,-4.368178103944693,-6.79427039423382
9.51951951951952,-0.6959260730618857,-2.485018968198769,-1.6020543154823659,-1.5146656404304508,-2.057591527868779,-2.497396590214273,-2.9181649886243006,-1.6806786509301315,-2.5364191235370246,-2.5895536290448615,-2.1831896629570746,-1.662230510845629,0.7530272047023926,-0.03298530786506028,1.1466968966369373,-0.37383961473173727,0.844444453176006,0.24204008958835677,-0.1795824662142754,0.048771438651396555,-0.7242772674121993,0.2186639477610565,-0.7958638601546442,-0.363649981449087,2.258518751410918,4.562457310689071,4.760615928228553,4.307621066910524,5.20761160624982,4.583778800687044,-0.3331835617599541,-6.742034365283498,-2.2833044580653734,-2.4464694000376834,-4.2935185257982695,-6.769158637061697
9.52952952952953,-0.6882738023166451,-2.485101687571347,-1.5903696533817655,-1.5182020339031672,-2.048920942590475,-2.4947254637090346,-2.919979310379542,-1.68055633717827,-2.5437618531620374,-2.587481900275302,-2.191329042160068,-1.6662367360977677,0.7755325501724968,0.012666902940783358,1.194368443014503,-0.3307198777461352,0.8967327284808414,0.2880475988156613,-0.1828022326151919,-0.018731024469728325,-0.7467237250868927,0.19404950851751546,-0.8384566771768655,-0.43127105768211205,2.237682344033203,4.561159050100456,4.76372279431412,4.307681024057821,5.240095341306251,4.61080726987897,-0.3099083672873739,-6.742427619229091,-2.2000261657689393,-2.470084463223163,-4.214199513717091,-6.7390141883407
9.53953953953954,-0.680395102657495,-2.4847266479484817,-1.5782074798938894,-1.5213040421563524,-2.039724844751184,-2.4915936029203656,-2.9218252008427363,-1.6811107890245365,-2.551325371332904,-2.585659299157324,-2.1998914877113274,-1.6709163108565042,0.7978256500283827,0.05832918763244632,1.2420667223489317,-0.2875997543902394,0.9493512668157706,0.3343485434397876,-0.18578683793174036,-0.08621209726910573,-0.7683218352954613,0.16921280735618838,-0.8802322187876189,-0.4985651804148668,2.216109820758696,4.564468455898871,4.765909360018874,4.307710978329988,5.273529921979907,4.642372853288224,-0.2862130643825491,-6.737765385965583,-2.1138398390971602,-2.4908681243870108,-4.130234319690587,-6.703827947201415
9.54954954954955,-0.67229212245171,-2.4838937309608617,-1.5655672442658977,-1.5239716020405103,-2.0299994560565082,-2.487998239947882,-2.9237002756933506,-1.6823412059666527,-2.5591012492048226,-2.584087954419137,-2.208868988512058,-1.6762651216368614,0.8198991131506489,0.1040476528086286,1.2897820438156817,-0.24447941771950887,1.0023089030950538,0.38098799627888896,-0.1885322238941218,-0.15362122238695716,-0.7890428409847338,0.1441822788000578,-0.9211440509444447,-0.5654818273958541,2.1937967012119515,4.572376839316139,4.7670789092035335,4.307734580335344,5.307775262377795,4.678401592289383,-0.2621273427583848,-6.728055518343269,-2.0248178163989436,-2.508803104508007,-4.041639513311324,-6.663587585542718
9.55955955955956,-0.6639671027986773,-2.482602379614432,-1.5524485069004192,-1.5262046746209723,-2.0197409403853817,-2.483936192627496,-2.9256021066442255,-1.6842462482466036,-2.567080760985649,-2.5827696937909685,-2.2182530364525985,-1.6822785117082182,0.8417455039064997,0.14986826349463125,1.3375037375482015,-0.2013588218509933,1.055613033830341,0.42801023697911456,-0.19103463258155787,-0.22090790344214412,-0.8088587285166614,0.11898651897764971,-0.9611459227578155,-0.6319703372825888,2.1707385890489945,4.5848646291021335,4.767132673767648,4.307771895152135,5.342684163811796,4.718809012713216,-0.23768150970030533,-6.713302364337294,-1.9330363326296762,-2.5238743831684047,-3.9484352610837092,-6.618277748295377
9.56956956956957,-0.6554223787460711,-2.4808516014188147,-1.5388509502448153,-1.5280032428043446,-2.0089454184238615,-2.4794038749227916,-2.9275282245332566,-1.6868240369812444,-2.575254890866267,-2.5817060425190563,-2.228034628499696,-1.688951279645996,0.8633573431616398,0.19583673447233496,1.3852201353826015,-0.15823773813688358,1.1092695470152099,0.4754586471840584,-0.1932906124767105,-0.2880216701214375,-0.8277422670634059,0.09365426312101066,-1.0001918039190936,-0.6979798804147804,2.1469312060451387,4.601901426462544,4.765970094438842,4.3078393498876615,5.378102540443784,4.76350021376652,-0.21290646412758818,-6.693506816806234,-1.8385755952990621,-2.5360691792108034,-3.850645615078683,-6.567880281637343
9.57957957957958,-0.6466603804982716,-2.4786399726934953,-1.5247743898972792,-1.529367309355301,-1.9976089830566055,-2.4743973084655035,-2.929476122499351,-1.6900721540117711,-2.5836143403986167,-2.5808982221457955,-2.2382042692327158,-1.696277677698634,0.8847271096331292,0.24199842218257003,1.4329185542536838,-0.1151157918232123,1.1632827543597462,0.5233756066240899,-0.19529702425578385,-0.35491204391874537,-0.8456670487428688,0.0682143632376937,-1.038235925061693,-0.7634594320100632,2.122370426089226,4.623446064550592,4.763489089548855,4.307949689208259,5.4138696633661425,4.812369963222547,-0.18783366971161897,-6.668666393421111,-1.7415198560702834,-2.5453769353943105,-3.748298809695413,-6.512374488411616
9.58958958958959,-0.6376836346133624,-2.475965644047046,-1.5102187859035094,-1.5302968953080964,-1.9857277154900395,-2.4689121352350583,-2.9314432592404533,-1.6939876414834605,-2.5921495363316005,-2.580347149553796,-2.248751973858991,-1.7042514100006096,0.9058472415818445,0.2883982172461205,1.4805852823205163,-0.07199249911369524,1.217655326061579,0.5718023901915168,-0.19705104630477094,-0.4215285048245628,-0.8626075294471953,0.04269576591591938,-1.075232821130213,-0.8283577480506485,2.0970523089988475,4.64944667268888,4.759586331428878,4.308111938880311,5.449818423476813,4.865350943853702,-0.16249512703235425,-6.6387753463823245,-1.6419574772218652,-2.5517893071948534,-3.6414275652177963,-6.451787635776746
9.5995995995996,-0.6284947651850346,-2.472826347023879,-1.495184254216709,-1.530792038776268,-1.9732977020791145,-2.4629432892004552,-2.9334270623513055,-1.6985670011702623,-2.6008506389145887,-2.580053436272047,-2.2596672717392012,-1.7128661226676307,0.9267101388423152,0.3350804376518169,1.5282055678959037,-0.028867304558341238,1.272388228303226,0.6207800299244642,-0.19855017995212726,-0.4878204592617348,-0.8785390703088721,0.017127490220779737,-1.111137377818806,-0.8926243496432311,2.070973134069291,4.67984074558529,4.754157530022823,4.308331377358517,5.485775613479056,4.922639497889815,-0.1369233447560596,-6.603824801473074,-1.5399809921826204,-2.55530015586604,-3.530069396784185,-6.386390101949836
9.60960960960961,-0.6190964950057096,-2.4692194019122353,-1.4796710782927631,-1.5308527941630838,-1.9603150518274375,-2.4564830061808545,-2.9354249317384435,-1.7038061935619857,-2.6097075506776486,-2.580017388042778,-2.2709392104542987,-1.7221182422658061,0.9473081651868352,0.3820887226632434,1.5757636112499023,0.014260381313902674,1.3274806636687673,0.6703537314906122,-0.19979225440799536,-0.5537372095587584,-0.8934379797411417,-0.008461394361678996,-1.1459048811258923,-0.9562134057473419,2.0441294332687576,4.714555217892201,4.747097723280731,4.308609515453058,5.521562229300336,4.98410221204804,-0.11115130981971433,-6.5638029259290995,-1.4356871593510974,-2.5559055458476734,-3.414266927321094,-6.316042584526201
9.61961961961962,-0.6094916467072166,-2.4651417267062454,-1.4636797207915273,-1.5304792317743896,-1.946775914528382,-2.4495244349268774,-2.9374342431098137,-1.7097006367349084,-2.6187099256969333,-2.580239004648072,-2.2825563604459327,-1.73200174442642,0.967633651019868,0.4294659274995085,1.6232425593529751,0.0573911441994777,1.382930014675605,0.720561855991492,-0.2007754313999694,-0.6192279252463013,-0.9072815559815668,-0.03404178997637086,-1.1794910700574666,-1.0190716486327447,2.016518023991601,4.753506544540585,4.738301573857726,4.308944084103178,5.556993791182336,5.049256368175882,-0.08521245660969257,-6.518695124535917,-1.3291770084155203,-2.553603746579531,-3.294068202926347,-6.24027140156975
9.62962962962963,-0.599683143875361,-2.4605898472140195,-1.4472108353543305,-1.5296714378345881,-1.9326764995126329,-2.442060771473212,-2.9394523515362114,-1.7162452050296566,-2.6278471793529055,-2.5807179799956956,-2.294506820262602,-1.7425094514612138,0.9876788963978783,0.4772540188502421,1.6706245036194263,0.1005255281427951,1.4387317906193646,0.7714399450677069,-0.2014982094952765,-0.6842416164563744,-0.9200481300597707,-0.05958459249139932,-1.211852192495789,-1.0811437641371267,1.988136041281102,4.796600787359633,4.727663671606493,4.309329030282015,5.591880684645233,5.1178755030653775,-0.05914063512494039,-6.468484263296649,-1.2205558783992814,-2.548395238749041,-3.169527009126192,-6.158940564501997
9.63963963963964,-0.589674012134761,-2.4555599083027286,-1.43026527842699,-1.5284295149055809,-1.9180130949653933,-2.4340848917277165,-2.9414765950816086,-1.7234342275631798,-2.6371084985882103,-2.581453702464077,-2.306778222443864,-1.7536335819842381,1.007436174368839,0.5254939712904921,1.7178904807064586,0.14366399765857707,1.4948795779317656,0.8230218260228309,-0.2019594280991674,-0.7487271096966845,-0.9317171091026735,-0.08506071367505035,-1.242945064234167,-1.142373762036188,1.9589809694327087,4.843733708566074,4.715078841312092,4.309754521052285,5.626028521474083,5.189782540939781,-0.03297007811737984,-6.413150919942808,-1.1099334466685988,-2.540282724970821,-3.040703186373271,-6.071982704029317
9.64964964964965,-0.5794673802003557,-2.4500476862706146,-1.412844121096878,-1.5267535827075842,-1.9027820877743022,-2.4255893679799545,-2.94350429849928,-1.7312614866044957,-2.6464828526710673,-2.582445255506795,-2.319357740074883,-1.7653657462244488,1.0268977346247594,0.5742256646673807,1.7650204764184672,0.1868068999356336,1.5513649942524792,0.8753394954368716,-0.20215827111924806,-0.8126330262650391,-0.9422690198829659,-0.11044110350182615,-1.2727271311619206,-1.202704979433009,1.9290506728891756,4.894790871776728,4.700442455077564,4.310206955789316,5.65923852081383,5.264788791663449,-0.006735367205177312,-6.352673660490389,-0.9974237481541408,-2.5292711448666143,-2.907662943098984,-5.979331045538608
9.65965965965966,-0.5690664808920435,-2.444048602334736,-1.3949486609118926,-1.5246437793398346,-1.8869799838668841,-2.416566486645652,-2.9455327769904622,-1.739720215846682,-2.6559590044690293,-2.583691418517379,-2.3322320940433294,-1.7776969414444883,1.0460558074597133,0.6234877825372734,1.8119934327600635,0.22995442720390868,1.608177646416527,0.9284230030331101,-0.20209427028545726,-0.875907763560356,-0.9516855525091628,-0.1356967726313389,-1.301156534566479,-1.2620800892741981,1.8983434263384211,4.949665586165985,4.683650748730415,4.31066898658459,5.6913079103897815,5.3426939861715965,0.019528602042615972,-6.287043673951928,-0.8831451840585274,-2.515367694484654,-2.7704791645842946,-5.880919934845899
9.66966966966967,-0.5584746521089627,-2.4375575512312864,-1.3765804336485525,-1.5221002628982685,-1.8706034289941473,-2.407008267234499,-2.947559340022143,-1.7488033578522588,-2.665525522236837,-2.585190667955658,-2.3453875610302317,-1.7906175475139232,1.064902608024928,0.6733180687948278,1.8587872581748317,0.2731065793467365,1.665305092558581,0.9823003360008675,-0.20176730811539187,-0.9384997664842969,-0.9599496041484018,-0.1607988151031205,-1.3281921795019465,-1.3204411142647585,1.8668579439258224,5.008489758027643,4.664601141578501,4.311119546837576,5.722030347797116,5.423286332951747,0.04578665604859289,-6.2164198052053194,-0.7672205193443702,-2.498581849967029,-2.6292317158698495,-5.776685390540919
9.67967967967968,-0.5476953377599973,-2.430566240161207,-1.3577412249958636,-1.5191232134863846,-1.8536492299147556,-2.3969064825264774,-2.949581295200382,-1.7585072511049287,-2.6751707919209067,-2.5869411787373133,-2.3588099822657256,-1.804117322687898,1.0834303408716417,0.7237578477630521,1.905378840999873,0.31626312684029656,1.7227328085345874,1.036997303993105,-0.20117762051471463,-1.0003606125134155,-0.9670453226662072,-0.18571843128933746,-1.353793806155465,-1.3777294464421845,1.8345934074926262,5.071186173423349,4.643192558804074,4.311533888039191,5.751196361720318,5.5063425972267055,0.07200338019193353,-6.140725059308025,-0.6497768683243663,-2.4789253953440777,-2.4840077368878184,-5.666565681721494
9.68968968968969,-0.5367320886471683,-2.4230673237220044,-1.3384330821211128,-1.5157128356145655,-1.8361143759320173,-2.3862526799396173,-2.9515959521954303,-1.768825809601014,-2.6848830299817124,-2.588940825888698,-2.372484773079856,-1.8181853996446553,1.101631204771527,0.774843317512012,1.9517440661588974,0.3594235741022758,1.780444158859288,1.092537425034435,-0.20032579900244027,-1.0614372051090821,-0.9729581500608016,-0.21042695114604498,-1.3779220641243253,-1.4338858726575812,1.8015494937534484,5.137323931700145,4.619325755744313,4.31188362474678,5.7785938128567835,5.591628204516631,0.09814315678781504,-6.059614301784855,-0.5309456677053888,-2.456412454306422,-2.3349019279649497,-5.550501929774356
9.6996996996997,-0.5255885632986639,-2.4150540040452166,-1.3186583250833206,-1.511869360982261,-1.8179960607337897,-2.375038204069541,-2.95360062671473,-1.7797511504547954,-2.694650296733966,-2.5911871864693774,-2.3863969332775348,-1.8328102818377385,1.1194973978036427,0.8266071757250169,1.9978578351088685,0.4025871233317236,1.838420372355544,1.1489418125920365,-0.19921279255099464,-1.1216742121487477,-0.9776748655632119,-0.23489585780197852,-1.4005385894981066,-1.4888506061974267,1.7677264003263957,5.2066371345103235,4.5929036432676895,4.3121367877431,5.804008374225987,5.67889737027609,0.12417020407008117,-5.972944245989254,-0.410862636474036,-2.4310595257750993,-2.1820168238209448,-5.428438732719201
9.70970970970971,-0.5142685287483605,-2.406519187464768,-1.298419558059751,-1.5075930516365235,-1.799291704483288,-2.363254220378615,-2.955592644519707,-1.791274797557291,-2.704460510203083,-2.59367754176522,-2.4005310583655497,-1.8479798402208463,1.1370211226959794,0.8790802971818882,2.0436940890471393,0.4457526389219575,1.8966405227076562,1.2062290640790014,-0.19783990903106727,-1.1810156684922504,-0.9811836282684899,-0.2590968115219228,-1.421606084621241,-1.5425633247640718,1.733124870530034,5.278938073937809,4.563831613416809,4.312257885366179,5.8272240304454925,5.767893257308494,0.15004861616245257,-5.880652117547591,-0.28966772204886126,-2.402885523062018,-2.0254630541669343,-5.3003248104894
9.71971971971972,-0.5027758612588002,-2.3974555021072694,-1.2777196803506172,-1.5028842034995038,-1.779998976106734,-2.3508917400097262,-2.957569345482109,-1.803387677515731,-2.7143014604948945,-2.596408879755202,-2.4148713516580917,-1.863681310405307,1.1541945924088486,0.9322916216496977,2.0892258353774733,0.48891861252824365,1.9550815141062043,1.264415151076691,-0.19620881625144604,-1.2394049852728237,-0.9834740191577838,-0.2830016740794964,-1.4410884003923397,-1.5949632150160333,1.6977462168637558,5.354027867154123,4.5320178644491165,4.3122079729913345,5.84802359545148,5.858348162655673,0.17574240402011654,-5.782676334129988,-0.1675050321659981,-2.3719118163854844,-1.8653595889970802,-5.166113669375889
9.72972972972973,-0.4911145469847108,-2.3878553166408176,-1.2565618971269592,-1.497743150256627,-1.7601158157217895,-2.3379416456968376,-2.959528087675466,-1.8160801157410924,-2.724160824674031,-2.599377897855438,-2.429401637285613,-1.8799012903119041,1.171010035946505,0.9862680422700588,2.134425177424499,0.5320831288717339,2.013718072166144,1.3235133115796154,-0.19432154258421808,-1.2967849644708287,-0.9845370823659073,-0.30658253357168225,-1.458950620937499,-1.645989023850676,1.6615923430887207,5.4316965165907405,4.497373724373318,4.311944730637361,5.866189248032967,5.949983735643556,0.20121553732009367,-5.678957045405561,-0.04452275201273892,-2.3381622784772897,-1.7018339666620506,-5.025764283714196
9.73973973973974,-0.4792886825742919,-2.3777107601670378,-1.2349497298866117,-1.4921702675963036,-1.7396404571487745,-2.3243947187414533,-2.9614662514970855,-1.829341832732715,-2.7340261821447474,-2.60258100594421,-2.444105374130012,-1.8966257383803584,1.1874597043825967,1.0410342946545172,2.179263347376939,0.5752438323608234,2.0725227402930506,1.3835339445830686,-0.19218047716595868,-1.3530978190146767,-0.9843653655444252,-0.3298117297046673,-1.475159150475664,-1.6955791165918932,1.624665764829082,5.511722992042067,4.4598139720419425,4.311422548661362,5.881503084433589,6.042511228735222,0.22643198727508995,-5.5694366968021995,0.07912695382864854,-2.3016633329915024,-1.5350225028178102,-4.879241792743969
9.74974974974975,-0.4673024757056329,-2.367013743238908,-1.2128870265832,-1.4861659777911405,-1.7185714504448646,-2.3102416670209576,-2.9633812438158182,-1.8431619406113329,-2.7438850305262728,-2.6060143296720573,-2.4589656707070624,-1.9138399724010955,1.2035358770842244,1.0966128469155456,2.2237107424303435,0.6183978946107,2.131465881664314,1.4444845073500903,-0.18978836966579787,-1.4082851986410427,-0.9829529591661346,-0.3526618795775181,-1.4896818021750926,-1.7436715422239286,1.5869696286144688,5.5938753363024105,4.419257154828671,4.31059262149785,5.893747687158523,6.135631782798924,0.25135577034211387,-5.454060615770231,0.2032880550105034,-2.2624440053992707,-1.365070478356202,-4.72651821042065
9.75975975975976,-0.4551602455557847,-2.355755979984635,-1.190377971393254,-1.4797307546097773,-1.6969076843997057,-2.295473153991532,-2.9652705021406724,-1.8575289399539998,-2.7537248020130267,-2.6096737140612003,-2.473965301014796,-1.9315286690350129,1.2192308681186221,1.1530237908767877,2.2677369640902256,0.6615419829413609,2.190515686982911,1.5063694157101741,-0.187148329611562,-1.4622882217327993,-0.980295534613284,-0.375105903986935,-1.5024878887810933,-1.7902041057895035,1.5485077292877918,5.677910795954183,4.375625901889762,4.309403049386038,5.902706709002544,6.229036748342622,0.2759509927935273,-5.332777619118701,0.3278007849497655,-2.220535976028252,-1.1921323044448116,-4.56757314580851
9.76976976976977,-0.442866423200171,-2.3439290113153963,-1.1674270940867626,-1.472865128547607,-1.6746484089292533,-2.280079828644933,-2.9671314988051822,-1.8724307169863534,-2.7635328802082553,-2.6135547273987667,-2.4890867213640266,-1.9496758640877963,1.2345370328257217,1.2102847347224361,2.311310860586295,0.7046722299337438,2.2496381881508514,1.56918994775735,-0.18426382526552704,-1.5150475133381138,-0.9763903808888621,-0.3971170542727784,-1.5135483147765902,-1.8351144480459207,1.5092845257043024,5.7635759789283085,4.328847231978642,4.307798948019418,5.908165471190841,6.322408044194319,0.3001818961145908,-5.205540639857247,0.4525017865256018,-2.1759736348819807,-1.0163716628361215,-4.402394531534426
9.77977977977978,-0.43042555194020976,-2.3315242291922,-1.1440392789668723,-1.4655696923638155,-1.651793257303155,-2.2640523563749104,-2.9689617451622654,-1.8878545411894736,-2.773296617417791,-2.6176526654284427,-2.5043120882046295,-1.9682649536058952,1.2494467745391287,1.268410697361839,2.3544005723380463,0.7477842041229308,2.3087972779977424,1.6329441513296798,-0.1811386820417003,-1.5665032495577693,-0.9712364397879466,-0.418668939720308,-1.5228356698188537,-1.8783401324468496,1.4693051546510532,5.850607040451479,4.278852854759251,4.305722566038554,5.909911574399203,6.415418555021958,0.32401290318813025,-5.072307371840054,0.5772242741490246,-2.1287941378507576,-0.8379616196462223,-4.230979357634595
9.78978978978979,-0.41784228755718966,-2.318532901924451,-1.1202197733448829,-1.4578451069113336,-1.6283422681396194,-2.2473814507054364,-2.970758795784164,-1.903787063380194,-2.7830033523887714,-2.621962555845274,-2.519623276958268,-1.9872786958615363,1.2639525514373544,1.3274140048015448,2.3969735804012946,0.7908728819064876,2.3679547361868716,1.6976267556656974,-0.17777708045695587,-1.6165952084700468,-0.964834339364357,-0.4397355555310518,-1.5303243231779162,-1.9198187394900568,1.428639598329383,5.9387298989754385,4.225579464541767,4.303113410274499,5.9077355212902205,6.507732568985645,0.3474498831909205,-4.933040930369515,0.7017982123421831,-2.07903746390393,-0.65708471085469,-4.053334407980117
9.7997997997998,-0.40511911454400396,-2.30494620046997,-1.0959741955173246,-1.4496921072454974,-1.6042959071005078,-2.2300579058291854,-2.9725205639374614,-1.920214314325109,-2.792640428476275,-2.626479163098407,-2.5350019018652743,-2.0066992142941475,1.2780481678990763,1.3873041888328186,2.438996757814358,0.8339326207450428,2.427070261406956,1.7632290876457088,-0.17418272842426447,-1.665262827743345,-0.9571864255268419,-0.4602913113700363,-1.5359905188850136,-1.9594879684424473,1.3874117880942975,6.02766048365352,4.168969025345007,4.299908378636367,5.901431349075935,6.599006256698203,0.3705341218519749,-4.787710526777346,0.8260505108964509,-2.0267464728333096,-0.4739329978392419,-3.869476996326867
9.80980980980981,-0.3922568519675283,-2.2907552257032933,-1.0713085422125919,-1.441111508996404,-1.5796550882183378,-2.212072629900936,-2.9742452088024827,-1.937121703949717,-2.8021952122188654,-2.6311969935065878,-2.550429336850154,-2.0265080014752366,1.291728563211014,1.4480878883581718,2.480436423751545,0.8769571337310395,2.4861015099421455,1.829738993037033,-0.1703589799193788,-1.7124452690661898,-0.9482967915986623,-0.48031106049267963,-1.5398124712828059,-1.9972857464235276,1.345594298159817,6.117105014886306,4.108969046175446,4.296041900519512,5.8907972704888465,6.688888192538371,0.3932093977152977,-4.636292154859376,0.9498052366076379,-1.9719669630971346,-0.2887080913300508,-3.679435698896853
9.81981981981982,-0.37925970599964903,-2.2759510366160307,-1.046229195475483,-1.432104214989185,-1.554421194786013,-2.1934166790266962,-2.975930455404672,-1.9544940212050828,-2.811655112302134,-2.636110300691193,-2.5658867374067826,-2.046685924163133,1.3049869926870605,1.5097687536954074,2.521258400380433,0.9199394656002884,2.545004140696022,1.8971407631720025,-0.1663106684099442,-1.7580814895022916,-0.9381713056748371,-0.499770129450059,-1.5417704606533829,-2.0331503447967387,1.3031101011272455,6.20676031940198,4.0455328454020645,4.2914460845950515,5.875636321413268,6.7770199192134015,0.4153855653990899,-4.478769286899691,1.0728838415122297,-1.9147477292971615,-0.10162114225161645,-3.483251080267422
9.82982982982983,-0.3661319806151203,-2.260524679409895,-1.0207429289589525,-1.4226712220956488,-1.5285960997394317,-2.174081291885452,-2.9775740751106174,-1.9723154346551137,-2.8210075988873724,-2.6412130913314953,-2.581355063500834,-2.067213229513028,1.3178168535238717,1.5723473542120652,2.561428072308143,0.9628719702594689,2.603731866727196,1.9654150674957596,-0.16204295258406168,-1.8021103198549724,-0.9268176356124316,-0.5186443483664966,-1.5418469285851404,-2.0670205027852377,1.2599749746411248,6.296314181267903,3.978619803100557,4.286050873823129,5.855757013305222,6.863036556306156,0.4370312815598556,-4.315133576880513,1.195105407473278,-1.8551406188048851,0.08710720198668298,-3.2809764092220632
9.83983983983984,-0.3528780314887601,-2.244467217439748,-0.994856913593507,-1.4128136283000097,-1.5021821854626491,-2.154057924916478,-2.979173894705144,-1.9905694938479979,-2.8302402232805615,-2.6464991312467423,-2.596815103483238,-2.0880695525064574,1.3302117169041001,1.6358210896567267,2.600910448490554,1.0057462899010516,2.6622365133347654,2.034538892427381,-0.1575612934037409,-1.8444705501005,-0.9142452714911878,-0.5369100817784851,-1.5400265727257216,-2.098835558194578,1.2162066220070074,6.385445730146287,3.908195600236752,4.279903148469913,5.830973988406157,6.9465674533607995,0.45811669765699214,-4.145385568334618,1.3162869068877256,-1.793232879583158,0.2772468770849059,-3.0726783610971182
9.84984984984985,-0.3395022657944478,-2.227769761960658,-0.9685787226059073,-1.4025314287655533,-1.475182362945027,-2.133338288001204,-2.980727798964615,-2.0092391315355558,-2.839340637914921,-2.651962592369066,-2.6122474990046265,-2.1092339246627176,1.342165334444933,1.7001841055663451,2.639670226467037,1.0485557169755833,2.720468082711303,2.1044854869824623,-0.15287144712546324,-1.8851010219237334,-0.900465545384449,-0.5545449065163096,-1.5362964405554127,-2.1285355850894843,1.1718233878525695,6.473825868009797,3.8342324435640194,4.273372041475582,5.801108675633969,7.0272368878702025,0.4786126807252469,-3.969535404161988,1.4362434792078957,-1.7291902592697603,0.46855851855251274,-2.8584377030553725
9.85985985985986,-0.32600914194577957,-2.2104235036295146,-0.9419163358602134,-1.3918213767586392,-1.447600090219773,-2.1119143805646594,-2.98223373318856,-2.0283066668041645,-2.8482966166183727,-2.6575991524678217,-2.6276327709167626,-2.1306847840927086,1.3536716445888362,1.7654272131404063,2.6776718587721158,1.0912992837243867,2.7783748251592693,2.1752243156079656,-0.147979457953786,-1.9239407283620011,-0.8854916482838227,-0.5715285053874893,-1.5306460218037492,-2.1560615382357264,1.1268442515187616,6.561117735421291,3.7567092751157816,4.266359000669773,5.765989944921756,7.104664808318375,0.4984908497723337,-3.787603535599814,1.554788722890578,-1.6630384601654242,0.6607936166063126,-2.6383499586206085
9.86986986986987,-0.3124031692788474,-2.1924197447082383,-0.9148781434957274,-1.380683825825577,-1.419439390013535,-2.089778528017561,-2.9836897056873273,-2.047753809180553,-2.857096075135348,-2.663402367856507,-2.6429513461427936,-2.152399986953344,1.3647247789197832,1.8315378139831877,2.7148796213642497,1.1339683095815847,2.8359033168438708,2.2467210186805278,-0.14289165033322435,-1.9609289205343403,-0.8693386440252783,-0.5878389697828846,-1.523067339121853,-2.181355404080888,1.0812888187873995,6.646977218355744,3.6756119651874712,4.2584102512397095,5.725454757663016,7.178467622208075,0.5177236116274253,-3.5996214274065323,1.6717350023076136,-1.594719050354957,0.8536947102237349,-2.4125260477222525
9.87987987987988,-0.29868890767772777,-2.1737499319120253,-0.8874729488380126,-1.3691195760319648,-1.3907048665371537,-2.066923418456242,-2.985093790223397,-2.0675616637751015,-2.8657270918705366,-2.669365390224061,-2.6581835854940263,-2.174356820357956,1.3753190683883838,1.898499830124505,2.7512576839009943,1.176552742207664,2.892998544031401,2.3189373811176366,-0.13761462088416787,-1.996005221403173,-0.852023480069456,-0.6034548127019028,-1.5135550366140849,-2.2043603580099456,1.0351773119601688,6.731053496402453,3.5909334877223387,4.249422999862894,5.679348810821352,7.24825902876853,0.5362841961883884,-3.4056322561985013,1.7868937690700477,-1.5242855917283116,1.0469956211632478,-2.1810928984311744
9.88988988988989,-0.2848709671433869,-2.154405689842478,-0.8597099705609652,-1.357129529072907,-1.3614017213484755,-2.0433421395337454,-2.9864441284040106,-2.087710737524324,-2.8741779288203544,-2.6754811607107887,-2.6733098124065995,-2.1965320167950333,1.3854490494294962,1.9662936397369906,2.786770181679011,1.2190418431123733,2.949603993737191,2.3918313095467645,-0.13215522998911247,-2.0291097464842602,-0.8335649949948469,-0.6183551978455135,-1.5021064658252914,-2.2250209275730035,0.9885305583087245,6.812989633030739,3.502674077036346,4.239328169691532,5.627527172164292,7.31365089578523,0.5541466910150019,-3.2056915987617742,1.9000758971399847,-1.451804526524171,1.2404217286043888,-1.9441940265100328
9.8998998998999,-0.2709540073068307,-2.134378854941779,-0.8315988440797963,-1.3447146956909775,-1.3315357682191256,-2.019028215411697,-2.9877389320227374,-2.1081809465929204,-2.882437052656163,-2.681742416264605,-2.6883103425670747,-2.2189017701041784,1.395109469956126,2.0348960189739693,2.821381289046867,1.2614241770363233,3.005661750681337,2.465356818470694,-0.1265205930360197,-2.0601832313883937,-0.813983922569156,-0.6325199683880725,-1.4887217687741572,-2.24328316134348,0.9413699769177413,6.892423208432334,3.410841364849773,4.228055713970932,5.569854903993843,7.37425417973472,0.5712860752152862,-2.999868107053146,2.0110920310232814,-1.3773451858555,1.4336902848971533,-1.7019900788625648
9.90990990990991,-0.2569427368874465,-2.1136615099004206,-0.8031496221568407,-1.3318762031960896,-1.3011134469384709,-1.993975643698915,-2.9889764853475826,-2.1289516249942073,-2.8904931559215505,-2.688141696295039,-2.7031655143915794,-2.241441753054381,1.404295295213635,2.1042800903562564,2.855055294088416,1.3036876031518314,3.0611126004237543,2.53946402585777,-0.12071807132614377,-2.089167166044884,-0.7933028922716582,-0.6459296760408189,-1.4734039576191422,-2.2590948030257074,0.8937175639464385,6.968986995271479,3.3154504966267098,4.2155347999051855,5.506207672670882,7.429679888130707,0.5876782525718323,-2.788244166505251,2.1197529462583233,-1.300979817015218,1.6265107727328996,-1.4546593369445304
9.91991991991992,-0.2428419130976061,-2.0922460184473266,-0.7743727747042548,-1.3186153030693721,-1.2701418359896155,-1.9681789322792302,-2.990155147353243,-2.1500015344858037,-2.8983351783044062,-2.6946713496289796,-2.7178557203186724,-2.264127136565478,1.4130017134785773,2.1744152781385635,2.887756674364719,1.3458192681255163,3.1158961385225963,2.614099158573411,-0.11475526265420125,-2.116003935422533,-0.771546426147568,-0.6585656103703591,-1.4561589905412664,-2.2724054703914183,0.8455958763388338,7.0423096774754725,3.2165242262648235,4.201693996624485,5.436472341159288,7.479540082704986,0.6033000838550002,-2.570916534161313,2.225869921340312,-1.2227836068934081,1.8185853038665272,-1.2023981761943503
9.92992992992993,-0.22865634099472093,-2.0701250604475536,-0.7452791877699607,-1.3049333786326858,-1.2386286640341762,-1.941633135927671,-2.991273353895111,-2.1713088757951997,-2.9059523279429325,-2.7013235417717523,-2.732361438871679,-2.286932610609171,1.421224141586785,2.245267271086496,2.919450173493117,1.3878056010822515,3.169950885532048,2.6892045680540657,-0.10863999156928691,-2.140636966528594,-0.7487409318844648,-0.6704098283309772,-1.4369958434276202,-2.283166838585154,0.7970280140146428,7.112016611988793,3.114092988224826,4.186461466955308,5.360547541761207,7.523448921753072,0.6181294182702493,-2.3479969530868914,2.3292551201443388,-1.1428347010605222,2.0096090593286675,-0.9454214775579288
9.93993993993994,-0.21439087278205543,-2.047291667229148,-0.7158801616955994,-1.2908319527649899,-1.2065823201448116,-1.9143338926110256,-2.992329619822614,-2.1928513012272624,-2.9133341027233186,-2.708090262476663,-2.7466632674417815,-2.3098324068210485,1.4289582302756672,2.316797993093294,2.950100878333184,1.4296323105070037,3.2232144076269247,2.7647187566065057,-0.10238029932546752,-2.1630108814302784,-0.7249146920105441,-0.6814451839651643,-1.415926576941093,-2.291332827299485,0.7480376005776037,7.177730633189114,3.008194946240735,4.16976516267529,5.2783442261711,7.561023739672578,0.6321451239870512,-2.1196127394402424,2.4297219838397126,-1.0612142180751718,2.19927077086777,-0.6839629872189761
9.94994994994995,-0.2000504070597282,-2.0237392570571995,-0.6861874084377775,-1.276312695646371,-1.17401186272701,-1.8862774593658822,-2.993322541029489,-2.214605928702796,-2.9204703115254307,-2.7149633336256853,-2.760741955738757,-2.3328003228498133,1.4361998693260762,2.388965582061253,2.9796742965409795,1.4712843831177929,3.2756234426125506,2.8405764146941572,-0.09598443353150812,-2.183071656006877,-0.7000978491249109,-0.6916553582223719,-1.3929663985654024,-2.2968597912822304,0.6986487625810298,7.239072899429715,2.898876503211966,4.151533022914165,5.189786189943874,7.591886161416085,0.6453271176973958,-1.8859073385325757,2.5270860706363933,-0.9780062585812601,2.3872532431580566,-0.4182756207051739
9.95995995995996,-0.1856398880274473,-1.9994616706696684,-0.6562130378767628,-1.2613774325101674,-1.1409270270744818,-1.857460747644589,-2.9942507964385943,-2.236549357274026,-2.9273510976513477,-2.721934417423399,-2.7745784398518967,-2.3558097484643374,1.4429451924895014,2.461724377466261,3.0081364439630534,1.5127460847395195,3.327114031049224,2.9167084695477685,-0.08946083750970385,-2.200766784103603,-0.6743223782840898,-0.701024888841666,-1.368133719220211,-2.299706713599889,0.6488861073933094,7.295663780923306,2.786473752174743,4.131693175341297,5.094810568454648,7.6156632492670155,0.657656393152739,-1.6470408461704125,2.6214136464339077,-0.8932979087669679,2.573233916099298,-0.14863170762281186
9.96996996996997,-0.17116430464063928,-1.9744532067861986,-0.6259638492496828,-1.2460281513832971,-1.1073382315056794,-1.8278813580171858,-2.9951131499188617,-2.2586576841592656,-2.9339681762814878,-2.7289950249057475,-2.7881538768593592,-2.378833693433244,1.4491905821868032,2.5350249170146726,3.035459556844778,1.5540009632047056,3.3776216521912223,2.9930421454102136,-0.08281813937429613,-2.216045446720999,-0.6476170954425504,-0.7095392002397286,-1.3414502040489,-2.299835401044449,0.5987746997102477,7.347123787925199,2.6713698221363984,4.110174139760957,4.99336830142596,7.6319886790322755,0.6691150486289343,-1.4031904915520244,2.7127839273535663,-0.8071792377679543,2.7568854663222027,0.12467682662226309
9.97997997997998,-0.15662868972175376,-1.9487086574979156,-0.5954469643966283,-1.2302670107945888,-1.0732565820324285,-1.7975376141152726,-2.995908452132015,-2.280906523335113,-2.9403134038042342,-2.736136524764535,-2.8014496799200352,-2.4018448171854843,1.4549326739651822,2.6088139427900887,3.0616173212831015,1.5950318533033025,3.427081364411105,3.069501035694561,-0.07606514084045592,-2.2288586858363764,-0.6200123897484829,-0.7171846333415249,-1.3129408169915382,-2.2972106810348785,0.5483400367637472,7.393074537908163,2.5534826516655187,4.086905033714203,4.885424563112053,7.640503942429149,0.6796863132698086,-1.1545510779891828,2.8008499793409847,-0.7197432886090311,2.937876446793922,0.40133834562833215
9.98998998998999,-0.1420381190286315,-1.922223343443131,-0.5646741964392092,-1.2140963474306623,-1.0386938755154596,-1.7664285957020311,-2.996635642306687,-2.3032710257202282,-2.946377954688728,-2.743350152487926,-2.814447553777948,-2.4248154602538623,1.460168360700592,2.683034417273094,3.0865803306518957,1.6358208837995845,3.475427949751023,3.146005187300687,-0.06921080577530098,-2.2391595824164785,-0.5915440227830713,-0.7239484752869565,-1.2826338587677406,-2.291800599330168,0.4976080222800334,7.43313976014133,2.43270946491009,4.061815779665906,4.770959155253507,7.640859572129045,0.6893545722612942,-0.9013353777367996,2.8852663378860335,-0.6310860622922121,3.1158719632017124,0.6810214566803836
10.0,-0.12739771028194208,-1.894993148670987,-0.533657646546537,-1.1975186837186786,-1.0036626012657357,-1.7345541707512255,-2.9972937499375862,-2.3257259009801694,-2.9521533693699604,-2.7506270198165153,-2.8271295306052915,-2.4477176774966365,1.464894796533351,2.7576255495997253,3.1103202134734933,1.6763494865298472,3.5225960622139785,3.222471197298746,-0.06226424850289247,-2.2469034381434194,-0.5622492999009148,-0.7298189889429706,-1.250560997908421,-2.283576617838074,0.4721709396926244,7.451654119430468,2.371614293877597,4.048807412753246,4.712094435049255,7.638954398806072,0.6939610715136099,-0.773611187121398,2.9265428159274363,-0.5864643142358086,3.20407879984604,0.8215757510601821


==> fig/pendulum/x_test_trajectories.csv <==
t_0,t_1,t_2,t_3,t_4,x_0_0,x_0_1,x_0_2,x_0_3,x_0_4,x_1_0,x_1_1,x_1_2,x_1_3,x_1_4,x_0_dt_0,x_0_dt_1,x_0_dt_2,x_0_dt_3,x_0_dt_4,x_1_dt_0,x_1_dt_1,x_1_dt_2,x_1_dt_3,x_1_dt_4,x_0_ddt_0,x_0_ddt_1,x_0_ddt_2,x_0_ddt_3,x_0_ddt_4,x_1_ddt_0,x_1_ddt_1,x_1_ddt_2,x_1_ddt_3,x_1_ddt_4
0.0,0.0,0.0,0.0,0.0,0.8903024973224827,1.2405303825839458,2.3982179983998577,2.154795861076112,2.28096048066999,-2.8648492915442083,-2.731498557547876,-1.8023735551075368,-2.087308026403687,-1.9486455002441385,2.7500943266145597,1.408085756854936,1.529913598249653,0.14831349448325531,0.860181396113413,0.8546403659291939,0.6394926176458882,2.0356858415513623,0.15310883684229426,1.0068736311948052,-3.643168617773611,-4.032754425024724,-6.380161853223822,-4.9100956636603375,-5.262035584758806,1.7182792949706418,-0.9902777379554185,-5.056683528010185,-5.056697184665592,-5.334244506687892
0.01001001001001001,0.01001001001001001,0.01001001001001001,0.01001001001001001,0.01001001001001001,0.9176491604555055,1.2544234557227487,2.413211810687818,2.1560344324293785,2.2893068247227224,-2.8562072785978447,-2.7251461967631383,-1.7822482309590946,-2.0860286494147027,-1.938833221883194,2.7136261722824915,1.3677178446925264,1.4660481142333985,0.0991633877399086,0.8075083672369485,0.871840358871843,0.6295799275762644,1.9850683888185277,0.10249124740620225,0.9534777902870185,-3.684617613108628,-4.041889913703187,-6.320995144038164,-4.907609519578804,-5.235560377876716,1.6600085678797143,-1.0285078102911633,-5.140611808275892,-5.061363964985407,-5.375414271975309
0.02002002002002002,0.02002002002002002,0.02002002002002002,0.02002002002002002,0.02002002002002002,0.9446265987688407,1.2679115210065115,2.427572263472442,2.156781280293189,2.297128584681602,-2.8473989163618105,-2.7188969040585107,-1.7626380529250136,-2.0852564612001254,-1.9295596040129723,2.6763282082340067,1.3271670398638813,1.4033671489195596,0.05006305365084684,0.7553653725322976,0.8878737706915505,0.6189018706931121,1.9327706902345279,0.05178022893467852,0.8992577298539582,-3.765746395644584,-4.05945312346897,-6.203000557151398,-4.903865619405782,-5.1838146987511635,1.5426512556496732,-1.1041928420539833,-5.305017130375717,-5.068387126789683,-5.4551400763405695
0.03003003003003003,0.03003003003003003,0.03003003003003003,0.03003003003003003,0.03003003003003003,0.9712266733007707,1.280992814685173,2.441311184626679,2.157036779818628,2.304430946551057,-2.838435968816122,-2.7127582658108254,-1.7435594913327965,-2.084992165575133,-1.9208326352334288,2.6382358540513686,1.286447511890345,1.3418639188950323,0.000987899863916963,0.7037282931878762,0.9027242678938584,0.6074739647723808,1.8788618396618566,0.0010220356586610481,0.8442657767466667,-3.843336594795261,-4.075633744510071,-6.0858578627494495,-4.902582949644437,-5.134555964350383,1.4237543935336419,-1.178289144598775,-5.462553562611262,-5.07078992980864,-5.529653067204933
0.04004004004004004,0.04004004004004004,0.04004004004004004,0.04004004004004004,0.04004004004004004,0.9974416067048055,1.2936657138986845,2.4544403126570176,2.1568010596069764,2.3112188460016116,-2.829330352082297,-2.7067377081429607,-1.7250283335656036,-2.0852360032567594,-1.9126597830996968,2.59938453266253,1.2455727707045205,1.2815281526683193,-0.04808675515084358,0.6525714593320898,0.9163773621536855,0.5953124984288723,1.8234102585506184,-0.04973708697740637,0.7885539647447504,-3.9173912976218475,-4.090497576828589,-5.969909613680251,-4.903768299612933,-5.087934466550628,1.30350210887881,-1.2507210982265882,-5.613292208767149,-5.06857629518368,-5.598982921138287
0.050050050050050046,0.050050050050050046,0.050050050050050046,0.050050050050050046,0.050050050050050046,1.0232639806304076,1.3059287296613549,2.4669712647085933,2.156074240101776,2.3174969542956387,-2.820094116504698,-2.700842489491951,-1.7070596882072056,-2.085987505036775,-1.9050479959387996,2.5598096018467267,1.204555668510393,1.2223462089114436,-0.09718563966787347,0.6018677433069828,0.9288204062097504,0.5824345033464231,1.7664836172641158,-0.10045096324391513,0.732174026573728,-3.987920356544649,-4.104110145596657,-5.855486435415038,-4.90742620542456,-5.044091142918674,1.1820779662920984,-1.3214158528929616,-5.757311591422521,-5.061760854670375,-5.6631599311363345
0.06006006006006006,0.06006006006006006,0.06006006006006006,0.06006006006006006,0.06006006006006006,1.0486867324587983,1.3177804998790559,2.478915505641759,2.1548565512915974,2.3232696651287847,-2.8107394288985397,-2.695079693467061,-1.6896679898396794,-2.0872453721006745,-1.8980037047098683,2.519546287286261,1.1634084034253083,1.1643011970043549,-0.14633352603021418,0.5515886536680524,0.9400425867040779,0.5688577265991835,1.7081487652288465,-0.15107364062446094,0.6751773895468258,-4.054940226465263,-4.116536524727032,-5.7429068164818275,-4.913546417193518,-5.00315751079421,1.0596646682877093,-1.3903033169123518,-5.894696778840952,-5.050348452655207,-5.722214654492433
0.07007007007007007,0.07007007007007007,0.07007007007007007,0.07007007007007007,0.07007007007007007,1.0737031514120896,1.3292197824167813,2.49028431821148,2.153147231959749,2.32854108239794,-2.8012785549901578,-2.689456221995793,-1.672867004417859,-2.0890086159477828,-1.8915328248764363,2.4786296173329077,1.1221425248722143,1.1073730994723678,-0.1955549373093854,0.5017044297775691,0.9500349140833781,0.5546006031079376,1.6484716697397725,-0.20155904037414957,0.6176151746319375,-4.11847334805843,-4.127841162802582,-5.632476938674763,-4.922101684034368,-4.965241931528464,0.9364445698182138,-1.4573161202137648,-6.025538529901226,-5.034327734674875,-5.776147312931062
0.08008008008008008,0.08008008008008008,0.08008008008008008,0.08008008008008008,0.08008008008008008,1.0983068865636259,1.3402454490607294,2.5010887743776435,2.150945247515248,2.3333154487908994,-2.791723837152757,-2.683978788342412,-1.6566698351458375,-2.0912758168619385,-1.8856402139416002,2.437094368406212,1.0807689407065377,1.051538895929785,-0.24487410028515644,0.45218441079460964,0.9587902257394775,0.539682228697006,1.5875173632288215,-0.25186098265999396,0.559538804703361,-4.178437509748235,-4.138084251226232,-5.524348974821265,-4.933058515148149,-4.930356575627346,0.8127987186801136,-1.5223175968407006,-6.149511334411912,-5.013689032151044,-5.824774748975095
0.09009009009009009,0.09009009009009009,0.09009009009009009,0.09009009009009009,0.09009009009009009,1.1224950368703568,1.3508593688304005,2.5113417246268277,2.1482493402751754,2.3375996433310036,-2.782086427881315,-2.6786524533136307,-1.6410858424068961,-2.0940450740151877,-1.880326542784196,2.3949772147353454,1.0392979953181356,0.9967755223988691,-0.2943148675425815,0.4029985924276724,0.9663071607036006,0.524123774342358,1.5253583297115059,-0.30193319517196826,0.5010030675453491,-4.234794570624217,-4.14732574320049,-5.418349202325132,-4.946375360689901,-4.898624368483322,0.6890296439909775,-1.5851991395284912,-6.265345937730416,-4.988423180689962,-5.868194647750812
0.10010010010010009,0.10010010010010009,0.10010010010010009,0.10010010010010009,0.10010010010010009,1.1462638235055704,1.3610628559653688,2.521060553632085,2.1450580328060305,2.3413970043872405,-2.7723779047818122,-2.6734823549280056,-1.6261161351269733,-2.0973140050775236,-1.8755959233924706,2.352313696321643,0.9977393962981196,0.9430634364237762,-0.343900634032702,0.35411385286701563,0.9725846130065641,0.5079465101879271,1.4620850121231077,-0.35172931460573886,0.4420574303740155,-4.287719878518047,-4.155632667397015,-5.31496563633867,-4.962002342170903,-4.870266342530577,0.5650682965846698,-1.64600279846481,-6.373782750457011,-4.958521219126981,-5.906733765759228
0.11011011011011011,0.11011011011011011,0.11011011011011011,0.11011011011011011,0.11011011011011011,1.169607197219545,1.3708544148593353,2.5302550397835635,2.1413696321378692,2.344709735135754,-2.7626109035136017,-2.668474877764576,-1.611772140735122,-2.1010797458825134,-1.871452980429811,2.309136976927176,0.9561021461209982,0.8903698039536504,-0.39365425377222923,0.30549576274738044,0.9776198393139042,0.49117076536408344,1.397755071444098,-0.4012028892485845,0.38275013930192103,-4.33736302885103,-4.163071747064805,-5.215019176664136,-4.9798812715901875,-4.845381359615702,0.44091888111623234,-1.7047463076455465,-6.476636167162269,-4.923974508852545,-5.940451880189986
0.12012012012012012,0.12012012012012012,0.12012012012012012,0.12012012012012012,0.12012012012012012,1.1925194855668377,1.3802326696547302,2.538934002934288,2.1371822348470535,2.347539737018262,-2.7527980813244195,-2.6636361946815814,-1.5980657460643077,-2.105338950158419,-1.8679018130298577,2.265479601649951,0.9143946165771025,0.8386586481021718,-0.44359795678726033,0.2571092210428774,0.981411817833716,0.4738174549798081,1.3324226263941337,-0.45030738285103517,0.3231294648046464,-4.383788437551843,-4.169705275112058,-5.1187683434954465,-4.999945681227558,-4.824031880902284,0.3167518009968404,-1.7613725158265936,-6.574109907241727,-4.884774871234669,-5.9693458278259435
0.13013013013013014,0.13013013013013014,0.13013013013013014,0.13013013013013014,0.13013013013013014,1.2149953852161597,1.3891963574168176,2.547105983765511,2.1324937330022546,2.349888601158199,-2.742952098361077,-2.6589722602050303,-1.5850082357722715,-2.1100877893362897,-1.8649459944316784,2.2213734446438558,0.8726245630356716,0.7878919592390269,-0.49375326640941763,0.20891854791450185,0.9839612167112383,0.455908052334522,1.2661412594873065,-0.4989961799639932,0.26324371632242255,-4.4270655999498985,-4.175594039993747,-5.026411566147914,-5.022120864448048,-4.8062710365778365,0.19273420690579712,-1.815827031581005,-6.666257316609446,-4.840914742828357,-5.9934109179038035
0.14014014014014015,0.14014014014014015,0.14014014014014015,0.14014014014014015,0.14014014014014015,1.2370299537291283,1.3977443214627354,2.5547792186827167,2.1273018209671744,2.351757600825424,-2.7330855993870573,-2.65448880423683,-1.5726102962231066,-2.1153219524483133,-1.8625885715744759,2.1768496597090126,0.8307991403009515,0.7380297879190304,-0.5441409170364706,0.16088757866894673,0.9852703605145127,0.4374645614546629,1.1989640214570076,-0.547222592917669,0.20314125824000567,-4.467268799742726,-4.180797169279664,-4.938137907345059,-5.046323927901085,-4.792142518653956,0.06902981453455936,-1.868058189854672,-6.753131043571564,-4.792387347996733,-6.012640806052036
0.15015015015015015,0.15015015015015015,0.15015015015015015,0.15015015015015015,0.15015015015015015,1.2586186008407405,1.4058755048629075,2.5619616158375833,2.1216040030522048,2.3531476849596533,-2.72321119592618,-2.6501913260793954,-1.5608820195565318,-2.1210366461315227,-1.8608320646337284,2.1319386338381956,0.7889249200070498,0.689030339472359,-0.5947807724735034,0.11297975875226052,0.9853431949801984,0.41850948997506915,1.1309434407971852,-0.5949398706145784,0.14287052701207154,-4.504476809961048,-4.185371978754269,-4.854126903182518,-5.072463855527314,-4.781680481306794,-0.054201260819148445,-1.9180170167359272,-6.834782537029554,-4.739186888500665,-6.027027391774163
0.16016016016016016,0.16016016016016016,0.16016016016016016,0.16016016016016016,0.16016016016016016,1.2797570792751762,1.4135889441316394,2.5686607322975847,2.1153976020060097,2.3540594727615862,-2.7133414488495675,-2.6460850887733747,-1.549832907881503,-2.1272265947536537,-1.8596784664832362,2.0866699437938765,0.7470079094950604,0.6408500701375986,-0.6456917449749554,0.0651582397038458,0.984185250187803,0.39906582238087057,1.0621315382331928,-0.6421012093040686,0.08248004919547793,-4.538772587027054,-4.1893738272619885,-4.774548414282446,-5.100441584813176,-4.774909448594292,-0.17680265292447928,-1.9656571928701503,-6.91126156407374,-4.6813087495465275,-6.036560740037129
0.17017017017017017,0.17017017017017017,0.17017017017017017,0.17017017017017017,0.17017017017017017,1.300441475131154,1.420883763123076,2.5748837523828145,2.1086797683367156,2.3544932493595616,-2.7034888514211977,-2.6421751137449627,-1.5394718775330052,-2.1338860406796365,-1.859129242070129,2.041072315779596,0.7050535721139168,0.5934437846318696,-0.6968917151124058,0.017385975997620078,0.9818036023290576,0.3791569936213124,0.992579845920834,-0.6886597655003948,0.022018460144461387,-4.570242958982931,-4.19285597749483,-4.699562486895694,-5.130150095758744,-4.771844229448505,-0.2986218767437876,-2.01093501594141,-6.982615748389968,-4.618749721713989,-6.041229027458649
0.18018018018018017,0.18018018018018017,0.18018018018018017,0.18018018018018017,0.18018018018018017,1.3206681978715755,1.4277591671480128,2.580637467187665,2.1014474904510756,2.3544489625584597,-2.693665812815436,-2.638466175759093,-1.5298072633332722,-2.1410087446988335,-1.8591853276925867,1.995173588258683,0.6630668488845533,0.5467647350646119,-0.748397452597753,-0.030374177302130257,0.9782068342369764,0.35880686310276433,0.9223394311583186,-0.7345686712002445,-0.03846547687977027,-4.598978308939394,-4.195869462902955,-4.629319222737724,-5.161474513044105,-4.772489839905111,-0.41951044426267003,-2.0538093626327303,-7.048890130835467,-4.551508238116234,-6.0410185135199885
0.19019019019019018,0.19019019019019018,0.19019019019019018,0.19019019019019018,0.19019019019019018,1.3404339699525716,1.4342144373263772,2.5859282553031817,2.0936976055986123,2.3539262206764966,-2.6838846421180604,-2.6349627981746884,-1.5208468228012453,-2.1485879866346265,-1.8598471301727102,1.9490006779629916,0.6210521814652091,0.5007647211135969,-0.8002245381963717,-0.07815936614262235,0.9734049948363116,0.3380396890641006,0.8514609243825866,-0.7797810515487679,-0.09892285143752033,-4.625072254766437,-4.198462960894403,-4.563958656382283,-5.194292221897506,-4.7768414325987445,-0.5393239643369299,-2.094241650464742,-7.11012675347348,-4.479584626077106,-6.035913537162898
0.20020020020020018,0.20020020020020018,0.20020020020020018,0.20020020020020018,0.20020020020020018,1.3597358161273307,1.4402489251894757,2.590762064754303,2.0854268116063386,2.352924291474456,-2.6741575328204847,-2.631669248498101,-1.5125977402568136,-2.1566165661594603,-1.8611145259197324,1.9025795491242197,0.5790135363541348,0.45539419139329496,-0.8523872868699753,-0.1260066384152182,0.9674095576736745,0.3168801033337004,0.7799945512088996,-0.8242500450956821,-0.1593045867328813,-4.648621326019111,-4.200682672475317,-4.503610639082499,-5.228472998181765,-4.784884233620424,-0.6579222269283278,-2.132195799898838,-7.166364268290678,-4.402981372539934,-6.025896539060108
0.21021021021021022,0.21021021021021022,0.21021021021021022,0.21021021021021022,0.21021021021021022,1.3785710524602552,1.4458620475453747,2.59514439616466,2.076631679388214,2.3514421021808642,-2.6644965478151073,-2.6285895342308385,-1.50506663076927,-2.1650868038398103,-1.862986859881528,1.855935185950597,0.5369544302645021,0.41060234595679007,-0.904898672294105,-0.17395284429318153,0.9602333786815903,0.2953530864635232,0.7079901682606512,-0.8679288267747928,-0.2195614207880732,-4.669724639056753,-4.2025722084684,-4.448394727943747,-5.263879153223662,-4.796593486902226,-0.775169272155857,-2.167638197076009,-7.217637571759152,-4.321703402354075,-6.0109481097783934
0.22022022022022023,0.22022022022022023,0.22022022022022023,0.22022022022022023,0.22022022022022023,1.3969372750870317,1.4510532816200448,2.5990802871602994,2.0673086662120204,2.3494782406155306,-2.654913604897986,-2.625727399007692,-1.4982595439024364,-2.173990542436806,-1.8654629443851605,1.809091568362322,0.4948779566050175,0.36633723988290945,-0.957770252900479,-0.22203453605089846,0.9518906533262098,0.27348394323207853,0.6354973025250324,-0.9107706337313993,-0.27964388822994635,-4.68848357127969,-4.204172482435592,-4.39842007943491,-5.300365693916127,-4.811934406364314,-0.8909334446418242,-2.2005376575467466,-7.2639774663426415,-4.235758368516038,-5.991047063982023
0.23023023023023023,0.23023023023023023,0.23023023023023023,0.23023023023023023,0.23023023023023023,1.4148323487561578,1.4558221604861206,2.6025742980224664,2.0574541297047886,2.347030957412805,-2.6454204627833993,-2.6230863190214544,-1.492181967212064,-2.183319148489453,-1.868541057869998,1.7620716509900427,0.45278681299852425,0.3225458879100452,-1.0110120995997331,-0.2702878674436182,0.9423968732833555,0.2512982785046294,0.5625651939594973,-0.9527287941124511,-0.3395023029498754,-4.705001435369027,-4.205521610418618,-4.353785346293442,-5.337780498622088,-4.830862136128909,-1.0050874336792788,-2.23086539132966,-7.305410349985053,-4.145156953373338,-5.966170540750742
0.24024024024024024,0.24024024024024024,0.24024024024024024,0.24024024024024024,0.24024024024024024,1.432254395187313,1.4601682687903808,2.6056304985985,2.0470643425763746,2.344098169344843,-2.6360287076332503,-2.6206694997304987,-1.4868388294544004,-2.193063514208459,-1.8722189435197363,1.7148973454320113,0.41068332976981,0.27917437008724494,-1.0646327253453656,-0.3187484927301559,0.9317687827820802,0.22882197343568894,0.4892428410638703,-0.9937567589240588,-0.3990867418986298,-4.719383154379543,-4.20665481760031,-4.314578576956823,-5.375964509402486,-4.853321719175415,-1.1175082997925827,-2.258594969618118,-7.34195793456195,-4.049913179730943,-5.9362941300123815
0.2502502502502503,0.2502502502502503,0.2502502502502503,0.2502502502502503,0.2502502502502503,1.4492017812817202,1.4640912387902354,2.60825245647894,2.0361355080391332,2.3406774637440235,-2.626749740102755,-2.618479872845631,-1.4822345034681845,-2.2032140597096372,-1.8764938078024251,1.6675895057572192,0.3685694993328524,0.23616793842142006,-1.1186390167048883,-0.36745146542510815,0.9200243347489696,0.20608116199575816,0.4155790491234222,-1.0338081370500078,-0.4583470302774507,-4.731734938492721,-4.207604351979551,-4.28087711673561,-5.4147519410809934,-4.8792480748798415,-1.2280774883027306,-2.2837022934345903,-7.373636994216088,-3.9500447307327136,-5.901392025013756
0.2602602602602603,0.2602602602602603,0.2602602602602603,0.2602602602602603,0.2602602602602603,1.4656731072193188,1.4675907467087392,2.610443226448106,2.0246637759000263,2.3367661040225824,-2.6175947629023995,-2.616520093592802,-1.4783728086958312,-2.2137607356167126,-1.8813623189303867,1.6201679172339585,0.32644700640685587,0.1934711245069523,-1.1730361676092493,-0.4164311368718945,0.9071826468801235,0.18310220780136272,0.34162248081930374,-1.0728367335133022,-0.5172327283853918,-4.74216396419861,-4.208399405143632,-4.252747510032765,-5.453970507639909,-4.908565985948986,-1.3366808305455677,-2.3061655645117067,-7.40045914444182,-3.845573277323709,-5.861437200675741
0.2702702702702703,0.2702702702702703,0.2702702702702703,0.2702702702702703,0.2702702702702703,1.481667194477153,1.4706665094168239,2.6122053412146666,2.0126452592997803,2.3323610362863088,-2.6085747688747976,-2.6147925382484427,-1.4752570133131269,-2.224693026064073,-1.886820605254632,1.5726512882557455,0.2843172589896365,0.15102784813047385,-1.227827615456438,-0.46572105473339614,0.8932639577610704,0.15991168122475302,0.2674217088943568,-1.1107965910504825,-0.5756931203810691,-4.750778056633081,-4.209066040212738,-4.230245403008657,-5.4934416664206935,-4.94119009532535,-1.4432085334247162,-2.3259652586575426,-7.422430652726646,-3.736524812034183,-5.816401617598334
0.2802802802802803,0.2802802802802803,0.2802802802802803,0.2802802802802803,0.2802802802802803,1.49718307380289,1.4733182814506378,2.613540803428057,2.0000760520720045,2.327458897037992,-2.599700529583769,-2.6132993019444477,-1.4728898359404297,-2.235999952130604,-1.892864253611097,1.5250572454294924,0.24218142001621049,0.10878152684912137,-1.2830149797498038,-0.5153538615030326,0.878289583147897,0.13653633675716767,0.19302527055450602,-1.147642035055528,-0.6336772052141872,-4.7576853757564805,-4.2096271270237775,-4.213415446191812,-5.532980880572509,-4.977024913702227,-1.5475551580091604,-2.3430841018403425,-7.439552281502951,-3.622929987761374,-5.766256451400327
0.2902902902902903,0.2902902902902903,0.2902902902902903,0.2902902902902903,0.2902902902902903,1.512219973176824,1.4755458523710536,2.6144510789860758,1.9869522466934073,2.3220560219650173,-2.590982584411768,-2.612042196740049,-1.4712734469120774,-2.24767007573621,-1.8994883076386648,1.4774023317841445,0.20004043962980114,0.06667518654505221,-1.3385980034558878,-0.5653611931458531,0.8622818725156418,0.11300309059731875,0.11848172327868216,-1.183327721936596,-0.6911336899786732,-4.762994107016738,-4.210102284613541,-4.2022911966402745,-5.572397900158691,-5.015964838349078,-1.6496195879102302,-2.3575070492046324,-7.451819164107032,-3.504824460164542,-5.710972346994549
0.3003003003003003,0.3003003003003003,0.3003003003003003,0.3003003003003003,0.3003003003003003,1.5267773057950915,1.4773490444715824,2.6149370916384598,1.9732699527944737,2.316148455804228,-2.5824312301606565,-2.6110227499581278,-1.4704094690845109,-2.2596915040329053,-1.9066872660915557,1.42970200805178,0.1578950879919154,0.02465157296242923,-1.394574497270498,-0.6157735779864976,0.8452641659725171,0.08933899843475263,0.043839701703514436,-1.2178086909146781,-0.7480109859347988,-4.766812157100105,-4.210507831054047,-4.196895019367322,-5.611497062290269,-5.057894184003896,-1.7493049881951137,-2.3692212672068678,-7.459220714386756,-3.38224923222824,-5.650519697313712
0.3103103103103103,0.3103103103103103,0.3103103103103103,0.3103103103103103,0.3103103103103103,1.5408546581061198,1.478727710840087,2.6149992188908406,1.9590253161981317,2.3097319632757864,-2.5740565111497986,-2.610242202783802,-1.470298978167466,-2.272051894322577,-1.9144550811711885,1.3819706569673256,0.1157459885576481,-0.01734673576460384,-1.4509402869852224,-0.6666203359687539,0.8272607516308548,0.06557123339598007,-0.03085202475708868,-1.2510404192785027,-0.8042572074424111,-4.769246855330849,-4.210856740687213,-4.197237987859677,-5.650077610608022,-5.1026872266430345,-1.846518755609985,-2.378216119034349,-7.461740570544599,-3.255250999491402,-5.58486894591492
0.3203203203203203,0.3203203203203203,0.3203203203203203,0.3203203203203203,0.3203203203203203,1.5544517779316096,1.479681733778865,2.614637289213077,1.9442145384521208,2.30280204107636,-2.5658682098044823,-2.6097015091234423,-1.470942502566464,-2.284738459533477,-1.9227851569050955,1.3342215905276387,0.07359365174192119,-0.05937721558331002,-1.5076891641495376,-0.7179294784197915,0.8082968235178627,0.041727064119750655,-0.105544493902984,-1.282978881094686,-0.8598201740412036,-4.770404661241216,-4.211158608800064,-4.203319783631682,-5.687934034381797,-5.150208260987576,-1.9411724609004253,-2.3844831534461184,-7.459356573744891,-3.1238824943863293,-5.513990912801184
0.3303303303303303,0.3303303303303303,0.3303303303303303,0.3303303303303303,0.3303303303303303,1.567568562702512,1.4802110235868113,2.613850580555638,1.9288338968189103,2.29535393092043,-2.5578758377268396,-2.6094013347226,-1.4723400227287693,-2.297737974287403,-1.931670347602854,1.2864670601456796,0.03143850890199119,-0.1014972819834563,-1.564812840226099,-0.7697276084609975,0.7883984401013168,0.017833832926588335,-0.1801884926999293,-1.313580609356307,-0.9146474159068992,-4.770390878793741,-4.211419623776255,-4.215128594878653,-5.72485642743608,-5.200311672649491,-2.0331817840268513,-2.388016097149053,-7.452040781957021,-2.9882028280801336,-5.437857142707102
0.34034034034034033,0.34034034034034033,0.34034034034034033,0.34034034034034033,0.34034034034034033,1.5802050478396437,1.4803155177065397,2.612637820177353,1.9128797646851488,2.2873826336169887,-2.550088627240651,-2.6093420565416907,-1.4744909699889415,-2.3110367815891832,-1.9411029564212736,1.2387182696308672,-0.010719053438784586,-0.1437641744397395,-1.6223009044385481,-0.8220398222165781,0.7675924834973051,-0.006081065953303447,-0.25473449954776917,-1.3428027615367308,-0.9686861829042085,-4.769309377699599,-4.211642546754924,-4.232641014414417,-5.760630867044853,-5.252842025858946,-2.1224664430784586,-2.3888108507966757,-7.439759519447694,-2.8482778281638303,-5.356440275002242
0.35035035035035034,0.35035035035035034,0.35035035035035034,0.35035035035035034,0.35035035035035034,1.5923613953076736,1.479995180238483,2.6109971857875567,1.896348632350774,2.2788829241672013,-2.542515523400752,-2.60952376238862,-1.4773942249140746,-2.3246208001696425,-1.9510747340732861,1.1909853909224644,-0.05287865920121047,-0.18623483982959074,-1.6801407855122823,-0.8748896109806962,0.7459066194190653,-0.02999020813040215,-0.3291326272234066,-1.370603188498726,-1.0218834574484856,-4.767262322239034,-4.211826698822422,-4.255821937200347,-5.795039812866648,-5.307634167747501,-2.208950117692865,-2.3868654886716856,-7.42247346227307,-2.704180370491855,-5.269714434271627
0.36036036036036034,0.36036036036036034,0.36036036036036034,0.36036036036036034,0.36036036036036034,1.6040378823702812,1.4792500018231491,2.6089263080053287,1.8792371281560363,2.269849367866912,-2.53516517645716,-2.6099462508078997,-1.4810481151528077,-2.33847553251255,-1.9615768777170524,1.1432775824989547,-0.09503990827006428,-0.22896581482413078,-1.7383177175089515,-0.9282987645138253,0.7233692579178684,-0.05386616082160545,-0.40333256686054325,-1.3969405066917229,-1.074185971378115,-4.764349907954859,-4.211967955758656,-4.284624457898506,-5.827862525911996,-5.364513350187124,-2.292560367788006,-2.382180262087319,-7.400137760059966,-2.5559907034354694,-5.1776556405349154
0.37037037037037035,0.37037037037037035,0.37037037037037035,0.37037037037037035,0.37037037037037035,1.6152348905733316,1.478079999891855,2.6064222741381764,1.8615420399028417,2.2602763373960455,-2.528045934763559,-2.61060903122618,-1.4854504127961918,-2.352586073595261,-1.9726000300637527,1.0956030103828276,-0.13720234199918152,-0.27201310725498623,-1.7968147099549647,-0.982287275649107,0.700009514958845,-0.0776815046686868,-0.47728353333071316,-1.4217741735524891,-1.1255402270287642,-4.7606701065557075,-4.2120587503545375,-4.318989769005485,-5.858875507452467,-5.4232953702058495,-2.373228548409081,-2.374757606515735,-7.372702194298363,-2.4037967627804306,-5.080242237969848
0.38038038038038036,0.38038038038038036,0.38038038038038036,0.38038038038038036,0.38038038038038036,1.6259528949818978,1.4764852192854105,2.6034816332821613,1.8432603365249878,2.2501580308750704,-2.5211658381193383,-2.6115113243544843,-1.490598331262466,-2.366937120371766,-1.9841342787443657,1.0479688716569986,-0.1793654087776626,-0.3154320764658822,-1.8556125224629547,-1.0368732463998283,0.6758571748666355,-0.10140885564674527,-0.550934212392042,-1.4450645660066463,-1.1758925226888226,-4.756318419332118,-4.21208808231247,-4.3588470602482445,-5.887852957689361,-5.4837867300116585,-2.4508897214865897,-2.364602152424991,-7.340111373298459,-2.247694475471235,-4.977455340904989
0.39039039039039036,0.39039039039039036,0.39039039039039036,0.39039039039039036,0.39039039039039036,1.6361924536959518,1.4744657332393734,2.6001004027450456,1.8243891899600604,2.2394884908667043,-2.514532611534084,-2.6126520628478023,-1.496488521721784,-2.381512982025686,-1.9961691559774115,1.0003814204062087,-0.2215284297331649,-0.35927731266536145,-1.9146896440428398,-1.0920727957694605,0.6509426536678222,-0.12502088709961753,-0.6242327099733249,-1.4667730619503117,-1.2251889826024376,-4.751387639359322,-4.21204153573731,-4.404113420047466,-5.91456725390502,-5.54578481766076,-2.525482565292002,-2.351720739779716,-7.302304963894137,-2.087788050381846,-4.8692792957468995
0.40040040040040037,0.40040040040040037,0.40040040040040037,0.40040040040040037,0.40040040040040037,1.6459541976684857,1.4720216447336447,2.5962740757935685,1.8049259971739853,2.2282616242989683,-2.508153659403166,-2.614029892223051,-1.5031170690808655,-2.3962975910194237,-2.0086936385811853,0.9528459959941493,-0.2636905646482794,-0.40360251530567126,-1.974022277295888,-1.1478999694761198,0.6252969633492782,-0.14849035193863147,-0.6971265039614941,-1.4868621245728495,-1.2733755916727445,-4.745967622730156,-4.211901304220305,-4.454693739976182,-5.939576023940376,-5.609078109403505,-2.596949282364406,-2.336122436133924,-7.259217959897697,-1.9247645988463233,-4.75570215740747
0.41041041041041043,0.41041041041041043,0.41041041041041043,0.41041041041041043,0.41041041041041043,1.6552388208487612,1.469153088203329,2.591997630725423,1.7848682812420962,2.2164712232835755,-2.5020360600829084,-2.6156431720367785,-1.5104794875514842,-2.4112746045641265,-2.021696148375371,0.905367053584784,-0.30585077816600403,-0.4484603705227427,-2.0336000749525573,-1.204366651813575,0.59895167704391,-0.17179010504023673,-0.769562398860166,-1.5053068877530407,-1.320398235002988,-4.740145069035094,-4.211646223513348,-4.510480623261557,-5.963452558507342,-5.67344639472762,-2.6652355066662885,-2.3178185582179296,-7.210780987230372,-1.75929185048561,-4.636716178695529
0.42042042042042044,0.42042042042042044,0.42042042042042044,0.42042042042042044,0.42042042042042044,1.6640470706723012,1.465860231606929,2.587265541265891,1.7642138569323556,2.204110986801366,-2.4961865608537623,-2.617489977324322,-1.5185707158305526,-2.4264273051150456,-2.035164553018136,0.8579481968142674,-0.3480078063602585,-0.49390242768328024,-2.0934107169056446,-1.2614824798810775,0.5719388951477508,-0.19489312587692847,-0.8414864836858262,-1.5220831826406296,-1.36620274239738,-4.734003311281221,-4.211251811784916,-4.571354298495937,-5.984907959193549,-5.738661025097883,-2.730290210708354,-2.296822696894999,-7.15692064556945,-1.5906728682283386,-4.512318311035784
0.43043043043043044,0.43043043043043044,0.43043043043043044,0.43043043043043044,0.43043043043043044,1.6723797389181385,1.4621432788471127,2.582071788288369,1.7429610055211158,2.1911745432242165,-2.490611573259889,-2.6195681003024553,-1.5273851119234154,-2.4417385063173374,-2.049086167325851,0.8105922125180929,-0.3901601237472836,-0.5399789750972359,-2.1534180521135893,-1.3192547604241431,0.5442912123650641,-0.217772541414511,-0.9128440934661608,-1.5371521904202745,-1.4107349379266272,-4.727622115418065,-4.210690317444559,-4.637182539837312,-6.002650414464199,-5.804485187360264,-2.7920656133627517,-2.2731507453380093,-7.097559886262246,-1.418270573177665,-4.382510714779187
0.44044044044044045,0.44044044044044045,0.44044044044044045,0.44044044044044045,0.44044044044044045,1.680237652952719,1.4580024725384417,2.5764098728572056,1.721108312534465,2.177655473640458,-2.4853171688136584,-2.6218750523378853,-1.5369164476457131,-2.4571907082122797,-2.0634477551233887,0.7633011074165083,-0.432305910813603,-0.5867389149673105,-2.2135838983763994,-1.3776883895379397,0.516041685671019,-0.24040164930711883,-0.9835797747020875,-1.5504769879094515,-1.4539406946452114,-4.7210774896183665,-4.2099307745148415,-4.707820595088588,-6.01648124279518,-5.870674202739266,-2.850517089060901,-2.2468209302501023,-7.0326184261625215,-1.2422810695913569,-4.247301277269273
0.45045045045045046,0.45045045045045046,0.45045045045045046,0.45045045045045046,0.45045045045045046,1.6876216673787527,1.4534380971156178,2.5702728305903335,1.6986546889149874,2.163547335948348,-2.4803090750537033,-2.6244080661842455,-1.5471579028428724,-2.4727661126412923,-2.078235531673637,0.7160761466598674,-0.47444302213596906,-0.6342296376615719,-2.2738681270444236,-1.4367857754939983,0.48722380317465563,-0.262753941419518,-1.0536372551510962,-1.5620226823039856,-1.4957659945286146,-4.714441503441115,-4.208939065523534,-4.783111123151741,-6.026207419313181,-5.936975852306233,-2.905603079046916,-2.2178538459287296,-6.962013196946579,-1.0629115800594633,-4.106704136731011
0.46046046046046046,0.46046046046046046,0.46046046046046046,0.46046046046046046,0.46046046046046046,1.6945326561061673,1.448450482274976,2.563653247338122,1.6755993925035777,2.148843689679646,-2.4755926719454022,-2.627164098490498,-1.5581020593698935,-2.488446639138891,-2.093435166735279,0.668917894134404,-0.5165689551684285,-0.6824968954107887,-2.3342286915558423,-1.4965467649594857,0.457871453858268,-0.2848031277040904,-1.1229594182846014,-1.5717564990217532,-1.5361569936788653,-4.707782116987968,-4.207677991881866,-4.86288414245168,-6.031639119009014,-6.003130729737478,-2.9572850053301423,-2.1862724909481024,-6.885658829359848,-0.8803780873553535,-3.9607402099545226
0.47047047047047047,0.47047047047047047,0.47047047047047047,0.47047047047047047,0.47047047047047047,1.7009715048611929,1.4430400067411264,2.556543276173656,1.6519420492701968,2.1335381215127183,-2.471172988612948,-2.63013983258392,-1.5697408948776446,-2.50421394170965,-2.1090317882981235,0.6218262544278761,-0.5586808197712416,-0.7315846755484925,-2.39462166296052,-1.55696857288614,0.4280188981630412,-0.30652316045751804,-1.191488282765908,-1.5796478692380265,-1.5750600928260026,-4.701163020148563,-4.206107351705278,-4.946956992017277,-6.032590415713983,-6.0688726221105895,-3.0055271879510137,-2.152102307210683,-6.803468171733748,-0.694905288376944,-3.809437721652756
0.4804804804804805,0.4804804804804805,0.4804804804804805,0.4804804804804805,0.4804804804804805,1.7069391041484778,1.4372071023498392,2.548934655688341,1.6276826742358437,2.117624271431971,-2.467054700392513,-2.633331681531056,-1.5820657764552515,-2.520049426497912,-2.1250099870452877,0.5748005163536519,-0.6007753085559215,-0.7815350734291526,-2.455001272451017,-1.618045716353091,0.39770073938477424,-0.3278882589795795,-1.25916498728828,-1.5856685168070774,-1.612422013131373,-4.694643482016939,-4.204184025025111,-5.035134306994138,-6.0288799822269965,-6.133928919406756,-3.05029676614312,-2.1153712210955007,-6.715352841997223,-0.5067265169269319,-3.6528327332827644
0.4904904904904905,0.4904904904904905,0.4904904904904905,0.4904904904904905,0.4904904904904905,1.712436342680005,1.4309522584374421,2.5408187295851867,1.6028216920272067,2.1010958594877063,-2.463242126196434,-2.6367357914802128,-1.595067454181521,-2.535934270356202,-2.1413538215912884,0.5278393979310405,-0.6428486681200927,-0.8323881651780047,-2.5153199609030024,-1.679769952654043,0.3669518958378536,-0.3488729346536242,-1.3259297811041906,-1.5897925442515788,-1.6481898772761079,-4.688278210549392,-4.201862066329507,-5.127208010441883,-6.020331789694367,-6.198021053297012,-3.091563623941301,-2.0761096864086,-6.62122381228486,-0.3160836340811528,-3.4909696690356924
0.5005005005005005,0.5005005005005005,0.5005005005005005,0.5005005005005005,0.5005005005005005,1.7174641012834266,1.4242760265262262,2.5321864675605044,1.5773599570047154,2.0839467131077694,-2.4597392261788062,-2.6403480452892314,-1.6087360546414857,-2.551849440315412,-2.158046824544668,0.4809410927190293,-0.6848966712452011,-0.8841818804450065,-2.5755284354078616,-1.7421302219246033,0.3358075737403036,-0.3694520164652373,-1.3917220205672567,-1.5919965174893829,-1.6823112957947501,-4.682117222524873,-4.199092804361825,-5.222957323336985,-6.0067758042516175,-6.260864965688398,-3.1293003207510814,-2.0343507288195966,-6.52099202511549,-0.12322688501537016,-3.323901836620095
0.5105105105105106,0.5105105105105106,0.5105105105105106,0.5105105105105106,0.5105105105105106,1.7220232473013295,1.4171790252945462,2.5230284874629088,1.5512987729041727,2.066170794909605,-2.456549599693396,-2.644164066442398,-1.6230610744672014,-2.5677757139567325,-2.1750720094430465,0.43410331740001185,-0.7269145901293386,-0.9369518753549216,-2.6355757327598917,-1.805112594609767,0.3043032407677617,-0.38960067697233497,-1.4564801719973937,-1.5922595489565912,-1.7147344585898237,-4.67620572386063,-4.1958249490925255,-5.3221487947636845,-5.988048678852152,-6.322171607395944,-3.163482027358546,-1.9901299914473007,-6.4145690399811315,0.07158527870861064,-3.151691940387451
0.5205205205205206,0.5205205205205206,0.5205205205205206,0.5205205205205206,0.5205205205205206,1.7261146294917957,1.409661945819543,2.513335078716498,1.5246399119317295,2.047762230958555,-2.45367648353535,-2.6481792232604384,-1.6380313739648382,-2.583693700682186,-2.1924118786075857,0.3873233605096073,-0.768897170726533,-0.9907314058657009,-2.695409289839336,-1.8687002240746722,0.27247460021961206,-0.40929445873645454,-1.5201418211674795,-1.590563378776498,-1.7454082315382424,-4.670584000328958,-4.192004705768937,-5.42453635432517,-5.963994438128168,-6.381647467184067,-3.1940864678221583,-1.9434857812381559,-6.301867709050697,0.2680864122576736,-2.9744125842805573
0.5305305305305306,0.5305305305305306,0.5305305305305306,0.5305305305305306,0.5305305305305306,1.7297390734395002,1.4017255570796445,2.5030962269929535,1.4973856332517441,2.028715339415479,-2.451122750458789,-2.6523886334075857,-1.653635170892794,-2.599583863877308,-2.2100484319625977,0.340598132208241,-0.8108386082628508,-1.045551201767838,-2.7549750208105053,-1.9328733046635018,0.24035756573628708,-0.4285093012213471,-1.5826436896961062,-1.586892453616097,-1.77428225807492,-4.6652873187165795,-4.187575895934231,-5.529861388844722,-5.934465154053271,-6.438995131289957,-3.2210938676496177,-1.8944591157630626,-6.182802880544017,0.4660023267555147,-2.7921467620241884
0.5405405405405406,0.5405405405405406,0.5405405405405406,0.5405405405405406,0.5405405405405406,1.7328973774854688,1.393370711703259,2.492301640114901,1.4695387008070004,2.0090246595139907,-2.448890907963028,-2.6567871686997346,-1.6698600344581505,-2.6154265439561617,-2.2279631768646206,0.2939242149897559,-0.8527325239984895,-1.101439341578308,-2.8142174010315935,-1.9976090355119087,0.207988236502903,-0.44722156816114045,-1.6439216586158083,-1.5812340028654766,-1.8013070656128007,-4.6603458384637975,-4.182480085291573,-5.63785284545628,-5.899321610110604,-6.493913873401368,-3.244486908622296,-1.8430937700403582,-6.057292128187868,0.6650513751816192,-2.604988331921817
0.5505505505505506,0.5505505505505506,0.5505505505505506,0.5505505505505506,0.5505505505505506,1.7355903091825033,1.3845983519493483,2.480940775170361,1.441102400410903,1.98868498080488,-2.4469830973408424,-2.661369460217643,-1.686692879601111,-2.6312019822753885,-2.2461371389835247,0.24729791522197878,-0.894571943303723,-1.1584211286037995,-2.8730795575494565,-2.062881590417283,0.1754028728709759,-0.4654080753963293,-1.703910799369537,-1.5735781117706193,-1.8264341766319132,-4.65578453381827,-4.176656718275311,-5.748227363196165,-5.858433951610522,-6.546100274909833,-3.2642506905893596,-1.789436322977238,-5.925256505010054,0.8649447753356299,-2.41304247357877
0.5605605605605606,0.5605605605605606,0.5605605605605606,0.5605605605605606,0.5605605605605606,1.7378186022821578,1.3754095159048507,2.469002866815398,1.412080556051596,1.967691372602582,-2.4454010929829257,-2.666129903729071,-1.704119961639246,-2.6468903459004522,-2.2645508742762583,0.2007153154138146,-0.9363492751151122,-1.216518968469122,-2.931503366028801,-2.128662094068662,0.14263787232693986,-0.48304611917169576,-1.7625454124698634,-1.5639177911470457,-1.8496162242430065,-4.651623126537222,-4.170043259175387,-5.860689435210631,-5.811682319750645,-6.595248875102172,-3.28037270051189,-1.7335362030076524,-5.786621319571367,1.0653869700918221,-2.216426123834154
0.5705705705705706,0.5705705705705706,0.5705705705705706,0.5705705705705706,0.5705705705705706,1.7395829542580463,1.3658053438832356,2.4564769567391673,1.382477545348503,1.9460392135659093,-2.4441463019334275,-2.671062665423632,-1.7221268713452789,-2.662471753203624,-2.283184482091576,0.1541723271031155,-0.9780562928367638,-1.275752248427836,-2.9894295539408606,-2.194918604933843,0.10972974573360073,-0.500113504885972,-1.8197590740356302,-1.5522490433003127,-1.8708070720039685,-4.647876029170457,-4.162575339641819,-5.974931603682016,-5.758957466971111,-6.641052850785272,-3.2928427889936276,-1.6754457324908216,-5.641316932575066,1.2660760249930405,-2.015268389159459
0.5805805805805806,0.5805805805805806,0.5805805805805806,0.5805805805805806,0.5805805805805806,1.7408840243691674,1.3557870850078093,2.443351924262492,1.3522983141025198,1.9237242213426875,-2.4432197636922086,-2.6761616879639445,-1.7406985305338702,-2.677926300269573,-2.3020176194415782,0.10766474425925092,-1.0196841167495831,-1.3361372187930862,-3.0467978098120065,-2.2616161050953942,0.07671509376850891,-0.5165885762786191,-1.875484690399294,-1.5385709237798175,-1.8899619377396923,-4.644552298957683,-4.15418691238078,-6.090634689547855,-5.700161351125843,-6.683204724664009,-3.301653154492606,-1.6152201704238394,-5.489279571629979,1.466704063050642,-1.8097109317658493
0.5905905905905906,0.5905905905905906,0.5905905905905906,0.5905905905905906,0.5905905905905906,1.7417224322658171,1.345356103962731,2.4296165180378466,1.3215483898820999,1.900742482205445,-2.4426221502602576,-2.681420696856467,-1.7598191882343057,-2.693234088080728,-2.3210295164731285,0.0611882970939527,-1.0612231979895321,-1.3976868768472126,-3.1035468983077443,-2.3287164973195087,0.04363058348149653,-0.5324502450345974,-1.9296545609551494,-1.522885598594594,-1.9070375210883697,-4.641655602374519,-4.144810410833223,-6.2074680590474856,-5.635207705969606,-6.721397101609384,-3.3067983353636214,-1.5529177530116165,-5.330452161779107,1.6669577364313284,-1.5999083266588343
0.6006006006006006,0.6006006006006006,0.6006006006006006,0.6006006006006006,0.6006006006006006,1.7420987571395727,1.3345138878940976,2.4152593888151936,1.2902338945886553,1.8770904806029172,-2.4423537664254855,-2.686833207145129,-1.7794724175271885,-2.708375250450829,-2.3401989931691514,0.014738706173674995,-1.1026633041536515,-1.4604108536088516,-3.159614780902489,-2.3961786096321185,0.010512924892360356,-0.5476780207833561,-1.9822004493938705,-1.505198396523935,-1.9219921344695987,-4.639299904051265,-4.134376914607046,-6.325089929072149,-5.564022585454495,-6.7554776048879575,-3.3083579846653555,-1.4885997316289377,-5.164785169238215,1.8665187345203975,-1.386125174392106
0.6106106106106106,0.6106106106106106,0.6106106106106106,0.6106106106106106,0.6106106106106106,1.7420137868255592,1.3232620534428536,2.4002691232345588,1.258361555946147,1.852764840675671,-2.4424143724007346,-2.6923925304305465,-1.7996411131241703,-2.7233299826713604,-2.3595047033553582,-0.03169057986403056,-1.1439935065902738,-1.524315303855664,-3.2149387418603865,-2.4639612942141627,-0.022602809604896953,-0.5622520414636051,-2.033053663442401,-1.4855178561617532,-1.9347877748299536,-4.638622617262247,-4.122829772425426,-6.4431477132202275,-5.486544879329784,-6.786957804218574,-3.307153111970544,-1.42233552647426,-4.992237455622885,2.06506432765687,-1.169627918415813
0.6206206206206206,0.6206206206206206,0.6206206206206206,0.6206206206206206,0.6206206206206206,1.741470033610725,1.3116023015238818,2.384634278602458,1.2259387178614252,1.8277593532033687,-2.442802104558587,-2.6980918076739453,-1.820307489770378,-2.738078570831795,-2.3789274362152373,-0.07812661148923283,-1.1852024387367432,-1.5894027998194669,-3.2694555192274097,-2.5320536407476055,-0.05569634661856142,-0.5761532064985565,-2.0821451432001346,-1.4638557673416155,-1.9454081088122577,-4.639841463495736,-4.110834342616066,-6.561278410371202,-5.402726797557392,-6.815606026453949,-3.303354043590974,-1.354460122700079,-4.8127771397773955,2.262267945638939,-0.9504976559020548
0.6306306306306306,0.6306306306306306,0.6306306306306306,0.6306306306306306,0.6306306306306306,1.7404673757114488,1.2995334449320135,2.3683434186054435,1.1929733496038004,1.8020708816081195,-2.4435165876425113,-2.703925447475047,-1.8414530815495356,-2.7526014217708834,-2.398445441876912,-0.12458029885293415,-1.2262924924284333,-1.6556722289882204,-3.3231014405101846,-2.6004098633123394,-0.08873602369080232,-0.5893683602363794,-2.129405558132639,-1.4402272065994122,-1.9538167569300948,-4.641869196354354,-4.09868729494864,-6.679109037481638,-5.312534321083206,-6.838939429783437,-3.296191581966132,-1.2851332099545552,-4.626382464152172,2.457799789900477,-0.727482333436825
0.6406406406406406,0.6406406406406406,0.6406406406406406,0.6406406406406406,0.6406406406406406,1.739004967577542,1.2870551766789156,2.351385149909996,1.1594740537545007,1.7756978778846406,-2.444557571983248,-2.709887261895595,-1.863058742171794,-2.766879093612532,-2.418035782712072,-0.1710569257305612,-1.2672582404374166,-1.7231186964657457,-3.3758125626925386,-2.668969345047574,-0.12168616807934482,-0.6018815990902393,-2.1747654127527305,-1.414650566342607,-1.959972319691874,-4.644421652642835,-4.085533692655368,-6.796257108184449,-5.215947616547311,-6.856091124457379,-3.2854659929767793,-1.214083711860546,-4.433042662517238,2.6513274780609066,-0.5004850497597175
0.6506506506506506,0.6506506506506506,0.6506506506506506,0.6506506506506506,0.6506506506506506,1.7370819316796982,1.2741688938751943,2.333748159593862,1.125450072879088,1.748639314164806,-2.445924439272793,-2.7159701084291896,-1.8851046463239811,-2.7808923268362,-2.4376752345128416,-0.21756171332025814,-1.30808495874786,-1.7917334323552765,-3.4275248162168372,-2.737668944883058,-0.15451111864529238,-0.6136743404538078,-2.218155160985837,-1.3871475774090036,-1.9638364776460049,-4.6474899516164445,-4.070884554466417,-6.912331158629655,-5.112961412575004,-6.866812866094506,-3.2711795386001254,-1.141219518026091,-4.232758825641952,2.8425167193520338,-0.269819777445079
0.6606606606606606,0.6606606606606606,0.6606606606606606,0.6606606606606606,0.6606606606606606,1.7346973592218302,1.2608761105296253,2.3154212533497125,1.0909112948785822,1.7208947094330087,-2.4476162019215364,-2.722166680035534,-1.9075702921613256,-2.794622075828203,-2.4573403099785507,-0.2640997676047643,-1.3487574307170245,-1.8615037046465197,-3.4781741525338803,-2.806443076100517,-0.18717524793119916,-0.6247288366883592,-2.259505329181999,-1.3577433247139377,-1.9653741170381216,-4.651059963868697,-4.054690582722699,-7.026931321843691,-5.0035853353582525,-6.870864771554295,-3.2533366949529103,-1.0666253262887118,-4.0255447614160715,3.031032019229471,-0.03581293309713374
0.6706706706706707,0.6706706706706707,0.6706706706706707,0.6706706706706707,0.6706706706706707,1.7318503114045551,1.247178464347698,2.2963933943976462,1.0558682569779512,1.6924641555443074,-2.4496315026729927,-2.728469512028184,-1.9304345050187166,-2.808049540856846,-2.4770072834365453,-0.31067602691122304,-1.389259945388955,-1.9324127380978928,-3.527696694802588,-2.875223795164425,-0.21964298441011537,-0.6350282008399681,-2.2987466477008733,-1.3264662557027078,-1.9645534532835853,-4.655112336322782,-4.036902408315484,-7.139649951709586,-4.887844201324555,-6.868016340662422,-3.231944173266534,-0.9903883871647672,-3.811427845745598,3.216537411283255,0.20119686831115757
0.6806806806806807,0.6806806806806807,0.6806806806806807,0.6806806806806807,0.6806806806806807,1.728539821239159,1.233077723547447,2.2766537430386853,1.0203321483137955,1.6633483424647837,-2.4519686144790875,-2.734870989222535,-1.953675442418199,-2.8211562004109867,-2.4966522167934517,-0.3572952097733885,-1.4295762977503677,-2.0044396396156805,-3.5760288912991367,-2.9439409007384034,-0.2518788349835822,-0.6445564320269932,-2.3358101909586875,-1.2933481813449035,-1.961346151706567,-4.659622527668104,-4.017470785298514,-7.250072297473025,-4.7657782647908675,-6.858047467858256,-3.2070109485959115,-0.912598468618846,-3.5904498604166832,3.3986972143716443,0.44085911450470405
0.6906906906906907,0.6906906906906907,0.6906906906906907,0.6906906906906907,0.6906906906906907,1.724764895910189,1.218575793676058,2.2561916967769586,0.9843148110864585,1.6335485826531604,-2.454625440639756,-2.741363353345697,-1.9772706004476748,-2.833923843838403,-2.51625098670857,-0.40396176320087473,-1.469689790940477,-2.0775593306398954,-3.6231076710746772,-3.012522042769195,-0.2838474078054289,-0.6532984404519571,-2.3706275257872935,-1.2584242694290013,-1.9557274449851927,-4.664560854260291,-3.9963467864707525,-7.357777229467402,-4.637443418612776,-6.8407494402719635,-3.1785482961275964,-0.8333478160899972,-3.3626678139934967,3.5771768127191947,0.6828117534329152
0.7007007007007007,0.7007007007007007,0.7007007007007007,0.7007007007007007,0.7007007007007007,1.7205245196836918,1.2036747244104835,2.2349969309337916,0.9478287402454386,1.603066834502599,-2.457599515211378,-2.7479387107094193,-2.0011968215836573,-2.846334604217281,-2.535779312976154,-0.4506798114602812,-1.5095832404224547,-2.151742487052465,-3.668870601381474,-3.0808928414845886,-0.31551343550665717,-0.6612400719887549,-2.403130867915514,-1.2217330299391138,-1.947676246732935,-4.669892546503867,-3.9734819995175883,-7.462338016521869,-4.50291134596867,-6.815925918628153,-3.146569834908769,-0.7527311074640508,-3.128154741698623,3.7516434565411814,0.9266816080556595
0.7107107107107107,0.7107107107107107,0.7107107107107107,0.7107107107107107,0.7107107107107107,1.7158176573569155,1.1883767163250893,2.2130594396724272,0.9108870816808596,1.571905724761717,-2.4608880036893646,-2.7545890401467146,-2.0254303040284456,-2.8583709913912374,-2.5552127880983493,-0.49745310547322436,-1.5492389801200082,-2.2269554871268196,-3.713256046369345,-3.148977016115104,-0.3468417988946935,-0.6683681322930792,-2.4332532463418204,-1.1833162923210698,-1.937175260639734,-4.675577815736613,-3.948828723287903,-7.56332315527024,-4.362269621562746,-6.7833938972767385,-3.1110915787749587,-0.6708454026969122,-2.8870004801204487,3.9217670805862497,1.1720848489170521
0.7207207207207207,0.7207207207207207,0.7207207207207207,0.7207207207207207,0.7207207207207207,1.7106432582441653,1.172684127609149,2.1903695773476644,0.8735036288978569,1.5400685698543084,-2.4644877039709057,-2.761306201212312,-2.0499466126291717,-2.8700159250955863,-2.5745269080254154,-0.5442849729364896,-1.5886388705183085,-2.3031603680388564,-3.7562033265378854,-3.2166965231117506,-0.3777975511978475,-0.6746704103810854,-2.460928675325333,-1.1432191744719216,-1.9242110845924536,-4.681571931634096,-3.9223401637715654,-7.660297251313935,-4.215621760685565,-6.742984639570153,-3.072131994211052,-0.5877900878105677,-2.6393124124987253,4.087221137828564,1.4186275247553652
0.7307307307307307,0.7307307307307307,0.7307307307307307,0.7307307307307307,0.7307307307307307,1.7050002606922765,1.1565994807168682,2.1669181000902467,0.8356928181550569,1.50755939601795,-2.468395047604672,-2.768081942646473,-2.074720691442893,-2.8812527681000253,-2.593697104034701,-0.5911782692697027,-1.6277643087240434,-2.3803147914574287,-3.7976528784151027,-3.283971703593986,-0.4083459429229428,-0.6801357016186161,-2.486092333679132,-1.101490043315493,-1.9087743091931804,-4.687825310150657,-3.8939706293312213,-7.752821951918975,-4.0630872147431205,-6.694544584742431,-3.029712064837579,-0.5036668130021695,-2.385216180266781,4.247683445388446,1.6659061511072935
0.7407407407407407,0.7407407407407407,0.7407407407407407,0.7407407407407407,0.7407407407407407,1.6988875971180297,1.1401254689324682,2.142696207531497,0.7974697220528502,1.4743829581827357,-2.4726061013348906,-2.7749079111011086,-2.0997268780082186,-2.892065359290649,-2.6126987757145534,-0.6381353294960623,-1.6665962404748895,-2.4583720187279248,-3.8375464139201303,-3.350721439723211,-0.43845244739079203,-0.6847538300608086,-2.5086807510063496,-1.0581804668565373,-1.890859610095811,-4.694283612010633,-3.8636757247315927,-7.841584321340321,-3.904801312047624,-6.637936222398622,-2.9838553621722994,-0.41857942462664965,-2.1256712974044945,4.402837039620685,1.913508356565245
0.7507507507507507,0.7507507507507507,0.7507507507507507,0.7507507507507507,0.7507507507507507,1.6923041995586052,1.1232649628328002,2.1176929886175633,0.7588500415618871,1.4405447575126997,-2.4771165689479187,-2.7817756601265007,-2.124941506479652,-2.9024380466121102,-2.6315073250140646,-0.6851579211618074,-1.7051151740840351,-2.537303466559337,-3.875827078856496,-3.4168633196580225,-0.4680827870104763,-0.6885156700796101,-2.528648315609152,-1.0133451576374013,-1.8704658335862685,-4.700887851758971,-3.831412543499127,-7.92842690732256,-3.74091514285891,-6.573038930694963,-2.934588122275823,-0.33263389083487027,-1.862284676330134,4.552371037181672,2.1610135860408377
0.7607607607607607,0.7607607607607607,0.7607607607607607,0.7607607607607607,0.7607607607607607,1.6852490057250062,1.1060210166298834,2.0918947143955196,0.719850096487121,1.4060510575341991,-2.481921793430018,-2.788676659416254,-2.1503433455809073,-2.9123557197889616,-2.6500981913142314,-0.7322471984001457,-1.743301196300698,-2.6170992841397878,-3.9124396099733616,-3.482313810708095,-0.497202960349267,-0.6914131672146598,-2.5459637275094553,-0.967041907553601,-1.8475960748397382,-4.707574517374944,-3.797139858136674,-8.011378551905409,-3.571595387874112,-6.499749774282151,-2.88193932785002,-0.2459382206726417,-1.5937767622862964,4.695981498772802,2.407993860074555
0.7707707707707707,0.7707707707707707,0.7707707707707707,0.7707707707707707,0.7707707707707707,1.677720965547167,1.088396874375768,2.0652938164431327,0.6804868143677962,1.370908898777529,-2.4870167594456376,-2.7956023043074385,-2.1759047432646863,-2.9218038427436515,-2.6684468874707967,-0.77940365724539,-1.7811339900627474,-2.6976914255564424,-3.947330490025147,-3.5469884402642715,-0.5257792700505167,-0.6934393581811644,-2.5605557582975664,-0.9193315140183261,-1.8222577482994906,-4.714275700445604,-3.7608183077075097,-8.087217080158155,-3.3970240895785366,-6.417984258098556,-2.8259407953185836,-0.15860237647003572,-1.3182434065715114,4.833372292157243,2.654014588914606
0.7807807807807807,0.7807807807807807,0.7807807807807807,0.7807807807807807,0.7807807807807807,1.6697190481982638,1.070395976012143,2.0378835721915354,0.6407777178190093,1.3351261118604123,-2.4923960961460123,-2.8025439255321247,-2.2015972715716803,-2.9307684856273895,-2.686529036773751,-0.8266270923029606,-1.81859285411266,-2.779005531990802,-3.980448100255214,-3.610801984043401,-0.5537783516469362,-0.6945883899668127,-2.5723549869002764,-0.870277697500403,-1.7944626496362426,-4.72091923688599,-3.7224105822975844,-8.155416572247361,-3.217398366101463,-6.327677033134194,-2.76662726638126,-0.07073817937668281,-1.0359530438918512,4.964255950963661,2.8986354397682845
0.7907907907907907,0.7907907907907907,0.7907907907907907,0.7907907907907907,0.7907907907907907,1.6612422495845482,1.0520219632471846,2.0096579245803468,0.6007409103258214,1.2987113289447136,-2.4980540803183726,-2.809492799215819,-2.227391978564037,-2.9392363563791366,-2.7043204107632395,-0.873916554880745,-1.8556567244430795,-2.8609630286044374,-4.011742869726878,-3.673668661147839,-0.5811672033114028,-0.6948555379484654,-2.581295558976082,-0.8199470104955302,-1.76422700876459,-4.727428858183657,-3.6818816038574766,-8.21555970183502,-3.0329300674558226,-6.228782550344448,-2.7040365034965888,0.01754079207460535,-0.7472727386409304,5.0883545257227425,3.141411255308171
0.8008008008008007,0.8008008008008007,0.8008008008008007,0.8008008008008007,0.8008008008008007,1.6522896002858052,1.0332786852422493,1.980611524077787,0.5603950605063889,1.2616739935008001,-2.50398463988647,-2.8164401571175004,-2.2532594148677743,-2.9471948317272885,-2.7217969678364593,-0.9212703126870179,-1.89230419753323,-2.9434812016972085,-4.041167420925,-3.7355023354016486,-0.6079132165818029,-0.6942372229583121,-2.587315402088283,-0.7684087380264742,-1.7315715334138568,-4.733724353131571,-3.6391987029199555,-8.267237670660819,-2.8438453742845695,-6.121275658972905,-2.6382093887126103,0.10611931046510392,-0.4525910429730118,5.2054004235330495,3.381893021194159
0.8108108108108109,0.8108108108108109,0.8108108108108109,0.8108108108108109,0.8108108108108109,1.64286017393035,1.0141702040911884,1.9507397700456033,0.519759384866143,1.2240243683173744,-2.5101813577734857,-2.823377197105204,-2.279169662303012,-2.954631987548292,-2.738934892575078,-0.9686858111996958,-1.9285135553323682,-3.0264732922813313,-4.068676711053897,-3.796216722388538,-0.6339842080904343,-0.6927310272284433,-2.590356440717284,-0.7157347898041773,-1.6965214427747164,-4.739721739998956,-3.594331790685999,-8.310051853797347,-2.650384339489108,-6.005152145648509,-2.569190025231528,0.19488061510802623,-0.15231793530273308,5.315137232720154,3.61962888005408
0.8208208208208209,0.8208208208208209,0.8208208208208209,0.8208208208208209,0.8208208208208209,1.632953095987263,0.9947008000752531,1.920038851317968,0.4788536290707246,1.1857735416983952,-2.5166374761386696,-2.830295093860294,-2.3050923646200334,-2.9615366284963955,-2.7557106357177714,-1.0161596368111216,-1.9642627919413584,-3.109848606177637,-4.094228168462321,-3.8557256015807986,-0.659348452322174,-0.6903357091423356,-2.590364810202452,-0.6619995842182623,-1.6591064907701312,-4.745333449073875,-3.5472535259689693,-8.343615452787986,-2.4528003733694845,-5.880429210751032,-2.4970258410620687,0.2837065348164245,0.15311533380045717,5.417320528841017,3.854165189051656
0.8308308308308309,0.8308308308308309,0.8308308308308309,0.8308308308308309,0.8308308308308309,1.622567552957369,0.9748749766768273,1.8885057858609486,0.437698047771068,1.1469334317928028,-2.5233459009992933,-2.8371850098027367,-2.3309967603516144,-2.9678983168190576,-2.7721009546977156,-1.0636874818518254,-1.9995296419383537,-3.193512640685495,-4.117781823633866,-3.9139430329140845,-0.6839747154190042,-0.687051216721608,-2.5872910686692268,-0.6072799243619147,-1.619360978529438,-4.750468515491811,-3.497939476485371,-8.367555151021264,-2.2513596731662346,-5.747145878688798,-2.4217676940837194,0.37247761781966915,0.4632564915906414,5.511718658392731,4.08504761786304
0.8408408408408409,0.8408408408408409,0.8408408408408409,0.8408408408408409,0.8408408408408409,1.6117028019432875,0.954697465335518,1.8561384593769785,0.39631338301980357,1.107516789007258,-2.53029920724964,-2.844038106228877,-2.356851717784056,-2.973707400273167,-2.788082954660254,-1.1112641115957425,-2.0342916102894137,-3.2773672278197044,-4.139300434191375,-3.970783577130124,-0.7078322900415678,-0.6828786997765764,-2.5810904059664033,-0.551654866332522,-1.5773237556777782,-4.755032782244513,-3.4463682739807666,-8.381512765381274,-2.0463405981571157,-5.605363338915339,-2.343469977818252,0.46107326879434396,0.7776325918648865,5.5981134966112585,4.31182228358189
0.8508508508508509,0.8508508508508509,0.8508508508508509,0.8508508508508509,0.8508508508508509,1.6003581805776765,0.9341732299304983,1.822935662717053,0.35472084132389103,1.0675371964568963,-2.53748964408884,-2.850845554652377,-2.3826257720410773,-2.9789550390582384,-2.803634129871612,-1.158883333348212,-2.0685260037798106,-3.361310694046481,-4.1587496033767515,-4.026162519178656,-0.7308910312912414,-0.6778205206496491,-2.5717228486118717,-0.49520558008541304,-1.5330382100893603,-4.758929113239859,-3.392521762682634,-8.385146887915255,-1.8380329917223435,-5.455165214706909,-2.262190727178414,0.5493718929429434,1.0957504648664838,5.676301175793519,4.534036918785702
0.8608608608608609,0.8608608608608609,0.8608608608608609,0.8608608608608609,0.8608608608608609,1.5885331172876485,0.913307470973399,1.7888971279620987,0.3129420693841599,1.0270090684142545,-2.5449091408693527,-2.8575985483381277,-2.408287164266121,-2.9836332316840752,-2.818732405425333,-1.2065379677166606,-2.102209963896674,-3.445238036386576,-4.1760978914831135,-4.079996093941073,-0.7531213936887833,-0.6718802634814225,-2.55915345972283,-0.43801520315347264,-1.4865522457921785,-4.762057616258716,-3.3363851405738387,-8.37813451098694,-1.6267374520573412,-5.296657756952811,-2.177991723440016,0.6372510470207118,1.4170972703582123,5.746092780645167,4.751242068716621
0.8708708708708709,0.8708708708708709,0.8708708708708709,0.8708708708708709,0.8708708708708709,1.57622714187216,0.892105629496495,1.7540235630342305,0.27099912857813946,0.9859476467219901,-2.5525493133778085,-2.8642883140181024,-2.433803882879782,-2.987734839692085,-2.8333561791492734,-1.2542198221622003,-2.135320501088596,-3.5290411146868603,-4.1913169197342555,-4.132201713512045,-0.7744944691979485,-0.6650627419305157,-2.5433525328889846,-0.3801686875800044,-1.4379182487536921,-4.76431587562741,-3.2779470929873753,-8.360172629135121,-1.4127645534684632,-5.129969960455753,-2.0909385976622374,0.7245875971767859,1.7411411553644456,5.807315007245105,4.962992313268771
0.8808808808808809,0.8808808808808809,0.8808808808808809,0.8808808808808809,0.8808808808808809,1.5634398963680587,0.8705733906214601,1.7183166846983817,0.2289144682482298,0.9443689951407905,-2.5604014705597704,-2.8709061237772744,-2.45914370687993,-2.991253611151457,-2.84748436361234,-1.3019196669284205,-2.1678345303228475,-3.612608859792685,-4.204381466127127,-4.182698195251499,-0.7949820262746138,-0.6573740052796849,-2.5242957789347527,-0.321752640445863,-1.3871930403213322,-4.765599194395584,-3.2171999180293938,-8.330979810639604,-1.1964340204465884,-4.9552536005099626,-2.0011009317626147,0.8112578834420106,2.0673320175713314,5.859810782327541,5.168847509227248
0.8908908908908909,0.8908908908908909,0.8908908908908909,0.8908908908908909,0.8908908908908909,1.550171146179335,0.8487166867945111,1.6817792498151314,0.1867108978628354,0.9022899916099505,-2.5684566216997022,-2.8774433070968657,-2.484274251142827,-2.9941842028538015,-2.861096428126902,-1.3496272134413911,-2.199728907855951,-3.695827497282248,-4.215269552776229,-4.231405989798531,-0.8145565499139167,-0.6488213428626077,-2.501964504509178,-0.26285515840427787,-1.3344378181385321,-4.765800845776539,-3.1541396433474205,-8.290297731607922,-0.9780738569612311,-4.772683187819524,-1.9085523564370206,0.897137890661476,2.3951023748360996,5.903439839714533,5.368374047974925
0.9009009009009009,0.9009009009009009,0.9009009009009009,0.9009009009009009,0.9009009009009009,1.5364207914430579,0.8265417006743876,1.6444150847064818,0.1444115581235459,0.859728318404441,-2.5767054840671038,-2.8838912630413605,-2.509163013674037,-2.996522201132561,-2.874172440639822,-1.3973310952722953,-2.2309804691286015,-3.7785807863514016,-4.223962524324548,-4.278247408220858,-0.8331912826597393,-0.6394132867479237,-2.4763457814405365,-0.2035656566677943,-1.2797180844059184,-4.764812333574895,-3.0887661337715144,-8.237892665246278,-0.7580194336624402,-4.582455840130052,-1.81337064510209,0.9821034256358772,2.7238683406980613,5.938079250882835,5.5611461236771405
0.9109109109109109,0.9109109109109109,0.9109109109109109,0.9109109109109109,0.9109109109109109,1.5221888786043845,0.8040548676602836,1.6062291124978707,0.10203989109678188,0.8167024501789164,-2.5851384910393347,-2.890241472574879,-2.533777424748335,-2.9982641412365516,-2.8866931094024793,-1.4450188517511988,-2.261566067691217,-3.8607502733632546,-4.230445117013716,-4.323146847458792,-0.8508602665325772,-0.6291596126196471,-2.447432605796504,-0.14397469292113807,-1.223103561408259,-4.762523661290501,-3.021083189369179,-8.173556918863113,-0.5366125359123259,-4.384791069279032,-1.7156378030279384,1.0660303002014828,3.0530307052031276,5.963623906820036,5.746747006767173
0.9209209209209209,0.9209209209209209,0.9209209209209209,0.9209209209209209,0.9209209209209209,1.507475612172032,0.7812628780475703,1.5672273783018893,0.05961960945350367,0.7732316398959642,-2.593745800711118,-2.8964855109916963,-2.5580848978681274,-2.9994075251903687,-2.898639824307911,-1.4926769143171499,-2.2914626150619184,-3.9422155595018142,-4.234705518036507,-4.36603101321143,-0.8675383858234618,-0.6180713387959421,-2.415224045600634,-0.08417378666138722,-1.1646680942804495,-4.758823609550092,-2.951098633470764,-8.097110211079439,-0.31420037579098903,-4.17993048272055,-1.6154401508218896,1.1487945199447331,3.381976119758562,5.979986948516045,5.924770317395129
0.9309309309309309,0.9309309309309309,0.9309309309309309,0.9309309309309309,0.9309309309309309,1.4922813666245853,0.758172678799927,1.527417072111967,0.017174664905570087,0.72933590264297,-2.6025173050001147,-2.902615060444864,-2.5820528824601765,-2.9999508380780813,-2.9099946977814177,-1.5402905956861355,-2.320647121414355,-4.022854581893373,-4.236735414827349,-4.40682913940515,-0.8832014106931756,-0.6061607233314643,-2.379725376171708,-0.024255234492388478,-1.1044895410399882,-4.753600021479372,-2.8788243902388473,-8.00840098169104,-0.09113457143538994,-3.9681373989468227,-1.5128684014204552,1.2302724782144274,3.710078384122653,5.987100143647195,6.094821293366081
0.9409409409409409,0.9409409409409409,0.9409409409409409,0.9409409409409409,0.9409409409409409,1.4766066984370683,0.7347914749273305,1.4868065492778204,-0.02527078406789162,0.6850359973492571,-2.6114426392572327,-2.9086219225561303,-2.6056489182206763,-2.9998935626906156,-2.9207406051095512,-1.5878440819143345,-2.349096736988622,-4.102543907483617,-4.236530033981159,-4.445473203380535,-0.897826041507555,-0.5934412591520096,-2.3409482020746553,0.03568807807629433,-1.0426496499688163,-4.746740095587285,-2.8042765513744854,-7.907307626640318,0.13222990273291657,-3.7496963766070905,-1.4080177297472147,1.3103411550615505,4.0366998330095925,5.984914207236571,6.256518046986294
0.950950950950951,0.950950950950951,0.950950950950951,0.950950950950951,0.950950950950951,1.4604523581963114,0.7111267304602376,1.4454053484386014,-0.06769240510616989,0.6403534064225765,-2.620511192389537,-2.9144980310895616,-2.628840691009078,-2.999236192481503,-2.930861224091479,-1.6353204274296247,-2.376788794114545,-4.18115903888317,-4.234088169527391,-4.48189813593382,-0.911389953831258,-0.579927667174076,-2.2989105647000447,0.09556286775458987,-0.979233924483706,-4.7381306856929655,-2.727475431575357,-7.7937396506169705,0.3555357911514818,-3.524912657519536,-1.3009878341978904,1.3888783207050537,4.3611928191634775,5.973399064319479,6.409492805155011
0.960960960960961,0.960960960960961,0.960960960960961,0.960960960960961,0.960960960960961,1.443819302772779,0.6871861690112224,1.4032242067945677,-0.11006572536248771,0.5953103133316321,-2.6297121175027365,-2.9202354646705597,-2.6515960901814886,-2.9979802427802005,-2.9403410738961893,-1.6827015530993787,-2.4037008497328736,-4.258574731319793,-4.229412200324473,-4.516042025352898,-0.9238718439939992,-0.5656358873661227,-2.253637034523835,0.1552756469315391,-0.9143314756914388,-4.727658607381571,-2.6484456123836964,-7.6676387299161775,0.5780793897807541,-3.2941115241742978,-1.1918829891208276,1.4657627430907958,4.682901289118831,5.952967057543655,6.553393126990365
0.970970970970971,0.970970970970971,0.970970970970971,0.970970970970971,0.970970970970971,1.4267087075157352,0.6629777739163328,1.3602750726036628,-0.15237190997796063,0.5499295781689953,-2.639034343069218,-2.9258264595312116,-2.673883267245057,-2.9961279680697332,-2.9491655530089984,-1.7299682473972235,-2.4298107282964008,-4.334665319762372,-4.222515008570819,-4.547846314595968,-0.9352514751349782,-0.5505830677127987,-2.205158787140108,0.2147413874251335,-0.8480348628822975,-4.715210950431157,-2.567215974088029,-7.528979678344513,0.7984976390870315,-3.0576375727361267,-1.0808120874723528,1.5408743990811864,5.001162447231792,5.924910408818694,6.687883093261362
0.980980980980981,0.980980980980981,0.980980980980981,0.980980980980981,0.980980980980981,1.4091219784378752,0.6385097879494434,1.3165711147956483,-0.19460334734307755,0.5042347112365437,-2.648466584626532,-2.931263422262277,-2.6956706957055685,-2.9936816025093362,-2.957320976151253,-1.7771001707256282,-2.455096564929831,-4.409305055210574,-4.213426261604012,-4.577255990773041,-0.9455097236230754,-0.534787551048181,-2.153513662206882,0.2738924719329143,-0.7804399222727929,-4.700675396608574,-2.483819715370828,-7.377771309171635,1.0166893828317143,-2.81585390297289,-0.9678886728422214,1.6140946887845011,5.315308502937185,5.889068820564521,6.812644461908391
0.990990990990991,0.990990990990991,0.990990990990991,0.990990990990991,0.990990990990991,1.391060764354896,0.6137907126039883,1.2721267296034195,-0.2367377264669922,0.45824984470339103,-2.657997357010043,-2.936538942551433,-2.7169272319715354,-2.9906446209583715,-2.964794610058059,-1.8240758629449427,-2.479536848724245,-4.482368449075118,-4.202160866772386,-4.604219766106937,-0.9546286257424301,-0.5182688597291251,-2.098746204498723,0.3326406631121108,-0.711645584365613,-4.6839405421847005,-2.3982943604227103,-7.214057186390704,1.2332819150750538,-2.5691412269578677,-0.8532309600624401,1.68530665250562,5.6246684955649755,5.84439086475947,6.927377783984596
1.001001001001001,1.001001001001001,1.001001001001001,1.001001001001001,1.001001001001001,1.372526968944867,0.5888293069375701,1.2269575441187734,-0.27875202249524056,0.41199970239409145,-2.6676149871222075,-2.9416458058868034,-2.737622177169455,-2.987021477986861,-2.9715747080003188,-1.8708727541527501,-2.503110466039395,-4.553730624507685,-4.188735932973881,-4.6286902495709965,-0.9625914245252264,-0.5010476781251454,-2.0409076863196947,0.39089729405022167,-0.6417536803511785,-4.664896224474035,-2.3106817532768105,-7.037916258864641,1.4479975571806563,-2.3178968988112274,-0.7369618436361165,1.7543951897748542,5.928570190442457,5.7909159112916555,7.0318034744290365
1.011011011011011,1.011011011011011,1.011011011011011,1.011011011011011,1.011011011011011,1.3535227626917476,0.5636345859761224,1.1810804166882614,-0.3206235341315088,0.36550956777275767,-2.677307627239593,-2.946577006204237,-2.757725339716681,-2.9828175521410993,-2.9776505429392772,-1.9174671787502293,-2.525796743684742,-4.623267673476813,-4.173171926688689,-4.65062410842548,-0.9693826166060162,-0.48314583290680546,-1.9800561105959706,0.44857491559042284,-0.5708687380306966,-4.643433851658173,-2.221028039149971,-6.849463371300487,1.6605046157159506,-2.0625338681670655,-0.619208893251205,1.821247279887448,6.226342039417489,5.728774310534046,7.125662832197982
1.021021021021021,1.021021021021021,1.021021021021021,1.021021021021021,1.021021021021021,1.3340505946769547,0.5382158186755146,1.1345134340737562,-0.36232991232672335,0.318805250196447,-2.687063268857297,-2.9513257584562647,-2.7772070984905275,-2.9780391257727477,-2.9830124392042316,-1.9638343928245854,-2.547575491848203,-4.690857018327515,-4.155492597323912,-4.66998221890367,-0.9749879989646899,-0.46458627112039164,-1.916256194039064,0.5055874704372896,-0.4990977677946625,-4.619446735105328,-2.1293836326124875,-6.648849646415016,1.8704793085476865,-1.803479560469242,-0.5001043356737824,1.8857522033648202,6.517315198369815,5.658113545238809,7.20871900442847
1.031031031031031,1.031031031031031,1.031031031031031,1.031031031031031,1.031031031031031,1.314113204182536,0.5125825254397536,1.0872759053120415,-0.40384918794331415,0.2719130495189077,-2.696869757068945,-2.9558855110801914,-2.796038466424931,-2.972693363500098,-2.9876518025869965,-2.009948594868454,-2.568427046639947,-4.7563777765081445,-4.135724893484531,-4.686729805331771,-0.9793947154183041,-0.4453930360426449,-1.8495793298478262,0.5618504620416502,-0.42655003924333984,-4.592830423352325,-2.035803172445796,-6.4362627331192925,2.0776066507901874,-1.5411746876000905,-0.37978502235239375,1.9478017637291103,6.800825593736988,5.5790976858391765,7.280757889489859
1.0410410410410411,1.0410410410410411,1.0410410410410411,1.0410410410410411,1.0410410410410411,1.293713632069243,0.48674447519621056,1.039388352218006,-0.445159798321757,0.22485971913328429,-2.706714805478813,-2.960249958342364,-2.814191154359195,-2.9667882893725555,-2.9915611487501472,-2.055782949848656,-2.5883323121173882,-4.819711127098672,-4.113898870581366,-4.700836567003773,-0.9825913027154886,-0.4255912408155046,-1.7801035294997851,0.6172811178014372,-0.3533368490861568,-4.563483036871787,-1.9403454630856345,-6.211926916071121,2.2815812983501473,-1.2760719927478306,-0.2583923821042262,2.0072905089649886,7.076216029570233,5.491906800973194,7.3415889739964
1.0510510510510511,1.0510510510510511,1.0510510510510511,1.0510510510510511,1.0510510510510511,1.272855231892643,0.46071168202965274,0.9908724964869248,-0.4862406126817371,0.1776724275498047,-2.716586011640995,-2.9644130525352583,-2.831637634957158,-2.9603327628121283,-2.9947341298500203,-2.101309616627649,-2.607272801656676,-4.88074067773079,-4.090047590214258,-4.7122767921735695,-0.9845677360810514,-0.40520703986716966,-1.7079133432698437,0.6717985461452176,-0.27957128100517376,-4.5313056027022185,-1.8430734025889706,-5.9761030825094394,2.482108346438224,-1.0086349338002947,-0.13607235829772435,2.0641159520280112,7.342838326162024,5.396736326285488,7.391046099101221
1.0610610610610611,1.0610610610610611,1.0610610610610611,1.0610610610610611,1.0610610610610611,1.2515416807203472,0.4344944013781905,0.941751243362746,-0.5270709562956469,0.13037871861165368,-2.7264708730187617,-2.9683690160037397,-2.848351206509605,-2.9533364534081774,-2.997165559279831,-2.146499778731583,-2.6252306785355857,-4.939352830452214,-4.064207011793814,-4.721029458571346,-0.9853154740527803,-0.38426759813226113,-1.6330997592062513,0.7253238870964419,-0.20536795821325957,-4.496202387976808,-1.744053897103953,-5.729088542890423,2.6789040806593505,-0.7393363099196222,-0.012975329994560525,2.118178789746189,7.600055480854223,5.293796394706909,7.428988151674197
1.0710710710710711,1.0710710710710711,1.0710710710710711,1.0710710710710711,1.0710710710710711,1.22977698961349,0.4081031257956598,0.8920486618513013,-0.5676306333775811,0.08300647045921286,-2.7363568034554966,-2.972112352976551,-2.864306056427857,-2.9458098146437366,-2.9988514344431776,-2.1913236784490064,-2.6421887955926913,-4.995437145055924,-4.0364158768877445,-4.727078319899688,-0.984827502447309,-0.36280105809046925,-1.5557600803898795,0.7777804559491597,-0.13084278948016484,-4.458081231345858,-1.6433577618653032,-5.47121670250533,2.871696678542918,-0.468656836304973,0.11074398343421166,2.1693831194514566,7.8472438412456995,5.183311131536115,7.455299676276994
1.0810810810810811,1.0810810810810811,1.0810810810810811,1.0810810810810811,1.0810810810810811,1.2075655137357597,0.38154858028635846,0.8417899614698006,-0.6078999486365168,0.03558385335954595,-2.7462311501467043,-2.975637861178921,-2.8794773242324156,-2.9377640566335,-2.9997889574735233,-2.235750654234003,-2.6581307338281848,-5.0488866983702385,-4.006715586797959,-4.730411977816691,-0.9830983772873306,-0.3408365046497495,-1.4759977804025335,0.8290938797197875,-0.05611270943894543,-4.416853871249344,-1.5410596087814667,-5.202856581945468,3.0602268596317685,-0.19708367247594083,0.2349266346470742,2.2176366526714446,8.083795280680704,5.065517917749702,7.469891404191337
1.0910910910910911,1.0910910910910911,1.0910910910910911,1.0910910910910911,1.0910910910910911,1.1849119620535649,0.3548417172194842,0.791001465536888,-0.6478597274479316,-0.011860713475596951,-2.756081211100713,-2.978940643201997,-2.893841163837175,-2.929211117954985,-2.9999765538210212,-2.2797491813769213,-2.6730408398125407,-5.099598437987765,-3.9751500738921135,-4.731023938968275,-0.9801242665184385,-0.31840392790685673,-1.3939223370329084,0.8791922260742788,0.018704585979121127,-4.372436269959948,-1.4372377207245108,-4.92441218501213,3.2442484825032807,0.07489109028506391,0.3594095779948745,2.2628509252070987,8.309119365610158,4.940666625050369,7.472700696126349
1.1011011011011012,1.1011011011011012,1.1011011011011012,1.1011011011011012,1.1011011011011012,1.1618214065913266,0.3279937108320786,0.7397105810208291,-0.6874913346036964,-0.05929860595391438,-2.7658942530737054,-2.982016117604766,-2.9073748049272607,-2.9201636366554578,-2.9994138886342316,-2.3232869158948626,-2.6869042617706174,-5.147473528901012,-3.9417656672283243,-4.728912656689863,-0.9759029903404863,-0.2955341838247826,-1.3096490443542823,0.9280061244655406,0.09349090810112157,-4.324748932282802,-1.3319739126791603,-4.636321713427549,3.4235290873599524,0.34677197641164526,0.48402581681362733,2.3049415029209257,8.52264550419062,4.809018826224893,7.46369189562648
1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1111111111111112,1.1382992912064291,0.30101595133073467,0.6879457649770164,-0.7267766916056668,-0.10670103991378795,-2.775657529962755,-2.984860029724083,-2.920056613226906,-2.9106349205179827,-2.998101880870848,-2.3663307415827832,-2.6997069842105215,-5.192417691509838,-3.9066109530240465,-4.724081557058132,-0.9704340599756233,-0.2722589528734048,-1.2232988034154786,0.9754688792519544,0.1681278471528244,-4.273717217768933,-1.2253533799533045,-4.339056628490198,3.597850383086495,0.6180617022853312,0.6086045685855268,2.3438281825626266,8.7238250653147,4.670846984424841,7.4428565906229185
1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1211211211211212,1.1143514398490104,0.2739200386038017,0.6357364876198948,-0.7656982924739535,-0.15403911654227817,-2.785358301638487,-2.987468462168478,-2.931866149453061,-2.9006389166703377,-2.996042715078487,-2.408846820154501,-2.711435860968882,-5.234341529471386,-3.869736630529896,-4.716539049036503,-0.9637187146931284,-0.24861069668639169,-1.1349978918955295,1.021516574604176,0.24249704605153027,-4.219271645271689,-1.1174645337009395,-4.03312056063055,3.767008677928999,0.8882627748306504,0.7329714481364888,2.37943518696383,8.912133457160543,4.526433625004472,7.410213781014297
1.1311311311311312,1.1311311311311312,1.1311311311311312,1.1311311311311312,1.1311311311311312,1.089984064272587,0.24671777555728697,0.5831131920885082,-0.8042392180463648,-0.20128386825467076,-2.7949838531969755,-2.9898378449715404,-2.942784226750638,-2.8901901806206753,-2.993239850793858,-2.450800644391025,-2.7220786465468767,-5.2731608458768156,-3.831195363876319,-4.706298518522984,-0.9557599569098276,-0.22462261279404885,-1.0448777131820344,1.0660881710438357,0.3164804754013588,-4.161348188652767,-1.0085020352079255,-3.7190480686476803,3.9308152532110228,1.1568791058953707,0.8569486689647263,2.411758085564241,9.087072154306597,4.376070493552433,7.3658099506242305
1.1411411411411412,1.1411411411411412,1.1411411411411412,1.1411411411411412,1.1411411411411412,1.065203771162439,0.2194195405341678,0.530107250979166,-0.8423831487509628,-0.24840630488593385,-2.8045215146083864,-2.9919650842267154,-2.9527929664064345,-2.879303844803534,-2.9896980295161777,-2.492157094201603,-2.731626091903975,-5.308796946261129,-3.791041630465611,-4.693378306175735,-0.9465625851843251,-0.20032725152995043,-0.953074525442945,1.1091255934941147,0.38996070872669,-4.099888562425278,-0.8991458216877106,-3.3974032512526833,4.089096679753965,1.4234176356824264,0.9803552627184686,2.4411307132441316,9.248170662486814,4.22005770373535,7.309719042363577
1.1511511511511512,1.1511511511511512,1.1511511511511512,1.1511511511511512,1.1511511511511512,1.0400175686497417,0.19202805237152965,0.47675091973303463,-0.8801143758390306,-0.295377460040516,-2.813958680737846,-2.9938478964540596,-2.9618758516409334,-2.867995586719316,-2.9854232792185456,-2.5328804954906303,-2.7400795638979822,-5.341176926982976,-3.749331566483847,-4.677801668959773,-0.936133224923472,-0.17575112704341558,-0.8597291513704866,1.150573810758257,0.46282119697019913,-4.034840496106099,-0.7894603499021855,-3.0687782143891695,4.241695076916102,1.6873899583816012,1.103007316762664,2.4675260647167088,9.394988410158128,4.058702878536195,7.242042335919372
1.1611611611611612,1.1611611611611612,1.1611611611611612,1.1611611611611612,1.1611611611611612,1.0144328721806726,0.16455384194787048,0.42307728698086067,-0.917417811071009,-0.34216843744346814,-2.8232828317119187,-2.9954836058807257,-2.9700177792802713,-2.856281596749466,-2.980422916369,-2.5729346817112346,-2.7474311039140287,-5.370233947550203,-3.7061228101069306,-4.659596725427354,-0.924480356620508,-0.15092733031440073,-0.7649866693837233,1.1903809063777222,0.5349465412776283,-3.9661579960420568,-0.6789396222026483,-2.733791398649771,4.388468314406623,1.9483139430668075,1.2247182296921295,2.49053459906127,9.527116556219035,3.8923202884152417,7.162908227796592
1.1711711711711712,1.1711711711711712,1.1711711711711712,1.1711711711711712,1.1711711711711712,0.9884575097110486,0.1370089345807706,0.36912022196131067,-0.9542789948530768,-0.3887504571329522,-2.832481553602041,-2.9968697922741057,-2.977205109114794,-2.844178545728485,-2.974705545441249,-2.6122830579739547,-2.753671948726864,-5.395907485514502,-3.6614743429722028,-4.638796384814291,-0.911614341446152,-0.12589057450965646,-0.6689960871819174,1.2284981408566602,0.606222763092253,-3.8938015934670034,-0.5676012479608801,-2.393085771954077,4.529290157265677,2.205715342878875,1.3452989845669094,2.5100578811648413,9.644179703462125,3.721229989850208,7.072471914052873
1.1811811811811812,1.1811811811811812,1.1811811811811812,1.1811811811811812,1.1811811811811812,0.9620997261985753,0.10940534255522895,0.31491431914358003,-0.9906841028270651,-0.43509490133182205,-2.841542559394215,-2.998004414776665,-2.9834257107557307,-2.8317035523524936,-2.9682810559034083,-2.6508886675664303,-2.758794492261594,-5.418143572614348,-3.615446330481992,-4.615438260104454,-0.8975474440165659,-0.10067592128207159,-0.5719099986437409,1.2648800052736222,0.6765375705879961,-3.817738577548454,-0.45556145024411876,-2.0473268934841826,4.66405035462347,2.4591016665777374,1.4645584395603493,2.5260641257352505,9.745837507653324,3.5457569676251737,6.970989480429559
1.1911911911911912,1.1911911911911912,1.1911911911911912,1.1911911911911912,1.1911911911911912,0.9353681873664191,0.08175505677002357,0.2604948401988926,-1.0266199509212002,-0.4811742407455991,-2.8504537102122636,-2.9988858115461032,-2.988669007807615,-2.8188741505023867,-2.9611604735378485,-2.6887142607276773,-2.7627922980811004,-5.4368950109095815,-3.5680999614982594,-4.58956512021814,-0.8822938521656646,-0.07531872014058238,-0.4738842251668359,1.2994842663346415,0.7457821120498017,-3.7386644954788153,-0.3429375703371136,-1.6972008556880382,4.792654673068313,2.7074112078067856,1.5823398495004781,2.5385276228587306,9.831786172515862,3.366230284133806,6.860391243052227
1.2012012012012012,1.2012012012012012,1.2012012012012012,1.2012012012012012,1.2012012012012012,0.9082669212275444,0.054070038352173194,0.20589765347918523,-1.0620739988738654,-0.5269805773771752,-2.8592046446177717,-2.999512698915041,-2.99292601918119,-2.805708256557705,-2.9533525815701753,-2.725736805614054,-2.76566010928536,-5.452121567723217,-3.519497287978122,-4.561235833521735,-0.8658689685510909,-0.04985454745106598,-0.37507744263741744,1.3322720029539785,0.8138827406190716,-3.6577179817860213,-0.22984780846070407,-1.343412111953569,4.915024875656286,2.950028467165538,1.6985762060392204,2.5474287684120656,9.901759821355359,3.182982238846094,6.741727107733766
1.2112112112112112,1.2112112112112112,1.2112112112112112,1.2112112112112112,1.2112112112112112,0.8807967672958541,0.02636221026303529,0.15115917117456817,-1.0970343522470325,-0.5724962380896932,-2.8677860894287726,-2.999884170075579,-2.996189397379581,-2.792224136775186,-2.9448680882805514,-2.7619418479506206,-2.7673938558080415,-5.463790148286029,-3.4697010650887243,-4.530505491245857,-0.8482883225152297,-0.02431914519739791,-0.2756507953098718,1.3632076344797086,0.8807516237161434,-3.5741323695058895,-0.11641096344129664,-0.9866811983205821,5.031098647788156,3.187218585502137,1.8131514140444125,2.5527540815639562,9.95553173658373,2.996347540956279,6.613773820453204
1.2212212212212212,1.2212212212212212,1.2212212212212212,1.2212212212212212,1.2212212212212212,0.8529669570411799,-0.001356551080785649,0.09631628433407746,-1.1314897629503173,-0.6176962551728344,-2.8761862544341437,-2.999999693294845,-2.99845346359954,-2.778440374803576,-2.9357199008668142,-2.7972910072057635,-2.767990659104005,-5.471874945066973,-3.4187745923267077,-4.497427653631803,-0.8295696409425941,0.0012516403680322239,-0.17576749796106655,1.392258940710861,0.9462906249124291,-3.48671720928391,-0.0027461721496990776,-0.6277423583167092,5.140829471358387,3.418884711804594,1.925855986694522,2.554496209375981,9.992915458996427,2.80666249808786,6.476178466804122
1.2312312312312312,1.2312312312312312,1.2312312312312312,1.2312312312312312,1.2312312312312312,0.8247871224372179,-0.02907442414895283,0.041406295946549876,-1.1654296283006929,-0.6625563352885702,-2.8843935589065746,-2.999859109668387,-2.9997142394994873,-2.7643758394036997,-2.9259219235258107,-2.831745996284633,-2.767448834229457,-5.476357562866943,-3.3667815561526204,-4.462059350869389,-0.8097326471059301,0.02682192005537446,-0.07559242776239589,1.419397073880867,1.0104048462747843,-3.395504065417157,0.11102735048220325,-0.26734108069177864,5.24418644874757,3.6446896131671735,2.0364922624504587,2.552653918556745,10.013765739314781,2.6142642237774822,6.329272773609446
1.2412412412412412,1.2412412412412412,1.2412412412412412,1.2412412412412412,1.2412412412412412,0.7962671686308991,-0.056779650579024746,-0.013533147709705276,-1.1988439886467614,-0.7070528889604366,-2.8923966872060496,-2.9994626304190093,-2.999969475496887,-2.750049652440029,-2.9154890176800015,-2.8652690665734744,-2.7657678893245814,-5.477227118854596,-3.3137858746340636,-4.424460894609437,-0.78879902507772,0.05235582292172079,0.024708292615805854,1.4445965628085082,1.0730027925522578,-3.3005505983893784,0.22479057006455605,0.09376843954026981,5.341154078385216,3.8643152699038694,2.1448657861965614,2.5472320744654646,10.017979335221495,2.419489866295393,6.173404275834855
1.2512512512512513,1.2512512512512513,1.2512512512512513,1.2512512512512513,1.2512512512512513,0.7674172718189194,-0.08446054337638623,-0.06846412722864431,-1.2317235235901463,-0.7511630579232995,-2.90018460290272,-2.9988108337493657,-2.999218675469133,-2.7354811572070235,-2.9044369609980034,-2.8978230853414773,-2.762948522516453,-5.4744803168301015,-3.259851544573337,-4.384695681802244,-0.7667923911260188,0.07781755718181017,0.12496771908888524,1.4678353094423362,1.1339965234686753,-3.2019221901391006,0.3384248891854327,0.4548259057654036,5.4317319837475395,4.077463599042943,2.2507851540995816,2.5382416075029606,10.005495647901121,2.222675861189188,6.008935113916408
1.2612612612612613,1.2612612612612613,1.2612612612612613,1.2612612612612613,1.2612612612612613,0.7382478764741963,-0.1121054950112163,-0.1233485215194374,-1.2640595468399722,-0.7948647402815676,-2.9077465626978807,-2.9979046612573073,-2.997463117744565,-2.7206898871504492,-2.89278240534215,-2.9293716129226053,-2.758992616267816,-5.468121495115549,-3.2050424915760547,-4.3428299917256945,-0.7437382612318826,0.10317147071957786,0.22501851579700938,1.489094578047531,1.1933017938318655,-3.0996919099957267,0.45181240090596475,0.8150675786246211,5.515934597780074,4.283857091077778,2.354062400771248,2.525699467068988,9.976297192923283,2.024157209757192,5.8362408051528405
1.2712712712712713,1.2712712712712713,1.2712712712712713,1.2712712712712713,1.2712712712712713,0.7087696919291254,-0.13970298539181294,-0.17814808029075369,-1.2958439997396112,-0.8381366134331059,-2.915072130120058,-2.996745413923681,-2.9947058722834066,-2.705695535040638,-2.8805428337768015,-2.959878979435486,-2.753903229205022,-5.4581626475883676,-3.149422423496659,-4.298932777075962,-0.7196640147342022,0.1283821110770852,0.32469338861687885,1.5083589773053432,1.2508381812294929,-2.9939404564680387,0.5648361385575527,1.1737289770908887,5.59379080484851,4.483239359265468,2.4545133852656633,2.509628563304518,9.930409901187316,1.8242667854715648,5.655708995062
1.2812812812812813,1.2812812812812813,1.2812812812812813,1.2812812812812813,1.2812812812812813,0.6789936883239379,-0.16724158969421682,-0.2328244973277404,-1.3270694435077988,-0.880958154725294,-2.922151188972989,-2.995334747682895,-2.9909518139622517,-2.6905179226513063,-2.867736516771198,-2.9893103607998435,-2.747684585465863,-5.4446234174961115,-3.093054687675184,-4.253075449998658,-0.694598854119457,0.15341428479974836,0.42382552082578445,1.5256164356145294,1.3065292011404142,-2.8847560749609613,0.6773803211054314,1.53004760940928,5.665343542416309,4.675375601188222,2.5519581747352618,2.4900576968761072,9.8679032465744,1.6233346701819897,5.4677381945627275
1.2912912912912913,1.2912912912912913,1.2912912912912913,1.2912912912912913,1.2912912912912913,0.6489310919298648,-0.19470998602874057,-0.28733948430517353,-1.3577290502389712,-0.9233096598187335,-2.928973956512197,-2.993674668587201,-2.9862076318901933,-2.6751769709941025,-2.8543824677301766,-3.0176318538090787,-2.7403420616153236,-5.42753106381641,-3.036002132357193,-4.205331663939061,-0.6685737609857484,0.17823311601954978,0.5222490091689188,1.540858169901579,1.3603024093488667,-2.7722344515692328,0.7893305933621093,1.8832657212177537,5.730649364729658,4.860052972705859,2.646221424554412,2.467021477096388,9.788890197908472,1.421687521734171,5.272736508773292
1.3013013013013013,1.3013013013013013,1.3013013013013013,1.3013013013013013,1.3013013013013013,0.6185933798582389,-0.22209696292470119,-0.3416548448732752,-1.3878165927101145,-0.9651722587429952,-2.9355309963268246,-2.991767527576236,-2.9804818346996544,-2.6596926711555398,-2.840500397985,-3.0448105500204488,-2.731882171184339,-5.4069204000543145,-2.978326972665581,-4.155777092186729,-0.6416214482224718,0.2028041041610374,0.6197992985616897,1.55407864826186,1.4120894916063458,-2.6564785831717757,0.9005742603602584,2.232633047931074,5.789777970860115,5.0370808748339755,2.7371327537089947,2.440560228710284,9.693526993823195,1.2196479744408464,5.071120363115284
1.3113113113113113,1.3113113113113113,1.3113113113113113,1.3113113113113113,1.3113113113113113,0.5879922741680726,-0.2493914266153892,-0.39573254874681035,-1.4173264330436801,-1.0065279296374876,-2.9418132309034606,-2.989616014863906,-2.973784751770436,-2.6440850557793483,-2.8261106713750035,-3.0708146082269323,-2.7223125468933964,-5.382833705499471,-2.920090661469103,-4.104489203982425,-0.6137763084590419,0.2270931806583943,0.7163136136498636,1.5652755467672617,1.461826340542366,-2.537598624125337,1.0110005152185977,2.577409558303941,5.842811699508587,5.206291154464793,2.8245271142468873,2.410719887710032,9.582012740148489,1.0175340736445122,4.863313232280035
1.3213213213213213,1.3213213213213213,1.3213213213213213,1.3213213213213213,1.3213213213213213,0.5571397353860505,-0.27658240810605733,-0.44953480552312153,-1.4462535102780978,-1.0473595101789608,-2.947811953848814,-2.9872231539552336,-2.9661285303613005,-2.6283741712336695,-2.8112342585486694,-3.0956133252782134,-2.7116419206294124,-5.355320609097279,-2.861353765468212,-4.051547039044291,-0.5850743588481597,0.25106676457565263,0.8116313854515492,1.5744497007872758,1.5094531198802204,-2.4157117099317986,1.12050065986233,2.9168681760059485,5.8898449930143215,5.367538220220467,2.9082451535843106,2.377551886574045,9.45458883046497,0.8156587454101043,4.649744377455804
1.3313313313313313,1.3313313313313313,1.3313313313313313,1.3313313313313313,1.3313313313313313,0.5260479554542681,-0.303659070008508,-0.5030241379509923,-1.474593326899182,-1.0876507067053434,-2.953518841748328,-2.984592295306273,-2.9575271286395095,-2.6125800504988175,-2.795892691110188,-3.1191772050223636,-2.699880101250507,-5.3244379462200735,-2.8021758467941416,-3.9970309813553886,-0.5555531822611578,0.274691817026243,0.9055946713168299,1.5816050511798763,1.5549143160670067,-2.2909417583295806,1.228968317990251,3.2502830802914673,5.930983833040159,5.520699075081097,2.98813356846966,2.341113029354437,9.311563653661125,0.6143293021876417,4.430847597028105
1.3413413413413413,1.3413413413413413,1.3413413413413413,1.3413413413413413,1.3413413413413413,0.4947293501224165,-0.33061071312666196,-0.5561636994296187,-1.502341934387252,-1.1273861010534898,-2.958925965638115,-2.9817271096406324,-2.9479962583824224,-2.596722686807656,-2.7801080157345344,-3.1414780251446714,-2.687037950299277,-5.290249876759112,-2.7426153503923327,-3.941022533036661,-0.5252518649849033,0.29793589429245815,0.9980490762155356,1.5867485857159573,1.5981587774783805,-2.163419248333298,1.3362996397088693,3.5757896877874487,5.966345150418817,5.665673267757228,3.064045449418799,2.3014653570656147,9.155436280528924,0.4138469850873463,4.207059995756254
1.3513513513513513,1.3513513513513513,1.3513513513513513,1.3513513513513513,1.3513513513513513,0.46319655080246447,-0.35742678277832945,-0.6089375907935344,-1.5294959178360839,-1.1665511551359677,-2.9640258020679746,-2.978631580936577,-2.9375491503153723,-2.580822008066956,-2.7639027483706693,-3.162488901685693,-2.67312735571079,-5.252850565083187,-2.6827294974364073,-3.8836040891079966,-0.49421093102154223,0.32076719955007915,1.0888866889450366,1.5898902761065499,1.6391397414074722,-2.033280977822301,1.4423934972888333,3.8920308582864322,5.996056211645964,5.802382765089021,3.1358406144520288,2.2586760038521945,8.988248284229243,0.21450654321473905,3.9788207771979245
1.3613613613613613,1.3613613613613613,1.3613613613613613,1.3613613613613613,1.3613613613613613,0.4314623959052149,-0.38409687483925964,-0.6613252819274065,-1.5560523797008785,-1.2051322132892286,-2.9688112437337155,-2.9753099990990375,-2.9262004154677506,-2.5648978520844126,-2.747299828648596,-3.182184351027,-2.658161203606808,-5.2123313410576815,-2.6225741849940154,-3.8248587139157597,-0.4624722731039818,0.3431546331083179,1.1779939868107157,1.5910430110055416,1.6778148490939546,-1.9006698003518068,1.5471516715308837,4.1996283366747775,6.020253984496364,5.930771748040172,3.2033859309861796,2.2128170444374398,8.808682151898097,0.016595850320385352,3.7465700639019275
1.3713713713713713,1.3713713713713713,1.3713713713713713,1.3713713713713713,1.3713713713713713,0.3995399216794113,-0.41061074149641397,-0.7132947753811196,-1.5820089227332876,-1.243116502432362,-2.973275609657539,-2.9717669523311825,-2.9139681816063123,-2.5489699426223646,-2.7303225746018236,-3.200540349140183,-2.6421533482727346,-5.168773921706315,-2.562203892141185,-3.7648699199780635,-0.43007908055134847,0.36506784108035817,1.2652366819760295,1.5902225253622133,1.7141461490931964,-1.7657343419319034,1.6504790282632484,4.498805706882308,6.039084485216975,6.0508063341150375,3.2665556247633845,2.163965333374545,8.6159513901462,-0.17960444116714314,3.510747749621771
1.3813813813813813,1.3813813813813813,1.3813813813813813,1.3813813813813813,1.3813813813813813,0.36744235257532637,-0.43695829669829844,-0.7648150514793423,-1.6073636321621834,-1.2804921300820884,-2.9774126548958426,-2.9680073192205105,-2.900871927029984,-2.533057866295674,-2.7129946378122156,-3.2175343879025133,-2.6251185804183543,-5.122265160739717,-2.501671592697379,-3.703721449969513,-0.39707576409970985,0.3864772624051056,1.350485506132962,1.587447326497691,1.7481000893266225,-1.628628698592678,1.7522836845295444,4.7890653409023685,6.052702109717529,6.162474229268071,3.3252315747305516,2.1122023366417153,8.410569507470427,-0.37382120884001324,3.271792387517536
1.3913913913913913,1.3913913913913913,1.3913913913913913,1.3913913913913913,1.3913913913913913,0.33518309115599954,-0.4631296212910901,-0.815856113008714,-1.6321150571792868,-1.3172480802757225,-2.9812165797544985,-2.9640362605546464,-2.886932420903945,-2.5171810503276584,-2.6953399590793596,-3.2331455282911876,-2.6070725938276986,-5.072896737704266,-2.4410286747294228,-3.641497062535259,-0.3635078778540401,0.4073541741462584,1.4336164518953574,1.5827386172773281,1.7796474981926464,-1.4895121156195046,1.8524771640602467,5.069941244475757,6.0612689511379045,6.265784312585453,3.379303592822101,2.057613956137711,8.193073107459313,-0.5657891320334585,3.030140118016817
1.4014014014014013,1.4014014014014013,1.4014014014014013,1.4014014014014013,1.4014014014014013,0.30277570758046923,-0.48911496783019953,-0.8663890264327034,-1.6562621917890303,-1.353374207459503,-2.9846820384923998,-2.9598592108822444,-2.8721716618052255,-2.5013587411745233,-2.6773827247114603,-3.2473544502772778,-2.5880319505072387,-5.020764835524988,-2.3803248669488726,-3.578280322590425,-0.32942203851768587,0.42767073500045516,1.514510993769785,1.5761202167472714,1.8087635551527852,-1.348548649411896,1.9509745416603437,5.341000140656291,6.064954106119785,6.360766157204353,3.428669687641893,2.0002903476485585,7.964019826742998,-0.7552509270341687,2.78622363969842
1.4114114114114114,1.4114114114114114,1.4114114114114114,1.4114114114114114,1.4114114114114114,0.27023392868448626,-0.5149047650578352,-0.9163859595581189,-1.6798044550820577,-1.3888612284049193,-2.9878041474949035,-2.9554818698345513,-2.856612814702886,-2.485609984025344,-2.659147323529401,-3.260143499250385,-2.5680140444451087,-4.965969807961397,-2.319608172104402,-3.514154396725362,-0.29486584206541366,0.4474000269520353,1.5930562882665884,1.5676184785979654,1.835427751239662,-1.2059068129822208,2.047694576182465,5.601842401137873,6.063932972049145,6.447469491100122,3.4732363110878577,1.9403257328669667,7.7239862347462775,-0.9419575464009426,2.54047122624479
1.4214214214214214,1.4214214214214214,1.4214214214214214,1.4214214214214214,1.4214214214214214,0.23757162668528925,-0.5404896220380504,-0.9658202155932406,-1.7027416709916743,-1.4237007122204934,-2.9905784928996773,-2.9509101932232986,-2.84028014659671,-2.4699536031813394,-2.640658304670042,-3.2714967288154604,-2.547037064097179,-4.90861583850521,-2.2589248074483894,-3.449201854300132,-0.2598877780354465,0.4665160950178118,1.6691453528237643,1.5572622078103155,1.8596238399624907,-1.0617592061699384,2.1425598317910897,5.852102824741763,6.058386537469843,6.525963601502781,3.512918587015408,1.8778182060546094,7.473565706189035,-1.1256683431802514,2.2933057921871978
1.4314314314314314,1.4314314314314314,1.4314314314314314,1.4314314314314314,1.4314314314314314,0.2048028075380568,-0.5658603319416846,-1.01466626355336,-1.725074047592247,-1.4578850685308553,-2.9930011376584087,-2.9461503839306724,-2.82319896103811,-2.454408183315013,-2.621940336269074,-3.2813999398143476,-2.5251199537185607,-4.848810592250851,-2.198319152335236,-3.3835044747733547,-0.2245371416246648,0.48499398503120666,1.7426772233254277,1.545082575831594,1.8813397791112774,-0.9162821317082717,2.2354967872651343,6.091451263274649,6.048500667792979,6.596336686815249,3.5476405210926583,1.8128695359435625,7.21336627715192,-1.306151200948193,2.045144009840854
1.4414414414414414,1.4414414414414414,1.4414414414414414,1.4414414414414414,1.4414414414414414,0.17194159897264216,-0.5910078754745371,-1.0628997649850098,-1.7468021559981182,-1.4914075338989212,-2.9950686280188523,-2.9412088826071288,-2.8053955317556936,-2.4389920516066317,-2.6030181650978808,-3.2898407154362466,-2.5022823736614406,-4.786664862263476,-2.1378337029880696,-3.3171430617712985,-0.18886394377933724,0.5028097794210863,1.8135570901040832,1.5311130346181596,1.9005676639833284,-0.7696551983314066,2.3264359331220845,6.31959309575501,6.0344653883467885,6.658695159990714,3.5773351910615254,1.745584963476361,6.9440084953324686,-1.4831826307509175,1.7963954794971073
1.4514514514514514,1.4514514514514514,1.4514514514514514,1.4514514514514514,1.4514514514514514,0.1390022382401095,-0.6159234239430256,-1.110497596995343,-1.7679269089209835,-1.5242621565704906,-2.9967779994127426,-2.936092358192824,-2.7868970356056515,-2.4237232607525754,-2.5839165772228556,-3.296808452293455,-2.4785446597621625,-4.722292211955455,-2.0775090344504155,-3.25019726436313,-0.15291881948129094,0.5199406309466493,1.881696412421173,1.5153892298706146,1.917303652574683,-0.6220609121614871,2.415311856383994,6.536269552762377,6.016474166727193,6.713162907384657,3.6019449166834345,1.6760729959858374,6.66612327486574,-1.6565478361469133,1.5474619546112933
1.4614614614614614,1.4614614614614614,1.4614614614614614,1.4614614614614614,1.4614614614614614,0.10599905959946579,-0.640598341952515,-1.1574378715878666,-1.7884495389429804,-1.5564437796237,-2.998126781736228,-2.9308076982783584,-2.7677314850639227,-2.4086195728372384,-2.56466035974955,-3.3022943873513917,-2.4539277819420415,-4.655808614960925,-2.017383769720258,-3.1827454059678018,-0.11675293443632556,0.5363647943557377,1.9470130115228166,1.4979489137743776,1.931547883294866,-0.4736842576622564,2.502063312846687,6.741257893389445,5.994723196317921,6.759880507133374,3.621421408717069,1.6044451984138242,6.3803497657752075,-1.826040747677169,1.2987366233966924
1.4714714714714714,1.4714714714714714,1.4714714714714714,1.4714714714714714,1.4714714714714714,0.07294648157576512,-0.6650241897344045,-1.2036999513200088,-1.8083715765618424,-1.587948022608427,-2.9991130040106384,-2.925361999320443,-2.747927660472926,-2.3936984440574873,-2.545274263707938,-3.3062916206150215,-2.4284533021476142,-4.587332093969681,-1.9574945560456525,-3.114864321277377,-0.08041789037784612,0.5520616559399191,2.0094311424667226,1.4788318575447454,1.9433043857758179,-0.3247122694872928,2.586633286748821,6.93437143795623,5.96941068275693,6.799004411121871,3.6357258963470565,1.5308159821641212,6.087333247758224,-1.9914640282055416,1.0506034479117687
1.4814814814814814,1.4814814814814814,1.4814814814814814,1.4814814814814814,1.4814814814814814,0.0398589940215048,-0.6891927250989676,-1.2492644613117336,-1.8276948280635095,-1.6187712617630141,-2.999735198412619,-2.9197625567279712,-2.727515042250639,-2.378977010286123,-2.5257829681289286,-3.308795133487273,-2.40214333175688,-4.516982359946787,-1.897876048343743,-3.0466292015409375,-0.043965629204152284,0.56701176096563,2.0688815450114695,1.458079764060553,1.9525809853551617,-0.1753335965879046,2.6689690377743602,7.115459460293351,5.940736135030946,6.830706094595655,3.6448292325573255,1.4553023921791208,5.787723057600715,-2.1526290506738803,0.8034365614082759
1.4914914914914914,1.4914914914914914,1.4914914914914914,1.4914914914914914,1.4914914914914914,0.006751145013878067,-0.7130959050118346,-1.2941132976475778,-1.8464213532765055,-1.6489106088975134,-2.999992403663883,-2.9140168548337795,-2.7065237432639884,-2.3644720734583773,-2.506211045356163,-3.309801802728894,-2.375020488578558,-4.444880453122967,-1.8385608996886764,-2.9781134485126994,-0.007448336172494296,0.5811968389665281,2.1253014739502203,1.4357361808545777,1.9593892018200276,-0.02573805998039802,2.7490221353596382,7.2844069439962595,5.9088996627803425,6.855171177437711,3.6487119770204,1.3780238928207318,5.482170559063107,-2.3093558499129756,0.5575997243967805
1.5015015015015014,1.5015015015015014,1.5015015015015014,1.5015015015015014,1.5015015015015014,-0.026362472378957964,-0.7367258867928925,-1.3382296322270133,-1.8645534432612156,-1.678363889034138,-2.9998841677721604,-2.908132556767182,-2.684984441561916,-2.3502000887632413,-2.48658292763105,-3.3093104099633575,-2.3471078535715018,-4.371148387094009,-1.7795797587985909,-2.9093885373279704,0.029081657623082936,0.594599826887967,2.1786347093570773,1.4118464137119449,1.9637441430007427,0.12388379440204744,2.8267484803111245,7.441134207603056,5.874101281299815,6.872598521081073,3.647364456152979,1.2991021531251548,5.171327163585147,-2.461473050237956,0.3134458395824282
1.5115115115115114,1.5115115115115114,1.5115115115115114,1.5115115115115114,1.5115115115115114,-0.05946723342893462,-0.7600750289372249,-1.3815979141298862,-1.8820935979859188,-1.7071296168966335,-2.9994105501161905,-2.9021174942421055,-2.662928313656218,-2.3361771526192996,-2.4669228749829926,-3.3073216466848088,-2.3184289274111682,-4.295908797315098,-1.7209612744374292,-2.8405238885310964,0.06557197325999775,0.6072048900801448,2.2288315472952682,1.386457441110074,1.9656643938036598,0.27334114632225237,2.9021083137741925,7.585596404150635,5.83654022562169,6.883199304957941,3.640786800070183,1.2186608319888421,4.85584240963172,-2.6088177706322,0.07131652552945411
1.5215215215215214,1.5215215215215214,1.5215215215215214,1.5215215215215214,1.5215215215215214,-0.09254849514234603,-0.7831358915586,-1.424203867574843,-1.8990445040401167,-1.7352069723410257,-2.998572122868964,-2.895979657275361,-2.640386968530344,-2.322418991412839,-2.447254944450841,-3.3038381147416906,-2.289007587029476,-4.219284595219121,-1.6627321066339926,-2.7715867494409245,0.1019702822491126,0.6189974411419978,2.2758487716119666,1.359617829715304,1.9651719012696007,0.42244335384961573,2.975066213628125,7.717782901011844,5.796414274969209,6.887196086296967,3.628988956253614,1.1368253638271035,4.536362107943887,-2.751235509392103,-0.16845825136793735
1.5315315315315314,1.5315315315315314,1.5315315315315314,1.5315315315315314,1.5315315315315314,-0.1255916096828911,-0.8059012364568077,-1.466034486559077,-1.9154090124342833,-1.7625957748205079,-2.9973699717547815,-2.8897271838492626,-2.6173923825478407,-2.3089409509741743,-2.427602960655818,-3.298864322283415,-2.258868042253448,-4.141398629126673,-1.6049169446082157,-2.7026420850016275,0.13822440481662665,0.6299641566232299,2.319649607514365,1.3313776511322544,1.9622918562387361,0.5710004064888778,3.0455910784145885,7.8377165463151925,5.753925456936642,6.884821846977957,3.611990679832971,1.0537227452299334,4.21352655937693,-2.8885841598064275,-0.4055604873045411
1.5415415415415414,1.5415415415415414,1.5415415415415414,1.5415415415415414,1.5415415415415414,-0.1585819377887613,-0.8283640268109904,-1.5070780262773757,-1.9311901375307214,-1.7892964569772452,-2.9958056961370447,-2.883368349532449,-2.593976835423148,-2.295757969103902,-2.4079904877404887,-3.2924066751723435,-2.2280347926668216,-4.062373353050649,-1.547538403792418,-2.6337524782301545,0.17428240797149436,0.6400929915970516,2.3602036576855787,1.3017883170064668,1.9570525721944347,0.7188233773398167,3.113656098937952,7.945452828593545,5.711722167702334,6.876319031033859,3.589821500465348,0.9694813231212365,3.887968851406484,-3.0223835242887915,-0.639684394824144
1.5515515515515514,1.5515515515515514,1.5515515515515514,1.5515515515515514,1.5515515515515514,-0.19150486214884632,-0.8505174265018942,-1.5473239914273464,-1.94639873251539,-1.8153100374535547,-2.993881408435102,-2.8769115570723747,-2.570172847408,-2.2828780024483315,-2.388440802682866,-3.2844734638782134,-2.1965325848172528,-3.9823305044301054,-1.490568152462023,-2.564978040336285,0.2100927031242412,0.6493731921211526,2.397486821756737,1.270869472467814,1.9494853618478625,0.865724872799035,3.179238717707321,8.041078936598069,5.6723449060799,6.8619385762582255,3.562520665882202,0.8842305849057865,3.560313238765957,-3.154308327413297,-0.8705366011168394
1.5615615615615615,1.5615615615615615,1.5615615615615615,1.5615615615615615,1.5615615615615615,-0.22434580070303237,-0.8723547990667319,-1.5867631215157938,-1.961044149482733,-1.840638093014281,-2.991599732869843,-2.8703653259725046,-2.5460131178368766,-2.270309636102429,-2.368976869989395,-3.2750748458870778,-2.164386369889898,-3.9013907917573944,-1.43397794521224,-2.4963763305573172,0.2456041430241911,0.6577953056091794,2.4314812000032155,1.2386390011423367,1.9396244120119155,1.01151947831886,3.2423205764175265,8.124712726451463,5.634054477858527,6.841938943233217,3.5301370622592714,0.7981009510667221,3.231173613050302,-3.2832618208509743,-1.0978362922797942
1.5715715715715715,1.5715715715715715,1.5715715715715715,1.5715715715715715,1.5715715715715715,-0.2570902198315287,-0.8938697062911127,-1.6253873732885031,-1.9751295220237828,-1.8652827300712835,-2.988963803539109,-2.8637382820668233,-2.521530465164817,-2.258066290264771,-2.3496213177654433,-3.2642228236716297,-2.131621261966051,-3.819673592989636,-1.3777742690214116,-2.4280022857170014,0.28076611778408644,0.6653511891395054,2.4621749821781647,1.2051385050834102,1.9275066572977164,1.1560241987473603,3.302887451695682,8.196501603503492,5.595213446315185,6.816585144939779,3.4927291116491457,0.7112235706516046,2.901152065487679,-3.40802768044761,-1.3213153051813151
1.5815815815815815,1.5815815815815815,1.5815815815815815,1.5815815815815815,1.5815815815815815,-0.2897236473982151,-0.9150559064432023,-1.6631899004122075,-1.98865807974788,-1.889246555699756,-2.9859772618253935,-2.857039147103765,-2.4967577686205025,-2.2461609563549705,-2.3303964151570025,-3.251931218284528,-2.098262496983078,-3.737296665561128,-1.321961660000725,-2.359908159487452,0.3155286497639137,0.6720340157323347,2.4895623224354013,1.1704102187509933,1.9131716531494265,1.2990588917876664,3.360929179364433,8.256621326381037,5.5560147269281615,6.786147779949275,3.450364646800889,0.623730120060003,2.570837546445375,-3.5285455525640543,-1.5407181687675404
1.5915915915915915,1.5915915915915915,1.5915915915915915,1.5915915915915915,1.5915915915915915,-0.32223168561314297,-0.9359073521559886,-1.7001650305431903,-2.0016331277064126,-1.9125326482346736,-2.9826442531396387,-2.8502767283511905,-2.4717279115869677,-2.2346061894813243,-2.3113240511526003,-3.2382156386508556,-2.0643353925093058,-3.6543758687377634,-1.266542742956784,-2.2921434713036026,0.3498424870894095,0.6778382786301961,2.51364320132622,1.1344969524795252,1.8966614487137816,1.440446693135101,3.4164395674986423,8.305274740810432,5.516647097264226,6.750902072026946,3.4031207637731793,0.5357526055182404,2.240804624602319,-3.644760580853621,-1.755802096832852
1.6016016016016015,1.6016016016016015,1.6016016016016015,1.6016016016016015,1.6016016016016015,-0.35460002367953103,-0.95641818796419,-1.7363082399218945,-2.0140580262401944,-1.9351445275340122,-2.9789694230062977,-2.8434599082335055,-2.446473726811578,-2.223414101542367,-2.2924257147299594,-3.223093446650192,-2.0298653084445664,-3.571024898978337,-1.2115182746701096,-2.224754964852278,0.38365919558519856,0.6827597936205877,2.534423275880893,1.097442038954124,1.8780204600196397,1.580014431874929,3.4694162985758226,8.3426904508257,5.477294834303599,6.71112691880262,3.351083652829015,0.44742316959887773,1.9116123480949483,-3.756623104121857,-1.9663369344442003
1.6116116116116117,1.6116116116116117,1.6116116116116117,1.6116116116116117,1.6116116116116117,-0.38681445019091065,-0.976582747503001,-1.771616125637035,-2.0259361712911823,-1.9570861249934965,-2.974957912496159,-2.836597634011474,-2.4210279435361377,-2.212596354931018,-2.273722476327738,-3.2065837180927987,-1.9948776087540334,-3.4873550388914016,-1.1568871907184726,-2.1577865760322776,0.41693124890780897,0.6867956994429866,2.551913718805599,1.059289282727335,1.8572953439201034,1.7175930347547705,3.519860821040197,8.369121434961272,5.438137368828045,6.6671039519837905,3.294348408178898,0.35887390211352255,1.5838032093256373,-3.8640883517585536,-2.1721050603577083
1.6216216216216217,1.6216216216216217,1.6216216216216217,1.6216216216216217,1.6216216216216217,-0.4188608652444392,-0.996395550376479,-1.8060863757060535,-2.0372709752173375,-1.978361753395589,-2.970615353014705,-2.829698907514712,-2.3954231366272163,-2.202164156809614,-2.2552349706187007,-3.1887071997081544,-1.9593976243396567,-3.403474920300432,-1.102646655674552,-2.0912794102580063,0.4496121166698619,0.6899444563255631,2.566131047839365,1.0200829127927906,1.8345348732256912,1.8530179179792867,3.567778230623958,8.384843614972112,5.399348956786028,6.619116611407634,3.233018817216145,0.2702366556766833,1.257902214521451,-3.9671161383107005,-2.372901247902064
1.6316316316316317,1.6316316316316317,1.6316316316316317,1.6316316316316317,1.6316316316316317,-0.45072529223689,-1.0158512987039816,-1.839717737121385,-2.048065848147552,-1.9989760766732194,-2.965947860455064,-2.8227727749362743,-2.3696916777760286,-2.192128253923946,-2.236983380556982,-3.1694862622773976,-1.9234506171499504,-3.319490301854923,-1.048792116508542,-2.02527172895705,0.4816563503535776,0.692205842699777,2.577096946323546,0.9798675382166103,1.8097898134315737,1.9861293652165557,3.613177141784064,8.390154384525175,5.361098367493241,6.567449235042275,3.167207129961575,0.1816428662079943,0.9344160585448833,-4.0656705587250315,-2.5685324869218675
1.6416416416416417,1.6416416416416417,1.6416416416416417,1.6416416416416417,1.6416416416416417,-0.48239388931032345,-1.0349448733536124,-1.8725099820138718,-2.0583241799116516,-2.018934079666348,-2.960962028725809,-2.815828316698139,-2.343865688826561,-2.1824989279243705,-2.2189874226686808,-3.148944850054169,-1.887061745625261,-3.2355038615511793,-0.9953173590280406,-1.9597989450919948,0.5130196668192428,0.6935809501435409,2.5848380760384613,0.9386881068123095,1.7831128014154436,2.116772890548333,3.6560695496317805,8.385371105165632,5.323548588478602,6.512386166865426,3.097033809505362,0.09322337860737662,0.6138324048917525,-4.159719685746133,-2.7588177694753284
1.6516516516516517,1.6516516516516517,1.6516516516516517,1.6516516516516517,1.6516516516516517,-0.5138529604151018,-1.0536713298721814,-1.9044638720858404,-2.068049322578654,-2.0382410379469844,-2.955664922665057,-2.8088746373958005,-2.31797699728013,-2.173285991162224,-2.2012663335518488,-3.1271084266307843,-1.8502560315717365,-3.1516150044542095,-0.9422145671896512,-1.8948936275183026,0.5436590292225538,0.6940721766058306,2.589385883358416,0.8965898668303014,1.7545582264550907,2.2447995851465237,3.6964706827484264,8.370829576685537,5.286856546742591,6.454210884368365,3.0226272643017253,0.005108277805817352,0.2966192702691046,-4.249235270908855,-2.9435878420686805
1.6616616616616617,1.6616616616616617,1.6616616616616617,1.6616616616616617,1.6616616616616617,-0.5450889659585789,-1.072025894121689,-1.9355811214668863,-2.0772445736345793,-2.056902487785659,-2.9500640703534233,-2.8019208558295494,-2.2920570940142375,-2.1644987829300564,-2.183838857549056,-3.1040039174186034,-1.8130583285532205,-3.0679196858417592,-0.8894743851192802,-1.8305855139735092,0.5735327251636216,0.6936832179674813,2.5907763997675723,0.8536183316189391,1.7241821138865412,2.370066446511089,3.7343988472926384,8.346882488814117,5.251172846157708,6.393205147250569,2.9441235632340508,-0.08257327463856967,-0.01677548737455936,-4.334192450513598,-3.1226849272805453
1.6716716716716717,1.6716716716716717,1.6716716716716717,1.6716716716716717,1.6716716716716717,-0.5760885330085578,-1.0900039576328298,-1.9658643581452426,-2.0859131598292997,-2.0749241963296265,-2.944167454839491,-2.794976095129396,-2.2661370932435205,-2.15614616611466,-2.1667232355531367,-3.0796596489228545,-1.775493291886198,-2.9845102499233964,-0.8370859816809884,-1.7669015324782513,0.6026004418999121,0.6924190579944478,2.5890500377653316,0.8098192472003997,1.6920420116947195,2.49243668916219,3.769875262818502,8.313897860905428,5.2166415207099845,6.329648168697872,2.861666134428308,-0.16969319826351636,-0.32592457898243765,-4.414569457920557,-3.2959624176867095
1.6816816816816818,1.6816816816816818,1.6816816816816818,1.6816816816816818,1.6816816816816818,-0.6068384650214593,-1.107601072686454,-1.9953170841269072,-2.0940582217201205,-2.09231213206033,-2.937983505292431,-2.788049472979957,-2.2402476947407615,-2.1482365242324613,-2.1499371949043438,-3.0541052850029438,-1.737585350318616,-2.901475284222031,-0.7850371174373987,-1.703865830916495,0.6308233384654897,0.6902859567409845,2.5842513831713276,0.7652385626916006,1.6581968802992195,2.6117800357383203,3.802923890233899,8.272257476031285,5.183399803254893,6.263815810463981,2.775405448846243,-0.25612464564198234,-0.6304215947689613,-4.490347343443993,-3.4632845450378937
1.6916916916916918,1.6916916916916918,1.6916916916916918,1.6916916916916918,1.6916916916916918,-0.6373257510660211,-1.1248129471343549,-2.0239436344733384,-2.1016827989380054,-2.1090724355947805,-2.931521087597381,-2.781150091950977,-2.214419148326453,-2.140777758817601,-2.1334979403351433,-3.0273717603194847,-1.6993586794691031,-2.8188994896424897,-0.7333142138480577,-1.6414998145510444,0.6581641145494865,0.6872914374610748,2.5764289848170043,0.7199224034878072,1.622706985768035,2.7279729875184557,3.833571252338885,8.222355315594939,5.151577909441414,6.195979802808594,2.685498689740534,-0.34174214846929374,-0.9298812173596218,-4.561509703069106,-3.624526027670086
1.7017017017017018,1.7017017017017018,1.7017017017017018,1.7017017017017018,1.7017017017017018,-0.6675375745143483,-1.1416354389711516,-2.0517491353667165,-2.108789816200641,-2.12521139089266,-2.924789494410068,-2.774287029938529,-2.1886812206262314,-2.1337772871338907,-2.1174221459170783,-2.9994912111787504,-1.6608371770986183,-2.736863566192102,-0.6819024245556887,-1.5798221912206272,0.6845870759978326,0.6834442720869446,2.5656351425835475,0.6739170471146416,1.5856337966621807,2.8408990734526753,3.862394879708205,8.164596000264595,5.121298836444328,6.126406990189594,2.5921094090979224,-0.42652299419548,-1.2239393406060657,-4.628042417155807,-3.7795716991436166
1.7117117117117118,1.7117117117117118,1.7117117117117118,1.7117117117117118,1.7117117117117118,-0.697461321173119,-1.1580682812766099,-2.078739461349377,-2.115382070094831,-2.1407353969280383,-2.9177984346879495,-2.767467769622808,-2.163063164086731,-2.127242040182853,-2.1017259479626156,-2.970496903994106,-1.622033456652122,-2.655444114261817,-0.630785708613937,-1.5188490239566583,0.7100581968137092,0.6787524385782825,2.5519256947147806,0.6272689016428461,1.5470398846840785,2.9504490768546248,3.890777376943376,8.099393242694703,5.092678176135717,6.055358603451609,2.4954071722359217,-0.5106521906185506,-1.5122530973638533,-4.6899334002317445,-3.928316121108324
1.7217217217217218,1.7217217217217218,1.7217217217217218,1.7217217217217218,1.7217217217217218,-0.727084586828882,-1.174116048916487,-2.1049211918812216,-2.1214622166490504,-2.155650939881669,-2.9105580227158976,-2.7606976480007255,-2.1375936882320126,-2.1211784609811826,-2.0864249388337166,-2.9404231615920713,-1.582943736118771,-2.5747135513233395,-0.5799469055139326,-1.4585937907511255,0.7345451775440973,0.6732210050074942,2.535359805298986,0.5800244865494415,1.5069888292726248,3.0565212389828957,3.9184942748502607,8.027168317153041,5.065823942323835,5.983089559111207,2.395567191754246,-0.5940754408823636,-1.7945007998549016,-4.747172362914288,-4.07066318338029
1.7317317317317318,1.7317317317317318,1.7317317317317318,1.7317317317317318,1.7317317317317318,-0.7563951841824978,-1.189775570108062,-2.1303015673556596,-2.1270327597153704,-2.169964565906954,-2.903078766645081,-2.753985129366903,-2.1123009331347697,-2.115592503082202,-2.0715341616078273,-2.9093052875980523,-1.543585122821286,-2.494740043848343,-0.5293678118707171,-1.3990674512016792,0.7580174999519323,0.6668590363584153,2.5159997527757434,0.5322304158988164,1.4655451262580468,3.1590214388111804,3.9444894400395043,7.948348550813975,5.040836411689057,5.909847786204111,2.292769952068028,-0.6765368842343165,-2.0703817965427618,-4.799750586937634,-4.206525694196841
1.7417417417417418,1.7417417417417418,1.7417417417417418,1.7417417417417418,1.7417417417417418,-0.7853811491489783,-1.2050435815839582,-2.154888444711018,-2.1320960401783866,-2.183682854519717,-2.8953715565642746,-2.747338706181549,-2.087212445069004,-2.1104896293172457,-2.0570681055513504,-2.877179489143399,-1.5039749785604226,-2.415587454209947,-0.47902925963427184,-1.3402785197560483,0.7804464778857996,0.6596767230408411,2.4939107202831146,0.4839333837078473,1.4227741006600756,3.257863348365248,3.9687815494549454,7.863365841109953,5.017807978053032,5.8358735810332405,2.1872008257738784,-0.7579325836050614,-2.3396162497191426,-4.847660714195449,-4.335824963581274
1.7517517517517518,1.7517517517517518,1.7517517517517518,1.7517517517517518,1.7517517517517518,-0.8140307465002252,-1.2199170293188977,-2.178690252770371,-2.136654226007227,-2.1968123926591026,-2.8874476521232877,-2.740766761615763,-2.0623551543037824,-2.1058748107343557,-2.0430407023501487,-2.8440827981412906,-1.464130036746112,-2.3373153022845803,-0.4289111956934793,-1.2822331452750877,0.8018053042717297,0.6516852108608164,2.469160588617202,0.4351801513503589,1.3787418236838471,3.3530447512591763,3.9914338708909867,7.77265520315764,4.996823019628408,5.76212151262785,2.0790848652120246,-0.8381684678030084,-2.6019448382384667,-4.890896550643912,-4.459156442621975
1.7617617617617618,1.7617617617617618,1.7617617617617618,1.7617617617617618,1.7617617617617618,-0.8423335608118171,-1.2343930613229512,-2.2017159474384864,-2.1407093031652136,-2.2093615787187537,-2.8793183520288417,-2.734277559092667,-2.0377553549911354,-2.1017525257132217,-2.029463331642475,-2.8100514660951674,-1.424066392556599,-2.259978741434018,-0.37899276274481425,-1.2249207317154507,0.822069798510665,0.6428965735352754,2.441819732530593,0.38601753684810935,1.3335016994063822,3.4455023948935377,4.012510555056181,7.6766533509006365,4.9779577789121845,5.692347825623983,1.9690384111014367,-0.9171532278174723,-2.8571283900441244,-4.929452885843094,-4.57986772611082
1.7717717717717718,1.7717717717717718,1.7717717717717718,1.7717717717717718,1.7717717717717718,-0.8702921898667157,-1.248469020342685,-2.223974966880035,-2.1442630673902765,-2.2213450532564933,-2.870991380038783,-2.727879232159037,-2.013438687095028,-2.0981267592369255,-2.0163397913974985,-2.775103771216495,-1.3837994951033457,-2.1836285485127958,-0.329252381300843,-1.1682722278451783,0.8412254926821688,0.6333237848784847,2.4119608210487513,0.33649240588803475,1.287052780118065,3.5355698609439514,4.0320764355930265,7.575797315232975,4.9612802549043895,5.626955538673386,1.8573025258049611,-0.9947983460260339,-3.1049474493032108,-4.963325328846723,-4.698448960258595
1.7817817817817818,1.7817817817817818,1.7817817817817818,1.7817817817817818,1.7817817817817818,-0.8979007650100852,-1.2621424364923446,-2.245477186798432,-2.1473171168577823,-2.232769631134973,-2.862476937233609,-2.7215797746906425,-1.9894301203027465,-2.095001002302763,-2.0036815551083453,-2.73926928669689,-1.3433441415937757,-2.10831112751544,-0.2796678327166984,-1.112268969179447,0.859253032260514,0.6229806907319514,2.3796586224344325,0.2866516643987255,1.239438657158963,3.6224053600334685,4.050196830124605,7.4705231019948855,4.9468501073576,5.563133213180805,1.7435914680533031,-1.0710181184229661,-3.3452017831088767,-4.992510161082638,-4.812314850467615
1.7917917917917918,1.7917917917917918,1.7917917917917918,1.7917917917917918,1.7917917917917918,-0.9251498477882072,-1.2754110198370476,-2.2662328759297727,-2.1498728457360294,-2.243640989507606,-2.853786565098633,-2.7153870314336817,-1.9657539398549022,-2.092378251456191,-1.991500718102138,-2.702583143387997,-1.3027144734792295,-2.0340685264508362,-0.2302163431155057,-1.0568981895432603,0.8761322287793321,0.6118819807058528,2.344989814379905,0.236542252513007,1.1907101404690636,3.7057283773674783,4.066937342791739,7.361264392361193,4.934718572789091,5.500685824644641,1.627956885504446,-1.1457296702378628,-3.5777098328230608,-5.017004206797715,-4.921101466417078
1.8018018018018018,1.8018018018018018,1.8018018018018018,1.8018018018018018,1.8018018018018018,-0.9520304078823703,-1.2882726529497406,-2.2862526518611395,-2.1519314386432824,-2.2539647153109694,-2.844932003135985,-2.7093086888839073,-1.9424337342256768,-2.090261008433792,-1.9798088448466786,-2.665080530393237,-1.261923974570918,-1.9609384670077086,-0.18087466809629618,-1.0021451288462209,0.8918447617000425,0.6000431597962584,2.3080327999554924,0.18621113973811063,1.1409181072807433,3.7855367149236088,4.08236366872471,7.248451287784405,4.924928392016268,5.4398088867226235,1.5105852629376244,-1.2188529653291482,-3.802308115216306,-5.036804721571494,-5.024803712348856
1.8118118118118118,1.8118118118118118,1.8118118118118118,1.8118118118118118,1.8118118118118118,-0.9785338215631831,-1.3007253834634174,-2.3055474372774105,-2.1534938660138714,-2.2637462836388598,-2.8359251682752404,-2.703352266504302,-1.9194923845807685,-2.0886512799030457,-1.9686169671399392,-2.6267966225687056,-1.2209854711023584,-1.8889543865552525,-0.13161917811017504,-0.9479931067259906,0.9063741759852906,0.5874805199385025,2.26886752979099,0.1357053211502144,1.0901134695511687,3.861835346703856,4.096541400871544,7.132509101301949,4.917513749009281,5.3806904229092325,1.39166267475116,-1.2903108097509204,-4.018850578614206,-5.051909299334396,-5.123419540424997
1.8218218218218218,1.8218218218218218,1.8218218218218218,1.8218218218218218,1.8218218218218218,-1.0046518693946287,-1.312767416639763,-2.3241284167353453,-2.1545608803795453,-2.2729910369184223,-2.826778134435364,-2.6975251082814715,-1.8969520559369066,-2.0875505772886367,-1.957935582721892,-2.5877665094382047,-1.179911133712629,-1.8181454920066686,-0.08242594439240672,-0.8944235988580481,0.9197058763096753,0.5742111115529968,2.227575330914167,0.08507181442611075,1.0383471455104731,3.934636267979414,4.1095358395854475,7.013857196674962,4.912500220887858,5.323510708918029,1.271374455361034,-1.3600288499031912,-4.227207919291018,-5.0623157982556934,-5.216949544247122
1.8318318318318318,1.8318318318318318,1.8318318318318318,1.8318318318318318,1.8318318318318318,-1.0303767332075564,-1.3243971079750458,-2.342006994058374,-2.1551330135709748,-2.2817041649184713,-2.8175031122723757,-2.6918343746202766,-1.87483418994365,-2.0869599166770048,-1.9477746542641174,-2.548025125712261,-1.138712481320868,-1.7485368250602582,-0.0332708253396474,-0.8414163157566608,0.9318271180345604,0.5602527151356358,2.1842387426179966,0.0343576575214718,0.9856700352319071,4.003958326058452,4.121411805352338,6.892907876504779,4.909904738926859,5.268442032211709,1.1499048826039342,-1.4279355656843329,-4.4272668633548165,-5.0680222857975155,-5.305396562511568
1.8418418418418419,1.8418418418418419,1.8418418418418419,1.8418418418418419,1.8418418418418419,-1.055700992364117,-1.3356129558636642,-2.3591947504401447,-2.155210574842986,-2.28989068561801,-2.808112429145496,-2.6862870345756287,-1.8531594992055223,-2.086879818792871,-1.9381436086936072,-2.5076071835911886,-1.0974003868587283,-1.6801493383228894,0.01587044677730013,-0.7889492838988548,0.9427269950805248,0.5456238129406978,2.138941359675832,-0.016390093197463085,0.9321330001148462,4.069827033577809,4.132233455019602,6.770065320155581,4.909735560472518,5.215648467984913,1.0274368747809106,-1.4939622590729087,-4.61892941934471,-5.0690270031607785,-5.388765294294757
1.8518518518518519,1.8518518518518519,1.8518518518518519,1.8518518518518519,1.8518518518518519,-1.0806176193363561,-1.3464135943393116,-2.375703403339508,-2.1547936499258515,-2.2975554269609733,-2.7986185093327434,-2.68088985841983,-1.8319479630603808,-2.087310309043489,-1.9290513368083753,-2.4665471070220146,-1.0559850848239791,-1.6129999818139003,0.0650221788740166,-0.736998929010216,0.9523964248369811,0.5303435607998418,2.091767683171656,-0.06712436456382904,0.8777868461569369,4.132274365347442,4.1420641018663105,6.645724572022544,4.91199225171038,5.165285670892217,0.9041517019004246,-1.5580430385706663,-4.80211210672212,-5.0653283492785635,-5.467061927393097
1.8618618618618619,1.8618618618618619,1.8618618618618619,1.8618618618618619,1.8618618618618619,-1.1051199746237335,-1.3567977859132503,-2.3915447662442677,-2.1538821010036733,-2.3047030095212606,-2.78903385452519,-2.675649410543336,-1.8112188247281575,-2.0882509176284354,-1.9205061931437877,-2.4248789680687173,-1.0144761806151585,-1.547101799343459,0.11420862999472514,-0.6855401613584701,0.9608281302537065,0.5144317601164603,2.042802979160875,-0.11779806815799486,0.8226823108777472,4.191338539794387,4.150966039835261,6.520270580405267,4.9166656812659815,5.117500681809084,0.7802287116026747,-1.6201147999421117,-4.976745165371497,-5.0569248844422034,-5.5402937810709005
1.8718718718718719,1.8718718718718719,1.8718718718718719,1.8718718718718719,1.8718718718718719,-1.129201801035789,-1.36676441452866,-2.4067307093757857,-2.1524755676196397,-2.311337830100296,-2.7793710246272503,-2.670572042686385,-1.790990589742874,-2.089700679714803,-1.912515996050034,-2.3826364255446495,-0.972882661604054,-1.4824640342582394,0.1634539242447069,-0.6345464629079322,0.968016619263461,0.49790883007027004,1.9921331453263809,-0.16836410199009935,0.7668700537431052,4.24706378607037,4.15900037222827,6.394077286987951,4.923738024659831,5.072431748915786,0.6558450701690504,-1.6801172036877396,-5.142771751143286,-5.043815353575079,-5.608468964498286
1.8818818818818819,1.8818818818818819,1.8818818818818819,1.8818818818818819,1.8818818818818819,-1.1528572173674831,-1.3763124786494765,-2.4212731214012915,-2.1505734685066704,-2.3174640462775478,-2.769642618888528,-2.665663887498522,-1.771281025579975,-2.0916581356797264,-1.9050880279427764,-2.3398526660452865,-0.9312129098998778,-1.4190922440484048,0.21278196382174874,-0.5839899761949909,0.9739581616885223,0.48079578006265167,1.939844585744593,-0.21877535251385224,0.7104006499268306,4.299500097896484,4.166226845146348,6.26750676669154,4.933182779678237,5.030208162403916,0.5311755189437122,-1.737992649687147,-5.300147122372266,-5.025998729098054,-5.671596052088844
1.8918918918918919,1.8918918918918919,1.8918918918918919,1.8918918918918919,1.8918918918918919,-1.1760807114959309,-1.3854410845015703,-2.435183872215698,-2.148175004340691,-2.323085561932749,-2.7598612573908903,-2.6609308524227218,-1.7521071623906335,-2.0941213314242018,-1.8982290356907945,-2.296560347508684,-0.8894747167562792,-1.356988423313464,0.26221634225628315,-0.5338415947917377,0.9786507637868587,0.4631141824288857,1.8860240938274366,-0.26898469716723755,0.65332458723482,4.348702975223858,4.172703685938224,6.140908417444351,4.94496479276142,4.990950102120877,0.4063921464179714,-1.7936862494462034,-5.448837822186292,-5.003474273259748,-5.729683776873795
1.901901901901902,1.901901901901902,1.901901901901902,1.901901901901902,1.901901901901902,-1.1988671329283054,-1.3941494394834846,-2.4484747768497446,-2.145279161412505,-2.328206013756945,-2.750039562912553,-2.6563786139004897,-1.7334852947546435,-2.0970878187642166,-1.891945231106333,-2.2527915454201843,-0.8476752985697833,-1.2961511345900596,0.31178025797112646,-0.48407105523161004,0.9820941405957889,0.4448861454391041,1.8307587434585813,-0.3189450076341675,0.5956922660054333,4.394733154791069,4.178487446903219,6.014618199221566,4.959040296550116,4.9547684974904165,0.2816641761526313,-1.8471457963783493,-5.588820861289136,-4.97624161973453,-5.7827407429768165
1.911911911911912,1.911911911911912,1.911911911911912,1.911911911911912,1.911911911911912,-1.22121168483163,-1.4024368457633414,-2.4611575605564506,-2.1418847162129504,-2.3328287587679135,-2.7401901431890985,-2.6520126118941008,-1.7154309843639355,-2.100554655907189,-1.8862422915058807,-2.208577701767121,-0.8058213144158746,-1.2365756465522715,0.3614964282733025,-0.434647030277415,0.9842896862323568,0.42613428660549535,1.7741357882961226,-0.3686091540187797,0.5375540017898388,4.437656330654079,4.1836328544767625,5.889297034889857,4.975356958768829,4.921764899076031,0.15715777063995517,-1.8983217345441723,-5.720503415702709,-4.944300874219181,-5.830775158180707
1.921921921921922,1.921921921921922,1.921921921921922,1.921921921921922,1.921921921921922,-1.2431099155759842,-1.41030269407785,-2.4732445038746653,-2.137990240924717,-2.336956862844055,-2.7303255735894703,-2.647838044721912,-1.6979580748810497,-2.104518408023715,-1.8811253603112346,-2.163949576838521,-0.763918885066745,-1.17824729004772,0.41138700389242433,-0.3855372234182761,0.9852404423103026,0.40688170630909065,1.71623415055162,-0.4179300101210379,0.4789600306064202,4.477542865758039,4.188192664110716,5.769625582306055,4.9938539426613175,4.8920313611876125,0.03303585113452101,-1.9471671262657217,-5.849501495040329,-4.9076527336891616,-5.873794587503511
1.931931931931932,1.931931931931932,1.931931931931932,1.931931931931932,1.931931931931932,-1.2645577098233582,-1.4177464577486834,-2.4847552556972703,-2.1335941098128837,-2.3405930902894125,-2.7204583802231386,-2.643859864202538,-1.681068505232548,-2.108975147926539,-1.8765990476629417,-2.118937203954147,-0.721973613432677,-1.1210676268864845,0.46147348418243794,-0.3367084644878733,0.9849510646334484,0.3871519617553308,1.6570286512582781,-0.46686045999854264,0.4199605165545333,4.514467495608002,4.192217521045109,5.657317338216387,5.014461979227637,4.865650334972008,-0.09054206658789354,-1.993637619023204,-5.978207044794715,-4.86629862390377,-5.911805728629137
1.941941941941942,1.941941941941942,1.941941941941942,1.941941941941942,1.941941941941942,-1.2855512791949473,-1.4247676869307833,-2.4957029042889833,-2.128694506504903,-2.34373989444115,-2.7106010234928037,-2.64008277110357,-1.6647723608720604,-2.113920456870562,-1.8726674310205182,-2.0735698471967194,-0.6799906063671433,-1.0649876836770218,0.5117766331061908,-0.28812680630171944,0.983427788324559,0.3669690412635811,1.5965503258310052,-0.5153534059949872,0.3606055615647959,4.54850902508052,4.19575582715278,5.5488107610448125,5.037103451544386,4.84269457147235,-0.21342002065200205,-2.037691412030725,-6.102378427887487,-4.820240854678545,-5.9448142099646955
1.951951951951952,1.951951951951952,1.951951951951952,1.951951951951952,1.951951951951952,-1.3060871525501558,-1.431366003106442,-2.506097752673161,-2.1232894321493756,-2.3463994093295186,-2.7007658821051903,-2.6365112108904616,-1.649082791750169,-2.1193494254895255,-1.869334055726286,-2.0278759622107936,-0.6379744977739628,-1.009980324363065,0.5623163961252684,-0.2397576222161546,0.9806783915473222,0.3463573388918528,1.5348589129622323,-0.5633617784105255,0.3009452170557406,4.579750019399157,4.198853614024511,5.443137632557139,5.0616924914793415,4.823227034190191,-0.3354457358590892,-2.079289222875513,-6.220613948323987,-4.769482792372571,-5.972824412023689
1.961961961961962,1.961961961961962,1.961961961961962,1.961961961961962,1.961961961961962,-1.3261621659109293,-1.437541093838272,-2.5159498630116968,-2.117376714441578,-2.348573442399117,-2.6909652375507256,-2.633149369771161,-1.6340123276191716,-2.1252566548867895,-1.866601935512112,-1.981883160121661,-0.5959294729532392,-0.9560159593015035,0.6131118181207922,-0.19156570451613006,0.9767121579770296,0.32534162939420147,1.4720135100487433,-0.6108385469834271,0.24102949726001735,4.608276490275244,4.201554422449096,5.340538069720935,5.088135089138117,4.807300820737967,-0.45647074105433916,-2.1183942545917027,-6.332978503246082,-4.714029048967582,-5.9958393127618255
1.971971971971972,1.971971971971972,1.971971971971972,1.971971971971972,1.971971971971972,-1.3457734520652695,-1.4432927077934319,-2.525269030250541,-2.1109540175022787,-2.350263468299063,-2.6812112590611594,-2.6300011710321165,-1.6195728834657281,-2.1316362578993138,-1.864473552930923,-1.9356181746176955,-0.5538592941213282,-0.9030626452895728,0.6641809624743799,-0.14351536354272185,0.9715398381728609,0.30394704350463153,1.4080725565408894,-0.6577367343458124,0.18090839397742584,4.634177578190659,4.203899188429723,5.241242118746072,5.116329215402768,4.794959093225744,-0.5763504713815166,-2.15497216352445,-6.43953835131893,-4.653885687044724,-6.0138603574194684
1.981981981981982,1.981981981981982,1.981981981981982,1.981981981981982,1.981981981981982,-1.3649184298839356,-1.4486206500507093,-2.534064756845593,-2.1040188525949155,-2.351470623748565,-2.6715159890525024,-2.627070271661316,-1.6057757652029387,-2.138481860555561,-1.862950859697468,-1.8891068322299565,-0.5117673270387303,-0.8510861871544351,0.715540831442169,-0.09557052747457366,0.9651736100014237,0.28219904353785613,1.3430938233356515,-0.7040094316089471,0.1206318925068749,4.657545231771394,4.2059261358672515,5.14546960817497,5.146164957942659,4.7862350170872805,-0.6949443557780484,-2.188991028324068,-6.540360517894307,-4.589060439895654,-6.026887353352748
1.991991991991992,1.991991991991992,1.991991991991992,1.991991991991992,1.991991991991992,-1.3835947933843724,-1.4535247777013005,-2.5423462285876424,-2.0965685896647255,-2.35219570348327,-2.6618913290590314,-2.6243600592541383,-1.5926316755565897,-2.1457866037496047,-1.8620352769254525,-1.8423740258334835,-0.4696565686785404,-0.8000502407215053,0.7672072879587173,-0.047694842680113654,0.9576270382573845,0.2601233992939395,1.277134408034497,-0.7496098162256052,0.06024998850489839,4.678473885172224,4.207670676029622,5.053430019560551,5.177524671091945,4.781151708112951,-0.812115890116651,-2.220421320392461,-6.635512218817077,-4.51956294593392,-6.034918390262463
2.002002002002002,2.002002002002002,2.002002002002002,2.002002002002002,2.002002002002002,-1.4018005005758498,-1.4580049957533308,-2.550122291542827,-2.088600469681884,-2.3524391572867076,-2.6523490261625255,-2.6218736491979033,-1.5801507200822202,-2.1535431451551217,-1.861727695250894,-1.7954436913856666,-0.42752967586696516,-0.7499164169930617,0.8191949790115785,0.0001482254406015609,0.9489150336227117,0.23774616425071926,1.2102507358718448,-0.7944911722682857,-0.0001872944853679022,4.697060134360299,4.209165313916184,4.965322374217585,5.210283139999241,4.779722187522385,-0.9277326964500716,-2.249235876085274,-6.72506030433923,-4.445404996503768,-6.037949786157175
2.012012012012012,2.012012012012012,2.012012012012012,2.012012012012012,2.012012012012012,-1.4195337621196567,-1.4620612533493833,-2.5574014301230665,-2.0801116177691545,-2.3522010881101068,-2.6429006599194027,-2.619613882131187,-1.5683424132518042,-2.161743661404328,-1.862028474834268,-1.7483387879083516,-0.38538899482636363,-0.700644387383815,0.8715172607314758,0.047995291204219415,0.9390538111012268,0.2150936520249646,1.1424985661057823,-0.8386069132527086,-0.060629887093845154,4.713402413152551,4.21043956161725,4.881335134547555,5.244307759461606,4.781949344977873,-1.0416665688615652,-2.2754098709538653,-6.809070724515088,-4.366600796116003,-6.035976059315122
2.022022022022022,2.022022022022022,2.022022022022022,2.022022022022022,2.022022022022022,-1.4367930298379574,-1.4656935403054916,-2.564191746299027,-2.0710990570929497,-2.351481251282826,-2.633557629786951,-2.617583321674165,-1.5572156845510987,-2.1703798505581218,-1.8629374452367844,-1.701081280711942,-0.3432365915503035,-0.6521919898749925,0.9241861253471461,0.09588294706178016,0.9280608480599176,0.19219241308047172,1.0739330036493206,-0.8819106076259634,-0.12102765603321818,4.727600669827169,4.211519858759507,4.801646118461374,5.279458727855378,4.787825909507703,-1.1537935064670393,-2.2989207962903375,-6.887608017364215,-4.283167234071449,-6.0289899264358535
2.032032032032032,2.032032032032032,2.032032032032032,2.032032032032032,2.032032032032032,-1.453576985104609,-1.4689018839792558,-2.5705009399664807,-2.061559723495066,-2.350279054814638,-2.6243311430484906,-2.6157842524264483,-1.5467788845311534,-2.17944293489482,-1.8644539051689133,-1.6536921278517516,-0.30107428293928645,-0.6045153359631669,0.9772121301580099,0.14384766176493416,0.9159548420027875,0.16906921165879168,1.0046085157081004,-0.9243560070279128,-0.18133038612158991,4.739756045093884,4.212429500120505,4.726422425455972,5.315589256572622,4.79733442837826,-1.2639937341542549,-2.3197484382171965,-6.960734821002063,-4.19512416636767,-6.016982327099028
2.042042042042042,2.042042042042042,2.042042042042042,2.042042042042042,2.042042042042042,-1.4698845271508412,-1.4716863464739278,-2.5763362904753673,-2.0514904808406964,-2.3485935607901025,-2.6152322032359856,-2.614218678229161,-1.537039790760026,-2.188923664045873,-1.8665766221120599,-1.6061912697991516,-0.2589036686249681,-0.5575689182942924,1.0306043286819333,0.1919256783606442,0.9027556681969696,0.14575100290595328,0.9345789531788089,-0.9658970774231138,-0.24148776268184732,4.749970552170481,4.213188570487889,4.655820372942856,5.352545795363412,4.810447254024448,-1.3721517116800328,-2.3378748595412038,-7.02851141085614,-4.102494706719078,-5.999942474574761
2.052052052052052,2.052052052052052,2.052052052052052,2.052052052052052,2.052052052052052,-1.4857147613182458,-1.474047022184497,-2.5817046393294656,-2.0408881370566014,-2.3464234878542243,-2.6062715990473952,-2.612888320688241,-1.5280056136234292,-2.1988123185077972,-1.86930383181708,-1.558597622302793,-0.21672616340999945,-0.5113057188872339,1.0843702041392593,0.2401529120957539,0.8884843372644485,0.12226491016647532,0.8638975765518213,-1.006488033188455,-0.30144935458154504,4.758346759676442,4.213813886832012,4.589985441475072,5.390168273967795,4.827126539217771,-1.4781561317785759,-2.3532843845674645,-7.090995263005944,-4.005305525457224,-5.97785793295494
2.062062062062062,2.062062062062062,2.062062062062062,2.062062062062062,2.062062062062062,-1.5010669872909914,-1.475984035690987,-2.5866123740633338,-2.029749460831611,-2.3437672147876087,-2.5974598937548867,-2.6117946179562717,-1.5196830019258776,-2.2090987135603033,-1.8726332376861023,-1.5109290724082318,-0.17454303024995288,-0.4656773178643611,1.1385156054380452,0.2885648483149539,0.8731629528460472,0.09863820241411217,0.7926170860515629,-1.0460833742290643,-0.3611645981764407,4.764987478016195,4.214318947854069,4.529052227575733,5.428290360401569,4.847324240720983,-1.5818999079620966,-2.3659635870460107,-7.148240644607142,-3.9035871550162895,-5.950714720499832
2.0720720720720722,2.0720720720720722,2.0720720720720722,2.0720720720720722,2.0720720720720722,-1.5159406873385786,-1.4774975400033528,-2.591065413302079,-2.0180711989498303,-2.340622785168255,-2.5888074150989757,-2.6109387237704453,-1.5120780482467584,-2.2197722036211722,-1.8765620100468836,-1.4632024775977641,-0.1323554137032113,-0.4206340026194515,1.1930446858289805,0.3371964404385163,0.8568146694373796,0.07489827178717581,0.7207896557388657,-1.084637926181774,-0.42058278241937946,4.769995449887915,4.2147138909664,4.4731444029356595,5.466739736232981,4.870982131747164,-1.6832801527202648,-2.375901281398907,-7.200298232287658,-3.7973743006499276,-5.918497439018811
2.0820820820820822,2.0820820820820822,2.0820820820820822,2.0820820820820822,2.0820820820820822,-1.5303355145998165,-1.4785877151615465,-2.5950691930085563,-2.0058500942251736,-2.3369879131160767,-2.580324245662648,-2.610321506744592,-1.5051962940088315,-2.230821687068884,-1.881086785331651,-1.4154336680060715,-0.09016437377414913,-0.3761248773651487,1.2479598444016684,0.38608200810969184,0.8394636504892851,0.05107261119491484,0.6484669712910492,-1.1221068837515853,-0.4796530353940345,4.7734730455152174,4.215005456755341,4.42237467881743,5.505747254922845,4.89803182360772,-1.78219814684536,-2.3830885173505347,-7.247214759331563,-3.6870246806543037,-5.881189429026858
2.0920920920920922,2.0920920920920922,2.0920920920920922,2.0920920920920922,2.0920920920920922,-1.5442512814379787,-1.4792547671934915,-2.598628653921738,-1.993082039926243,-2.332859990115145,-2.572020213718617,-2.6099435499135475,-1.4990427342197077,-2.242236379627145,-1.8862036651750962,-1.3676374516615237,-0.04797092007447579,-0.3320979730134969,1.303269856097706,0.435255135605838,0.8211350268578929,0.027188791960338306,0.5757002711676632,-1.158452234102781,-0.5383243125300272,4.77552196316239,4.215196960972303,4.376844774580356,5.546112850553193,4.928394796999079,-1.8785593006275363,-2.3875185780586428,-7.289032692398344,-3.573281519574401,-5.838772950340626
2.1021021021021022,2.1021021021021022,2.1021021021021022,2.1021021021021022,2.1021021021021022,-1.5576879478963628,-1.479498927432881,-2.6017482301893144,-1.9797610536571661,-2.3282360929075128,-2.563904884542018,-2.6098051505284747,-1.4936218218500859,-2.2540066926303184,-1.8919082154488258,-1.3198276226975152,-0.005776046227156086,-0.28850035735353,1.3589931347030335,0.4847485706121759,0.801854855681927,0.0032744414640111003,0.502540390862654,-1.1936440513106323,-0.5965453867522051,4.77624293545724,4.215288274093179,4.3366453893237065,5.587132462358696,4.961982443440615,-1.972273107678781,-2.389186981817602,-7.325789938460613,-3.4556601194129897,-5.791229387699893
2.1121121121121122,2.1121121121121122,2.1121121121121122,2.1121121121121122,2.1121121121121122,-1.570645610282661,-1.4793204521978867,-2.6044318391969714,-1.965882827318593,-2.3231129924513017,-2.5559875521801367,-2.6099063201021298,-1.4889374718157513,-2.2661210711817352,-1.898195465252185,-1.2720169724731905,0.03641923556302527,-0.24527824549950886,1.4151243598486307,0.5345941234625069,0.7816500797572167,-0.02064277924722128,0.42903780993722057,-1.2276346188758138,-0.6542648408123074,4.775735442009719,4.215275808481272,4.301856175732896,5.627472478676225,4.998696117434889,-2.063253092154156,-2.3880914873791603,-7.357519582579261,-3.3332602963378406,-5.7385394809184795
2.1221221221221223,2.1221221221221223,2.1221221221221223,2.1221221221221223,2.1221221221221223,-1.5831244899097316,-1.4787196228310457,-2.606682872596286,-1.9514432112350404,-2.317487163934498,-2.5482772316700655,-2.6102467847033948,-1.4849930645336946,-2.2785673993377227,-1.9050599058819218,-1.2242173035381614,0.07861385984854503,-0.2023771105921107,1.4716552463882433,0.5848225669572187,0.7605484874706326,-0.04453519792295906,0.35524270152172793,-1.2603759891752537,-0.7114310620458684,4.774097428779697,4.215152513184619,4.272545715306386,5.666891896032993,5.03842719997866,-2.1514167501454864,-2.384232102909936,-7.384249657075264,-3.2061087003936706,-5.680683578989623
2.1321321321321323,2.1321321321321323,2.1321321321321323,2.1321321321321323,2.1321321321321323,-1.595124922019477,-1.4776967460997628,-2.6085041885328133,-1.9364381283838195,-2.3113547978346425,-2.540782651694623,-2.6108259855007905,-1.4817914490260662,-2.29133309995325,-1.9124954898056046,-1.176439446371495,0.12080667326441902,-0.1597417947426243,1.5285756490585005,0.6354635368754931,0.7385786733478975,-0.06837515367985261,0.28120498396974786,-1.2918209792440554,-0.7679922397910786,4.771425034612896,4.214907876392793,4.248771494238488,5.705202555734729,5.081057174104249,-2.236685486026616,-2.3776110985778405,-7.406002942598908,-3.0742850017512993,-5.6176419174876955
2.1421421421421423,2.1421421421421423,2.1421421421421423,2.1421421421421423,2.1421421421421423,-1.606647344915619,-1.476252154956045,-2.60989810507559,-1.920863594292424,-2.3047118120132217,-2.533512247666388,-2.611643079555021,-1.479334945549129,-2.3044051406213253,-1.9204956296661368,-1.1286932788211865,0.16299639991646878,-0.11731662021696583,1.5858735157723218,0.6865454333056521,0.7157699992618916,-0.0921350197163092,0.20697437434257063,-1.321923236457562,-0.8238963656992756,4.767812325332777,4.214527935573614,4.230579879334053,5.742211862482634,5.1264577131779525,-2.3189845445293713,-2.368233022733143,-7.422796801540566,-2.9378755659940197,-5.549394918523525
2.1521521521521523,2.1521521521521523,2.1521521521521523,2.1521521521521523,2.1521521521521523,-1.6176922893302574,-1.4743862096532654,-2.610866394849066,-1.9047157374085542,-2.2975538648321923,-2.5264741552292658,-2.612696940860971,-1.4776253477278474,-2.317770040290492,-1.929053197346993,-1.0809877481666346,0.20518160690953638,-0.0750455008620627,1.6435348455045993,0.7380953229251017,0.6921525563403026,-0.11578722620704265,0.1326004433983652,-1.3506373068915833,-0.8790912371589168,4.763351035743348,4.213995295305491,4.218006093435473,5.77772325261796,5.1744907827262665,-2.398242939326309,-2.3561047216235407,-7.434643044171957,-2.796973718414293,-5.475923512428466
2.1621621621621623,2.1621621621621623,2.1621621621621623,2.1621621621621623,2.1621621621621623,-1.6282603680480974,-1.4720992992169424,-2.6114102808682844,-1.8879908199015403,-2.2898763692785593,-2.519676204166693,-2.613986161639917,-1.476663924180255,-2.3314138765923804,-1.9381605231300227,-1.0333308957232217,0.24736067009275486,-0.03287205378182126,1.7015436509598687,0.7901388423692409,0.6677571276037072,-0.13930428341247617,0.058132671756545524,-1.377918706295686,-0.9335244640461918,4.758130319869323,4.213289152815053,4.211074189950534,5.811536681146947,5.22500875659658,-2.4743933788900208,-2.3412353625555884,-7.4415478278541585,-2.651680000874606,-5.3972094802548725
2.1721721721721723,2.1721721721721723,2.1721721721721723,2.1721721721721723,2.1721721721721723,-1.638352265811295,-1.4693918432656905,-2.61153043357801,-1.870685258851828,-2.2816745080814056,-2.5131259127053296,-2.615509053883059,-1.4764514196193017,-2.345322293910683,-1.9478093949797748,-0.9857298839049864,0.2895317400990269,0.009260288726536562,1.759881926208242,0.8427001028369451,0.6426151513575193,-0.16265880503698435,-0.01637949309521151,-1.4037239935957797,-0.9871434790058612,4.75223650973188,4.212385331224178,4.209797026179031,5.84344912716017,5.2778545482904065,-2.547372190389936,-2.3236364603885837,-7.443511589594961,-2.5021024193569588,-5.313235816094121
2.1821821821821823,2.1821821821821823,2.1821821821821823,2.1821821821821823,2.1821821821821823,-1.647968729526835,-1.4662642941777104,-2.611226969096431,-1.8527956477830707,-2.2729432498041113,-2.5068304822029166,-2.6172636511478053,-1.4769880554234236,-2.3594805122221523,-1.9579910579902875,-0.9381910256585194,0.33169270875590157,0.05140816696250366,1.8185296194715839,0.8958015960887686,0.6167586853536585,-0.18582353186870407,-0.0908865792863966,-1.4280108468233528,-1.0398955514554835,4.7457528829314555,4.211256320504205,4.214176235248431,5.8732551171740255,5.332861758333486,-2.6171192423759635,-2.3033219072206865,-7.440529012186796,-2.3483566803081715,-5.223987108127439
2.1921921921921923,2.1921921921921923,2.1921921921921923,2.1921921921921923,2.1921921921921923,-1.6571105587973645,-1.462717139597374,-2.6104994486639783,-1.834318778489304,-2.2636773658928178,-2.5007967922088925,-2.6192477106085397,-1.4782735296706981,-2.3738733367392433,-1.9686962140321584,-0.8907198161786309,0.3738411759449569,0.09362818132410272,1.8774646112367508,0.9494641020027806,0.590220371730373,-0.20877135573209316,-0.16533903287873092,-1.450738141349697,-1.091727805494899,4.738759439284372,4.209871326129196,4.224202196582655,5.900747265831086,5.389854838564148,-2.6835778669826205,-2.2803080051015083,-7.432589024105088,-2.1905664138792815,-5.129449937235179
2.2022022022022023,2.2022022022022023,2.2022022022022023,2.2022022022022023,2.2022022022022023,-1.6657785967953629,-1.4587509052756507,-2.609346879297801,-1.8152516631076352,-2.2538714486603904,-2.495031395886327,-2.621458715363923,-1.4803070166350043,-2.3884851683828736,-1.9799150216394423,-0.8433209668139875,0.4159744169867162,0.13597677950670092,1.9366626978666004,1.0037065978618245,0.5630334027313838,-0.23147534378264817,-0.23968716034956147,-1.4718660302843996,-1.1425872418906222,4.731332686737474,4.2081963254121035,4.239854004941839,5.925716833300029,5.448649274233198,-2.7466947823706853,-2.2546135015794935,-7.419674833293666,-2.028863382154867,-5.029613291902223
2.2122122122122123,2.2122122122122123,2.2122122122122123,2.2122122122122123,2.2122122122122123,-1.6739737214995138,-1.454366158237353,-2.607767715652374,-1.7955915563848537,-2.2435199301832682,-2.4895405157838,-2.623893877003017,-1.4830871657462343,-2.403300015112433,-1.9916370961775298,-0.7959984410687717,0.45808935062788186,0.17851014338500037,1.996097580872387,1.0585461695549967,0.5352314871984274,-0.25390876317112204,-0.31388107158330875,-1.4913560268783228,-1.1924207642917402,4.723545436764013,4.206194131499885,4.261099438187068,5.9479542986156275,5.509051784812485,-2.8064200161033632,-2.2262596278672717,-7.401763994913443,-1.863387670474964,-4.924468998068228
2.2222222222222223,2.2222222222222223,2.2222222222222223,2.2222222222222223,2.2222222222222223,-1.6816968373110766,-1.449563510267373,-2.6057598630866923,-1.775335978084436,-2.2326171020866417,-2.4843300399459656,-2.6265501384327945,-1.4866121000201842,-2.4183015041385927,-2.003851510334597,-0.7487554926044977,0.5001825077074347,0.22128407556650206,2.0557408620030495,1.1139979248850975,0.5068488178244096,-0.27604510610231325,-0.3878706237111919,-1.5091710887523666,-1.241175209819916,4.715466609423878,4.203824464996323,4.287894924038744,5.9672499480946755,5.570860544405768,-2.862706830131444,-2.195270139384453,-7.378828513076453,-1.6942878599666784,-4.814012162483735
2.2322322322322323,2.2322322322322323,2.2322322322322323,2.2322322322322323,2.2322322322322323,-1.688948867067019,-1.4443436217073218,-2.603320681938426,-1.7544827354785086,-2.2211571361913647,-2.4794055183517343,-2.629424176969813,-1.490879413967357,-2.433472895042772,-2.016546794980512,-0.7015947051443698,0.5422500005777582,0.2643538856079982,2.1155620442977057,1.1700749091827398,0.47792003914774783,-0.2978581153109509,-0.46160536613939385,-1.5252757037545328,-1.2887973841612843,4.707161048254726,4.201590686641179,4.320185506211825,5.983394477857345,5.633865422642373,-2.9155116480375227,-2.1619647776358466,-7.3508349765326635,-1.5217211794260521,-4.698241628043277
2.2422422422422423,2.2422422422422423,2.2422422422422423,2.2422422422422423,2.2422422422422423,-1.6957307444656213,-1.438706835012667,-2.6004469930053373,-1.7330299458675196,-2.209134105993906,-2.4747721596692633,-2.6325126102049037,-1.4958861709934679,-2.448797093825134,-2.029710940438196,-0.6545180341809796,0.5842984373699207,0.3077742758910631,2.1755285392374306,1.2267880234364963,0.4484802162620969,-0.319327684233161,-0.5350344871052392,-1.5396359772293648,-1.3352341012722337,4.6986893451447,4.200172671265182,4.357904810425261,5.996179609372334,5.69784824691429,-2.964793985162199,-2.1267444583131407,-7.31774472822206,-1.3458536347229852,-4.577160439479329
2.2522522522522523,2.2522522522522523,2.2522522522522523,2.2522522522522523,2.2522522522522523,-1.7020434069192012,-1.432652834049605,-2.5971350842341168,-1.7109760590686387,-2.196542008948455,-2.4704348283172495,-2.635812181679422,-1.5016289003080114,-2.4642566679008806,-2.0433313982133896,-0.6075268503867182,0.6263375415440281,0.3515992271580534,2.2356056801209756,1.2841459451569999,0.41856480420956566,-0.3404355819438466,-0.6081067620997954,-1.5522197204657036,-1.3804322277945043,4.690107675322796,4.198969128058032,4.400975010895172,6.005398716831223,5.7625830867887515,-3.0105163822067667,-2.0893118730165803,-7.279514068546,-1.1668601139439119,-4.4507763177155795
2.2622622622622623,2.2622622622622623,2.2622622622622623,2.2622622622622623,2.2622622622622623,-1.7078877888475503,-1.426181482220736,-2.5933807186165945,-1.6883198798122636,-2.183374789518046,-2.466398041822411,-2.6393193023525336,-1.5081035933607736,-2.479833862062276,-2.0573950832295256,-0.5606219846249678,0.6683618833770885,0.3958818837167922,2.2957567417765943,1.342155052201036,0.38820961801971915,-0.3611557497590185,-0.6807705044935474,-1.5629965400710848,-1.4243387322575307,4.681517262489773,4.197203049717775,4.449306798031756,6.010847465045231,5.827836561389489,-3.052675655161444,-2.0492920731354154,-7.236094492152148,-0.984924466539141,-4.319102141091619
2.2722722722722724,2.2722722722722724,2.2722722722722724,2.2722722722722724,2.2722722722722724,-1.7132650228593693,-1.4192926923905158,-2.5891791432930513,-1.6650605899844986,-2.169626362959237,-2.4626658241520887,-2.643030127207573,-1.5153056998296615,-2.4955106154213156,-2.0718883766149836,-0.5138027810676036,0.7103656306274669,0.44067443832986036,2.3559429667084677,1.400819349789422,0.35745017647860583,-0.38146245027488596,-0.752973518699438,-1.5719379280040247,-1.4669007391276696,4.673969238823993,4.1948368784720245,4.5027993481672155,6.012324456441107,5.893368170492536,-3.091890491485387,-2.006720583461881,-7.187432957964269,-0.8002395548009957,-4.1821564315881545
2.2822822822822824,2.2822822822822824,2.2822822822822824,2.2822822822822824,2.2822822822822824,-1.718179747106542,-1.4119864295730862,-2.5845250998620015,-1.6411977706520562,-2.1552906398024896,-2.459239385792465,-2.646940558966417,-1.5232301231866805,-2.511268579345252,-2.0867971290903613,-0.4670490268907538,0.7523426016648167,0.48602801681323293,2.416123597761401,1.460140400959645,0.3263099084804722,-0.40133033601451157,-0.8246630562045437,-1.5790173519790125,-1.508065587744781,4.667961983537381,4.1918344460095724,4.56134029624716,6.009631885618006,5.958930650027213,-3.1284737583095197,-1.961637633102523,-7.133472192122618,-0.61300727607194,-4.039963844101962
2.2922922922922924,2.2922922922922924,2.2922922922922924,2.2922922922922924,2.2922922922922924,-1.7226333628101453,-1.4042627155970226,-2.5794128358954005,-1.6167314238047892,-2.1403615509879645,-2.456121800182843,-2.651046251121258,-1.53187121587229,-2.5270891363943098,-2.1021066650035616,-0.4203500887044929,0.7942862401571882,0.5319925623788525,2.476255917371491,1.5201172607008777,0.29481806920514203,-0.42073447496162314,-0.8957857747979888,-1.584210345943403,-1.547780896166748,4.662682746828057,4.188157116210284,4.6248057125193895,6.002576199814072,6.024270352606209,-3.1618997011937076,-1.9140860099819683,-7.074151023432485,-0.42343855416174847,-3.892555656741351
2.3023023023023024,2.3023023023023024,2.3023023023023024,2.3023023023023024,2.3023023023023024,-1.7266256081467253,-1.396121634024706,-2.573836117657719,-1.5916619937499248,-2.124833073613938,-2.4533169402447683,-2.655342611228951,-1.5412227741117248,-2.542953420267861,-2.1178017870604284,-0.3737020249522542,0.8361895909783358,0.578616719766574,2.5362952934533745,1.5807464140248344,0.2630086131612789,-0.4396503762543908,-0.9662877013183072,-1.587494600310579,-1.585994629921785,4.657820945007806,4.183763910142019,4.693060084349863,5.9909687635168325,6.0891276536342644,-3.1919215688524307,-1.864111077093554,-7.00940475084461,-0.23175329854429094,-3.739970260039584
2.3123123123123124,2.3123123123123124,2.3123123123123124,2.3123123123123124,2.3123123123123124,-1.7301562151725625,-1.3875633353157826,-2.5677882440266977,-1.56599038809115,-2.1086992572525243,-2.450828323465304,-2.6598248044725317,-1.5512780324101438,-2.5588423367621007,-2.133866781798398,-0.32710042013576807,0.8780452773972686,0.6259477192226935,2.5961952319564126,1.6420217182310932,0.23091573549438268,-0.4580540160445772,-1.0361141982383213,-1.5888500516199653,-1.62265517564702,4.653421560242242,4.178611637166398,4.765956304389178,5.974626525343027,6.153654477133671,-3.2185164771752,-1.8117607891242251,-6.939165542417548,-0.038180330006881036,-3.5825883880978466
2.3223223223223224,2.3223223223223224,2.3223223223223224,2.3223223223223224,2.3223223223223224,-1.733224904516729,-1.378588042223488,-2.5612620616128465,-1.5397179982248996,-2.0919533288051015,-2.448659108647624,-2.664487757494564,-1.5620296577666863,-2.57473658573888,-2.1502863228187206,-0.2805404321546117,0.9198454796102957,0.674031260394986,2.6559074361028845,1.7039426998533362,0.1985738488534671,-0.475921863524145,-1.1052099343997395,-1.5882589712816877,-1.657718121174995,4.649524796697298,4.172655031968439,4.84333566639998,5.9533726852038455,6.218777600636287,-3.2416638233493824,-1.7570857091151915,-6.863362865131435,0.157042728465413,-3.421330169028934
2.3323323323323324,2.3323323323323324,2.3323323323323324,2.3323323323323324,2.3323323323323324,-1.7358313805793157,-1.3691960554119693,-2.554249981073883,-1.5128467192856299,-2.074586261071582,-2.446812092947905,-2.6693261625069917,-1.5734697436506582,-2.5906166841018194,-2.1670468027647747,-0.23401684062230868,0.961581914673914,0.7229113962276982,2.7153818723008336,1.7665217702958835,0.16601756085275343,-0.49323090711795436,-1.1735188602029145,-1.585706053052089,-1.6911502741260778,4.646165987928484,4.165846897313244,4.92502787013575,5.927037359669072,6.2836289016545805,-3.2613452296329095,-1.7001390248077897,-6.781923944837018,0.35366959666492903,-3.255591555840752
2.3423423423423424,2.3423423423423424,2.3423423423423424,2.3423423423423424,2.3423423423423424,-1.7379753272462248,-1.35938775928206,-2.5467439946193133,-1.4853789694714732,-2.056591491322126,-2.4452897091926302,-2.674334481682144,-1.5855898037861063,-2.6064629897721288,-2.1841317354549457,-0.18752409605994738,1.0032458178948451,0.7726304169542602,2.774566842702866,1.8297410762628374,0.13328165206401948,-0.5099586808376143,-1.2409841875496297,-1.5811784988759834,-1.722895129299935,4.643375514177246,4.158138252320718,5.010851036737833,5.895458243346468,6.346457242506048,-3.2775444937367233,-1.6409765643130285,-6.6947742555396275,0.5514455189593548,-3.084178399736558
2.3523523523523524,2.3523523523523524,2.3523523523523524,2.3523523523523524,2.3523523523523524,-1.7396564041307603,-1.3491636279923425,-2.5387356946991995,-1.4573177086815088,-2.037962834861812,-2.4440940234710347,-2.6795069518294854,-1.598380765793987,-2.6222557266527757,-2.2015239003294984,-0.14105636986800948,1.0448279257313857,0.8232287343005276,2.833409064359822,1.8935779713470557,0.10040105447163786,-0.5260832907878848,-1.3075483748283323,-1.5746661027225726,-1.7528955874341168,4.641178729601229,4.149478486036244,5.100611736185336,5.8584812639971915,6.406885963072924,-3.2902475461567797,-1.5796568107341606,-6.60183803712286,0.7501074837356327,-2.9071239566011684
2.3623623623623624,2.3623623623623624,2.3623623623623624,2.3623623623623624,2.3623623623623624,-1.7408742433511417,-1.3385242316616892,-2.530216293869872,-1.4286664563959315,-2.0186943084670967,-2.443226732998104,-2.68483758936262,-1.6118329647439935,-2.6379750105656976,-2.219205553562479,-0.09460760497683973,1.086318460257933,0.8747447660270397,2.891853754895002,1.9580070615095424,0.06741083031913903,-0.5415834418132731,-1.373153117221759,-1.5661613320344294,-1.7810958091117701,4.639595899464059,4.139815516061979,5.194105028392428,5.815961229024509,6.4646389301692295,-3.299442414754913,-1.5162409153639729,-6.50303884052218,0.9493844811629373,-2.7245594943964733
2.3723723723723724,2.3723723723723724,2.3723723723723724,2.3723723723723724,2.3723723723723724,-1.7416284468518923,-1.3274702427388667,-2.5211766458279006,-1.3994293087307068,-1.9987801592818464,-2.4426891642442485,-2.6903201955608953,-1.6259361366708032,-2.653600876142736,-2.2371584375857774,-0.04817156707593628,1.127707115242136,0.9272148209550306,2.9498447246005526,2.0230001721512445,0.03434615127334133,-0.5564384642686451,-1.4377393426065543,-1.5556594064029943,-1.8074413230576698,4.63864214731026,4.12909595199914,5.29111451960118,5.767762460893778,6.519437101658127,-3.305119196846834,-1.4507927090721715,-6.398300099258577,1.148997799788134,-2.5366272725075447
2.3823823823823824,2.3823823823823824,2.3823823823823824,2.3823823823823824,2.3823823823823824,-1.7419185842759248,-1.3160024425241974,-2.5116072676020393,-1.3696109545988473,-1.9782148940505886,-2.442482271328527,-2.695948362129799,-1.640679412112134,-2.669113304646851,-2.2553637917099802,-0.0017418963219797182,1.1689830438815394,0.9806729846376738,3.007324474832815,2.0885263228039994,0.001242277829712947,-0.5706283408937971,-1.5012472133030117,-1.543158373079712,-1.8318791378907,4.638327412151902,4.1172652634372255,5.3914124357613105,5.713759418971904,6.570999300264248,-3.3072700390134986,-1.3833787114936698,-6.287545726136301,1.3486613623097696,-2.3434808752174234
2.3923923923923924,2.3923923923923924,2.3923923923923924,2.3923923923923924,2.3923923923923924,-1.7417441913929772,-1.3041217278276802,-2.501498362891072,-1.339216690911242,-1.956993308622594,-2.442606634673054,-2.7017154770641088,-1.6560513097284413,-2.684492252695981,-2.273802363884424,0.04468784057475241,1.2101348482438823,1.035151005855157,3.0642343025579484,2.154551709694072,-0.03186546111932129,-0.5841337337680178,-1.5636161339205943,-1.5286591789293251,-1.8543578570960566,4.638656415695228,4.1042679522112095,5.4947597146234415,5.653837305214381,6.619043012159324,-3.305889124809499,-1.3140681376259842,-6.17070073380377,1.5480821007028283,-2.1452855200883363
2.4024024024024024,2.4024024024024024,2.4024024024024024,2.4024024024024024,2.4024024024024024,-1.7411047690889094,-1.2918291177474366,-2.490839846533586,-1.3082524367510473,-1.9351105176574477,-2.443062459917031,-2.7076147308174923,-1.6720397300664063,-2.699717681857669,-2.2924544236367113,0.09112409798623303,1.2511505704523345,1.0906781841296347,3.120514410873143,2.2210396964208026,-0.06494168863293966,-0.5969360113167397,-1.6247847655313155,-1.5121657384310068,-1.8748277969515277,4.639628639637821,4.09004772863139,5.600906118298077,5.5878926510773965,6.6632852091426,-3.3009726704989646,-1.242932901442181,-6.047691877763185,1.7469603706823023,-1.9422183383733937
2.4124124124124124,2.4124124124124124,2.4124124124124124,2.4124124124124124,2.4124124124124124,-1.7399997829191851,-1.2791257605517918,-2.479621370093578,-1.2767247464569995,-1.9125619844599153,-2.443849577089635,-2.7136391227819514,-1.688631949530521,-2.7147695890782906,-2.311299776229546,0.1375732988257598,1.29201768565392,1.147281258473737,3.1761040253022403,2.28795081298021,-0.09795100006824947,-0.6090172753384319,-1.6846910463883256,-1.4936849973340838,-1.893241107113542,4.641238313069634,4.074547691375393,5.70959036804657,5.515833882994372,6.703443193062753,-3.29251892890589,-1.170047616127004,-5.918448320298438,1.9449904053055747,-1.7344686246169374
2.4224224224224224,2.4224224224224224,2.4224224224224224,2.4224224224224224,2.4224224224224224,-1.7384286632287236,-1.2660129406478164,-2.467832348543534,-1.2446408215526323,-1.8893435508691327,-2.4449674400418493,-2.7197814680801597,-1.7058146146290651,-2.7296280379064086,-2.3303177780700244,0.184041781931571,1.332723096806196,1.2049842976040404,3.230941515637795,2.355242763348986,-0.13085798350593042,-0.620360388015979,-1.743272219391144,-1.4732269915780423,-1.9095518935404552,4.643474410014243,4.057710510715637,5.820540303076186,5.437581863728809,6.739235460950425,-3.28052820142179,-1.0954895905458422,-5.782902313675947,2.141860807318963,-1.5222380526490724
2.4324324324324325,2.4324324324324325,2.4324324324324325,2.4324324324324325,2.4324324324324325,-1.7363908058391087,-1.2524920856186443,-2.4554619880242052,-1.212008521460315,-1.8654514671244513,-2.446415126138124,-2.7260344046733267,-1.7235737365625579,-2.7442731904654796,-2.349487353403553,0.23053574947669558,1.3732531313138927,1.2638085918686557,3.284964523074589,2.4228704418280667,-0.16362724033695397,-0.6309489988728831,-1.800464866481938,-1.450804901091462,-1.9237163434028126,4.646320657149756,4.039478614737973,5.93347306510325,5.353070406900059,6.7703825891476725,-3.265002858169371,-1.0193388215601438,-5.640989900849121,2.3372550796535876,-1.305740855243684
2.4424424424424425,2.4424424424424425,2.4424424424424425,2.4424424424424425,2.4424424424424425,-1.733885573302989,-1.2385647733114529,-2.442499314657672,-1.1788363729412366,-1.8408824216277488,-2.448191336209604,-2.732390400786818,-1.7418946862244005,-2.758685340126842,-2.3687870123212758,0.27706121450714166,1.413593539543693,1.323772547155657,3.338110092352511,2.490785958326917,-0.19622340609190378,-0.6407675716307967,-1.856204950138874,-1.426435098091484,-1.9356928516033918,4.649755551751996,4.0197943781914915,6.048095310430433,5.262246761978901,6.796608134535674,-3.2459473662765497,-0.941677981809498,-5.492651631775814,2.5308521932727217,-1.0852039647872687
2.4524524524524525,2.4524524524524525,2.4524524524524525,2.4524524524524525,2.4524524524524525,-1.7309122967242963,-1.2242327389575545,-2.4289332043875485,-1.1451335782049834,-1.8156335705195685,-2.4502943947714977,-2.738841762655244,-1.7607621896848067,-2.772844944829669,-2.388194870106366,0.3236239487109697,1.4537294952416504,1.3848915810664622,3.390314808599692,2.5589386727497017,-0.22861117159374172,-0.6498014109211213,-1.9104278621130855,-1.4001371895144306,-1.945442148503659,4.65375238990511,3.9986003135918224,6.164103451255329,5.165072067062255,6.817639550775013,-3.223368326170581,-0.8625924025877723,-5.337833293335308,2.722327191365352,-0.8608671123991343
2.4624624624624625,2.4624624624624625,2.4624624624624625,2.4624624624624625,2.4624624624624625,-1.7274702781417584,-1.20949788230566,-2.414752413817242,-1.1109100216351668,-1.7897025669842228,-2.4527222505079607,-2.745380642588223,-1.7801603242303214,-2.786732660990385,-2.4076886679407044,0.37022943052125795,1.4936455978738596,1.4471780216552632,3.4415149385399433,2.627275238622713,-0.26075530451373724,-0.658036688799721,-1.9630684795349762,-1.3719340532193047,-1.9529274284281994,4.65827930502758,3.975839264183662,6.281183927881315,5.061521766762354,6.833209117286671,-3.1972745157578117,-0.7821700514507128,-5.1764866507009515,2.9113518286732756,-0.6329828830545523
2.4724724724724725,2.4724724724724725,2.4724724724724725,2.4724724724724725,2.4724724724724725,-1.7235587934719516,-1.1943622747490283,-2.399945612014097,-1.0761762750806843,-1.7630875901969192,-2.45547247702871,-2.7519990473574527,-1.8000725150321812,-2.800329377939935,-2.4272457949893784,0.4168827936564668,1.5333258769069888,1.5106410090520739,3.4916465757020414,2.695739656078764,-0.2926206714087129,-0.6654604710102247,-2.014061228493485,-1.3418518676190696,-1.958114478494741,4.663299316762963,3.9514545983514324,6.399205370919745,4.951585992590481,6.843054878516654,-3.167676942310049,-0.7005015042041407,-5.0087969672360515,3.0975952445283497,-0.40181672438852445
2.4824824824824825,2.4824824824824825,2.4824824824824825,2.4824824824824825,2.4824824824824825,-1.7191770960069863,-1.1788281664268871,-2.384501204264171,-1.0409436016656195,-1.7357873738240952,-2.45854227390236,-2.758688846905106,-1.8204818062432588,-2.813616252823296,-2.44684331187611,0.4635887762021981,1.5727537980410555,1.575290241293296,3.5406457892424554,2.764273334288712,-0.3241722603157402,-0.6720607429379422,-2.0633446950952576,-1.3099201344099285,-1.9609718072948363,4.668770390285921,3.9253904050495123,6.519009508793175,4.835269903270557,6.846921590842442,-3.1345889018347624,-0.6176799109351663,-4.83602899015942,3.2807246679689612,-0.16764690699984897
2.4924924924924925,2.4924924924924925,2.4924924924924925,2.4924924924924925,2.4924924924924925,-1.7143244204606876,-1.162897993280247,-2.3684061119631674,-1.0052239580744917,-1.7078012339865176,-2.4619284679722373,-2.765441783372916,-1.8413724470664565,-2.826574745891757,-2.466457975558093,0.5103516703388676,1.6119122714024745,1.6411517099288142,3.588448775967718,2.832815163402937,-0.3553752039779774,-0.6778264351931108,-2.1108786256938736,-1.2761716940861576,-1.9614707729291725,4.6746455060744445,3.8975916898078538,6.63995776314276,4.712593982493416,6.844561674302298,-3.098026045662415,-0.533800955764022,-4.657587360259413,3.4604061530962085,0.06923556576516887
2.5025025025025025,2.5025025025025025,2.5025025025025025,2.5025025025025025,2.5025025025025025,-1.7089999875559492,-1.146574384041983,-2.351648023547585,-0.9690299952736044,-1.6791290965932884,-2.465627514961205,-2.772249480450623,-1.862726918618168,-2.839186656114747,-2.4860662656039176,0.5571752728203051,1.6507836617008724,1.7082223286435014,3.6349920151181996,2.901301596036506,-0.38619480377244514,-0.6827474487590437,-2.156589687292643,-1.2406427339475419,-1.9595857098821203,4.680872740197536,3.868004570852264,6.760149345893652,4.583594291710938,6.835736166152145,-3.058006453940866,-0.4489628100118992,-4.471517473586175,3.636305342626713,0.3085271003949259
2.5125125125125125,2.5125125125125125,2.5125125125125125,2.5125125125125125,2.5125125125125125,-1.70320300914472,-1.1298601671408806,-2.3342149347917243,-0.9323750576335259,-1.6497715239537682,-2.4696355013726965,-2.7791034530417145,-1.8845266350453276,-2.85143415703447,-2.5056444118731735,0.6040628363087882,1.689349800348466,1.7764900351719302,3.6802124254514204,2.969666738300878,-0.41659655440722393,-0.6868146796377935,-2.2003984950349382,-1.203372788327865,-1.9552940542025474,4.687395355165993,3.836576474862852,6.878944655195852,4.448322675673666,6.820215673088597,-3.0145507156845497,-0.3632660784986044,-4.277543581054957,3.808088257398566,0.5499117098140971
2.5225225225225225,2.5225225225225225,2.5225225225225225,2.5225225225225225,2.5225225225225225,-1.6969326938508922,-1.1127583774991905,-2.316094952918747,-0.8952731804223417,-1.6197297405735815,-2.473948146695875,-2.785995117243634,-1.9067522568661894,-2.8632998327832286,-2.525168423591076,0.6510170216724771,1.7275919995359643,1.8459389383571319,3.7240475241406954,3.037842450352594,-0.4465461694518155,-0.6900200429231799,-2.2422261954218716,-1.1644047307964194,-1.9485764664423986,4.69415190139015,3.8032563318786146,6.995956451726542,4.306846918540259,6.797781318818636,-2.9676820149836693,-0.27681373870493786,-4.075725633154548,3.9754221093920066,0.7930612654510725
2.5325325325325325,2.5325325325325325,2.5325325325325325,2.5325325325325325,2.5325325325325325,-1.6901882532251227,-1.0952722632031509,-2.2972763358162194,-0.8577390856441663,-1.5890056580403031,-2.478560805923431,-2.792915800638796,-1.929383693540195,-2.87476671418018,-2.5446141198059684,0.698039851351634,1.7654910682539435,1.9165492233946837,3.766435586983758,3.105758456395345,-0.47600960776025036,-0.692356496228483,-2.281994603806801,-1.1237847581098068,-1.9394169517911144,4.7010763292828415,3.7679947688435647,7.110788462584708,4.159250848520799,6.76822568350488,-2.9174262229374968,-0.18971107255779174,-3.8661377164823136,4.137976135639377,1.0376358059934745
2.5425425425425425,2.5425425425425425,2.5425425425425425,2.5425425425425425,2.5425425425425425,-1.682968908399425,-1.0774052920258876,-2.2777475322065808,-0.8197881762025396,-1.557601898904219,-2.483468472391153,-2.7998567528919422,-1.9524001074387471,-2.885818314821381,-2.563957161211936,0.7451326639003617,1.8030273302435433,1.9882970657362051,3.807315809396367,3.1733424640363754,-0.5049531008419555,-0.6938180623938063,-2.319626349906002,-1.081562365718554,-1.9278029768329197,4.7080981120393375,3.7307443012740578,7.22303627271512,4.00563438917024,6.731353731479629,-2.863811994835835,-0.10206559061934684,-3.648868845948968,4.295422450219107,1.2832839038172779
2.5525525525525525,2.5525525525525525,2.5525525525525525,2.5525525525525525,2.5525525525525525,-1.6752738972281487,-1.0591611577821158,-2.2574972226955667,-0.7814365283737027,-1.5255218194596472,-2.4886657809489026,-2.8068091566484616,-1.9757799193032108,-2.8964386670743183,-2.583173083312949,0.79229606981088,1.8401806438550259,2.061154554179771,3.846628467647827,3.2405202928614036,-0.5333431812304372,-0.6943998513960374,-2.355045031153127,-1.037790314661977,-1.9137255823453232,4.715142379117722,3.6914595225150606,7.332288269027913,3.846113555618956,6.6869837234951035,-2.8068708720734783,-0.01398694848879245,-3.424023737331879,4.4474369113593895,1.529643089821434
2.5625625625625625,2.5625625625625625,2.5625625625625625,2.5625625625625625,2.5625625625625625,-1.667102481900741,-1.040543786494141,-2.236514361615975,-0.7427008825803674,-1.4927695313327898,-2.4941470114731388,-2.8137641387274157,-1.9995008152750247,-2.9066123578857814,-2.602237330899025,0.8395299087275433,1.8769304237873883,2.135089623674702,3.884315079779129,3.3072160120542953,-0.5611467118944776,-0.6940980813825709,-2.3881753736764098,-0.9925245897153631,-1.8971794915512092,4.722130060431269,3.6500972900430213,7.438126637072202,3.680820394208098,6.634948109666908,-2.746637388243837,0.07441314474770166,-3.1917235552657672,4.593700000518538,1.7763403371337319
2.5725725725725725,2.5725725725725725,2.5725725725725725,2.5725725725725725,2.5725725725725725,-1.6584539570104855,-1.021557342348771,-2.214788219578478,-0.703598632462415,-1.459349921782927,-2.4999060927315377,-2.820712781602075,-2.0235397555808965,-2.916324564309847,-2.621125293798861,0.8868332081578523,1.9132556646767078,2.2100659983654007,3.9203185656299713,3.373352086848729,-0.5883309167308143,-0.6929100987484358,-2.4189434006279167,-0.9458243486856298,-1.8781632132335366,4.728978041253264,3.6066169082613015,7.540128409840207,3.509902864195567,6.5750943991724,-2.6831491788221484,0.16302102615417624,-2.95210663167488,4.733897710163404,2.022992603875366
2.5825825825825826,2.5825825825825826,2.5825825825825826,2.5825825825825826,2.5825825825825826,-1.649327658062191,-1.0022062334249457,-2.1923084266355053,-0.6641478122470177,-1.4252686726250037,-2.505936606610608,-2.8276461351598052,-2.0478729849536457,-2.9255610886610284,-2.6398123438672227,0.9342041437876687,1.9491349664953224,2.2860431453932244,3.9545834053886497,3.438849533559248,-0.6148634121711973,-0.6908343971752802,-2.447276607543775,-0.8977518627851648,-1.8566791391212722,4.735599327818981,3.560980307225023,7.637866567981348,3.333524660411342,6.507286002689426,-2.6164470938127344,0.2517211867734872,-2.705329149586106,4.867722436835024,2.269207434881082
2.5925925925925926,2.5925925925925926,2.5925925925925926,2.5925925925925926,2.5925925925925926,-1.639722970400606,-0.9824951171721297,-2.1690650159585125,-0.6243670824268719,-1.3905322776832758,-2.512231792717506,-2.8345552287321767,-2.072476044866357,-2.9343083931962157,-2.658273873159228,0.9816400015075817,1.9845465617182498,2.362976239966629,3.9870557960686366,3.503628082898567,-0.6407122399302684,-0.6878706355497675,-2.4731041443633743,-0.848372448048292,-1.832733634957639,4.741903223593148,3.5131522167254303,7.730911190389193,3.1518649759641733,6.4314030435005805,-2.546575312701382,0.34039638771986347,-2.4515657872183283,4.994873875974314,2.5145836219713544
2.6026026026026026,2.6026026026026026,2.6026026026026026,2.6026026026026026,2.6026026026026026,-1.6296393385401293,-0.9624289056198299,-2.1450484679233353,-0.5842757137616332,-1.3551480586877656,-2.518784553367455,-2.841431083385169,-2.0973237876541027,-2.9425536342279868,-2.6764853332373746,1.029137141257001,2.019468344207543,2.440816142197813,4.017683805307852,3.5676063512469476,-0.6658459009139677,-0.6840196546783859,-2.496357003684282,-0.7977543877906841,-1.8063371246673912,4.7477955161515695,3.4631003351588987,7.818830653793171,2.965118204337074,6.347343133150559,-2.4735814610221354,0.42892778457437686,-2.1910103172253343,5.115059914879467,2.7587119220612237
2.6126126126126126,2.6126126126126126,2.6126126126126126,2.6126126126126126,2.6126126126126126,-1.61907627587521,-0.94201277029897,-2.120249754492752,-0.5438935696241584,-1.3191241795277229,-2.525587458968321,-2.8482647244583252,-2.122390392593555,-2.950284695571173,-2.6944222755509784,1.0766909627918972,2.053877899759469,2.5195093861887146,4.046417521881191,3.630702019498178,-0.690233390301082,-0.6792834927154456,-2.516968214778296,-0.7459688461488033,-1.7775041670485054,4.753178674604413,3.410795492599121,7.901192879641371,2.7734935804569716,6.255022107525377,-2.3975167278176386,0.5171950600883122,-1.923876155974284,5.227997520084713,3.0011758320760578
2.6226226226226226,2.6226226226226226,2.6226226226226226,2.6226226226226226,2.6226226226226226,-1.6080333747496327,-0.9212521468562958,-2.094660383779932,-0.5032410867197948,-1.2824696587792093,-2.532632753813965,-2.8550471943406937,-2.1476493840063626,-2.957490221224253,-2.712060392821432,1.1242958734813135,2.0877525382535715,2.5989981818302725,4.073209202313998,3.6928320190652735,-0.7138442338032097,-0.6736653992211625,-2.5348730428429262,-0.6930897727739732,-1.7462535244256283,4.757952057465438,3.3562118074905527,7.977566626202602,2.5772410594856865,6.154374719227661,-2.318435983244626,0.6050765651637064,-1.650396857772762,5.3334271756933695,3.241552419318296
2.6326326326326326,2.6326326326326326,2.6326326326326326,2.6326326326326326,2.6326326326326326,-1.596510316861746,-0.9001527393434928,-2.0682724446711322,-0.46233900452374177,-1.2451943804272652,-2.5399123622979607,-2.8617695654703588,-2.1730736514472073,-2.964159686132985,-2.729375561360576,1.1719452582366507,2.1210693273368575,2.679220429756334,4.098013939488512,3.753912724587821,-0.7366485251007742,-0.6671698477672232,-2.550009192911885,-0.6391935273161032,-1.712608222717809,4.7620121308431465,3.2993268363807147,8.047522823448162,2.377734406698835,6.045355282149558,-2.2363978955498567,0.6924494680438968,-1.3708265490202365,5.43167798032805,3.4794132056018157
2.6426426426426426,2.6426426426426426,2.6426426426426426,2.6426426426426426,2.6426426426426426,-1.5845068839815235,-0.878720524163275,-2.04107865138091,-0.421198213133085,-1.2073091027069196,-2.5474178955591804,-2.8684229535433263,-2.1986354720319343,-2.970284845810835,-2.7463438842433794,1.2196314516763715,2.153805127570503,2.7601097498672726,4.120811492738399,3.8138601528420413,-0.7586169644448485,-0.6598025470080714,-2.562317017798286,-0.5843474708655038,-1.676595602391558,4.765252696804858,3.2401217161098685,8.110635947894053,2.1758823252738466,5.9279382641962854,-2.151465046619805,0.7791899116099472,-1.0854402973463522,5.522862952931877,3.7143251031406948
2.6526526526526526,2.6526526526526526,2.6526526526526526,2.6526526526526526,2.6526526526526526,-1.5720229689542373,-0.8569617536553478,-2.0130723878081898,-0.3798348428009366,-1.1688254649915248,-2.5551406585705423,-2.8749985309164856,-2.224306534955161,-2.975857102112665,-2.762941735250193,1.2673457126271384,2.1859366289606785,2.841595523808267,4.141575147201702,3.872590167314473,-0.7797208984064758,-0.6515704501373945,-2.5717397293952953,-0.5286257004305802,-1.6382473597920693,4.767565131730649,3.1785812978802,8.166485434203906,1.9709409561996551,5.80211882419195,-2.0637040452852062,0.8651731786413137,-0.7945344109199368,5.60625512819,3.9458513998475695
2.6626626626626626,2.6626626626626626,2.6626626626626626,2.6626626626626626,2.6626626626626626,-1.5590585869644134,-0.8348829593058651,-1.9842477515569303,-0.33827082516465795,-1.1297559926615897,-2.5630716576819554,-2.8814875401883455,-2.250057968240211,-2.9808678013025705,-2.779145803488048,1.3150782010603683,2.2174403887893255,2.923602951753237,4.160269770139793,3.930018687860899,-0.7999323607468546,-0.6424817626508881,-2.5782236126114983,-0.4721101309618001,-1.5975995783705856,4.7688386344424245,3.1146942726333577,8.21465711996376,1.762654574984765,5.667913289099147,-1.9731856375447592,0.9502738648608648,-0.4984266632650929,5.681379351622525,4.17355279136676
2.6726726726726726,2.6726726726726726,2.6726726726726726,2.6726726726726726,2.6726726726726726,-1.545613887032672,-0.8124909545647833,-1.954599597480778,-0.2965282735007234,-1.0901140998924044,-2.571201608628105,-2.887881307940201,-2.27586036775721,-2.985309193871663,-2.7949331385948706,1.3628179575609205,2.2482928706550402,3.0060531238075416,4.176863527081276,3.9860619048339756,-0.819224114373338,-0.6325459483383782,-2.581718241172374,-0.4148843720697689,-1.5546927493542966,4.768960483858677,3.0484532871739844,8.254744719650006,1.5513568113135534,5.525359567813979,-1.8799848128568613,1.0343660595456328,-0.19745643910260924,5.74807540008857,4.3969884568411715
2.6826826826826826,2.6826826826826826,2.6826826826826826,2.6826826826826826,2.6826826826826826,-1.5316891637170096,-0.7897928372563747,-1.9241235806071417,-0.2546294540945334,-1.0499140903043203,-2.57952094501128,-2.894171258619387,-2.3016838285376107,-2.989174441398079,-2.810281196425093,1.4105528854219034,2.2784704846286443,3.0888631063007845,4.191327964560485,4.040636497026344,-0.8375696943375825,-0.6217737334307553,-2.5821766944754145,-0.3570335463754423,-1.5095717814368284,4.767816305886612,2.9798550504849146,8.286351323427823,1.3373890687081769,5.3745174979527235,-1.7841809056359281,1.1173235334469886,0.10801520304343626,5.80620139931071,4.615717175091291
2.6926926926926926,2.6926926926926926,2.6926926926926926,2.6926926926926926,2.6926926926926926,-1.5172848689890766,-0.7667959915690807,-1.8928161982925218,-0.2125967571538409,-1.0091711554255194,-2.5880198272688717,-2.9003489285452515,-2.3274979784054475,-2.992457621896703,-2.8251678851100377,1.4582697354565486,2.307949628422506,3.1719460431954856,4.20363808301137,4.093659852740937,-0.8549434518235066,-0.6101771088299299,-2.579555774644978,-0.2986441038153003,-1.4622859991022186,4.765290349225225,2.9089004296964447,8.30909091603101,1.1210995293881183,5.215469122225215,-1.6858576910817717,1.1990199337246494,0.41760555548677303,5.855634199454423,4.82929847757228
2.7027027027027026,2.7027027027027026,2.7027027027027026,2.7027027027027026,2.7027027027027026,-1.5024016242550395,-0.7435080896118936,-1.860674831457759,-0.17045266735656303,-0.9679013709235349,-2.596688152134526,-2.9064059800175324,-2.3532720139371137,-2.9951537336489147,-2.839571611381608,1.5059540936146008,2.336706729467412,3.255211272787892,4.21377239958327,4.145050293267089,-0.8713205990639443,-0.5977693303531847,-2.5738162228940973,-0.23980363247245096,-1.412889129233179,4.761265769710661,2.8355945351851375,8.322589910600612,0.9028421378060614,5.048318891198136,-1.5851034744642547,1.2793289855613956,0.7309103769908631,5.896269693031481,5.0372938341718765
2.7127127127127126,2.7127127127127126,2.7127127127127126,2.7127127127127126,2.7127127127127126,-1.4870402324896914,-0.7199370925255053,-1.827697784749213,-0.12821973412377896,-0.9261216905685874,-2.605515562601192,-2.9123342155058234,-2.3789747387525617,-2.9972586975069784,-2.853471327043323,1.553590371486792,2.3647182877855717,3.3385644598241266,4.221713000685165,4.194727298010169,-0.8866772551160843,-0.5845649169267989,-2.5649229342647804,-0.1806006665173728,-1.3614392756953742,4.755624922792549,2.759946794295587,8.326488691993688,0.682975566899529,4.8731937894849295,-1.4820111729840946,1.3581247000879024,1.0475041027560223,5.928023073989343,5.239267867621834
2.7227227227227226,2.7227227227227226,2.7227227227227226,2.7227227227227226,2.7227227227227226,-1.4712016904516132,-0.6960912511376038,-1.7938843254696644,-0.08592054170848226,-0.883849937899001,-2.6144914583934513,-2.918125591897937,-2.4045746041315184,-2.9987693576719967,-2.866846575468581,1.6011617997766137,2.3919609195433997,3.421907743098076,4.227445584105784,4.242611730494015,-0.9009904924169791,-0.5705796466677412,-2.552845169785869,-0.12112449185204371,-1.3079988816331425,4.748249663684888,2.681971013201789,8.320443163722643,0.46186217114990313,4.690243382656263,-1.3766783893321772,1.4352815882091399,1.3669401518325515,5.950829037121302,5.43478959202011
2.7327327327327327,2.7327327327327327,2.7327327327327327,2.7327327327327327,2.7327327327327327,-1.4548872009463651,-0.6719791061528959,-1.759234721121154,-0.04357767919014492,-0.8411047955665455,-2.623605006955592,-2.923772234784022,-2.430039751938592,-2.999683480948682,-2.879677538002295,1.6486504248138165,2.418411401162985,3.5051398985372924,4.230959490598076,4.288626064429714,-0.9142383840316435,-0.5558305507964858,-2.5375567650589237,-0.06146495005848792,-1.2526346792585352,4.739021654688656,2.601685426445499,8.304126292351185,0.2398669305706278,4.499639782445371,-1.2692074760750245,1.510674879889013,1.6887513346192833,5.964641917207979,5.623433670703854
2.7427427427427427,2.7427427427427427,2.7427427427427427,2.7427427427427427,2.7427427427427427,-1.4380981851039265,-0.6476094878696933,-1.7237502754009297,-0.0012137104643747802,-0.7979057923474444,-2.6328451549608443,-2.9292664527524894,-2.455338059831114,-2.9999997544844748,-2.8919450801386937,1.6960371081787888,2.444046713866633,3.588156517719721,4.232247724857948,4.332694609021449,-0.9264000514975603,-0.5403359053286219,-2.5190363342579554,-0.0017122412572894198,-1.1954176269643968,4.727822679137418,2.519112733715332,8.277229642857606,0.017356389761800983,4.3015775281329525,-1.1597055900042648,1.58418074841412,2.012450362688881,5.969435767576864,5.8047816884725165
2.7527527527527527,2.7527527527527527,2.7527527527527527,2.7527527527527527,2.7527527527527527,-1.420836294635931,-0.6229915154162323,-1.687433362491275,0.04114885568408444,-0.7542732878130638,-2.6422006403460805,-2.9346007516729404,-2.4804371887131893,-2.9997177820048155,-2.9036307973452256,1.7433015295012524,2.468844088524653,3.670850201697605,4.2313069658685825,4.374743732660604,-0.9374557131608579,-0.5241152204979048,-2.497267468508596,0.05804327351662444,-1.1364228336434699,4.714534961366297,2.4342801234590894,8.239464898187151,-0.20530240384056242,4.096273382323687,-1.048284735600319,1.6556765391237604,2.337530462725212,5.965204378043218,5.978423432944382
2.7627627627627627,2.7627627627627627,2.7627627627627627,2.7627627627627627,2.7627627627627627,-1.4031034240375908,-0.5981345955012882,-1.650287459484277,0.08348759533806337,-0.7102284546627955,-2.6516600048750574,-2.9397678489405434,-2.50530463238883,-2.9988380785605395,-2.9147170604000823,1.7904221924904264,2.4927810506726207,3.75311076993568,4.228137566622902,4.414702084143045,-0.9473867328909601,-0.5071892278686867,-2.47223892759679,0.11771126981464684,-1.0757294701486935,4.699041492057077,2.3472192829535743,8.190565355949929,-0.4277429584172694,3.88396603967297,-0.9350617967788253,1.7250410020617863,2.6634660958740426,5.9519612324701825,6.143958179636229
2.7727727727727727,2.7727727727727727,2.7727727727727727,2.7727727727727727,2.7727727727727727,-1.3849017226986946,-0.5730484206750813,-1.612317176783563,0.1257801989489839,-0.6657932587304819,-2.6612116072319743,-2.9447606876555854,-2.5299077693561642,-2.9973620638074996,-2.9251870601089847,1.8373764342471397,2.5158354655607607,3.834825484099005,4.222743543277646,4.452500810531935,-0.9561756690523259,-0.4895798651012725,-2.443944823946553,0.17720165654906048,-1.0134206678849869,4.681226358262663,2.2579663944876103,8.130287394988727,-0.6496003888626376,3.66491574749773,-0.8201585561099591,1.7921545279748656,2.989713783295528,5.929739406456014,6.300995975186929
2.7827827827827827,2.7827827827827827,2.7827827827827827,2.7827827827827827,2.7827827827827827,-1.3662336068875631,-0.5477429670979872,-1.5735282863267355,0.16800450049856672,-0.6209904366847461,-2.670843636645732,-2.949572450711237,-2.5542139166737083,-2.995292053842534,-2.935024851265503,1.8841404379010902,2.537985583094795,3.9158792863518705,4.215132553832859,4.488073770779636,-0.9638063236038721,-0.47131025833966034,-2.4123847978010837,0.23642477144539784,-0.9495834045793856,4.660975077363105,2.1665973660074656,8.058411904341028,-0.8705124565314577,3.4394038375887703,-0.7037017007266826,1.8569104919118864,3.315713038165214,5.898591405922682,6.449158913008738
2.7927927927927927,2.7927927927927927,2.7927927927927927,2.7927927927927927,2.7927927927927927,-1.3471017715714948,-0.5222281033245121,-1.5339277474747108,0.21013850623964203,-0.5758434714528283,-2.6805441270437873,-2.954196643437617,-2.5781903858185418,-2.99263125162379,-2.944215395718383,1.9306892486087635,2.559210788203553,3.9961550517534796,4.20531586647021,4.521357744217395,-0.9702637911889962,-0.4524044798778113,-2.377564182541844,0.29529157458555055,-0.8843083773342614,4.63817493415614,2.073958289823892,7.974745666953908,-1.0901205937220197,3.2077321689458245,-0.5858228141687363,1.919464514350377,3.640887403804143,5.8585889476395625,6.588082395536425
2.8028028028028027,2.8028028028028027,2.8028028028028027,2.8028028028028027,2.8028028028028027,-1.327509202036933,-0.4965053295693923,-1.49352373041742,0.25216042293672636,-0.5303765654069394,-2.690300971732952,-2.9586284757821804,-2.601804540444965,-2.989383736007201,-2.9527446044091143,1.9769967929392511,2.579506269577756,4.075533854258856,4.193308317722308,4.552292633020794,-0.9755345080717147,-0.43288254033464785,-2.339494159086286,0.3537138394662099,-0.8176898631272049,4.612715320235154,1.9803756115617972,7.879122690391313,-1.3080709090828293,2.970222481575661,-0.4666583534431723,1.9798565872073084,3.9646455970308665,5.809822682966745,6.717416377168732
2.8128128128128127,2.8128128128128127,2.8128128128128127,2.8128128128128127,2.8128128128128127,-1.3074591852723962,-0.4705812832160461,-1.4523256369493764,0.29404868552948543,-0.48461461136163686,-2.700101938602845,-2.962862341703836,-2.6250238559410444,-2.9855544494345403,-2.960599378243333,2.0230359016665242,2.5988579475941793,4.153895245755308,4.1791282606827655,4.580821657762454,-0.9796063007674382,-0.4127677113651525,-2.2981918983170018,0.41160434101131116,-0.749825566980533,4.584488074759449,1.885085666653822,7.771405476687789,-1.5240151702453772,2.727215661919047,-0.3463496106226316,2.0377724503501824,4.286382755219009,5.752401866345664,6.836826581949744
2.8228228228228227,2.8228228228228227,2.8228228228228227,2.8228228228228227,2.8228228228228227,-1.2869553210771345,-0.44446640217607225,-1.4103441184735244,0.3357819841448837,-0.43858316144036,-2.7099346858459983,-2.966892249027028,-2.647815980669189,-2.9811491843119367,-2.967767647660608,2.0687783359774783,2.6172457223636183,4.231117547485838,4.162797503503182,4.606891545171325,-0.9824684342103059,-0.3920862950823919,-2.253680690513333,0.46887703999365055,-0.680816458083166,4.553387825672374,1.7878309825221947,7.651486223466634,-1.7376117601160104,2.47907092091188,-0.22504265834465542,2.0930122808199805,4.6054817849211815,5.686453970296387,6.945995690026848
2.8328328328328327,2.8328328328328327,2.8328328328328327,2.8328328328328327,2.8328328328328327,-1.266001532858479,-0.41817122558322517,-1.3675910910974816,0.3773392903866658,-0.3923083938788699,-2.7197867781868457,-2.970712511518781,-2.6701487987658665,-2.9761745681210448,-2.9742384107687436,2.1141948170954006,2.6346503596566855,4.307078153132017,4.144341238458221,4.630452707230159,-0.9841116592928566,-0.3708655636009887,-2.2059900607810423,0.5254472633395671,-0.6107665942072229,4.519312330378156,1.6886998845446044,7.519287948455599,-1.9485266034082542,2.2261648861295384,-0.10288827862441963,2.1454814536209135,4.921314809280332,5.612124248901285,7.044624486946322
2.8428428428428427,2.8428428428428427,2.8428428428428427,2.8428428428428427,2.8428428428428427,-1.2446020780810023,-0.3917063882975478,-1.3240797476928798,0.4186998828338655,-0.34581707784300886,-2.729645703609985,-2.9743177546064055,-2.6919904943646364,-2.9706380473081717,-2.9800017699109045,2.1592550593083724,2.651053527860007,4.3816538427502145,4.123787961893407,4.651459410759504,-0.9845282596081922,-0.3491337134283196,-2.1551558695067197,0.581231879811494,-0.5397829348209775,4.482207337843022,1.5877843080214973,7.374765529590263,-2.156434060157096,1.9688906099091525,0.019949624634527652,2.1950899868722935,5.23324471080538,5.529575251963152,7.132432969907704
2.8528528528528527,2.8528528528528527,2.8528528528528527,2.8528528528528527,2.8528528528528527,-1.2227613223573754,-0.36508261512838597,-1.2798245667959016,0.45984337168323064,-0.2991365363477564,-2.739498995901777,-2.977702920731183,-2.7133096170960074,-2.964547869999572,-2.9850489665367075,2.2039286977328985,2.66643783329075,4.4547211066773675,4.101169385402023,4.669869936657769,-0.9837122674082814,-0.3269198181180599,-2.1012203969010548,0.6361494705860766,-0.4679751433582199,4.4432388526535505,1.4851796289855486,7.217906653008271,-2.3610177831301087,1.707656495793458,0.1431017674799051,2.2417527111524915,5.540626765434865,5.438986292219099,7.209161405198206
2.8628628628628627,2.8628628628628627,2.8628628628628627,2.8628628628628627,2.8628628628628627,-1.2004772376401784,-0.3383107147932178,-1.2348413182354172,0.5007497224738068,-0.2522946073740633,-2.7493370840818714,-2.9808632743311296,-2.7340751487072583,-2.957913067593841,-2.9893724142518554,2.248208790092227,2.680786853765623,4.526156478446076,4.076520338607518,4.685646727992606,-0.9816633593583443,-0.3042537792711126,-2.044232410739255,0.6901204942703348,-0.3954553791613538,4.402766125983661,1.3809844849143929,7.0487326614051256,-2.5619715362350632,1.442921503262312,0.2664308587871176,2.2853894301075535,5.842810363160083,5.340552868172363,7.274599215758219
2.8728728728728727,2.8728728728728727,2.8728728728728727,2.8728728728728727,2.8728728728728727,-1.177751428012306,-0.3114015736296677,-1.1891470653841987,0.5413992788354164,-0.20531921770994466,-2.759148704549099,-2.9837944064464237,-2.754256570635377,-2.950743435284825,-2.992965756375936,2.2920721637185575,2.6940851703260726,4.595836875674467,4.049878663955876,4.698757254040398,-0.9783783162814123,-0.2811662759737646,-1.9842472164574094,0.7430674459248627,-0.32233752142111843,4.359348259505296,1.2753005859170798,6.867299295438954,-2.75899997122076,1.1764015243041968,0.39011848012514605,2.325925071857286,6.139140809831574,5.2344860452682624,7.329505805992648
2.8828828828828827,2.8828828828828827,2.8828828828828827,2.8828828828828827,2.8828828828828827,-1.1545888664442019,-0.28436614907847896,-1.1427601639386702,0.5817727842063736,-0.1582258828174947,-2.7689211887453733,-2.986492238941578,-2.7738239323567138,-2.943049511570739,-2.9958245225658033,2.335483029521763,2.706318397027226,4.663639947824233,4.021285103948444,4.709198310060758,-0.973853179576059,-0.25768871276746325,-1.921326688820705,0.7949150096911208,-0.2487185261885281,4.312336209754719,1.1682325169906846,6.673697321148438,-2.9518193601741416,0.9092952154535396,0.5141079031842253,2.3632898307579957,6.428961204129692,5.121011798287945,7.374251802339373
2.8928928928928928,2.8928928928928928,2.8928928928928928,2.8928928928928928,2.8928928928928928,-1.1309948015089342,-0.2572154629555752,-1.095700257143382,0.6218514024694912,-0.11103661905989494,-2.7786418910971173,-2.988953028338945,-2.792747920327921,-2.934842556807218,-2.997944440650585,2.378405220970904,2.717473208704265,4.729444429651413,3.9907831812697068,4.716961362457886,-0.9680858657672136,-0.2338531662488798,-1.855539284442801,0.845590204649346,-0.17470485270561553,4.261695053653767,1.0598875319706451,6.468053036677617,-3.1401582815257143,0.6409991096565761,0.6382108983635248,2.3974192991087673,6.711614383056585,5.000370317967345,7.407872779467888
2.9029029029029028,2.9029029029029028,2.9029029029029028,2.9029029029029028,2.9029029029029028,-1.1069747639445144,-0.22996059453167386,-1.047988267387959,0.6616167374592515,-0.0637798018010834,-2.7882982035625217,-2.991173369258733,-2.8109999273242936,-2.926134530863845,-2.9993219461875404,2.4208022498151314,2.7275373666362484,4.79313049910907,3.9584190722862678,4.722031125068898,-0.9610761846138263,-0.20969233040292337,-1.7869600345052579,0.895022523564341,-0.10041276483781969,4.207395560472477,0.9503753398174979,6.25052865198478,-3.323758257500856,0.3714235443534051,0.7622375600547642,2.4282545884182714,6.986444928694482,4.872815284962307,7.429854565418816
2.9129129129129128,2.9129129129129128,2.9129129129129128,2.9129129129129128,2.9129129129129128,-1.0825345727164821,-0.2026126734381939,-0.9996463841165795,0.7010508512968806,-0.016483768544238178,-2.7978775703868,-2.993150197461235,-2.8285521219738285,-2.9169380699452496,-2.9999547138872913,2.4626373643237063,2.7364997420339443,4.854580138399857,3.9242414744128324,4.724397269251749,-0.952825854554906,-0.18523946077504058,-1.71567051710157,0.9431440642081509,-0.02595901556009373,4.149414435905911,0.8398078839074685,6.021322535656594,-3.502374341177614,0.10106450205071837,0.8859965785177337,2.4557424398803054,7.252801228392059,4.738613114377884,7.440161986694923
2.9229229229229228,2.9229229229229228,2.9229229229229228,2.9229229229229228,2.9229229229229228,-1.0576803405627435,-0.17518287241845484,-0.9506980480030685,0.7401362815140171,0.030823225467368816,-2.8073675030510485,-2.994880792487611,-2.8453775182782257,-2.9072664626391926,-2.9998416506162098,2.503873609893328,2.7443503372850464,4.913677496819913,3.8883014678582875,4.724054438423266,-0.9433385153742321,-0.16052831759250685,-1.6417588087116233,0.9898896529813155,0.04853942708800454,4.087734550580478,0.7282991150116231,5.780669323437849,-3.6757756515400786,-0.16958137480116875,1.0092955235129395,2.4798353237390502,7.510037579981471,4.598042174161549,7.438787224539958
2.932932932932933,2.932932932932933,2.932932932932933,2.932932932932933,2.932932932932933,-1.0324184790035018,-0.14768239994336735,-0.9011679313584218,0.7788560569296503,0.07811305130837753,-2.8167555953990924,-2.996362779896147,-2.8614500449057614,-2.897133625255141,-2.9989828861157735,2.544473891862855,2.75108030489704,4.970309253984198,3.850652372279898,4.721002246733207,-0.9326197379680603,-0.13559310794743198,-1.5653194143992384,1.0351969605877616,0.12296565359986535,4.022345152189644,0.6159647586638926,5.5288398836360955,-3.8437458551522354,-0.4400183624678675,1.1319411392574779,2.500491527259477,7.757516333106949,4.451391980719826,7.425749723128122
2.942942942942943,2.942942942942943,2.942942942942943,2.942942942942943,2.942942942942943,-1.0067557028000471,-0.12012249271098535,-0.8510819147519094,0.817193712249007,0.1253577499498843,-2.8260295389255194,-2.9975941330915528,-2.876744614035494,-2.8865540765176543,-2.9973797614796,2.5844010403675948,2.7566819640851246,5.024364981977793,3.8113495988862707,4.715245261997484,-0.920677031104813,-0.1104684271568817,-1.4864531764171898,1.079006609552283,0.19720308520868762,3.953242060484911,0.5029220776360432,5.2661411351592164,-4.006083593309398,-0.7097532190433924,1.2537396502041531,2.5176752310534543,7.994610057259891,4.298962375163455,7.401096004211766
2.952952952952953,2.952952952952953,2.952952952952953,2.952952952952953,2.952952952952953,-0.980699033847144,-0.09251440804941773,-0.8004670598418673,0.8551333013571105,0.17252957522410206,-2.8351771382069373,-2.998573174745493,-2.8912371895277142,-2.875542911679478,-2.9950348154358726,2.623617877057748,2.7611488149598236,5.075737504938337,3.77045049853997,4.706792973078684,-0.9075198450710803,-0.0851891994178333,-1.405267161000642,1.1212622734038467,0.271135743774275,3.880427844379369,0.38928963024790164,4.992915714584342,-4.162602853758045,-0.9782967256001882,1.374497077077237,2.5313565735485555,8.22070372667227,4.141062683611921,7.364899389848761
2.962962962962963,2.962962962962963,2.962962962962963,2.962962962962963,2.962962962962963,-0.954255804484812,-0.06486941624268296,-0.7493515784277474,0.8926594092837332,0.21960103604503223,-2.8441863264573657,-2.999298577807207,-2.9049048541919307,-2.8641157761196068,-2.991951768489584,2.662087283498313,2.7644755502762735,5.124323254542044,3.7280142064186426,4.695659741965447,-0.8931595721042679,-0.059790617876630356,-1.3218745232305578,1.1619107673823514,0.344648518438893,3.803911980452483,0.2751870252522224,4.70954148934814,-4.313133286309807,-1.2451651991377446,1.4940195625346888,2.541511703423772,8.435196911832307,3.9780108649969677,7.317259635274835
2.972972972972973,2.972972972972973,2.972972972972973,2.972972972972973,2.972972972972973,-0.9274336602163904,-0.03719879279913739,-0.6977647977509017,0.9297571628205055,0.266544937759751,-2.8530451811875723,-2.9997693661037155,-2.917725875921116,-2.852288838491636,-2.98813550498545,2.6997722710608008,2.766658064714623,5.170022619840201,3.684101483799033,4.681864740863714,-0.8776095435188344,-0.03430808423417423,-1.2363943499529484,1.200902130560943,0.41762742816416154,3.723710992183584,0.16073467404189046,4.416430914883108,-4.457520461905574,-1.5098819713016098,1.6121137057640098,2.5481228198741714,8.637505967040411,3.8101326497967847,7.258302474411771
2.982982982982983,2.982982982982983,2.982982982982983,2.982982982982983,2.982982982982983,-0.9002405618209575,-0.009513810682112222,-0.6457371220879413,0.9664122397748909,0.3133344225099899,-2.861741939947117,-2.999984914529789,-2.9296797724593695,-2.840078763487604,-2.9835920531584628,2.736636052110597,2.767693461668504,5.212740289875039,3.638774557531644,4.665431874672122,-0.8608850234403237,-0.008777148009279598,-1.1489514808473664,1.238189699310215,0.4899598792879774,3.639848569282094,0.04605354093132519,4.11403023428926,-4.595626074912104,-1.7719788270793515,1.7285869052578136,2.5511782006048915,8.827066203145776,3.6377606731050847,7.188179080908
2.992992992992993,2.992992992992993,2.992992992992993,2.992992992992993,2.992992992992993,-0.8726847868493942,0.018174267477639807,-0.5932999906970984,1.0026108768496895,0.3599430084891063,-2.8702650161268433,-2.999944948828503,-2.9407473745697406,-2.8275026842821385,-2.978328563244796,2.7726421122876697,2.767580057526061,5.25238558749364,3.592096957774767,4.646389689270534,-0.8430031990692284,0.01676655441657433,-1.0596763078479279,1.2737301720645484,0.5615349172714288,3.5523556665276033,-0.0687351077307028,3.802818519935613,-4.7273280886588225,-2.0309973979434517,1.8432477089576267,2.550672217493678,9.003334034382625,3.4612336053995705,7.107065447991339
3.003003003003003,3.003003003003003,3.003003003003003,3.003003003003003,3.003003003003003,-0.8447749304946757,0.045854197168166286,-0.5404858321949503,1.038339876140604,0.406344627985272,-2.878603014798622,-2.9996495449638885,-2.9509108873696155,-2.8145781747210923,-2.9723532837311772,2.8077542836727107,2.766317383435657,5.288872792776653,3.544133354555491,4.624771266104686,-0.823983167405136,0.04228736084945268,-0.9687045532320988,1.3074836653842805,0.6322434718403566,3.4612705815814024,-0.18350995485914723,3.4833065572179294,-4.852520824436226,-2.2864905042006853,1.955906170898139,2.546605339899871,9.16578908806948,3.2808952843136154,7.015161690772178
3.013013013013013,3.013013013013013,3.013013013013013,3.013013013013013,3.013013013013013,-0.8165199058283139,0.07351475976179438,-0.48732801545786486,1.0735866102481952,0.4525136641077189,-2.886744748568207,-2.999099128087827,-2.9601539496029425,-2.8013232213180594,-2.965675535825827,2.8419368186256357,2.763906184555908,5.32212145450501,3.4949493937219893,4.600614103600851,-0.803845918370567,0.06774964430445962,-0.8761770268054958,1.339413761340096,0.7019785947643652,3.3666390112835245,-0.2981498835877403,3.1560355715524224,-4.971114994390433,-2.538023441621675,2.066374213431871,2.5389841256367807,9.313936265850742,3.097093850642466,6.912691274967653
3.023023023023023,3.023023023023023,3.023023023023023,3.023023023023023,3.023023023023023,-0.7879289433962715,0.10114477024061921,-0.43386079715967496,1.1083390260043031,0.4984249860991489,-2.894679253416246,-2.998294471104026,-2.968461690621587,-2.787756195121057,-2.9583056862386723,2.8751544640787876,2.760348416797264,5.352056688103028,3.444611532845973,4.57395998599214,-0.7826143142833768,0.09311787387521403,-0.7822393627245765,1.3694875462780236,0.7706356895574267,3.268514086004302,-0.4125342271274235,2.8215758005596285,-5.083037678950319,-2.785175207753923,2.1744659940640787,2.527821199662901,9.44730774514531,2.9101808917270375,6.799900176322552
3.033033033033033,3.033033033033033,3.033033033033033,3.033033033033033,3.033033033033033,-0.7590115901691232,0.128733084862939,-0.3801192660741567,1.142585646816608,0.5440539831439046,-2.902395804501677,-2.9972366928325282,-2.975820784852348,-2.773895823510442,-2.95025511836269,2.9073725360631593,2.755647241069873,5.378609458520217,3.393186877626888,4.544854840182354,-0.7603130656365514,0.1183566753287419,-0.6870417366123966,1.3976756410543512,0.8381127324284804,3.166956381679512,-0.5265430167827105,2.4805249142756907,-5.188232249615368,-3.0275396636742755,2.2799982758817876,2.5131352205860162,9.56546490952816,2.7205105952541118,6.677055975277945
3.043043043043043,3.043043043043043,3.043043043043043,3.043043043043043,3.043043043043043,-0.7297777078427311,0.15626860875181978,-0.32613928428791794,1.1763155736385607,0.5893765965881806,-2.9098839319010317,-2.99592725577888,-2.9822195035315833,-2.7597611619876425,-2.941536201951989,2.938556994242542,2.749807015059872,5.401716846546986,3.3407430193401604,4.513348581313976,-0.7369687031546123,0.14343089130436348,-0.5907385637350238,1.4239522228596875,0.9043104838572853,3.062033909219963,-0.6400572273885814,2.1335062871199284,-5.286658238120168,-3.2647266273048388,2.3827908005184852,2.494950835111866,9.66800019690971,2.5284389163974623,6.544446891683691
3.053053053053053,3.053053053053053,3.053053053053053,3.053053053053053,3.053053053053053,-0.7002374704872553,0.1837403033872308,-0.27195742548605206,1.2095184845753,0.6343693504953916,-2.9171334362564925,-2.994367963512696,-2.9876477634960583,-2.7453715660126354,-2.932162261395514,2.968674516227723,2.7428332825635953,5.421322297101197,3.2873478738607185,4.479494947743818,-0.7126095461066518,0.1683056409966471,-0.49348817911670684,1.448295038780026,0.9691326902199456,2.9538220810514986,-0.7529590194410218,1.7821124739098195,-5.37829115316444,-3.4963628947930943,2.4826666625570866,2.473298620606214,9.755078800688981,2.3343227610951374,6.4023807645657484
3.063063063063063,3.063063063063063,3.063063063063063,3.063063063063063,3.063063063063063,-0.6704013615439044,0.21113719398351055,-0.21760423994124387,1.242184633139482,0.6790093804667859,-2.9241344043049864,-2.9925609576609746,-2.9920976579583085,-2.7307466629462596,-2.9221475426881014,2.9976925714407696,2.734732760416408,5.437394773952587,3.2330695227803115,4.443351326162963,-0.6872656668671832,0.19294637920438779,-0.39544169084835756,1.4706854112700005,1.0324862749396826,2.842403654609967,-0.8651319772069144,1.4292519626984586,-5.46312224605947,-3.7220931868494915,2.579452684240117,2.44821501597583,9.827623975080135,2.1385191881189627,6.25118398214088
3.073073073073073,3.073073073073073,3.073073073073073,3.073073073073073,3.073073073073073,-0.640280170170463,0.23844837673426073,-0.1631028725840856,1.2743048451740973,0.7232744606644518,-2.930877224260082,-2.9905087145221287,-2.9955629609398664,-2.715906324151446,-2.911507179202989,3.0255794942979923,2.7255133230599533,5.449935950008073,3.177976057122791,4.404978567626712,-0.6609688517274703,0.21731895462979683,-0.2967389503863739,1.4911082357393646,1.0942815186912345,2.72786865268543,-0.9764613421140496,1.0751644334836783,-5.541158226796512,-3.9415810173362047,2.672979789325929,2.4197422411088727,9.885082224205187,1.9413846324405313,6.091200367422154
3.083083083083083,3.083083083083083,3.083083083083083,3.083083083083083,3.083083083083083,-0.6098849869382905,0.2656630259071485,-0.10849011217540985,1.3058705144623701,0.767143028980998,-2.937352601018012,-2.9882140413072587,-2.9980376741395642,-2.7008706373052718,-2.9002571563718034,3.052304556479517,2.715183984798509,5.4589195874357435,3.1221354241457466,4.364440795285361,-0.6337525579717692,0.2413896673146755,-0.19754214682022575,1.5095519704780191,1.1544322282414274,2.6103142605849143,-1.0868342407398188,0.7187702216204457,-5.612420932181493,-4.154509481798982,2.7630833749043937,2.3879282051496027,9.926248525662764,1.7432741522384703,5.922790024876072
3.093093093093093,3.093093093093093,3.093093093093093,3.093093093093093,3.093093093093093,-0.5792271988851956,0.2927704007715044,-0.053803248483235894,1.3368735970477146,0.8105942103073405,-2.943551571158829,-2.9856800720157697,-2.9995174962738007,-2.6856598789714057,-2.8884142753795237,3.0778380380534465,2.703754879801899,5.464325744234708,3.0656152776997385,4.321805204627733,-0.6056518672448999,0.26512532510326237,-0.0980152561789112,1.5260086191675624,1.2128558935636282,2.489844700156141,-1.1961399067347145,0.36076411470895664,-5.676946947809,-4.360581964045679,2.8496036799659414,2.3528264039155022,9.951002889240614,1.5445407017232498,5.746328153677084
3.103103103103103,3.103103103103103,3.103103103103103,3.103103103103103,3.103103103103103,-0.548318483930299,0.3197598523420577,0.0009204646354266052,1.367306604289451,0.853607837857201,-2.9494655177134006,-2.9829102629529745,-2.999999858790806,-2.6702944874800703,-2.875996115982905,3.102151297223384,2.691237239918935,5.466142092234723,3.0084828325980193,4.277141857066229,-0.5767034352497283,0.28849329902469556,0.0016771302416483547,1.5404737062482543,1.2694738329196473,2.3665710807920846,-1.3042698960390169,0.001907434647023365,-5.734787185763423,-4.559522759280895,2.9323861495024666,2.31449580679619,9.959305557565937,1.3455344317782476,5.562203833159067
3.113113113113113,3.113113113113113,3.113113113113113,3.113113113113113,3.113113113113113,-0.5171708046587555,0.346620829922617,0.055643879071718874,1.3971625946825583,0.8961644725140417,-2.955086184666805,-2.979908387897815,-2.9994839153964223,-2.6547950361600234,-2.86302099856142,3.125216838469704,2.6776433703716886,5.464363931114529,2.9508047234302004,4.230523467705193,-0.5469454378254311,0.31146157749157444,0.10137024046905543,1.552946245429389,1.3242113256589048,2.2406112276158296,-1.4111182947727627,-0.35703843126907486,-5.786006420038603,-4.751077612707803,3.0112817929082034,2.2730007335036557,9.951160128135681,1.1466020202322227,5.370818786083348
3.123123123123123,3.123123123123123,3.123123123123123,3.123123123123123,3.123123123123123,-0.48579640148596515,0.3733428874340165,0.11033002166096706,1.4264351644721427,0.9382454201732493,-2.9604056911685745,-2.976678532929351,-2.9979705279272326,-2.639182206964372,-2.8495079455098775,3.1470083788573344,2.662986623406968,5.458994175692799,2.8926468682328816,4.182025188143149,-0.5164175134697844,0.3339988192149589,0.2008995552293496,1.5634287016482986,1.3769977325409355,2.112089487123569,-1.5165819192046968,-0.7153146876223673,-5.830682781757105,-4.935014172912588,3.086147535445079,2.2284107210719277,9.926613347130303,0.9480860333893872,5.172586125333936
3.133133133133133,3.133133133133133,3.133133133133133,3.133133133133133,3.133133133133133,-0.45420778521268557,0.399915689511182,0.16494216250789445,1.4551184370955688,0.9798327470593629,-2.9654165454202532,-2.973225090921102,-2.995462248639969,-2.6234767645291903,-2.835476642081557,3.167500912285992,2.64728136998721,5.450043316747715,2.8340743374090374,4.1317243851644,-0.4851607023810853,0.35607440474026164,0.30010123840960196,1.571926946798546,1.427766603443368,1.9811365106444896,-1.6205605072303513,-1.0721677565195478,-5.86890721634677,-5.111122359735731,3.156846561537403,2.1808003815307373,9.885754735206694,0.7503243202500585,4.967929089610223
3.143143143143143,3.143143143143143,3.143143143143143,3.143143143143143,3.143143143143143,-0.4224177289842413,0.42632901735473094,0.21944388221824274,1.483207051487291,1.0209092930050252,-2.970111658210815,-2.9695527557127774,-2.991963298999001,-2.607699530701031,-2.820947396789947,3.1866707714628295,2.630542969608563,5.437529355742457,2.7751512282659796,4.079700416176468,-0.4532173821076742,0.3776584865128716,0.39881256294119527,1.5784502095612127,1.4764557723729719,1.8478890160567971,-1.7229569008185024,-1.4268518596645663,-5.900782904897682,-5.279214646722124,3.223248648667564,2.130249250702459,9.828716048692485,0.5536494406554056,4.757279773616119
3.153153153153153,3.153153153153153,3.153153153153153,3.153153153153153,3.153153153153153,-0.3904392596688173,0.45257277432310516,0.2737991378217739,1.5106961492833384,1.0614586826850667,-2.9744843560706897,-2.9656665159693003,-2.987479545056008,-2.5918713595663836,-2.805941101476024,3.204495687382224,2.612787738339192,5.421477713951627,2.715940545519194,4.02603440224704,-0.42063119990525816,0.39872203738695755,0.4968723304755175,1.58301101968454,1.523007439751999,1.712489528281111,-1.8236772189133603,-1.7786315452971166,-5.927505551106378,-5.439126258612447,3.285230490656854,2.0768416285946785,9.755670580477336,0.35814691098487117,4.541077858148398
3.163163163163163,3.163163163163163,3.163163163163163,3.163163163163163,3.163163163163163,-0.3582856486716101,0.47863699125185366,0.32797232718010827,1.5375871431287236,1.1014653348057157,-2.978528394015401,-2.9615716487374355,-2.982018469527656,-2.5760096617220305,-2.7904791911464475,3.220954846103092,2.5940329151758625,5.40192111659737,2.65648244846405,3.970808999587631,-0.38744700191434384,0.419236897495748,0.5941212832710718,1.5856203178892383,1.5673682420055726,1.5750860991527418,-1.9226310203094954,-2.126784148870172,-5.951176439361461,-5.590715284697865,3.3426760091331573,2.0206664118812796,9.666832305729866,0.1635507023562468,4.319769345361237
3.173173173173173,3.173173173173173,3.173173173173173,3.173173173173173,3.173173173173173,-0.3259704022033906,0.5045118314873048,0.3819283516820251,1.5638857769867525,1.140914469255325,-2.9822379678502116,-2.957273712710632,-2.975589140688185,-2.5601291523160588,-2.7745836036861173,3.236028942620517,2.5742966268214844,5.378899452712986,2.596797874060506,3.9141081703211573,-0.3537107592819717,0.4391758194066027,0.6904025067664056,1.5862853080200003,1.6094893085279995,1.4358320073538664,-2.0197314560488877,-2.470602176841737,-5.971332326919196,-5.733862709206932,3.395476652011423,1.9618169189834482,9.562454878356913,-0.029960139628556703,4.093805304333003
3.183183183183183,3.183183183183183,3.183183183183183,3.183183183183183,3.183183183183183,-0.29350725102379555,0.5301875956225277,0.4356326770386615,1.589589592652576,1.1797921122291744,-2.985607726007631,-2.9527785412130054,-2.968202178204195,-2.5442493837929128,-2.7582767395462375,3.249700231635702,2.5535978509907,5.352459611555493,2.536936255732935,3.8560169533572615,-0.3194694913635646,0.4585125114894106,0.7855618213763153,1.585020515294072,1.6493263061563834,1.2948854391675582,-2.1148954109211786,-2.8093956035096426,-5.986623549082651,-5.8684723602193,3.4435316778418663,1.9003907082786924,9.442830484861737,-0.22189995617840452,3.863640631887165
3.193193193193193,3.193193193193193,3.193193193193193,3.193193193193193,3.193193193193193,-0.2609101396814134,0.5556547259241503,0.48905139200143805,1.6146965372424293,1.2180850993468868,-2.9886327808901894,-2.9480922349136494,-2.9598697160485723,-2.5283898221234216,-2.741581421506406,3.261952575036284,2.531956378354594,5.322655296486566,2.476945550755548,3.7966212361826326,-0.2847711861520045,0.4772216794322022,0.8794481621189929,1.5818428664548672,1.6868394713285435,1.1524091508913727,-2.208043633681285,-3.1424940714214245,-5.997221181760665,-5.994470778913808,3.4867484249162572,1.8364893899798673,9.308288562943098,-0.41203752411759353,3.629732833422011
3.203203203203203,3.203203203203203,3.203203203203203,3.203203203203203,3.203203203203203,-0.22819321527444875,0.5809038104392943,0.5421512648364455,1.639205056970999,1.2557810767867021,-2.9913087196915513,-2.9432211542826865,-2.950605362639376,-2.512569756484525,-2.724520854606261,3.2727714859078016,2.509392773239323,5.289546817332842,2.4168717676095985,3.736007528353982,-0.24966471809196789,0.4952790658433619,0.9719139447585594,1.5767715158122384,1.721993630148816,1.00857011382584,-2.2991008556315933,-3.4692489865468588,-6.003322754323051,-6.111807011247663,3.5250425640630887,1.7702184322380177,9.159194392804906,-0.6001550754022134,3.392540828286897
3.2132132132132134,3.2132132132132134,3.2132132132132134,3.2132132132132134,3.2132132132132134,-0.19537081575744203,0.6059255867725826,0.5948997974003924,1.6631140769716417,1.2928685004663145,-2.9936316146697592,-2.9381719118006524,-2.940424158357595,-2.4968082759753027,-2.707118586338985,3.282144168906672,2.4859283331968034,5.253200862321464,2.356758909027356,3.6742627374589527,-0.21419976344803718,0.5126614878854165,1.0628154172302062,1.5698277498301978,1.7547582066295841,0.8635391428262551,-2.3879958972522104,-3.789035500090961,-6.005131159197518,-6.220452324434291,3.558338334108866,1.7016869620324329,8.99594756971534,-0.7860443971165552,3.1525237840058935
3.2232232232232234,3.2232232232232234,3.2232232232232234,3.2232232232232234,3.2232232232232234,-0.16245745782117685,0.6307109455239004,0.6472652766749685,1.6864229805454403,1.3293366333051524,-2.9955980328472442,-2.9329513639329834,-2.9293425306049268,-2.4811242473298742,-2.6893984671953914,3.290059556835254,2.4615850475686067,5.2136902507644525,2.2966489215796155,3.6114739482852247,-0.17842671340510216,0.5293468728910591,1.152012995203315,1.5610348912453402,1.7851072194182045,0.7174905094772726,-2.47466176259654,-4.101254369550929,-6.002854000273402,-6.320399850838584,3.5865687590338498,1.631007561418233,8.818980366858625,-0.969506860883655,2.9101399833954105
3.2332332332332334,3.2332332332332334,3.2332332332332334,3.2332332332332334,3.2332332332332334,-0.12946782437450274,0.655250933378323,0.6992168236286037,1.709131587907844,1.3651755406079134,-2.9972050451131524,-2.9275666028814507,-2.9173782465691223,-2.4655362936317955,-2.6713846116435374,3.296508343270581,2.4363855551668427,5.171093667735859,2.2365816517646255,3.5477282059106328,-0.1423965850890012,0.5453142919178136,1.2393715807308794,1.55041820306576,1.8130192673582208,0.5706015410201246,-2.559035721203898,-4.405333692378633,-5.99670294644352,-6.41166416213278,3.609675845907886,1.5582960597064286,8.628755997963019,-1.150353418023272,2.665845728356942
3.2432432432432434,3.2432432432432434,3.2432432432432434,3.2432432432432434,3.2432432432432434,-0.0964167516583932,0.6795367558403432,0.7507244392868985,1.7312401345011283,1.400376083613712,-2.9984502347045288,-2.9220249481244993,-2.904550363870004,-2.4500627740310073,-2.653101359624755,3.301483011109931,2.4103531011981585,5.125495382048164,2.176594808537703,3.483112303397682,-0.1061609307042436,0.5605439912035001,1.3247608630304022,1.538004792786416,1.8384775042701953,0.42305220622321826,-2.6410593773172764,-4.700730506391125,-5.986893092092046,-6.494280776762679,3.627610762753344,1.4836713221537998,8.425766789561358,-1.328404561887524,2.420094283840683
3.2532532532532534,3.2532532532532534,3.2532532532532534,3.2532532532532534,3.2532532532532534,-0.06331921602403898,0.7035597796053007,0.8017590479056171,1.7527492489402738,1.434929911259544,-2.9993317050439923,-2.9163339377584556,-2.8908791792638926,-2.43472176446084,-2.6345732386427745,3.3049778569086836,2.3835114935588892,5.076984948889191,2.1167239322032234,3.417712574744213,-0.06977174499383917,0.5750174214904622,1.4080556005419176,1.523823517142086,1.8614696033710474,0.27502468945340297,-2.720678726230375,-4.9869322518640615,-5.973642326211447,-6.568305603954542,3.64033399554818,1.4072550357393325,8.210532273047377,-1.5034902588976564,2.173334865186547
3.2632632632632634,3.2632632632632634,3.2632632632632634,3.2632632632632634,3.2632632632632634,-0.030190320408243397,0.727311534561659,0.8522925371528121,1.773659930658976,1.468829450210747,-2.9998480869126767,-2.910501319651576,-2.876386175587976,-2.419531039349319,-2.615824926518133,3.306989010898788,2.355885058630984,5.0256568985273615,2.057002369574511,3.3516146937089024,-0.0332813712338096,0.5887172651922755,1.4891358835118311,1.5079048877033798,1.8819877117814376,0.12670295425888867,-2.79784419762197,-5.263458091059249,-5.957170711706212,-6.633814327650185,3.6478154836543064,1.3291714926017875,7.983597206927257,-1.6754498498841173,1.9260116717457976
3.2732732732732734,3.2732732732732734,3.2732732732732734,3.2732732732732734,3.2732732732732734,0.002954719459238026,0.7507837154185328,0.9022977952194013,1.7939735273215,1.5020678932147864,-2.9999985449384665,-2.9045350424228564,-2.8610939671290434,-2.404508054315821,-2.596881214875508,3.307514452589542,2.3274985967096007,4.971610412531648,1.997461255292188,3.284903479095561,0.003257594018259025,0.6016274613823899,1.567887376456377,1.4902809776048664,1.9000283955981905,-0.02172770217038078,-2.8725106857713882,-5.529860081745994,-5.9376998763150795,-6.690901733893355,3.65003473303032,1.2495473717074326,7.745529539835616,-1.8441319234045608,1.6785629693759603
3.2832832832832834,3.2832832832832834,3.2832832832832834,3.2832832832832834,3.2832832832832834,0.036100589080445084,0.7739681829536368,0.9517487447903256,1.8136917120648857,1.5346391858380675,-2.9997827833808306,-2.898443246257454,-2.845026243603043,-2.3896699298411788,-2.57776697342686,3.306554021866348,2.298377337194119,4.914948988982897,1.9381294991778129,3.2176627070443704,0.039792397195225815,0.6137332285898217,1.6442015399649965,1.4709853296772624,1.9155925760332084,-0.17008110225049222,-2.9446375665842908,-5.785724202095992,-5.915452416456731,-6.73968098530014,3.646980906667546,1.1685115193097282,7.49691832498722,-2.0093941627741714,1.4314202240905445
3.2932932932932935,3.2932932932932935,3.2932932932932935,3.2932932932932935,3.2932932932932935,0.06923188940885225,0.796856964877581,1.0006203738211212,1.83281646063471,1.5665380116485008,-2.999201051194948,-2.892234253570428,-2.8282077129330654,-2.3750334358965253,-2.5585071151084104,3.3041094255174603,2.26854689367488,4.855780098175372,1.8790337794872485,3.149974930841304,0.07627022478237404,0.6250210853925946,1.7179758314110762,1.4500528662380163,1.9286854571415448,-0.3181706475030808,-3.0141887013920865,-6.030671225140566,-5.890651315178289,-6.7802828463348135,3.63865289177087,1.0861947287530889,7.238371596770008,-2.1711031685921256,1.1850072888239254
3.3033033033033035,3.3033033033033035,3.3033033033033035,3.3033033033033035,3.3033033033033035,0.10233315122553147,0.8194422563112178,1.0488887630773764,1.8513500284761397,1.597759775909248,-2.9982541463592196,-2.885916559530365,-2.810664043013681,-2.360614977513571,-2.5391265621245487,3.3001842391335536,2.2380332190481314,4.794214830321424,1.8201985419169862,3.081921308719349,0.11263830093438235,0.6354788688050987,1.7891138842446765,1.4275198007765193,1.939316445679333,-0.4658097828090888,-3.081132427521908,-6.264357441777804,-5.863519375262712,-6.812854863176284,3.625059343291546,1.0027295201603614,6.9705142201550245,-2.3291342585908126,0.939739644952013
3.3133133133133135,3.3133133133133135,3.3133133133133135,3.3133133133133135,3.3133133133133135,0.13538884963240527,0.8417164198734888,1.0965311104069808,1.8692949278404551,1.6283005878514678,-2.9969434194517612,-2.8794988224542406,-2.7924218026490255,-2.3464305812765796,-2.5196502129467424,3.2947839043401013,2.2068625607915586,4.730367536778419,1.7616460042067137,3.013581440087024,0.1488439854088314,0.6450957504608702,1.8575256656484138,1.4034235517517135,1.9474990636470906,-0.6128124638880763,-3.145441535667345,-6.486475232102919,-5.8342786684278,-6.83756050200401,3.606218703507949,0.9182499205295152,6.693985723505776,-2.4833712466640208,0.6960236998919669
3.3233233233233235,3.3233233233233235,3.3233233233233235,3.3233233233233235,3.3233233233233235,0.16838341862215783,0.8636719853779984,1.1435257517273234,1.886653904965537,1.6581572415959744,-2.9952707764629753,-2.8729898540846306,-2.7735084018507066,-2.332495882714113,-2.5001029103104595,3.2879157213379964,2.1750614165322686,4.66435546631536,1.703396166172686,2.945033210581131,0.18483487157518208,0.6538622505974814,1.9231276124429901,1.3778026587011636,1.9532508540855786,-0.7589936264473067,-3.2070932341234766,-6.696753485599771,-5.803150001432243,-6.8545782495516505,3.582159197441552,0.8328912447481969,6.40943812521445,-2.633706202953576,0.4542561417827642
3.3333333333333335,3.3333333333333335,3.3333333333333335,3.3333333333333335,3.3333333333333335,0.20130126568349227,0.8853016491372828,1.1898521787215381,1.9034299173870552,1.6873271957954512,-2.993238680832891,-2.86639860976013,-2.753952031679493,-2.3188261145665727,-2.4805094102480356,3.2795888367435584,2.142656490038336,4.596298397927573,1.645466824998861,2.8763526463022058,0.22055888425651007,0.6617702498552284,1.9858427452322867,1.350696700841732,1.9565932806997985,-0.9041696554216117,-3.266069099980669,-6.894957871466801,-5.77035239978747,-6.86410067977809,3.552918803988412,0.7467898780163864,6.117533764379047,-2.780039196887472,0.2148233519342
3.3433433433433435,3.3433433433433435,3.3433433433433435,3.3433433433433435,3.3433433433433435,0.23412678639961038,0.9065982728745094,1.2354910532495404,1.9196261114352566,1.715808552070354,-2.99085015470354,-2.85973417848949,-2.733781603811896,-2.3054360959037568,-2.4608943521903237,3.2698142267349612,2.109674647763887,4.5263182716914,1.5878735956063703,2.8076137775525405,0.25596437716053566,0.6688129989061178,2.045600760879007,1.322146218323036,1.9575516218920692,-1.048158852710202,-3.322355017402387,-7.080890961064739,-5.736102609662325,-6.86633349048472,3.5185452027404907,0.6600830601460288,5.818943145468737,-2.922278025067456,-0.02189912457684784
3.3533533533533535,3.3533533533533535,3.3533533533533535,3.3533533533533535,3.3533533533533535,0.2668443789970979,0.9275548822430668,1.2804242184908696,1.935245799970327,1.7436000323127923,-2.9881087793782966,-2.8530057729396643,-2.7130266900091575,-2.2923402220650426,-2.4412822301648838,3.258604675528139,2.076142876076326,4.454538819127478,1.5306299359165323,2.7388885123585682,0.29100022965672007,0.674985125934228,2.102338103499929,1.2921926362758172,1.956154859787349,-1.1907819018075259,-3.3763564181823966,-7.25439220514653,-5.700614618461316,-6.861494513667566,3.4790956965682636,0.5729334626133351,5.514342806603409,-3.0603379259018055,-0.25554705009155043
3.3633633633633635,3.3633633633633635,3.3633633633633635,3.3633633633633635,3.3633633633633635,0.29943845880181386,0.9481687625456459,1.3246347068472113,1.9502924404073565,1.7707009549335395,-2.985018694981724,-2.8462213543104227,-2.6917174616619413,-2.2795524553933646,-2.421697365113455,3.245974749221297,2.0420799246771524,4.381085194511289,1.473747176818356,2.6702465200216583,0.32561594265739774,0.6802831382977761,2.1559980142644606,1.2608781917784553,1.9524355648331793,-1.3318623277213248,-3.429158336399979,-7.415337769172311,-5.664099194453584,-6.849812703339239,3.434637110131195,0.48548837041826687,5.20441322070414,-3.1941412828689053,-0.4857679075593495
3.3733733733733735,3.3733733733733735,3.3733733733733735,3.3733733733733735,3.3733733733733735,0.3318934725578778,0.9684432982834004,1.3681067446428805,1.9647696130799082,1.797111210127945,-2.981584599315182,-2.8393868313440436,-2.6698846295790872,-2.267086316732962,-2.402163878346453,3.2319407650632477,2.00749105752978,4.306083608533438,1.4172345566481923,2.601755124904329,0.3597617333630503,0.6847046128294886,2.206530560370883,1.2282458638460092,1.9464297765529277,-1.4712269505737936,-3.4805924848631804,-7.563640230609906,-5.626763445733658,-6.831527104477985,3.385245664579429,0.39776288199561805,4.889836738359762,-3.3236173182794317,-0.7122212562453569
3.3833833833833835,3.3833833833833835,3.3833833833833835,3.3833833833833835,3.3833833833833835,0.36419391256548217,0.98837304329737,1.410825753671491,1.9786809999891717,1.82283123423684,-2.9778117459050772,-2.8325110286251483,-2.6475593841833405,-2.254954877659829,-2.3827056661473316,3.2165207562168168,1.9723983934486602,4.22966096567025,1.3610992599868514,2.5334792106227,0.3933886286349639,0.6882463591585493,2.2538926436610525,1.1943393065276158,1.9381768810244635,-1.6087063312911312,-3.5297924105407503,-7.699248142681171,-5.58881039870306,-6.806885806674714,3.3310068288066645,0.3097760747099869,4.571295580798974,-3.4487017793821906,-0.9345790307478836
3.3933933933933935,3.3933933933933935,3.3933933933933935,3.3933933933933935,3.3933933933933935,0.39632433059298167,1.0079524120193675,1.452778349646439,1.9920303639835804,1.8478619832786056,-2.9737059412423457,-2.8256029330223202,-2.6247733362708803,-2.2431707534129997,-2.3633463755348387,3.1997344321044663,1.9368245428042394,4.151944506577859,1.3053464605780611,2.465481134780711,0.4264485567625831,0.6909063360469058,2.2980479894159074,1.159202785179699,1.927719485647064,-1.7441353872092122,-3.5767510810249377,-7.822145469527641,-5.550438596176235,-6.776264549166896,3.2720165687834566,0.2216454104233705,4.24946989086736,-3.569336618627986,-1.1525834084349071
3.4034034034034035,3.4034034034034035,3.4034034034034035,3.4034034034034035,3.4034034034034035,0.4282693780023687,1.0271760877082872,1.4939523376217212,2.004821528411734,1.8722053591910353,-2.9692735373935264,-2.8186715461082548,-2.601558458484951,-2.231746096494142,-2.3441090190126324,3.1816031308472628,1.9007917651999127,4.073061456770798,1.2499793681715115,2.3978182586874266,0.4588944658478459,0.6926837047125707,2.3389671159506893,1.122881115964493,1.9151021381128537,-1.8774390404132646,-3.6215050759720384,-7.932350898232613,-5.511841715134906,-6.742674986080786,3.2089417312562887,0.1334901722170514,3.925035849386674,-3.68546966986991,-1.367346305227656
3.4134134134134135,3.4134134134134135,3.4134134134134135,3.4134134134134135,3.4134134134134135,0.46002433579167057,1.0460390175805963,1.5343367044579121,2.01705835728933,1.8958732704723182,-2.9645197942465202,-2.811725871008591,-2.577947027646851,-2.2206925909025026,-2.325008503706728,3.1621480649290254,1.8643219386806753,3.993138682789418,1.1949992790938788,2.3304926465708857,0.4906916344654117,0.693578811967167,2.3766272856999247,1.085419608605727,1.900345185242106,-2.0085924596462803,-3.6640939664246446,-8.02991703355707,-5.4732082040814305,-6.707847578406259,3.1423732137490923,0.045427894761772336,3.5986638637218107,-3.797054322238509,-1.5796158443106236
3.4234234234234235,3.4234234234234235,3.4234234234234235,3.4234234234234235,3.4234234234234235,0.4915833259793262,1.0645364076303334,1.5739216084158567,2.0287447360187567,1.918872594137509,-2.9594502586830385,-2.8047748994936303,-2.553971568080123,-2.2100214469719934,-2.306063305173556,3.1413910695930833,1.827436530636857,3.912302356999886,1.1404056303520633,2.2635270158764906,0.5218048404974773,0.6935931720751687,2.4110124385477225,1.0468640124161745,1.8834781972858143,-2.1374563722083337,-3.704560142716076,-8.114929481615519,-5.434720939875049,-6.669893993858324,3.0719013800456345,-0.04242575894778611,3.271016834807398,-3.904049193383166,-1.7883911810358768
3.4334334334334335,3.4334334334334335,3.4334334334334335,3.4334334334334335,3.4334334334334335,0.5229324260243025,1.0826637171583338,1.6126983659677834,2.0398845526979015,1.9412066871622293,-2.954072050206687,-2.7978275993257515,-2.52966479605596,-2.1997433967771065,-2.287294602301296,3.1193561455654955,1.790156570458131,3.830677632106425,1.0861960570743583,2.196961235282431,0.5521911615934524,0.6927294474236678,2.4421131082185914,1.007260465595053,1.8645415579941407,-2.2638637228811547,-3.7429486371639342,-8.187505829036127,-5.396556903874789,-6.62810520165803,2.9972115036882805,-0.1299571120022449,2.9427485082913876,-4.006417803721654,-1.9930511800525608
3.4434434434434436,3.4434434434434436,3.4434434434434436,3.4434434434434436,3.4434434434434436,0.5540580451807607,1.1004166530308863,1.6506594359220443,2.050481680052659,1.9628793098232504,-2.948392728686339,-2.790892901874291,-2.5050595654797347,-2.1898686900744586,-2.268723168451321,3.0960684725384056,1.7525026239869284,3.748388326388552,1.032366453097313,2.130832217044498,0.581809074805551,0.6909914280911398,2.4699263225976003,0.9666554477771023,1.8435772727602375,-2.387700007101216,-3.779306942157177,-8.24779452441669,-5.35888687715876,-6.5827769832795155,2.9184461895104405,-0.21705457918420024,2.6145019148454622,-4.104128253285133,-2.193440050550322
3.4534534534534536,3.4534534534534536,3.4534534534534536,3.4534534534534536,3.4534534534534536,0.5849469331384467,1.1177911636884184,1.6877984009636233,2.060539958025596,1.9838945961970484,-2.942420276814977,-2.783979690008548,-2.4801888149301528,-2.1804070907470177,-2.250369354390552,3.071554343621527,1.7144947698143438,3.6655566206065915,0.9789110345086174,2.065173908289848,0.6106185127348025,0.688384010402963,2.494455488896178,0.925095735799555,1.8206288442694096,-2.508857368965181,-3.8136848242344,-8.295973669109571,-5.321875154542461,-6.534205620664096,2.8357534651098,-0.3036087638608862,2.2869079040719527,-4.197152902688046,-2.389414271483318
3.4634634634634636,3.4634634634634636,3.4634634634634636,3.4634634634634636,3.4634634634634636,0.6155861879225065,1.1347834329251343,1.7241099467178207,2.0700631770511917,2.0042570245590725,-2.9361630821940112,-2.777096786278549,-2.4550855161539027,-2.171367873718483,-2.232253072459665,3.0458410977843475,1.6761525774557091,3.5823027674474197,0.9258224059593257,2.0000172897038757,0.6385809159488903,0.6849131745603914,2.5157102646210627,0.8826283626382025,1.7957411512090198,-2.6272347896295116,-3.8461341347398275,-8.332249724533625,-5.285679277078081,-6.48268716991754,2.749286405681886,-0.389512546284287,1.9605837758108322,-4.28546805969102,-2.580842270547805
3.4734734734734736,3.4734734734734736,3.4734734734734736,3.4734734734734736,3.4734734734734736,0.6459632630404807,1.1513898734608015,1.7595898384492012,2.079055062046086,2.0239713877598176,-2.9296299190857016,-2.770252941392161,-2.429782624109884,-2.162759822305876,-2.2143937819479165,3.018957050535851,1.63749508743717,3.498744814309622,0.8730916295621093,1.9353903813645719,0.6656592816173227,0.6805859614283027,2.5337064153388376,0.8393005794493844,1.7689603303445285,-2.742738250995359,-3.8767086176347476,-8.35685614333346,-5.250449782682544,-6.42851676006147,2.6592027540957233,-0.47466116345230347,1.6361320120231397,-4.369053672761119,-2.767604073958651
3.4834834834834836,3.4834834834834836,3.4834834834834836,3.4834834834834836,3.4834834834834836,0.6760659738668839,1.1676071203260636,1.7942348955119454,2.087519257140821,2.0430427636514437,-2.922829929876082,-2.7634568229961323,-2.4043130286481498,-2.1545912259791264,-2.196810475642237,2.990931423089746,1.5985407933188773,3.4149983401534567,0.8207082961959115,1.871318255468411,0.6918182083231791,0.6754104485653503,2.5484656602571616,0.795159820640983,1.7403336622408787,-2.8552808746105995,-3.9054637150294127,-8.370051931776914,-5.216329974514686,-6.371987917780785,2.56566453757776,-0.5589522807147276,1.314139111798056,-4.447893032967585,-2.9495909296491902
3.4934934934934936,3.4934934934934936,3.4934934934934936,3.4934934934934936,3.4934934934934936,0.7058825032584093,1.1834320240828056,1.828042963671164,2.0954593111776294,2.0614764856361956,-2.9157726062904223,-2.756717004767677,-2.378709507899682,-2.146869878497291,-2.1795216675153837,2.9617942702633666,1.5593076256748195,3.331176207066841,0.7686605990412948,1.807823055683275,0.7170239370242849,0.669395725578158,2.560015506666126,0.7502536718824658,1.7099094608820822,-2.964783035812758,-3.932456370986074,-8.372120150807177,-5.183455706699242,-6.31339191893187,2.4688376823521025,-0.6422860553360366,0.9951745314093898,-4.521972485481484,-3.126704906526143
3.5035035035035036,3.5035035035035036,3.5035035035035036,3.5035035035035036,3.5035035035035036,0.7354014063953573,1.1988616439011544,1.8610128854176025,2.1028786639969512,2.079278113405337,-2.908467770402782,-2.750041955822242,-2.3530046834440532,-2.139603076392067,-2.1625453815153897,2.931576407357759,1.519812938043881,3.2473883271242836,0.7169354091749057,1.744924022857162,0.741244388150048,0.6625518688789431,2.5683890742993913,0.704629840951664,1.6777369674155307,-3.071172453221891,-3.9577448341311623,-8.363366363147293,-5.151955186980366,-6.253017167410121,2.3688916275615526,-0.7245651922544667,0.679789730734143,-4.591281151877894,-3.2988584724087815
3.5135135135135136,3.5135135135135136,3.5135135135135136,3.5135135135135136,3.5135135135135136,0.7646116148474142,1.2138932405147123,1.8931444684003789,2.1097806335335068,2.0964534039346576,-2.9009255554806,-2.743440030442198,-2.3272309773129627,-2.132797617770368,-2.1458991414162005,2.9003093362649306,1.480073494861383,3.16374144504187,0.665518353055702,1.6826375268061955,0.764449194833325,0.654889915923414,2.5736249106848277,0.6583361313043299,1.6438662482212458,-3.174384253777731,-3.981388459597653,-8.344117033792116,-5.1219487958781755,-6.1911486018132535,2.2659989397645006,-0.8056949923015395,0.3685173267417099,-4.655810664367383,-3.465974053269534
3.5235235235235236,3.5235235235235236,3.5235235235235236,3.5235235235235236,3.5235235235235236,0.7935024398643409,1.2285242690755789,1.9244384521041,2.116168403740979,2.11300828279992,-2.8931563867045518,-2.736919458130311,-2.301420570878599,-2.126459801408989,-2.12959996168739,2.8680251710458924,1.440105461375259,3.0803389370583756,0.6143938917399072,1.620977103901942,0.7866097322894774,0.6464218390030364,2.575766798558485,0.6114204182416063,1.6083480974802047,-3.2743610135975985,-4.0034475108026015,-8.314717891120665,-5.093548921916138,-6.128067130182586,2.160334929267293,-0.885583393169302,0.06187035417480047,-4.715554913008965,-3.627983576367342
3.5335335335335336,3.5335335335335336,3.5335335335335336,3.5335335335335336,3.5335335335335336,0.8220635748945169,1.2427523719306057,1.9548964728977953,2.122045013362579,2.1289488158728838,-2.8851709618030688,-2.7304883339909827,-2.2756053656668507,-2.1205954261157434,-2.1136643393390173,2.8347565632199334,1.3999243955460154,2.9972806264008156,0.5635454016659895,1.5599535001759135,0.8076991433672047,0.6371605186627672,2.5748635564140527,0.5639306275403866,1.5712339443900678,-3.37105277500703,-4.023982961548299,-8.275532255722737,-5.066859812489081,-6.064049092959905,2.0520772695120186,-0.9641410034343565,-0.2396583670254131,-4.7705098068828455,-3.7848279998336096
3.5435435435435436,3.5435435435435436,3.5435435435435436,3.5435435435435436,3.5435435435435436,0.8502850973365801,1.2565753713401775,1.9845210275837195,2.1274133455630624,2.144281181455757,-2.8769802316399957,-2.724154609441486,-2.24981694612652,-2.115209790332907,-2.0981082466962238,2.8005366270017076,1.3595452419248428,2.914662615622485,0.5129552568552409,1.4995747196585003,0.827692360307736,0.6271197168121584,2.570968833252671,0.51591471640211,1.5325757651512033,-3.4644170401697068,-4.043056298917534,-8.226939343854895,-5.041977439947821,-5.9993657541582905,1.941405620694269,-1.0412811299669507,-0.5355967585495591,-4.820673050125535,-3.936456831227929
3.5535535535535536,3.5535535535535536,3.5535535535535536,3.5535535535535536,3.5535535535535536,0.8781574695316171,1.269991262160611,2.0133154355741167,2.1322761184361085,2.159011642909165,-2.868595380792806,-2.7179260832546013,-2.22408654437704,-2.1103076919603554,-2.082947125056867,2.7653988647180374,1.3189823274996184,2.8325771360333505,0.46260491237774487,1.4398460776702422,0.8465661227604834,0.6163140495943599,2.5641408985852325,0.46742065656690246,1.4924259998209402,-3.554418741813919,-4.060729327415061,-8.169332552234977,-5.018989382486783,-5.934282820618989,1.8285012587364164,-1.1169197990706188,-0.8254939063340885,-4.866043933654055,-4.082827637531167
3.5635635635635636,3.5635635635635636,3.5635635635635636,3.5635635635635636,3.5635635635635636,0.90567153900549,1.2829982045110024,2.041283799823641,2.1366358763993216,2.1731465218259256,-2.8600278081577155,-2.711810392933389,-2.1984450069486745,-2.1058934283774438,-2.0681958791845325,2.7293770926310588,1.278249359494111,2.7511124143765397,0.41247498893758766,1.3807702587852475,0.8642989921142709,0.6047589600740079,2.5544424287214578,0.41849641943205884,1.4508374741095384,-3.6410301916159256,-4.077063974789233,-8.103117730646204,-4.997974719435923,-5.869059989106134,1.7135467106882345,-1.1909757717140614,-1.1089203809898578,-4.906623143328559,-4.223905548986352
3.5735735735735736,3.5735735735735736,3.5735735735735736,3.5735735735735736,3.5735735735735736,0.9328185379729199,1.2955945164450577,2.0684309666442386,2.1404949824875343,2.18669217180016,-2.8512891076167746,-2.7058150064181214,-2.172922763520871,-2.1019707966443515,-2.053868872588486,2.692505367388389,1.2373594251014357,2.6703525568412343,0.3625453584350838,1.322347379189639,0.8808713622137012,0.5924706908012856,2.5419402903572075,0.36918996300677115,1.4078633261675597,-3.7242310068628512,-4.0921220999494,-8.02895131905251,-4.979003940578252,-5.803950520881479,1.5967253975697133,-1.2633705532298052,-1.38561793724962,-4.942412585226167,-4.35966275913421
3.5835835835835836,3.5835835835835836,3.5835835835835836,3.5835835835835836,3.5835835835835836,0.9595900821168859,1.3077786666481062,2.0947632031888888,2.1438556115535476,2.199654952838524,-2.842391048800799,-2.6999472141247693,-2.14754909666015,-2.0985430938654472,-2.039979923541639,2.6548179133144854,1.1963249931287576,2.5903726482293425,0.3127952303674525,1.2645750531619946,0.896265466540091,0.5794662563056434,2.5267023298776214,0.3195492205286321,1.363556938391136,-3.804008016073908,-4.105965303374987,-7.9509841715008776,-4.962138869136849,-5.739200843302029,1.4782212856106511,-1.334028397866124,-1.6576607803714012,-4.973415228621793,-4.490078023320777
3.5935935935935936,3.5935935935935936,3.5935935935935936,3.5935935935935936,3.5935935935935936,0.9859781686587445,1.3195492671791,2.120297535831684,2.146719744383914,2.212041206457609,-2.8333455579805915,-2.694214121313876,-2.1223426583721325,-2.0956131176990334,-2.0265423017873485,2.6163490507502734,1.1551579175263609,2.5111736945489245,0.2632032389328446,1.2074484634078164,0.9104653819456462,0.5657634155687306,2.50875388834777,0.26962209056189046,1.317971874249226,-3.8803551443102435,-4.118654740394135,-7.871229945561282,-4.947432598100651,-5.6750501778928,1.3582185467780192,-1.4028763085884037,-1.9261495321448763,-4.999634967193314,-4.615136157879441
3.6036036036036037,3.6036036036036037,3.6036036036036037,3.6036036036036037,3.6036036036036037,1.0119751737362073,1.3309050662769963,2.145045128075023,2.149089162735884,2.223857231508933,-2.8241646991175235,-2.6886226407880716,-2.097327203495346,-2.0931831669997676,-2.013568725885815,2.5771331256406063,1.1138694427705167,2.4327904671370244,0.21374753070577784,1.1509604349859626,0.9234570290381494,0.5513806445220918,2.488140777682529,0.21945642839262988,1.2711618201152712,-3.9532732789496805,-4.130250937691123,-7.787110135614114,-4.934929439588938,-5.611730194266677,1.2369012294169082,-1.4698440325334374,-2.18931544586583,-5.021076498892368,-4.734827542111617
3.6136136136136137,3.6136136136136137,3.6136136136136137,3.6136136136136137,3.6136136136136137,1.037573849107957,1.3418449412504572,2.1690142622185564,2.150965445300204,2.2351092607702676,-2.8148606551030726,-2.6831794859160203,-2.07252916271219,-2.091255042581965,-2.001071361151068,2.5372044405610903,1.0724702110660782,2.355275593735829,0.1644058527548879,1.0951015125716468,0.93522816932136,0.5363371086111042,2.464923749291397,0.16910003853201325,1.2231805320648093,-4.022770116745406,-4.14081361338296,-7.697950610947558,-4.924664886985057,-5.549464689193435,1.114452939762515,-1.5348640525262809,-2.44633242175685,-5.037745224844022,-4.8491476251062196
3.6236236236236237,3.6236236236236237,3.6236236236236237,3.6236236236236237,3.6236236236236237,1.0627673182052022,1.352367891469311,2.1922137155315813,2.1523499645929958,2.2458034383395424,-2.8054457092153684,-2.677891163980129,-2.0479743712837863,-2.08983004809399,-1.9890618181299162,2.496597187367425,1.0309702713314184,2.278677341792729,0.11515564107644742,1.039860040807916,0.945768399203565,0.5206526354625066,2.4391651536233327,0.11860066813549233,1.1740817875806122,-4.088859993025636,-4.150401500987314,-7.604186417063744,-4.916665589603552,-5.4884692900588306,0.9910565350114098,-1.5978715750727908,-2.697050299025719,-5.049647167561163,-4.958096439352467
3.6336336336336337,3.6336336336336337,3.6336336336336337,3.6336336336336337,3.6336336336336337,1.0875490715519103,1.3624730314757028,2.2146527186356826,2.1532438847785755,2.255945797865036,-2.7959322268192732,-2.6727639698449637,-2.0236880529962074,-2.0889089909959386,-1.9775511515748678,2.455345381641658,0.989379089925191,2.203039629430249,0.06597410921928129,0.985222247505404,0.9550691409932601,0.504347687688726,2.4109287483099013,0.06800600114340141,1.1239193420877829,-4.15156369392173,-4.15907217758636,-7.5062509998244025,-4.9109493396913715,-5.428951181903905,0.8668938285694807,-1.6588045152430375,-2.941337768683738,-5.056788908683601,-5.0616781230116885
3.6436436436436437,3.6436436436436437,3.6436436436436437,3.6436436436436437,3.6436436436436437,1.1119129615767458,1.3721595842323149,2.236340913937336,2.153648160423659,2.2655422416431525,-2.786332637334895,-2.667803979942942,-1.9996948058766169,-2.0884921836348322,-1.9665498598638476,2.413482799100724,0.9477055630714313,2.128402046500949,0.01683833697852209,0.9311723294584884,0.9631236310067579,0.4874433358580414,2.3802795126086433,0.017363652946631482,1.0727468902230208,-4.210908252540875,-4.166881896473527,-7.404575222662885,-4.90752507159962,-5.3711088571936045,0.7421453080222378,-1.717603478860866,-3.1790817239106133,-5.059177546374322,-5.159900452622097
3.6536536536536537,3.6536536536536537,3.6536536536536537,3.6536536536536537,3.6536536536536537,1.135853196840984,1.3814268745244531,2.2572883142088487,2.1535635361820593,2.2745985206127473,-2.7766594164978384,-2.663017046573604,-1.9760185896231275,-2.0885794444136003,-1.9560678848205404,2.3710429141233225,0.905958030936732,2.0547998852327938,-0.03227464096289325,0.8776925406546813,0.9699269049176292,0.46996123165547543,2.347283468551931,-0.033278834619848235,1.0206180317249782,-4.266926730022831,-4.17388542455366,-7.299586433598705,-4.906392873000565,-5.315131887431654,0.6169898663006279,-1.7742117424134243,-3.410186572093238,-5.0568206724294535,-5.252774387919018
3.6636636636636637,3.6636636636636637,3.6636636636636637,3.6636636636636637,3.6636636636636637,1.1593643357077312,1.3902743225322114,2.2775052614117275,2.152990547407604,2.2831202152726697,-2.7669250689328346,-2.6584087925124686,-1.9526827146881536,-2.0891700990521342,-1.9461146118903885,2.328058840541708,0.8641442933105972,1.9822641799624368,-0.08138774656503271,0.82476328266306,0.9754757804822459,0.45192358125517007,2.312007509163333,-0.08387399815305725,0.9675862418162338,-4.319657982438017,-4.180135884750008,-7.1917075827090144,-4.90764417805925,-5.2612007157151055,0.49160454644331253,-1.828575231090614,-3.634573512834976,-5.049831482943903,-5.3403136303574925
3.6736736736736737,3.6736736736736737,3.6736736736736737,3.6736736736736737,3.6736736736736737,1.1824412794788064,1.3987014375882898,2.2970023858521644,2.1519298312131565,2.2911127175470414,-2.757142111060749,-2.6539846059252965,-1.9297098329514375,-2.0902626632877785,-1.9366988706286294,2.284563274835274,0.8222716268376328,1.9108217554488296,-0.1305257756587741,0.7723631969967212,0.9797688377793572,0.4333531189209286,2.2745192340607403,-0.13437656200611253,0.9137048459320355,-4.36914641449755,-4.185684603655744,-7.0813563904260945,-4.912268802551459,-5.209486469308956,0.3661643002839625,-1.8806424953593606,-3.8521797861765634,-5.039278526635682,-5.4225341968307745
3.6836836836836837,3.6836836836836837,3.6836836836836837,3.6836836836836837,3.6836836836836837,1.2050792650265014,1.4067078121364112,2.3157905657539,2.1503840776055454,2.298581213620647,-2.7473230543573113,-2.649749635583406,-1.9071219299156599,-2.09185284348124,-1.927828935458287,2.2405884418530686,0.7803468037479196,1.8404952832572095,-0.17973146633583267,0.7204692592534713,0.9828063971045474,0.4142730808475753,2.234886792723362,-0.18476045514276057,0.8590269986364385,-4.415441721056396,-4.190580964653719,-6.968944566755454,-4.920424990424536,-5.16015079131504,0.24084176131983526,-1.9303646864712363,-4.062957895198622,-5.025363566868281,-5.499454009982983
3.6936936936936937,3.6936936936936937,3.6936936936936937,3.6936936936936937,3.6936936936936937,1.2272738569482349,1.4142931159046146,2.3338808873292143,2.1483524812201655,2.3055306677648346,-2.7374803889802397,-2.6457087863755557,-1.8849403183547744,-2.0939392580576826,-1.9195125266577022,2.1961660431824934,0.7383761120297505,1.7713033457039757,-0.2290327824740801,0.669056874848272,0.9845904946626373,0.3947071792518348,2.1931787356583654,-0.23498444122269468,0.8036056665529968,-4.458598617395168,-4.19487226671216,-6.854877081251658,-4.9311074487445765,-5.11334569051137,0.11580703194755415,-1.9776955312931328,-4.266874807088996,-5.007055390552109,-5.5710925064180685
3.7037037037037037,3.7037037037037037,3.7037037037037037,3.7037037037037037,3.7037037037037037,1.2490209392727738,1.4214570903070292,2.3512846054243037,2.145833149545219,2.311965807172359,-2.72762656777979,-2.6418667151118496,-1.8631856333427101,-2.0965209501249555,-1.9117568115390253,2.1513272082715837,0.6963653769869155,1.703260506855775,-0.2784523361805689,0.6180999761601506,0.9851248562025966,0.3746795767175826,2.1494638736625213,-0.2850018043029629,0.7474936151245654,-4.498676559268219,-4.198603589051082,-6.739551483348436,-4.944032955700417,-5.069213408449738,-0.008772514818602417,-2.022591306840745,-4.463911136658311,-4.984074124278337,-5.637470264013864
3.7137137137137137,3.7137137137137137,3.7137137137137137,3.7137137137137137,3.7137137137137137,1.2703167067472965,1.4281995430870387,2.3680131048107946,2.1428240020863623,2.317891107817777,-2.7177739907061262,-2.6382278266150507,-1.8418778285880801,-2.099596460294831,-1.904568405781026,2.106102448402349,0.65431998412082,1.6363773900813843,-0.32801242122684116,0.5675711209253543,0.9844148687403429,0.35421486079656467,2.103811145334876,-0.3347657049720107,0.6907433990051717,-4.535739453702661,-4.2018176618612415,-6.623357272411127,-4.95916533318017,-5.027886302915661,-0.13273241909897848,-2.0650108148835074,-4.65406031617502,-4.9564078003471685,-5.698608649454123
3.7237237237237237,3.7237237237237237,3.7237237237237237,3.7237237237237237,3.7237237237237237,1.2911576557350217,1.4345203432140494,2.3840778621906886,2.139322772685299,2.3233107813582063,-2.707934989625276,-2.6347962700947196,-1.8210361739988243,-2.103163824876723,-1.89795337488167,2.060521613602862,0.6122449032759798,1.5706607616623591,-0.37773492543342513,0.5174415917173947,0.9824675505149294,0.333338018862057,2.056289492958317,-0.38422918769329656,0.6334073558762345,-4.5698553615264075,-4.204554743244241,-6.50667531667186,-4.976459653804774,-4.989486746880335,-0.2559113033913576,-2.104915356976546,-4.837327755266912,-4.9240452326072095,-5.754529486998841
3.7337337337337337,3.7337337337337337,3.7337337337337337,3.7337337337337337,3.7337337337337337,1.311540574753535,1.4404194160453403,2.399490408977613,2.135327012794746,2.328228763087614,-2.6981218135538594,-2.6315759357996114,-1.8006792543994194,-2.107220574223085,-1.8919172356980942,2.0146138525759945,0.5701447139858002,1.5061136199778438,-0.4276412431248346,0.4676814963631855,0.9792915193230984,0.3120744132094466,2.006967746831034,-0.4333451891082912,0.5755376034696594,-4.601096192595108,-4.206852502531852,-6.389877320014705,-4.995862254537485,-4.954127042104577,-0.37815102738937867,-2.142268710261174,-5.013729994504558,-4.886976121938147,-5.805254749419568
3.7437437437437437,3.7437437437437437,3.7437437437437437,3.7437437437437437,3.7437437437437437,1.3314625346842066,1.4458967387637691,2.414262294912905,2.1308340957093987,2.332648700956141,-2.688346614321209,-2.62857045194385,-1.7808249693223286,-2.1117637312356483,-1.886464958043915,1.96840757571307,0.5280236319540208,1.4427352897901928,-0.4777521877865279,0.4182598691527385,0.9748969593760028,0.2904497563943658,1.9559145180933608,-0.48206654749185807,0.5171860395715385,-4.629537394673875,-4.208745910131054,-6.273325335401992,-5.0173107635811505,-4.921909346592596,-0.4992968285245354,-2.1770371043600054,-5.183293856141418,-4.845191180894673,-5.850806271935756
3.7537537537537538,3.7537537537537538,3.7537537537537538,3.7537537537537538,3.7537537537537538,1.3509208786833224,1.4509523361013488,2.4284050525708123,2.125841221750934,2.3365739456644703,-2.6786214326659676,-2.625783181902504,-1.7614905337947606,-2.1167898100436178,-1.8816009663161763,1.9219304212511923,0.48588553660579914,1.3805215211709971,-0.5280879050583911,0.3691447727076781,0.9692955868201049,0.2684900867958329,1.9031981000614357,-0.5303460135506269,0.45840434477224695,-4.655257636914783,-4.210267134030847,-6.15737132357512,-5.0407341408904145,-4.892925615135388,-0.6191974484402607,-2.2091891996759543,-5.346055595337845,-4.798682277232743,-5.891205489896414
3.7637637637637638,3.7637637637637638,3.7637637637637638,3.7637637637637638,3.7637637637637638,1.369913211825632,1.4555862763579843,2.4419301628029197,2.120345424403444,2.3400075418417625,-2.668958184772774,-2.62321722167233,-1.7426924800415322,-2.122294814867006,-1.8773291411267423,1.875209224623685,0.443733999641091,1.3194645926215218,-0.5786677862027524,0.32030340038125926,0.9625006140618836,0.24622174438884126,1.848886378046557,-0.5781362627517728,0.3992439877217605,-4.678338488853015,-4.211445443097727,-6.042356755522427,-5.066052732657738,-4.867257552231138,-0.7377052456650688,-2.238696067386604,-5.502060055043913,-4.747442595957558,-5.926473200862571
3.7737737737737738,3.7737737737737738,3.7737737737737738,3.7737737737737738,3.7737737737737738,1.3884373905110654,1.4597986677238912,2.4548490211679113,2.1143435773940578,2.342952220314265,-2.6593686492532065,-2.620875397593627,-1.7244466600248751,-2.1282742390802216,-1.8736528209154584,1.8282699910439246,0.4015723145217606,1.2595534179573349,-0.6295103821886762,0.2717021790694171,0.9545267130330164,0.223671346708013,1.7930467476081042,-0.625389909365593,0.3397562326428662,-4.698864095823254,-4.212307117277717,-5.928612257081319,-5.093178340161021,-4.844976576723246,-0.8546762948065663,-2.2655311714066055,-5.651359827559517,-4.691466819450099,-5.956629351658858
3.7837837837837838,3.7837837837837838,3.7837837837837838,3.7837837837837838,3.7837837837837838,1.406491511665312,1.4635896549134744,2.4671729053888436,2.1078324027117974,2.345410391470381,-2.649864454573748,-2.6187602643293366,-1.706768248742392,-2.1347230644929596,-1.8705748035250427,1.78113787135395,0.35940352682271826,1.2007736565438178,-0.6806333185383083,0.22330687231873186,0.9453899775292196,0.2008657649813016,1.7357460411584786,-0.6720595224004234,0.27999214884971135,-4.716920851675667,-4.212875364814481,-5.816457293935464,-5.122014303387282,-4.826143797551447,-0.969970472640675,-2.289670352570784,-5.794014425630607,-4.630751325146381,-5.981692850874273
3.793793793793794,3.793793793793794,3.793793793793794,3.793793793793794,3.793793793793794,1.4240739017648294,1.4669594161176753,2.478912943876365,2.1008084795559743,2.3473841397266675,-2.6404570669322185,-2.616874103097757,-1.6896717482050216,-2.141635760867313,-1.8680973477203195,1.733837141160528,0.3172304653763256,1.1431078264871555,-0.7320532110853184,0.17508268362294174,0.9351078847519217,0.17783210041029962,1.6770504628106948,-0.7180976436027577,0.22000262201475265,-4.732597069645848,-4.213170246584889,-5.706199895177043,-5.152455599870507,-4.810810000072085,-1.0834515315204598,-2.3110918152697177,-5.930089465778792,-4.565294400160738,-6.0016814072080535
3.803803803803804,3.803803803803804,3.803803803803804,3.803803803803804,3.803803803803804,1.4411831057166504,1.4699081602810302,2.490080085352711,2.093268254203686,2.3488752190979962,-2.6311577785828257,-2.6152189201554883,-1.6731709920178015,-2.149006285691844,-1.8662221746371301,1.6863911832729523,0.27505577413833615,1.0865354204041373,-0.7837855827999801,0.12699435980477625,0.9236992561774586,0.15459766057149746,1.6170255313330775,-0.7634568076889267,0.15983836692362424,-4.74598265220699,-4.2132086076467665,-5.5981364135288985,-5.184388959200746,-4.799015642466214,-1.1949871605750033,-2.3297761167478006,-6.059655866399879,-4.49509647216037,-6.01661139397221
3.813813813813814,3.813813813813814,3.813813813813814,3.813813813813814,3.813813813813814,1.4578178756230904,1.4724361247089184,2.5006850696078544,2.0852080507841095,2.3498850498739103,-2.6219776966087602,-2.613796445527498,-1.657279150487437,-2.1568280842350727,-1.864950469149004,1.6388224734486763,0.2328819447027167,1.031033023413504,-0.835844781840088,0.07900629438437892,0.9111842178735433,0.13118993591084419,1.5557360310509376,-0.8080895649673298,0.09954994145474849,-4.7571687607044595,-4.213004016086304,-5.492551320262876,-5.217692993678035,-4.790790861819117,-1.3044490352119098,-2.345706159251253,-6.182789063003838,-4.42016035571578,-6.026497739979216
3.823823823823824,3.823823823823824,3.823823823823824,3.823823823823824,3.823823823823824,1.4739771594611268,1.4745435730097067,2.51073839941591,2.0766240829454863,2.35041471640202,-2.6129277321401196,-2.612608131981482,-1.6420087361821292,-2.165094089902519,-1.8642828811424543,1.5911525694450352,0.19071134939186363,0.9765744330114872,-0.8882439009917326,0.031082630839428582,0.8975841603774204,0.10763657630220312,1.4932459705121799,-0.8519485065020553,0.039187761518634984,-4.766247485543957,-4.212566709246419,-5.389717032807482,-5.252238345595956,-4.786155489522231,-1.4117128554770915,-2.3588671851903813,-6.299568242808604,-4.3404915132679704,-6.031353846962178
3.833833833833834,3.833833833833834,3.833833833833834,3.833833833833834,3.833833833833834,1.489660089705834,1.4762307933757182,2.5202503136368053,2.0675124663987168,2.350464965978164,-2.6040185900138284,-2.611655154244009,-1.6273716098708322,-2.173796724922985,-1.864219526694555,1.5434021033677163,0.14854627484793356,0.9231307805144552,-0.9409946986688358,-0.016812634334784818,0.8829216982443724,0.0839653676387645,1.4296185487124269,-0.8949862919596815,-0.02119788330925905,-4.77331151767541,-4.211903547411326,-5.289893773008551,-5.287887851645884,-4.785119075716919,-1.516658373862171,-2.3692467754562223,-6.41007560074064,-4.256098329770353,-6.031191533594109
3.843843843843844,3.843843843843844,3.843843843843844,3.843843843843844,3.843843843843844,1.5048659719268058,1.477498097206191,2.5292307615252714,2.0578692323195966,2.350036208841902,-2.5952607588712144,-2.6109384084562555,-1.6133789867710235,-2.1829279013912384,-1.8647599891492692,1.4955907772993813,0.10638895605029557,0.8706706537720768,-0.9941075216453037,-0.0647155488546038,0.8672206293691687,0.060204208425201695,1.3649161286555105,-0.9371556802712315,-0.0815568137284943,-4.7784538220839465,-4.211017975016732,-5.193329453992277,-5.3244967249349955,-4.787680922568779,-1.619169413183215,-2.376834851007343,-6.514395618737396,-4.1669923999810905,-6.026021006093357
3.853853853853854,3.853853853853854,3.853853853853854,3.853853853853854,3.853853853853854,1.5195942733860048,1.4783458180746076,2.537689378266493,2.0476903415896843,2.3491285192748377,-2.5866645016879284,-2.6104585118674684,-1.6000414430362175,-2.1924790226956157,-1.8659033200918018,1.4477373621848544,0.06424161068343444,0.8191602208749703,-1.0475912296985654,-0.11266210225407965,0.8505058941766402,0.0363810863373162,1.2992002180069737,-0.978409563230574,-0.1418389444923092,-4.781767313967407,-4.209909989449546,-5.10025959357889,-5.3619127551070775,-4.793830126231167,-1.7191338751833811,-2.3816236778173696,-6.612614370094491,-4.073188827299617,-6.015850855324042
3.863863863863864,3.863863863863864,3.863863863863864,3.863863863863864,3.863863863863864,1.5338446116649274,1.4787743110420135,2.5456354617551527,2.0369716998537672,2.3477416377981264,-2.578239846730026,-2.610215802764633,-1.5873689224167862,-2.202440985360301,-1.8676480402230424,1.3998596999426767,0.022106473779033402,0.7685633546013282,-1.101453122348148,-0.16068812395432683,0.8328035347709029,0.012524054715144256,1.2325314565815466,-1.0187010021390916,-0.20199426828953615,-4.783344538250958,-4.208607089937048,-5.0109072522070335,-5.3999765270455455,-4.803545627426147,-1.8164437405394764,-2.3836254571432125,-6.704818850449527,-3.9747065329611786,-6.000688080222521
3.873873873873874,3.873873873873874,3.873873873873874,3.873873873873874,3.873873873873874,1.5476167433483932,1.478784021144149,2.5530779506322467,2.025709173369801,2.3458749744644347,-2.5699965789291848,-2.610210301644053,-1.5753707430301749,-2.2128041813331416,-1.8699921401389603,1.351974708766417,-0.02001478751350343,0.7188417573673219,-1.1556988678776554,-0.2088291818822307,0.8141406541258,-0.01133914303492027,1.1649696103903666,-1.0579832675941612,-0.2619728399922595,-4.783277353056874,-4.207940002409628,-4.925482993352475,-5.438521658621795,-4.81679627064025,-1.9109950609751536,-2.3833142715036244,-6.791096336848682,-3.8715685743226445,-5.980538137304375
3.883883883883884,3.883883883883884,3.883883883883884,3.883883883883884,3.883883883883884,1.5609105527916158,1.478376931266687,2.5600254035917978,2.013898605625072,2.343527613238512,-2.561944231669334,-2.61044089170747,-1.564055604179293,-2.2235585007508556,-1.8729330810225453,1.3040983915731696,-0.06213656931225041,0.6699550864661437,-1.2103324348330688,-0.25712048172490237,0.794545375392021,-0.03518994471435772,1.0965735719599514,-1.0962098825059114,-0.3217247615288629,-4.7816566177163935,-4.208274563711164,-4.844184864460402,-5.477375057931347,-4.833540871999654,-2.002687944201732,-2.3809062970499673,-6.871533776201659,-3.7638024708966356,-5.955405015929436
3.893893893893894,3.893893893893894,3.893893893893894,3.893893893893894,3.893893893893894,1.5737260409965756,1.4775533653552837,2.566485979967584,2.0015358346901606,2.3406983174593883,-2.5540920789762542,-2.610907132114675,-1.5534315931607123,-2.2346933352142893,-1.8764677952586313,1.2562458475508735,-0.10426452852874192,0.6218610794001468,-1.2653560261945993,-0.3055967669072488,0.7740468013890286,-0.05900493476765233,1.0274013666225656,-1.1333346684129126,-0.38120016763849446,-4.778571885882442,-4.2088098360814445,-4.767198396456955,-5.516357200430633,-4.853728295956227,-2.0914265324252597,-2.375953093023175,-6.9462172042924735,-3.6514405367150076,-5.925291338927586
3.903903903903904,3.903903903903904,3.903903903903904,3.903903903903904,3.903903903903904,1.586063314622987,1.476312751460503,2.572467421608121,1.9886167112800917,2.3373855363760776,-2.546449128101157,-2.6116088259682226,-1.5435061920072968,-2.2461975816070927,-1.8805926869845893,1.2084312867506983,-0.14639702649105807,0.574515679129668,-1.3207700164232716,-0.35429221938168365,0.7526749743424661,-0.08275657320331015,0.9575101644666087,-1.1693117951528584,-0.44034921275864436,-4.774111104269338,-4.2091814088886474,-4.694696619961643,-5.555282426351965,-4.8772975409791215,-2.1771189751699893,-2.368250683811977,-7.015231196384207,-3.5345202175285735,-5.89019848811208
3.913913913913914,3.913913913913914,3.913913913913914,3.913913913913914,3.913913913913914,1.5979225751584396,1.4746545454159559,2.5779770360464216,1.9751371174898011,2.3335874127474745,-2.5390241124886983,-2.6125454965768653,-1.53428628411301,-2.2580596464916685,-1.885303632592519,1.1606680476656015,-0.1885324246025887,0.5278731590805944,-1.376572891587031,-0.4032403613212452,0.7304608359201599,-0.10641736086999419,0.8869562976258849,-1.2040958339290002,-0.4991220592923899,-4.76836031751921,-4.209387585428352,-4.626840096387497,-5.593959258733136,-4.904177834508648,-2.259677397177782,-2.357804294709073,-7.078658350328865,-3.4130844312805024,-5.850126754133161
3.923923923923924,3.923923923923924,3.923923923923924,3.923923923923924,3.923923923923924,1.609304108271536,1.4725782313142737,2.5830216809695266,1.9610929861688091,2.329301791495943,-2.5318254851194535,-2.61371638718881,-1.5257781606909187,-2.270267451116609,-1.8905959812011106,1.1129686177312947,-0.23066905022335737,0.48188624777055905,-1.4327611927742854,-0.45247395781028515,0.7074361876121803,-0.12995986238667495,0.8157952825781429,-1.2376418137971128,-0.557468867496045,-4.761403379665396,-4.2094232704075,-4.563776962189856,-5.632190742347959,-4.934698921922003,-2.339017862149113,-2.344621441300725,-7.13657880297184,-3.287181910223289,-5.805602497706616
3.933933933933934,3.933933933933934,3.933933933933934,3.933933933933934,3.933933933933934,1.6202082733710657,1.470083322333493,2.587607749991402,1.946480320897687,2.3245269613253763,-2.5248614122165103,-2.6151204609724803,-1.5179875270187282,-2.2828084370700132,-1.896463657988576,1.0653446566813094,-0.27280516274888494,0.4365062529306474,-1.4893294630054084,-0.5020331325308949,0.6836336514927502,-0.1533567290642029,0.7440818471159382,-1.269905281581118,-0.6153503375247545,-4.75332167263668,-4.209279993473096,-4.505642984606908,-5.669774803768291,-4.969576183453803,-2.4150603330942886,-2.3287119302952144,-7.189069780527163,-3.1568675429848057,-5.757626568995896
3.943943943943944,3.943943943943944,3.943943943943944,3.943943943943944,3.943943943943944,1.6306354933934566,1.4671693619130106,2.591741159731548,1.9312952165266175,2.319260832079644,-2.518139767305516,-2.616756401246354,-1.5109195084296752,-2.295669572613055,-1.902900205681117,1.0178070226835134,-0.31493891996255846,0.39168318501566607,-1.5462701978547317,-0.551964972494045,0.6590866313940764,-0.1765807218520446,0.6718699616466683,-1.30084236520822,-0.6727366666751419,-4.7444290980944075,-4.20894594031264,-4.45256162732327,-5.706504632725029,-5.0082654351818086,-2.4878573490694897,-2.3100878636902413,-7.236205183488828,-3.0222027148298096,-5.705551563969603
3.953953953953954,3.953953953953954,3.953953953953954,3.953953953953954,3.953953953953954,1.640587151206876,1.4638359252774484,2.5954273382005524,1.915533880234019,2.3134988689694995,-2.5116675335909617,-2.6186226119597906,-1.5045786560101124,-2.3088373597279657,-1.9099013019726563,0.9703610911538939,-0.35706834473712595,0.3473658800112626,-1.6035737999969006,-0.6022987068088089,0.6338266975574252,-0.19960473434328677,0.5992128744735192,-1.3304098404365696,-0.7295755940606825,-4.736499891349155,-4.208405991289149,-4.404644124583369,-5.742169084864429,-5.049798723223599,-2.558306379701879,-2.288763646202895,-7.278055206539069,-2.883255644307823,-5.6482083288652305
3.963963963963964,3.963963963963964,3.963963963963964,3.963963963963964,3.963963963963964,1.6500696720599204,1.4600826213059723,2.5986712144928448,1.8991926530609167,2.3072362286092387,-2.5054480791563143,-2.620717218427101,-1.4989689519687468,-2.3222978419142186,-1.9174621209799727,0.9229822000338807,-0.39919129216053945,0.3035021214604435,-1.6612285378920575,-0.6530620440300529,0.6078692864550999,-0.22240181587012056,0.5261631507049452,-1.3585652009300981,-0.7858139104962677,-4.729931942174488,-4.207641767567804,-4.36198956238152,-5.776553105919362,-5.094044218692137,-2.6266243897110044,-2.264755995860403,-7.314685993815484,-2.7401017144282207,-5.585535470020083
3.973973973973974,3.973973973973974,3.973973973973974,3.973973973973974,3.973973973973974,1.6590840792429709,1.455909094743796,2.6014772097860184,1.8822680318744198,2.3004678235926077,-2.499487951161698,-2.6230380683174044,-1.494093814646173,-2.336036612766075,-1.9255772621775247,0.8756677589782285,-0.44130541716090577,0.26003876164526624,-1.719220508824115,-0.7042815740498927,0.581241624690338,-0.2449451947208724,0.45277271443717326,-1.3852667316163139,-0.8413981259930164,-4.7233773709914075,-4.206631684685444,-4.324684965461646,-5.8094381772307315,-5.140884830616514,-2.6920437102041426,-2.2380839576246814,-7.346159329804831,-2.5928237964581626,-5.517505415709536
3.983983983983984,3.983983983983984,3.983983983983984,3.983983983983984,3.983983983983984,1.667630264967205,1.4513150287517766,2.6038492296453395,1.8647566917113774,2.293188333128107,-2.4937941573765485,-2.6255827329031605,-1.4899561031370594,-2.3500388253638786,-1.9342407473748278,0.8284200905045233,-0.4834081427047925,0.21692184187162175,-1.7775336065052854,-0.7559826612596127,0.553974517482044,-0.2672083015082523,0.37909289385199574,-1.410473585243575,-0.8962744793793413,-4.716633269172512,-4.205351013507691,-4.292805388969098,-5.840602782461843,-5.1901928344425485,-2.754361529801969,-2.208768919899244,-7.3725323660423285,-2.4415125644006253,-5.444091711260171
3.993993993993994,3.993993993993994,3.993993993993994,3.993993993993994,3.993993993993994,1.675708179675686,1.4463001477892212,2.6057906576313923,1.846655508451037,2.285392214837106,-2.488373383672153,-2.62834850857052,-1.4865581215011257,-2.3642892025104376,-1.9434460178667035,0.7812406665023023,-0.5254966286425412,0.1740967118160551,-1.8361494934579856,-0.8081893385031969,0.5260992517213297,-0.28916479271685325,0.30517446887076033,-1.4341458620347447,-0.9503889510432701,-4.7097829004955685,-4.2037719485116725,-4.2664140137095865,-5.869822895253051,-5.241829960266024,-2.8135312589114783,-2.1768346337427484,-7.393857383710264,-2.28626679817782,-5.365269342751915
4.004004004004004,4.004004004004004,4.004004004004004,4.004004004004004,4.004004004004004,1.6833178227534513,1.4408642208241924,2.6073043502082034,1.8279615817632773,2.2770737177056057,-2.4832319882766853,-2.6313324185949396,-1.4839016225428754,-2.3787720478426464,-1.953185931787952,0.7341301425466521,-0.5675677412735965,0.13150814790346002,-1.8950475783822258,-0.8609242020056815,0.4976475653516828,-0.31078857445605607,0.23106772100494014,-1.4562446923142032,-1.0036872790340368,-4.702906008248981,-4.201863683325602,-4.245562244086217,-5.896872487457699,-5.295647499805391,-2.8695093179207767,-2.1423072345902483,-7.410181592149176,-2.1271936735190025,-5.281015084026421
4.014014014014014,4.014014014014014,4.014014014014014,4.014014014014014,4.014014014014014,1.6904592336074127,1.4350070648648126,2.6083926329486946,1.8086722582768404,2.268226896178396,-2.478375996395914,-2.6345312151857447,-1.4819878111438622,-2.393471257847011,-1.96345276170651,0.6870883940648832,-0.6096180237041167,0.08910047069320605,-1.9542049987123964,-0.914208307468272,0.4686516177289205,-0.3320538264423847,0.15682248504394677,-1.4767323219650559,-1.0561149787515092,-4.6960786348189,-4.199592493448655,-4.23028980790457,-5.921524057491965,-5.351486433002826,-2.9222550402066325,-2.105215266260265,-7.421546963220582,-1.9644090365348745,-5.191307866001964
4.024024024024024,4.024024024024024,4.024024024024024,4.024024024024024,4.024024024024024,1.697132483136678,1.4287285488042436,2.609057298033852,1.7887851549098264,2.2588456253820652,-2.473811095189431,-2.6379413818035684,-1.480817347135121,-2.408370334806138,-1.9742381924915513,0.6401145542619895,-0.6516436670683643,0.04681766125872392,-2.013596608562245,-0.9680610675312636,0.4391439609431416,-0.35293502623303835,0.08248820222174537,-1.4955722005531396,-1.1076173664414835,-4.68937295074231,-4.196921826066294,-4.220624857353317,-5.9435491782150365,-5.409177575170361,-2.9717305772457436,-2.0655897070038023,-7.42799010138515,-1.7980376609508824,-5.096129167179676
4.034034034034034,4.034034034034034,4.034034034034034,4.034034034034034,4.034034034034034,1.7033376656128012,1.4220285975712352,2.6092996030415625,1.7682981823027126,2.248923617461049,-2.4695426290924263,-2.6415591357547887,-1.4803903477012896,-2.4234524007013056,-1.985533319495271,0.5932070537096819,-0.6936404826844228,0.00460347655199852,-2.073194972250235,-1.022500150815026,0.4091575120783551,-0.3734069737297481,0.008113974505705578,-1.5127290719340425,-1.1581395867030542,-4.682857093317647,-4.193812396867912,-4.216584070589192,-5.962719063634793,-5.468541745616868,-3.0179008064740707,-2.023463997330456,-7.429542149292491,-1.6282134859698658,-4.995463424110454
4.044044044044044,4.044044044044044,4.044044044044044,4.044044044044044,4.044044044044044,1.7090748909883815,1.414907196577329,2.6091202710207444,1.7472095682921547,2.2384544390084553,-2.4655755954732053,-2.6453804310672755,-1.4807063893117491,-2.4387002120942096,-1.997328647089242,0.5463636615028775,-0.735603875213868,-0.037598436250569196,-2.1329703635899686,-1.0775413827588285,0.3787255263790962,-0.39344481596938374,-0.06625138034667281,-1.5281690671391228,-1.2076266442014525,-4.67659501484896,-4.190222293763831,-4.2181727534757725,-5.978805153610622,-5.529389958703916,-3.060733242510473,-1.9788740693262916,-7.426228728613478,-1.4550798327432943,-4.889298460474933
4.054054054054054,4.054054054054054,4.054054054054054,4.054054054054054,4.054054054054054,1.7143442776513176,1.4073643964510179,2.6085194918459775,1.725517881361983,2.2274315295709184,-2.46191464061697,-2.649400961651909,-1.4817645091780278,-2.454096176008604,-2.0096140875982536,0.4995815278868798,-0.7775288168939088,-0.07984442642048939,-2.1928907711213186,-1.133198648486776,0.34788157128735464,-0.4130240722147589,-0.14055927331438403,-1.5418597993162908,-1.2560234397656154,-4.670646340586625,-4.186107087389111,-4.225384941144623,-5.991579715593531,-5.591523638282311,-3.1001979523305128,-1.931858377159152,-7.418069915781068,-1.278789597446604,-4.777625933311995
4.064064064064064,4.064064064064064,4.064064064064064,4.064064064064064,4.064064064064064,1.7191459456409057,1.3994003180483818,2.6074969248475517,1.7032220540060483,2.2158482212041286,-2.4585640560266953,-2.6536161647544443,-1.483563206240489,-2.469622366830082,-2.0223789606763862,0.45285722825790004,-0.8194098229093457,-0.12219072736457562,-2.252921909447697,-1.1894837979396555,0.31665950130741427,-0.43212065935595334,-0.21476128857051796,-1.553770460481397,-1.3032748110345254,-4.665066236415882,-4.181419948270403,-4.238203499166831,-6.0008164623121445,-5.65473485645591,-3.1362674749446775,-1.8824579284486838,-7.405080252245029,-1.099505418981991,-4.6604417948159025
4.074074074074074,4.074074074074074,4.074074074074074,4.074074074074074,4.074074074074074,1.7234800103408348,1.3910151577289425,2.6060517027114596,1.6803214059359397,2.203697759053005,-2.4555277750323974,-2.6580212247023773,-1.486100441691174,-2.48526054423947,-2.0356119931717744,0.4061868084391145,-0.8612409279703934,-0.16469334532272822,-2.3130272368332734,-1.2464065535209283,0.28509343365082457,-0.450710917629147,-0.28880912821418436,-1.5638719198164306,-1.3493255777999678,-4.659905286335757,-4.17611177052099,-4.256600224240451,-6.006291184176774,-5.718806597604491,-3.168916746101857,-1.8307163161615705,-7.387268788786997,-0.9173998193685122,-4.5377467680048795
4.084084084084084,4.084084084084084,4.084084084084084,4.084084084084084,4.084084084084084,1.7273465766630056,1.382209192884716,2.604182436643512,1.6568156670651075,2.1909733229276824,-2.452809369700506,-2.662611076951529,-1.4893736390434271,-2.5009921721923885,-2.0493013195280065,0.3595658311340611,-0.9030156641610172,-0.20740794907109114,-2.3731679792009857,-1.30397442051432,0.2532177246086784,-0.4687716366564853,-0.36265455761530263,-1.5721368232315176,-1.3941205921757642,-4.6552093797625425,-4.1701313019166975,-4.280535944414927,-6.007782395037481,-5.7835130485736315,-3.1981230285039075,-1.776679750676454,-7.364639163384798,-0.7326553149286497,-4.409546834449259
4.094094094094094,4.094094094094094,4.094094094094094,4.094094094094094,4.094094094094094,1.7307457337349623,1.3729827877096972,2.601887222791357,1.6327050001996,2.177668049843639,-2.4504120480356413,-2.667380412437062,-1.4933796837626652,-2.5167984389543836,-2.063434482771431,0.3129894234588834,-0.9447270401208778,-0.25038976062633034,-2.4333031606578475,-1.3621926005394194,0.2210669465936893,-0.4862800818068538,-0.43624935170537144,-1.5785396938890763,-1.4376047937048577,-4.6510196086863544,-4.163425280192065,-4.3099968582864925,-6.005071989790665,-5.848619915905388,-3.2238658479810898,-1.720397091648536,-7.33726107671432,-0.5454644964377735,-4.275853732135289
4.104104104104104,4.104104104104104,4.104104104104104,4.104104104104104,4.104104104104104,1.7336775501025743,1.3633363991962602,2.599163866151662,1.607990023364441,2.1637750574913155,-2.4483386514676306,-2.6723236822336056,-1.4981145473199124,-2.532660278197695,-2.0779984361347474,0.26645232545465464,-0.9863675216223198,-0.29369417246021007,-2.4933896406582563,-1.4210639083202337,0.18867586579023818,-0.5032140208736732,-0.5095466712632369,-1.583057033370412,-1.47972326949579,-4.647372174705101,-4.155938575383345,-4.345468788869148,-5.997945912191511,-5.9138847709378695,-3.246126936040766,-1.6619198792910836,-7.306201875384751,-0.3560300764741555,-4.136685461427547
4.114114114114114,4.114114114114114,4.114114114114114,4.114114114114114,4.114114114114114,1.7361420694584715,1.3532705833442424,2.596012321583652,1.5826718316937098,2.149287468597575,-2.4465916526172604,-2.6774351025291225,-1.5035690959134065,-2.548558391162203,-2.0929795453681406,0.21994893948080335,-1.0279290136020258,-0.33738613277586277,-2.553382157898919,-1.4805886920496871,0.15607942034662695,-0.5195517510619305,-0.5825196595208819,-1.585667423147818,-1.520421319459163,-4.6442983059566245,-4.1476143380289585,-4.386987350740485,-5.986194831089975,-5.979057423546976,-3.2648901791629124,-1.6013023646786841,-7.271633627080593,-0.16456490228894438,-3.992066796985071
4.124124124124124,4.124124124124124,4.124124124124124,4.124124124124124,4.124124124124124,1.7381393069055773,1.3427860015677666,2.592428741397245,1.5567520188115962,2.134198436138226,-2.445173153334913,-2.6827086599169974,-1.5097394546005267,-2.5644732698794153,-2.108363591789886,0.17347338039045798,-1.0694028437049816,-0.3815217470496091,-2.6132333810204176,-1.5407647576404933,0.12331269904022996,-0.5352721262726459,-0.6551249220556412,-1.586351626008829,-1.5596445266926884,-4.641824183968947,-4.138394153023313,-4.43387712503856,-5.969614823168726,-6.0438803252366995,-3.2801415751768896,-1.5386015386672902,-7.232304754076818,0.028708067392685166,-3.8420298033820046
4.134134134134134,4.134134134134134,4.134134134134134,4.134134134134134,4.134134134134134,1.7396692457639364,1.3318834272841709,2.588407520845279,1.5302326976311336,2.118501169357673,-2.4440848830069584,-2.6881381170106886,-1.5166233896493875,-2.5803852214544523,-2.1241357761287705,0.12701952638833197,-1.1107797473962864,-0.4261524415854435,-2.6728939661705646,-1.6015872971595309,0.09041092034308564,-0.5503545846688832,-0.7273105454883857,-1.5850926870638804,-1.5973388330403842,-4.6399708804474775,-4.128218198904584,-4.4858617701294285,-5.9480080601294105,-6.108089002206526,-3.2918691970130074,-1.4738771590177606,-7.187750097342111,0.22355582312141564,-3.686614352080312
4.1441441441441444,4.1441441441441444,4.1441441441441444,4.1441441441441444,4.1441441441441444,1.7407318349278884,1.3205637526687424,2.583942594066622,1.5031165204969743,2.102188960548533,-2.4433281971255085,-2.693717018385088,-1.5242180521724102,-2.596274393397021,-2.140280723210831,0.08058107047158959,-1.1520498546940623,-0.47132878949464274,-2.732312621463449,-1.663048821748732,0.057409411812742346,-0.5647791765032316,-0.799023822903331,-1.5818760339543465,-1.6334506198274292,-4.638754304019033,-4.117025412338677,-4.5428495681380205,-5.921183498138504,-6.171412518934957,-3.3000631640813465,-1.4071917753019108,-7.137888630952148,0.41973540439249746,-3.5258686373070987
4.1541541541541545,4.1541541541541545,4.1541541541541545,4.1541541541541545,4.1541541541541545,1.7413269867794692,1.3088279955583075,2.5790274404313482,1.4754066985984569,2.085255212540787,-2.4429040761179173,-2.6994386968484436,-1.5325199709961788,-2.6121207999881633,-2.1567824875428396,0.03415157235391693,-1.1932026785742378,-0.517100380887506,-2.79143617834551,-1.7251390993404108,0.0243435897308465,-0.578526592182435,-0.8702112187807209,-1.5766895758648316,-1.667926793747233,-4.638185156954184,-4.104753657544855,-4.604735765714057,-5.888957567216636,-6.233573972717949,-3.3047156214884126,-1.3386107511650387,-7.082635981162959,0.6169940394711233,-3.3598496882977003
4.1641641641641645,4.1641641641641645,4.1641641641641645,4.1641641641641645,4.1641641641641645,1.7414545756627897,1.2966773064861028,2.5736550924137758,1.4471070205793992,2.067693466846702,-2.4428131244332083,-2.7052962800484432,-1.5415250453017746,-2.627904349665302,-2.173624559844562,-0.012275489227192838,-1.2342271050953606,-0.5635156917111404,-2.8502096698561745,-1.7878450974788211,-0.008751061089928555,-0.5915781905405697,-0.9408183370407275,-1.5695238009319015,-1.7007148778514072,-4.638268901891095,-4.091339900390949,-4.671402443934092,-5.851154858135317,-6.2942910194895205,-3.3058207272591575,-1.2682022835159117,-7.0219047573162285,0.8150693264736333,-3.1886238752800153
4.1741741741741745,4.1741741741741745,4.1741741741741745,4.1741741741741745,4.1741741741741745,1.741114436922957,1.2841129758297691,2.5678181450013526,1.4182218702714247,2.0494974324044577,-2.443055569883431,-2.7112826974156743,-1.5512285370640306,-2.6436048734037056,-2.1907898745812058,-0.058706663920179036,-1.2751113852887712,-0.6106219513366369,-2.908576415745616,-1.8511509315624233,-0.04183900741147895,-0.6039160272878586,-1.0107898926008656,-1.5603718716311252,-1.7317631075666529,-4.639005738587744,-4.076720386866448,-4.742718399236722,-5.807608804265811,-6.353276431127213,-3.3033746476893255,-1.196037418212704,-6.955604922869888,1.0136894566530543,-3.0122674064988644
4.1841841841841845,4.1841841841841845,4.1841841841841845,4.1841841841841845,4.1841841841841845,1.740306366511975,1.2711364410537245,2.5615087666457,1.3887562434783716,2.0306610148600295,-2.4436312632387662,-2.717390687447293,-1.5616250633225712,-2.659202154067991,-2.2082608185464947,-0.1051484769867072,-1.3158431288564507,-0.6584650090131767,-2.9664781143860206,-1.915037818822709,-0.07488468767029541,-0.6155228835978811,-1.0800696868479325,-1.5492297177156242,-1.7610205316351684,-4.640390590732113,-4.060830825622375,-4.8185390368683585,-5.758162355718525,-6.410238684312617,-3.2973755609091637,-1.1221900618135727,-6.883644206359541,1.212573480675303,-2.830866813508564
4.1941941941941945,4.1941941941941945,4.1941941941941945,4.1941941941941945,4.1941941941941945,1.7390301211628756,1.2577492940266553,2.5547187117603642,1.3587157637402865,2.0111783463235455,-2.4445396780760658,-2.7236128053332855,-1.5727085883219003,-2.6746759567027274,-2.2260192405456176,-0.15160737644734842,-1.3564092997156456,-0.7070891993219894,-3.023854941385627,-1.9794840383554686,-0.10785253215440513,-0.6263822947916339,-1.1486005874228784,-1.5360961262722603,-1.7884371178471046,-4.642413102843684,-4.043606574247974,-4.898706278435263,-5.702668643010554,-6.464882580871276,-3.287823668695797,-1.0467369889634313,-6.8059285519631985,1.411431618500302,-2.6445194219015775
4.2042042042042045,4.2042042042042045,4.2042042042042045,4.2042042042042045,4.2042042042042045,1.7372854191321907,1.2439532883943571,2.547439334767892,1.3281066970068123,1.9910438155330148,-2.4457799108813303,-2.729941430927203,-1.5844724155621395,-2.6900060597265676,-2.244046462225712,-0.19808968024684098,-1.3967962134259797,-0.7565372067796485,-3.080645654786632,-2.044464897518831,-0.1407069833398809,-0.6364785790726245,-1.2163245127130615,-1.5209728284563588,-1.8139638634049695,-4.645057647302998,-4.02498282893373,-4.983048485270153,-5.640991627408027,-6.516909899359575,-3.274721216527351,-0.9697578449915163,-6.7223626092019515,1.6099656132992806,-2.4533338045883397
4.2142142142142145,4.2142142142142145,4.2142142142142145,4.2142142142142145,4.2142142142142145,1.7350719415097042,1.2297503469876865,2.5396616056967853,1.2969359651513674,1.970252098355007,-2.4473506814074986,-2.736368777062709,-1.5969091798062989,-2.705172286989664,-2.2623232900997357,-0.24460152354050152,-1.4369895365311356,-0.8068499297578282,-3.1367877066991006,-2.109952705009314,-0.173412516469267,-0.6457968662629355,-1.2831824214409355,-1.5038645824624648,-1.837552909730755,-4.648303341549775,-4.0048948171491645,-5.0713803994274755,-5.573006735011518,-6.56602007750331,-3.2580725218278124,-0.8913351433006369,-6.63285026116241,1.807869129648921,-2.2574302147039873
4.2242242242242245,4.2242242242242245,4.2242242242242245,4.2242242242242245,4.2242242242242245,1.7323893340932566,1.2151425692449702,2.531376127326676,1.2652111582594194,1.948798188548638,-2.4492503332897444,-2.7428868982166823,-1.6100108390941346,-2.7201545406494567,-2.2808300288073964,-0.2911488062037934,-1.4769742878433803,-0.8580663439053235,-3.192217361193269,-2.1759167509223003,-0.2059336604535508,-0.6543231264860506,-1.349114307731328,-1.4847792522872112,-1.8591576614971415,-4.6521240754932105,-3.9832779929442808,-5.163503104219821,-5.4986014715839815,-6.611910924915421,-3.2378840103072672,-0.8115542571375087,-6.537295190473628,2.0048281960407763,-2.056940995187361
4.2342342342342345,4.2342342342342345,4.2342342342342345,4.2342342342342345,4.2342342342342345,1.7292372098252184,1.20013223862783,2.522573153877646,1.2329405456263989,1.9266774287160264,-2.451476834921328,-2.7494876995189763,-1.6237686668167313,-2.7349328348152313,-2.29954649565435,-0.3377371406674927,-1.5167348416951854,-0.9102233652777446,-3.2468698182423235,-2.2423232940967095,-0.23823501917812118,-0.6620441987381609,-1.414059202030998,-1.463727881841028,-1.8787329096344059,-4.656488549180766,-3.960068234462483,-5.25920400629839,-5.417676015065439,-6.654279365336905,-3.2141642602579417,-0.7305034053430504,-6.435601482111267,2.2005216915363093,-1.8520109620601488
4.2442442442442445,4.2442442442442445,4.2442442442442445,4.2442442442442445,4.2442442442442445,1.7256151517860734,1.1847218300090352,2.51324261123706,1.200133085403357,1.9038855413593172,-2.4540277805938397,-2.7561629461082378,-1.6381732439099124,-2.749487329907199,-2.31845203646807,-0.38437180018138634,-1.5562549331779645,-0.9633557134007869,-3.3006793434768613,-2.3091355570351513,-0.2702812932915476,-0.6689478192857112,-1.477955178244066,-1.4407247639681662,-1.896234958034882,-4.66136032077376,-3.935202043231243,-5.358256841359768,-5.330143782675805,-6.692822207454611,-3.1869240546221302,-0.6482736316937547,-6.3276742619350586,2.394621876183365,-1.6427977584305609
4.2542542542542545,4.2542542542542545,4.2542542542542545,4.2542542542542545,4.2542542542542545,1.7215227167393798,1.1689140170107195,2.503374118714516,1.166798432831356,1.8804186599613653,-2.45690039190649,-2.76290427283246,-1.65321445122837,-2.7637983676712548,-2.3375255428057047,-0.43105766760991027,-1.5955176653834986,-1.0174957745141764,-3.353579403481078,-2.3763137286803855,-0.30203730255393957,-0.6750226498231209,-1.5407393674351033,-1.415787503939459,-1.9116217536470295,-4.666697864879929,-3.908616744777362,-5.460421705631241,-5.235931969482692,-6.727236943147261,-3.156176440604879,-0.5649587774597435,-6.213420369693111,2.5867949645857635,-1.429472176255274
4.2642642642642645,4.2642642642642645,4.2642642642642645,4.2642642642642645,4.2642642642642645,1.7169594392212235,1.1527116792710328,2.4929570123125635,1.1329469470088176,1.8562733600043697,-2.4600915194498643,-2.769703194292153,-1.668881462166087,-2.777846506786039,-2.3567454705457878,-0.4777991848636671,-1.6345055186589927,-1.072673465265276,-3.4055028063293675,-2.4438149753163776,-0.33346800881917277,-0.6802583053209413,-1.602347978438122,-1.3889370769894722,-1.9248530196215743,-4.672454641292905,-3.880250690093078,-5.5654451153445095,-5.1349820552966605,-6.757222571807958,-3.121936796560183,-0.480655446821352,-6.092749065046959,2.776701741791044,-1.212218442917731
4.2742742742742745,4.2742742742742745,4.2742742742742745,4.2742742742742745,4.2742742742742745,1.711924836166078,1.1361179096171339,2.481980369497686,1.0985896961396118,1.831446689838008,-2.4635976447702954,-2.7765511152232,-1.6851627355920649,-2.79161255899451,-2.3760898598919624,-0.5246003030712296,-1.6732003618818585,-1.128916097143696,-3.456381847030561,-2.511593459847712,-0.3645385397223116,-0.6846453814912161,-1.6627163256943016,-1.3601978794791778,-1.93589039114288,-4.678579174187874,-3.850043457458554,-5.673060096452069,-5.027316157395035,-6.782480449180213,-3.0842229058365866,-0.3954629648041603,-5.965572764986348,2.964002478995468,-0.9912344697210784
4.2842842842842845,4.2842842842842845,4.2842842842842845,4.2842842842842845,4.2842842842842845,1.7064184120598358,1.1191360211222692,2.470433035452694,1.0637380517365636,1.8059362013061415,-2.4674148826217266,-2.783439341215579,-1.7020460091736613,-2.8050777809693086,-2.3955363568128005,-0.5714644335961571,-1.7115834657552602,-1.1862482419710232,-3.506149776447386,-2.57960036969436,-0.3952142131402256,-0.6881754817934972,-1.721778864624035,-1.329597688020594,-1.9446975535499242,-4.685015141821701,-3.817936054107406,-5.782986306871663,-4.914584982606499,-6.802715158927668,-3.043055037226498,-0.30948332741301954,-5.831807810812833,3.1484907402809057,-0.7667320594504048
4.2942942942942945,4.2942942942942945,4.2942942942942945,4.2942942942942945,4.2942942942942945,1.7004396646095847,1.1017695540246217,2.458303650788127,1.0283939819997703,1.779739980038821,-2.4715389835125894,-2.790359089763249,-1.719518293162875,-2.818227424780807,-2.4150622359374956,-0.618394400004597,-1.749635518120245,-1.2446915987827682,-3.554771936772433,-2.6477839535199372,-0.42546056248960884,-0.6908412439018871,-1.7794692348196837,-1.2971650318259065,-1.9512403823230684,-4.691701476780199,-3.783871117203546,-5.894930193559944,-4.797432113496882,-6.81763540493975,-2.9984560316200692,-0.22282114366831252,-5.691375262675436,3.3299730438690105,-0.5389370702307019
4.3043043043043046,4.3043043043043046,4.3043043043043046,4.3043043043043046,4.3043043043043046,1.6939880909185345,1.0840222824855905,2.4455806806864713,0.9925659133905689,1.7528566753142345,-2.475965336555861,-2.797301501639523,-1.7375658647237222,-2.83104449056795,-2.4346444249225243,-0.6653923910892542,-1.7873366412748506,-1.3042648624627138,-3.602194463404281,-2.716089566990451,-0.45524336292240913,-0.6926363655506206,-1.835720311324244,-1.2629315610162093,-1.955487084485474,-4.698572476812366,-3.7477931135783535,-6.008585186717255,-4.674197249317871,-6.8269549221570855,-2.9504513944252473,-0.13558356927176618,-5.544201719442725,3.508078470093828,-0.3080895329981246
4.314314314314315,4.314314314314315,4.314314314314315,4.314314314314315,4.314314314314315,1.6870631941533198,1.065898221165202,2.432252445449068,0.956267405548503,1.725285529393366,-2.48068897263103,-2.804257652591298,-1.7561742628814003,-2.8435106205332756,-2.454259530299486,-0.7124599150558956,-1.8246664112849766,-1.3649835945128435,-3.648349459281299,-2.784459727737296,-0.48452865847409826,-0.6935556296730937,-1.8904642642379563,-1.2269332306228269,-1.9574083409416494,-4.705557926283589,-3.70964853766111,-6.123631933407296,-4.544232220799813,-6.830393403477956,-2.8990693932748997,-0.04788023165552602,-5.390220161492138,3.6824140376545387,-0.07444372000989574
4.324324324324325,4.324324324324325,4.324324324324325,4.324324324324325,4.324324324324325,1.6796644906897344,1.047401631592466,2.418307152411386,0.9195125520273286,1.6970264062285696,-2.4857045678672263,-2.8112185653444737,-1.7753282841761786,-2.8556079329390074,-2.4738838648091277,-0.7595977549788154,-1.861603879266064,-1.4268600963647617,-3.693170083440313,-2.8528341796726924,-0.5132827902151998,-0.6935949287469273,-1.943632626869632,-1.1892095582603628,-1.9569774492504368,-4.712583228271491,-3.669386107019676,-6.239738572842128,-4.407650934602032,-6.827677440087683,-2.8443411605028466,0.040176853803082224,-5.229370813791704,3.8526265852608717,0.161731838055573
4.334334334334335,4.334334334334335,4.334334334334335,4.334334334334335,4.334334334334335,1.6717915177217753,1.028537028308663,2.4037329291879845,0.8823159729015237,1.6680798194459414,-2.491006447457237,-2.818175221911864,-1.7950119791069228,-2.8673190481637785,-2.493493476221102,-0.8068059256319015,-1.8981275946086937,-1.489903285660834,-3.7365907192332917,-2.921149966778091,-0.5414724254511322,-0.6927512882556145,-1.9951563726221746,-1.149803569256243,-1.954170466305902,-4.7195695473173345,-3.6269569549124867,-6.356561055529781,-4.264584045484753,-6.818541472337159,-2.786300799833082,0.12847337658879354,-5.061602026443197,4.018368881198931,0.40015438871348863
4.344344344344345,4.344344344344345,4.344344344344345,4.344344344344345,4.344344344344345,1.6634438413177162,1.0093091847617988,2.3885178582039224,0.8446928059873482,1.6384469595003868,-2.4965885898125384,-2.8251185761938333,-1.8152086494507862,-2.8786271143573323,-2.5130641776333404,-0.8540836318019852,-1.9342156301151627,-1.5541185759549474,-3.7785471414079757,-2.9893415164562187,-0.569064588009656,-0.6910228891755801,-2.0449660007723987,-1.1087617328109347,-1.9489663503772938,-4.726433962833681,-3.582314819240608,-6.473743508407765,-4.115178813325201,-6.802728748081705,-2.724985496690117,0.2168928330338602,-4.886871169645644,4.179300518148345,0.6405270501422677
4.354354354354355,4.354354354354355,4.354354354354355,4.354354354354355,4.354354354354355,1.6546210649057547,0.9897231389307688,2.3726500124646392,0.8066586966982167,1.6081297199016484,-2.5024446310698156,-2.832039566860786,-1.8359008465468796,-2.8895158326337533,-2.5325715792389847,-0.9014292281911342,-1.9698456090079053,-1.619507760303632,-3.8189766814620243,-3.0573407325054522,-0.5960266896491325,-0.6884090893960778,-2.092991631273739,-1.066133889213233,-1.9413471019386896,-4.7330896331544,-3.5354162272765706,-6.590918647995693,-3.9595989012346706,-6.779992285187149,-2.6604356315031623,0.3053166376036245,-4.705145539832898,4.335088803851441,0.8825389614674748
4.364364364364365,4.364364364364365,4.364364364364365,4.364364364364365,4.364364364364365,1.645322838170628,0.969784198658171,2.3561174925114097,0.768229786557688,1.5771307224092281,-2.508567869959701,-2.8389291305055377,-1.8570703706326657,-2.8999694817438213,-2.551991121542735,-0.9488401810142856,-2.0049947337643435,-1.6860688992381443,-3.857818390681943,-3.1250770977412468,-0.6223265626143238,-0.6849104439783104,-2.139163108676961,-1.0219731681692643,-1.9312979027002672,-4.739445970196087,-3.4862206755354634,-6.707708243485129,-3.7980241150594907,-6.750095834707338,-2.592694895344028,0.3936242435697892,-4.516403273532049,4.485409644195528,1.1258654926189138
4.374374374374375,4.374374374374375,4.374374374374375,4.374374374374375,4.374374374374375,1.6355488663414517,0.9494979466711646,2.338908464504422,0.729422700396942,1.54545334109425,-2.514951273048683,-2.8457782150524733,-1.8786982713223452,-2.9099729421672693,-2.5712981100021484,-0.9963130313982631,-2.039639816726333,-1.7537962136266576,-3.895013200282034,-3.1924777862533467,-0.6479324933597236,-0.6805287241594453,-2.1834101152283347,-0.9763358983384477,-1.9188072522366093,-4.745408824680666,-3.434690804147124,-6.823723631550351,-3.6306500847763914,-6.712814841047589,-2.521810407206363,0.4816932731219623,-4.320634265286699,4.629948415247455,1.3701685153011454
4.384384384384385,4.384384384384385,4.384384384384385,4.384384384384385,4.384384384384385,1.6252989198498828,0.9288702452703133,2.3210111993702873,0.6902545322671537,1.5131017251667573,-2.5215874803652567,-2.852577793409229,-1.9007648493166376,-2.919511719566245,-2.5904677510629974,-1.043843360687572,-2.0737573124259474,-1.8226799829528662,-3.930504078064854,-3.259467785249707,-0.67281325745329,-0.6752669350068997,-2.2256622931671854,-0.9292815082043503,-1.9038671015931372,-4.750880681847676,-3.380792565079801,-6.938566284509264,-3.457687888521832,-6.6679373952507035,-2.447832832204533,0.5693996569304502,-4.117841085793103,4.768400820776918,1.6150967363805506
4.394394394394395,4.394394394394395,4.394394394394395,4.394394394394395,4.394394394394395,1.6145728443366036,0.9079072406669646,2.302414112945489,0.6507428301006866,1.4800808204678555,-2.528468811421412,-2.859318877345529,-1.9232496594330744,-2.9285719675419535,-2.609475189551186,-1.0914257577615798,-2.107323351562765,-1.8927064495527688,-3.964236181033222,-3.3259700263985064,-0.6969381556661206,-0.6691293316283052,-2.2658493762051735,-0.880872418443014,-1.8864729832400018,-4.755760867561577,-3.3244953835631463,-7.051828433284257,-3.2793636202236485,-6.615265177372606,-2.37081649994321,0.6566177831343438,-3.908039896203263,4.900473731818337,1.8602860947381146
4.404404404404405,4.404404404404405,4.404404404404405,4.404404404404405,4.404404404404405,1.6033705709830053,0.8866153669504113,2.283105807041785,0.6109055791585086,1.446396389527402,-2.5355872716405625,-2.8659925315826253,-1.9461315150451886,-2.9371405096373935,-2.628295547377063,-1.1390537884665826,-2.140313776561346,-1.9638577293649633,-3.9961570033946567,-3.391905526538448,-0.7202770512459469,-0.662121433843049,-2.3039013301282116,-0.831173925985765,-1.8666241367335155,-4.759945764692084,-3.2657723120552475,-7.163093746413509,-3.0959179020327667,-6.554614383762299,-2.2908195222825825,0.7432206556887024,-3.6912613543670147,5.02588600485376,2.105360222367267
4.414414414414415,4.414414414414415,4.414414414414415,4.414414414414415,4.414414414414415,1.5916921271438667,0.8650013496668556,2.26307511135409,0.5707611843046478,1.4120550300897479,-2.542934559202858,-2.8725898880756575,-1.9693884940177933,-2.945204860530275,-2.646903963501177,-1.186719967264925,-2.1727041786309385,-2.0361117297612474,-4.026216519412256,-3.4571935375849385,-0.7428004083644707,-0.654250039222125,-2.3397485024187272,-0.7802540800075033,-1.8443236294388552,-4.7633290396180215,-3.204600176098012,-7.271938066141459,-2.9076053429816113,-6.4858166349255555,-2.207903909701578,0.8290800619643548,-3.4675515086111233,5.144369275248003,2.3499309702074527
4.424424424424425,4.424424424424425,4.424424424424425,4.424424424424425,4.424424424424425,1.5795376472557576,0.843072208993045,2.2423111261257453,0.5303284511518684,1.3770641920122346,-2.5505020723186536,-2.879102160470098,-1.9929979462239014,-2.9527532463615818,-2.6652756351037485,-1.2344157312016781,-2.2044699362429876,-2.109442075033461,-4.054367320571465,-3.5217517054158365,-0.7644793317204529,-0.6455232344043232,-2.373321780751057,-0.7281835501049241,-1.819578471664297,-4.76580187867436,-3.140959711410318,-7.377930202372568,-2.7146939455214465,-6.408719859532027,-2.1221356854410445,0.9140667494513366,-3.236972674488854,5.255668722634404,2.593598998903488
4.434434434434435,4.434434434434435,4.434434434434435,4.434434434434435,4.434434434434435,1.5669073839948604,0.8208352624883835,2.220803265480453,0.4896265661260143,1.341432192443878,-2.558280916940589,-2.885520658712328,-2.0169365027266872,-2.959774624146853,-2.6833858598932823,-1.2821314162874344,-2.2355862549354493,-2.1838180401190566,-4.080564746549823,-3.5854962374754695,-0.7852856072721992,-0.6359504045984746,-2.404552760166252,-0.6750354869617695,-1.7923997255569035,-4.767253234328997,-3.0748356915708683,-7.480632785007387,-2.517464461812125,-6.3231891500258826,-2.033584996591337,0.9980506113759873,-2.999604289786447,5.359543805034775,2.8359544343655045
4.444444444444445,4.444444444444445,4.444444444444445,4.444444444444445,4.444444444444445,1.553801719656886,0.798298127410328,2.1985413013245356,0.4486750754996544,1.3051682291948314,-2.5662619149243717,-2.8918368037932507,-2.04118008670725,-2.966258700219079,-2.7012100794829763,-1.3298562363934499,-2.2660282083465084,-2.259204493151727,-4.1047670094966335,-3.6483420787897276,-0.8051917440646239,-0.6255422411835827,-2.4333739186847194,-0.6208853758299536,-1.7628026071124352,-4.767570080840059,-3.0066890705559643,-7.579603174893535,-2.3162097018546604,-6.2291075852206745,-1.9423262212728858,1.0809441209914752,-2.755543742937533,5.45576895859762,3.076577587675388
4.454454454454455,4.454454454454455,4.454454454454455,4.454454454454455,4.454454454454455,1.540221177730788,0.7754647241081333,2.1755154077175645,0.40749386344873895,1.2682823922109232,-2.5744356126478642,-2.898043212525289,-2.065703926215826,-2.972195947654128,-2.718723923756831,-1.377578264752701,-2.295780230321955,-2.3355618474242323,-4.1269353111515175,-3.710203096038446,-0.8241710171074923,-0.6143098816557023,-2.459718801065902,-0.5658108831860414,-1.7308065806584974,-4.766637679107873,-2.9374004924372628,-7.674394433316408,-2.1112337957680722,-6.126377015207311,-1.8484380710476245,1.1627457238781886,-2.504907169878976,5.544134259957147,3.3150397385464316
4.464464464464465,4.464464464464465,4.464464464464465,4.464464464464465,4.464464464464465,1.5261664346370445,0.7523352052635974,2.1517162056038086,0.3661031291889345,1.230785673071701,-2.5827922900975318,-2.904133560792441,-2.090482568820402,-2.977577622631872,-2.7359032561407286,-1.4252844181573712,-2.324835025011919,-2.4128460233482514,-4.147033952354853,-3.7709922692843687,-0.8421975112527644,-0.6022640485133487,-2.4835222103739882,-0.5098916969519327,-1.6964354451795738,-4.764339850396681,-2.8664793954280015,-7.7645563496267584,-1.9028514127130904,-6.014918803867403,-1.7520036876903262,1.2433656106008755,-2.2478302142844484,5.624446048350801,3.550903981196157
4.474474474474475,4.474474474474475,4.474474474474475,4.474474474474475,4.474474474474475,1.511638331600361,0.7289172399159359,2.1271348077915486,0.3245233632511264,1.192689972435108,-2.591321970430629,-2.91009959577904,-2.1154898982225396,-2.9823957796885674,-2.7527242196872432,-1.4729604439398216,-2.3531672052053985,-2.4910084209903336,-4.165030434529157,-3.830621890910666,-0.8592461660102015,-0.5894176772392684,-2.5047204069574827,-0.45320936069653595,-1.6597174118657816,-4.760559258558459,-2.7930169411630317,-7.849636526258834,-1.6913869391610206,-5.894674524279225,-1.653110733442574,1.3226264887845147,-1.9844687460346222,5.696527504781464,3.7837261311345287
4.484484484484485,4.484484484484485,4.484484484484485,4.484484484484485,4.484484484484485,1.496637886625815,0.7052188612179537,2.1017628640618975,0.28277532295827434,1.1540081053570685,-2.6000144300207673,-2.915933188154772,-2.1406991529055013,-2.9866432858186873,-2.769163283876592,-1.520590909820203,-2.380751280090258,-2.5699959037538336,-4.180895552738457,-3.8890037712719407,-0.8752928212315948,-0.575785039728874,-2.5232513143987054,-0.3958471022616132,-1.6206851722839875,-4.7551777003496625,-2.717028676385681,-7.929181520027413,-1.4771736193891627,-5.765606602326898,-1.551851473871615,1.400397493030681,-1.7149995327292942,5.760219185676323,4.013055691009043
4.494494494494495,4.494494494494495,4.494494494494495,4.494494494494495,4.494494494494495,1.481166306546649,0.6812482706882099,2.075592606283619,0.24088000716832342,1.114753804419906,-2.608859208993647,-2.9216263952949775,-2.1660829468745586,-2.990313833387156,-2.785197292030018,-1.5681591966995747,-2.407562173701608,-2.6497507937636553,-4.194603479962374,-3.9460494505168104,-0.8903142635852087,-0.5613816913928084,-2.539054731937048,-0.3378896572795926,-1.5793759565903254,-4.748076403386364,-2.6385582647650097,-8.002738038213408,-1.2605526612562414,-5.627698903865991,-1.4483228524572525,1.4765514736484882,-1.4396208590159176,5.815379508673049,4.238436873283575
4.504504504504505,4.504504504504505,4.504504504504505,4.504504504504505,4.504504504504505,1.4652249991111692,0.6570138370850471,2.0486168934054407,0.19885863035025148,1.0749417206096814,-2.6178456222588213,-2.927171470528979,-2.1916132925436096,-2.9934019518158967,-2.8008035092260037,-1.6156474944725827,-2.4335752693748427,-2.730210879493842,-4.206131842253097,-4.001670415993982,-0.9042882737332414,-0.5462244496658412,-2.5520725528174424,-0.2794230880739646,-1.5358315812272594,-4.73939697332176,-2.557653802306106,-8.06985418755491,-1.0418723104757248,-5.480957260877517,-1.3427260057914054,1.5509635377138586,-1.1585530885094357,5.861885188355016,4.4594096771608775
4.514514514514515,4.514514514514515,4.514514514514515,4.514514514514515,4.514514514514515,1.448814510904532,0.6325240949030374,2.0208292561926102,0.15673259606252085,1.034587421889144,-2.6269633634659737,-2.932560872235578,-2.217261625815957,-2.9959030180116817,-2.815959670604104,-1.6630420189882984,-2.4587664540280567,-2.811309436157147,-4.215461784476402,-4.055778324608452,-0.9171956651025542,-0.5303313703174558,-2.562248987963263,-0.22053459845366635,-1.4900984855760935,-4.73018091404316,-2.474367793755775,-8.130080773854019,-0.8214868967479845,-5.325409932147949,-1.2355666514127321,1.623511268089537,-0.8720391631022721,5.899631619963362,4.675511016794218
4.524524524524525,4.524524524524525,4.524524524524525,4.524524524524525,4.524524524524525,1.431931391818991,0.6077877424960788,1.9922239415699874,0.11452346990520595,0.993707389420074,-2.6362041819865407,-2.9377872727737655,-2.2429988334003528,-2.9978132655055205,-2.8306440299359337,-1.7103458110700434,-2.483112162142726,-2.8929752593507794,-4.222578026372175,-4.108285229450398,-0.9290243428305934,-0.5137217215759605,-2.5695307943209915,-0.16131234493155497,-1.442227757067215,-4.720094525121638,-2.388757115942127,-8.182972649491518,-0.5997558552493558,-5.161107994145311,-1.1267716361031148,1.6940749409834979,-0.580345034519226,5.928533209327388,4.88627589747108
4.534534534534535,4.534534534534535,4.534534534534535,4.534534534534535,4.534534534534535,1.4145763227616903,0.5828136398321417,1.9627959564298072,0.07225295201889541,0.9523190113963467,-2.6455573755036976,-2.9428435672365616,-2.2687952823960997,-2.999129792277179,-2.8448354083379033,-1.7575384058776207,-2.5065894193121836,-2.9751327124232434,-4.227468908705618,-4.159103809976727,-0.9397536558153292,-0.496415956083552,-2.573867507172857,-0.10184524491357853,-1.3922751442853813,-4.707764253905211,-2.300882968128249,-8.228090105718223,-0.37704272709595443,-4.988692294911715,-1.015916860285067,1.7625377414836834,-0.2837600230625412,5.948523647481204,5.091312279135806
4.544544544544545,4.544544544544545,4.544544544544545,4.544544544544545,4.544544544544545,1.3967507752517263,0.5576108058854268,1.9325411107584847,0.029942849205070725,0.9104374369429022,-2.65501172724975,-2.947722882015846,-2.2946208521732654,-2.999850567241889,-2.8585142422966583,-1.8045953456827604,-2.5291758852283768,-3.0577017879937864,-4.230126429317039,-4.20815894906825,-0.9493630187121763,-0.47843568070541637,-2.575211675663585,-0.042222782419418806,-1.3402995833107425,-4.692947852125684,-2.210810809494504,-8.265000306160317,-0.15371414249977988,-4.8105091214820845,-0.9030737506743307,1.8287859765004377,0.017402901387754355,5.959556128669403,5.290484417289591
4.554554554554555,4.554554554554555,4.554554554554555,4.554554554554555,4.554554554554555,1.3784564186519828,0.5321884156724568,1.9014560599334382,-0.012384953255924609,0.8680696646220838,-2.664555854523817,-2.9524185831660184,-2.3204449685658144,-2.999974435379883,-2.871664161660082,-1.8514913158300867,-2.55084989597874,-3.140598184018044,-4.230546268915824,-4.255410298895287,-0.957833210383384,-0.45980362422168136,-2.5735191007386677,0.01746518809281587,-1.2863595403356396,-4.675560516087401,-2.118610283899642,-8.293278757540435,0.06986120957301978,-4.626448012256617,-0.7883805414474878,1.8927092845438906,0.3228069208982163,5.961603510685949,5.483383738535949
4.564564564564565,4.564564564564565,4.564564564564565,4.564564564564565,4.564564564564565,1.3596951309859677,0.5065557969393759,1.8695383460379849,-0.05470852001201759,0.8252345376174004,-2.674178219710319,-2.956924284554326,-2.3462366403868042,-2.999501121493055,-2.8842655838052424,-1.8982001608196453,-2.5715905055266677,-3.2237333947513527,-4.228727806502764,-4.300780530895209,-0.9651464129353493,-0.4405436029367699,-2.5687490746446016,0.07712863921593549,-1.2305221310878005,-4.655519215087992,-2.0243551321061517,-8.312510813182655,0.2933136213654848,-4.434569276114445,-0.6719793292322365,1.9542008417617964,0.632091258117427,5.954658416739502,5.669334519244337
4.574574574574575,4.574574574574575,4.574574574574575,4.574574574574575,4.574574574574575,1.3404690096074516,0.48072242650848285,1.836786438039928,-0.09700589419335874,0.7819527685307994,-2.683867141697222,-2.9612338557857596,-2.3719644982656454,-2.998431232576753,-2.8962993401558164,-1.944694903719736,-2.5913775262511356,-3.307014816914594,-4.2246741243439425,-4.344190464583264,-0.9712862500076529,-0.42068048424647025,-2.5608646210966772,0.13667756880832135,-1.1728593497601776,-4.632743023204696,-1.9281230916913046,-8.322293204435994,0.5162734119827519,-4.23492078836594,-0.5540159924287948,2.0131575636638175,0.9448711563825896,5.938733278292794,5.847883134487937
4.584584584584585,4.584584584584585,4.584584584584585,4.584584584584585,4.584584584584585,1.3207803816953072,0.4546979262927623,1.803199770677526,-0.13925512603407417,0.7382456745705552,-2.693610807694534,-2.9653414298905045,-2.3975968357979864,-2.9967662587985124,-2.9077471217383852,-1.9909477688918111,-2.6101915684233905,-3.390345871316638,-4.2183920024590655,-4.385563729861494,-0.976237824195185,-0.4002401482087656,-2.5498327351774828,0.1960221983409163,-1.1134473936606146,-4.60715344885017,-1.8299957848992676,-8.322235594726266,0.7383719747664657,-4.027794277932401,-0.4346400984646053,2.0694803019617183,1.2607379553905815,5.913860318579962,6.01861738530625
4.594594594594595,4.594594594594595,4.594594594594595,4.594594594594595,4.594594594594595,1.3006318145458067,0.42849205898790643,1.7687787818952059,-0.18143430148225484,0.6941351528911792,-2.703397285452377,-2.9692414107620664,-2.423101652988853,-2.994508573079337,-2.9185915078202944,-2.0369302080010208,-2.628014078501371,-3.4736261401323367,-4.209891902626897,-4.424826986663993,-0.9799877534804178,-0.37924944717015957,-2.5356246219897587,0.2550731707818941,-1.052366509213506,-4.578674761268729,-1.7300585947268132,-8.311962150524408,0.959242822407731,-3.813503042136972,-0.3140047985739969,2.123074035960002,1.5792592662265719,5.880091476765994,6.181141077039534
4.604604604604605,4.604604604604605,4.604604604604605,4.604604604604605,4.604604604604605,1.2800261256345493,0.40211472345204213,1.7335249486706337,-0.22352157071834605,0.6496436542564209,-2.7132145358767716,-2.9729284803343465,-2.4484467019595253,-2.9916614292769834,-2.9288159932785747,-2.0826129292775715,-2.644827376125629,-3.556751519975785,-4.199187941950402,-4.4619101371114835,-0.9825242065490188,-0.35773616350486165,-2.5182159330508247,0.31374174742532057,-0.9897008255517151,-4.547234313123596,-1.6284005295684096,-8.29111312311801,1.1785226258115244,-3.5923811566642883,-0.1922667097438051,2.173848057939395,1.8999792492006122,5.83749827297421,6.335075238198108
4.614614614614615,4.614614614614615,4.614614614614615,4.614614614614615,4.614614614614615,1.2589663924201826,0.3755759497840825,1.6974408210746712,-0.26549517650203414,0.6047941551029515,-2.723050426039979,-2.9763976054861665,-2.473599534878139,-2.988228958974555,-2.93840501462159,-2.127965929985477,-2.6606146897039418,-3.63961439084541,-4.186297856064103,-4.496746529339954,-0.9838369368586721,-0.33572896552973125,-2.49758699938314,0.3719400030736701,-0.9255381761164467,-4.512762858306658,-1.525114076781307,-8.259346434680253,1.3958522427465994,-3.3647826035971207,-0.06958578351736833,2.2217161519863513,2.2224189975635795,5.786171614665973,6.480059294911996
4.624624624624625,4.624624624624625,4.624624624624625,4.624624624624625,4.624624624624625,1.23745596186212,0.34888589411230475,1.660530054406338,-0.3073334822678889,0.5596101280868929,-2.7328927425809995,-2.9796440446619554,-2.4985275540632492,-2.9842161668815304,-2.9473439745884042,-2.1729585320464735,-2.6753601904756055,-3.7221038009503644,-4.171242952105626,-4.529273152198513,-0.9839173153281453,-0.31325736166329304,-2.473723060226729,0.42958101899020484,-0.8599699087366601,-4.475194864084131,-1.420295045565524,-8.21633926175815,1.6108777323505876,-3.1310803207583717,0.05387483859626485,2.266596765733622,2.5460770297633246,5.726221545116701,6.615752195671774
4.634634634634635,4.634634634634635,4.634634634634635,4.634634634634635,4.634634634634635,1.2154984596245855,0.3220548331054444,1.6227974392461824,-0.3490149998904403,0.5141155111997046,-2.742729205490447,-2.9826633541976246,-2.5231980641986933,-2.9796289248581735,-2.9556192652545534,-2.217559420757932,-2.689049024950499,-3.804105667357085,-4.15404805161264,-4.559430820045828,-0.9827583615113996,-0.29035165290243153,-2.446614486274765,0.48657907304597636,-0.7930906847116065,-4.43446881667721,-1.314042399584764,-8.161789608958628,1.8232513516130666,-2.891665175948475,0.17794898330422626,2.308413174492296,2.8704298924449603,5.65777693498676,6.741833481273915
4.644644644644645,4.644644644644645,4.644644644644645,4.644644644644645,4.644644644644645,1.19309779893951,0.2950931582192299,1.5842489292735256,-0.3905184170399828,0.46833467554406283,-2.7525474822726848,-2.9854513943409295,-2.547578326586974,-2.974473964578037,-2.963218289576898,-2.2617366865345057,-2.701667345622447,-3.8855029923209075,-4.134741423544804,-4.587164346912196,-0.9803547731198524,-0.26704288369547935,-2.416256996313917,0.5428498264974473,-0.7249982674699151,-4.390527519362678,-1.2064580797886606,-8.0954178652851,2.03263253003135,-2.6469448700168527,0.3024676174409606,2.347093637272847,3.194932875914887,5.580985118235233,6.858004295112181
4.654654654654655,4.654654654654655,4.654654654654655,4.654654654654655,4.654654654654655,1.1702581891010673,0.2680113696919322,1.5448916666958317,-0.43182262405126937,0.42229239186423057,-2.762335202476682,-2.9880043349560013,-2.5716356153572333,-2.968758868846959,-2.970129481314508,-2.3054578695940218,-2.7132023398611826,-3.9661760950905203,-4.113354707668068,-4.612422709335454,-0.9767029537548239,-0.24336279129536756,-2.382651866136329,0.5983105068444795,-0.6557933014260773,-4.343318382170835,-1.0976468179266874,-8.016968335288396,2.2386888187219256,-2.3973427730381047,0.42725903368481255,2.382571544211512,3.5190208432664463,5.496011473869572,6.963988329214434
4.664664664664665,4.664664664664665,4.664664664664665,4.664664664664665,4.664664664664665,1.1469841435649948,0.24082007030310734,1.5047340051420823,-0.472906740228337,0.3760137959290073,-2.772079972585653,-2.9903186609020795,-2.595337275532617,-2.962492061600606,-2.9763423232671102,-2.348690007498887,-2.723642256892251,-4.046002858893248,-4.0899228285753955,-4.6351591972232695,-0.971801038711748,-0.21934375368123488,-2.345806128580855,0.6528800862345758,-0.5855790816998565,-4.292793702249412,-0.9877159412725973,-7.926210736936611,2.4410968103777577,-2.1432966981756465,0.5521490500942932,2.414785554940595,3.842109173813114,5.403038955260293,7.059532701707521
4.674674674674675,4.674674674674675,4.674674674674675,4.674674674674675,4.674674674674675,1.1232804876262699,0.21352995891029458,1.4637855298764202,-0.5137501395100098,0.32952435286866144,-2.781769391254079,-2.9923911770769154,-2.618650782850666,-2.955682796606132,-2.9818473637774434,-2.391399685454871,-2.732976432779553,-4.124858992726889,-4.0644839006534985,-4.6553315521417735,-0.965648918717901,-0.1950187361414017,-2.305732763557488,0.7064794548977386,-0.5144613154059068,-4.238910933958493,-0.8767751691096066,-7.822941657889658,2.6395430265782522,-1.8852576181084544,0.6769612234135991,2.443679727463893,4.163594820891035,5.302267568977214,7.144408761700344
4.684684684684685,4.684684684684685,4.684684684684685,4.684684684684685,4.684684684684685,1.0991523656492261,0.18615182377900355,1.4220570751935797,-0.554332475422134,0.2828498205702449,-2.7913910648792495,-2.9942190131157327,-2.6415438052191904,-2.9483411448969687,-2.9866362314489154,-2.4335530892598176,-2.7411953133308815,-4.202618307499647,-4.037079124339595,-4.672902092480696,-0.9582482614662305,-0.17042123661489067,-2.2624508769113647,0.7590315891170025,-0.44254787525940925,-4.18163294776258,-0.7649364015516653,-7.706985961683586,2.8337247691003427,-1.6236883291670097,0.8015170760310539,2.4692036371242825,4.482857483482292,5.19391380532177,7.218412817906437
4.694694694694695,4.694694694694695,4.694694694694695,4.694694694694695,4.694694694694695,1.074605247824798,0.15869653572185044,1.3795607388636968,-0.5946337052443338,0.23601621223837418,-2.8009326234930043,-2.995799627737123,-2.6639842656791073,-2.9404779809730583,-2.9907016480352318,-2.475116060785453,-2.7482904748526593,-4.279153005973807,-4.007752674044883,-4.6878378249979695,-0.9496025308093714,-0.14558522989266734,-2.215985866991276,0.8104617132625387,-0.36994854627865087,-4.120928276986874,-0.6523135013020465,-7.578198135192196,3.0233509320279097,-1.3590620685701253,0.9256363364073152,2.491312485277893,4.799260890475594,5.078210022936034,7.281366787678225
4.704704704704705,4.704704704704705,4.704704704704705,4.704704704704705,4.704704704704705,1.0496449364302642,0.13117504106321082,1.3363098935010127,-0.6346341133209825,0.18904975823092116,-2.810381736957865,-2.9971308127277436,-2.6859404067349137,-2.932104967802021,-2.9940374394641145,-2.5160541558661613,-2.754254642686278,-4.3543339858818735,-3.9765515781528498,-4.700110542301919,-0.9397170034800982,-0.12054511078350146,-2.1663695778027443,0.8606974554420481,-0.29677476639698236,-4.056771351514016,-0.5390220689760952,-7.436463568647667,3.2081427716195208,-1.0918610903750903,1.0491371927222843,2.5099671973176827,5.1121541957245284,4.955403790063485,7.333118763495246
4.714714714714715,4.714714714714715,4.714714714714715,4.714714714714715,4.714714714714715,1.0242775715676382,0.10359835444623813,1.292319194738743,-0.6743143334482201,0.14197686728106784,-2.8197261314502695,-2.9982106965582043,-2.707380855902953,-2.923234540659761,-2.996638544962848,-2.556332704459407,-2.7590817074647935,-4.428031155496283,-3.9435255915299776,-4.70969690588636,-0.9285987832073237,-0.09533563635277381,-2.1136404376474416,0.9096689963468928,-0.2231393618242916,-3.9891427175059704,-0.4251792126344185,-7.281699759458917,3.387834631076089,-0.8225752059454976,1.1718365594215783,2.5251345097203277,5.420873481389378,4.825757185216261,7.373543494336024
4.724724724724725,4.724724724724725,4.724724724724725,4.724724724724725,4.724724724724725,0.9985096363577253,0.07597755149953317,1.2476045861010008,-0.7136553702711185,0.09482408721884161,-2.8289536062121563,-2.999037747623083,-2.7282746923174273,-2.913879889851878,-2.9985010242591406,-2.595916872933348,-2.7627667390353152,-4.500113760846016,-3.9087270610141895,-4.71657851439292,-0.9162568121002869,-0.06999186734565707,-2.0578435821793333,0.9573092109018332,-0.14915627802188683,-3.9180292422525014,-0.31090331219650125,-7.113857431081783,3.5621746175351348,-0.5517002949081302,1.2935503562739328,2.536787045822274,5.724743366359007,4.689546060170102,7.402542779763804
4.734734734734735,4.734734734734735,4.734734734734735,4.734734734734735,4.734734734734735,0.972347961567813,0.04832376138116787,1.2021833004720959,-0.752638619627594,0.047618065306554574,-2.83805205055068,-2.999610777098585,-2.7485915142243345,-2.9040549423599185,-2.9996220628366603,-2.6347717283283263,-2.765305997999258,-4.5704507236861085,-3.8722107843721174,-4.720741956835472,-0.9027018791778155,-0.044549108908884465,-1.9990309608434575,1.0035538023563042,-0.07494030717436566,-3.8434243032654933,-0.19631377942130257,-6.932921558260972,3.730925228820041,-0.2797367927043126,1.4140937994830907,2.544903380064094,6.023078715853174,4.547059268358858,7.420045774969779
4.744744744744745,4.744744744744745,4.744744744744745,4.744744744744745,4.744744744744745,0.9457997296520189,0.02064815921814167,1.156073858073796,-0.7912458877782755,0.0003855083035081459,-2.8470094610643937,-2.99992894141193,-2.76830150718421,-2.8937743424589915,-2.999999975230558,-2.6728623044301547,-2.766696944829536,-4.638910989239629,-3.8340338632400144,-4.722178850583197,-0.8879466259244492,-0.019042850727757306,-1.9372614257057965,1.048341428486595,-0.0006068130575269319,-3.7653279607611125,-0.08153081415778729,-6.738912290089132,3.8938639276809397,-0.007188160946441258,1.5332817043287292,2.5494680904772404,6.315186447600539,4.398597861874656,7.426009205440186
4.754754754754755,4.754754754754755,4.754754754754755,4.754754754754755,4.754754754754755,0.9188724781844578,-0.0070380415403101405,1.10929606087219,-0.829459409464341,-0.04684685762410236,-2.855813959072816,-2.9999917443171866,-2.787375512795763,-2.8830534313555596,-2.9996342063542927,-2.7101536694847046,-2.7669382465309456,-4.705363882646852,-3.794255550584711,-4.720885863961526,-0.872005548760824,0.006491293302872085,-1.8726008017323357,1.091613819611052,0.07372854578739978,-3.683747112700729,0.03332484241556699,-6.532269865587807,4.0507836614808355,0.26544065313328247,1.650928798743088,2.5504717992227204,6.600350062160729,4.244474260396672,7.420417490343166
4.764764764764765,4.764764764764765,4.764764764764765,4.764764764764765,4.764764764764765,0.8915741026666208,-0.03472359683682567,1.061869664774567,-0.867261864738243,-0.0940523270319491,-2.864453808224914,-2.9997990385728697,-2.80578559676814,-2.8719082258962847,-2.998525330855131,-2.746610995375114,-2.7660297808172123,-4.76968716272487,-3.7529370932403983,-4.716864723393342,-0.854894998321985,0.03201764575317802,-1.8051222853221982,1.133315888154196,0.1479500936560499,-3.5986956315912266,0.1481321568327303,-6.316414562340981,4.201493325504288,0.5376447618138513,1.7668500471638353,2.547911201028273,6.877740453878118,4.085011395472485,7.403282774166198
4.774774774774775,4.774774774774775,4.774774774774775,4.774774774774775,4.774774774774775,0.8639128586916845,-0.0623972397684522,1.0138061353651042,-0.9046363945153177,-0.14120425524904093,-2.872917432260656,-2.9993510272172674,-2.8235079457823513,-2.860355396400651,-2.996675050501733,-2.78219962807512,-2.7639726377855456,-4.831818628639664,-3.7101415700941347,-4.710122205066354,-0.8366331754442307,0.05750052655669135,-1.734908300153194,1.173395829530421,0.22194241514007634,-3.5101944822837936,0.2627700539227362,-6.092046637059184,4.345818168296574,0.8089208802555277,1.8808609839374242,2.5417890794079225,7.146702221712815,3.9205418336574382,7.3746448665701845
4.784784784784785,4.784784784784785,4.784784784784785,4.784784784784785,4.784784784784785,0.8358973634498796,-0.09004768837837861,0.965127359630388,-0.9415666147974274,-0.18827609823647373,-2.8811934328985167,-2.9986482644381134,-2.840515653836971,-2.8484122436717114,-2.9940861896132596,-2.8168851591845994,-2.760769119077017,-4.891650058361691,-3.6659337265077343,-4.700670111176014,-0.8172401237686832,0.08290431400959287,-1.6620451637663862,1.211805214153344,0.29559063152532283,-3.4182718200484885,0.3771176681848374,-5.8563041307444905,4.483730640085753,1.0787688617856475,1.9927780554837895,2.532114310585655,7.40673992667115,3.7514672144315924,7.334571090862884
4.794794794794795,4.794794794794795,4.794794794794795,4.794794794794795,4.794794794794795,0.8075365965605519,-0.11766365345744537,0.9158588398591769,-0.9780381059435899,-0.2352414521389618,-2.889270607820493,-2.9976916560338633,-2.856781858219455,-2.8360961660920943,-2.990762688545441,-2.8506334983463604,-2.7564227345185817,-4.949061954580495,-3.6203771929152406,-4.688525230856431,-0.7967377188779886,0.10819350574759533,-1.5866252185381562,1.2485002782677903,0.3687806752174113,-3.3229630682487254,0.4910545952022005,-5.608815505741433,4.616271748171329,1.34669321883203,2.1024189703714455,2.518901855084195,7.6572240181290425,3.5786308232797452,7.283156041926828
4.804804804804805,4.804804804804805,4.804804804804805,4.804804804804805,4.804804804804805,0.7788399002181354,-0.1452338463358671,0.8660270417242844,-1.014048419174442,-0.2820740924159121,-2.897137968725032,-2.996482459464512,-2.8722808294110598,-2.8234209398475842,-2.9867095952549083,-2.883410946336726,-2.750938196250146,-5.003938657075233,-3.573515873691491,-4.673709285974171,-0.7751496538913769,0.133332779576844,-1.5087473856256648,1.283449474879665,0.4413995612936277,-3.2243109749882706,0.6044611423377546,-5.349982467670344,4.743669554391971,1.6122046233154776,2.2096030563925666,2.502172736978091,7.897507904858784,3.4023908458163064,7.220521254862863
4.814814814814815,4.814814814814815,4.814814814814815,4.814814814814815,4.814814814814815,0.7498169786409354,-0.1727469866454793,0.815659357790484,-1.0495868411366107,-0.32874801244043816,-2.904784759417086,-2.995022283490543,-2.886988017302603,-2.810403434191054,-2.981933054968951,-2.9151842686163962,-2.7443214103476556,-5.056168710690011,-3.5254088334679543,-4.656248862021287,-0.752501421452712,0.158287054035445,-1.4285169521746168,1.3166162111169655,0.5133356552947459,-3.122365648156716,0.7172185779534743,-5.080242939689725,4.864910336849761,1.8748213804241516,2.3141516236706465,2.4819540108494937,8.12696735923899,3.222544926487558,7.146814786030575
4.824824824824825,4.824824824824825,4.824824824824825,4.824824824824825,4.824824824824825,0.7204778968133659,-0.20019181003275913,0.7647840682200815,-1.0846405837267752,-0.3752374614566982,-2.9122004739034346,-2.9933130873992795,-2.9008800955911194,-2.797061816287377,-2.9764402979934825,-2.9459207691226466,-2.7365794659607876,-5.1056452224343865,-3.476120271352157,-4.636175324404118,-0.7288202920561287,0.18302154856281982,-1.346045336391651,1.34796488882336,0.5844789363893348,-3.0171845683578624,0.8292093783977066,-4.800069898592795,4.979727962551152,2.1340708698376147,2.415888332780142,2.4582787165241546,8.34500269731761,3.0393106860725254,7.062210708573932
4.834834834834835,4.834834834834835,4.834834834834835,4.834834834834835,4.834834834834835,0.6908330785141332,-0.22755707580283363,0.7134302987928121,-1.1191975548238449,-0.4215169817882507,-2.919374874460402,-2.9913571798185625,-2.913935004210698,-2.783414599601778,-2.970239625697584,-2.975588364079016,-2.7277206219913452,-5.152266206157334,-3.4257145799634268,-4.613524720482996,-0.7041352886643208,0.20750184315504766,-1.2614498311071973,1.3774632718991981,0.6547212550659958,-2.9088325792658907,0.9403174720078482,-4.509970058237229,5.0881108106711395,2.3894909486352844,2.514639566807112,2.4311858217038598,8.55104089098949,2.8530233402120615,6.966908524915901
4.844844844844845,4.844844844844845,4.844844844844845,4.844844844844845,4.844844844844845,0.660893303624758,-0.2548315744747055,0.6616279763655895,-1.1532463577021994,-0.46756144519277665,-2.9262980096401585,-2.989157217118354,-2.926131989656375,-2.7694806080647343,-2.9633403947183052,-3.004155655594436,-2.7177542913460155,-5.195934913289986,-3.37425619105844,-4.588337667774783,-0.678477157585516,0.23169393738571992,-1.1748533265620316,1.4050824732119898,0.7239565845357993,-2.7973818550222234,1.0504284793817646,-4.210482405394146,5.190062535397942,2.640631310325233,2.6102348062334,2.400720152649617,8.744537601713546,2.664016425686711,6.861132499086928
4.854854854854855,4.854854854854855,4.854854854854855,4.854854854854855,4.854854854854855,0.6306697047148093,-0.28200413522796886,0.6094077819061176,-1.186776288864448,-0.5133460882614873,-2.9329602321809505,-2.9867162014015203,-2.9374516430661908,-2.7552789405410714,-2.9557529994345995,-3.0315920048202014,-2.7066910228045233,-5.236560148207267,-3.3218094240996043,-4.560659228784793,-0.6518783355865752,0.2555643086735585,-1.0863840132550744,1.4307969340751083,0.7920812650577259,-2.6829118443519064,1.1594299491811455,-3.9021765938725252,5.285601750432647,2.8870547946519594,2.702507005484655,2.366932313107924,8.924979125530946,2.472621073383152,6.745130912112842
4.864864864864865,4.864864864864865,4.864864864864865,4.864864864864865,4.864864864864865,0.6001737629022859,-0.3090636332213899,0.5568011012424883,-1.2197773343322607,-0.5588465467647814,-2.939352216785819,-2.984037478085688,-2.947875935933389,-2.7408289356779063,-2.947488852764176,-3.0578676044303097,-2.6945424805515983,-5.274056566820968,-3.268438338196926,-4.530538772986956,-0.6243729132314688,0.27907996968017285,-0.9961750657906413,1.4545843966030438,0.8589942404339541,-2.565509191154149,1.267211588739741,-3.5856512035198875,5.374761671741197,3.128338643089336,2.791292969944543,2.3298785917099103,9.091884239544875,2.279165312994067,6.619175244033968
4.874874874874875,4.874874874874875,4.874874874874875,4.874874874874875,4.874874874874875,0.5694173029896761,-0.3359989967638599,0.5038399736785514,-1.252240164437977,-0.604038888849303,-2.9454649777337303,-2.9811247330787216,-2.9573882533281957,-2.726150137202342,-2.9385603653417944,-3.0829535501886527,-2.6813214214283523,-5.308344957086544,-3.2142065878285093,-4.498029826520742,-0.5959965944465443,0.30220852472380694,-0.9043643087596815,1.4764258692701848,0.9245972859593069,-2.445267631396547,1.3736654887629243,-3.2615318714151726,5.457589721140494,3.36407569519875,2.8764337322045677,2.2896208581084245,9.244805940484312,2.0839734112097403,6.483559286447267
4.884884884884885,4.884884884884885,4.884884884884885,4.884884884884885,4.884884884884885,0.5384124878784042,-0.36279921431839435,0.450557038632023,-1.2841561271635373,-0.648899646995329,-2.951289886286433,-2.9779819895509703,-2.96597342451667,-2.711262259735923,-2.9289809231419275,-3.106821911365176,-2.667041669965754,-5.339352500182633,-3.159177282718638,-4.463189910220215,-0.5667866523264725,0.32491822509775886,-0.8110938657809454,1.4963055860166523,0.9887952271496152,-2.3222878662210746,1.478686341419973,-2.9304693032490263,5.53414709336613,3.593875521323554,2.957774926290405,2.246226448154264,9.383333066493591,1.887365244947759,6.338598189763097
4.894894894894895,4.894894894894895,4.894894894894895,4.894894894894895,4.894894894894895,0.5071718122665975,-0.38945334132008314,0.39698548045897275,-1.3155172400768158,-0.6934058486475285,-2.9568186878539264,-2.974613604308066,-2.9736177508726236,-2.6961851551888416,-2.918764863612929,-3.1294457997626486,-2.651718091269794,-5.367013011205644,-3.1034128522255835,-4.426080366634385,-0.5367818812074971,0.34717802318535373,-0.716509792913964,1.5142109592591289,1.0514961486172267,-2.1966774112524092,1.5821716511493662,-2.593137173529783,5.6045082893189715,3.817365487405027,3.0351671585832527,2.1997680384461056,9.507091793865083,1.6896557109574672,6.184627449644651
4.904904904904905,4.904904904904905,4.904904904904905,4.904904904904905,4.904904904904905,0.47570809563736205,-0.4159505067891366,0.34315897163444015,-1.3463161809186817,-0.7375350454364148,-2.9620435188810235,-2.9710242637686184,-2.9803090309876916,-2.6809387797927307,-2.907927450393683,-3.1507994371159747,-2.6353665618346356,-5.391267158311358,-3.046974914564104,-4.386766176738632,-0.5060225450475285,0.3689576252668501,-0.6207616977355985,1.530132527176962,1.1126115925078663,-2.0685504221824544,1.684021937514558,-2.250229923847428,5.668760618221,4.034191748031475,3.1084663741373078,2.1503235106213197,9.615747001059884,1.4911541729236006,6.022001837344284
4.914914914914915,4.914914914914915,4.914914914914915,4.914914914914915,4.914914914914915,0.4440344745470733,-0.44227991972048064,0.28911161446446687,-1.3765462768970333,-0.7812653409123383,-2.9669569234172757,-2.9672189795517356,-2.986036582894079,-2.665543161826669,-2.896484846687296,-3.170858220627162,-2.6180039383666,-5.412062659330718,-2.989924151160098,-4.3453157670741955,-0.4745503221657092,0.39022754291751227,-0.5240023454452978,1.5440638956539958,1.1720567459614566,-1.9380274967925573,1.7841409294714765,-1.9024604689748799,5.727003671431078,4.244020164180171,3.1775342170827265,2.0979758057861524,9.709003493037216,1.2921639469834076,5.851094278875195
4.924924924924925,4.924924924924925,4.924924924924925,4.924924924924925,4.924924924924925,0.4121643942255213,-0.46843087523168003,0.2348778815097452,-1.4062014927466773,-0.8245754167185884,-2.9715518693323713,-2.9632030836798346,-2.990791263324389,-2.6500183700867086,-2.88445408736963,-3.1895987864011106,-2.5996480247080793,-5.429354454987531,-2.9323201864073254,-4.3018008080863765,-0.44240824640723375,0.41095914290020646,-0.42638725343054923,1.5560016752647179,1.2297506171099724,-1.8052354536600888,1.8824357504315685,-1.550557821084908,5.779348770673749,4.446537142466809,3.242238383798611,2.0428127695128424,9.786607079632422,1.092981826365346,5.672294688147986
4.934934934934935,4.934934934934935,4.934934934934935,4.934934934934935,4.934934934934935,0.3801115995021151,-0.4943927604513471,0.18049255490536428,-1.435276417616248,-0.8674445571350269,-2.9758217641390994,-2.9589822234027188,-2.9945654839431604,-2.6343844831449093,-2.871853049913386,-3.206999070550287,-2.5803175369565583,-5.443104857951036,-2.874221473068532,-4.256296004462247,-0.4096406448123837,0.4311246954603119,-0.3280742757829871,1.565945413699348,1.2856161991776323,-1.670307087887437,1.978817093528022,-1.19526464279744,5.825918393426235,4.64145039308562,3.302452967540898,1.98492698785887,9.848345502482271,0.8938976456521459,5.486008759367728
4.944944944944945,4.944944944944945,4.944944944944945,4.944944944944945,4.944944944944945,0.3478901250747344,-0.5201550601305966,0.12599066476474685,-1.4637662508453724,-0.9098526719287432,-2.979760470386082,-2.9545623556494007,-2.997353224495261,-2.618661559439494,-2.8587004242109955,-3.2230383677401986,-2.5600320668796908,-5.453283677065558,-2.81568518353593,-4.208878878294873,-0.37629307188189043,0.45069742093541904,-0.2292231793067801,1.5738975240265225,1.3395806223025193,-1.5333809042804205,2.073199386523086,-0.8373347401537785,5.866845578185661,4.828489604002328,3.3580587932168235,1.9244156148893055,9.894049205789027,0.6951938849732358,5.292656724120334
4.954954954954955,4.954954954954955,4.954954954954955,4.954954954954955,4.954954954954955,0.3155142851402167,-0.5457073619605676,0.07140742685881181,-1.4916667866970232,-0.951780317453341,-2.9833623205826774,-2.9499497411145903,-2.9991500428270346,-2.6028696082333775,-2.8450156813818124,-3.237697386952297,-2.538812043732873,-5.459868316212373,-2.756767107138889,-4.1596295459236625,-0.34241224054377867,0.4696515345972349,-0.12999521260402766,1.5798632091943077,1.391575292753615,-1.39460082849277,2.1655009458199004,-0.4775305069337037,5.902273312302896,5.0074070293416355,3.408943741012033,1.861380192206564,9.923591947036916,0.4971453142365476,5.092672078681716
4.964964964964965,4.964964964964965,4.964964964964965,4.964964964964965,4.964964964964965,0.2829986624078519,-0.5710393615794951,0.016778179763628744,-1.518974398111427,-0.9932087159437679,-2.986622131618824,-2.9451509379872,-2.999953081747083,-2.58702856147396,-2.8308190416509023,-3.2509583042465606,-2.516678694591004,-5.4628438473745415,-2.6975215536599957,-4.108630489319064,-0.30804594993970763,0.48796228964826316,-0.03055266985659165,1.5838503831703974,1.4415360192731244,-1.2541158967454749,2.2556441190727696,-0.11662033198587096,5.93235390502241,5.177977990299723,3.4550030575957535,1.7959264610130425,9.93689124462147,0.30001867732255505,4.886500287155741
4.974974974974975,4.974974974974975,4.974974974974975,4.974974974974975,4.974974974974975,0.2503580965196673,-0.5961408672533497,-0.03786167832863954,-1.5456860195490556,-1.0341197729588947,-2.9895352186430335,-2.940172795328605,-2.9997610727046475,-2.5711582465827725,-2.8161314413882463,-3.262804812312567,-2.4936540033109957,-5.462203057593471,-2.6380012631944965,-4.055966322894639,-0.2732430101614813,0.5056060183011998,0.06894154905005577,1.585869589120685,1.4894031263303065,-1.112079924817209,2.3435554159230065,0.24462401856766292,5.957248348310088,5.340001287299316,3.4961396536563036,1.7281641672517658,9.933908660215018,0.10407241598285566,4.674597466089665
4.984984984984985,4.984984984984985,4.984984984984985,4.984984984984985,4.984984984984985,0.21760767190364821,-0.6210018042146039,-0.09247675293988786,-1.5717991289910986,-1.0744960929295098,-2.992097408362347,-2.9350224461087526,-2.998574336274773,-2.5552783601993,-2.8009744993982393,-3.2732221666052634,-2.469760668246199,-5.457946469625439,-2.5782573224625964,-4.0017235566404,-0.2380531640807226,0.5225601708745248,0.16832438039796316,1.585933915021906,1.5351215541297742,-0.9686511570937171,2.4291656264182677,0.6054300322700783,5.977125667982676,5.493299522492833,3.5322643865529972,1.6582068603861337,9.914649914570004,-0.0904435669871475,4.457429056227923
4.994994994994995,4.994994994994995,4.994994994994995,4.994994994994995,4.994994994994995,0.18476270508840714,-0.6456122186442684,-0.14703171658161293,-1.5973117291664467,-1.1143209927747773,-2.994305051728767,-2.929707299908512,-2.9963947794506427,-2.539408442899113,-2.7853704825501104,-3.282197227869999,-2.4450220588381577,-5.4500823362267035,-2.5183390876593075,-3.9459903564783656,-0.20252700642668658,0.5388033528434647,0.267433038831237,1.5840589070989204,1.5786409452738084,-0.823991896549785,2.512430460826252,0.9650270823735809,5.992162267575409,5.6377193321025345,3.563296326909832,1.5861828129033917,9.879164836345586,-0.2832881058967587,4.235468487045466
5.005005005005005,5.005005005005005,5.005005005005005,5.005005005005005,5.005005005005005,0.15183873151014102,-0.6699626452389248,-0.20149137178076845,-1.6222223280745585,-1.1535785135557124,-2.9961550359775093,-2.9242349519121174,-2.993225889754715,-2.5235678549023324,-2.7693422708402426,-3.2897185008705243,-2.4194617601215493,-5.438626608116458,-2.4582941139025283,-3.8888563027444527,-0.166715900278724,0.5543155825442623,0.36610545820267953,1.5802624814704194,1.6199157180345882,-0.6782681166239115,2.5938919475218967,1.3226490489628304,6.0025412672989376,5.773131528464262,3.5891630080234442,1.5125134498817197,9.827547144426761,-0.474228932381223,4.009195839652236
5.015015015015015,5.015015015015015,5.015015015015015,5.015015015015015,5.015015015015015,0.11885149184499805,-0.6940536644190044,-0.25582071366218617,-1.6465299188737144,-1.1922534301396177,-2.9976447959833763,-2.9186108872041423,-2.989072726191414,-2.507775752784471,-2.7529133219773403,-3.295776169143751,-2.3930922901190006,-5.423602875787007,-2.3981680913169865,-3.8304121477003026,-0.13067189115094197,0.5690839023906462,0.4641807294103512,1.5745648343785756,1.6589051262478272,-0.5316490560306022,2.6738530679801045,1.677536917214013,6.008451840344151,5.8994311520153815,3.6098006570103847,1.4374206034847141,9.759934065088306,-0.6630427985925564,3.7790965135828003
5.025025025025025,5.025025025025025,5.025025025025025,5.025025025025025,5.025025025025025,0.08581691790222921,-0.7178809672490476,-0.30998499189588563,-1.6702339592040412,-1.230331258854899,-2.9987723249026033,-2.9128417253365435,-2.9839419070751543,-2.49205106719778,-2.7361076355809764,-3.3003621256158815,-2.365931168169996,-5.405042285449511,-2.3380047877695125,-3.7707495729743754,-0.0944476188570947,0.5830927718032155,0.5614995335798227,1.5669883513684664,1.6955733058941038,-0.3843067976335135,2.7518061396562388,2.0289413409931853,6.010088548694441,6.016537433827182,3.625154406678238,1.3606930451288335,9.676505786224187,-0.849515564395503,3.5456599028770484
5.035035035035035,5.035035035035035,5.035035035035035,5.035035035035035,5.035035035035035,0.052751118115675275,-0.7414360085013227,-0.36394977182031746,-1.693334350014354,-1.26779826312099,-2.999536184068721,-2.9069352667883104,-2.9778415947783285,-2.47641248160751,-2.7189497170833077,-3.3034699989262037,-2.3380010761118686,-5.382983429520877,-2.2778459982500308,-3.7099609478238826,-0.058096227353579874,0.5963250043952275,0.657904568974399,1.5575575157720591,1.729889308487608,-0.23642214291206187,2.827483747076556,2.3761251602104494,6.007650680500163,6.124393669631985,3.635185499627844,1.2823101931602743,9.577484751717762,-1.0334422497306832,3.3093780867204003
5.045045045045045,5.045045045045045,5.045045045045045,5.045045045045045,5.045045045045045,0.019670234499555447,-0.7647105269804966,-0.4176809945560327,-1.7158314139613307,-1.3046414570434417,-2.999935512952692,-2.9008994829061576,-2.9707814774544903,-2.46087841204385,-2.7014645414225904,-3.3050953016501574,-2.309324886947242,-5.357472212172024,-2.2177315008726124,-3.648139089097859,-0.02167113237805881,0.60876464754216,0.7532409700506487,1.5462988168393235,1.7618271214440617,-0.0886680239681823,2.9008689800255354,2.7183658606263066,6.001341590960934,6.223087529442665,3.64042359546025,1.2023956910439964,9.463134799862651,-1.2146270534234134,3.070752595341702
5.055055055055055,5.055055055055055,5.055055055055055,5.055055055055055,5.055055055055055,-0.01341955956570959,-0.7876965454488425,-0.47114503592835383,-1.7377258734487895,-1.3408494256685317,-2.999969985753368,-2.894742501896837,-2.962772747802313,-2.445466987866866,-2.683677107567967,-3.305245134541182,-2.2799256210563024,-5.3285616905693995,-2.1576990194520143,-3.5853746108981035,0.014785125908887572,0.6203969902019141,0.8473567171197973,1.5332406578456643,1.791365836922877,0.05848037241946713,2.971949278535348,3.054957965143444,5.991368048548225,6.314585423645667,3.6412350249000482,1.1210738558882944,9.333760150548308,-1.3928833398251186,2.8303444413856056
5.065065065065065,5.065065065065065,5.065065065065065,5.065065065065065,5.065065065065065,-0.04650860737961861,-0.8103863700920474,-0.5243087640223472,-1.7590188283739217,-1.3764237649017828,-2.9996394699096105,-2.888472594844728,-2.9538280789459224,-2.430196033538454,-2.6656064262027885,-3.3039245234235413,-2.2498264028924804,-5.296311892549533,-2.0977841925933687,-3.521720962498346,0.05122646571803822,0.6312085685809646,0.9401030351266908,1.5184132644904722,1.818490673824154,0.20535170369660705,3.0407163785268807,3.3852153460202885,5.9779395882868585,6.399815291935909,3.6371041328239766,1.038469465810703,9.189704246700266,-1.5680335947709096,2.5884796361970928
5.075075075075075,5.075075075075075,5.075075075075075,5.075075075075075,5.075075075075075,-0.07958101401820894,-0.8327725895343167,-0.5771395951987541,-1.7797117336462547,-1.4113596007781057,-2.998944291281156,-2.8820981617773374,-2.943961597516825,-2.4150830513921964,-2.647274839772302,-3.301133989322031,-2.2190504182829915,-5.260789611569994,-2.038020549216041,-3.4572501806291167,0.08760002346292112,0.6411871696976238,1.0313347801167996,1.5018485938862869,1.843187251060957,0.35207965955231657,3.107166245534472,3.708473447896438,5.961267873693956,6.477308109662346,3.627702022438869,0.9547075526365312,9.031348456203048,-1.7399093524217335,2.3453261135336874
5.085085085085085,5.085085085085085,5.085085085085085,5.085085085085085,5.085085085085085,-0.11262100985779655,-0.8548480734126631,-0.6296055484054592,-1.7998063765438739,-1.445648753625777,-2.99788533939152,-2.8756277178005254,-2.9331888540319153,-2.400145205389043,-2.628706845797043,-3.2968758815906622,-2.1876208724513497,-5.222068179878934,-1.9784394904173135,-3.392045124467068,0.12385313283393147,0.6503218328980123,1.1209108120276527,1.483580244421969,1.865444149570574,0.49848225521756717,3.171298996961525,4.024091412028724,5.941566068856659,6.546591042043815,3.6130531717811794,0.8699132003547163,8.859110641229137,-1.9083510946375526,2.1012319540050584
5.095095095095095,5.095095095095095,5.095095095095095,5.095095095095095,5.095095095095095,-0.14561296519652633,-0.8766059705213811,-0.6816752976255601,-1.8193048539700536,-1.479283890579944,-2.996464060249459,-2.8690698793243548,-2.9215267906707796,-2.385399305843993,-2.609927043246739,-3.2911543645929506,-2.1555609488743523,-5.1802272209387885,-1.9190702775672592,-3.3261872969045156,0.15993342029537713,0.6586028493844049,1.2086943525137792,1.463643366766416,1.885253956846844,0.6443790635950393,3.233118813337029,4.3314540926987775,5.919048222012265,6.607807907580849,3.5931915385251694,0.7842113497203727,8.6734436025502,-2.073208124594373,1.856592308856662
5.105105105105105,5.105105105105105,5.105105105105105,5.105105105105105,5.105105105105105,-0.1785414045945226,-0.8980397065387704,-0.7333182223101156,-1.8382095496719342,-1.5122585109145463,-2.9946824484150927,-2.862433350399579,-2.9089937065638236,-2.37086179510635,-2.590960091581211,-3.2839753998370074,-2.122893769081239,-5.135352382227307,-1.859940026513164,-3.259756677868853,0.19578889937097188,0.6660217598193411,1.2945533265932223,1.4420745762619216,1.9026131647628997,0.7895916643125531,3.292633839061992,4.629973957351467,5.893928661873517,6.661118760766783,3.5681604276838277,0.697726609357268,8.474833407008063,-2.234338416412669,1.611791808753054
5.115115115115115,5.115115115115115,5.115115115115115,5.115115115115115,5.115115115115115,-0.21139102089375275,-0.919142981349159,-0.7845044556511209,-1.8565231114812617,-1.5445669297025952,-2.9925430383347034,-2.8557269091838213,-2.8956092207104773,-2.3565487341737565,-2.571830670878061,-3.2753467236657725,-2.089642353497736,-5.087535049620441,-1.8010737077599814,-3.1928315659582336,0.23136806349225053,0.6725713500722381,1.378360686988415,1.4189118669383345,1.9175220611261845,0.9339440820540119,3.3498560731528357,4.9190928626730965,5.866421407827019,6.706699047730183,3.53801233713509,0.6105830736766009,8.263797606871222,-2.391608442612707,1.367203968582416
5.125125125125125,5.125125125125125,5.125125125125125,5.125125125125125,5.125125125125125,-0.24414668888041857,-0.939909765974202,-0.8352049305582033,-1.8742484286354824,-1.5762042598923913,-2.9900488949695667,-2.848959394555549,-2.881394232653919,-2.3424757902179962,-2.5525634431091184,-3.265277820616707,-2.0558295834325335,-5.036872044636254,-1.7424941524825932,-3.1254884286650455,0.26661997719149416,0.6782456451782319,1.4599947201241776,1.3941945273607663,1.9299846155853704,1.0772632128054624,3.404801250503624,5.198283699498091,5.836739595016326,6.744738736883448,3.502808781722532,0.5229041478913175,8.040883360298082,-2.5448929812487364,1.1231906542259935
5.135135135135135,5.135135135135135,5.135135135135135,5.135135135135135,5.135135135135135,-0.27679347855445646,-0.9603342991282875,-0.8853914232108573,-1.8913886092356618,-1.6071663928898703,-2.9872036037454364,-2.8421396928929763,-2.8663708810453423,-2.328658224998591,-2.533183014621202,-3.2537798925785757,-2.0214781642984643,-4.983465305886745,-1.6842220642161112,-3.0578017614160227,0.30149436542863756,0.6830399015815738,1.5393393328402285,1.3679630585049265,1.9400083605100882,1.2193792367156675,3.457488714201318,5.467051900143929,5.805094915208585,6.775441428801685,3.462620096755108,0.43481238036781633,7.806665462561057,-2.6940749046020613,0.8801016112712716
5.145145145145145,5.145145145145145,5.145145145145145,5.145145145145145,5.145145145145145,-0.3093166679725657,-0.980411083413679,-0.9350365940667329,-1.9079469578958097,-1.6374499777394071,-2.9840112598504636,-2.8352767250340163,-2.8505625002367663,-2.3151108841384085,-2.5137138998703126,-3.2408658238856627,-1.98661059015523,-4.927421556144884,-1.626276036062001,-2.989843955615963,0.33594170085025504,0.6869505977381483,1.6162843189742486,1.3402590938351995,1.9476042674626732,1.360126016339649,3.5079412794390805,5.724936802514691,5.771697074235149,6.799023449454467,3.4175252218007106,0.3464293025192404,7.5617442980585565,-2.8390449513318856,0.6382740553594601
5.155155155155155,5.155155155155155,5.155155155155155,5.155155155155155,5.155155155155155,-0.341701755633072,-1.0001348811717317,-0.9841140262154848,-1.9239269536362409,-1.6670523989971744,-2.9804764569104174,-2.8283794334324392,-2.833993575046695,-2.301848187233896,-2.494180486451966,-3.226550142501706,-1.9512491096550393,-4.868851956487052,-1.5686725732404327,-2.9216851758413585,0.3699132887880111,0.6899754231535306,1.690725605073633,1.3111253217415253,1.952786619876644,1.4993414791041744,3.556185089579955,5.971512866074363,5.736753266689149,6.81571293079395,3.367611465733379,0.25787527640727603,7.306743723456378,-2.9797014839926987,0.3980323235788319
5.165165165165165,5.165165165165165,5.165165165165165,5.165165165165165,5.165165165165165,-0.37393447237287997,-1.0195007100071984,-1.0325982609769928,-1.9393322280715681,-1.6959717533924326,-2.976604275071044,-2.8214567695243566,-2.816689693847601,-2.2888841187711906,-2.474607001464071,-3.2108489774571507,-1.9154156934669426,-4.807871749016268,-1.511426120812969,-2.8533932462907585,0.40336134981388627,0.6921132659344901,1.762565474599001,1.2806054104719824,1.9555728825493364,1.6368679829070913,3.602249464929713,6.206390735565947,5.700467668463034,6.8257488825721,3.3129742540535787,0.16926935018243938,7.042308892543957,-3.1159502338303398,0.15968758605177413
5.175175175175175,5.175175175175175,5.175175175175175,5.175175175175175,5.175175175175175,-0.40600079274875367,-1.0385038380032072,-1.0804648306522349,-1.9541665439418987,-1.7242068253730602,-2.9724002685182533,-2.8145176813181703,-2.7986775001281656,-2.276232219818131,-2.4550174792324704,-3.193780012713776,-1.87913200325004,-4.7445998897089545,-1.4545490963943257,-2.7850335465606357,0.4362390996799746,0.6933641989329589,1.831712770089528,1.2487439356788559,1.9559835685463491,1.772552663841708,3.646166744781226,6.4292181491408655,5.66304094761081,6.829380259110252,3.2537168595544124,0.08072912145569688,6.769104033572745,-3.2477040347616466,-0.07646238338345768
5.185185185185185,5.185185185185185,5.185185185185185,5.185185185185185,5.185185185185185,-0.437886945877183,-1.0571397786450392,-1.1276902883447772,-1.9684337740336932,-1.751757061632157,-2.96787045246762,-2.8075711012201126,-2.7799846426865154,-2.263905580461224,-2.435435730423176,-3.1753624376404996,-1.8424193622400913,-4.679158672957392,-1.3980519276676073,-2.716668916779042,0.46850082648164226,0.6937294645622318,1.8980830728687255,1.2155863106769544,1.9540421041032212,1.906247765115893,3.6879721232938607,6.63968068835419,5.624669793928035,6.826865024583213,3.1899501174547886,-0.0076293913414460235,6.4878101899639375,-3.3748825484302216,-0.3101333787300007
5.195195195195195,5.195195195195195,5.195195195195195,5.195195195195195,5.195195195195195,-0.4695794257091519,-1.0754042854712753,-1.1742522347806639,-1.9821378805346437,-1.7786225447126718,-2.963021289655318,-2.8006259341065194,-2.760639724613231,-2.251916832955789,-2.4158853125593156,-3.1556168942930376,-1.8052987275084211,-4.611673349401563,-1.3419430945138848,-2.6483595720945057,0.5001019648942847,0.6932114583655625,1.9615988599786958,1.1811787194940666,1.949774692095298,2.0378109463189844,3.727703479771975,6.837502368275267,5.585546467556767,6.818469220210375,3.1217921261620702,-0.0956918695864104,6.1991229353208155,-3.4974119822111263,-0.5410548771775154
5.205205205205205,5.205205205205205,5.205205205205205,5.205205205205205,5.205205205205205,-0.5010650007181896,-1.093293346471294,-1.2201293420643462,-1.9952828948648027,-1.8048039657868546,-2.9578596763631775,-2.7936910456529724,-2.7406722512248023,-2.2402781455569154,-2.396389501954981,-3.134565421698178,-1.767790663946358,-4.542271738657587,-1.2862291755643689,-2.58016302648454,0.5309991673457477,0.6918137114173587,2.0221896381404134,1.1455680527748298,1.943210174630198,2.167105572271794,3.7654012039038918,7.022446066749609,5.545858366840214,6.804466036563511,3.0493679348626053,-0.18334580709758797,5.903750073666984,-3.615224802009152,-0.768970099983747
5.215215215215215,5.215215215215215,5.215215215215215,5.215215215215215,5.215215215215215,-0.5323307229821812,-1.1108031782484196,-1.2653013743182266,-2.0078728980240648,-1.8303025967067441,-2.9523929280109833,-2.786775250929506,-2.7201125771093384,-2.2290012169984212,-2.376971267072564,-3.1122313973506595,-1.7299153200228579,-4.471083838555725,-1.2309148989815482,-2.512134025816958,0.5611503719986412,0.689540871636882,2.0797920546467035,1.1088018465809706,1.9343798952988267,2.2940009807813624,3.801108016518995,7.194313792624939,5.505787615577631,6.785134894012657,2.972809219168191,-0.27048061481501406,5.60240933575713,-3.7282594416630204,-0.993636020824681
5.225225225225225,5.225225225225225,5.225225225225225,5.225225225225225,5.225225225225225,-0.563363936641505,-1.1279302199683046,-1.309749205163301,-2.019912001493968,-1.8551202614210764,-2.9466287643494873,-2.77988730327009,-2.69899185244678,-2.2180972715867604,-2.357653243304663,-3.0886394761369895,-1.6916924053573892,-4.39824143249893,-1.1760031972745264,-2.4443244900678702,0.590514867429195,0.6863986840937347,2.1343499852026184,1.0709282241129074,1.9233175616006748,2.41837272870697,3.834868786415626,7.35294679351756,5.465510669761109,6.760760534136153,2.8922539460695944,-0.3569877176082201,5.295826082162108,-3.836460010729226,-1.214823323710192
5.235235235235235,5.235235235235235,5.235235235235235,5.235235235235235,5.235235235235235,-0.5941522857181643,-1.1446711271123373,-1.3534548320082125,-2.0314043287296704,-1.8792593068528447,-2.9405752942878167,-2.7730358834236837,-2.6773419687655933,-2.2075770548767615,-2.3384577091764918,-3.063815526906075,-1.6531411701446672,-4.323877696543362,-1.1214952659532977,-2.376783464572991,0.6190533539019363,0.6823939703834642,2.185814598834133,1.0319958403601652,1.9100591080373615,2.5401028158310623,3.866730343804676,7.498225504434487,5.425197943812385,6.731632124720875,2.807846029465491,-0.44276064332080267,4.98473102362982,-3.9397760023739608,-1.432316312710725
5.245245245245245,5.245245245245245,5.245245245245245,5.245245245245245,5.245245245245245,-0.6246837212826692,-1.161022765056019,-1.3964013871237875,-2.0423539972758404,-1.9027225733303181,-2.9342410003891017,-2.766229588993234,-2.6551955042969553,-2.197450829896177,-2.3194065639596806,-3.0377865669111426,-1.6142803864624007,-4.2481268077855265,-1.067390625826831,-2.3095570801635485,0.6467280011522278,0.6775346071503754,2.234144400090102,0.9920538296709864,1.8946425603452046,2.659079886114313,3.8967412909062915,7.630069339286649,5.385013456281854,6.698042380775178,2.7197349775465547,-0.5276951041911317,4.66985796896293,-4.03816200305279,-1.645912775872148
5.255255255255255,5.255255255255255,5.255255255255255,5.255255255255255,5.255255255255255,-0.6549465079575103,-1.176982202492356,-1.438573145489729,-2.052765101538139,-1.9255133646626477,-2.92763472306814,-2.759476924168101,-2.6325856690857727,-2.1877283738862814,-2.3005213066836676,-3.0105806943512343,-1.5751283314878846,-4.171123555616703,-1.013687188750458,-2.2426885220149293,0.673502502601567,0.6718295038330913,2.279305248863421,0.9511517562149643,1.8771079013131944,2.7751994060005813,3.9249518102270997,7.748436328016538,5.345114494921205,6.66028670377105,2.6280755333188637,-0.6116890708172846,4.351941610333569,-4.131577405603295,-1.8554238058086838
5.265265265265265,5.265265265265265,5.265265265265265,5.265265265265265,5.265265265265265,-0.6849292297481148,-1.192546704720357,-1.479955529409535,-2.0626416962398864,-1.9476354179492898,-2.920765644524849,-2.752786289754549,-2.6095462500155353,-2.1784189755262053,-2.281823016526369,-2.9822270192434632,-1.5357027726440404,-4.093002957374785,-0.9603813266292094,-2.176218007014979,0.6993421259433962,0.6652885797065858,2.3212703582549383,0.9093395672965461,1.857496938607293,2.888363819522368,3.9514134710342717,7.853463260795081,5.3056513009977735,6.618662341127745,2.5330273095500857,-0.694642838860311,4.031714252676295,-4.219986127317711,-2.060673579563698
5.275275275275275,5.275275275275275,5.275275275275275,5.275275275275275,5.275275275275275,-0.7146207951942289,-1.207713726818715,-1.5205358920318404,-2.0719877805915083,-1.9690928732103485,-2.9136432724470525,-2.7461659735080923,-2.5861110960364666,-2.1695314326092343,-2.2633323345616336,-2.9527555928592952,-1.4960209546904017,-4.013897063909093,-0.9074679434852373,-2.1101827694397994,0.7242137600500171,0.6579227402923442,2.3600202489170004,0.866667549461857,1.8358531749956029,2.998482680040553,3.976179034531796,7.947837812427622,5.2667667726815,6.573467567742668,2.4347544194153485,-0.7764590887060763,3.7098100370127156,-4.3033563345006485,-2.2614991004071925
5.285285285285285,5.285285285285285,5.285285285285285,5.285285285285285,5.285285285285285,-0.7440104418366619,-1.222480906724694,-1.560316479784794,-2.0808072831983444,-1.9898902429226517,-2.9062774235158653,-2.739624140770695,-2.5623060868896967,-2.1610740501400514,-2.2450694468370527,-2.922197335959368,-1.45609958876953,-3.933887085254112,-0.8549405503993496,-2.0446170547078184,0.7480859581639238,0.6497438532059637,2.395540829466404,0.8231862873265632,1.8122216813418839,3.105472758536422,3.9993022582313245,8.032959050100288,5.228866531328606,6.5250008911732635,2.3334251041066523,-0.8570429383293998,3.386664065266771,-4.3818746981999155,-2.4577499043048334
5.295295295295295,5.295295295295295,5.295295295295295,5.295295295295295,5.295295295295295,-0.7730877399963072,-1.236846058238142,-1.599293473385658,-2.0891053694297352,-2.01003238154388,-2.8986782067465513,-2.733168825415066,-2.538160827446921,-2.1530533563801546,-2.227054068752045,-2.890583966061769,-1.4159548434144993,-3.8530770629060846,-0.8027859308460259,-1.9795521209678621,0.7709289773494497,0.6407647235089728,2.4278213313047234,0.7789423302786754,1.786648972707218,3.209258128453115,4.020837699995781,8.106923552992129,5.193282101174859,6.473560281873205,2.229211358652094,-0.9363019896259033,3.062716803115123,-4.456543524033059,-2.6492877338438916
5.305305305305305,5.305305305305305,5.305305305305305,5.305305305305305,5.305305305305305,-0.8018425958642837,-1.250807163970386,-1.6374593525946115,-2.0968905808730485,-2.029524455104472,-2.8908560066972595,-2.7268079210975533,-2.5137077930022884,-2.1454719508410944,-2.209305430702803,-2.8579479239783248,-1.3756023375183632,-3.771586313422438,-0.7509709387642173,-1.9150162482639104,0.7927148141929946,0.6309990686288686,2.4568564811804205,0.7339661967553308,1.7591828878715356,3.3097702271623177,4.040840522220975,8.169087411452665,5.1602178485392045,6.4194424296915145,2.1222885571680337,-1.0141463684975456,2.7385223002165304,-4.527567599204517,-2.835986182435917
5.315315315315315,5.315315315315315,5.315315315315315,5.315315315315315,5.315315315315315,-0.830265253903927,-1.2643623682575815,-1.6748077729156599,-2.104165812639109,-2.048371910944264,-2.8828214665774654,-2.7205491728204585,-2.488979494447732,-2.138337258928254,-2.1918422649576192,-2.824322299852313,-1.3350571352619272,-3.6895317693835086,-0.6994782662106065,-1.8510347550080721,0.813417236752213,0.6204614929084215,2.4826466025803295,0.6883003363006072,1.7298724725583505,3.4069478942080593,4.059366296604978,8.219700758443395,5.1288297781207675,6.362942027652863,2.0128350787386964,-1.0904887589959529,2.414630165900803,-4.594256308476396,-3.0177303116369387
5.325325325325325,5.325325325325325,5.325325325325325,5.325325325325325,5.325325325325325,-0.858346298567187,-1.2775099700578425,-1.711333541893521,-2.1109332521684827,-2.0665804476679868,-2.8745854712872965,-2.714400168803931,-2.464008422954389,-2.1316568215567426,-2.1746827937233473,-2.7897407589291143,-1.294333742991737,-3.607027739679827,-0.6482916639269647,-1.7876300214840735,0.833011812766342,0.6091674618421629,2.5051974254426987,0.6419890934825301,1.698767866617543,3.500737386553311,4.076470809940211,8.259036948001125,5.099119851370954,6.304351083852765,1.9010319350847809,-1.1652444318449255,2.0915705736126284,-4.656505010722423,-3.1944162444337962
5.335335335335335,5.335335335335335,5.335335335335335,5.335335335335335,5.335335335335335,-0.8860766553297841,-1.2902484158512029,-1.7470325930352268,-2.1171949760399302,-2.084155985390792,-2.866159130418195,-2.7083683326670065,-2.438826996503157,-2.125437703963887,-2.1578447183612948,-2.7542374672886836,-1.253446108035897,-3.524185684338441,-0.5973937847016785,-1.7248215200961048,0.8514759341513077,0.5971332760546691,2.5245198873373393,0.5950770127626207,1.665920195392509,3.5910923711239775,4.092209871347713,8.287391088453006,5.071194240818709,6.243958262126242,1.7870624011450715,-1.238331267677875,1.7698534624384905,-4.714294538494546,-3.365950737340313
5.345345345345345,5.345345345345345,5.345345345345345,5.345345345345345,5.345345345345345,-0.9134475910511781,-1.3025762925611466,-1.7819019575000112,-2.122952937055193,-2.1011046363419803,-2.857553761244537,-2.702460915916761,-2.4134675083492687,-2.119686492632514,-2.1413452097086623,-2.717847017765471,-1.2124076194412323,-3.4411140041752626,-0.5467662537003639,-1.6626258520721366,0.8687888378142913,0.584376045071835,2.540629927193219,0.5476088224415983,1.6313814654695888,3.6779738950121725,4.106639121357134,8.305078550674324,5.045151998871777,6.182048251977051,1.6711116496532483,-1.3096697753390316,1.4499678461689456,-4.767607225368284,-3.5322507341285956
5.355355355355355,5.355355355355355,5.355355355355355,5.355355355355355,5.355355355355355,-0.940450713667081,-1.3144923205160928,-1.8159397337040122,-2.1282089521092744,-2.117432675892028,-2.848780871734974,-2.696684990744046,-2.38796207749516,-2.1144092924885536,-2.125200899459796,-2.6806043562774287,-1.1712311106113298,-3.3579178454861025,-0.4963897406802215,-1.6010567903267947,0.8849316228330544,0.5709136609327666,2.553548272646027,0.4996294206631556,1.5952044649795238,3.7613503337658756,4.119813843220612,8.312433458696404,5.021084875705014,6.118901168096372,1.5533663907458504,-1.3791831056088384,1.132381228864034,-4.816426706610397,-3.693242903993635
5.365365365365365,5.365365365365365,5.365365365365365,5.365365365365365,5.365365365365365,-0.9670779712238304,-1.3259953464688392,-1.849145054988559,-2.132964690867688,-2.13314651406495,-2.8398521436112834,-2.6910474431237708,-2.362342601235341,-2.1096117243492247,-2.1094278725598916,-2.6425447087811693,-1.1299288638212002,-3.274698919917076,-0.44624403396652984,-1.5401253281863234,0.8998872640554494,0.5567647716862727,2.563300222065372,0.4511838633502991,1.5574426685928393,3.841197318249016,4.131788776832423,8.309807169714787,4.999077149178774,6.054791979647291,1.434014517588146,-1.4467970607228189,0.8175391253995912,-4.8607377328493016,-3.8488631669098083
5.375375375375375,5.375375375375375,5.375375375375375,5.375375375375375,5.375375375375375,-0.9933216502654683,-1.3370843366915546,-1.8815180555023512,-2.1372216652705998,-2.148252667594871,-2.8307794154815182,-2.6855549662172447,-2.3366407098265345,-2.1052989225993457,-2.0940416605625405,-2.603703509065236,-1.0885126165806507,-3.1915553395859066,-0.3963081160720379,-1.4798397336771993,0.9136406221841684,0.5419487548121897,2.5699154223036764,0.4023173539394459,1.518150147323672,3.9174976406139876,4.142617935611021,8.297566750254958,4.979205466556422,5.9899899693490255,1.3132447589517824,-1.5124401000611698,0.5058646850147852,-4.900525997648266,-3.9990562088894848
5.385385385385385,5.385385385385385,5.385385385385385,5.385385385385385,5.385385385385385,-1.0191743735858265,-1.3477583701634706,-1.913059834448675,-2.1409812198821747,-2.1627577325826106,-2.821574666073173,-2.6802140540737236,-2.310887723326083,-2.1014755330747574,-2.0790572359014377,-2.564116327587696,-1.0469935698149735,-3.1085814674595196,-0.34656024084227716,-1.4202056090802369,0.9261784504208505,0.526485690603967,2.5734276431867893,0.3530752347687522,1.4773814832296865,3.9902411399814213,4.15235442668353,8.276093454938888,4.96153869780351,5.924758222263577,1.1912463396221469,-1.576043342391774,0.197758415455354,-4.935777979821712,-4.14377498979627
5.395395395395395,5.395395395395395,5.395395395395395,5.395395395395395,5.395395395395395,-1.044629097359313,-1.358016631867947,-1.9437724188490235,-2.1442445231019476,-2.176668357804944,-2.8122499975909445,-2.675030995627908,-2.285114610631558,-2.0981457111333572,-2.0644890070258857,-2.5238188015581007,-1.0053823978282277,-3.0258677829304736,-0.2969780120119076,-1.3612259554537043,0.9374893977521794,0.5103963355450871,2.57387454974022,0.3035029799690413,1.4351916890694925,4.059424568467961,4.161050274698539,8.245781213959702,4.9461378002682075,5.859353144064869,1.0682086494544691,-1.6375405650533885,-0.10640199508594606,-4.966480801273441,-4.282980246300525
5.405405405405405,5.405405405405405,5.405405405405405,5.405405405405405,5.405405405405405,-1.069679107665382,-1.3678584062151045,-1.973658724974054,-2.1470125592534997,-2.1899912187261323,-2.8028176192225196,-2.6700118689898504,-2.25935195074468,-2.095313119895863,-2.050350814349201,-2.4828465664572064,-0.963689260011199,-2.9435007624753413,-0.2475384630591299,-1.302901241831691,0.9475640089684875,0.4937020957080033,2.5712974731149982,0.2536461896982129,1.3916361329534,4.125051438249457,4.168756249576731,8.207035135017861,4.933055694564564,5.794024008460475,0.9443209218370754,-1.6968682004676943,-0.40626176139122094,-4.992622101074129,-4.416639992491852
5.415415415415415,5.415415415415415,5.415415415415415,5.415415415415415,5.415415415415415,-1.0943180164229316,-1.3772830706056878,-2.0027225185918147,-2.149286121564245,-2.2027329922582504,-2.7932898308145866,-2.6651625360234537,-2.233629896273162,-2.092980928640136,-2.036655926958949,-2.4412351891807345,-0.921923814253118,-2.861562775222408,-0.1982181382468513,-1.2452294788078488,0.9563947215126815,0.4764250002003886,2.565741181143799,0.20355058555314284,1.3467704679985846,4.187131850385214,4.175521698494798,8.160270025100033,4.922337151504638,5.729012533332877,0.8197719222572957,-1.7539653303695886,-0.7014889934857251,-5.014189926431144,-4.544729020583077
5.425425425425425,5.425425425425425,5.425425425425425,5.425425425425425,5.425425425425425,-1.118539756752011,-1.3862900891513001,-2.0309683741816245,-2.1510658060486714,-2.214900332313846,-2.7836790067400288,-2.6604886372095033,-2.2079781391748536,-2.0911518113346483,-2.0234170400379687,-2.399020102986031,-0.8800952320133052,-2.7801319932040696,-0.1489931747407188,-1.1882062962194213,0.9639758592639288,0.4585876746795831,2.5572536494215905,0.1532620069868787,1.3006505669757606,4.245682306166188,4.181394382383537,8.105908937102441,4.914018689953261,5.664552485079923,0.6947496475998207,-1.8087736781435915,-0.9917746015275242,-5.031172641139298,-4.667228404057056
5.435435435435435,5.435435435435435,5.435435435435435,5.435435435435435,5.435435435435435,-1.1423385777813075,-1.3948790065655767,-2.0584016332599093,-2.1523520063059496,-2.2264998461914884,-2.7739975799759775,-2.6559955867889973,-2.1824258787397426,-2.089827945298549,-2.0106462729454124,-2.3562365444126425,-0.8382122150062004,-2.6992823160211583,-0.0998393856952345,-1.1318250246520947,0.9703036233665316,0.4402133149522686,2.5458858337658707,0.10282640855335713,1.2533324619113562,4.3007255017805335,4.186420317206348,8.04438174590831,4.90812848551035,5.600869310553364,0.5694410367422407,-1.861237599650778,-1.2768321173516455,-5.043558852035689,-4.784125005515648
5.445445445445445,5.445445445445445,5.445445445445445,5.445445445445445,5.445445445445445,-1.165709038920884,-1.4030494422403108,-2.0850283619617653,-2.1531449092413655,-2.237538071831894,-2.7642580264110928,-2.651688568182386,-2.1570017917969,-2.0890110099776864,-1.9983551679075493,-2.3129194923397742,-0.7962830134506156,-2.619083309602302,-0.05073234419997109,-1.0760767804926272,0.9753760802197294,0.42132566067256055,2.531691444870006,0.05228985779697506,1.204872288587059,4.352290107119117,4.190643620272496,7.976123758132374,4.904686289958396,5.538179795925437,0.4440316929447192,-1.9113040729269883,-1.5563974369241294,-5.051337353914459,-4.895410991395785
5.455455455455455,5.455455455455455,5.455455455455455,5.455455455455455,5.455455455455455,-1.188646003620568,-1.4108010845199415,-2.110855308019013,-2.153444491719674,-2.248021455979465,-2.75447284939911,-2.647572529680227,-2.131734005125395,-2.088702185827888,-1.9865546892688268,-2.2691036093351826,-0.7543154458315758,-2.539600158701191,-0.0016474679783497308,-1.0209505542631971,0.9791931467488083,0.40194896914792455,2.514726725919542,0.0016985336001147427,1.1553262358573866,4.400410529566102,4.194106361824595,7.901574359346114,4.903703361448745,5.476691751756874,0.3187056184623458,-1.95892268712565,-1.8302284881507376,-5.054497093290118,-5.00108335562043
5.465465465465465,5.465465465465465,5.465465465465465,5.465465465465465,5.465465465465465,-1.2111446326352289,-1.4181336851872173,-2.1358898572721468,-2.15325051815703,-2.2579563332813435,-2.744654564574361,-2.64365218040069,-2.106650070040577,-2.088902153298828,-1.9752552232546228,-2.224823185441554,-0.7123169201207938,-2.460893632738516,0.047439895268472226,-0.9664333019789761,0.9817565730818385,0.3821079892586336,2.495050233896017,-0.04890127520182608,1.1047504996857491,4.445126663639201,4.196848422128625,7.821175702196555,4.905182405436655,5.4166037234913915,0.19364496174091528,-2.0040456310714028,-2.0981048286425477,-5.05302715132882,-5.101143454149451
5.475475475475475,5.475475475475475,5.475475475475475,5.475475475475475,5.475475475475475,-1.2332003768189674,-1.4250470541722275,-2.1601399898498195,-2.1525625390567993,-2.267348906353408,-2.7348156849436043,-2.639931986509322,-2.0817769391199485,-2.089611091913839,-1.964466578198266,-2.180112084537601,-0.6702944563995713,-2.3830200645631217,0.09655438198034202,-0.9125100392783846,0.9830699227596374,0.3618279354928414,2.4727226252460173,-0.09946317113119293,1.0532012417803205,4.48648362736192,4.198907354282937,7.735371438434669,4.909117526414172,5.358104726564285,0.06902977748790562,-2.046627681781132,-2.359827178166384,-5.046916746197743,-5.195596552291349
5.485485485485485,5.485485485485485,5.485485485485485,5.485485485485485,5.485485485485485,-1.2548089694709192,-1.4315410544963734,-2.1836142361454396,-2.1513798904931356,-2.27620522684004,-2.7249687062671617,-2.6364161676964835,-2.0571409450261227,-2.090828679443092,-1.9541979851862714,-2.1350036934022762,-0.6282547108258402,-2.3060313416787626,0.14572052642791508,-0.8591639380837953,0.9831385506091239,0.3411344620958482,2.447806446545339,-0.14994064950007915,1.0007345526929294,4.524531486259306,4.200318252950559,7.644605497474444,4.915494190529222,5.301374005285169,-0.05496220015835718,-2.0866261932980237,-2.6152168906007773,-5.036155255012071,-5.284451386530556
5.495495495495495,5.495495495495495,5.495495495495495,5.495495495495495,5.495495495495495,-1.2759664182560053,-1.4376155974622071,-2.206321632716112,-2.1497016945448704,-2.2845311774919956,-2.715126092740987,-2.6331086939079027,-2.0327677813781166,-2.092554091169667,-1.9444580990772302,-2.089530873601479,-0.5862040008850457,-2.2299749094585284,0.19496267408302914,-0.8063764255589618,0.9819695784121227,0.32005363732871683,2.420365930739495,-0.20028710016046358,0.9474064192271562,4.559324965879583,4.20111362920942,7.549320913719654,4.924289199219363,5.246580814638179,-0.17815577120622095,-2.1240010861724077,-2.8641153702849067,-5.020732255487663,-5.367719742517842
5.505505505505505,5.505505505505505,5.505505505505505,5.505505505505505,5.505505505505505,-1.2966689967245038,-1.4432706380994218,-2.228271678224557,-2.1475268606808346,-2.2923324552843045,-2.7053002629899456,-2.6300132823238913,-2.0086824856164593,-2.094785999250119,-1.9352549998515005,-2.04372591630759,-0.5441483318626886,-2.1548937858485395,0.24430489478065504,-0.754127285138086,0.9795718685028932,0.29861191782813234,2.390466799492588,-0.2504558097701024,0.8932726959858656,4.590923153747241,4.2013232917045045,7.449958704516874,4.935470674028712,5.19388422413266,-0.30037847004705753,-2.1587148379090433,-3.1063834376849684,-5.0006375873348485,-5.445416050760585
5.515515515515515,5.515515515515515,5.515515515515515,5.515515515515515,5.515515515515515,-1.3169132354547874,-1.4485061708766223,-2.2494742895398314,-2.144854088096362,-2.2996145555937773,-2.6955035763812303,-2.627133394582838,-1.9849094238023235,-2.0975225721732587,-1.926596194250688,-1.9976205001530858,-0.5020934244745451,-2.0808265870457783,0.29377089578530563,-0.7023947594101598,0.9759559954281978,0.27683612305626354,2.3581760721271836,-0.30039996477177183,0.838389080873591,4.6193891916556,4.201460618538057,7.346956800226721,4.948998052817469,5.1434329428386505,-0.42146075232950153,-2.1909801202956185,-3.3419006493113415,-4.975861433356567,-5.517557001441645
5.525525525525525,5.525525525525525,5.525525525525525,5.525525525525525,5.525525525525525,-1.3366959128439908,-1.4533241218992619,-2.2699397581077165,-2.141681868999328,-2.306382757453475,-2.685748319665521,-2.624471184201827,-1.9614722772860902,-2.100761474322953,-1.9184886176679037,-1.9512456522103807,-0.4600350061662311,-2.0078075636217783,0.34338393487710084,-0.6511556546508258,0.9711342158036039,0.2547484519563482,2.323561881588457,-0.35007265528274634,0.7828110943554022,4.644789959205056,4.2023732602580885,7.24074902755315,4.964822097611965,5.095365164750007,-0.5412361685161216,-2.221206215647422,-3.5705645768062055,-4.946394420139141,-5.584161179684287
5.535535535535535,5.535535535535535,5.535535535535535,5.535535535535535,5.535535535535535,-1.3560140455716745,-1.4577269645586257,-2.289678706696523,-2.1380084928426366,-2.312642109899355,-2.6760466939521703,-2.6220282410375932,-1.9383940311764634,-2.104499865652825,-1.9109386362518967,-1.9046317121810126,-0.4179618276725814,-1.9358666465542236,0.3931667335753349,-0.6003854468025521,0.965120436498946,0.23236753015040926,2.286693297816749,-0.3994268800898727,0.726594062261293,4.667195749488414,4.2037230357401185,7.131764146930578,4.982884914382293,5.049808433633366,-0.6595415242300788,-2.2492154529894037,-3.79229005008456,-4.912227738149781,-5.6452487224697165
5.545545545545545,5.545545545545545,5.545545545545545,5.545545545545545,5.545545545545545,-1.3748648787618705,-1.4617139259847725,-2.308702046618838,-2.1338320514986546,-2.3183974194222094,-2.6664108020234067,-2.6198077025961624,-1.9156969645374473,-2.1087344014828044,-1.9039520491904307,-1.8578082998682703,-0.37587638683209457,-1.865029502622167,0.44314139062049,-0.5500583887122199,0.9579301812844832,0.20971911355816197,2.2476401588640416,-0.4484155529434026,0.6697931019135661,4.686679937817274,4.204832323856309,7.0204249444452245,5.003119985071539,5.006994602530295,-0.7762170275628648,-2.2746351186999707,-4.007008369349819,-4.873353280979497,-5.700958246902264
5.555555555555555,5.555555555555555,5.555555555555555,5.555555555555555,5.555555555555555,-1.3932458758690418,-1.4652842475564447,-2.3270209355244975,-2.1291504453696284,-2.323653957788446,-2.6568526359912976,-2.6178124596431545,-1.8934026422371688,-2.113461232429475,-1.8975332103692124,-1.8108042859984848,-0.3337810003681508,-1.7953175986173824,0.49332929583902935,-0.5001453146197634,0.949580556067257,0.18682928953579522,2.206472910041978,-0.49699151033971245,0.6124607640250115,4.703318644373937,4.205726295137438,6.90714737846028,5.025452212235528,4.967984696025333,-0.8911064235740085,-2.297437564012892,-4.214666490726259,-4.82976380339365,-5.752347217735348
5.565565565565565,5.565565565565565,5.565565565565565,5.565565565565565,5.565565565565565,-1.411154708313693,-1.4684372178962208,-2.3446467358547043,-2.1239613904266266,-2.328420994738517,-2.647384065299951,-2.616045132847904,-1.8715319083696869,-2.118676004484166,-1.8916806472713346,-1.7636477664473709,-0.29167766220471847,-1.7267482738241635,0.5437510445190992,-0.4505992356386397,0.9400902128445631,0.16372436753187786,2.1632624513419945,-0.5451075209793115,0.554630995452398,4.717190391660992,4.206435653425803,6.792339780826282,5.049797976685145,4.933119354925331,-1.004057116272243,-2.3176017713550925,-4.41522619015376,-4.781453097775689,-5.799850006753584
5.575575575575575,5.575575575575575,5.575575575575575,5.575575575575575,5.575575575575575,-1.4285892448934006,-1.471172169541794,-2.3615909740419214,-2.118262426168056,-2.3327020883303,-2.638016825074265,-2.6145080698987506,-1.8501048811685594,-2.1243738592546793,-1.886398941660925,-1.7163660399191856,-0.2495680743736403,-1.6593348202224618,0.5944263524293225,-0.4013841663730101,0.9294793124982431,0.14043085567483243,2.118079993322183,-0.5927162970819685,0.4963476507766915,4.728375757605733,4.206987981645268,6.67640211228634,5.076065208553352,4.901713265339833,-1.1149202784243002,-2.3351090478104197,-4.608663210074482,-4.728416188472082,-5.842795525065277
5.585585585585585,5.585585585585585,5.585585585585585,5.585585585585585,5.585585585585585,-1.4455475409951077,-1.4734884759417484,-2.3778653005348502,-2.1120509244872427,-2.3364992705038405,-2.6287625048153354,-2.6132033428852917,-1.8291409493290307,-2.1305494343883655,-1.8816936942379918,-1.6689855891179266,-0.20745367858819663,-1.5930865698744872,0.6453739716172643,-0.3524668379341386,0.9177694865497823,0.1169754376457834,2.0709969216107735,-0.6397705077355093,0.4376581120677078,4.736957025161047,4.207407678906774,6.559725271437102,5.104153472236803,4.873669921478266,-1.2235509495909866,-2.349942997939645,-4.794966393312748,-4.670649543469349,-5.881003721306239
5.595595595595595,5.595595595595595,5.595595595595595,5.595595595595595,5.595595595595595,-1.4620278276344707,-1.4753855487836258,-2.3934814507225384,-2.105324099437002,-2.339814306891285,-2.6196325374415457,-2.612132745945435,-1.8086587696542245,-2.137196864196131,-1.8775699745327357,-1.6215320654414869,-0.16533568840954072,-1.5280089889624597,0.696611607128758,-0.30381319697404585,0.9049837979919172,0.09338494981017488,2.0220846701327386,-0.6862227944487221,0.37860983853832847,4.74301782922592,4.207715904972198,6.4426904563742795,5.133954065684286,4.849063170088927,-1.3298081228422163,-2.362089499362608,-4.974136808408247,-4.608151302754209,-5.9144663520457
5.605605605605605,5.605605605605605,5.605605605605605,5.605605605605605,5.605605605605605,-1.4780285003479947,-1.4768628356612634,-2.4084512068264727,-2.0980790178775006,-2.342648685985734,-2.610638188673233,-2.611297793175373,-1.7886762659397335,-2.144309780498653,-1.874032319371604,-1.574030277221512,-0.1232151219320966,-1.4641037779550823,0.7481558347941268,-0.25538849619061654,0.8911467013076959,0.06968635857946494,1.971414603124122,-0.7320257890719298,0.31925037729201816,4.7467331298925615,4.207930532124282,6.325668577939922,5.165350134525568,4.827957742888376,-1.4335898344076483,-2.3715366812995633,-5.146186870506824,-4.5409215226311375,-5.943174016875169
5.615615615615615,5.615615615615615,5.615615615615615,5.615615615615615,5.615615615615615,-1.493548540131799,-1.4779198180875799,-2.4227863608244085,-2.0903126109920667,-2.345003609370044,-2.601790298673237,-2.6106997168008377,-1.769210629010356,-2.151881313717727,-1.8710847313901813,-1.5265023731513456,-0.08109283491355913,-1.401368977392091,0.8000220202323729,-0.20715738630560993,0.8762833008065789,0.045906737972345804,1.9190579059584278,-0.7771321342411374,0.2596273757380248,4.750091102461809,4.208066104483681,6.209019723300642,5.19821680154903,4.810409113738705,-1.535543592398895,-2.3782749062445543,-5.311139461752475,-4.468962435192125,-5.967116002960299
5.625625625625625,5.625625625625625,5.625625625625625,5.625625625625625,5.625625625625625,-1.508595287912783,-1.4785560098581576,-2.436498678464686,-2.0820216866539187,-2.3468799830215805,-2.593094725860848,-2.6103394656083188,-1.75027831782258,-2.159904094237235,-1.868730677570373,-1.4789333582533075,-0.03896955427476569,-1.3397990787899041,0.8522242392295429,-0.15908400942908094,0.8604050878462566,0.022073247343337734,1.865085484770719,-0.8214945064931936,0.19978859545097113,4.754111863819048,4.208133804807395,6.093092668414137,5.232421312047435,4.796463364354543,-1.6360532377333854,-2.3822967549184844,-5.469027054952846,-4.392278722054442,-5.986280152292934
5.635635635635635,5.635635635635635,5.635635635635635,5.635635635635635,5.635635635635635,-1.5231709186719393,-1.4787709557701414,-2.44959986442492,-2.073202942625037,-2.3482784097074965,-2.5845599920512736,-2.6102177036352088,-1.7318950615465747,-2.168370254059691,-1.866973087781833,-1.4313249584602736,0.0031540881056079067,-1.279385140186603,0.904775199652742,-0.11113209372593942,0.8435294822333379,-0.0017868907547509611,1.8095678748282407,-0.8650656421901751,0.1397819272436718,4.757336432822498,4.208141428797175,5.978224437792818,5.267823195557348,4.786157058345305,-1.7345266006829618,-2.3835970146242653,-5.619890844109619,-4.310877801404658,-6.0006527523961335
5.645645645645645,5.645645645645645,5.645645645645645,5.645645645645645,5.645645645645645,-1.537274391313479,-1.4785642307001488,-2.462101528664231,-2.0638529805666455,-2.3491991824836664,-2.5761963135234422,-2.610334809118186,-1.7140758625420454,-2.1772714287856196,-1.8658143533101235,-1.3836913876262305,0.04527752137682938,-1.2201149058611191,0.9576861650665268,-0.06326504930204785,0.8256798305753265,-0.025646412609099997,1.7525751575613173,-0.9077983663811747,0.07965540721481236,4.759196081263184,4.208093366940666,5.864739909844204,5.304274444519066,4.779517123454828,-1.8306228013291062,-2.3821726711005584,-5.763779885226299,-4.2247701273092275,-6.010218451166363
5.655655655655655,5.655655655655655,5.655655655655655,5.655655655655655,5.655655655655655,-1.550904840790576,-1.4779354390440358,-2.4740151540135926,-2.0539683208389574,-2.349642279309049,-2.568013663283815,-2.6106908736994723,-1.6968350001432373,-2.1865987599443097,-1.8652563253567527,-1.3360457576341838,0.08740020155787347,-1.1619729297793115,1.0109668802236942,-0.015446065228345303,0.8068803771016241,-0.04947803532132869,1.6941768861350215,-0.9496456247188884,0.019457233526627545,4.759800485165229,4.207990593902903,5.75295146595824,5.341619710378339,4.776560741920457,-1.924254253602605,-2.378022903944603,-5.900750250616127,-4.13396950017372,-6.014960196466637
5.665665665665665,5.665665665665665,5.665665665665665,5.665665665665665,5.665665665665665,-1.5640615662199264,-1.4768842145205268,-2.4853520650445025,-2.04354541806597,-2.3496073587858772,-2.5600217610547125,-2.6112857018909454,-1.680186035169626,-2.196342897705543,-1.8653003134989425,-1.2884000866219216,0.12952157731082142,-1.1049407023384317,1.0646254986076347,0.03236179237804137,0.7871562218945937,-0.07325447875413707,1.6344420194108444,-0.9905605185368047,-0.040764216338073235,4.759258358657149,4.2078306654804445,5.643158681422186,5.379696517640923,4.7772952489366345,-2.0153375082689493,-2.371149085648217,-6.03086419974403,-4.038493387157594,-6.014859201012897
5.675675675675675,5.675675675675675,5.675675675675675,5.675675675675675,5.675675675675675,-1.5767440190929825,-1.4754102203398687,-2.496123398251929,-2.0325806774392268,-2.349093757034745,-2.5522300637392603,-2.61211881079645,-1.6641418150804468,-2.2064940040028875,-1.8659470840997572,-1.2407653100134202,0.1716410557216461,-1.0489967800010898,1.1186685122084974,0.08019548129691262,0.7665332798389825,-0.09694848748645814,1.573438864118124,-1.0304963431805019,-0.10096036809525225,4.75767717722465,4.207607723125589,5.535648056172697,5.418335496374773,4.781718039273809,-2.1037931778427037,-2.36155478426469,-6.1541893694463,-3.938363251275966,-6.009894933022901
5.685685685685685,5.685685685685685,5.685685685685685,5.685685685685685,5.685685685685685,-1.5889517916144995,-1.4735131497378187,-2.5063400735834613,-2.0210704717325196,-2.3481004857123446,-2.5446477563554986,-2.613189430092991,-1.6487144796930882,-2.2170417560999818,-1.8671968586620558,-1.193151294285092,0.21375796816418652,-0.9941169174300694,1.1731006837202427,0.12809188325439386,0.7450382403562011,-0.1205328528134902,1.5112350250275353,-1.0694066296734606,-0.16108243321540852,4.755162908235953,4.207312506043136,5.430692783343041,5.457360633630643,4.7898164821713936,-2.1895458552658624,-2.349245769697676,-6.270797986178664,-3.8336048878455955,-6.000045133022448
5.6956956956956954,5.6956956956956954,5.6956956956956954,5.6956956956956954,5.6956956956956954,-1.6006846051982193,-1.4711927268744147,-2.5160127673427444,-2.0090111589975552,-2.3466262311782886,-2.537283743431432,-2.6144965022718663,-1.6339154673875589,-2.2279753506318913,-1.8690493121226042,-1.1455668533920798,0.25587153632311027,-0.9402742017559839,1.227924981350252,0.17608770316220573,0.722698527981808,-0.14398043482775294,1.447897362893326,-1.1072451897840172,-0.2210813917793853,4.751819749120706,4.206932370857134,5.3285525535281195,5.496589544223511,4.8015678446926335,-2.272524027164536,-2.334230023576737,-6.380766102755231,-3.72424876686199,-5.985285857127307
5.7057057057057055,5.7057057057057055,5.7057057057057055,5.7057057057057055,5.7057057057057055,-1.611942299148624,-1.4684487080961433,-2.525151886491609,-1.9963991009086084,-2.344669354816139,-2.5301466408521556,-2.616038683141128,-1.6197555217216792,-2.239283508154182,-1.8715035710855776,-1.098019767776169,0.2979808384516166,-0.8874391886307077,1.28314251643743,0.2242193676326247,0.6995422638363906,-0.16726418461682827,1.3834919599073103,-1.1439661645455725,-0.2809079759006399,4.747749873546496,4.2064513188399975,5.229473392673086,5.5358337612799104,4.816939223800036,-2.3526599824972436,-2.3165177526576946,-6.484172861849274,-3.610330379823395,-5.965591547041461
5.7157157157157155,5.7157157157157155,5.7157157157157155,5.7157157157157155,5.7157157157157155,-1.622724819556796,-1.4652808835592377,-2.5337675443718712,-1.9832306817221719,-2.342227894512461,-2.523244768149607,-2.6178143425911355,-1.6062446983843208,-2.250954478232692,-1.874558211997623,-1.0505168058736314,0.34008477593952663,-0.8355800397405067,1.3387524840785785,0.27252292285790214,0.6755982280319133,-0.19035716661269175,1.3180840923858332,-1.179524076266968,-0.34051265398241753,4.743053185902092,4.205850030691311,5.133687531489549,5.574899046913956,4.83588748748126,-2.429889717403327,-2.2961214056597345,-6.58109978834068,-3.4918905894517565,-5.940935126932651
5.7257257257257255,5.7257257257257255,5.7257257257257255,5.7257257257257255,5.7257257257257255,-1.6330322084374589,-1.4616890792110044,-2.5418695378644984,-1.9695023278155825,-2.339299567296365,-2.516586141225028,-2.6198215656252786,-1.5933923724169516,-2.2629760451071954,-1.878211259269585,-1.0030637480383893,0.38218204026725844,-0.7846626614737598,1.3947521069662379,0.3210339319465638,0.6508958230475352,-0.21323258112653265,1.2517382103909804,-1.2138738840541161,-0.39984561607947167,4.737827084362522,4.205105908847852,5.041413304318084,5.613585723344073,4.8583592253263,-2.504152837052551,-2.2730556934252064,-6.671630112412188,-3.3689759806963053,-5.911288127264214
5.7357357357357355,5.7357357357357355,5.7357357357357355,5.7357357357357355,5.7357357357357355,-1.6428645931333017,-1.4576731591252137,-2.5494673260007823,-1.9552105277665235,-2.335881773140679,-2.510178465493828,-2.6220581536582896,-1.581207245636833,-2.275335533962179,-1.8824601833529324,-0.9556654127933008,0.42427108042096506,-0.7346508444588633,1.4511365826440255,0.36978737181338356,0.6254650381009313,-0.23586378710168485,1.1845179239691728,-1.2469710428474747,-0.4588567606343537,4.732166232779498,4.20419312730052,4.952855075384214,5.651689024706542,4.884290709027699,-2.575392455286277,-2.2473376122621502,-6.755848125114369,-3.241639211345074,-5.876620835578713
5.7457457457457455,5.7457457457457455,5.7457457457457455,5.7457457457457455,5.7457457457457455,-1.6522221760116746,-1.4532330281867312,-2.5565700100372877,-1.940351852933266,-2.331971599924488,-2.504029129442237,-2.6245216260848805,-1.5696973541985546,-2.288019817837783,-1.8873018987818622,-0.9083256853200811,0.4663500708438454,-0.6855064037083101,1.5078990343877903,0.4188175297248961,0.5993364145332956,-0.2582243251157649,1.116485995673976,-1.2787715659629264,-0.5174956828578242,4.726162341611705,4.203082688887989,4.868203190436432,5.688999469756681,4.9136078633452485,-2.64355509282764,-2.218986470304591,-6.833838567944184,-3.1099393605126266,-5.836902474142892
5.7557557557557555,5.7557557557557555,5.7557557557557555,5.7557557557557555,5.7557557557557555,-1.661105224477694,-1.4483686351197236,-2.563186315003659,-1.9249229784934225,-2.32756582955538,-2.498145198584924,-2.627209222121723,-1.558870076234053,-2.301015325213635,-1.8927327621949637,-0.8610475480963697,0.5084168799983021,-0.6371893191248007,1.5650304659224374,0.4681578996080832,0.5725410122184961,-0.28028794066133633,1.0477043390253453,-1.3092320911059856,-0.5757116650215988,4.7199039580807,4.201742490029805,4.787633951810982,5.72530325557824,4.946226248144768,-2.708590574821482,-2.1880239167006685,-6.905686057809646,-2.97394227322048,-5.792101404275872
5.7657657657657655,5.7657657657657655,5.7657657657657655,5.7657657657657655,5.7657657657657655,-1.6695140613267672,-1.4430799758529214,-2.569324572729885,-1.9089207048969266,-2.3226609452482805,-2.4925334098126353,-2.6301179029260897,-1.5487321395148985,-2.3143080482977676,-1.8987485703532117,-0.8138331135867337,0.5504690396132108,-0.5896578761445267,1.6225197201851524,0.5178410782363029,0.545110376999332,-0.30202860773239487,0.978234022544654,-1.3383099498111843,-0.6334536689294132,4.713476265713226,4.200137392854266,4.711548883657976,5.760382672344406,4.982051052186222,-2.7704519284465583,-2.154473973414193,-6.971745067496187,-2.833720899239296,-5.7421853570917385
5.7757757757757755,5.7757757757757755,5.7757757757757755,5.7757757757757755,5.7757757757757755,-1.6774490554584296,-1.4373670972145685,-2.574994645303393,-1.8923419796869019,-2.3172531399562617,-2.4872001661188476,-2.6332443539947,-1.5392863855237762,-2.32788355205209,-1.9053445581738873,-0.7666836588929018,0.5925037146900792,-0.5428640161486651,1.6803534423457487,0.5678986614136131,0.517076509146493,-0.3234205527417005,0.9081298631995959,-1.3659632402399056,-0.6906703308292411,4.706960893406745,4.1982293046689705,4.640864353784842,5.794016539087124,5.020977099399538,-2.8290952813215817,-2.1183630694019513,-7.033144066645249,-2.6893556243182672,-5.687121690295331
5.7857857857857855,5.7857857857857855,5.7857857857857855,5.7857857857857855,5.7857857857857855,-1.684910612972324,-1.4312301009488628,-2.5802086166045566,-1.8751839196400517,-2.311338325947137,-2.482151531694475,-2.636584987846572,-1.5305304618986195,-2.341726983984976,-1.9125153968028301,-0.7195996622672794,0.6345176743413183,-0.49674767887155696,1.7385160472940038,0.6183611402863436,0.48847183282872975,-0.34443827879149297,0.837430337526731,-1.3921509032509893,-0.7473099590254159,4.700435734133855,4.19597726471309,4.5757040864450005,5.82598066034241,5.062888868446734,-2.8844797614027904,-2.079720076906032,-7.090296135407726,-2.540934591892409,-5.626877670575695
5.7957957957957955,5.7957957957957955,5.7957957957957955,5.7957957957957955,5.7957957957957955,-1.6918991686660305,-1.424669148044845,-2.5849721005837383,-1.857443833176196,-2.304912145518057,-2.4773932273797787,-2.640135946993862,-1.522471424757685,-2.3558230847403885,-1.9202551917501351,-0.6725808413927244,0.676507263533184,-0.4512583287323488,1.7969896918020531,0.6692577979190532,0.45932916657586653,-0.36505659031739685,0.7661819926208627,-1.416832801639153,-0.8033205344443701,4.693974773381669,4.1933375381211135,4.515612658332955,5.856048303440815,5.107660526424368,-2.936567399045792,-2.038576349578161,-7.142773632998619,-2.3885540133272656,-5.561420781043928
5.8058058058058055,5.8058058058058055,5.8058058058058055,5.8058058058058055,5.8058058058058055,-1.6984151779533376,-1.4176844633678738,-2.5892899440399355,-1.8391192429846193,-2.2979699828386293,-2.4729306264628073,-2.643893107204855,-1.5151163604468358,-2.3701561995116864,-1.928557481117073,-0.6256261933307096,0.7184683758052044,-0.4063450230490754,1.855754251567093,0.7206166062808255,0.42968169470969486,-0.3852506181223871,0.6944318663956276,-1.4399698024167005,-0.8586497144016706,4.687647927404534,4.190263717017913,4.460664108650601,5.883990696108455,5.15515597761145,-2.9853230318764794,-1.9949657621320362,-7.190563313292241,-2.2323184647370766,-5.490719053063138
5.8158158158158155,5.8158158158158155,5.8158158158158155,5.8158158158158155,5.8158158158158155,-1.7044591092204158,-1.4102763405830054,-2.5931665671632533,-1.8202079088129992,-2.2905069769113364,-2.4687687508139655,-2.647852081063405,-1.5084717945479613,-2.384710290306688,-1.9374152339445692,-0.5787340360392804,0.7603964270370462,-0.361955743974579,1.9147873033357559,0.7724641237971603,0.39956293971147255,-0.4049958448145347,0.6222267711335305,-1.4615238619942494,-0.9132448398109995,4.681520891354232,4.186706828653982,4.410961015614113,5.909577543934546,5.205228928214929,-3.0307142130866502,-1.948924751199261,-7.233685604917419,-2.072341168396008,-5.414741421717018
5.8258258258258255,5.8258258258258255,5.8258258258258255,5.8258258258258255,5.8258258258258255,-1.7100314366362235,-1.4024451473587871,-2.5966059478115633,-1.8007078503628136,-2.282518035636186,-2.46491226734662,-2.6520082218292216,-1.5025436938038148,-2.3994689490888885,-1.9468208487160612,-0.5319020513616559,0.8022863303328116,-0.318037495208953,1.9740641123065235,0.8248253936324756,0.3690067354887409,-0.4242681306589088,0.5496133357666503,-1.4814581140963001,-0.967052946067677,4.675654997337471,4.1826154504781385,4.36659622532204,5.932577567147177,5.257722968104488,-3.0727111237386104,-1.9004923570453336,-7.272156572170786,-1.9087442567542894,-5.333458104058899
5.8358358358358355,5.8358358358358355,5.8358358358358355,5.8358358358358355,5.8358358358358355,-1.7151326334323367,-1.3941913308391793,-2.599611607029813,-1.7806173702333754,-2.273997850964638,-2.461365484794052,-2.6563566276034694,-1.4973374678394553,-2.414415411817771,-1.956766152049909,-0.4851273293858776,0.8441324720916635,-0.274536400124288,2.033557625000364,0.8777238428783312,0.3380472014984874,-0.4430437398504773,0.4766380509699513,-1.4997369602275685,-1.0200207778301966,4.670107082439717,4.177935832032475,4.327652711380976,5.9527590560182375,5.312471670563603,-3.1112864896301833,-1.8497102657840152,-7.305987647632239,-1.7416590170695798,-5.246840999179135
5.8458458458458455,5.8458458458458455,5.8458458458458455,5.8458458458458455,5.8458458458458455,-1.719763165666241,-1.3855154233705314,-2.602186595826029,-1.759935076854942,-2.2649409151258455,-2.4581323507935107,-2.6608921458041808,-1.4928579706399874,-2.4295325734090474,-1.9672423976187825,-0.4384064140755755,0.8859286893324608,-0.231397801287412,2.093238467782364,0.9311811828329482,0.30671871767832687,-0.4612993672111413,0.40334731679503394,-1.5163261624860815,-1.072094807913105,4.664929366745035,4.172612023540623,4.294203435641338,5.969890444096066,5.369298711110467,-3.1464155032374705,-1.796622851711394,-7.335185392486132,-1.5712261146737063,-5.1548641090202025
5.8558558558558556,5.8558558558558556,5.8558558558558556,5.8558558558558556,5.8558558558558556,-1.723923486480982,-1.3764180484697726,-2.6043334832169465,-1.7386599073497635,-2.2553415379061867,-2.455216449268629,-2.665609377955942,-1.4891095017476346,-2.4448030036333215,-1.9782402653355724,-0.3917353500716627,0.927668248338723,-0.18856636137270966,2.1530749512084935,0.9852173105682304,0.2750559001323719,-0.47901216531016483,0.3297874925618206,-1.5311929384993144,-1.1232212604932637,4.660169341373603,4.166586011046121,4.266311209448092,5.983740898334503,5.428018006462921,-3.1780757512165216,-1.7412772193656316,-7.359751285557753,-1.3975957929110905,-5.057503978759911
5.865865865865866,5.865865865865866,5.865865865865866,5.865865865865866,5.865865865865866,-1.7276140308729313,-1.3668999270192237,-2.606054345555219,-1.7167911502584614,-2.245193864960883,-2.452620998102027,-2.670502684798284,-1.4860958071445998,-2.460208963969164,-1.9897498608473407,-0.3451097305645925,0.9693438246887395,-0.1459861654626254,2.213033080361633,1.0398502119913648,0.24309357751383195,-0.49615977200324607,0.2560049487157997,-1.5443060582400572,-1.1733461388192092,4.6558696665530785,4.159797857942728,4.244028554898842,5.99408092505638,5.488433874734206,-3.2062471479086128,-1.683723244903959,-7.37968154202574,-1.2209280478124498,-4.954740155474262
5.875875875875876,5.875875875875876,5.875875875875876,5.875875875875876,5.875875875875876,-1.7308352109782574,-1.3569618836726984,-2.607350757149262,-1.6943284680677677,-2.234491897134274,-2.450348847090522,-2.6755661917170803,-1.4838200797917422,-2.4757324254238644,-2.0017607153806547,-0.2985247461366662,1.0109474847339728,-0.10360082473809826,2.2730765713297423,1.0950958666189652,0.21086676804210938,-0.5127203383813151,0.18204612034909312,-1.5556359424595236,-1.2224152575998555,4.652068079735173,4.152185852721921,4.22739756569473,6.000738450938172,5.550341217949537,-3.230911875255268,-1.6240136163756915,-7.394966962721779,-1.0414170264704268,-4.846555663679062
5.885885885885886,5.885885885885886,5.885885885885886,5.885885885885886,5.885885885885886,-1.7335874118875565,-1.3466048534568473,-2.608223782185957,-1.671271728501738,-2.223229510762963,-2.448402476176048,-2.680793794503125,-1.482284959796726,-2.491355215442152,-2.0142617859833107,-0.25197523447379827,1.0524706685870762,-0.06135358156483306,2.3331679842843194,1.1509681542926569,0.1784106570883011,-0.5286725571158725,0.10795756207472311,-1.565155247959185,-1.2703742802342055,4.648797313765941,4.143686662745786,4.216449767268944,6.005167835228136,5.613525727969169,-3.252054329489895,-1.56220387245898,-7.405592814880047,-0.8599264470872185,-4.7329374962380655
5.895895895895896,5.895895895895896,5.895895895895896,5.895895895895896,5.895895895895896,-1.735870987996954,-1.3358298885510038,-2.6086739679657422,-1.6476152966929205,-2.2114004789336246,-2.4467839939460285,-2.6861791654418385,-1.4814925341890421,-2.507062790219563,-2.0272414562089383,-0.20545573084605678,1.0939041746788334,-0.01918741598396527,2.3933001516145898,1.2074787640758053,0.14576057525952893,-0.5439956911832967,0.033786003935078225,-1.5728516871459546,-1.317168761028045,4.6460850251168635,4.1342354938357815,4.211205975980711,6.007698459022322,5.677764116888753,-3.269661074933146,-1.4983524392191399,-7.411538745147321,-0.6767064433267649,-4.613877119013331
5.905905905905906,5.905905905905906,5.905905905905906,5.905905905905906,5.905905905905906,-1.7376862599028184,-1.3246381652281274,-2.6087013394588867,-1.62335678762975,-2.198998493664783,-2.4454951363977306,-2.691715759737841,-1.4814443362831458,-2.522838231051769,-2.040687537292276,-0.15896051925624347,1.1352381459411458,0.022954846382728687,2.4534422277081895,1.264637105581721,0.11295197690945936,-0.5586696029460855,-0.040421591982280264,-1.5787029245022632,-1.3627441925267647,4.643953732183376,4.123766255448949,4.211676157271395,6.006203877190288,5.742824372965096,-3.2837208051779205,-1.4325206644387407,-7.412778725613436,-0.4909830409790601,-4.489370987522406
5.915915915915916,5.915915915915916,5.915915915915916,5.915915915915916,5.915915915915916,-1.7390335118461095,-1.313030990938783,-2.6083053951911825,-1.5984970201344422,-2.1860171889792372,-2.44453726596184,-2.6973968222777898,-1.4821413446148013,-2.5386624975804306,-2.0545872698640264,-0.11248368415569895,1.1764620576708043,0.065130425002449,2.513544473480261,1.3224502229940256,0.08002041899971073,-0.5726747835644527,-0.1146179745556812,-1.5826811774558456,-1.4070460580755404,4.642420763657828,4.112211731193575,4.217859282791862,5.999656518029894,5.808466043079939,-3.2942243119080623,-1.364772849063062,-7.409281033568817,-0.3026136394383627,-4.35942107375439
5.925925925925926,5.925925925925926,5.925925925925926,5.925925925925926,5.925925925925926,-1.7399129897112267,-1.3010098115194944,-2.6074851044666527,-1.5730372290412316,-2.172450164831181,-2.4439113707813016,-2.703215394734576,-1.4835839814397196,-2.554516368326945,-2.0689273262550754,-0.06601916262645716,1.2175647071262024,0.10739647366584902,2.5735554713123916,1.3809227120497878,0.0470015402346233,-0.5859923827071077,-0.18875554660828256,-1.5847612556221504,-1.4500198896990248,4.641498216985136,4.0995037544157285,4.2297431866256545,5.987892033283913,5.874440542710744,-3.3011644615523386,-1.2951762753005163,-7.401008265639803,-0.11186126177102551,-4.224035401188473
5.935935935935936,5.935935935935936,5.935935935935936,5.935935935935936,5.935935935935936,-1.7403248995830776,-1.288576218506218,-2.606238905934359,-1.54697908413529,-2.1582910118493017,-2.4436180642422727,-2.709164323015534,-1.485772110787545,-2.5703804607971827,-2.083693813440573,-0.01956079692876934,1.2585342049063544,0.14980996827823784,2.6334221918643235,1.440056640265512,0.013931040390054328,-0.598604238525424,-0.2627863082021237,-1.584920642155966,-1.4916113313726072,4.641192926912842,4.085573388566928,4.247304420852032,5.970753100591935,5.9404914943227425,-3.304536179933308,-1.2238012309148125,-7.387917386895779,0.08100306071145269,-4.083228585950067
5.945945945945946,5.945945945945946,5.945945945945946,5.945945945945946,5.945945945945946,-1.7402694068649578,-1.2757319565331289,-2.6045647075058187,-1.5203247084903726,-2.1435333368543494,-2.4436575847548463,-2.7152362650569017,-1.4887050360683034,-2.586235252399453,-2.0988722766748,0.026897612687113222,1.2993579681585734,0.1924275932024262,2.6930900679208385,1.4998514706948876,-0.019155340244521982,-0.6104929078505474,-0.33666180060019,-1.5831395727250244,-1.5317662077360632,4.641506444148335,4.0703511120427365,4.270508110814043,5.948090120547533,6.006355095028894,-3.30433644502606,-1.1507210292454673,-7.369959815461481,0.27570054385962806,-3.9370223819336303
5.955955955955956,5.955955955955956,5.955955955955956,5.955955955955956,5.955955955955956,-1.7397466359586804,-1.2624789307964115,-2.6024598876290215,-1.4930766961500703,-2.1281707891067896,-2.4440297957820514,-2.7214236989662504,-1.4923814972325073,-2.602061102167586,-2.114447703867983,0.07336225500613222,1.3400227156579607,0.23530562615239284,2.752503075158568,1.5603039895153394,-0.05222184139224916,-0.6216416965683763,-0.4103330512544055,-1.5794011117483662,-1.5704305982781852,4.642435024140063,4.053767007157589,4.299307810580423,5.919761901104408,6.071760514289124,-3.300564287898841,-1.0760120244943963,-7.347081543105244,0.47194494201465886,-3.7854462276197296
5.965965965965966,5.965965965965966,5.965965965965966,5.965965965965966,5.965965965965966,-1.7387566705072688,-1.248819214562252,-2.599921297924472,-1.4652381290977734,-2.112197087237243,-2.4447341861164533,-2.7277189315140444,-1.4967996674901847,-2.6178382732777927,-2.1304045307561914,0.11983925481203937,1.380514464798365,0.27849982164247467,2.811603819694701,1.621408237747723,-0.08523270336561987,-0.6320346901227075,-0.48375052018187653,-1.5736912255375437,-1.6075509169977193,4.643969626003527,4.035750952900429,4.333645359214488,5.885636327030227,6.136430322330142,-3.2932208018640607,-0.9997536218199592,-7.319223292206814,0.6694428756457995,-3.6285377922148427
5.975975975975976,5.975975975975976,5.975975975975976,5.975975975975976,5.975975975975976,-1.73729955419938,-1.2347550566978087,-2.5969452671881106,-1.4368125934607878,-2.0956060468094586,-2.445769870404539,-2.7341141069749066,-1.5019571495982413,-2.63354695634471,-2.146726646915166,0.1663346198910877,1.420818530530842,0.3220652930035337,2.8703336322562705,1.683155447419847,-0.11815218777591402,-0.6416567840922993,-0.5568640480953827,-1.5659988519756773,-1.6430739975217254,4.646095921614893,4.01623282109216,4.37345073858884,5.8455910120644035,6.200080949867697,-3.2823091598231766,-0.9220282817856607,-7.286320709438332,0.867894195512136,-3.46634351864887
5.985985985985986,5.985985985985986,5.985985985985986,5.985985985985986,5.985985985985986,-1.735375292133499,-1.220288889203539,-2.5935276067653423,-1.4078041948946323,-2.078391608462572,-2.447135589919891,-2.740601216318491,-1.5078509717296456,-2.649167293478665,-2.1633974026683958,0.21285418817770288,1.4609195262816912,0.36605639298559456,2.928632668785079,1.745533982489819,-0.15094459845717495,-0.650493714783081,-0.6296228066571183,-1.5563159663681316,-1.6769471836373364,4.648794314899169,3.9951426755409045,4.4186419336098695,5.799513931402487,6.262423179601996,-3.2678346397453195,-0.8429215187180432,-7.248304596417341,1.066992383388083,-3.298919160875954
5.995995995995996,5.995995995995996,5.995995995995996,5.995995995995996,5.995995995995996,-1.7329838527388,-1.205423334724923,-2.5896636172997427,-1.3782175730942556,-2.0605478665763877,-2.4488297135869996,-2.747172106749165,-1.5144775829420558,-2.664679403082889,-2.180399616938945,0.25940357514432427,1.5008013668780074,0.41052659297570326,2.986440017269333,1.8085292848493162,-0.18357430268573022,-0.6585320897723402,-0.701975251226861,-1.544637643099039,-1.7091184251668898,4.652039971343216,3.972410973770664,4.469124795840823,5.747304032102676,6.323162669834858,-3.249804658175721,-0.7625218925388566,-7.205101177511402,1.2664249892109893,-3.1263303128433506
6.006006006006006,6.006006006006006,6.006006006006006,6.006006006006006,6.006006006006006,-1.730125170248448,-1.1901612140213167,-2.585348096859264,-1.3480579153798662,-2.04206909840042,-2.450850239258364,-2.7538184915929564,-1.5218328482675685,-2.680063405365942,-2.1977155860934547,0.30598812153792737,1.540447273504327,0.4555283608702957,3.0436938105689166,1.872123825729756,-0.21600575277500716,-0.6657594183374125,-0.7738690764771664,-1.530962112730274,-1.7395363790896556,4.6558028577655275,3.9479687708725635,4.52479291163602,5.68887181899936,6.382000510423197,-3.2282288116254474,-0.680920993648229,-7.156632404890225,1.4658741043217276,-2.9486529264174095
6.016016016016016,6.016016016016016,6.016016016016016,6.016016016016016,6.016016016016016,-1.7267991477199747,-1.1745055533694413,-2.5805753504419573,-1.317330969306185,-2.022949793584413,-2.453194795248345,-2.760531960529409,-1.5299120434493512,-2.6952994485412614,-2.215327093825375,0.3526128415660565,1.5798397807092899,0.501113037653101,3.100331344977028,1.9362970628357665,-0.24820350812367706,-0.6721641416972297,-0.8452511752486873,-1.5152908141836892,-1.7681505157858568,4.660047792377286,3.921747925005363,4.585527476019205,5.62413991370363,6.438633811138132,-3.203118925650612,-0.5982134204502216,-7.102816300830668,1.6650168702825567,-2.765973815487044
6.026026026026026,6.026026026026026,6.026026026026026,6.026026026026026,6.026026026026026,-1.7230056605962285,-1.1584595918788119,-2.5753392008623255,-1.286043054245276,-2.0031846840450607,-2.4558606421280005,-2.767303990165153,-1.5387098493549063,-2.710367735682279,-2.233215422122839,0.39928237163557073,1.6189607454764066,0.5473307127425521,3.1562892042366566,2.001025403530319,-0.2801322577930374,-0.6777356629910706,-0.9160676010183209,-1.4976284416535461,-1.7949112302505574,4.664734505169996,3.8936813040489824,4.651197173658598,5.553043584280886,6.492756322346409,-3.17448911138578,-0.5144967491285541,-7.043567337186232,1.863526022562823,-2.578391143409803
6.036036036036036,6.036036036036036,6.036036036036036,6.036036036036036,6.036036036036036,-1.7187445607992757,-1.1420267886962905,-2.5696330010184107,-1.2542010718946524,-1.9827687741007185,-2.458844674785885,-2.7741259549450956,-1.5482203460997135,-2.725248552198185,-2.2513613633646496,0.446000919747638,1.657791358367928,0.5942300981868066,3.211503388706375,2.066282174394253,-0.31175684368695594,-0.6824643769150186,-0.9862635343515147,-1.4779829859041531,-1.8197699580963635,4.669817708665249,3.863702992891888,4.721658068405915,5.475531243216665,6.544059087761838,-3.142355829253283,-0.42987149529957236,-6.97879685183149,2.0610704681911898,-2.386014890913515
6.046046046046046,6.046046046046046,6.046046046046046,6.046046046046046,6.046046046046046,-1.7140156813484886,-1.1252108300768622,-2.5634496475385973,-1.2218125156641026,-1.9616973708029892,-2.462143424760523,-2.780989138396218,-1.5584370069188687,-2.739922293892029,-2.2697452335856196,0.492772215652893,1.6963121567455135,0.6418584017997275,3.265909449346099,2.132037597479505,-0.34304228440471474,-0.686341698933004,-1.05578325370764,-1.4563657696176864,-1.8426792961347118,4.675247179060843,3.8317485008104057,4.796753502976724,5.391564911314191,6.592231128843665,-3.106737959527628,-0.34444106718989076,-6.908413501784111,2.2573158962784277,-2.188967301531136
6.056056056056056,6.056056056056056,6.056056056056056,6.056056056056056,6.056056056056056,-1.7088188414929384,-1.1080156362977418,-2.556781595805871,-1.1888854788966654,-1.9399661143912426,-2.465753062850928,-2.787884744697978,-1.5693526918281897,-2.7543694955594913,-2.2883468869499977,0.5395994618709782,1.7345030400658341,0.6902611993475017,3.3194426261701224,2.1982587735703025,-0.3739537998336552,-0.6893600939758773,-1.124570110963809,-1.4327914764691496,-1.8635931272961859,4.680967847805942,3.797754968375486,4.876314010455218,5.301120645217054,6.636960160232135,-3.067656879392853,-0.2583117100098846,-6.832323752594306,2.451925420120972,-1.9873833016192464
6.066066066066066,6.066066066066066,6.066066066066066,6.066066066066066,6.066066066066066,-1.7031538523470726,-1.0904453683929671,-2.5496208763558865,-1.1554286618813459,-1.9175710087933986,-2.469669402012206,-2.794803910572319,-1.5809596411199884,-2.7685708600834262,-2.3071457314688786,0.5864852856790379,1.772343287243521,0.7394823059129451,3.3720379907918865,2.2649096727594276,-0.40445683654471176,-0.6915131045388074,-1.1925665120178361,-1.4072781736192685,-1.8824667496205825,4.686919903633285,3.7616613733042783,4.9601572394066125,5.2041889263076655,6.6779333354185155,-3.0251365460891044,-0.17159244121982198,-6.7504324034728285,2.6445602494034546,-1.7814108919948382
6.076076076076076,6.076076076076076,6.076076076076076,6.076076076076076,6.076076076076076,-1.6970205230175357,-1.0725044346857537,-2.5419591126436716,-1.1214513776175807,-1.8945084520936761,-2.4738879005438563,-2.801737717485238,-1.5932494687423553,-2.7825072879760135,-2.326120745994417,0.6334316921739468,1.8098115760679216,0.7895636465828694,3.423630592662769,2.33195113263774,-0.4345170940496532,-0.6927953780843822,-1.259713902825127,-1.3798473273319434,-1.8992570090178043,4.693038905071461,3.7234087346505476,5.048087894471841,5.1007750088060675,6.714838021649584,-2.979203585704706,-0.08439497641190741,-6.662643147500823,2.8348803908273226,-1.5712115082268383
6.086086086086086,6.086086086086086,6.086086086086086,6.086086086086086,6.086086086086086,-1.6904186672078751,-1.0541974970960948,-2.5337875401721117,-1.0869635562940574,-1.8707752668855098,-2.478403665578945,-2.8086772041507952,-1.6062131556143342,-2.796159907317279,-2.3452504985202434,0.6804400185133014,1.8468860046539424,0.840545126623092,3.4741556085858014,2.399340864384044,-0.4641005519742354,-0.693202693656163,-1.3259527612170519,-1.3505238114405433,-1.9139224354709696,4.699255903454446,3.6834998788742155,5.139897694404787,4.990899224982911,6.747362602856683,-2.929887387131675,0.0030948350863226892,-6.5688591661328175,3.0225453753061515,-1.356960346629947
6.096096096096096,6.096096096096096,6.096096096096096,6.096096096096096,6.096096096096096,-1.683348110286741,-1.0355259374955557,-2.52509702697351,-1.0519757484473307,-1.8463687304254925,-2.4832114568828123,-2.815614681161815,-1.6198410429327759,-2.8095101040356982,-2.364513165813833,0.7275108894403021,1.8835553173867248,0.892464501325708,3.5235484950648286,2.4670334670292653,-0.4931734981964335,-0.6927334194239954,-1.391222594839798,-1.3193359084068954,-1.9264233823237091,4.705497576435057,3.6427189116591308,5.235365349588463,4.874597245499871,6.775197309188158,-2.877220200663402,0.09070437028552192,-6.4689837570646915,3.2072150096851857,-1.1388466530375183
6.106106106106106,6.106106106106106,6.106106106106106,6.106106106106106,6.106106106106106,-1.6758086968040915,-1.0164889868286209,-2.5158780954335085,-1.0164991267686985,-1.8212866045020237,-2.4883056909704186,-2.8225432042142637,-1.634122825529912,-2.8225395524737067,-2.383886554402598,0.7746441741976869,1.9198133101926638,0.9453572457339721,3.571745143030243,2.5349804501535766,-0.5217025579935227,-0.6913867903471436,-1.4554619455426712,-1.2863153027381373,-1.9367221682645135,4.711686371999171,3.6004066017496683,5.33425656113338,4.751920293004474,6.798035071505652,-2.8212372406770037,0.17847846307590487,-6.362920994392994,3.3885501507665197,-0.9170739714724618
6.116116116116116,6.116116116116116,6.116116116116116,6.116116116116116,6.116116116116116,-1.6678002984387932,-0.9970913037605619,-2.506120945444475,-0.9805454865310537,-1.795527164930344,-2.49368044555181,-2.8294538222005077,-1.6490475453438243,-2.8352302461781793,-2.403348122931258,0.8218389449357809,1.9556355296339654,0.9992564244715213,3.618682034464318,2.6031302652576067,-0.5496547242360131,-0.6891602770200733,-1.5186084005333513,-1.2514970665497078,-1.9447832215924272,4.717740662965426,3.555632882240104,5.4363240437180735,4.622935307236048,6.815572398984656,-2.7619767918080917,0.2664429240444619,-6.250576419839376,3.5662134992495496,-0.6918603498972686
6.126126126126126,6.126126126126126,6.126126126126126,6.126126126126126,6.126126126126126,-1.6593228223599163,-0.9773377925500837,-2.49581547887306,-0.9441272446108531,-1.7690892305838704,-2.4993294643154833,-2.8363375749817457,-1.6646035850669179,-2.8475645288533,-2.422875005903559,0.8690934367195172,1.9909971516789522,1.054192561924524,3.664296400432366,2.671428346029145,-0.5769973886603513,-0.6860525976735807,-1.5805986106045207,-1.2149196370874957,-1.950573226320515,4.723574911939593,3.5083731982380044,5.541307574376759,4.487725060040617,6.82751027773304,-2.69948031799084,0.35447110663785963,-6.131857763656129,3.739870411034879,-0.4634385002983521
6.136136136136136,6.136136136136136,6.136136136136136,6.136136136136136,6.136136136136136,-1.6503762199829244,-0.9572335411396289,-2.4849513253241207,-0.9072574370839885,-1.741972191870194,-2.5052461620597035,-2.8431855281914484,-1.6807786620402752,-2.8595251254108245,-2.4424440388166424,0.9164050092388758,2.025873231300392,1.1101935130476326,3.7085263800106762,2.7398171577047146,-0.6036983742458397,-0.6820637583686647,-1.6413683157216623,-1.176624786048509,-1.9540612696464483,4.729099846675531,3.458617126802878,5.648934069472482,4.346388218846016,6.833555088119539,-2.6337925737044117,0.44243403763453415,-6.0066756936650165,3.9091897231850794,-0.23205591045528706
6.146146146146146,6.146146146146146,6.146146146146146,6.146146146146146,6.146146146146146,-1.6409604961008895,-0.9367838250197479,-2.473517869180419,-0.8699497153781601,-1.7141760385588034,-2.511423630181958,-2.8499887833430804,-1.6975598224643393,-2.8710951730504264,-2.4620317846914257,0.9637701103266348,2.0602387357991296,1.1672843350871362,3.7513111795884426,2.8082362557012077,-0.6297259687144937,-0.677195059382599,-1.7008523782454616,-1.1366575805672738,-1.9552189902935937,4.734379634217248,3.4063576420713417,5.758917692114821,4.199039357315513,6.8334195382772975,-2.565054176895206,0.530202190975956,-5.874944590712815,4.073844591693046,0.0020250951420592855
6.156156156156156,6.156156156156156,6.156156156156156,6.156156156156156,6.156156156156156,-1.6310753940011056,-0.9159941107935763,-2.4615042778946368,-0.832218340968344,-1.685701386866585,-2.5178548526640965,-2.856738488029922,-1.7149334359987276,-2.8822582523007716,-2.4816145619971026,1.0111873842982801,2.0940685794900085,1.2254871605374187,3.792591232008985,2.876622353666222,-0.6550508102197178,-0.6714490998906676,-1.758984824044241,-1.095066335764364,-1.9540207272011616,4.740368463350428,3.3515912468017177,5.870959992287894,4.045808912077547,6.826823611024764,-2.493910965226828,0.6176456606934906,-5.736583348653497,4.233513338074715,0.23852734763637784
6.166166166166166,6.166166166166166,6.166166166166166,6.166166166166166,6.166166166166166,-1.6207184729172193,-0.8948700594315385,-2.448899531507072,-0.7940781786061237,-1.6565495057064212,-2.5245339434329015,-2.863425846208173,-1.7328851908261098,-2.892998417950065,-2.501168473962482,1.058672381865182,2.127337659659024,1.2848210716694763,3.8323083550054107,2.944909401067069,-0.6796541161664823,-0.6648297808902369,-1.8156988917320183,-1.0519025587839963,-1.9504436680185913,4.746947109801226,3.294318094629091,5.984750081945286,3.886843084619329,6.813495521226969,-2.4203394283189184,0.704634339049754,-5.591516196787495,4.3878803016831185,0.4771588816651189
6.176176176176176,6.176176176176176,6.176176176176176,6.176176176176176,6.176176176176176,-1.6098885779200538,-0.8734175292069157,-2.4356924533591466,-0.7555446880779586,-1.6267223420037877,-2.5314538839731107,-2.87004212855388,-1.751400089256964,-2.9033002297931887,-2.5206694392612676,1.106221360470477,2.160020893696797,1.3453019769927799,3.8704059083777405,3.013028670407502,-0.7035060540299063,-0.657342306316098,-1.8709270902461927,-1.0072208842792165,-1.9444679968374958,4.752902813492057,3.2345421026493,6.09996484730739,3.722303687632433,6.79376928809873,-2.343694583662419,0.7910380996533135,-5.43967354250934,4.536636694533492,0.7174024095756408
6.186186186186186,6.186186186186186,6.186186186186186,6.186186186186186,6.186186186186186,-1.5985849926344198,-0.8516425783034958,-2.421871741969343,-0.7166339144919425,-1.5962206010369573,-2.5386071025907126,-2.8765786828836397,-1.770462443953664,-2.913148783121102,-2.5400944456506367,1.1538255913445024,2.1920932573096605,1.4069424900339886,3.9068289493524064,3.080920798226203,-0.7265749286522163,-0.6489931822985789,-1.9246012649554283,-0.9610790013358784,-1.9360812574164763,4.757944276367041,3.1722710539649484,6.216269200555217,3.552367935309775,6.769993626026945,-2.263917965681017,0.8767269852750026,-5.280992831729506,4.679481455334624,0.9581217188817845
6.196196196196196,6.196196196196196,6.196196196196196,6.196196196196196,6.196196196196196,-1.5868070726662369,-0.8295514670870985,-2.4074260040345594,-0.6773624770971965,-1.5650388241015372,-2.5459857254384612,-2.8830269446284476,-1.790055874853686,-2.9225297388770484,-2.559424442927526,1.2014755001374846,2.223529823706105,1.469751810837729,3.9415243855611193,3.1485640783359696,-0.7488297370265232,-0.6397902145188007,-1.9766526724629998,-0.9135375718601049,-1.9252863808438665,4.761985721869216,3.1075166898459514,6.333316373059972,3.3772281773119346,6.741388960544185,-2.1810805849208563,0.9615714000626809,-5.115419424450238,4.816122099345144,1.1994016311447808
6.206206206206206,6.206206206206206,6.206206206206206,6.206206206206206,6.206206206206206,-1.5745542555385392,-0.8071506600334124,-2.3923437885160426,-0.6377475566447516,-1.5331801148180504,-2.5535815820853416,-2.8893784473494684,-1.8101633068728105,-2.9314293534031566,-2.5786350527995445,1.2491606408313736,2.254305803652923,1.53373561061577,3.974441125074367,3.215883540179039,-0.7702402056276089,-0.6297425036186455,-2.0270120642437215,-0.8646601404881278,-1.9120692127489132,4.764938893140602,3.0402947911763363,6.450748252214723,3.1970915763506866,6.704870775832603,-2.0952572127652616,1.045442305822256,-4.942907482689634,4.946275560609152,1.4420136383926092
6.216216216216216,6.216216216216216,6.216216216216216,6.216216216216216,6.216216216216216,-1.5618260708880753,-0.7844468273052146,-2.376613621765093,-0.597806881303597,-1.5006493653108544,-2.5613862114672044,-2.895624833283964,-1.8307669684699384,-2.9398345077004024,-2.597701191898739,1.2968696721723314,2.284396586292218,1.598895919991177,4.005530222925497,3.2827957254997857,-0.7907768283731751,-0.6188604386264632,-2.075609779223553,-0.814513036112174,-1.8964172389341045,4.766713308836508,2.970625248880154,6.568195763840706,3.012179729569226,6.6599463632636855,-2.0065264430977123,1.128211422003666,-4.763420867759677,5.0696690230809764,1.6856589776775763
6.226226226226226,6.226226226226226,6.226226226226226,6.226226226226226,6.226226226226226,-1.5486221509004285,-0.7614468459727444,-2.360224043639604,-0.557558711150474,-1.4674521695974119,-2.5693908682293802,-2.9017578639090753,-1.8518483911555816,-2.9477327361245327,-2.6165978158562786,1.3445903367039762,2.3137777806074804,1.6652310213032715,4.034745023564241,3.349215799703838,-0.8104109051891246,-0.6071556883633168,-2.122375845380051,-0.7631652651511714,-1.8783222862688815,4.767216526768578,2.8985321230428838,6.68527930203382,2.8227282341414366,6.6064869614475015,-1.9149707509507223,1.2097514290023277,-4.57693404372057,5.186040737120422,1.9299000271352895
6.236236236236236,6.236236236236236,6.236236236236236,6.236236236236236,6.236236236236236,-1.5349422409606888,-0.7381578008717045,-2.343163644558243,-0.5170218212569512,-1.4335948387530757,-2.5775865294718194,-2.9077694305106534,-1.8733884100262106,-2.9551122544404542,-2.6352999522446288,1.3923094424780087,2.3424252574242077,1.7327353454573193,4.062041298684084,3.4150577267299655,-0.8291145811449613,-0.5946411907985888,-2.16724009040915,-0.7106883967303838,-1.8577806017542187,4.766354415016764,2.8240436904685566,6.8016092081869886,2.628986197755495,6.54438168467783,-1.8206765473910878,1.2899361743609958,-4.3834329836502945,5.295140817829072,2.1742916801026837
6.246246246246246,6.246246246246246,6.246246246246246,6.246246246246246,6.246246246246246,-1.5207862104957839,-0.7145869850941008,-2.325421103434687,-0.4762154834023556,-1.399084414565634,-2.585963901906961,-2.913651564743822,-1.8953671654063764,-2.9619619871578133,-2.6537827343095626,1.4400128475151228,2.3703151918280723,1.8013993738195275,4.0873773798756625,3.48023445204974,-0.846860886117875,-0.5813311403280617,-2.210132261469146,-0.6571564399694082,-1.834792923303863,4.764031430122046,2.747192480438599,6.916786300776025,2.431215694895428,6.473538309294554,-1.723734229888251,1.3686408814305437,-4.182916075188672,5.396732021705784,2.418382199117005
6.256256256256256,6.256256256256256,6.256256256256256,6.256256256256256,6.256256256256256,-1.5061540639837219,-0.6907419001079114,-2.30698522642985,-0.4351594464461779,-1.3639286816235674,-2.594513429440156,-2.9193964491715256,-1.917764105679949,-2.9682715940709765,-2.672021435438832,1.4876854470850567,2.397424105881437,1.8712095456730555,4.110714285568878,3.5446580932824094,-0.8636237749365179,-0.5672409729521315,-2.2509821539764907,-0.6026457136131509,-1.8093645417118362,4.76015090194214,2.6680152984668837,7.030402457329089,2.2296911700857436,6.393884007021285,-1.6242382274122207,1.4457423600250472,-3.9753950216427967,5.490590498127908,2.6617141219018237
6.266266266266266,6.266266266266266,6.266266266266266,6.266266266266266,6.266266266266266,-1.491045952104138,-0.6666302555023464,-2.287844986455434,-0.39387391539862787,-1.3281361777847898,-2.603225301181952,-2.924996427766857,-1.94055799139081,-2.974031495927465,-2.6899915043098575,1.5353111638703205,2.423728911517099,1.9421481717640536,4.132015841739241,3.6082401378759923,-0.8793781679479495,-0.5523873493365692,-2.289719749389923,-0.5472347082751559,-1.7815053532958185,4.75461532472066,2.5865532378731615,7.142041249814824,2.024698789511632,6.3053660216893945,-1.5222870395100188,1.521119218584058,-3.7608957347741097,5.576506512209747,2.903825217178678
6.276276276276276,6.276276276276276,6.276276276276276,6.276276276276276,6.276276276276276,-1.4754621830037251,-0.6422599683563026,-2.2679895633575136,-0.352379529233093,-1.291716202975737,-2.6120894599009974,-2.9304440163645786,-1.9637269006919962,-2.9792328991499577,-2.7076686006544346,1.5828729410734583,2.449206953486505,2.014193354478157,4.151248795869411,3.670891647270185,-0.8940999919437254,-0.5367881357432415,-2.326275361879876,-0.4910039415969398,-1.7512299027292801,4.747326653888464,2.5028516790280975,7.251278634476677,1.8165357426798892,6.207952285868686,-1.4179832686152523,1.5946520773340254,-3.5394592152278506,5.654285135655382,3.1442494878280627
6.286286286286286,6.286286286286286,6.286286286286286,6.286286286286286,6.286286286286286,-1.459403233649337,-0.6176391622284275,-2.2474083847041255,-0.3106973374892662,-1.254678826274048,-2.6210956109256793,-2.935731913046858,-1.9872482362205268,-2.98386781953844,-2.7250286315742773,1.6303527385227423,2.473836052238382,2.08731891519702,4.168382923674774,3.7325234669224123,-0.9077662213736803,-0.5204623828233755,-2.360579793738829,-0.4340358066604335,-1.7185574156015628,4.738186608082955,2.416960276154441,7.357683696915004,1.6055094960287306,6.101631974053504,-1.3114336448553772,1.6662237819224437,-3.311142416416857,5.723746902309188,3.382518218614379
6.296296296296296,6.296296296296296,6.296296296296296,6.296296296296296,6.296296296296296,-1.442869761240815,-0.5927761657680986,-2.2260911670961274,-0.2688487757206994,-1.2170348912317202,-2.6302332315018897,-2.9408530084479354,-2.0110987334729744,-2.98792910488075,-2.742047788337139,1.6777315318258699,2.49759454660271,2.1614943293913704,4.1833911281222385,3.7930464415455303,-0.9203549197686579,-0.5034303022713207,-2.392564499345679,-0.3764144140231823,-1.6835118202745378,4.7270969758367585,2.328932931601102,7.460819452975258,1.3919370006421445,5.986415989206989,-1.2027490426327816,1.7357196169808162,-3.0760190875361815,5.784728425210327,3.6181610653871843
6.306306306306306,6.306306306306306,6.306306306306306,6.306306306306306,6.306306306306306,-1.4258626146548732,-0.5676795109474795,-2.2040279579158555,-0.22685563984545698,-1.178796019399548,-2.639491580613503,-2.945800395962094,-2.035254470754275,-2.991410456401847,-2.7587025835794226,1.7249893146155704,2.52046133615432,2.2366846700113396,4.196249530294237,3.852371634874504,-0.9318452812862486,-0.4857132413422781,-2.422161757453267,-0.3182254277773439,-1.6461217586368546,4.71395992635324,2.238827757541813,7.560243705735971,1.1761438564590208,5.862337379642355,-1.0920444882727054,1.8030275190576965,-2.8341805912589706,5.837082972082895,3.850707182380006
6.316316316316316,6.316316316316316,6.316316316316316,6.316316316316316,6.316316316316316,-1.408382845890729,-0.5423579309157334,-2.1812091774233746,-0.18474005946335442,-1.1399746120178238,-2.6488597092712802,-2.950567381839094,-2.0596908807692587,-2.9943064489843847,-2.774969888837501,1.7721051039250337,2.542415923130074,2.3128505597364346,4.206937551674971,3.910410553250082,-0.94221767228663,-0.4673336552431385,-2.449304851523036,-0.2595558960635649,-1.6064205853920555,4.698678323751608,2.1467070250840123,7.6555099586105655,0.9584634355966841,5.729451683417153,-0.9794391580501483,1.868038288350185,-2.58573669155696,5.880680996334798,4.079686383945514
6.326326326326326,6.326326326326326,6.326326326326326,6.326326326326326,6.326326326326326,-1.3904317214875435,-0.5168203574773773,-2.1576256611054685,-0.1425244702079997,-1.1005838498427285,-2.658326471274961,-2.9551474951509538,-2.084382763922977,-2.996612550095846,-2.7908269723265464,1.8190569487247117,2.5634384537736197,2.3899481326461856,4.215437987463339,3.9670753722802528,-0.951453672838804,-0.44831507741134347,-2.4739282577847375,-0.20049407649937004,-1.5644463555548622,4.681156044129281,2.0526371008099034,7.746168384276018,0.7392359676352385,5.587837197637498,-0.8650563659308688,1.9306457986513372,-2.330816306994791,5.915410620800701,4.304630336799605
6.336336336336336,6.336336336336336,6.336336336336336,6.336336336336336,6.336336336336336,-1.3720107338831922,-0.4910759181977028,-2.133268702177929,-0.10023158520641412,-1.0606376910824962,-2.6678805344522654,-2.959534497613819,-2.1093043033920202,-2.998325137360358,-2.806251536882464,1.8658219416453397,2.583509758982124,2.4679290058680867,4.221737070546548,4.022279165815397,-0.9595361180510117,-0.42868208770257127,-2.4959678406520607,-0.14112925700849582,-1.5202417998705418,4.661298294754104,1.9566883708082798,7.831766848826788,0.5188075899174862,5.437595170309237,-0.7490235403885706,1.9907472049223287,-2.069568224772752,5.941178071643647,4.525073778593537
6.346346346346346,6.346346346346346,6.346346346346346,6.346346346346346,6.346346346346346,-1.3531216126833827,-0.46513393313912477,-2.1081300941372008,-0.05788436572345588,-1.020150867422374,-2.677510392377427,-2.963722393248485,-2.1344290820247642,-2.999441514716497,-2.8212217579795773,1.912376233904974,2.602611394130142,2.546740261751827,4.225824525800026,4.075936136450608,-0.9664491391128495,-0.4084602785139996,-2.515361055077485,-0.08155157256256032,-1.473854287915352,4.639011934664907,1.8589351522926165,7.9118519902228,0.2975293661201306,5.278849912635991,-0.6314721896898448,2.0482431478922756,-1.8021617707415771,5.957908060026327,4.740555758397335
6.356356356356356,6.356356356356356,6.356356356356356,6.356356356356356,6.356356356356356,-1.3337663358097058,-0.43900391123327737,-2.082202173253126,-0.015505991072508349,-0.9791388781225121,-2.6872043765707048,-2.9677054378630445,-2.1597301011237393,-2.999959927105837,-2.8357163217340675,1.9586950534504428,2.620725677946941,2.626324441107782,4.227693614412817,4.12796184674905,-0.9721782039306883,-0.3876762188758991,-2.5320471553816217,-0.02185181836933016,-1.4253357786814058,4.6142057959245335,1.7594555929394176,7.985970349754282,0.07575627654307482,5.1117488299455545,-0.5125378550727149,2.1030379550843996,-1.5287874305767986,5.965544109375907,4.95062089445986
6.366366366366366,6.366366366366366,6.366366366366366,6.366366366366366,6.366366366366366,-1.31394714049484,-0.41269554629464134,-2.055477860890313,0.026880172122022553,-0.9376179821782684,-2.6969506691790697,-2.971478148341086,-2.185179801158198,-2.999879573640697,-2.8497144628007827,2.0047527263158753,2.637835730325125,2.706619548033194,4.22734116797306,4.178273450363432,-0.9767101572324234,-0.3663574165503479,-2.5459674100439877,0.03787873993745779,-1.3747427584967362,4.586791004736099,1.6583315581186469,8.053669554886369,-0.146153816265695,4.936462369724325,-0.3923600512812584,2.155039837666049,-1.2496574172920134,5.964048826295912,5.154820644413746
6.376376376376376,6.376376376376376,6.376376376376376,6.376376376376376,6.376376376376376,-1.293666534092829,-0.38621871268244856,-2.0279507055417216,0.06925060122103445,-0.8956051885379402,-2.7067373161369477,-2.975035311718823,-2.210750084449356,-2.999200619203478,-2.863196002069003,2.0505227011929072,2.6539255089403073,2.7875590668312333,4.224767612085175,4.226789922219007,-0.9800332600123952,-0.3445322781818841,-2.5570653218939743,0.09754855853349086,-1.3221361661806303,4.556681301600861,1.5556485062268166,8.11449955148035,-0.36784122277077813,4.753183885558656,-0.2710821939596997,2.2041610825209084,-0.9650061802873608,5.953404113421204,5.352714582918168
6.386386386386386,6.386386386386386,6.386386386386386,6.386386386386386,6.386386386386386,-1.2729273046721499,-0.35958346061859386,-1.9996149244542845,0.11158164933286355,-0.8531182443786341,-2.7165522408045266,-2.978371994034586,-2.236412339864831,-2.9979242044341543,-2.8761413840609986,2.0959775771987754,2.6689798445639,2.869071991506274,4.219976979329001,4.273432286911152,-0.9821372281825674,-0.3222300675509304,-2.565286853092784,0.1570660094754198,-1.2675813053852616,4.523793359665632,1.4514953523722056,8.168013883007262,-0.5889454986761393,4.562129416114658,-0.14885151345317382,2.25031823894572,-0.675090851170765,5.933611322768961,5.5438716815789775
6.396396396396396,6.396396396396396,6.396396396396396,6.396396396396396,6.396396396396396,-1.251732531359126,-0.3328000111702397,-1.9704654447229228,0.1538495774448734,-0.8101756214468472,-2.726383258079699,-2.981483548934169,-2.262137469552391,-2.9960524540668567,-2.888531713935856,2.141089134819847,2.682984474953765,2.95108286829284,4.212976911410978,4.318123844463544,-0.9830132702917379,-0.2994808619867746,-2.5705806542497456,0.2163395760063429,-1.211147744126997,4.488047100377102,1.3459643207001761,8.21377101398258,-0.8091065300734783,4.363537378635073,-0.025818954609682976,2.2934322993795906,-0.38019162165926446,5.904691348407096,5.727871585858821
6.406406406406406,6.406406406406406,6.406406406406406,6.406406406406406,6.406406406406406,-1.2300855943992173,-0.3058787509067919,-1.9404979437261467,0.19603058682500893,-0.7667965004763218,-2.736218088978202,-2.984365626015636,-2.2878959177363374,-2.993588483581042,-2.900348794000002,2.185828369999118,2.6959260772105504,3.0335118516460655,4.2037786503986005,4.360790392589532,-0.9826541241707494,-0.27631550700279045,-2.572898296969846,0.2752780484825688,-1.1529092015642641,4.449366005533946,1.2391507856849842,8.25133569445984,-1.0279656273614535,4.157668176790565,0.0978609377712587,2.3334288735825712,-0.08061204896611684,5.86668465754062,5.904305883588258
6.416416416416417,6.416416416416417,6.416416416416417,6.416416416416417,6.416416416416417,-1.2079901849037256,-0.27883022624187126,-1.909708888773576,0.2381008515910337,-0.7230007537018381,-2.7460443756749933,-2.9870141788973665,-2.313657701592695,-2.990536404137496,-2.9115751596252113,2.230165531327037,2.707792298491003,3.116274774087839,4.192397018971309,4.401360444599495,-0.9810540923583793,-0.25276556922235666,-2.5721945090839027,0.33379072030145557,-1.092943422133233,4.407677424801236,1.1311531027532453,8.280280362022467,-1.2451666236980259,3.9448037230968964,0.2220301481449738,2.3702383556918303,0.22332071578924229,5.819651259406111,6.072779359613698
6.426426426426427,6.426426426426427,6.426426426426427,6.426426426426427,6.426426426426427,-1.1854503142496213,-0.2516651374718995,-1.878095575833296,0.28003655134260164,-0.6788089254938316,-2.7558496969982733,-2.9894254729933056,-2.33939244421183,-2.9869013257742782,-2.922194114474586,2.2740701602854325,2.7185717849733786,3.199283230265141,4.178850389663904,4.439765442100985,-0.978209076159839,-0.22886328766961858,-2.56842741176886,0.39178758320541907,-1.0313320372076282,4.362912877728434,1.0220724286415646,8.301251868658312,-1.4603569736840711,3.7252468764862385,0.34652733432707805,2.4037960835973102,0.5307569103707976,5.763670611658341,6.23291123107267
6.436436436436437,6.436436436436437,6.436436436436437,6.436436436436437,6.436436436436437,-1.162470323100359,-0.22439433252380192,-1.8456531866439532,0.3218139037491734,-0.6342422111449014,-2.765621584365972,-2.9915960929796652,-2.3650717356205115,-2.9826893588427406,-2.932189764937124,2.3175111344847634,2.7282542089743176,3.282466002689607,4.163160643121778,4.475939961646267,-0.9741166081876671,-0.20464152350469278,-2.561568745112515,0.44917952133565653,-0.9681604145041506,4.315008349291958,0.912012531928724,8.31599761271255,-1.6731888479289694,3.499320796007737,0.4711879866834181,2.434042490094786,0.8404510447515179,5.6988414642378515,6.384336357769392
6.446446446446447,6.446446446446447,6.446446446446447,6.446446446446447,6.446446446446447,-1.1390548900159674,-0.19702880042537635,-1.8123744729568698,0.36340919698478125,-0.5893224338457219,-2.775347538152783,-2.993522949937571,-2.390669105036142,-2.977907613668845,-2.9415470536719543,2.360456713824811,2.7368302941211007,3.365769668958085,4.145353115431092,4.509821914493532,-0.9687758832332439,-0.18013370828834163,-2.551601565027088,0.505878503410381,-0.9035174955105433,4.26390457796542,0.8010795942165885,8.322738124875514,-1.8830553493120306,3.2673682120249623,0.5958446025271726,2.46092324529375,1.1528829739606863,5.626052533723733,6.526706422135824
6.456456456456457,6.456456456456457,6.456456456456457,6.456456456456457,6.456456456456457,-1.1152090396210428,-0.16957966451268683,-1.7782598493648814,0.4048092289024608,-0.5440720198940583,-2.7850150444741786,-2.9952032881565427,-2.4161522940693927,-2.97256278120335,-2.9502517921642553,2.402874589499086,2.744291838488163,3.449087386570999,4.125461837329745,4.541352738663783,-0.9621877873162521,-0.1553737908661793,-2.538488004893082,0.56181320569449,-0.8374956212681982,4.209547335306453,0.6893820024736499,8.318559009968283,-2.0892887950580814,3.029750616668963,0.7203268757817938,2.484389389778065,1.4688653998390748,5.546566421769281,6.659691073307776
6.466466466466467,6.466466466466467,6.466466466466467,6.466466466466467,6.466466466466467,-1.0909381502998652,-0.1420581753898359,-1.7433109513697231,0.44600557549572184,-0.49851397218698057,-2.7946115923720614,-2.9966346915840294,-2.441488670224458,-2.966661259164371,-2.958290692196147,2.444731935752868,2.750631735612065,3.5323073868753676,4.103525511926426,4.570477582494912,-0.954354924759134,-0.13039618296745945,-2.522194850315595,0.6169208742165728,-0.770190346895773,4.151887696035985,0.5770301330858558,8.3030714524742,-2.291879185712588,2.786847375701484,0.8444619019012762,2.5043974580413204,1.7878789309025223,5.459917570778227,6.78297902991919
6.476476476476477,6.476476476476477,6.476476476476477,6.476476476476477,6.476476476476477,-1.0662479613884845,-0.11447570365730089,-1.7075304124723099,0.4869767638527182,-0.4526718420526269,-2.8041246913849784,-2.997815089906675,-2.4666454732048835,-2.9602117544979,-2.965651396137564,2.4859954642946014,2.7558439933046968,3.6153150432771888,4.079578370148312,4.597145478918067,-0.9452816431340445,-0.10523570361810483,-2.5026946329030415,0.6711208647691291,-0.70170024529384,4.090882297581999,0.46413612819250716,8.276001860923543,-2.490912474775797,2.5390547643322634,0.968074397970554,2.5209095917451894,2.109340958242825,5.36531188464037,6.896279136321766
6.486486486486487,6.486486486486487,6.486486486486487,6.486486486486487,6.486486486486487,-1.0411445798343881,-0.08684373242591634,-1.670921892409742,0.5277017178035528,-0.4065696994841007,-2.8135418894840494,-2.9987427642494335,-2.491589859801538,-2.9532238142455745,-2.972322505964218,2.5266314812500053,2.7599237501904934,3.69799310981678,4.053657394313297,4.621309509708771,-0.9349740559308947,-0.07992752247206028,-2.4799658021025257,0.7243345255607243,-0.6321267005229649,4.026493588052006,0.35081366491957056,8.237101238639525,-2.6861176844634826,2.28678492991952,1.0909869378387853,2.5338936423763028,2.432652238085552,5.2629608878955025,6.999321367074511
6.496496496496497,6.496496496496497,6.496496496496497,6.496496496496497,6.496496496496497,-1.015634486295232,-0.059173849634405334,-1.6334901033441556,0.5681598580179718,-0.36023210184420407,-2.8228507913539853,-2.9994163524791695,-2.5162889504738324,-2.9457077885861316,-2.9782936109122797,2.5666059465378845,2.762867289899683,3.780221974981684,4.025802240329223,4.6429269589965365,-0.9234400627969317,-0.05450710216912982,-2.4539928863948224,0.7764854471093794,-0.5615736913984545,3.9586900616013025,0.23717771814901312,8.186146674861448,-2.8772339587246165,2.0304647848667514,1.2130202020654792,2.543323262908768,2.757198007268329,5.153095041159219,7.091857774713837
6.506506506506507,6.506506506506507,6.506506506506507,6.506506506506507,6.506506506506507,-0.9897245406491141,-0.031477740189174756,-1.595240833887103,0.6083311240660787,-0.3136840611157421,-2.8320390769968022,-2.9998348540999027,-2.540709877553748,-2.93767480220199,-2.983555313682308,2.6058845355363176,2.764672052856139,3.8618799301343265,3.9960551128573485,4.66195945535175,-0.9106893672008551,-0.029010139831244116,-2.4247666427978545,0.8274995914497977,-0.49014756589405933,3.8874464801691033,0.12334431749337682,8.1229427699584,-3.0640132096826846,1.7705348333921052,1.3339932423873009,2.5491779881108436,3.082349202761648,5.035957326480563,7.173663376011685
6.516516516516517,6.516516516516517,6.516516516516517,6.516516516516517,6.516516516516517,-0.9634219868899678,-0.003767177945874171,-1.5561809708462655,0.648195995034756,-0.2669510097779966,-2.841094520634079,-2.999997634727455,-2.5648198349934788,-2.9291367247059164,-2.988099255108255,2.6444327028976264,2.765336645605256,3.9428434518577276,3.96446063452977,4.678373101807189,-0.8967334913777665,-0.0034725078125563903,-2.3922841936468413,0.8773054136054868,-0.4179568069938162,3.812744080562055,0.009430299171128809,8.047322987366215,-3.246220683906813,1.5074479362069155,1.4537237603390452,2.5514433031691928,3.4074637829952223,4.911802462834423,7.2445369721562685
6.526526526526527,6.526526526526527,6.526526526526527,6.526526526526527,6.526526526526527,-0.9367344573828894,0.023945982447047445,-1.5163185185849957,0.6877355086582286,-0.2200587653956846,-2.8500050098818397,-2.999904430131841,-2.5885861295688435,-2.920106140216586,-2.991918137211065,2.682215748360383,2.7648608476343397,4.022987497448965,3.931065709776131,4.69213859321375,-0.8815857884152886,0.022069806178149118,-2.356549149644797,0.9258339750901264,-0.34511179067571573,3.7345707658797096,-0.10444694649879693,7.959150924934761,-3.4236354727152047,1.2416680174856367,1.5720283995877935,2.5501107003400842,3.7318881481281494,4.78089609990554,7.304301898545351
6.536536536536537,6.536536536536537,6.536536536536537,6.536536536536537,6.536536536536537,-0.9096699764555507,0.051649813821833784,-1.4756626158894606,0.7269312789273037,-0.173033494012217,-2.858758565170441,-2.9995553498364003,-2.61197623344208,-2.910596316172532,-2.9950057445604212,2.71919888439672,2.7632456156453205,4.102185812717282,3.8959193838247606,4.70323132037547,-0.8652614513459789,0.04758075946151935,-2.3175717182088404,0.9730190492392312,-0.2717245367526681,3.6529212802958284,-0.21816973124103356,7.85832149847073,-3.59605096566753,0.973668718829714,1.6887230514652174,2.545177723374966,4.0549586557736745,4.643513993837061,7.352806700165722
6.546546546546547,6.546546546546547,6.546546546546547,6.546546546546547,6.546546546546547,-0.8822369633033156,0.07933232486035523,-1.4342235502430372,0.7657655121478693,-0.12590167244436667,-2.8673433593801327,-2.9989508802633384,-2.634957837979245,-2.900621171474295,-2.9973569638726234,2.755347305523462,2.760493085247132,4.180311251172103,3.859072697450455,4.711631460457588,-0.8477775191166856,0.07302431515462489,-2.2753687961758544,1.0187972182099876,-0.19790845333506066,3.5677973662311047,-0.33162032784383655,7.744762030409049,-3.7632752466676607,0.7039320052387836,1.80362317310842,2.536647999506514,4.376003228063894,4.499941168620673,7.389925728843023
6.556556556556557,6.556556556556557,6.556556556556557,6.556556556556557,6.556556556556557,-0.8544442341872691,0.10698146853622441,-1.3920127694130742,0.8042210214252288,-0.07869004958048423,-2.875747737661308,-2.998091887416033,-2.6574989087092664,-2.8901952440445546,-2.9989678017773085,2.790626259096041,2.756606570042841,4.257236103616362,3.8205785380456283,4.717324053213083,-0.8291528793117763,0.09836450319538348,-2.229964045975329,1.0631079615239294,-0.12377807571476979,3.4792079029834326,-0.44468123127640524,7.618433236742504,-3.9251314323559257,0.43294672838919723,1.916544117546401,2.524531258822542,4.694343045319144,4.3504710667892255,7.415559658979222
6.566566566566567,6.566566566566567,6.566566566566567,6.566566566566567,6.566566566566567,-0.8263010039060492,0.13458515060727816,-1.349042890261175,0.8422812395567472,-0.031425606789193046,-2.883960237406864,-2.996979619089195,-2.6795677413037677,-2.8793336578956508,-2.999835400690833,2.8250011173950025,2.7515905580944513,4.332832437092874,3.7804914875934794,4.720299062627542,-0.8094082675141552,0.12356548149741851,-2.1813879544277235,1.1058937360636256,-0.049448800502643844,3.387169025914517,-0.5572354211082597,7.479330105584808,-4.0814579527232695,0.16120715277853037,2.0273014749964418,2.5088433408971023,5.009294320976011,4.195404693038071,7.429635918756374
6.576576576576577,6.576576576576577,6.576576576576577,6.576576576576577,6.576576576576577,-0.7978168865242139,0.1621312381350482,-1.3053277046948106,0.8799302303210971,0.01586448245007553,-2.8919696083425235,-2.9956157065986946,-2.7011330184491427,-2.868052089793186,-2.9999580527395033,2.8584374508060417,2.7454507057563897,4.406972442066508,3.7388676681212387,4.72055142363908,-0.7885662631957314,0.14859159710723735,-2.129677873383217,1.1471000474706374,0.024963384120192608,3.2917042253302213,-0.6691666244222461,7.327482661038516,-4.232108774126743,-0.11078854946484284,2.135711424563631,2.4896061885898435,5.320170151829714,4.03504975434808,7.432109034164201
6.586586586586587,6.586586586586587,6.586586586586587,6.586586586586587,6.586586586586587,-0.7690018953417814,0.18960756800735717,-1.2608821826852563,0.9171526981580579,0.06315289357914913,-2.899764832699498,-2.994002166023655,-2.7221638674750763,-2.85636673560336,-2.9993352116815117,2.8909011018860977,2.738193828876789,4.479528786663215,3.69576458520856,4.718081073649267,-0.7666512820374057,0.17340744723495288,-2.0748780414781796,1.186675512927451,0.09934217115229506,3.192844424236995,-0.7803595784041306,7.1629566063828065,-4.3769535651227045,-0.3825398290983628,2.241591095467861,2.466847828969774,5.626282437066166,3.869719800111376,7.422960883608291
6.596596596596597,6.596596596596597,6.596596596596597,6.596596596596597,6.596596596596597,-0.7398664420916405,0.2170019554397441,-1.2157224722846351,0.9539339962383536,0.11041219253644771,-2.9073351454324383,-2.992141398954155,-2.742629918596772,-2.8442942764103587,-2.997967502782392,2.9223582601000753,2.7298278913739247,4.550374976728827,3.651240970120784,4.712892968602076,-0.7436895645877662,0.19797794002955516,-2.017039586354865,1.224571915340735,0.17357120961785605,3.090628034205622,-0.8907002917820535,6.9858538409908135,-4.515877805764603,-0.6535453094211334,2.344758936855065,2.440602341362883,5.92694385900063,3.699733365672401,7.402200861274317
6.606606606606607,6.606606606606607,6.606606606606607,6.606606606606607,6.606606606606607,-0.7104213353536634,0.24430220243101505,-1.1698658965831448,0.9902601329283747,0.1576148777527638,-2.9146700544442963,-2.9900361927387022,-2.7625013636216935,-2.8318518444884573,-2.99585673060495,2.9527755370053295,2.7203619912034744,4.619385720416784,3.6053566211291885,4.704997083470666,-0.7197091611794466,0.22226835496994554,-1.9562205067634524,1.2607442489769485,0.24753438058721627,2.985100988626442,-1.0000763042857557,6.796312845828908,-4.648782841229831,-0.9233043487256509,2.4450350951858013,2.410909812568068,6.221469917908351,3.525413122594408,7.369865947855873
6.616616616616617,6.616616616616617,6.616616616616617,6.616616616616617,6.616616616616617,-0.680677778176614,0.2714961061478968,-1.1233309475563809,1.026117776659824,0.20473342244162496,-2.9217593607784584,-2.9876897202264043,-2.7817490149656,-2.8190569892115875,-2.9930058846810406,2.9821200416541584,2.709806343740576,4.686437295964641,3.5581722445706374,4.694408397056017,-0.6947399130324949,0.24624440274363055,-1.8924856340443876,1.2951507566339164,0.3211160734387944,2.8763167527012286,-1.1083769432933934,6.594508932877545,-4.775585880848155,-1.1913186090862098,2.542241798132693,2.3778162793306024,6.509181012829657,3.3470850388418185,7.3260206876994385
6.626626626626627,6.626626626626627,6.626626626626627,6.626626626626627,6.626626626626627,-0.6506473649012968,0.29857146721346606,-1.0761372767620034,1.061494259219303,0.2517403170556692,-2.9285931787373607,-2.9851055389995844,-2.800344364817166,-2.8059276429809206,-2.989419143039114,3.0103594559783273,2.698172262609012,4.751407921275193,3.5097492961872834,4.681146861066537,-0.6688134294850984,0.2698722844860737,-1.8259065725726684,1.3277529584632712,0.3942014614220398,2.7643363095795905,-1.2155037217363258,6.380654354348138,-4.896219943799252,-1.4570936249381248,2.6362037438608397,2.34151811406187,6.789404559764122,3.1650775519362213,7.270757071872513
6.636636636636637,6.636636636636637,6.636636636636637,6.636636636636637,6.636636636636637,-0.6203420771808287,0.32551929604252106,-1.0283056828547812,1.0963775774776408,0.2986081117781862,-2.9351619558857354,-2.98228724101217,-2.8182596442855585,-2.792482087248593,-2.985101873568181,3.03746210991401,2.6854719348970058,4.814178123879518,3.460149823273355,4.665237353513712,-0.6419630613035492,0.2931216422643887,-1.7565616188338948,1.3585156725885956,0.46667677557838416,2.649228122117222,-1.3214158241193559,6.154998268145562,-5.010633752929266,-1.720140364844923,2.726748494512229,2.302591497511205,7.061477138240974,2.979720758001406,7.204194327128086
6.646646646646647,6.646646646646647,6.646646646646647,6.646646646646647,6.646646646646647,-0.5897742791964576,0.352339035890801,-0.9798580958992916,1.13075639358333,0.3453094589171568,-2.9414564928957043,-2.979237688367201,-2.835467882360972,-2.778738918713023,-2.980060633205697,3.063397056020714,2.671717491355371,4.874631109826656,3.4094363081406516,4.646709616525097,-0.6142238700354041,0.3159702123641759,-1.6845356588941705,1.3874070276925285,0.5384295760792587,2.531068069806878,-1.426070575052222,5.917826556644826,-5.1187915783073095,-1.9799767798341747,2.8137068726650405,2.261015924167964,7.324746656865528,2.7913456194543187,7.12647861120308
6.656656656656657,6.656656656656657,6.656656656656657,6.656656656656657,6.656656656656657,-0.5589567120699694,0.37902022968799415,-0.9308175584701882,1.164620033648747,0.39181715506765946,-2.9474679631900886,-2.9759609650476366,-2.8519429645144725,-2.7647170157583925,-2.9743031649437963,3.088134143343577,2.656921973434499,4.932653130018554,3.357671513397333,4.625598178742257,-0.5856325933823272,0.3383872263318154,-1.6099200441218722,1.414398467772866,0.6093490200469143,2.4099393605088437,-1.529377400379218,5.6694614965019525,-5.220673032294968,-2.2361293316968727,2.8969133594951586,2.2163611706153716,7.578574528100731,2.6002831939352973,7.037782615357674
6.666666666666667,6.666666666666667,6.666666666666667,6.666666666666667,6.666666666666667,-0.5279024874764111,0.40555164621730544,-0.8812082035409556,1.1979584849619331,0.4381041829075677,-2.953187932339596,-2.9724615829730134,-2.8676596907604153,-2.7504355052078044,-2.9678383926553167,3.1116440902651354,2.6410993251816133,4.988133842489358,3.3049183295161275,4.601942262537172,-0.5562276065820476,0.36034180737149063,-1.5328124451183802,1.4394647492928347,0.6793261249352681,2.2859324166927877,-1.631249643894222,5.410261277909626,-5.316272818045832,-2.488134494693554,2.9762064933279113,2.168663421702224,7.822337842254797,2.4068638868960903,6.938305075532728
6.676676676676677,6.676676676676677,6.676676676676677,6.676676676676677,6.676676676676677,-0.49662508046362286,0.43192227384705306,-0.8310552291733794,1.230762391760542,0.48414375249090846,-2.9586083771689857,-2.9687443725175786,-2.88259383300242,-2.7359137294563713,-2.9606764137480512,3.133898556090179,2.624264322906086,5.040966669115844,3.2512396251481674,4.57578567634599,-0.5260488798021888,0.381803911450979,-1.453316683916571,1.462583930973989,0.748254026564086,2.159144735984569,-1.731605925333298,5.140619372426926,-5.405600433476934,-2.735540224196427,3.0514292672344325,2.1180079203716105,8.05543153040793,2.211416730081339,6.828270193963924
6.686686686686687,6.686686686686687,6.686686686686687,6.686686686686687,6.686686686686687,-0.46513832148788703,0.45812132610578166,-0.7803848700315792,1.2630230496081343,0.5299093419031711,-2.963721704526832,-2.9648144715255085,-2.8967221914822616,-2.7211712140471,-2.952828489662708,3.1548702111056675,2.606432539889655,5.091049145240648,3.19669810061769,4.547176692483189,-0.49513793156233926,0.40274436833989125,-1.371542544609713,1.4837373565016705,0.8160282309205318,2.029727648396232,-1.8303684596155563,4.860963749254836,-5.488679832865955,-2.9779073859160405,3.1224492587335178,2.0644839077908586,8.277270505829847,2.0142686879528924,6.707926973550464
6.696696696696697,6.696696696696697,6.696696696696697,6.696696696696697,6.696696696696697,-0.4334559003576367,0.48413824684947826,-0.729224365756269,1.294732398416336,0.5753747371432326,-2.9685208408305224,-2.9606773140512144,-2.91002265015023,-2.7062276357489004,-2.944307034236979,3.17453374424626,2.5876203097005694,5.138283260692517,3.1413561450107106,4.516167910862185,-0.46353738313084714,0.42313492061596114,-1.2876055626787364,1.5029096304325054,0.8825468588673985,1.898772392697225,-1.9274631897922347,4.571755940600667,-5.565549048324726,-3.2148111395086403,3.1895509929790364,2.0081844180624344,8.487291773320521,1.815743993911937,6.577548467723666
6.706706706706707,6.706706706706707,6.706706706706707,6.706706706706707,6.706706706706707,-0.40158203911261336,0.5099627150116566,-0.6776019262469173,1.325883014159413,0.620514071097381,-2.9730004819814875,-2.9563386188489877,-2.9224742307754346,-2.691102791192405,-2.935125599965043,3.192883672420927,2.567844688242163,5.1825757906981185,3.085275697247826,4.482816109109643,-0.43128305682802426,0.4429482605933934,-1.201626793392085,1.5200885876110184,0.9477108829270116,1.7667359999726386,-2.0228199068710637,4.2734899575563645,-5.636259773482124,-3.445842270552504,3.2528030575483307,1.9492060686797466,8.684956495845057,1.6161635179783502,6.437430948993466
6.716716716716717,6.716716716716717,6.716716716716717,6.716716716716717,6.716716716716717,-0.3695271563896231,0.5355846489285165,-0.6255466939116228,1.3564680993306308,0.6653018614721826,-2.9771546282802643,-2.95180437763618,-2.9340571456153066,-2.6758165661155373,-2.925298862188554,3.2099038343358024,2.547123414668116,5.22383861519815,3.028518111507565,4.447182079619893,-0.39841620079754725,0.4621580651340742,-1.1137325597589154,1.5352652564180578,1.011424355343744,1.6327680557399447,-2.1163723563618646,3.9666910587135362,-5.700876911775907,-3.670608465094375,3.311717450169837,1.8876488474067834,8.86975200783781,1.4158441673871067,6.287892999771877
6.726726726726727,6.726726726726727,6.726726726726727,6.726726726726727,6.726726726726727,-0.3373058513263587,0.5609942102328189,-0.5730887029567084,1.3864814721922734,0.7097130475546622,-2.9809771489665935,-2.947080843153994,-2.944752848465113,-2.6603889052669625,-2.914842601261803,3.2255717215848896,2.5254748712979818,5.261989025106797,2.9711440273424023,4.409330454152799,-0.36498240717497443,0.48073902830924486,-1.0240541806225594,1.548433816187337,1.0735946266661882,1.496632672333476,-2.2080583314347564,3.6519143745442193,-5.759478091806244,-3.8887355212144143,3.3660241985835846,1.8236158962590565,9.041193764619571,1.2150983213608981,6.129274529473193
6.736736736736737,6.736736736736737,6.736736736736737,6.736736736736737,6.736736736736737,-0.30493281900183905,0.5861818073115272,-0.5202588358002713,1.4159175548734741,0.7537230256704064,-2.984462426618166,-2.9421745170497604,-2.954544083910705,-2.644839783011652,-2.9037736827401424,3.2398664503985346,2.50291804266742,5.296950014087924,2.913213244804737,4.369329516632617,-0.33102832895403206,0.4986668918860072,-0.9327276795863515,1.559591549137996,1.1341325541319962,1.3584944241794403,-2.297819752626708,3.329743391382408,-5.812153152243297,-4.099868492339795,3.4156216742987873,1.757213293258065,9.198827217505361,1.0142333011175708,5.961935722269104
6.746746746746747,6.746746746746747,6.746746746746747,6.746746746746747,6.746746746746747,-0.2724228378055601,0.6111380983236543,-0.4670887767060888,1.444771360371999,0.7973076832127708,-2.9876053617306897,-2.9370921376043597,-2.963414934610948,-2.6291891746789244,-2.8921100356469642,3.2527688071540477,2.4794724738479976,5.328650554463803,2.854784604875069,4.3272510048567066,-0.29660159287469845,0.5159184736197167,-0.839893475567397,1.5687387871806817,1.1929526991840882,1.2185222317618525,-2.3856027340768406,3.0007882996438298,-5.859003598803753,-4.303672757335676,3.460417055487788,1.6885498326234334,9.342229604385231,0.8135508759713872,5.786255920235284
6.756756756756757,6.756756756756757,6.756756756756757,6.756756756756757,6.756756756756757,-0.2397907565209711,0.6358539937761166,-0.41361096274633496,1.4730384785178703,0.8404434311193759,-2.9904013765859427,-2.9318406673281143,-2.971350866440389,-2.6134570286893486,-2.879870628880452,3.264261289873246,2.455158228171387,5.357025855922636,2.795915875459317,4.283169901871142,-0.26175071022554786,0.5324716933399298,-0.7456960558749356,1.5758788539622477,1.249973513496066,1.0768889546540663,-2.471357636313172,2.6656842117172346,-5.9001420358255245,-4.499835012736412,3.500326524673122,1.617736804056758,9.471011645825214,0.6133468061886731,5.602632446955674
6.766766766766767,6.766766766766767,6.766766766766767,6.766766766766767,6.766766766766767,-0.20705148116170607,0.6603206586567287,-0.3598585322135023,1.5007150609582032,0.883107234675446,-2.99284641840318,-2.9264272804481477,-2.978338771327591,-2.59766323949299,-2.8670754458269645,3.2743281455855606,2.4299958444923786,5.382017605749433,2.7366636431968807,4.237164217814937,-0.22652498577413546,0.5483055968240561,-0.6502836328081336,1.5810180025197942,1.3051175129369545,0.9337709731463235,-2.5550391056546857,2.325089255741716,-5.935691574966796,-4.688405246471575,3.535275444758968,1.5448877717574518,9.5848191370746,0.41391042306285897,5.412084583656757
6.776776776776777,6.776776776776777,6.776776776776777,6.776776776776777,6.776776776776777,-0.1742199615991522,0.6845295141247709,-0.30586527061354146,1.5277978052238521,0.9252854755782645,-2.994936961770713,-2.9208593503097857,-2.984367007630346,-2.581827621347556,-2.8537425932770994,3.2829554034497495,2.404006294124246,5.403574189370918,2.6770832112958174,4.189307934974814,-0.19097442504518816,0.5634003774591981,-0.5538077848624311,1.584165348918461,1.3583235552109159,0.7893477599243113,-2.636606100334305,1.9796825522415133,-5.965785223542326,-4.870092527564168,3.5651985128501353,1.4701183537952147,9.683334426767114,0.21552424648371016,5.216562840702252
6.786786786786787,6.786786786786787,6.786786786786787,6.786786786786787,6.786786786786787,-0.14131117802000318,0.7084722387608251,-0.2516655543836726,1.5542839379394775,0.9669792601586441,-2.9966700103559285,-2.91514443671411,-2.9894254378955094,-2.5659698829610904,-2.8398857565794864,3.290130903542003,2.377210937578779,5.421650890078593,2.6172285035864236,4.139664867913752,-0.15514964017153018,0.5777373956988352,-0.4564230837237069,1.585332802249198,1.409553205443506,0.6438014432806085,-2.7160219034845454,1.6301620813230784,-5.990565254986052,-5.0446554986009176,3.5900398913860396,1.3935460024460298,9.766277773567616,0.018463640087063027,5.016051685267371
6.796796796796797,6.796796796796797,6.796796796796797,6.796796796796797,6.796796796796797,-0.10834012725241499,0.7321407693788021,-0.19729429248932967,1.5801711972393697,1.008171212014864,-2.9980430978935124,-2.9092902732132826,-2.9935054638585736,-2.5501096030200543,-2.8255248728801665,3.2958443212331447,2.3496314812416728,5.436210066874883,2.5571519749597607,4.08831383089872,-0.11910175454696917,0.5912991963269865,-0.35828670831453097,1.5845349913626465,1.4587450103714237,0.4973163633628417,-2.7932541231670456,1.2772424488443335,-6.010182563892187,-5.211245327948461,3.6097533162037267,1.3152897860776633,9.833408572549741,-0.17700349610933586,4.8095524241652186
6.806806806806807,6.806806806806807,6.806806806806807,6.806806806806807,6.806806806806807,-0.07532180899925461,0.7555273014042636,-0.14278686606533258,1.6054578144519294,1.0488438808441019,-2.999054288453125,-2.903304754384698,-2.996600058546225,-2.5342662066198245,-2.810680791839565,3.300087187092811,2.321289934111971,5.447221309474876,2.496904528333327,4.035335632118988,-0.08288230651379795,0.6040695235482378,-0.25955804723622466,1.5817891887134754,1.5058405412626295,0.35007862297692327,-2.868274679661141,0.9216525606271375,-6.02479600804098,-5.369708995990663,3.6243021812314087,1.235470173148407,9.884526443676744,-0.37061699585328256,4.597434620923636
6.816816816816817,6.816816816816817,6.816816816816817,6.816816816816817,6.816816816816817,-0.042271212016718185,0.778624288824283,-0.08817906627655805,1.6301424951159742,1.0889806996190419,-2.9997021759892495,-2.8971959231044213,-2.998703795354018,-2.5184589426109505,-2.7953749365437943,3.302852902273724,2.2922085647319403,5.454661569590142,2.4365354382622435,3.9808121492973054,-0.04654315232011417,0.6160333339275552,-0.1603982910237053,1.5771152316859043,1.550785743523048,0.202275634472727,-2.9410597802602467,0.5641332144065245,-6.034571739760793,-5.519950865059741,3.6336595996027876,1.1542088188587272,9.919472175406042,-0.5621246600283172,4.380136202955995
6.826826826826827,6.826826826826827,6.826826826826827,6.826826826826827,6.826826826826827,-0.009203300276283286,0.8014244437151914,-0.03350703058301138,1.6542243993921715,1.1285659916097721,-2.9999858831774566,-2.8909719578397497,-2.999812873980894,-2.5027068618708843,-2.7796292563185205,3.3041367493445173,2.262409858431085,5.4585152677212525,2.376092281291069,3.9248261052909656,-0.010136368583812227,0.6271768072090732,-0.060970015696564225,1.5705354417659616,1.593530955736223,0.05409566424543755,-3.011589881856935,0.20543461978655841,-6.039682528913829,-5.66189762444148,3.637808441071389,1.0716283549691106,9.93812851714188,-0.7512824538465992,4.158096403115607
6.836836836836837,6.836836836836837,6.836836836836837,6.836836836836837,6.836836836836837,0.023867000852437235,0.8239207353555951,0.021192822396743322,1.6777031219327792,1.1675849750829108,-2.99990505954277,-2.8846411599800583,-2.999925143112551,-2.487028796507392,-2.7634661796303277,3.303935898554914,2.231916475005075,5.458774374791074,2.3156208731188235,3.867460845504683,0.026285845499132827,0.6374873550480579,0.038563240851006944,1.5620745419192057,1.6340309167585958,-0.0942726236182807,-3.0798496416267653,-0.1536861430065528,-6.040307079721586,-5.795498072182653,3.6367413456932534,0.9878521832694354,9.940420815012015,-0.9378546686181011,3.931754582821881
6.846846846846847,6.846846846846847,6.846846846846847,6.846846846846847,6.846846846846847,0.0569248183608632,0.8461063889330517,0.07588385922139963,1.700578671272589,1.20602376571178,-2.9994598788872944,-2.8782119412243903,-2.9990401197565975,-2.4714433399964393,-2.7469085671966544,3.3022494095323394,2.200751206947066,5.455438468061462,2.255165212627974,3.8088001178598816,0.06267126596460122,0.6469536276949478,0.13803740802739997,1.551759572524358,1.6722447611981224,-0.2426406230258351,-3.1458278561490403,-0.5124677143198255,-6.036629343567256,-5.9207228241321275,3.6304607138347125,0.903004273156796,9.926317486241615,-1.1216140489957382,3.7015490899284913
6.856856856856857,6.856856856856857,6.856856856856857,6.856856856856857,6.856856856856857,0.08995534526612692,0.8679748838537569,0.13052929895182422,1.7228514488034974,1.2438693767387043,-2.998651036025708,-2.8716928110435243,-2.9971590051438954,-2.455968828254074,-2.729979665420911,3.2990782284242663,2.168936938345434,5.448514760890777,2.1947674328071667,3.7489278560325685,0.09896774167199993,0.6555655186748206,0.23728831565063882,1.5396198062035753,1.708136003644051,-0.39082023938672705,-3.2095173893275586,-0.8701470845571748,-6.02883782982876,-6.037563953565041,3.6189786726502664,0.8172089637475111,9.895830328242758,-1.3023418867326058,3.467916155187879
6.866866866866867,6.866866866866867,6.866866866866867,6.866866866866867,6.866866866866867,0.12294385414542572,0.889519951665465,0.1850922812479462,1.7445222273944914,1.2811097169373484,-2.9974797428386184,-2.8650923642334933,-2.994284697122575,-2.4406233216386677,-2.71270306026456,3.2944251805155877,2.136496604558126,5.438018106008265,2.1344677585773484,3.687927966637358,0.13512329144308502,0.6633141675097127,0.3361521293135412,1.5256866618790605,1.7416725120527348,-0.5386243394527526,-3.270915089498928,-1.2259622499525449,-6.017124916705356,-6.146034564936741,3.6023170192617675,0.730590770918063,9.84901465940884,-1.479828082114949,3.231288830857224
6.876876876876877,6.876876876876877,6.876876876876877,6.876876876876877,6.876876876876877,0.1558757105049337,0.9107355736047476,0.2395359350141793,1.7655921297180464,1.317733586429434,-2.995947723655168,-2.858419268576748,-2.9904217989836956,-2.425424587876872,-2.695102631662813,3.288294958365152,2.1034531527698803,5.423970972102938,2.0743044715117644,3.6258841209988,0.17108620051607934,0.670191960535042,0.4344657863094744,1.5099936183734461,1.7728264707282797,-0.6858671960224854,-3.3300216961365976,-1.5791548823656854,-6.0016861639081895,-6.246168305482314,3.5805071409549267,0.6432741996373821,9.785969289513293,-1.6538711743540375,2.992095974672992
6.886886886886887,6.886886886886887,6.886886886886887,6.886886886886887,6.886886886886887,0.18873638594898867,0.9316159777804593,0.2938234473645726,1.7860626063429896,1.3537306704161374,-2.9940572099776106,-2.8516822526263614,-2.9855766246704833,-2.4103900859037912,-2.67720250858516,3.280694105520143,2.06982950353437,5.406403393648592,2.014313881422029,3.5628795521131877,0.20680511608682725,0.6761925298648155,0.5320674304048983,1.4925761278579586,1.8015743333675092,-0.8323649260742627,-3.386841736578532,-1.9289730006296395,-5.982719628987354,-6.338018818522102,3.553589912792404,0.555383561918994,9.706836318546337,-1.824278342328995,2.7507612820963345
6.896896896896897,6.896896896896897,6.896896896896897,6.896896896896897,6.896896896896897,0.22151147111615796,0.9521556360060426,0.34791813267424465,1.8059354136528216,1.3890915308900156,-2.9918109345618675,-2.844890093627859,-2.979757200336374,-2.3955369506051483,-2.6590270248362713,3.2716309958811833,2.0356485133989386,5.385352894012255,1.954530304765271,3.4989968573647237,0.24222914171312443,0.6813107505634504,0.6287968437378294,1.4734715294379308,1.827896766666144,-0.9779359209239544,-3.4413834132240595,-2.2746736308562845,-5.960425188966781,-6.4216591424499825,3.521615573122684,0.4670428006888372,9.6118007637711,-1.990865377172483,2.5077023694014713
6.906906906906907,6.906906906906907,6.906906906906907,6.906906906906907,6.906906906906907,0.25418668834975566,0.972349260293981,0.4017835014799743,1.8252125916472774,1.4238075963983605,-2.989212124869325,-2.838051605592426,-2.9729732622306733,-2.380881978446691,-2.6406006756869402,3.2611158088049486,2.0009329387050596,5.360864382019837,1.8949860498110827,3.4343178075195944,0.27730793036355766,0.6855427360848123,0.7244958741240394,1.4527189631498008,1.8517785850071784,-1.122401267043415,-3.4936584816598497,-2.615525443053741,-5.935003868859354,-6.497181059470961,3.484643577541725,0.3783753198295656,9.501090015746094,-2.1534566282819867,2.2633299098467887
6.916916916916917,6.916916916916917,6.916916916916917,6.916916916916917,6.916916916916917,0.2867479040714164,0.9921917990263525,0.4553833289899819,1.8438964416836392,1.45787114993351,-2.986264495906324,-2.8311756275344084,-2.9652362509044705,-2.3664416139736923,-2.6219480754186466,3.249160500044478,1.9657054006529957,5.332990022279447,1.8357114084918102,3.3689231624804203,0.3119917758981439,0.6888858320415198,0.8190088560650786,1.4303592846274804,1.873208676773187,-1.2655851562213627,-3.543682120188535,-2.950811351434311,-5.906657178529187,-6.564694398221917,3.44274243193882,0.28950382062811286,9.37497312502957,-2.3118849244198856,2.0180468248346415
6.926926926926927,6.926926926926927,6.926926926926927,6.926926926926927,6.926926926926927,0.3191811408274334,1.0116784328160076,0.508681722961064,1.8619895042128747,1.4912753150297784,-2.982972242468927,-2.8242710118851813,-2.95655930174339,-2.352231937161192,-2.603093915859133,3.2357787686403565,1.9299883517142984,5.30178907968882,1.7767346548455336,3.3028924942418785,0.3462317027747452,0.6913386083696594,0.9121830237742811,1.4064349806789322,1.8921799228417058,-1.4073152837950147,-3.5914727912453515,-3.2798310658943706,-5.875586459265591,-6.624326294447599,3.3959895053289326,0.2005501448185214,9.233759922251544,-2.4659914716368263,1.7722475316349033
6.936936936936937,6.936936936936937,6.936936936936937,6.936936936936937,6.936936936936937,0.3514725889787237,1.0308045700734385,0.5616431907002781,1.8794945365642173,1.5240140401503632,-2.9793400308116214,-2.8173466130946174,-2.9469572318477937,-2.3382686515935798,-2.5840629259800476,3.220986019888422,1.8938040434709067,5.267327738677958,1.7180820499479548,3.2363040174464346,0.379979553782607,0.6929008499558044,1.0038689145686128,1.3809900859961126,1.9086891078369488,-1.5474232337331273,-3.637052095196367,-3.601903582324667,-5.841992241332079,-6.676220413919168,3.3444708232411386,0.11163512437764211,9.077799975198069,-2.6156257298154912,1.5263172489193408
6.946946946946947,6.946946946946947,6.946946946946947,6.946946946946947,6.946946946946947,0.38360861800650736,1.0495658422948702,0.6142327049483642,1.8964144908302267,1.5560820814508172,-2.9753729897596264,-2.8104112764305262,-2.936446523295089,-2.3245670734502655,-2.564879832621344,3.2047993245215753,1.8571744959546113,5.229678897860499,1.6597778532172636,3.1692344278971505,0.4131880756124056,0.6935735457946373,1.0939207610154835,1.3540701012031466,1.9227368247219727,-1.6857448494089624,-3.6804446170192335,-3.9163695996657566,-5.806073613650341,-6.7205361417778136,3.288280842495798,0.02287843819713231,8.907481387500098,-2.760645269683124,1.2806313610294637
6.956956956956957,6.956956956956957,6.956956956956957,6.956956956956957,6.956956956956957,0.4155757874070478,1.0679580990875357,0.6664157684030296,1.9127524919027443,1.5874749840084394,-2.9710767012854133,-2.803473826985609,-2.9250453028327272,-2.3111421212724768,-2.5455693224006697,3.1872373742546087,1.8201214685556066,5.188921940886852,1.601844339964965,3.1017587493427743,0.44581100208082114,0.6933588767465377,1.1821968702743204,1.325721912428883,1.9343273733230242,-1.8221205889611838,-3.7216777663742278,-4.222593851954457,-5.7680276066802065,-6.757447742453593,3.227522208261945,-0.06560152427935151,8.723229444444549,-2.9009156121854573,1.035554841585494
6.966966966966967,6.966966966966967,6.966966966966967,6.966966966966967,6.966966966966967,0.44736085715012863,1.0859774029484734,0.7181584766421083,1.9285118157084749,1.618189061609288,-2.966457190570918,-2.7965430589006295,-2.9127733180642617,-2.2980083064847268,-2.5261560048595673,3.1683204338516817,1.782666432563736,5.145142484407957,1.5443018250554978,3.0339501888089906,0.477803134836869,0.6922602019652208,1.2685599891324915,1.2959937125708052,1.943468653382343,-1.9563958642023636,-3.7607816115752257,-4.519985951622914,-5.728048589460414,-6.787143494259766,3.16230549434097,-0.15368779239771158,8.525956403280823,-3.0363100521496307,0.7914417367361892
6.976976976976977,6.976976976976977,6.976976976976977,6.976976976976977,6.976976976976977,0.4789507976772944,1.103620023813496,0.7694324321517569,1.9436958676911946,1.6482213751863946,-2.961520915577718,-2.7896277248116634,-2.8996506224635117,-2.2851797246431564,-2.506664376891863,3.148070289886193,1.7448305454009476,5.098431731645152,1.48716869252832,2.965880000708945,0.5091204213869467,0.6902820440659029,1.3528866881578203,1.2649349243978594,1.950172052737162,-2.088421362102679,-3.7977887079738792,-4.80810550838487,-5.686327681678975,-6.809824802694095,3.0927489276715967,-0.24126493659118609,8.318100992025734,-3.1667094681872143,0.5486347080507272
6.986986986986987,6.986986986986987,6.986986986986987,6.986986986986987,6.986986986986987,0.5103327994172859,1.1208824333932728,0.8202260406711994,1.9583081615858289,1.6775697100042497,-2.956274756148169,-2.782736525528491,-2.8856938926720637,-2.2726700473817862,-2.487118788493275,3.126510196372149,1.706634626598293,5.048884115871723,1.4304614310278907,2.897617359926226,0.5397200302857498,0.6874300731045364,1.435088537521395,1.2325961256201103,1.9544523312211965,-2.218053347944675,-3.8327339212699343,-5.086569961680425,-5.643052181552733,-6.825705296387014,3.0189780980964507,-0.32821918364373914,8.100187403224425,-3.292002120808334,0.3074646347679959
6.996996996996997,6.996996996996997,6.996996996996997,6.996996996996997,6.996996996996997,0.541494281797537,1.137761299313674,0.8705125578948194,1.972352298527837,1.706232551685689,-2.9507260026611366,-2.7758780999503667,-2.8709245699856725,-2.2604925150267494,-2.46754340986499,3.103664817454868,1.6680991355657135,4.996598499179077,1.3741946748796168,2.829229244024521,0.5695604233508396,0.6837110894384006,1.5150526021362871,1.1990289760333281,1.9563275008806655,-2.345153949315403,-3.8656542462591545,-5.3549583213279845,-5.598405010208225,-6.835009909532886,2.9411256544699,-0.41443852495997646,7.871094259227263,-3.4120834407243734,0.06825027484327961
7.007007007007007,7.007007007007007,7.007007007007007,7.007007007007007,7.007007007007007,0.572422901732062,1.1542534790777221,0.9202643128197426,1.985831946539561,1.7342090611779692,-2.944882344266515,-2.7690610152246506,-2.855365754951615,-2.248659929847752,-2.447962199897749,3.0795601673568256,1.6292441511977094,4.941677743072364,1.3183812506433417,2.760780324700342,0.5986014247696316,0.6791330055377701,1.5926680021705895,1.1642861468268295,1.9558187030899308,-2.4695914201744245,-3.896588621529233,-5.612893086437509,-5.553332862012766,-6.837973954518759,2.8593309882208793,-0.4998128179129253,7.631223716142642,-3.5274254383863095,-0.16870201602905865
7.017017017017017,7.017017017017017,7.017017017017017,7.017017017017017,7.017017017017017,0.603106561567551,1.1703560138666131,0.9694547729670477,1.9987531303880395,1.7614990487551203,-2.938751856723219,-2.7622937571529667,-2.8390416416761854,-2.2371825861480357,-2.4283988760569803,3.0542235477817066,1.5900893533529163,4.884228267218367,1.263016839804286,2.69233286855868,0.6268042869788851,0.6737048268175213,1.6678298537107146,1.1284098481377063,1.9529500831423459,-2.5912403843127265,-3.9255777406087162,-5.860036293566253,-5.51093321478433,-6.834842188328963,2.7737399055139598,-0.5842338803705331,7.381181560199636,-3.6402244662902348,-0.40309850848372264
7.027027027027027,7.027027027027027,7.027027027027027,7.027027027027027,7.027027027027027,0.6335334164710023,1.1860661221973738,1.018058574213076,2.0111274839194753,1.7881029471536014,-2.9323429898657114,-2.755584720848859,-2.821977451977822,-2.226065192985983,-2.4088768856835765,3.0276834829862005,1.5506540062405778,4.824359699157124,1.2080522573543662,2.6239466472563193,0.6541317532083495,0.667436631556378,1.7404394047771885,1.0914087801343324,1.9477486628800464,-2.7099820575905937,-3.9526638600700466,-6.096085183692907,-5.4712954765850625,-6.8258678761575595,2.6845042891754396,-0.6675955785300189,7.121586092741367,-3.7506059346780987,-0.6346582679448005
7.037037037037037,7.037037037037037,7.037037037037037,7.037037037037037,7.037037037037037,0.6636918812437439,1.2013811934547616,1.0660515469293557,2.022958888262261,1.8140217839378368,-2.9256645547244715,-2.748942201650157,-2.8041993686771858,-2.2153187888881174,-2.3894193787192295,2.999969652734848,1.5109569437419044,4.762184519797088,1.1534813948276081,2.555678857023994,0.6805481165920071,0.6603395499700735,1.8104041498616927,1.053322642238245,1.9402442119122199,-2.8257044484202822,-3.9778906050807734,-6.3207725489309325,-5.43212568352795,-6.811311855501316,2.5917817515693784,-0.749793908216013,6.853065989201355,-3.856835710938533,-0.8631132689952352
7.047047047047047,7.047047047047047,7.047047047047047,7.047047047047047,7.047047047047047,0.6935706365482353,1.2162987813150152,1.1134107384201681,2.034250518279583,1.839257153191522,-2.9187257103260107,-2.7423743862885694,-2.785734468245431,-2.204954609255993,-2.3700491818596965,2.9711128233581667,1.4710165566894111,4.697817706185534,1.0993009924188717,2.487584047546583,0.706019275762291,0.6524257425030043,1.877637923079518,1.0141948519874149,1.930469117955217,-2.938302536035792,-4.001302772890483,-6.533866931689772,-5.393365220554131,-6.791441603836702,2.4957352796214494,-0.8307270698248885,6.57625817241572,-3.9587082698354905,-1.0882084573719624
7.057057057057057,7.057057057057057,7.057057057057057,7.057057057057057,7.057057057057057,0.7231586345355758,1.2308165970790461,1.1601144316616305,2.045005553328695,1.8638111866295048,-2.911535950198218,-2.735889344318362,-2.7666106530284327,-2.19498343657869,-2.35078877413406,2.9411447771385357,1.4308507821224754,4.631376373016511,1.0455061151368348,2.4197140601503864,0.7305127868546988,0.6437083774010066,1.9420609701302758,0.9740692234227196,1.918458256809678,-3.047678426168517,-4.022946134732749,-6.735172679547901,-5.355178737419209,-6.766530312811554,2.396532873196385,-0.9102955371213888,6.2918057099387,-4.056185985120834,-1.3097017614911834
7.067067067067067,7.067067067067067,7.067067067067067,7.067067067067067,7.067067067067067,0.7524451038632044,1.2449325029325684,1.2061421603605096,2.0552271591598035,1.887686524223749,-2.904105088606866,-2.729495019805321,-2.746856583260379,-2.1854155953163517,-2.3316602639029687,2.9100982402516897,1.3904770945325995,4.562979414302693,0.9920902068849538,2.3521179752180235,0.7539979118623187,0.6342016076256993,2.003599999354567,0.9329899273603711,1.9042488624699079,-3.1537414838258258,-4.042867236612054,-6.924529859734719,-5.317725336276155,-6.736855971697551,2.294347178035842,-0.9884021201170157,6.00035574461829,-4.149235055093726,-1.5273640555724768
7.077077077077077,7.077077077077077,7.077077077077077,7.077077077077077,7.077077077077077,0.7814195540938009,1.258644505150579,1.2514747203647838,2.0649184704022616,1.9108862844353014,-2.8964432465490924,-2.7231992232765956,-2.7265016090748757,-2.176260947265191,-2.3126853672640055,2.878006809494375,1.3499124991072189,4.492747146595396,0.9390451474436186,2.28484206872501,0.7764456632918527,0.6239205471684337,2.062188212264776,0.8910014545519744,1.8878803978392582,-3.2564084429430125,-4.0611131994362495,-7.101814037714604,-5.28115828957533,-6.702700462662918,2.1893551144609162,-1.0649520222811262,5.702557467233532,-4.237825216016496,-1.7409790765843098
7.087087087087087,7.087087087087087,7.087087087087087,7.087087087087087,7.087087087087087,0.8100717794679465,1.2719507472634441,1.2960941774711543,2.0740825736703905,1.9334140341423467,-2.888560837529588,-2.717009623931422,-2.705575702715666,-2.1675288873730865,-2.2938853878477485,2.8449048780306088,1.3091735269763183,4.420800955089187,0.8863613121987609,2.2179297777673144,0.7978288450847595,0.6128812468192704,2.117765314013897,0.8481485816943752,1.869394426502254,-3.3556034927575524,-4.077731518944965,-7.266935924907926,-5.24562477330295,-6.664348670236436,2.081737503035157,-1.1398528923554956,5.399060139501827,-4.32192945998667,-1.9503432973683488
7.097097097097097,7.097097097097097,7.097097097097097,7.097097097097097,7.097097097097097,0.8383918620446231,1.2848495032016785,1.3399838716872432,2.0827224913194082,1.9552737583524116,-2.8804685531450174,-2.7109337421121897,-2.6841093911422584,-2.1592283399752508,-2.2752811979837646,2.81082756039012,1.268276232461674,4.3472629438945365,0.8340276344645805,2.1514216749264827,0.818122089779043,0.601100669443599,2.1702775043468945,0.8044763402379269,1.8488344859800319,-3.451258340826996,-4.092769865873791,-7.419840901079283,-5.211265615303333,-6.62208760714006,1.9716786883693374,-1.2130148710617945,5.090511175237708,-4.401523758589413,-2.1552657584167036
7.107107107107107,7.107107107107107,7.107107107107107,7.107107107107107,7.107107107107107,0.8663701742051375,1.2973391704363038,1.3831284180180798,2.090841165880186,1.9764698297845236,-2.8721773485019617,-2.7049789420347885,-2.6621336892182565,-2.1513677554199755,-2.2568932212117474,2.775810616952991,1.2272361923241903,4.272255591704217,0.7820316702507463,2.085355451298044,0.8373018918989604,0.5885966648160312,2.2196774496542915,0.7600299879288215,1.826245962870288,-3.543312252684075,-4.10627588678183,-7.560508417367487,-5.178215058405378,-6.576205558475493,1.8593661622312538,-1.2843506330077368,4.777554286888034,-4.4765867936039,-2.3555678608808677
7.117117117117117,7.117117117117117,7.117117117117117,7.117117117117117,7.117117117117117,0.8939973805175501,1.309418263131429,1.4255137038575953,2.0984414451998012,1.9970069784047237,-2.8636984274933277,-2.6991524247766874,-2.6396800336620725,-2.143955107055129,-2.2387414161092467,2.7398903781542026,1.1860685070005765,4.195901414017309,0.7303596653273358,2.0197659079900365,0.8553466375714605,0.5753879440580587,2.2659242368171255,0.7148549830086197,1.8016759702466811,-3.6317120681949575,-4.118297005960031,-7.688951286322066,-5.14660053805288,-6.526991246057904,1.7449901870999227,-1.3537754241130422,4.460827704085617,-4.547099695984599,-2.5510831234756353
7.127127127127127,7.127127127127127,7.127127127127127,7.127127127127127,7.127127127127127,0.921264438960163,1.3210854053254462,1.4671268830762179,2.105526068313127,2.0168902609957615,-2.8550432279577516,-2.693461221520759,-2.6167802179310096,-2.1369978885468903,-2.2208452614039658,2.7031036686407797,1.144787803816482,4.1183226330190905,0.6789966244438819,1.9546849558814694,0.8722366303794393,0.561494053722677,2.3089833095959453,0.668996960982183,1.7751732276655705,-3.716412194755378,-4.128880228825352,-7.805214865649845,-5.116542474123861,-6.474733014500586,1.6287434212749687,-1.4212070948899473,4.14096247026562,-4.613045794282449,-2.7416569060123948
7.137137137137137,7.137137137137137,7.137137137137137,7.137137137137137,7.137137137137137,0.9481626015040517,1.3323393241569321,1.5079563669052878,2.112097652069018,2.0361250308390915,-2.846223406746046,-2.687912187052443,-2.5934663282005044,-2.130503111503135,-2.2032237423354233,2.6654877316125534,1.1034082421592282,4.039640856146442,0.6279263825620933,1.8901416234154502,0.8879541134728612,0.5469353495657675,2.3488263883739946,0.6225017138538159,1.746787944100287,-3.7973745775244936,-4.138071947193517,-7.909376142659681,-5.088154076614636,-6.419718040466776,1.5108205466193994,-1.4865661299242383,3.818580822772887,-4.674410373614023,-2.9271461023517986
7.147147147147147,7.147147147147147,7.147147147147147,7.147147147147147,7.147147147147147,0.9746834140560567,1.3431788431510594,1.5479918117277913,2.1181586785329953,2.054716907584482,-2.8372508247181862,-2.682511993507463,-2.5697706805907234,-2.124477303374963,-2.1858953382278994,2.6270801535752244,1.0619435205893846,3.9599767642971746,0.5771316779651104,1.8261620721884408,0.9024832879694173,0.5317329700405101,2.385431374115923,0.5754151717206409,1.7165717040949642,-3.874568646962672,-4.145917746812003,-8.001542726625644,-5.061541164860156,-6.362231566323047,1.3914178999761404,-1.5497756739132846,3.494294661261762,-4.7311804462279206,-3.1074188056076366
7.157157157157157,7.157157157157157,7.157157157157157,7.157157157157157,7.157157157157157,1.000818715765019,1.3536028755819542,1.5872241038929435,2.1237114831867028,2.0726717473796157,-2.8281375316936863,-2.6772671243669848,-2.5457257597827074,-2.1189265056110216,-2.1688780112339954,2.5879187897314186,1.0204068858666955,3.8794498105683513,0.5265942271094376,1.7627696200856595,0.9158103276865978,0.5159088095474835,2.4187822374483043,0.5277833866020057,1.6845773574014355,-3.947971243999689,-4.152462217522235,-8.08185175646878,-5.0368019999632345,-6.302556159250301,1.2707331092577618,-1.6107615546255616,3.168704108561684,-4.78334453465737,-3.282353948458862
7.167167167167167,7.167167167167167,7.167167167167167,7.167167167167167,7.167167167167167,1.026560637695402,1.3636104179261186,1.625645341679344,2.1287582439428423,2.089995613329091,-2.8188957513775517,-2.6721838686967923,-2.521364159155962,-2.113856272040601,-2.152189196205844,2.548041690231887,0.9788111438622127,3.798177930333836,0.4762948010889696,1.6999847717029495,0.9279233902568599,0.4994854914694278,2.4488688938068477,0.4796525183741471,1.6508589123340258,-4.017566523218235,-4.157748766408787,-8.150468731284747,-5.014027130109923,-6.240970996697797,1.1489647351634602,-1.6694523031529478,2.8423961675489267,-4.830892468385706,-3.4518409214411747
7.177177177177177,7.177177177177177,7.177177177177177,7.177177177177177,7.177177177177177,1.051901600873749,1.3732005434216328,1.6632488145378002,2.1333009709927286,2.1066947463491745,-2.8095378662832156,-2.6672683156267825,-2.4967185225688944,-2.1092716674628424,-2.1358457916490106,2.5074870275048275,0.9371686723249781,3.716277263395483,0.42621330358371345,1.6378252557874056,0.9388126246868672,0.482486341015893,2.475687065627462,0.43106882267036,1.615471433048259,-4.083345834495191,-4.1626036385009115,-8.207586271322526,-4.99329924845917,-6.177751178901161,1.0263119194275632,-1.726114242902785,2.5159434769365134,-4.873815194888962,-3.615779172090555
7.187187187187187,7.187187187187187,7.187187187187187,7.187187187187187,7.187187187187187,1.0768343137146994,1.382375775547426,1.7000289797505153,2.1373414975021,2.122775536481556,-2.800076402673076,-2.6625245942863427,-2.4718214878927687,-2.1051772664209256,-2.119864151712426,2.466293024876628,0.8954757356840164,3.6338618888659178,0.37632885016886614,1.576306069422646,0.948470175430585,0.46492864976967235,2.4992381325843556,0.3820786405985923,1.5784709409208015,-4.145307583593166,-4.168133408446366,-8.253422817049653,-4.974693063308877,-6.113167069028037,0.9029740404522215,-1.7811828722698877,2.1899031682719396,-4.912104605855799,-3.774077787798376
7.197197197197197,7.197197197197197,7.197197197197197,7.197197197197197,7.197197197197197,1.1013517688345116,1.391139007395685,1.735981436648078,2.1408814711693305,2.1382444947262664,-2.790524015536346,-2.6579564071109494,-2.446705632399058,-2.1015771521416586,-2.1042600791662642,2.4244978866921514,0.8537225580417676,3.5510435733644594,0.32661984886281503,1.515439528679737,0.9568901830542791,0.4468270242537331,2.5195289708981714,0.3327283901206944,1.5399143201794225,-4.203457072245371,-4.173802288968787,-8.288221273920612,-4.958275180258594,-6.047483661367195,0.7791503771205228,-1.8344217976973844,1.8648158258234417,-4.945753379319987,-3.9266550652158685
7.207207207207207,7.207207207207207,7.207207207207207,7.207207207207207,7.207207207207207,1.125447239261234,1.399488980184899,1.771102898529715,2.143922346658754,2.1531082254507643,-2.780893473623049,-2.653569406354586,-2.4214034200891934,-2.0984749156225866,-2.0890488193185575,2.382139730136981,0.8119161302992559,3.4679315330316713,0.27706408179532077,1.4552353254513308,0.964068781579144,0.42820348865460967,2.536571782750991,0.2830645589305245,1.499859227903467,-4.257806318322736,-4.178799908381052,-8.312247610404313,-4.944103996111037,-5.980959977837145,0.655039781528167,-1.8854349280912182,1.5412045504372998,-4.974754838374723,-4.0734380690108765
7.217217217217217,7.217217217217217,7.217217217217217,7.217217217217217,7.217217217217217,1.1491142740518026,1.4074245269853856,1.8053911624354453,2.146465378920383,2.1673733994290973,-2.771197644551972,-2.6493690193780033,-2.395947151044862,-2.0958736548504486,-2.074245054820466,2.3392565189579626,0.7700629002163212,3.384632209792801,0.22763878787961114,1.395700590184499,0.9700040925943825,0.4090805792469019,2.550383916852872,0.23313369866174102,1.458364008487513,-4.30837385671397,-4.18318136433075,-8.325789416721534,-4.932229604280348,-5.913848492960511,0.5308403613101191,-1.9341731790572254,1.2195741278700893,-4.999102827072264,-4.214362182736892
7.227227227227227,7.227227227227227,7.227227227227227,7.227227227227227,7.227227227227227,1.1723466933274402,1.4149445747087488,1.8388450769212557,2.148511617405907,2.1810467275619274,-2.761449480009406,-2.6453604386741474,-2.3703689128661933,-2.093775974136644,-2.059862901309552,2.2958859992718366,0.7281687556379797,3.301249062226435,0.17832074637429282,1.336839960226896,0.9746962162400072,0.3894813028876982,2.5609876812068486,0.18298242025039915,1.415487612633459,-4.355184521588839,-4.187001567940875,-8.329154431601495,-4.922693711503085,-5.84639458732957,0.40674917217491924,-1.98059085449621,0.9004103015407594,-5.018791604044849,-4.349370654520399
7.237237237237237,7.237237237237237,7.237237237237237,7.237237237237237,7.237237237237237,1.1951385827397822,1.4220481380642411,1.8714645079901306,2.1500619011895115,2.194134935325141,-2.7516620010544073,-2.6415486164422615,-2.344700534254483,-2.0921839835572165,-2.045915903840072,2.252065637644873,0.6862390450022897,3.217882371322301,0.12908636122289274,1.2786556535012243,0.978147219164451,0.36942911068841927,2.5684101491159503,0.1326573902724548,1.371289520909527,-4.398269210748936,-4.19031331427496,-8.322669044186142,-4.915529565679304,-5.778836029478676,0.2829619211938308,-2.0246448696528603,0.5841791491115487,-5.0338157543155475,-4.478414140211882
7.247247247247247,7.247247247247247,7.247247247247247,7.247247247247247,7.247247247247247,1.2174842873811484,1.4287343137350017,1.9032503033328108,2.1511168550006943,2.2066447379917182,-2.741848283545247,-2.637938259466315,-2.3189735407855703,-2.0910992984867844,-2.032417034049228,2.207832561619205,0.6442785991960386,3.134629061341828,0.07991174606039288,1.22114754722432,0.980361119567211,0.34894787206381717,2.57268295946734,0.08220532807190976,1.3258296718884766,-4.437664632803319,-4.193167150801624,-8.306676777996614,-4.910761894704469,-5.711402485979569,0.15967268132388313,-2.0662947132905174,0.2713265617967977,-5.044170119699323,-4.6014502465752045
7.257257257257257,7.257257257257257,7.257257257257257,7.257257257257257,7.257257257257257,1.2393784051533405,1.4350022747890439,1.9342042550324825,2.1516768861749447,2.2185828166685604,-2.7320214437005363,-2.634533824294209,-2.2932191129096755,-2.0905230392178162,-2.0193786880085165,2.1632235028540157,0.6022917546959509,3.0515825359269737,0.03077280977735788,1.1643132613895213,0.9813438694412054,0.32806184916108155,2.5738421123150856,0.03167300349168761,1.2791683948519654,-4.47341303793425,-4.195611252161402,-8.281536763633312,-4.908406856188414,-5.644315059485422,0.037073617574833406,-2.105502409767009,-0.037722175186956974,-5.049849748125958,-4.71844307701263
7.267267267267267,7.267267267267267,7.267267267267267,7.267267267267267,7.267267267267267,1.2608157796102357,1.440851265339141,1.9643290608873332,2.151742182526832,2.229955795187042,-2.7221946238073853,-2.6313395127141224,-2.2674680462034056,-2.0904558306586303,-2.006812684709693,2.118274743041943,0.560282377931546,2.9688325295373574,-0.018354657466902662,1.1081482467341215,0.9811033341332738,0.30679567166808125,2.5719277607648983,-0.018892764983664927,1.231366347023359,-4.506123280705523,-4.197691301387195,-8.247622206610401,-4.9084719979954565,-5.577785854371854,-0.08473497613420733,-2.1422324813963023,-0.3425627030696603,-5.050849862148131,-4.8293627822414535
7.277277277277277,7.277277277277277,7.277277277277277,7.277277277277277,7.277277277277277,1.2817952518329143,1.4462805954650564,1.9936282845039812,2.151312711148771,2.240770217883184,-2.7123792014352635,-2.62835926752437,-2.2417507138898634,-2.090897802105527,-1.9947302651355523,2.073010824561613,0.5182538908043154,2.8864649742330717,-0.06749489789021879,1.0526458769176124,0.9796474735226026,0.28517431199599047,2.5669840001415185,-0.0694451118666333,1.182484455267552,-4.537774364832501,-4.199450377716364,-8.205318856427965,-4.91095622957721,-5.512017569554608,-0.20595457525283933,-2.176451911465513,-0.6428118133389376,-5.047165846827328,-4.934185118246546
7.287287287287287,7.287287287287287,7.287287287287287,7.287287287287287,7.287287287287287,1.3023242814357907,1.451289636410804,2.022106314313344,2.1503882181374205,2.2510325283005668,-2.7025823698793623,-2.625596768593113,-2.216097031633341,-2.0918485870864965,-1.9831420918665308,2.027428409411663,0.4762092972965838,2.8045618817610216,-0.11667209950048042,0.9977975446409363,0.9769801194134972,0.26322306082793084,2.5590586553927475,-0.11993712628150931,1.1325838621735782,-4.568329455050801,-4.200928851119553,-8.155023482668867,-4.915849804110037,-5.447203118005341,-0.3265646466886807,-2.2081301082605798,-0.9381075777729251,-5.038793257121486,-5.032891013738983
7.297297297297297,7.297297297297297,7.297297297297297,7.297297297297297,7.297297297297297,1.3223999449082136,1.4558778160688837,2.0497683216584646,2.1489682292484065,2.2607490488463835,-2.6928160697876775,-2.6230554292043653,-2.1905364246059555,-2.093307323276008,-1.9720582491752556,1.9815527774134487,0.4341512111022222,2.7232012408463073,-0.16591030938391318,0.9435927614420301,0.9731096427580646,0.2409675030218047,2.548203067653572,-0.1703218537509473,1.0817258764139188,-4.596282537518036,-4.202164283659844,-8.09714236357459,-4.923134311488295,-5.383525272441311,-0.4462491160673068,-2.23723887043643,-1.2281093879132072,-5.025727844827339,-5.1254661492522615
7.307307307307307,7.307307307307307,7.307307307307307,7.307307307307307,7.307307307307307,1.34201877485992,1.4600446147626571,2.0766202181013487,2.1470520514787728,2.269925961428393,-2.683092545538353,-2.620738392686795,-2.165097796814894,-2.0952726524824383,-1.9614882435623684,1.9354107409928833,0.39208188421030066,2.642456929537306,-0.2152333469777235,0.8900192609083775,0.9680462031759135,0.21843349385222657,2.5344718808599507,-0.22055229835012466,1.029971927253613,-4.621605960752291,-4.203191337784816,-8.03208979220291,-4.932782682264758,-5.322366943151245,-0.5648483045262793,-2.26375235404878,-1.5124979075247609,-5.007965605060008,-5.213141630951796
7.317317317317317,7.317317317317317,7.317317317317317,7.317317317317317,7.317317317317317,1.361177607868962,1.4637895613372507,2.102668612092866,2.144638775575263,2.278572695070757,-2.6734239319337534,-2.6186485293219666,-2.139809502670614,-2.097742720711726,-1.9514370277510842,1.889028133554544,0.35000323637179553,2.562398642403807,-0.26466471743726167,0.8370388686862494,0.9618013683931741,0.19564713557338068,2.517922829264688,-0.2705814254238203,0.977358676595064,-4.644398870839012,-4.204041691644084,-7.960286604910777,-4.9447592026696885,-5.265684486572013,-0.6822237006172429,-2.2876470415450623,-1.7909749418869296,-4.985502842181779,-5.297912746956953
7.327327327327327,7.327327327327327,7.327327327327327,7.327327327327327,7.327327327327327,1.3798735735923868,1.467112229568573,2.1279207651464143,2.1417272794652655,2.286698695964039,-2.6638222389831823,-2.616788433528842,-2.1146993207684868,-2.100715178312927,-1.9419086162526709,1.8424297826177278,0.3079168853785873,2.4830918323418953,-0.3142275252093489,0.784600152068097,0.9543880710314241,0.17263475428175487,2.49861652666802,-0.32036216506047055,0.9239076079952155,-4.6647629354888664,-4.2047439615155024,-7.882158736536596,-4.959019540878284,-5.212787276381043,-0.7982411375509315,-2.3089017129911547,-2.063263228018755,-4.958336255019979,-5.379170546052208
7.337337337337337,7.337337337337337,7.337337337337337,7.337337337337337,7.337337337337337,1.398104083612299,1.4700122348992286,2.1523845476522645,2.1383162326059217,2.2943083363486068,-2.6542993371861083,-2.6151604213215247,-2.089794429848964,-2.1041871802133043,-1.9329121184785636,1.7956394861974094,0.2658241780831969,2.4045976666973687,-0.36394438792531536,0.7326787630529953,0.9458205648386008,0.14942287705503926,2.4766162581331814,-0.36984741651531133,0.8696675745719968,-4.682802019816322,-4.205323631414389,-7.798135806280769,-4.97551078473523,-5.162388594848899,-0.9127708416362097,-2.327497419788954,-2.3291061501745105,-4.926463041143222,-5.455541915855477
7.347347347347347,7.347347347347347,7.347347347347347,7.347347347347347,7.347347347347347,1.4158668200528899,1.472489231509307,2.176068394465431,2.134404101245602,2.301405782529727,-2.644866943321217,-2.6137665280374853,-2.0651213868943983,-2.108155386252625,-1.924456137234292,1.748679992431215,0.223726222087008,2.3269729973813194,-0.41383735072957367,0.681249029048099,0.9361143805081767,0.12603820934103507,2.4519877749127748,-0.4189900537720465,0.8146875496197307,-4.698621862438671,-4.20580298995252,-7.708649737906853,-4.994171491180516,-5.114622863984522,-1.0256874663895204,-2.3434174611174443,-2.5882673851413642,-4.889881019892407,-5.52702137702417
7.357357357357357,7.357357357357357,7.357357357357357,7.357357357357357,7.357357357357357,1.4331597240039229,1.4745429097291793,2.1989812603954872,2.129989154590589,2.3079949970167335,-2.63553660674501,-2.6126085063337383,-2.0407061073141994,-2.112615961628253,-1.91654874546559,1.7015729824448835,0.18162391802408742,2.2502703446171513,-0.46392780116216253,0.6302839109211731,0.925286281227199,0.10250761256820355,2.4247990932654866,-0.4677429324290732,0.7590164959528944,-4.7123297527407,-4.20620107450612,-7.614133417507986,-5.014931747656075,-5.069622418098131,-1.13687011290245,-2.356647363306546,-2.840530482035632,-4.848588773791398,-5.593610212022348
7.367367367367367,7.367367367367367,7.367367367367367,7.367367367367367,7.367367367367367,1.4499809837859658,1.476172993800632,2.221132575722132,2.1250694718684637,2.314079722398279,-2.6263196962020983,-2.611687824448718,-2.0165738471640378,-2.1175645774645666,-1.9091974854333702,1.6543390564404101,0.13951799236716578,2.174537893927706,-0.5142363847166822,0.5797550867438321,0.9133542180877072,0.07885808194751065,2.395120297794944,-0.5160588980921946,0.7027033611908547,-4.724034210109636,-4.2065336227453125,-7.5150193917089325,-5.037713245805577,-5.027511133622944,-1.2462023370945445,-2.367174862329241,-3.085698381430305,-4.802585807890367,-5.655310026070772
7.377377377377377,7.377377377377377,7.377377377377377,7.377377377377377,7.377377377377377,1.466329023092385,1.477379239991808,2.2425322018553935,2.1196429502782945,2.319663466170002,-2.6172273871478824,-2.6110056647279087,-1.9927491873393406,-2.122996411522056,-1.9024093680688634,1.6069977229832293,0.09740903068183895,2.0998195059443,-0.5647829211983102,0.5296330373751682,0.9003372854895706,0.05511672443348404,2.3630233498935085,-0.5638907964509023,0.6457970760115377,-4.733844665902836,-4.20681303157133,-7.411738608804498,-5.062429367807834,-4.988404251059432,-1.3535721445151196,-2.3749898895727615,-3.323592878750148,-4.751872726520709,-5.712122459132193
7.387387387387387,7.387387387387387,7.387387387387387,7.387387387387387,7.387387387387387,1.4822024890427319,1.478161435070602,2.2631903872543506,2.1137073138163145,2.3247494865353517,-2.6082706495828862,-2.6105629224115665,-1.969256019678371,-2.1289061490632744,-1.8961908724739764,1.5595673914573704,0.05529751125462666,2.0261547385962846,-0.6155863220101323,0.4798871337696694,0.886255676655973,0.031310736810918845,2.3285819018239704,-0.6111914852097263,0.5883465552022223,-4.741871148867915,-4.207048323501931,-7.304719204972741,-5.088985285713136,-4.952408208245249,-1.458871973389094,-2.380084561024696,-3.554054036945942,-4.696451426870098,-5.764048915610772
7.397397397397397,7.397397397397397,7.397397397397397,7.397397397397397,7.397397397397397,1.4976002401817223,1.478519395140292,2.2831177237130165,2.107260122964326,2.3293407791986693,-2.5994602363967116,-2.6103602046832513,-1.946117534905714,-2.135287983894532,-1.8905479455338172,1.5120653676505382,0.013183839020138652,1.953578881220121,-0.6666645084998744,0.4304857258987869,0.8711306393756748,0.007467383872429078,2.2918711169216177,-0.6579138480398933,0.5304007013246353,-4.748223974691484,-4.20724512054003,-7.19438533735007,-5.117278074174251,-4.919620484420648,-1.5619986666296697,-2.38245316998428,-3.7769395535087966,-4.636325308712326,-5.81109031283248
7.407407407407407,7.407407407407407,7.407407407407407,7.407407407407407,7.407407407407407,1.5125213344574686,1.4784529648403606,2.3023251031167318,2.100298785226589,2.3334400651680545,-2.5908066722183265,-2.610397829978172,-1.9233562123430312,-2.1421356196038834,-1.8854860016103294,1.464507852424508,-0.02893162028771625,1.882123000110798,-0.7180343315031102,0.38139623318066745,0.8549844320788026,-0.016386023348926585,2.252967496348319,-0.7040108107094725,0.4720084108011718,-4.7530134403102835,-4.2074056255554195,-7.081156065412117,-5.147196836983369,-4.890129454590291,-1.6628534335654805,-2.382092183383216,-3.9921240869055765,-4.571499499554456,-5.8532468493077765
7.4174174174174174,7.4174174174174174,7.4174174174174174,7.4174174174174174,7.4174174174174174,1.526965017212035,1.477962016914585,2.3208236747670252,2.0928205664994457,2.337049779584004,-2.5823202427682452,-2.610675827550746,-1.9009938113105158,-2.1494422710175165,-1.8810099222881198,1.4169099434201022,-0.07104850583582567,1.8118139950256842,-0.7697114922232652,0.3325852363173997,0.8378402803453349,-0.04022214932843609,2.211948712779364,-0.7494353595424849,0.4132185822193746,-4.756349523575963,-4.207528611204519,-6.965444281778545,-5.178622847842362,-4.8640142537171975,-1.7613418021495093,-2.379000241774184,-4.199498547514068,-4.501981094391894,-5.890517793710771
7.4274274274274275,7.4274274274274275,7.4274274274274275,7.4274274274274275,7.4274274274274275,1.5409307092167288,1.4770464521476345,2.338624803367484,2.0848226032563644,2.3401720615883645,-2.574010984707103,-2.6111939373011124,-1.8790513641394686,-2.1572006658981344,-1.8771240561458007,1.3692856397403046,-0.11316642731883772,1.7426746661412575,-0.8217104645930474,0.28401857044358647,0.8197223339376712,-0.06401365581687819,2.1688934513530422,-0.7941405623489499,0.35408012664279803,-4.758341588821722,-4.207609416408401,-6.847655693245557,-5.211429705805536,-4.841344650325974,-1.8573735624336791,-2.3731781630187854,-4.398969358110023,-4.427779409190713,-5.922901295441408
7.4374374374374375,7.4374374374374375,7.4374374374374375,7.4374374374374375,7.4374374374374375,1.5544179947838122,1.47570619967055,2.3557400277576885,2.0763019155295184,2.3428087452467334,-2.5658886759741297,-2.6119516098607,-1.8575491707139824,-2.1654030469103094,-1.8738322185284964,1.3216478495497974,-0.15528493058874657,1.6747237909567043,-0.874044419266419,0.23566141949405695,0.8006556244407567,-0.08773322366314648,2.123881258162547,-0.8380795919587154,0.29464197970803513,-4.75909809883801,-4.207639950404517,-6.728187852553219,-5.245483505839893,-4.822180929138277,-1.9508627021055815,-2.364628949680041,-4.590457688909467,-4.348906247144534,-5.9503942175695705
7.4474474474474475,7.4474474474474475,7.4474474474474475,7.4474474474474475,7.4474474474474475,1.5674266099855543,1.4739412176346218,2.37218102047689,2.0672554206673786,2.3449613515360994,-2.557962826608157,-2.612948006937331,-1.8365067944576792,-2.174041173879037,-1.8711376912995978,1.2740084005243284,-0.19740346336297218,1.6079762106346867,-0.9267251493946469,0.18747841170207946,0.7806660235852071,-0.11135357472939152,2.0769923965200197,-0.8812057524819735,0.23495311528004387,-4.758726333723843,-4.207608704382831,-6.607429241115071,-5.280643024949761,-4.806573782413142,-2.041727334893281,-2.3533578000978723,-4.7738986721001595,-4.265376176683056,-5.972991992891124
7.4574574574574575,7.4574574574574575,7.4574574574574575,7.4574574574574575,7.4574574574574575,1.5799564310107035,1.4717514942523295,2.387959548233662,2.057679947846136,2.3466310814082068,-2.550242670042975,-2.614182001920684,-1.8159430596799242,-2.183106326368902,-1.8690432225523703,1.2263780530788497,-0.23952134108690132,1.5424429252687148,-0.9797629983444922,0.13943371614244254,0.759780202320771,-0.13484749393537615,2.0283077111735546,-0.9234725084088266,0.17506256043093557,-4.757332117041152,-4.207500770712375,-6.48575840267651,-5.3167599243103965,-4.794564209719404,-2.1298896226492587,-2.339372123099447,-4.949240600709103,-4.1772068201410235,-5.9906885037569895
7.4674674674674675,7.4674674674674675,7.4674674674674675,7.4674674674674675,7.4674674674674675,1.5920074626875995,1.4691370492031386,2.4030874333524825,2.0475722533110794,2.347818809937877,-2.542737154868153,-2.6156521807493243,-1.7958760501948283,-2.192589306612296,-1.867551026264581,1.1787665162992804,-0.28163771302688356,1.47813119756809,-1.033166789520981,0.09149114023622557,0.7380255906993362,-0.15818785146811917,1.9779085006099277,-0.964833516648961,0.11501941150112521,-4.75501954966078,-4.207297869759024,-6.363543127627224,-5.353678967844374,-4.78618342592488,-2.2152756919266707,-2.3226815562695826,-5.116444116548905,-4.084419151926248,-6.003475986266196
7.4774774774774775,7.4774774774774775,7.4774774774774775,7.4774774774774775,7.4774774774774775,1.6035798272022226,1.4660979354011061,2.4175765162629217,2.036929036322308,2.348525081564304,-2.535454937045833,-2.617356843040821,-1.7763231091257117,-2.202480442816025,-1.8666627818819814,1.1311824664990544,-0.32375152866966456,1.4150446644553571,-1.0869437584614967,0.04361422813593849,0.7154303386185354,-0.18134762519202444,1.925876397528932,-1.0052426616005432,0.05487285099617695,-4.751890751652056,-4.206978384290421,-6.241139687469371,-5.391238257661236,-4.781452777248303,-2.297815545860061,-2.3032979876801267,-5.275481391863764,-3.9870378049596837,-6.011344959344064
7.4874874874874875,7.4874874874874875,7.4874874874874875,7.4874874874874875,7.4874874874874875,1.6146737530385311,1.4626342411203734,2.4314386190920096,2.0257469557774015,2.348750106432145,-2.528404372573435,-2.6192940034868615,-1.757300839807442,-2.2127695928764455,-1.866379633819172,1.0836335683182583,-0.36586150450416927,1.3531834560772116,-1.1410994873720568,-0.004233640089065743,0.6920232774689045,-0.20429992329354713,1.872293257529572,-1.0446540933248305,-0.005327834932189354,-4.748045612533815,-4.206517401457738,-6.118892118743858,-5.429269486760134,-4.7803836652833605,-2.377442972157958,-2.2812355809507903,-5.426335309162184,-3.88509138409502,-6.01428417915489
7.4974974974974975,7.4974974974974975,7.4974974974974975,7.4974974974974975,7.4974974974974975,1.6252895641674447,1.4587460924737945,2.4446855104153395,2.014022647481858,2.3484937578380753,-2.5215935105818303,-2.6214613935155398,-1.7388251076992454,-2.223446148533885,-1.8667021908691264,1.0361264982801592,-0.407966091261411,1.2925443217377623,-1.1956378422805183,-0.05208914854641104,0.6678338827194772,-0.22701800719304124,1.8172410560041636,-1.0830222688897329,-0.06553323867659358,-4.743581550169843,-4.205886762338778,-5.997131555535006,-5.467598209368596,-4.782977478970251,-2.4540954480071377,-2.256510803488487,-5.568998643576876,-3.77861278516216,-6.01228061922672
7.5075075075075075,7.5075075075075075,7.5075075075075075,7.5075075075075075,7.5075075075075075,1.635427669509836,1.4544336562390774,2.457328871217607,2.001752742036299,2.347755570787328,-2.5150300868581326,-2.6238564632233654,-1.7209110432211197,-2.2344990399975915,-1.8676305255154368,0.9886669707172605,-0.45006344168812873,1.233120762272707,-1.2505609129850417,-0.09998894497335502,0.6428922374687616,-0.24947531475477805,1.7608017931936988,-1.1203019969316805,-0.1256938132950866,-4.738593278561183,-4.205055119019864,-5.876536181416618,-5.506044129257681,-4.789225534558241,-2.52771404267785,-2.2291424577263044,-5.703911254619058,-3.66763951821747,-6.005319476593275
7.5175175175175175,7.5175175175175175,7.5175175175175175,7.5175175175175175,7.5175175175175175,1.6450885526978318,1.4496971430259826,2.4693810545512678,1.9889338833075683,2.346534741663609,-2.5087215177820266,-2.626476383579777,-1.7035718967578886,-2.245916741072802,-1.8691641731441622,0.941259765976632,-0.4921513789294763,1.1748959497374296,-1.3058689559793708,-0.14796953962865808,0.617228996980181,-0.27164548382419845,1.7030486384942725,-1.1564484854706631,-0.18575985482460708,-4.733172584757654,-4.203987999186982,-5.76047537122593,-5.544421406334969,-4.799109023671267,-2.5982433186060945,-2.1991517151585303,-5.834983388687348,-3.552214033525928,-5.993384204183389
7.5275275275275275,7.5275275275275275,7.5275275275275275,7.5275275275275275,7.5275275275275275,1.6542727621576718,1.444536810777284,2.4808595525651835,1.975562747449001,2.344830129014648,-2.5026748946643522,-2.629318048907243,-1.686812342984861,-2.257687274821682,-1.871302131154975,0.8939087608122024,-0.534227365595776,1.1177959300159317,-1.3615603405392953,-0.19606720370551248,0.5908753542133843,-0.2935023761193132,1.6439853089356937,-1.1914173929982657,-0.24568148505050977,-4.727408115083094,-4.202647878189524,-5.649946473405947,-5.58253898177162,-4.812598969659379,-2.6656312317123536,-2.166562152943788,-5.963594768913225,-3.432384048744588,-5.97645656961439
7.5375375375375375,7.5375375375375375,7.5375375375375375,7.5375375375375375,7.5375375375375375,1.6629809015363068,1.4389529685953544,2.49177613520677,1.9616360624332345,2.3426402554545214,-2.4968969784765833,-2.632378079640274,-1.6706440949567964,-2.269798219789908,-1.8740428579741648,0.8466169608698635,-0.5762884735879252,1.061783908227801,-1.4176314981569809,-0.24431786734956654,0.5638630063553091,-0.31502010150075077,1.583657351829343,-1.2251648828429271,-0.3054086349970673,-4.721385170843583,-4.200994258530752,-5.542610700021889,-5.620200921867905,-4.829656192488242,-2.7298290316978004,-2.131399792824162,-6.0869729504460395,-3.3082028757247457,-5.954516740468497
7.5475475475475475,7.5475475475475475,7.5475475475475475,7.5475475475475475,7.5475475475475475,1.671213620492797,1.4329459808854206,2.5021409215267116,1.9471506280590427,2.339963310682743,-2.4913941949597933,-2.6356528253668614,-1.6550803028316956,-2.2822367168305036,-1.8773842719748814,0.7993865351696882,-0.6183313547555508,1.0068327528383163,-1.4740768755116256,-0.2927570173689407,0.5362241223475626,-0.3361730426423194,1.5221239886064437,-1.2576476808005628,-0.3648910294042334,-4.715185513663776,-4.198983756731,-5.438106672613472,-5.657206780803719,-4.850231282489476,-2.7907911630381115,-2.0936931420856286,-6.204465433072528,-3.1797297453023248,-5.927543396054295
7.5575575575575575,7.5575575575575575,7.5575575575575575,7.5575575575575575,7.5575575575575575,1.6789716058744784,1.4265162718057054,2.511963794996735,1.9321033363917817,2.3367971556189544,-2.4861726301017946,-2.6391383681560825,-1.6401334984157852,-2.2949894765562098,-1.8813237503128386,0.7522188524882063,-0.6603522124614186,0.952912903771075,-1.530888891166064,-0.34141959472673317,0.5079913113995911,-0.3569358801210837,1.459443829645709,-1.2888231360021327,-0.4240781724556117,-4.708887180575211,-4.196570197499341,-5.336672079283396,-5.6933720592472525,-4.874264583364257,-2.848475167371028,-2.0534732362626613,-6.316134078993912,-3.0470437456548183,-5.895513865576607
7.5675675675675675,7.5675675675675675,7.5675675675675675,7.5675675675675675,7.5675675675675675,1.6862555732967432,1.4196643300138772,2.521254377108148,1.9164911400045435,2.3331393276508776,-2.481238025971243,-2.642830526175723,-1.625815600218242,-2.3080428311199266,-1.8858581276885094,0.7051145195425569,-0.702346774124907,0.8999924709707808,-1.5880582981191782,-0.3903398919107677,0.4791975924702647,-0.3772836179428732,1.395674857895855,-1.318649557590449,-0.4829193350213827,-4.702564308960447,-4.193704715138331,-5.2385346794719965,-5.729552368231339,-4.901686184900555,-2.9028415879480747,-2.0107736832681695,-6.422042088868935,-2.9109038399044778,-5.858404292557321
7.5775775775775776,7.5775775775775776,7.5775775775775776,7.5775775775775776,7.5775775775775776,1.693066259144151,1.4123907136984128,2.5300220020463056,1.900308081765911,2.32898704699198,-2.476595776897722,-2.6467248576039193,-1.61213791877792,-2.3213851887128003,-1.8909836950496368,0.6580734208773865,-0.7443102648165404,0.8480373346124765,-1.6455946442838085,-0.43955145028029785,0.44987636469392395,-0.3971916095158418,1.3308744184571417,-1.3470994891533736,-0.5413635436779805,-4.696286971440401,-4.190335862095857,-5.143912148523462,-5.765973229370374,-4.932415925930442,-2.9538538767942164,-1.9656307086101812,-6.522253415228434,-2.7715493571866574,-5.8161898252670206
7.587587587587588,7.587587587587588,7.587587587587588,7.587587587587588,7.587587587587588,1.6994044130094483,1.4046960558827064,2.538275692460796,1.8835490245013848,2.3243372241440374,-2.4722509259870877,-2.6508166648388887,-1.5991111621968832,-2.335003869868288,-1.8966961982506296,0.6110947603545609,-0.7862373819746737,0.797011246776117,-1.7034931976060725,-0.4890869574949607,0.42006137872063076,-0.41663558408121515,1.2650992139473378,-1.3741360312077995,-0.5993595717634651,-4.6901210207755675,-4.186409724564797,-5.053011939604929,-5.801160198315301,-4.966363408118863,-3.0014783051882254,-1.918083201336806,-6.616832194098613,-2.6280968941205742,-5.7688448328446
7.597597597597598,7.597597597597598,7.597597597597598,7.597597597597598,7.597597597597598,1.705270790585946,1.3965810699889791,2.546024136348963,1.8662105499406814,2.319186468458519,-2.468208161961706,-2.6551009990108545,-1.5867454418174698,-2.348884455074387,-1.9029908366881076,0.564177104145143,-0.828122271314334,0.7468759344201857,-1.7617339875934241,-0.5389781451375323,0.38978670893439993,-0.43559167360666873,1.1984053054621746,-1.3997140415882199,-0.6568559327239183,-4.68412794483924,-4.181870045018421,-4.966031161503452,-5.83425293953097,-5.003428021236722,-3.045683878046205,-1.868172760333163,-6.705842196321086,-2.4801959378301035,-5.716343146696289
7.607607607607608,7.607607607607608,7.607607607607608,7.607607607607608,7.607607607607608,1.7106661470275544,1.388046555648285,2.5532756650682598,1.8482894111898849,2.3135310977893346,-2.464471816315598,-2.659572664800293,-1.5750502779817017,-2.3630121143327534,-1.9098622619345291,0.5173184251225441,-0.8699585039970645,0.6975912035027747,-1.8202950582573432,-0.589255686648849,0.35908672650749357,-0.4540364401439411,1.1308481189258948,-1.4237896035367306,-0.713800876001629,-4.678364731708683,-4.176658351554785,-4.883156470839673,-5.865052058105917,-5.043498980627625,-3.086442252757248,-1.8159437405768806,-6.7893462999684715,-2.3279728319262745,-5.658658326676921
7.617617617617618,7.617617617617618,7.617617617617618,7.617617617617618,7.617617617617618,1.7155912307896366,1.3790934047421686,2.5600382324910522,1.8297825542474673,2.307367149228129,-2.4610458607749877,-2.664226225566563,-1.5640346058141068,-2.3773716167590657,-1.9173045763943857,0.4705161485553796,-0.9117390551292447,0.6491150441130852,-1.8791524472151642,-0.6399490957006478,0.32799607324356417,-0.47194690364824793,1.062482456613957,-1.4463201042894467,-0.7701423857104432,-4.672883744910742,-4.170714093907641,-4.80456397725936,-5.893356358908974,-5.086455377634401,-3.1237276629857167,-1.7614432989428295,-6.867405985167906,-2.171561863299573,-5.595763951469806
7.627627627627628,7.627627627627628,7.627627627627628,7.627627627627628,7.627627627627628,1.7200467779627024,1.3697226076608096,2.5663193953137258,1.8106871397313533,2.3006903909118064,-2.4579339050552447,-2.6690560087909114,-1.5537067809714267,-2.391947340977951,-1.9253113320099888,0.42376719899820503,-0.9534562836548751,0.6014037364905753,-1.9382801705478132,-0.691086625140028,0.2965496361574292,-0.48930057025290663,0.993362513617228,-1.4672643155147,-0.8258281823373609,-4.66773260885056,-4.163974785966502,-4.7304191601945575,-5.918963428992782,-5.132166243799144,-3.1575168479190214,-1.7047214391342962,-6.94008085256111,-2.011105438801195,-5.527633932488563
7.637637637637638,7.637637637637638,7.637637637637638,7.637637637637638,7.637637637637638,1.724033507109819,1.359935259761783,2.5721262945303587,1.79100056476726,2.2934963348904702,-2.4551391949057835,-2.6740561118377175,-1.544074585305233,-2.4067232863383685,-1.9338755290462672,0.37706804827809115,-0.9951019137071526,0.5544119578229039,-1.997650213561366,-0.7426951666475776,0.2647825227346749,-0.5060754609882738,0.923541899005126,-1.4865824754366177,-0.8808057277022062,-4.662954104444832,-4.156376154629918,-4.660876795826255,-5.941670234309257,-5.180490629696209,-3.187788987401893,-1.6458310553042104,-7.007428166547896,-1.8467542443701461,-5.4542428505328715
7.647647647647648,7.647647647647648,7.647647647647648,7.647647647647648,7.647647647647648,1.7275521146174748,1.3497325680128867,2.5774656380797865,1.770720484986724,2.285780251042351,-2.452664610435086,-2.6792204080376325,-1.5351452323861605,-2.421683084973833,-1.9429896149863408,0.33041476447478496,-1.0366670174813,0.508092889727287,-2.0572325275910415,-0.7948001512600723,0.23273003681004395,-0.5222501409296676,0.8530736614340869,-1.504236372459047,-0.9350222333990799,-4.65858607497718,-4.147852294797886,-4.5960808929285335,-5.9612737297592275,-5.231277699297735,-3.214525643360558,-1.58482797391898,-7.069502424380943,-1.6786673847627185,-5.375566314336574
7.657657657657658,7.657657657657658,7.657657657657658,7.657657657657658,7.657657657657658,1.7306032705685017,1.339115857801829,2.582343684673595,1.7498448365815165,2.277537182020626,-2.450512664708674,-2.68454255309609,-1.5269253728412537,-2.4368100147301197,-1.9526454835718505,0.28380306179206155,-1.0781419996890922,0.46239832633284317,-2.1169950329759653,-0.8474254509178025,0.2004276549997288,-0.5378037487544196,0.7820103189374394,-1.520189430086522,-0.9884246729341697,-4.654661342189199,-4.138335830291844,-4.536164636329094,-5.977571481495502,-5.284366840803308,-3.2377107078800407,-1.5217709934087225,-7.126354952103398,-1.5070125020758098,-5.291581340049582
7.667667667667668,7.667667667667668,7.667667667667668,7.667667667667668,7.667667667667668,1.7331876151445258,1.328086579894945,2.586766228811422,1.728371858359455,2.268761959215283,-2.448685502613521,-2.690015991830336,-1.5194210994588482,-2.4520870129812042,-1.9628344740241424,0.237228351217744,-1.1195165836533088,0.4172787828938717,-2.176903628321682,-0.9005932812060844,0.16791100361925237,-0.552716026683596,0.7104038926232081,-1.5344067929210252,-1.040959797764437,-4.65120763261873,-4.127758080468787,-4.481250336784239,-5.990362300293086,-5.339587794894271,-3.257330358257975,-1.4567219211386195,-7.178033528248065,-1.3319658712976548,-5.202266750599783
7.677677677677678,7.677677677677678,7.677677677677678,7.677677677677678,7.677677677677678,1.7353057555642843,1.3166463175265044,2.5907385869889517,1.706300113745076,2.259449219711346,-2.447184899983135,-2.695633965237843,-1.5126379520184234,-2.467496691352096,-1.9735473704843742,0.19068579186976467,-1.1607797990978768,0.37268360487570124,-2.236922206155006,-0.9543241054702404,0.13521583601558518,-0.5669673507792168,0.6383059439975384,-1.5468554134958843,-1.0925741574306618,-4.64824751419569,-4.116049232275941,-4.431449386135927,-5.999446884696297,-5.396760801391871,-3.273373019316712,-1.3897456072307612,-7.2245820361453,-1.153712471172767,-5.107603593782024
7.687687687687688,7.687687687687688,7.687687687687688,7.687687687687688,7.687687687687688,1.7369582635630176,1.3047967935996034,2.5942655851030896,1.6836285126671062,2.2495934242228817,-2.446012262978284,-2.7013895178985563,-1.50658092180597,-2.4830213513649753,-1.9847744017124893,0.14417034292553801,-1.2019199716868612,0.32856107746572505,-2.2970126750623487,-1.008636540493209,0.10237801023953844,-0.5805387615630907,0.5657676156233024,-1.5575041396912508,-1.1432141239662792,-4.64579834310623,-4.103138517471855,-4.386862216694205,-6.004628472543075,-5.455696765312645,-3.2858293332138264,-1.3209099747618964,-7.266040145618959,-0.9724460287285979,-5.007575577822969
7.697697697697698,7.697697697697698,7.697697697697698,7.697697697697698,7.697697697697698,1.7381456734170366,1.292539877979102,2.597351547058056,1.6603563332733207,2.2391888759801786,-2.445168627719086,-2.7072755057130347,-1.5012544557786076,-2.4986430010225895,-1.9965052410866906,0.09767681603180214,-1.2429247143625786,0.2848585354724139,-2.3571349883881005,-1.063547263934958,0.06943346698227537,-0.5934119949185941,0.4928396748159776,-1.5663238024594197,-1.1928259207504408,-4.643872220936253,-4.088954394715998,-4.347578263870581,-6.005713499361235,-5.516197443318376,-3.294692136948259,-1.2502860458595393,-7.302443024784402,-0.7883690358834485,-4.902169523070221
7.707707707707708,7.707707707707708,7.707707707707708,7.707707707707708,7.707707707707708,1.7388684805164267,1.2798775948565662,2.600000284575494,1.6364832434120917,2.2282297405454576,-2.4446546601650083,-2.713284603978022,-1.4966624603454686,-2.51434337234027,-2.0087290069466124,0.05119992809197941,-1.2837809205300241,0.24152247358443216,-2.417247179554065,-1.119070923742826,0.03641820769803177,-0.6055695132319503,0.41957256007206306,-1.5732873035728014,-1.241355655959677,-4.6424759621070395,-4.073424736206931,-4.3136759311748385,-6.002512262024226,-5.578055651555239,-3.299956447716307,-1.1779479632192,-7.333821082598966,-0.6016927366355986,-4.791375828354248
7.717717717717718,7.717717717717718,7.717717717717718,7.717717717717718,7.717717717717718,1.7391271404877604,1.266812130166702,2.602215088211125,1.6120093218188052,2.216710066530262,-2.4444706562400915,-2.7194093158004926,-1.4928083047351959,-2.5301039398351355,-2.0214342633247817,0.00473435432795754,-1.324474759131486,0.19849865697041516,-2.477305404044241,-1.1752200497518797,0.003368272833800773,-0.6169945367247842,0.34601642991910153,-1.5783697030927653,-1.2887493607575329,-4.6416110716179455,-4.056477018525584,-4.285222556780147,-5.99483958594935,-5.641055495866418,-3.301619456228255,-1.103973006567042,-7.360199742754219,-0.4126370834238742,-4.675188950473029
7.727727727727728,7.727727727727728,7.727727727727728,7.727727727727728,7.727727727727728,1.738922068867547,1.2533458390343646,2.6039987195800673,1.5869350789443257,2.2046238071854685,-2.444616542201539,-2.7256419808506114,-1.4896948239238021,-2.5459059399781383,-2.0346090211121766,-0.0417252184869584,-1.3649916716516575,0.15573223220745228,-2.5372639880815795,-1.2320049677041156,-0.029680279914145482,-0.6276710749249842,0.27222121387077747,-1.5815483062439502,-1.3349530323455234,-4.64127373311304,-4.038311234896128,-4.262274380958213,-5.982515494018486,-5.704972625338776,-3.299680528052158,-1.0285261499778926,-7.381599249440608,-0.2214306613510928,-4.553607895146698
7.737737737737738,7.737737737737738,7.737737737737738,7.737737737737738,7.737737737737738,1.73825364132608,1.2394799885371308,2.6053534047925484,1.5612614773618563,2.191964842832523,-2.4450918752506263,-2.731975358237331,-1.4873243211001008,-2.5617303916114738,-2.0482407397047333,-0.08818403872735854,-1.4053218309011781,0.11316783853281334,-2.5970754840045713,-1.289433715924828,-0.06269139739747363,-0.6375856508384558,0.19823666516553584,-1.5828027493660601,-1.379912681981691,-4.641454807291541,-4.019782969276662,-4.244876513786677,-5.965365875301089,-5.7695745101172236,-3.294141213007542,-0.9519474501287455,-7.398034505456872,-0.028310579070577546,-4.426636717692801
7.747747747747748,7.747747747747748,7.747747747747748,7.747747747747748,7.747747747747748,1.7371221944402055,1.225212515447455,2.606280829101445,1.5349899516878571,2.178727004102106,-2.445895844385702,-2.738403602829744,-1.4856985696494032,-2.577558117330686,-2.0623163291784947,-0.13464723665095318,-1.4454678071727118,0.07074971941893025,-2.6566907323318514,-1.3475119649036598,-0.09562905294732948,-0.6467290819345687,0.12411241496273205,-1.5821150846037213,-1.4235743880550888,-4.642139840684401,-4.000573557627632,-4.233062902635883,-5.943223151563416,-5.834620744379961,-3.2850052625873882,-0.8741788338174672,-7.409514943081888,0.1664776747447263,-4.294285031575029
7.757757757757758,7.757757757757758,7.757757757757758,7.757757757757758,7.757757757757758,1.7355280270124558,1.2105451743932178,2.6067821327628966,1.5081224279522019,2.1649040959439843,-2.4470272714978583,-2.7449190116929305,-1.484818814639727,-2.593369765827379,-2.076822153041747,-0.18111977127359277,-1.4854133936164462,0.028421834476038944,-2.7160589304823173,-1.406242940036539,-0.12845726852034425,-0.6550867285925592,0.04989802766639898,-1.5794698629847845,-1.4658843542854954,-4.643309084821239,-3.979637946315165,-4.226856299048654,-5.915926939457222,-5.899863375317011,-3.272278655342011,-0.7949688379072981,-7.416044428070174,0.3626804103014649,-4.156568522880818
7.767767767767768,7.767767767767768,7.767767767767768,7.767767767767768,7.767767767767768,1.7334714019328819,1.195480227383281,2.606857908111002,1.4806613423524353,2.1504899223692515,-2.448484612710655,-2.7515135881793533,-1.484685773798325,-2.6091458351849717,-2.0917440316129245,-0.2276063774882152,-1.5251402385303727,-0.013872028309771503,-2.775127708096761,-1.465627347792889,-0.16114013713836073,-0.6626443739847648,-0.024356942956590712,-1.574854215528617,-1.506788973097748,-4.6449375258149495,-3.956846847869798,-4.226268224737616,-5.883324706194827,-5.96504725889784,-3.255969630115012,-0.7143885570027493,-7.417621197079604,0.5600359517680857,-4.0135094686908275
7.777777777777778,7.777777777777778,7.777777777777778,7.777777777777778,7.777777777777778,1.7309525485788422,1.180020080260844,2.60650819784753,1.4526096593268947,2.135478311883578,-2.4502659599660626,-2.7581792200981416,-1.485299637969935,-2.6248666971162944,-2.107067246073286,-0.2741115135321503,-1.5646295467269526,-0.05618813999318258,-2.8338432088846157,-1.525663305580039,-0.19364184569982396,-0.6693888018058275,-0.09860289720005949,-1.5682579320184564,-1.5462348941992257,-4.646994924392015,-3.9321564291525277,-4.231298936536113,-5.845272416437382,-6.029910443142171,-3.2360887269766074,-0.6325390787840135,-7.4142378287856125,0.7582748892078115,-3.865137257212396
7.787787787787788,7.787787787787788,7.787787787787788,7.787787787787788,7.787787787787788,1.727971665746891,1.164167289266513,2.6057324945474294,1.4239708888815659,2.119863143567465,-2.45236904285956,-2.764907687898795,-1.4866600710517621,-2.6405126221281052,-2.1227765432433685,-0.3206393089074747,-1.6038620889638568,-0.0985827177299139,-2.892150178896308,-1.5863462755835231,-0.22592669823899347,-0.6753078190054658,-0.1727901327220684,-1.5596735370659982,-1.5841690983672654,-4.649594590697399,-3.905523897821652,-4.241937390252026,-5.801635168053764,-6.094184579529397,-3.2127548544082902,-0.54952372635681,-7.4058812488818555,0.9571203678748077,-3.7114889074618276
7.797797797797798,7.797797797797798,7.797797797797798,7.797797797797798,7.797797797797798,1.7245290628997434,1.1479245675143899,2.604529741380835,1.394749103105867,2.103638373756776,-2.4547911339285333,-2.7716906730905055,-1.488766209403841,-2.656063805593792,-2.1388561411319715,-0.367196490322889,-1.6428182133500087,-0.1411118114696996,-2.9499920610979045,-1.6476690028679148,-0.2579612622044944,-0.6803902778089668,-0.24686878806856505,-1.5490963630920338,-1.6205389764306937,-4.653752544506954,-3.8769076987987745,-4.258161203489903,-5.752287814340093,-6.157595363091929,-3.1867294633166896,-0.4654479841384571,-7.392532769115874,1.1562884152250064,-3.5526095861971925
7.807807807807808,7.807807807807808,7.807807807807808,7.807807807807808,7.807807807807808,1.7206254398881884,1.131294791364767,2.6028983340521954,1.364948951813119,2.086798063274141,-2.4575288595679963,-2.778519766895846,-1.4916166607370358,-2.6715003947116065,-2.1552897353059737,-0.41380752801672305,-1.6814778587095778,-0.18383119027225425,-3.0073110961003136,-1.709621458027806,-0.28972508589298124,-0.6846260969661957,-0.32078878675842215,-1.5365246198442764,-1.655292413406248,-4.659482147571143,-3.846267708770455,-4.279936617620428,-5.697115570237145,-6.219863001637492,-3.158048912004956,-0.38041941773046517,-7.374168160451067,1.3554883058217229,-3.3885531197255574
7.817817817817818,7.817817817817818,7.817817817817818,7.817817817817818,7.817817817817818,1.716259965047517,1.1142810066769857,2.6008361239570306,1.334575677242263,2.0693364051590604,-2.4605795521330123,-2.785386479136948,-1.495209502484575,-2.686802516321837,-2.172060506128542,-0.4604794162001891,-1.7198205698819495,-0.2267962282388773,-3.0640484288704197,-1.7721907846824794,-0.32118546464703607,-0.688006282167935,-0.39449978227178956,-1.5219594600725799,-1.6883778777265004,-4.665685986643648,-3.8135654282576184,-4.307218459192784,-5.636014600038152,-6.280702714434838,-3.125960923910652,-0.2945475875908201,-7.350757760392824,1.5544229641406417,-3.2193824981364116
7.827827827827828,7.827827827827828,7.827827827827828,7.827827827827828,7.827827827827828,1.7114315360839976,1.0968864349260339,2.598340422556714,1.303635127758428,2.051247752841787,-2.4639403599310534,-2.7922822473516633,-1.4995422796666316,-2.7019503055523186,-2.189151126912329,-0.5072146548764557,-1.7578255149309516,-0.27006179005589354,-3.1201442212262025,-1.8353612521105853,-0.35230688617147277,-0.6905229455666125,-0.467951104283804,-1.5054050409826016,-1.7197445154710411,-4.67212031986956,-3.7787641707771797,-4.339950101199921,-5.568892584042629,-6.33982526057666,-3.09033510413542,-0.20794395634393936,-7.322266614458961,1.7527894050950863,-3.0451703694460264
7.837837837837838,7.837837837837838,7.837837837837838,7.837837837837838,7.837837837837838,1.7061390350413648,1.079114479166511,2.5954080069715317,1.2721337704912756,2.0325266487033216,-2.467608071211496,-2.7991984461365345,-1.5046120022610685,-2.7169239352576016,-2.2065437730330313,-0.55401535853992,-1.795471504231843,-0.3136821161507876,-3.175537769892294,-1.8991142133226526,-0.3830540353003978,-0.6921693243369829,-0.5410917064851821,-1.4868685810916975,-1.7493422494871818,-4.678744188915417,-3.741829248616284,-4.378063424721008,-5.495669261589853,-6.396937497103991,-3.0511924437069453,-0.12072178959199675,-7.288654651716747,1.9502792119148324,-2.865999521079445
7.847847847847848,7.847847847847848,7.847847847847848,7.847847847847848,7.847847847847848,1.7003813327535333,1.060968729827665,2.592035126792067,1.2400787028516054,2.0131678529611037,-2.4715791153073208,-2.8061263967127124,-1.510415142097044,-2.731703646213088,-2.224220132047181,-0.6008832072070946,-1.832737011399746,-0.3577107074677255,-3.2301676298666404,-1.9634280688694241,-0.4133918199794196,-0.692939798211097,-0.6138701163301853,-1.4663604121154379,-1.7771218832604194,-4.685511793397168,-3.7027281547339044,-4.421478781577507,-5.416276947894687,-6.4517429668352975,-3.0085565578432636,-0.0329960501187756,-7.249876894247755,2.146579050820023,-2.6819633460657997
7.857857857857858,7.857857857857858,7.857857857857858,7.857857857857858,7.857857857857858,1.694157293801665,1.0424529703233416,2.588217512108711,1.2074776628685522,1.993166372817282,-2.4758495640605105,-2.813057376710266,-1.5169476292917277,-2.746269778021362,-2.242161414856299,-0.6478193984477711,-1.8696001960183075,-0.40220020987606303,-3.2839717428231188,-2.0282782366827186,-0.44328539781978243,-0.6928299059209423,-0.6862343870507027,-1.443894025519725,-1.8030352093683788,-4.692372596072456,-3.6614307403008155,-4.470104958750056,-5.330661022108615,-6.503942515694774,-2.9624537460027227,0.055116714594980465,-7.20588370033888,2.3413712217332403,-2.4931662912789534
7.867867867867868,7.867867867867868,7.867867867867868,7.867867867867868,7.867867867867868,1.6874657819671488,1.023571182460842,2.58395038275879,1.1743390382918222,1.9725174918037633,-2.480415133539142,-2.8199826301656032,-1.524204848253902,-2.760602800683908,-2.2603483679575125,-0.6948246005218585,-1.906038928122485,-0.4472022982334924,-3.336887570249195,-2.0936371282426927,-0.47270020328277734,-0.6918363604814677,-0.7581320522729055,-1.4194861133820398,-1.827035122325063,-4.699271438547029,-3.6179093873880532,-4.523839145411067,-5.238780384042997,-6.55323493917777,-2.91291305756031,0.14349849159621897,-7.1566210411323254,2.534334244076007,-2.2997242850249506
7.877877877877878,7.877877877877878,7.877877877877878,7.877877877877878,7.877877877877878,1.680305666170906,1.0043275516328978,2.5792284587903875,1.1406718744058075,1.951216799255651,-2.4852711860547427,-2.8268933777259924,-1.532181633281695,-2.7746833467874383,-2.2787612868184617,-0.741898906726991,-1.9420308143844347,-0.4927675601345428,-3.3888522309921476,-2.1594741313609522,-0.5016019755487175,-0.6899570632463434,-0.8295100835698683,-1.393156603215901,-1.8490757355951046,-4.706148667460916,-3.572139176311296,-4.582566903532559,-5.140607877021381,-6.599317657423569,-2.859966362684535,0.2320299284457903,-7.102030810398169,2.725143476494381,-2.101765141252301
7.887887887887888,7.887887887887888,7.887887887887888,7.887887887887888,7.887887887887888,1.6726758268882822,0.9847264717772173,2.5740459721414743,1.1064858805050792,1.9292602198421167,-2.490412732489055,-2.8337808270544134,-1.5408722637851113,-2.7884922442500892,-2.2973800304117615,-0.7890417910616165,-1.977553225946535,-0.5389453793852953,-3.4398026428622357,-2.2257555998627843,-0.5299567871203056,-0.6871911166687391,-0.9003148512798759,-1.3649286864251953,-1.8691125025303144,-4.712940271112359,-3.5240980471398586,-4.646162143130535,-5.0361306743680245,-6.6418900061894846,-2.8036484279509786,0.3205904659574301,-7.0420511670220804,2.9134717691562315,-1.899430516289442
7.897897897897898,7.897897897897898,7.897897897897898,7.897897897897898,7.897897897897898,1.6645751630276524,0.9647725500883422,2.568396679532367,1.071791434983727,1.9066440364287516,-2.4958344349398387,-2.840636183427233,-1.550270459167403,-2.8020105495689203,-2.3161840424177607,-0.8362520653078189,-2.012583327840688,-0.5857838192562752,-3.4896756679164325,-2.2924449022556366,-0.5577310732053937,-0.6835388356996481,-0.9704920889156556,-1.3348288400696302,-1.8871023725578562,-4.71957802646893,-3.4737669548816967,-4.714487103303018,-4.9253506270976,-6.682089974688594,-2.743996996192646,0.40905847764829417,-6.976616909723695,3.098990147063091,-1.6937077695763918
7.907907907907908,7.907907907907908,7.907907907907908,7.907907907907908,7.907907907907908,1.6560025992597058,0.9444706114669011,2.562273876568841,1.036599588994226,1.8833610007517891,-2.5015306096958114,-2.84745066051641,-1.5603693734026196,-2.815219581506388,-2.3351555281923337,-0.883527837637571,-2.0470981099281507,-0.6333295055775479,-3.5384082610223477,-2.359531174931625,-0.5848916619189571,-0.6790017577568613,-1.0399868614845544,-1.3028868416391475,-1.903020565985297,-4.725989656503899,-3.4211300178567825,-4.787392340312024,-4.808284570442993,-6.7205874372533145,-2.681052870051463,0.4973114158286833,-6.905659883443228,3.281368522619431,-1.4851567148440523
7.917917917917918,7.917917917917918,7.917917917917918,7.917917917917918,7.917917917917918,1.6469570937832239,0.9238257026917149,2.555670413052411,1.0009220686350304,1.8594046551657208,-2.5074952305512204,-2.8542154913471682,-1.571161589349905,-2.8281009551498286,-2.354275754525805,-0.9308664728454346,-2.0810744192892723,-0.6816275097530125,-3.5859376212786542,-2.426991197295743,-0.6114058053385562,-0.6735826511985734,-1.1087435380336381,-1.2691357765537257,-1.9168352397219013,-4.732098997784092,-3.3661746587791015,-4.864716724045348,-4.684964586944176,-6.755300644947681,-2.6148599986618954,0.5852259642256215,-6.829109416749333,3.4602764355056195,-1.272700860570822
7.927927927927928,7.927927927927928,7.927927927927928,7.927927927927928,7.927927927927928,1.6374376465120133,0.9028430963006384,2.5485787094933774,0.9647712756298596,1.8347721925390936,-2.513721932470893,-2.860921939421325,-1.5826391128482422,-2.8406366162745162,-2.373522909408141,-0.9782645543099252,-2.114488993987792,-0.730721231784662,-3.6322013458460547,-2.4947724290847315,-0.6372412114417177,-0.6672855222368289,-1.1767057687267832,-1.2336120381255216,-1.9285000626934217,-4.737826178221418,-3.308891738072461,-4.946287444275455,-4.5554382239232325,-6.784632672804108,-2.545465566866234,0.6726781970022486,-6.746892789534769,3.6353838177087923,-1.055749833170779
7.937937937937938,7.937937937937938,7.937937937937938,7.937937937937938,7.937937937937938,1.6274433076665076,0.8815282941664976,2.5409907748211324,0.9281602864657099,1.809461257817298,-2.5202040156168897,-2.867561309995639,-1.5947933666384182,-2.8528088759375194,-2.3928748309216346,-1.0257178477848021,-2.147318498129562,-0.7806522834121806,-3.677137585721562,-2.5628196792337627,-0.6623660769474897,-0.6601156202275573,-1.243816466753053,-1.1963553197427388,-1.9379713725181131,-4.743087804883594,-3.2492756789538646,-5.031920028207701,-4.419768663287812,-6.808321273232465,-2.4729200863302907,0.7595437440019737,-6.658935730175344,3.806361781378463,-0.8345765608436722
7.947947947947948,7.947947947947948,7.947947947947948,7.947947947947948,7.947947947947948,1.6169731867523995,0.859887030754993,2.5328982252850287,0.8911028499609087,1.7834699760641244,-2.5269344497481114,-2.8741249615038247,-1.6076151841619164,-2.864600445226445,-2.412309027566293,-1.0732212671204076,-2.1795395581310126,-0.8314603714885198,-3.720685202968934,-2.6310751572775737,-0.6867491210779598,-0.6520794412758284,-1.31001779535692,-1.1574085990588856,-1.9452083021497515,-4.747797161742255,-3.187324583829593,-5.121418370874785,-4.278034841736854,-6.826109833236558,-2.3972774879002756,0.8456979620131904,-6.565162941230042,3.972883426993185,-0.6094665892949394
7.957957957957958,7.957957957957958,7.957957957957958,7.957957957957958,7.957957957957958,1.6060264619075135,0.8379252760520124,2.5242923045377528,0.8536133832391131,1.7567969800450256,-2.5339058790043554,-2.8806043171100675,-1.6210948032892716,-2.8759944700842306,-2.4318026998308637,-1.1207688420138764,-2.211128800108132,-0.8831831817279922,-3.762783928899477,-2.6994785347540144,-0.7103596202487965,-0.6431847300971631,-1.375251160271172,-1.1168181139971296,-1.9501729058373312,-4.7518644172164315,-3.12304034155963,-5.214574779996397,-4.130331519590214,-6.837748374316874,-2.318595214516023,0.9310161118176481,-6.465498652662291,4.134624669151833,-0.3807179886767216
7.967967967967968,7.967967967967968,7.967967967967968,7.967967967967968,7.967967967967968,1.5946023895970156,0.8156492381484028,2.5151639048916117,0.815706966089942,1.7294414372720464,-2.54111062708641,-2.886990876381138,-1.6352218600331825,-2.886974566128414,-2.451332763018191,-1.1683536878855012,-2.2420628882923666,-0.9358562629799391,-3.80337452268045,-2.7679670166232566,-0.7331674436908932,-0.6334404800782779,-1.4394572078226315,-1.0746333304071973,-1.952830283905041,-4.755196841347583,-3.05642872516151,-5.311170036972911,-3.9767692966240134,-6.842994552196728,-2.2369343139714672,1.0153735407524316,-6.359867201457519,4.2912650771399825,-0.14864121004919184
7.977977977977978,7.977977977977978,7.977977977977978,7.977977977977978,7.977977977977978,1.5827003146359062,0.7930653654709126,2.505503589736494,0.7773993337019824,1.7014030764292816,-2.5485407028437677,-2.8932762270634456,-1.6499853823042017,-2.8975248533808498,-2.4708758713292287,-1.215967977976791,-2.27231856437563,-0.9895129121979203,-3.8423989298328904,-2.836475422685881,-0.7551430899979751,-0.6228569314835009,-1.50257582896902,-1.0309069012415744,-1.953148705838316,-4.757699032418564,-2.987499479540034,-5.4109734757242265,-3.817474573469383,-6.841614653300326,-2.15235953079155,1.0986458704834483,-6.248193636404849,4.442488727269009,0.08644111031456703
7.987987987987988,7.987987987987988,7.987987987987988,7.987987987987988,7.987987987987988,1.5703196805166488,0.7701803486487218,2.4953016171064055,0.738706867759144,1.6726822130968384,-2.556187806281473,-2.899452056950646,-1.6653737837693248,-2.9076299908216443,-2.490408443205544,-1.2636029177637507,-2.3018726876825575,-1.0441840602917354,-3.8798004400672244,-2.904936278951592,-0.7762577245876209,-0.611445567756287,-1.5645461695124183,-0.9856946171485585,-1.9510997311459908,-4.759273152802976,-2.916266398846375,-5.513743081118193,-3.6525894573224775,-6.8333845847678845,-2.064939396476227,1.1807091896562483,-6.13040434669729,4.587985063843149,0.32419440024645496
7.997997997997998,7.997997997997998,7.997997997997998,7.997997997997998,7.997997997997998,1.5574600400186762,0.7470011220057295,2.484547964379494,0.6996465858968246,1.643279774690614,-2.5640433349974847,-2.90551016582668,-1.6813748578760515,-2.917275210679122,-2.5099066879254224,-1.3112487217766502,-2.330702276064246,-1.0998981590671533,-3.915523843893401,-2.97327991887743,-0.7964832180555571,-0.5992191098687611,-1.6253066467207176,-0.9390553484118817,-1.9466583274550033,-4.759819173803848,-2.8427473930912015,-5.619225608755684,-3.482271610913216,-6.818090854660852,-1.9747463173454562,1.2614402510589322,-6.006427712891238,4.727449765483463,0.5642724558626355
8.008008008008009,8.008008008008009,8.008008008008009,8.008008008008009,8.008008008008009,1.5441210660754419,0.7235348646695675,2.473232354094308,0.660236129519954,1.6131973245348188,-2.572098391061672,-2.9114424774684435,-1.6979757721066366,-2.9264463523660416,-2.529346633443843,-1.3588945929149832,-2.3587845474041056,-1.1566810694760385,-3.949515587432858,-3.041434594360224,-0.8157921853953394,-0.586191508676027,-1.6847949725733091,-0.8910509781999366,-1.9398029852828744,-4.759235129210779,-2.76696454365765,-5.727156727892407,-3.3066940438964707,-6.795531538886905,-1.88185665920561,1.3407166729013902,-5.876194778646905,4.860585613422231,0.8063178016031287
8.018018018018019,8.018018018018019,8.018018018018019,8.018018018018019,8.018018018018019,1.5303025628736457,0.6997890012891583,2.461344280862698,0.6204937499908596,1.5824370849840586,-2.580343788347272,-2.9172410516916014,-1.7151630625291832,-2.935129895970923,-2.5487041554615857,-1.4065287043434367,-2.38609696162296,-1.2145559514173565,-3.981723924852292,-3.1093265963326293,-0.8341580260476631,-0.5723779352360996,-1.742948183830771,-0.8417463271221431,-1.9305158289244095,-4.757417377273143,-2.6889441473824434,-5.83726118927823,-3.12604484605194,-6.765517231264511,-1.7863508280468992,1.4184171437859696,-5.739639941548575,4.987103358283385,1.0499621068798604
8.028028028028029,8.028028028028029,8.028028028028029,8.028028028028029,8.028028028028029,1.5160044771581898,0.6757712023534969,2.4488730393572578,0.5804382932007576,1.5510019595118865,-2.5887700603252357,-2.9228980964224034,-1.7329226287140305,-2.9433129952124,-2.567955007703657,-1.4541381840515826,-2.4126172630674176,-1.2735431553474745,-4.012099067834298,-3.17688038477593,-0.8515549647356176,-0.5577947690606923,-1.7997026791108182,-0.7912090691251942,-1.9187827228828773,-4.754260870754081,-2.6087167489013154,-5.949253019686502,-2.940526861918187,-6.727871973052601,-1.6883133459732562,1.4944216309161327,-5.596701661181598,5.106722581782648,1.294826659813964
8.038038038038039,8.038038038038039,8.038038038038039,8.038038038038039,8.038038038038039,1.5012269097154725,0.6514893841053211,2.4358077533485583,0.5400891825449082,1.518895553683306,-2.597367468331374,-2.9284059797777475,-1.7512397290853845,-2.9509835097638164,-2.58707485338192,-1.5017091021563311,-2.4383235231625258,-1.333660115975645,-4.040593331497301,-3.244018727925274,-0.8679580930341146,-0.5424595842668076,-1.8549942631337057,-0.7395096387981662,-1.9045933732724782,-4.749659434695047,-2.5263171609803123,-6.06283574488139,-2.75035730672721,-6.682434158187249,-1.5878329215624376,1.5686115910629255,-5.447323182513998,5.219172549715424,1.5405228982708934
8.048048048048049,8.048048048048049,8.048048048048049,8.048048048048049,8.048048048048049,1.4859701270066286,0.6269517080442509,2.4221374057645733,0.49946640032755313,1.4861221949293504,-2.6061260103156765,-2.933757242135142,-1.7700989767795652,-2.958130036855012,-2.6060392978115985,-1.5492264610224544,-2.4631941832071638,-1.3949212483380928,-4.067161276177186,-3.310662850405304,-0.8833434116137445,-0.526391133603977,-1.9087581982802675,-0.6867211301919525,-1.8879414236181946,-4.743506051484076,-2.441784472584729,-6.177702642739504,-2.5557673237588574,-6.629057410405807,-1.4850025138519385,1.6408701837833206,-5.291453272505578,5.324193052556154,1.786652998113766
8.058058058058059,8.058058058058059,8.058058058058059,8.058058058058059,8.058058058058059,1.4702345729213995,0.6021665800150297,2.40785086974173,0.4585904676290974,1.4526869510430425,-2.615035430082474,-2.9389446081736557,-1.7894843360823236,-2.9647419420583176,-2.6248239221458776,-1.5966741882721283,-2.487208097188246,-1.4573378465610203,-4.091759844485466,-3.3767325899954606,-0.8976878730912105,-0.5096093303372117,-1.960929263584268,-0.6329191872955405,-1.8688245444814118,-4.735693152783341,-2.3551620444676473,-6.293537028194521,-2.35700148349639,-6.567611428390336,-1.3799193891482702,1.7110824863609722,-5.12904696773829,5.421535229964636,2.0328105183019574
8.068068068068069,8.068068068068069,8.068068068068069,8.068068068068069,8.068068068068069,1.4540208806224437,0.5771426488775329,2.3929369406338608,0.4174824226743405,1.4185956473174288,-2.6240852270293993,-2.9439609988664293,-1.8093791195185873,-2.9708093891661855,-2.6434043181874474,-1.6440351327498486,-2.5103445744877972,-1.5209179856392845,-4.114348493064,-3.442146562685391,-0.9109694254105067,-0.49213522797112474,-2.011441821258011,-0.5781818863488166,-1.847244516344882,-4.726112917833277,-2.2664974920945156,-6.410012571611489,-2.1543172252251566,-6.497982795034915,-1.2726851698636636,1.7791357099172345,-4.960066330730783,5.510962375489136,2.2785811021606293
8.078078078078079,8.078078078078079,8.078078078078079,8.078078078078079,8.078078078078079,1.4373298844490459,0.5518888047563175,2.3773843689420584,0.3761637977469229,1.3838548822481547,-2.633264666392213,-2.9487995434048484,-1.8297659856686515,-2.976323369068726,-2.661756124230382,-1.6912910635040257,-2.5325834223553034,-1.5856664265732623,-4.134889318463948,-3.5068223356418047,-0.9231670556710636,-0.47399099780633613,-2.0602298908261254,-0.522589610208671,-1.8232073051989168,-4.71465757760906,-2.1758426557525894,-6.526864345244988,-1.9479842419870295,-6.420075746934003,-1.1634058745921152,1.8449194161201454,-4.7845605615552245,5.592250717769215,2.5235432338373585
8.088088088088089,8.088088088088089,8.088088088088089,8.088088088088089,8.088088088088089,1.420162631848406,0.5264141768685942,2.361181801530026,0.3346565947015723,1.3484720417251843,-2.6425627900016697,-2.953453591034022,-1.8506270559254832,-2.981275727540602,-2.6798550618803088,-1.7384226718411209,-2.5539049880163778,-1.651585940499044,-4.153347176587264,-3.5706766076690544,-0.9342608343112497,-0.4551999043250758,-2.1072288194873448,-0.46622491502210567,-1.7967231302820723,-4.701219724265684,-2.083253557730643,-6.645015250965301,-1.7382838100724314,-6.333812900201991,-1.0521919486503464,1.9083257339012611,-4.603857596131547,5.665190174578331,2.767269048650263
8.098098098098099,8.098098098098099,8.098098098098099,8.098098098098099,8.098098098098099,1.4025203953019536,0.5007281309306713,2.3443160271303136,0.29298325913206635,1.3124553116407305,-2.6519684275575477,-2.957916722778834,-1.8719461437071159,-2.985659191848318,-2.6976769737954234,-1.7854095765023377,-2.574290200287849,-1.718699764930926,-4.169689795142075,-3.63362539670691,-0.9442319595479474,-0.4357862784089135,-2.15239921207,-0.4091723894963921,-1.7678065234441567,-4.685692625265517,-1.9887903464924364,-6.764219006549723,-1.525508386526866,-6.23913592876832,-0.9391582843253374,1.9692495755732544,-4.417832515434853,5.729585328552147,3.0093251957150216
8.108108108108109,8.108108108108109,8.108108108108109,8.108108108108109,8.108108108108109,1.3844046842134639,0.4748402661441082,2.32677457264959,0.25116664928898236,1.2758136888433242,-2.661470208423874,-2.9621827630394773,-1.8937053857639308,-2.9894673964244776,-2.715197862285544,-1.8322303320065967,-2.593720610568779,-1.7870057404299693,-4.18388788502624,-3.6955842338706226,-0.9530628019654106,-0.41577548839768336,-2.195673914891446,-0.3515185020380788,-1.7364763796171068,-4.6679705415408534,-1.8925172278050582,-6.882456250401589,-1.3107268382258894,-6.136006191350646,-0.8244242300907985,2.027588851728158,-4.224474848299806,5.78585668289511,3.2492737509213043
8.118118118118119,8.118118118118119,8.118118118118119,8.118118118118119,8.118118118118119,1.3658172567251539,0.44876041176402615,2.3085457112595438,0.20922071329122127,1.2385569903711513,-2.6710565739481775,-2.9662457910350892,-1.9158853564410285,-2.9926955563722,-2.7323939287011223,-1.8788624401968492,-2.612178433076739,-1.8564866768508774,-4.1959305726841345,-3.7564683635007166,-0.9607369491393548,-0.39519390900494633,-2.2369732831070333,-0.29333942287186543,-1.7027559979001867,-4.647949049000701,-1.7945023828235662,-6.998781134142192,-1.095032971241352,-6.0244053033895,-0.7081135880787528,2.0832446842840753,-4.0231985695531876,5.834457787081417,3.486673178011685
8.128128128128129,8.128128128128129,8.128128128128129,8.128128128128129,8.128128128128129,1.3467601314274043,0.42249862325327414,2.2896178726494023,0.16716009933354906,1.2006958609013756,-2.6807157903063206,-2.970100152073847,-1.938465887562746,-2.9953392965056227,-2.74924161353896,-1.9252823650196238,-2.62964658419888,-1.9271214788512343,-4.205810467033074,-3.816192948653195,-0.9672392501751955,-0.37406888811171585,-2.2762184307984166,-0.23471254033474712,-1.6666731127900463,-4.6255253626496255,-1.6948178731741734,-7.112799328550253,-0.8781045044835878,-5.904335650332001,-0.590354599120829,2.136121617039734,-3.8140868216727597,5.874755807500165,3.721079335200969
8.138138138138139,8.138138138138139,8.138138138138139,8.138138138138139,8.138138138138139,1.3272355989273,0.39606517802739927,2.2699796829986107,0.125007932376284,1.1622417783561092,-2.690435961873111,-2.9737404686277054,-1.9614260727270671,-2.9973943712569766,-2.7657176371863468,-1.971465550560205,-2.6461087208279737,-1.9988850618068386,-4.213510242443566,-3.8746732814252813,-0.9725558600326646,-0.35242871146661336,-2.3133313776350164,-0.1757266939929833,-1.6282599151133805,-4.600598662544925,-1.59353953312106,-7.224108576680209,-0.6596235866264237,-5.7758208387796515,-0.4712799147060238,2.186127823089695,-3.597237779385111,5.906144713693233,3.952046524463256
8.148148148148149,8.148148148148149,8.148148148148149,8.148148148148149,8.148148148148149,1.30724623324081,0.36947057079666407,2.249620005793491,0.08278734502810575,1.1232070576100122,-2.700205045117447,-2.977161651189802,-1.9847442730824776,-2.9988574916963286,-2.781799041220458,-2.0173864423478505,-2.661549277554657,-2.0717482771831706,-4.219016144443012,-3.9318249974776127,-0.9766742835026434,-0.3303025653271374,-2.348235203158479,-0.11647140492547323,-1.5875530622502412,-4.573070420775807,-1.4907468489423934,-7.33229966435178,-0.43994837991007785,-5.638906082169058,-0.35102655523751736,2.2331753084494466,-3.372765399423699,5.928566150268421,4.179128580308387
8.158158158158159,8.158158158158159,8.158158158158159,8.158158158158159,8.158158158158159,1.2867949029731474,0.34272550851264255,2.2285279834052787,0.04052144641146072,1.0836048522491806,-2.7100108630192477,-2.9803589088924762,-2.0083981246704052,-2.9997263229135958,-2.7974632301751585,-2.063018511937098,-2.675953502588582,-2.145677847879947,-4.222318017817141,-3.9875642940813183,-0.9795834186960785,-0.30772049708324106,-2.3808542084543096,-0.05703668097459654,-1.544593677269369,-4.542844728608685,-1.386522825686285,-7.436957442067268,-0.2194393186899788,-5.493658517830966,-0.22973585401097552,2.277180111239142,-3.140800144248402,5.941981253068995,4.401879994573633
8.168168168168169,8.168168168168169,8.168168168168169,8.168168168168169,8.168168168168169,1.2658847822516521,0.31584090492823913,2.206693079341388,-0.001766708905623922,1.043449154336008,-2.7198411200038297,-2.9833277598638253,-2.0323645474143714,-2.9999994797898952,-2.812688013682902,-2.1083342847624387,-2.6893074922831115,-2.220636314061394,-4.223409323996365,-4.041808150987742,-0.9812735998992596,-0.28471337391093837,-2.4111140849252135,0.0024871787195516627,-1.4994273366331514,-4.509828622903413,-1.2809538415214945,-7.537661897780936,0.0015419606876889702,-5.340167452473594,-0.10755338638102074,2.3180624957762017,-2.9014896747356005,5.946370690189691,4.619857073469063
8.178178178178179,8.178178178178179,8.178178178178179,8.178178178178179,8.178178178178179,1.2445193613754526,0.2888278747812924,2.184105121076173,-0.04405415181624885,1.002754792140092,-2.7296834173877444,-2.986064041300742,-2.0566197558345185,-2.9996765211782006,-2.8274516488951815,-2.1533053712544836,-2.701598224140564,-2.2965819899776636,-4.2222871477333035,-4.094474553390099,-0.9817366396446474,-0.26131283951014395,-2.4389420898303977,0.0620097792894613,-1.4521040461688872,-4.473932410866851,-1.1741294899394177,-7.633989279646499,0.22263368730631328,-5.178544533360451,0.015371116370189952,2.3557471409325625,-2.654999506795903,5.941734642025763,4.832619122840711
8.188188188188189,8.188188188188189,8.188188188188189,8.188188188188189,8.188188188188189,1.2227024571461624,0.26169772761324883,2.160754343361906,-0.08631802932680377,0.9615374258009647,-2.739525269328381,-2.988563919236472,-2.0811392715632127,-2.9987579425177247,-2.8417328830810353,-2.1979025011962094,-2.7128135881777946,-2.373468932272535,-4.218952193119362,-4.145482716220183,-0.9809658698417982,-0.2375512689873636,-2.464267228204411,0.12144082520655389,-1.4026782050447488,-4.435069992174661,-1.0661424101103876,-7.725513267551847,0.4434750162608907,-5.008923842701478,0.1388838688966203,2.3901633221203955,-2.4015136268462527,5.928092720852133,5.0397296573553945
8.198198198198199,8.198198198198199,8.198198198198199,8.198198198198199,8.198198198198199,1.2004382228439912,0.23446196123570867,2.1366314319151853,-0.1285356348637773,0.9198135408944677,-2.7493541192678617,-2.9908238979808734,-2.105897937733941,-2.997245166910803,-2.8555109962994685,-2.2420955612880102,-2.722942416535166,-2.4512469202589817,-4.213408769029382,-4.194753308999738,-0.9789561818088792,-0.2134617219501761,-2.4870204407182106,0.18069031424145593,-1.3512085575331436,-4.393159177458202,-0.9570881057402403,-7.8118061919203825,0.6637070783390868,-4.831461913046212,0.26282714976339605,2.4212450862804076,-2.141235061058012,5.90548383070504,5.240757629066891
8.208208208208209,8.208208208208209,8.208208208208209,8.208208208208209,8.208208208208209,1.1777311578138656,0.20713225485897901,2.1117275673685763,-0.17068443814693204,0.8776004398809341,-2.759157356859955,-2.9928408292117767,-2.1308699353117717,-2.9951405346952362,-2.8687658440383017,-2.2858536358800574,-2.731974511215637,-2.5298614486272974,-4.2056647641235845,-4.242208680445333,-0.9757040650417304,-0.18907789388665472,-2.507134796994361,0.23966872972517325,-1.2977581323907572,-4.348122002120604,-0.8470647528173743,-7.892440297914945,0.8829740148259475,-4.6463376617586505,0.38703943585448997,2.448931419261264,-1.8743863933212452,5.873965968607035,5.435278670598542
8.218218218218219,8.218218218218219,8.218218218218219,8.218218218218219,8.218218218218219,1.154586116626509,0.17972046189807164,2.0860344693719606,-0.21274211454332875,0.8349162314199705,-2.7689223353668333,-2.994611920696093,-2.1560288014291555,-2.992447291549115,-2.8814778997090147,-2.3291450508199545,-2.7399006698448236,-2.6092537330300516,-4.195731611575408,-4.287773082007919,-0.971207644554535,-0.16443406590890955,-2.524545693837755,0.298287230529885,-1.242394169733373,-4.299885034419063,-0.7361729966830808,-7.966989052824417,1.100923993564919,-4.45375224296788,0.5113555534713115,2.4731664049962294,-1.6012102269128405,5.833615968435408,5.622876347970809
8.228228228228229,8.228228228228229,8.228228228228229,8.228228228228229,8.228228228228229,1.1310083177798773,0.15223860247288395,2.0595444407229504,-0.2546865738196745,0.7917798175435397,-2.778636389510641,-2.996134744619658,-2.1813474497858403,-2.989169575168996,-2.8936282968845046,-2.3719374203529116,-2.7467127093474306,-2.6893607289641226,-4.183624243731894,-4.331372889513759,-0.9654667166238862,-0.1395650529457893,-2.539191057793417,0.3564578382023586,-1.1851880353342845,-4.248379676723829,-0.6245157389015503,-8.035028494049328,1.3172102025326922,-4.253928815717984,0.635606846315504,2.493899375901859,-1.3219695849292776,5.784529188983495,5.803143417919259
8.238238238238239,8.238238238238239,8.238238238238239,8.238238238238239,8.238238238238239,1.1070033519069433,0.12469885562060498,2.032250411400728,-0.2964959882136856,0.7482108786862023,-2.7882868537628607,-2.9974072455051735,-2.2067981931661924,-2.985312400566009,-2.905198871164523,-2.4141976970006116,-2.75240348744045,-2.7701151643423505,-4.1693610369501295,-4.372936822062333,-0.958482782766437,-0.11450615047543893,-2.5510115513938967,0.4140936206997247,-1.126215122327582,-4.1935424588405965,-0.5121979144477393,-8.096138614730563,1.531491817325275,-4.047112227391096,0.7596213604814821,2.5110850539477045,-1.0369482446499916,5.726819148002143,5.9756830843909015
8.248248248248249,8.248248248248249,8.248248248248249,8.248248248248249,8.248248248248249,1.0825771894565293,0.09711355123963072,2.0041459823729615,-0.33814881974856387,0.7042298565787419,-2.797861081052525,-2.9984277476980545,-2.232352768121185,-2.9808816440279298,-2.9161722015517335,-2.455892224333704,-2.756966921848887,-2.8514455861158856,-4.152963746888545,-4.412396157329396,-0.9502590817794121,-0.08929307989378323,-2.5599507824110344,0.4711088721963954,-1.0655547403514838,-4.135315322266493,-0.399329752559197,-8.14990478368739,1.7434349391093917,-3.833568611844356,0.8832240465128578,2.52468723835357,-0.7464510011310779,5.660617104233477,6.140110248772274
8.258258258258259,8.258258258258259,8.258258258258259,8.258258258258259,8.258258258258259,1.0577361878147262,0.06949508270727148,1.9752254690409592,-0.37962384671827937,0.6598579350189833,-2.8073464618723443,-2.9991949642328204,-2.2579823618558055,-2.9758840257985217,-2.926531651220004,-2.4969867925414824,-2.760398077081275,-2.9332764212730287,-4.134457434565557,-4.4496849424195775,-0.9408006196730864,-0.06396186141931143,-2.565955515380505,0.5274192884521466,-1.003289992222031,-4.073645894232897,-0.28637366817551424,-8.195919195952342,1.9527134997616997,-3.613584902078429,1.006236978503054,2.535045351982033,-0.4508038554953373,5.586071589661191,6.296052748296432
8.268268268268269,8.268268268268269,8.268268268268269,8.268268268268269,8.268268268268269,1.0324870978354168,0.04184783307801907,1.94548394418408,-0.4209001892751265,0.6151170185413674,-2.816730443759821,-2.9997081122780385,-2.283657641355629,-2.970327091528501,-2.9362614075556657,-2.537446696690719,-2.762700128418967,-3.0155280525013177,-4.113870383529953,-4.484740199413048,-0.9301141973248965,-0.03854142119544423,-2.5689758846231534,0.5829421372546775,-0.9395076382834872,-4.0084877503786345,-0.17365115826737565,-8.233782349810923,2.159010131103031,-3.387468257649971,1.1284795901450835,2.5424031294967286,-0.15035412358383837,5.503347894397972,6.443152577000504
8.278278278278279,8.278278278278279,8.278278278278279,8.278278278278279,8.278278278278279,1.0068370697495186,0.01417874104841742,1.9149172802605863,-0.4619573340549236,0.5700297090147262,-2.8260005511284323,-2.9999664936966015,-2.309348784778817,-2.9642191925552446,-2.945346521352044,-2.5772367975540678,-2.7638745767462876,-3.098116908756731,-4.091234008517448,-4.5175021247549125,-0.9182084356861978,-0.01306289986782538,-2.568965607944746,0.637596423475129,-0.8742979486384375,-3.939800664891294,-0.060891887214182816,-8.263104545875336,2.3620169953297534,-3.155545407443668,1.2497689275574473,2.5464055162050245,0.15452953913637657,5.412627506811543,6.5810670835574285
8.288288288288289,8.288288288288289,8.288288288288289,8.288288288288289,8.288288288288289,0.980793658423817,-0.01349989792153318,1.8835221909187099,-0.5027751577792865,0.5246192802057156,-2.8351444054219925,-2.9999696253055808,-2.3350255151318544,-2.957569465070941,-2.9537729450376577,-2.6163215848767307,-2.7639191852200518,-3.18095557093726,-4.066582755995824,-4.547914281644153,-0.9050937983747975,0.012437668218069756,-2.5658822001559587,0.6913030483019557,-0.8077545435175727,-3.8675508469515876,0.05203235653982574,-8.283507403351933,2.5614365739473044,-2.9181619088272157,1.3699199186335704,2.546808129662067,0.4634572002457844,5.314107511656861,6.70947014029035
8.298298298298299,8.298298298298299,8.298298298298299,8.298298298298299,8.298298298298299,0.9543648279416308,-0.04117586451263708,1.8512962715687058,-0.5433339497785714,0.4789096503534424,-2.844149745563328,-2.999717411387552,-2.3606571362389346,-2.95038780824115,-2.9615275698190526,-2.6546652429384836,-2.7628328879266713,-3.2639528928078207,-4.039953997027012,-4.575923784591293,-0.8907826114893296,0.037924249875158925,-2.559687185517403,0.743984962247038,-0.7399742221060982,-3.7917111623214623,0.16500470838769843,-8.294625388298698,2.756982412728405,-2.675681324631796,1.4887456585816636,2.543614125992292,0.776017804169399,5.20799994912872,6.828053277695403
8.308308308308309,8.308308308308309,8.308308308308309,8.308308308308309,8.308308308308309,0.9275589554790701,-0.06883702413905593,1.818238038864128,-0.583614433383343,0.4329253528089486,-2.8530044486664536,-2.9992101400381532,-2.386212571006098,-2.942684861337795,-2.9685982616203304,-2.69223171825654,-2.7606157876547326,-3.3470141372695665,-4.011387912898158,-4.601481475330475,-0.8752890804852747,0.06336087394364115,-2.550346308180595,0.7955673115477758,-0.6710567802003474,-3.712261338923014,0.27790865665488695,-8.296107348317207,2.948379820437509,-2.4284843198192902,1.6060577112404175,2.536832720721902,1.09177942030513,5.094531137880416,6.936526778848048
8.318318318318319,8.318318318318319,8.318318318318319,8.318318318318319,8.318318318318319,0.900384834452314,-0.09647133543094495,1.784346968938555,-0.6235977861365775,0.38669150480136205,-2.8616965509795547,-2.9984484790371453,-2.411660401972009,-2.934471979952366,-2.974973895703029,-2.7289847892632686,-2.7572691510567036,-3.4300411280093663,-3.9809273739952302,-4.62454208929238,-0.8586293039569889,0.08871169173145324,-2.5378297396654483,0.8459775776200193,-0.6011048171241553,-3.629188155271322,0.3906283015995484,-8.28761804778938,3.135366519293001,-2.1769676801160927,1.7216664256735612,2.5264791397255015,1.4102895883261795,4.973940965166321,7.034620728152213
8.328328328328329,8.328328328328329,8.328328328328329,8.328328328328329,8.328328328328329,0.8728516769131072,-0.1240668585843758,1.749623534242522,-0.6632656587832122,0.34023377440062663,-2.8702142690241743,-2.997433471255201,-2.436968914127693,-2.9257612113566056,-2.9806443898521513,-2.764888137781491,-2.752795401236323,-3.512932416504589,-3.9486178124118116,-4.645064411869336,-0.8408212841754937,0.11394103690110863,-2.5221122823882793,0.8951457092488032,-0.5302235323894924,-3.542485610644036,0.5030486103760552,-8.26883969744884,3.3176932453733627,-1.9215432553137646,1.835381267464271,2.5125745577977456,1.7310757631034335,4.846482147360646,7.12208600900934
8.338338338338339,8.338338338338339,8.338338338338339,8.338338338338339,8.338338338338339,0.8449691151716264,-0.15161176355653982,1.7140692388245307,-0.7026001929981129,0.2935783457547856,-2.878546020894243,-2.99616652960934,-2.4621061399776196,-2.916565269079198,-2.985600736016771,-2.799905422108995,-2.7471981078059318,-3.595583464294628,-3.91450708880257,-4.663011423733096,-0.8218849342379845,0.13901348468035704,-2.5031735682319463,0.9430042472368491,-0.45852051263948385,-3.4521550758953765,0.615055667207713,-8.239473471781736,3.4951242974063916,-1.6626368303481627,1.9470111640487247,2.4951460251318966,2.05364586126214,4.7124194641811386,7.198695245136168
8.348348348348349,8.348348348348349,8.348348348348349,8.348348348348349,8.348348348348349,0.8167472026279079,-0.17909433808505434,1.6776866518997458,-0.7415840378180052,0.24675188268773723,-2.8866804476767927,-2.9946494315805774,-2.4870399068043567,-2.906897506767919,-2.989835030296832,-2.8340003515131307,-2.7404819744653977,-3.677886840364083,-3.8786453540052777,-4.678350434498928,-0.8018420816920357,0.16389391027712255,-2.48099825113178,0.9894884412644416,-0.3861055094638434,-3.3582054238533203,0.7265369180390167,-8.199241007480083,3.6674380326242897,-1.4006869276742862,2.0563648633470777,2.474226382025697,2.377488910926374,4.5720289700037355,7.264243680446437
8.358358358358359,8.358358358358359,8.358358358358359,8.358358358358359,8.358358358358359,0.7881964137952376,-0.20650299551106086,1.6404794395504043,-0.7802003647474127,0.1997814907511986,-2.8946064349545564,-2.992884313307977,-2.511737886088513,-2.8967718914073997,-2.99334050117143,-2.8671367619258783,-2.732652824161507,-3.7597324334133484,-3.841084905967249,-4.6910532040669155,-0.7807164685053103,0.18854754638257318,-2.4555761926378246,1.0345363587484353,-0.31309020872664234,-3.260653138277547,0.8373814089642337,-8.147885875925738,3.834427308604745,-1.1361435448511372,2.1632513048701156,2.449854162171837,2.7020758057150545,4.425597185693725,7.318549992631015
8.368368368368369,8.368368368368369,8.368368368368369,8.368368368368369,8.368368368368369,0.7593276435012162,-0.2338262823867055,1.6024523944030282,-0.8184328815131231,0.1526946778322605,-2.90231313434903,-2.990873663273862,-2.5361676450250688,-2.886202975963078,-2.9961115358680663,-2.899278692619788,-2.723717581893541,-3.841007678720955,-3.8018800425216988,-4.701096051012465,-0.7585337472602016,0.21294003964993208,-2.426902639405753,1.0780889855225742,-0.23958799209385317,-3.1599639453710324,0.9474800177603129,-8.085175022470338,3.9958998702572046,-0.8694668316278467,2.267601336426715,2.4220734849249297,3.0268601635351047,4.273420274399868,7.36145703582503
8.378378378378379,8.378378378378379,8.378378378378379,8.378378378378379,8.378378378378379,0.7301478640232058,-0.26105288584852293,1.563611463129365,-0.856265844446161,0.10551931342532861,-2.9097910744007636,-2.9886203155955022,-2.5602967000663117,-2.8752058715220556,-2.9981437047770485,-2.930399303374748,-2.7136842552373768,-3.9215977992285707,-3.7610869105667044,-4.708459947442848,-0.7353190443526233,0.23703750604072993,-2.3949783915660507,1.1200903181958801,-0.16571369149290804,-3.0571375868072437,1.056725677880877,-8.01090016509869,4.151678681352934,-0.601125711194527,2.3695375595546366,2.3909339369695353,3.3512792901731956,4.115803204761782,7.392832508035231
8.388388388388389,8.388388388388389,8.388388388388389,8.388388388388389,8.388388388388389,0.7006589492610655,-0.28817164073920426,1.5239637716205223,-0.893684069474673,0.05828358668443742,-2.9170322310218615,-2.9861274429390443,-2.584092572410701,-2.8637962190014825,-2.9994337838204057,-2.9604826483116247,-2.702561912666697,-4.001386060404612,-3.718763352204323,-4.713130599785128,-0.7110955578797284,0.26080658493460745,-2.359809960923807,1.1604874480803675,-0.0915833372783331,-2.9518083977178833,1.1650135943022235,-7.924879144920766,4.301602200230633,-0.33159645060510456,2.4688455473008517,2.356490443844242,3.6747552471208706,3.953058904965566,7.412569539316889
8.398398398398399,8.398398398398399,8.398398398398399,8.398398398398399,8.398398398398399,0.67087207237577,-0.3151715364612149,1.4835176476871035,-0.9306729417154822,0.011015963378810511,-2.9240264469573867,-2.98339854907196,-2.607522845345928,-2.8519901604947115,-2.9999797746902956,-2.9894945665923234,-2.6903606597558505,-4.080254038366124,-3.674968748399925,-4.71509851502253,-0.685892707069323,0.2842144919034775,-2.3214097179500173,1.1992306366136092,-0.017313900915993406,-2.843078340073987,1.272241450646078,-7.826957220835993,4.445524599539624,-0.06136118570438498,2.5651172496349446,2.3188031318046463,3.996696022480009,3.7855074110518885,7.420587197037472
8.408408408408409,8.408408408408409,8.408408408408409,8.408408408408409,8.408408408408409,0.6407989843923345,-0.34204172354673334,1.4422826411422665,-0.9672184236563715,-0.03625485811889814,-2.930763835862889,-2.980437461070636,-2.6305552233434844,-2.8398043103248654,-2.999780922877999,-3.017401133598391,-2.677091613354463,-4.158081900661589,-3.6297638607220484,-4.714359051951382,-0.6597418591883382,0.30722907005582156,-2.279796026539823,1.2362733822355605,0.0569769669666613,-2.731009998652013,1.3783096070393697,-7.717008300655749,4.583315930106977,0.20909359380453907,2.658169561363035,2.277937180533776,4.316496803190645,3.6134750128324313,7.416830904938052
8.418418418418419,8.418418418418419,8.418418418418419,8.418418418418419,8.418418418418419,0.6104516665659007,-0.36877151992940627,1.4002695411295563,-1.0033070619253517,-0.08349999167602556,-2.9372348838298437,-2.9772483212001237,-2.6531575927910547,-2.8272557258746014,-2.998837733421084,-3.044169441440211,-2.6627668738291366,-4.234748699039912,-3.5832106717211065,-4.710912457088505,-0.6326760992342272,0.32981883986211163,-2.2349933655337884,1.2715724787123566,0.13117120228596954,-2.6157085594080627,1.4831212882083094,-7.594936100955181,4.714862229234598,0.47927859324011024,2.7478335902896305,2.233962667231525,4.63354134620316,3.437293400706608,7.401272773104977
8.428428428428429,8.428428428428429,8.428428428428429,8.428428428428429,8.428428428428429,0.5798423237537775,-0.3953504169044556,1.3574903905631184,-1.038925992647296,-0.13069040893351774,-2.943430461142886,-2.973835578483362,-2.6752980842382392,-2.8143618782597644,-2.99715198430323,-3.069767671324278,-2.6473994954724147,-4.310132673453484,-3.535372224501135,-4.704763884919548,-0.6047301756990563,0.351953047377774,-2.187032436025245,1.3050880649323895,0.20515059605785196,-2.497286344749483,1.5865827613419015,-7.4606752279619,4.840065573940365,0.748703289611143,2.833946042799777,2.186954402635134,4.9472034455864105,3.257298816591401,7.373911836390625
8.438438438438439,8.438438438438439,8.438438438438439,8.438438438438439,8.438438438438439,0.5489833772048124,-0.42176808476472516,1.313958497554462,-1.0740629453922996,-0.17779698538287655,-2.949341833622003,-2.970203979977452,-2.6969451360204606,-2.8011406229133193,-2.9947267374484703,-3.0941651640578183,-2.6310034551836528,-4.384111566466577,-3.4863124620326107,-4.695923402241435,-0.5759404427217192,0.3736017107857379,-2.1359502535100363,1.3367836662317039,0.2787970648763724,-2.375862616159992,1.688603503298964,-7.314192171869109,4.958844079861279,1.0168775296994,2.916349580049552,2.136991759540493,5.256848491925339,3.07383121208305,7.334774199269688
8.448448448448449,8.448448448448449,8.448448448448449,8.448448448448449,8.448448448448449,0.5178874567862137,-0.4480143781013134,1.269688443707373,-1.1087062457240167,-0.22479054683462812,-2.9549606735290928,-2.966358561774772,-2.7180675591154735,-2.787610170144412,-2.991566347259206,-3.1173324884646187,-2.613593619530494,-4.456562947164578,-3.436096066746155,-4.684405976417057,-0.5463447987210873,0.39473566518639247,-2.081790223974688,1.3666262273364544,0.3519929223695574,-2.251563354546903,1.7890963567713527,-7.155486207098363,5.071131846729116,1.2833131429953823,2.9948931642961085,2.0841584944094755,5.561835119721152,2.887233416862472,7.283913085585134
8.458458458458459,8.458458458458459,8.458458458458459,8.458458458458459,8.458458458458459,0.48656739266919025,-0.4740793407585114,1.2246960891707876,-1.1428448163599634,-0.2716419161220395,-2.960279070018755,-2.9623046397468937,-2.7386346030768283,-2.773789055735703,-2.987676466655241,-3.139241507492191,-2.5951857103033453,-4.527364543585663,-3.3847883009369326,-4.670231447426713,-0.51598262161469,0.4153266055687104,-2.0246022030651685,1.3945861370397614,0.4246211506738725,-2.1245210189750026,1.8879776750573,-6.984590191223646,5.176878851510139,1.5475255627782758,3.069432394202323,2.028542562660885,5.861516937868359,2.697850320236185,7.221408792122546
8.468468468468469,8.468468468468469,8.468468468468469,8.468468468468469,8.468468468468469,0.45503620649597776,-0.4999532104338272,1.1789985743485178,-1.1764681769593732,-0.3183219598798526,-2.9652895391138028,-2.9580478000493686,-2.7586160228788934,-2.7596961116401726,-2.9830640505792445,-3.1598654417974514,-2.575796268678496,-4.5963945826245105,-3.3324548484977035,-4.6534244836687435,-0.4848947007390588,0.4353471279023261,-1.964442537530877,1.4206372447586004,0.4965656709605993,-1.994874284524201,1.985167455138054,-6.801571255507298,5.276050790473505,1.8085898009652794,3.1398298279784207,1.970235928252233,6.155244337648327,2.5060280685721636,7.148107442368801
8.478478478478479,8.478478478478479,8.478478478478479,8.478478478478479,8.478478478478479,0.4233071020519876,-0.525626422914957,1.1326143181745658,-1.2095664425576436,-0.3648103082423005,-2.96998503318659,-2.95359388940552,-2.777982146498779,-2.7453504368365156,-2.9777362944022023,-3.1791789306057887,-2.5554426181083896,-4.663532136288512,-3.2791616584850107,-4.634023443403384,-0.453123165599106,0.45477076829648283,-1.901374088197334,1.4447568691433081,0.56772640477535,-1.8627677600783556,2.080589458791664,-6.606531380295053,5.368628871612742,2.0651119889362235,3.2059552932551476,1.9093343681670873,6.442366372055417,2.312113281247832,7.065786311896318
8.488488488488489,8.488488488488489,8.488488488488489,8.488488488488489,8.488488488488489,0.3913934554679206,-0.5510896159466223,1.0855630128734501,-1.2421303206696974,-0.4110969402484733,-2.9743589499280145,-2.9489490051874085,-2.7967039430517344,-2.730771368399961,-2.9716997334384816,-3.197158089646868,-2.534142826060044,-4.728657473120908,-3.224974791007959,-4.612080900306657,-0.4207114115848017,0.47357204017794347,-1.8354662337860237,1.466925798937736,0.638022854381947,-1.728351686920007,2.1741713215190543,-6.3996078488645765,5.454609558993013,2.3170529499661825,3.2676861826201176,1.8459372724267205,6.722232699665469,2.1164522875744467,6.974152272177623
8.498498498498499,8.498498498498499,8.498498498498499,8.498498498498499,8.498498498498499,0.35930880497776985,-0.576333632721259,1.0378656151363623,-1.2741511070877076,-0.45715575331639774,-2.978405140786835,-2.9441194853120884,-2.814753091288403,-2.715978452842947,-2.964963510266141,-3.213780565979562,-2.511915664724625,-4.791652413543058,-3.1699602659125783,-4.587635996957615,-0.3877040228039085,0.4917264694461669,-1.7667948549707984,1.4871282863119657,0.7073490728870141,-1.5917816190719805,2.2658446490968203,-6.180973573725311,5.534004270732282,2.564907774593223,3.3249077337919317,1.7801474402470916,6.994195585667043,1.919390387001073,6.872013279075983
8.508508508508509,8.508508508508509,8.508508508508509,8.508508508508509,8.508508508508509,0.3270668402596373,-0.6013495249886017,0.9895443336561534,-1.3056206804015817,-0.5029606611330871,-2.9821179188627966,-2.939111897971219,-2.832102048254794,-2.7009914177775003,-2.9575379242458695,-3.229025589528189,-2.4887805708228705,-4.852400687810103,-3.1141839147170223,-4.560731395309796,-0.3541466921895678,0.5092106275702776,-1.6954422981370338,1.5053520329117316,0.7756006978068916,-1.4532180863903363,2.3555451016116677,-5.950837289823056,5.606839032448562,2.808304756493669,3.3775132934535197,1.7120708729610783,7.257611952113166,1.7212711347316656,6.759582451106837
8.518518518518519,8.518518518518519,8.518518518518519,8.518518518518519,8.518518518518519,0.29468139138725696,-0.6261285557802376,0.9406226129770145,-1.3365314952733722,-0.5484861575541891,-2.9854920662380047,-2.9339330312119523,-2.8487241179089797,-2.685830143948482,-2.949434341525751,-3.242874021162552,-2.464757604632299,-4.910788295221197,-3.0577112362339283,-4.531413679510294,-0.3200861390510853,0.5260021625985408,-1.621497318391956,1.5215881688891761,0.8426760488851489,-1.312826241471356,2.443212464871209,-5.709443609610645,5.673154088114785,3.0468601146832555,3.4254045638178567,1.6418165643223688,7.511845468918608,1.5224356547131492,6.637137483969617
8.528528528528529,8.528528528528529,8.528528528528529,8.528528528528529,8.528528528528529,0.2621664174210142,-0.6506622017462442,0.8911251136282358,-1.3668765744993743,-0.5937073502461595,-2.988522840731961,-2.928589882386868,-2.8645935194824874,-2.6705146376840654,-2.940665159834367,-3.255308397165253,-2.4398674083629865,-4.966703863177684,-3.0006072562963064,-4.4997331948156365,-0.2855700242452664,0.5420798280572119,-1.5450550014619866,1.535831225198281,0.9084763231115884,-1.1707754914941972,2.528790709124735,-5.457072935505096,5.733003470361069,3.280206652482491,3.4684918310555837,1.5694962888021315,7.756268676630583,1.3232219817709563,6.504975028267225
8.538538538538539,8.538538538538539,8.538538538538539,8.538538538538539,8.538538538538539,0.22953599466808777,-0.6749421551020379,0.8410776885255717,-1.3966494998960797,-0.6385999924163144,-2.9912059820667203,-2.9230896474905137,-2.879685455369124,-2.6550650038068806,-2.931243771794813,-3.2663129699412146,-2.414131164009181,-5.020039004640719,-2.942936391982456,-4.4657438766577915,-0.25064686315407664,0.5574235097217066,-1.4662166642051577,1.5480790994551612,0.972905779180789,-1.0272391161721828,2.612228035066167,-5.1940412258571484,5.786454532348074,3.507994701898923,3.5066941747740454,1.4952243884808176,7.990265131542387,1.1239644344811524,6.363409611935943
8.548548548548549,8.548548548548549,8.548548548548549,8.548548548548549,8.548548548548549,0.19680430464211512,-0.6989603251845465,0.7905073556384508,-1.4258444020483652,-0.6831405125584225,-2.993537717429719,-2.917439710399842,-2.8939761783196323,-2.639501419046283,-2.92118452688313,-3.275873744836368,-2.3875705508041043,-5.070688672504153,-2.884762320713762,-4.429503070653496,-0.21536593666220247,0.5720142502490201,-1.3850897335632402,1.5583330156783841,1.0358719109381338,-0.8823938730356531,2.6934769071275753,-4.920699611213223,5.833587443404554,3.729892987665238,3.5399396578011384,1.4191175591271161,8.213231563306735,0.924993020179457,6.212772520339293
8.558558558558559,8.558558558558559,8.558558558558559,8.558558558558559,8.558558558558559,0.16398562175349085,-0.7227088396178079,0.7394422669364655,-1.4544559489603452,-0.7273060421503974,-2.99551476642298,-2.9116476320355593,-2.9074430577171864,-2.6238441059891233,-2.910502692156722,-3.2839785129449317,-2.3602077024050256,-5.118551509369712,-2.826147854576959,-4.391071344372201,-0.17977720033523503,0.5858342716661934,-1.3017876038786966,1.566597478237533,1.0972856094178118,-0.7364195913139895,2.7724940741099715,-4.6374338583434564,5.874494650682749,3.9455894089412595,3.568165495595207,1.3412946360429636,8.42458003484218,0.7266328733143155,6.053410639714215
8.568568568568569,8.568568568568569,8.568568568568569,8.568568568568569,8.568568568568569,0.13109430076203726,-0.746180045089038,0.6879116736442492,-1.4824793336511535,-0.771074441249529,-2.9971343453885604,-2.905721139461067,-2.9200646447063408,-2.6081133076032628,-2.899214411879833,-3.290616879797609,-2.332065163935036,-5.163530191189708,-2.7671548201995932,-4.350512291695713,-0.14393119200564178,0.5988669957153456,-1.216429472605439,1.5728802203493415,1.1570613131346146,-0.5894987557260265,2.8492405772322655,-4.3446636802455885,5.909280309129258,4.1547917371167955,3.591318204672586,1.2618763802388244,8.623740094017236,0.5292037281569577,5.88568526971973
8.578578578578579,8.578578578578579,8.578578578578579,8.578578578578579,8.578578578578579,0.0981447640243587,-0.7693665077371492,0.6359458878498349,-1.5099102607395833,-0.814424321939567,-2.998394171101358,-2.8996681149352836,-2.9318207359466717,-2.592329262364896,-2.8873366661740842,-3.2957802898363435,-2.3031658490069824,-5.205531763228483,-2.7078439444842815,-4.307892330616109,-0.10787893797942753,0.611097062061365,-1.1291401545490223,1.5771921474699044,1.2151171463491377,-0.44181608152428,2.923681745713168,-4.0428418911019435,5.938059682101425,4.357228228579515,3.609353729517884,1.1809852654862034,8.810160906343356,0.3330194266858655,5.7099709108678525
8.588588588588589,8.588588588588589,8.588588588588589,8.588588588588589,8.588588588588589,0.06515148856867883,-0.7922610131565981,0.5835762405279739,-1.5367449320629878,-0.8573350695927693,-2.9992924638216403,-2.8934965849352716,-2.9426924357620585,-2.576512180017537,-2.874887228822439,-3.2994620465948916,-2.273532996853691,-5.244467966787344,-2.6482747464838488,-4.263280495327755,-0.07167185808135984,0.6225103443737281,-1.0400498748808473,1.5795472759386482,1.271375045083921,-0.29355808216854484,2.9957871800350517,-3.732453405967874,5.960958514980462,4.552648151736463,3.6222375475185817,1.0987452667750937,8.98331335772047,0.1383874622694492,5.526654032609336
8.598598598598599,8.598598598598599,8.598598598598599,8.598598598598599,8.598598598598599,0.03212899303037492,-0.8148565660203186,0.5308350360563896,-1.5629800313771476,-0.8997868619186993,-2.999827949700925,-2.8872147091641063,-2.9526622164573806,-2.560682217987287,-2.861884624354815,-3.3016573285183966,-2.2431901296869614,-5.280255555139751,-2.588505435675864,-4.216748223474238,-0.035361669760837336,0.6330939642991047,-0.9492940412813453,1.5799626672350584,1.325760870725701,-0.14491263103354868,3.065530723068761,-3.4140140857989536,5.978112384141198,4.740822227989327,3.6299447515434764,1.015281650683832,9.142692116155338,-0.05439144042364319,5.33613182780887
8.608608608608609,8.608608608608609,8.608608608608609,8.608608608608609,8.608608608608609,-0.0009081755182356187,-0.8371463893263497,0.47775550331967215,-1.5886127081849168,-0.9417606857801328,-2.9999998625362014,-2.880830769558992,-2.9617139765763616,-2.54485945847573,-2.8483480845428524,-3.302363200369337,-2.212161010405868,-5.312816597133669,-2.5285928168714125,-4.168369139412053,0.0009997085161071294,0.6428363033463773,-0.8570129956785383,1.578458358212449,1.3782045111061205,0.003931481424700678,3.1328904192693727,-3.088069429263669,5.989666023636559,4.921542986770021,3.632460109864446,0.9307207681455054,9.287817641315357,-0.24502370904941984,5.1388109592747355
8.618618618618619,8.618618618618619,8.618618618618619,8.618618618618619,8.618618618618619,-0.03394545481003909,-0.8591239232735703,0.42437174351227247,-1.6136405607424114,-0.9832383517647851,-2.9998079448687607,-2.874353159314114,-2.969833096877391,-2.529063886248609,-2.8342975044301313,-3.3015786201815653,-2.1804696007726596,-5.3420787669368215,-2.468592201969426,-4.1182188343497135,0.03736025436057297,0.6517270127104261,-0.7633517461599169,1.5750572876745095,1.4286399690094793,0.15278499360127284,3.1978484621808576,-2.755193113658663,5.995772631939957,5.09462503513447,3.6297781032027174,0.8451898500716055,9.418238130799551,-0.43322327069921585,4.935106303906437
8.62862862862863,8.62862862862863,8.62862862862863,8.62862862862863,8.62862862862863,-0.06696828066320139,-0.8807828237727573,0.37071867476877807,-1.6380616182922667,-1.0242025065097509,-2.9992524484252763,-2.867790371932176,-2.9770064938084504,-2.5133153671351556,-2.8197533980224483,-3.299304441738681,-2.148140020172017,-5.3679756184281375,-2.4085573287444864,-4.066374644214165,0.0736679388104558,0.6597570210655286,-0.6684596797466155,1.5697852196599122,1.4770054381112543,0.301458620320318,3.2603911305152877,-2.4159853881084814,5.9966050779058975,5.259905242789756,3.6219029387635078,0.7588168062675322,9.533531392097824,-0.6187160026520786,4.72543969989627
8.63863863863864,8.63863863863864,8.63863863863864,8.63863863863864,8.63863863863864,-0.09996210026507579,-0.9021169605999194,0.31683197376628064,-1.66187437849293,-1.0646366427834764,-2.998334133900122,-2.861150990318051,-2.983222670267736,-2.49763359004253,-2.8047368537605677,-3.2955434125675453,-2.1151965050666477,-5.390446842774829,-2.3485400482575964,-4.012915426085654,0.10987082370518772,0.6669185403634298,-0.5724902568286291,1.5626705809147081,1.5232433664048,0.44976350059900483,3.3205087130966007,-2.0710713231071622,5.994145778470212,5.417242843791286,3.608848541205562,0.6717300280477119,9.633306629375166,-0.8019145667603311,4.510238702263351
8.64864864864865,8.64864864864865,8.64864864864865,8.64864864864865,8.64864864864865,-0.13291238542581182,-0.9231204151995922,0.2627480144600486,-1.685085844144701,-1.104525107337751,-2.9970542700792757,-2.854443675927366,-2.988471763443199,-2.4820325738924423,-2.789269489895254,-3.2903001674524144,-2.0816633692591724,-5.409438507779632,-2.2885544102565945,-3.957921334028154,0.14591715885461118,0.6732050696750924,-0.4756006881675331,1.5537308739790245,1.5673005072256356,0.5975116441361195,3.378195422982955,-1.7210989213305083,5.990192109634805,5.566519456489289,3.5906385205761984,0.5840581949303214,9.717206134459598,-0.9833600131421605,4.289935351818045
8.65865865865866,8.65865865865866,8.65865865865866,8.65865865865866,8.65865865865866,-0.16580464576760243,-0.9437874781464581,0.2085038041298454,-1.7077013842642659,-1.1438531065495836,-2.995414632307501,-2.8476771579822646,-2.9927455895320243,-2.4665271095574663,-2.7733734098813425,-3.283581217489745,-2.047564965066989,-5.424903277636301,-2.2286162822989417,-3.9014735951249078,0.18175547877177825,0.6786113971187915,-0.37795159547808665,1.542983693764715,1.609127958032789,0.7445163750685424,3.4334493011043747,-1.3669990497107278,5.983596020754462,5.707639023627507,3.5673061173254332,0.49593008576190556,9.785080106095176,-1.162587862831387,4.064964962450603
8.66866866866867,8.66866866866867,8.66866866866867,8.66866866866867,8.66866866866867,-0.19862444181562827,-0.9641126462743106,0.15413486250562497,-1.7297210827682425,-1.1826067098798978,-2.993417500301859,-2.840860222765975,-2.9960377908431615,-2.4511354462426302,-2.7570711579041705,-3.27539493471831,-2.012925645513339,-5.43680585612219,-2.168762698129378,-3.8436542865080834,0.21733469874100622,0.683133599920576,-0.2797031885460081,1.530455841690108,1.6486811871545766,0.8905927715494784,3.486272109771704,-1.0117222811448414,5.973407303743642,5.8405276747991195,3.538894124595801,0.40747439459243395,9.838124484087956,-1.3390523315992766,3.835764931410793
8.67867867867868,8.67867867867868,8.67867867867868,8.67867867867868,8.67867867867868,-0.23135739795698843,-0.9840906194820003,0.09966225757492908,-1.751145413809127,-1.2207728511827138,-2.9910656553159396,-2.8340017030071687,-2.998344115410216,-2.4358755591563503,-2.7403856746478636,-3.2657515323736392,-1.9777697276341222,-5.4451579779595205,-2.1090285484902602,-3.7845461141479486,0.2526042099949174,0.6867690426561776,-0.1809921463471967,1.516175839278243,1.6859200487517236,1.0355580997156437,3.5366692164316618,-0.6565665623480186,5.959841284292239,5.965133513745087,3.5054547880661158,0.3188195515902237,9.876473357371243,-1.5125862044120595,3.6027735770009315
8.68868868868869,8.68868868868869,8.68868868868869,8.68868868868869,8.68868868868869,-0.26398921523418084,-1.003716297226575,0.04511970784604248,-1.7719752197592857,-1.2583393279048654,-2.988362376660508,-2.827110467364474,-2.9996606828046217,-2.4207651312258758,-2.7233402534108606,-3.2546630408301085,-1.9421214569961887,-5.449950331844872,-2.0494465563017057,-3.7242321941408147,0.2875139737773649,0.6895163737261861,-0.08197599420424155,1.5001738355957726,1.7208087862937345,1.179232240630398,3.58464946806005,-0.3004127241446213,5.943115466704427,6.081426333236465,3.467049683708808,0.23009354925473247,9.898762990999405,-1.683031457745443,3.3664290078429246
8.6986986986987,8.6986986986987,8.6986986986987,8.6986986986987,8.6986986986987,-0.29650568394009474,-1.022984774714379,-0.009455508350229052,-1.7922116889460349,-1.2952947982223284,-2.985311437587579,-2.8201954100208324,-2.9999850988566323,-2.4058215357763344,-2.7059584966695587,-3.2421432793079656,-1.9060049735188058,-5.451172246711165,-1.9900472578655468,-3.6627958372062777,0.3220146140731718,0.6913755201187348,0.01718128690604457,1.4824815157998557,1.753316024884715,1.3214381088167215,3.630225056600139,0.05642999808719651,5.923448938036515,6.189397260516984,3.4237495738987658,0.14142377415323892,9.904667716753332,-1.8502391355389562,3.1271680276008595
8.70870870870871,8.70870870870871,8.70870870870871,8.70870870870871,8.70870870870871,-0.3288926959818922,-1.0418913388013866,-0.06402623646782252,-1.8118563332012552,-1.331628776164865,-2.9819171005461844,-2.8132654403967385,-2.999316695689831,-2.3910618201624363,-2.6882642731862627,-3.2282078234363807,-1.8694442786858756,-5.448820602153437,-1.9308589899746482,-3.6003203370734074,0.35605750879035314,0.6923476805160407,0.11631565177680607,1.4631320110604582,1.7834147528122701,1.462002061020513,3.673411375866749,0.4132082608071528,5.901061784676898,6.289058336488466,3.375634242388358,0.05293684437473445,9.894202484695445,-2.01406919928759,2.8854250787526325
8.71871871871872,8.71871871871872,8.71871871871872,8.71871871871872,8.71871871871872,-0.3611362569817022,-1.0604314636145173,-0.11855551498742009,-1.8309109652877846,-1.3673316247859475,-2.978184111819356,-2.80632947299072,-2.9976565163250557,-2.3765026903390942,-2.67028167575262,-3.2128739687770245,-1.8324632042321842,-5.442899809057368,-1.8719078827969404,-3.536888763402705,0.3895948791860518,0.6924353168029137,0.21526341873177915,1.4421598101084125,1.8110822927276107,1.6007542938828294,3.7142268703481705,0.7691719628313649,5.876174522523797,6.380442032006414,3.3227923087391495,-0.03524154713834804,9.867424808033654,-2.1743903540008205,2.6416312287025647
8.72872872872873,8.72872872872873,8.72872872872873,8.72872872872873,8.72872872872873,-0.39322249808263665,-1.0786008059061152,-0.17300664371841737,-1.8493776762634448,-1.402394547439779,-2.9741176955530273,-2.799396417354762,-2.9950072956888247,-2.3621604963546448,-2.652034979654525,-3.1961606904257134,-1.795085382382609,-5.433421764058715,-1.8132178583925904,-3.472583759856062,0.4225798773336794,0.6916421440367945,0.31386169397968194,1.4196006726420232,1.8363002628964056,1.7375292292360314,3.7526928763486325,1.1235768387166445,5.84900754179543,6.463600704813246,3.265321022871383,-0.12298678325241497,9.824434340879364,-2.331079851799416,2.396213201216966
8.73873873873874,8.73873873873874,8.73873873873874,8.73873873873874,8.73873873873874,-0.4251376874293028,-1.096395200154201,-0.22734325093705865,-1.8672588128420886,-1.4368095772316725,-2.9697235471887384,-2.792475168211676,-2.991373438113899,-2.3480512187479117,-2.6335486019390912,-3.1780885988223493,-1.7573342177186981,-5.4204057782522295,-1.7548106347129477,-3.407487347890928,0.4549666714357291,0.6899731189400025,0.4119487909215561,1.3954915448071228,1.8590545289882106,1.8721658857838008,3.7888334559227985,1.4756870045657706,5.819780567388889,6.538606000767089,3.2033260404614623,-0.210175467204202,9.76537229417322,-2.4840232749512836,2.149592455850012
8.74874874874875,8.74874874874875,8.74874874874875,8.74874874874875,8.74874874874875,-0.45686824129272297,-1.1138106534214403,-0.28152935914519134,-1.8845569548094816,-1.470569564712098,-2.965007826313127,-2.785574595720765,-2.9867609914319053,-2.334190455828147,-2.614847061558758,-3.158679891911523,-1.719232860742513,-5.403878480684025,-1.6967057349213412,-3.3416807368176817,0.4867105287943694,0.6874344269756494,0.5093646428119786,1.369870476947303,1.8793351468974069,2.0045082359729633,3.82267522406039,1.8247774449434928,5.788712135587787,6.605548203135498,3.1369211799832897,-0.2966855609991228,9.690420694364786,-2.633114300172963,1.902184317707082
8.75875875875876,8.75875875875876,8.75875875875876,8.75875875875876,8.75875875875876,-0.48840073481037555,-1.1308433399861464,-0.33552944924308303,-1.9012748925501373,-1.5036681638883471,-2.9599771489382625,-2.7787035358974475,-2.9811776177696347,-2.3205934118148455,-2.5959549404619193,-3.1379583038078755,-1.6808041832029745,-5.383873697272381,-1.6389205018683475,-3.275244140620948,0.5177678962602194,0.6840334680691491,0.6059512072251554,1.3427765438026593,1.8971362971104744,2.1344055469147634,3.8542471695856335,2.1701364300593013,5.7560190878061945,6.66453553380731,3.066228162250656,-0.3823965176166695,9.59980149024453,-2.7782544460362857,1.6543971595702658
8.76876876876877,8.76876876876877,8.76876876876877,8.76876876876877,8.76876876876877,-0.5197219123129311,-1.147489595758909,-0.3893085229194105,-1.9174156047394897,-1.536099816630992,-2.9546385792278875,-2.771870781191839,-2.974632561171599,-2.307274885812589,-2.576896845693718,-3.115949050131448,-1.6420707552453029,-5.360432305908063,-1.5814701175478438,-3.2082566020067245,0.5480964779885766,0.6797788410373777,0.7015528608348921,1.3142497673169469,1.9124562111530679,2.2617127042720426,3.883580470239636,2.5110678528934613,5.721916081947057,6.715693410333699,2.991376333375694,-0.46718940702515965,9.49377551409226,-2.919352805326767,1.4066316380881148
8.77877877877878,8.77877877877878,8.77877877877878,8.77877877877878,8.77877877877878,-0.5508186972101914,-1.1637459124987306,-0.44283216307183054,-1.9329822362539535,-1.5678597355551385,-2.9489996206855755,-2.76508507123063,-2.9671366121817044,-2.2942492615944468,-2.5576973725648173,-3.0926787701888157,-1.6030548244394183,-5.333602068585825,-1.524367627354893,-3.1407958240977507,0.5776553103418148,0.6746803267873641,0.7960167830828582,1.2843310421945158,1.925297090665792,2.3862905180843654,3.9107083024174045,2.8468934765137988,5.68661512184886,6.759163662750495,2.9125023721116357,-0.550947036040057,9.372641304020547,-3.0563257642001176,1.1592799854106772
8.78878878878879,8.78878878878879,8.78878878878879,8.78878878878879,8.78878878878879,-0.5816782014097117,-1.1796089318427736,-0.4960665920823975,-1.9479780763495436,-1.5989438854589149,-2.943068206821711,-2.758355083725942,-2.9587020695263924,-2.281530498165986,-2.5383810689401125,-3.0681754661858145,-1.5637782967384481,-5.303437441513392,-1.4676239689622812,-3.072938010159868,0.6064048337866074,0.668748870345885,0.8891933273818499,1.2530620643299575,1.935665019669798,2.508006009566941,3.935665646032973,3.17695508245788,5.650325105193815,6.795103714144375,2.8297499825971286,-0.6335540620909015,9.236733795050299,-3.1890967099736542,0.9127253573324907
8.7987987987988,8.7987987987988,8.7987987987988,8.7987987987988,8.7987987987988,-0.6122877342426392,-1.1950754391640483,-0.5489787277834548,-1.9624065371578037,-1.629348963403656,-2.9368526913170188,-2.7516894255542095,-2.949342699050292,-2.2691321210807267,-2.5189724006934715,-3.042468439666955,-1.5242627194137333,-5.269999364232313,-1.411248005629291,-3.004757711702468,0.6343069616450606,0.6619965617805393,0.9809363785793607,1.2204852622150633,1.9435698705923685,2.6267326779829148,3.9584890849866667,3.500616511720807,5.6132513901557815,6.8236857289189174,2.7432695735638575,-0.7148971009925376,9.086422887056301,-3.317595729374922,0.6673412386946325
8.80880880880881,8.80880880880881,8.80880880880881,8.80880880880881,8.80880880880881,-0.642634810872377,-1.2101423572715282,-0.601536236961428,-1.9762711325458282,-1.6590723775219258,-2.93036183770111,-2.745096624007488,-2.9390736900632968,-2.2570672144767934,-2.499495718368756,-3.015588225385356,-1.4845292660079843,-5.233355028866329,-1.3552465637539575,-2.9363276852565865,0.6613251455696676,0.6544366160717602,1.071103695491085,1.1866437314095386,1.9490252046286496,2.7423507467571824,3.9792166037076697,3.8172655905892157,5.575595380976395,6.845095732690737,2.6532179251077004,-0.7948648288460518,8.922111898259296,-3.441759299048286,0.42349090648835386
8.81881881881882,8.81881881881882,8.81881881881882,8.81881881881882,8.81881881881882,-0.6727071601628346,-1.224806739967346,-0.6537075862581181,-1.989575457385169,-1.6881122246407776,-2.923604808565216,-2.7385851182189977,-2.9279116092649695,-2.245348413803656,-2.4799752250815663,-2.987566522814959,-1.4445987233435096,-5.193577630686984,-1.2996244744786125,-2.867718758095046,0.6874244376231927,0.6460833519938316,1.1595572374033705,1.1515811721440266,1.9520481670185617,2.8547473880687164,3.9982852072250665,4.126315934304898,5.53755413257425,6.859532707694399,2.5597578441583693,-0.8734566083814848,8.744235913415793,-3.561529970092053,0.18152695080530634
8.82882882882883,8.82882882882883,8.82882882882883,8.82882882882883,8.82882882882883,-0.7024927319841969,-1.2390680876014468,-0.7054620903415687,-2.0023231672724204,-1.7164672668085874,-2.9165911543288647,-2.732162197653663,-2.915874352418311,-2.2339878992071873,-2.4604349456904275,-2.9584361255241207,-1.4044835161135887,-5.150746101252618,-1.2443846191578762,-2.7989997031205625,0.7125715488561214,0.6369499972853441,1.2461634735374472,1.1153418301063944,1.9526593778179449,2.963816925228997,4.017209386508327,4.427208622299418,5.499319974212604,6.867207667511366,2.4630578098111187,-0.9510146061243461,8.553260036265549,-3.676856048365714,-0.05820914650948339
8.83883883883884,8.83883883883884,8.83883883883884,8.83883883883884,8.83883883883884,-0.7319797039353746,-1.2529316430387152,-0.7567699572312941,-2.014517958742249,-1.7441369068143784,-2.909330801580783,-2.7258324045825537,-2.9029810939501735,-2.222997389540744,-2.440898697260493,-2.9282308486362005,-1.3641741110010006,-5.104944825435744,-1.1895279784983803,-2.7302371231098337,0.736734904286078,0.6270440205398907,1.330793674565844,1.0779704404450132,1.9508828187400935,3.069461012228885,4.035988980065596,4.719413739526118,5.461080152180294,6.868342714855231,2.363291609707737,-1.0275272393823371,8.349677556139717,-3.7876912722685603,-0.29538737592652353
8.84884884884885,8.84884884884885,8.84884884884885,8.84884884884885,8.84884884884885,-0.7611564874635639,-1.2663954773751833,-0.8076023306755609,-2.026163550011626,-1.7711211627887815,-2.9018340410147734,-2.719603370876658,-2.8892522346599305,-2.2123881369697056,-2.4213900608373105,-2.896985454608627,-1.3236829359320952,-5.056263343704547,-1.1350536851802928,-2.661495344464802,0.7598846941956156,0.6163788813817938,1.4133241853720762,1.0395121750059229,1.9467457166382347,3.1715887899088386,4.053450624026766,5.0024317792168915,5.423016491373886,6.86317008604459,2.2606379686715457,-1.102625754983933,8.134008038905563,-3.8939944896475467,-0.5296895077129875
8.85885885885886,8.85885885885886,8.85885885885886,8.85885885885886,8.85885885885886,-0.7900117333626278,-1.2794571729663455,-0.8579313294913863,-2.0372636622920064,-1.797420641975718,-2.894111514981649,-2.713482880459165,-2.87470934772146,-2.2021709221367356,-2.4019323545428164,-2.8647355775669547,-1.2830239483578223,-5.004796041067038,-1.0809590797721764,-2.5928363205864184,0.7819929216768997,0.6049694308505227,1.4936366783477368,1.0000125928044217,1.940278424191285,3.270117018283429,4.069551184631095,5.275794903194935,5.385305075608947,6.851931185683156,2.1552801708138176,-1.1762004361557246,7.906795352630198,-3.9957293354448353,-0.7608093437729053
8.86886886886887,8.86886886886887,8.86886886886887,8.86886886886887,8.86886886886887,-0.818534336633348,-1.2921144852133686,-0.9077300837909805,-2.0478220017041906,-1.8230365137634985,-2.8861742046786096,-2.7074785607834073,-2.8593751231660423,-2.1923560498550962,-2.382548608000481,-2.8315176464347847,-1.2422104397432845,-4.950641824121065,-1.0272397697526863,-2.524319544951626,0.8030334463640604,0.5928313251023999,1.571618386625934,0.959517593715736,1.9315142983444828,3.3649701846263724,4.084357166941459,5.539068056688876,5.348115946436749,6.834875614941154,2.0474056763353516,-1.2481722829883637,7.668605638484863,-4.0928639116440095,-0.9884529150341308
8.87887887887888,8.87887887887888,8.87887887887888,8.87887887887888,8.87887887887888,-0.8467134406899353,-1.3043653351428848,-0.9569727680313624,-2.0578422418286357,-1.8479704820633982,-2.8780334169976225,-2.701597873940085,-2.8432733110354325,-2.1829533452975336,-2.363261538091451,-2.797368807103964,-1.201255036106742,-4.893903787679873,-0.9738896914551245,-2.4560019739409498,0.8229820243062361,0.5799809967566616,1.6471623167558422,0.9180733753540913,1.9204895770434547,3.456382871387234,4.097934926786287,5.791849935399341,5.311612820194263,6.812260196693089,1.9373008256272257,-1.3184651573979842,7.420025237481568,-4.185370471019226,-1.212338625798182
8.88888888888889,8.88888888888889,8.88888888888889,8.88888888888889,8.88888888888889,-0.8745420037009447,-1.316207802001434,-1.005634630836823,-2.0673280069220166,-1.8722247571228061,-2.869699685291605,-2.6958481081007797,-2.826428663395149,-2.173972150648633,-2.3440935260386797,-2.7623207921527584,-1.1601697004682838,-4.8346888724614185,-0.9209011747538023,-2.3879379594322447,0.8418182476779188,0.5664356262555934,1.7201674404293685,0.8757263930947304,1.9072432547849596,3.5451569682633703,4.1103504815127465,6.03377380337264,5.275952822975512,6.784348000620199,1.825373249089992,-1.3870057791135721,7.161658583639635,-4.273225106132891,-1.4321973466830116
8.8988988988989,8.8988988988989,8.8988988988989,8.8988988988989,8.8988988988989,-0.9020191643717524,-1.3276401158854887,-1.0536920215566887,-2.076282855828906,-1.8958020268589064,-2.861181823496383,-2.6902363692976063,-2.8088668753979382,-2.1654213221890473,-2.3250665958113244,-2.726394693625218,-1.1189657371775579,-4.77310751534008,-0.8682650103144736,-2.3201791911457508,0.8595260332970267,0.5522131132909244,1.7905388649768559,0.8325233231792586,1.8918169574902413,3.6311564342566385,4.12166932398236,6.264508161022832,5.241286243178251,6.751407371230258,1.7116718583395496,-1.4537237166660226,6.8941260741224255,-4.356407444967026,-1.6477724579852975
8.90890890890891,8.90890890890891,8.90890890890891,8.90890890890891,8.90890890890891,-0.9291360417316672,-1.338660650427605,-1.1011224135334556,-2.0847102666155486,-1.9187054277974247,-2.852491229777089,-2.684769573538247,-2.7906145255864803,-2.1573092277806927,-2.3062023938372587,-2.6896249676431156,-1.0776537980862546,-4.709273293662163,-0.8159705192347182,-2.2527746486969042,0.8760859525495814,0.5373320483443618,1.8581879824538416,0.7885110288311264,1.8742548171876565,3.7136748507172967,4.1319562401676535,6.483757263411974,5.20775630125182,6.713710961584027,1.5961096591545996,-1.5185513738110679,6.618061926763048,-4.43490035450985,-1.8588198454745708
8.91891891891892,8.91891891891892,8.91891891891892,8.91891891891892,8.91891891891892,-0.9558837059900147,-1.3492679155588212,-1.147904424068673,-2.092613621950827,-1.940938515699358,-2.8436396291764527,-2.6794544392550423,-2.77169901562265,-2.149643744722795,-2.287522170007271,-2.652046848766013,-1.0362438905275548,-4.643302565121623,-0.7640056249040268,-2.1857705632862108,0.891480180627449,0.521811684385798,1.9230325972443845,0.7437365292951776,1.8546033469702297,3.7926753435769456,4.141275130687724,6.691261489649946,5.1754989362504205,6.671534775348974,1.478859702642275,-1.5814239718230674,6.334112035217629,-4.508689653553539,-2.0651078507963803
8.92892892892893,8.92892892892893,8.92892892892893,8.92892892892893,8.92892892892893,-0.9822536316812267,-1.3594605503669392,-1.1940178310860143,-2.099996195257706,-1.9625052359568138,-2.834638919342116,-2.6742974800863157,-2.752148509628187,-2.142432257949632,-2.26904675995055,-2.613695531335269,-0.9947453870614753,-4.5753141046801815,-0.7123569269173925,-2.119210388930158,0.9056927534032806,0.5056719087683244,1.9849970322079482,0.6982469717029275,1.8329113166712123,3.86816544218118,4.14968883660012,6.886797564991667,5.1446426087793355,6.625157219628463,1.3601075184528568,-1.6422795280999587,6.042931831749883,-4.577763835891432,-2.266417178815047
8.93893893893894,8.93893893893894,8.93893893893894,8.93893893893894,8.93893893893894,-1.0082376952333894,-1.369237316069835,-1.239443586502635,-2.106861137656632,-1.983409893837083,-2.8255011502228173,-2.6693049979876546,-2.731991873318346,-2.1356816585418814,-2.250796568557268,-2.5746060991727964,-0.9531670369419668,-4.505428739996664,-0.6610097768804165,-2.0531347831134688,0.9187095603762551,0.48893321535476775,2.044012213495633,0.6520896056537074,1.8092296296766353,3.9401596164003934,4.157258969746685,7.070178637899744,5.115308119912854,6.574858170840145,1.2400377725562493,-1.70105883152047,5.745184167360392,-4.642113805034775,-2.4625407643626858
8.94894894894895,8.94894894894895,8.94894894894895,8.94894894894895,8.94894894894895,-1.0338281718152387,-1.3785970891223949,-1.2841638263312187,-2.1132114657206382,-2.0036571246519532,-2.8162385039554376,-2.6644830766704564,-2.711258613106165,-2.1293983425246745,-2.2327915547205626,-2.534813456932859,-0.911516979258739,-4.433768986804311,-0.6099483559481662,-1.9875815967211463,0.9305183344354377,0.47161667690605275,2.1000157342572052,0.6053117603909199,1.783611201268556,4.0086791027122075,4.1640457479319934,7.241254214998662,5.087608445656212,6.520918055738505,1.118833956096232,-1.75770541499422,5.441537218633002,-4.701732621497396,-2.6532836009804157
8.95895895895896,8.95895895895896,8.95895895895896,8.95895895895896,8.95895895895896,-1.0590177314833067,-1.3875388544751008,-1.328161877545925,-2.1190500500601672,-2.023251863926991,-2.8068632749751012,-2.6598375753646923,-2.689978815350352,-2.1235882099267744,-2.215051217266986,-2.494352263282662,-0.8698027577040892,-4.360458685642337,-0.5591557539443562,-1.922585873088674,0.9411086385763798,0.4537439177572859,2.15295189755235,0.5579608244425485,1.7561108388662166,4.0737517132369305,4.1701078351936545,7.399909957459073,5.061648586525365,6.463616949501429,0.9966780880774309,-1.81216552564236,5.132662430286629,-4.756615263626333,-2.8384625343438756
8.96896896896897,8.96896896896897,8.96896896896897,8.96896896896897,8.96896896896897,-1.0837994346525872,-1.3960616990016987,-1.3714222617558547,-2.124379604753991,-2.042199317643128,-2.797387850378766,-2.655374122902551,-2.6681830859145435,-2.1182566640766827,-2.1975945820414515,-2.4532568660772647,-0.8280313369125196,-4.285622641309635,-0.5086140499116224,-1.858179855990387,0.9504718497122632,0.43533708680310257,2.2027717388675483,0.510084227585588,1.7267851245049148,4.135411628759925,4.175502187405819,7.5460673429293195,5.037525431824303,6.40323369262498,0.8737504324133454,-1.8643880930419314,4.819232501992147,-4.806758402884082,-3.017906023153543
8.97897897897898,8.97897897897898,8.97897897897898,8.97897897897898,8.97897897897898,-1.1081667269156212,-1.4041648051127367,-1.413930695739474,-2.1292026776409463,-2.0605049326204155,-2.787824690570969,-2.6510981121193367,-2.645902490199835,-2.1134086111130106,-2.180440190110001,-2.4115612396838646,-0.7862091203185874,-4.209386266364473,-0.4583043939478737,-1.794393006369455,0.9586011397257961,0.41641883080949943,2.249433028723364,0.46172942498540975,1.6956922998641437,4.193699176792933,4.180283903440369,7.679683197663792,5.015327638208603,6.340045028196485,0.7502292297866617,-1.9143246959612945,4.501919427546156,-4.852160194414033,-3.191453870346322
8.98898898898899,8.98898898898899,8.98898898898899,8.98898898898899,8.98898898898899,-1.1321134332362985,-1.4118474445711284,-1.4556740889027706,-2.133521641485638,-2.0781743671112154,-2.7781863102185786,-2.647014694567821,-2.623168493806124,-2.1090484596880246,-2.1636060870412384,-2.3692989245999287,-0.7443419694762761,-4.131875229944995,-0.40820709018772644,-1.731252027598065,0.9654914539121963,0.39701226806513873,2.2929002559355394,0.41294388335307486,1.6628921541276114,4.248660595738656,4.184506082092888,7.800749103983691,4.995135522139833,6.274324760946499,0.626290444696842,-1.9619295280054025,4.181392593995014,-4.892820083648459,-3.358956927543602
8.998998998999,8.998998998999,8.998998998999,8.998998998999,8.998998998999,-1.155633751545974,-1.4191089725252035,-1.4966405377326666,-2.13733868602971,-2.0952134616674893,-2.7684852595395517,-2.6431287755420585,-2.6000129039709154,-2.105180120844958,-2.1471098132250566,-2.3265029694989066,-0.7024352247811921,-4.053215113131566,-0.35830168079192115,-1.668780899043199,0.971139486966974,0.3771409623809629,2.3331445921667076,0.36377506895641154,1.628445914928336,4.300347786233814,4.188219684965091,7.909290688647161,4.9770209658529545,6.206342939315476,0.5021075279928056,-2.007159362580868,3.8583169477700636,-4.928738629643348,-3.5202767756973543
9.00900900900901,9.00900900900901,9.00900900900901,9.00900900900901,9.00900900900901,-1.1787222457706261,-1.4259488217740204,-1.5368193173253681,-2.14065581093876,-2.1116282103441244,-2.7587341059488595,-2.6394450094065767,-2.576467811926939,-2.1018070080514337,-2.13096839518536,-2.283205875826479,-0.6604937275350331,-3.9735310720141204,-0.30856703081129094,-1.6070009177018592,0.975543656674815,0.35682889744289914,2.3701438384734783,0.31427043731416904,1.5924161426021388,4.3488180507464875,4.191473405480135,8.005366798097072,4.961047336482181,6.136365061611386,0.37785119511330834,-2.0499735175792573,3.5333512343411684,-4.9599173457508705,-3.6752853849273492
9.01901901901902,9.01901901901902,9.01901901901902,9.01901901901902,9.01901901901902,-1.2013738383188346,-1.4323664972789933,-1.5762008700769121,-2.1434748196535054,-2.1274247322975652,-2.7489454160828783,-2.6359677952267755,-2.552565536312199,-2.0989320373731433,-2.115198337841781,-2.2394395450595375,-0.6185218432900984,-3.892947509566059,-0.2589814137952809,-1.5459307476595876,0.978704075457731,0.3361004515185153,2.40388235461598,0.26447742439683464,1.5548666279428034,4.394133822504386,4.194313544193307,8.08906856689623,4.9472694180158285,6.064651307180213,0.25368922018378726,-2.090333820164549,3.2071463173174095,-4.9863585581654295,-3.8238647565621307
9.02902902902903,9.02902902902903,9.02902902902903,9.02902902902903,9.02902902902903,-1.2235838020612522,-1.4383615709351636,-1.6147767916300975,-2.145797314152361,-2.1426092438362203,-2.7391317382216815,-2.63270127269634,-2.528338567758046,-2.096557627773802,-2.0998156176739853,-2.195235228729294,-0.5765234864100419,-3.811587757361543,-0.20952259801818132,-1.485586477117671,0.9806225199417578,0.31498037251468,2.4343509719533065,0.214443439152699,1.515862293621916,4.436362384825884,4.196783890546591,8.160518385952628,4.935733355780162,5.991455793365873,0.1297862460450787,-2.1282045720369336,2.8803435823298145,-5.008065282805562,-3.965906550401641
9.03903903903904,9.03903903903904,9.03903903903904,9.03903903903904,9.03903903903904,-1.2453477518330356,-1.4439336766146806,-1.652539814178315,-2.14762469063117,-2.157188030976417,-2.729305585126811,-2.62964931835749,-2.5038195147724807,-2.094685701529318,-2.0848356767409966,-2.1506234812992595,-0.5345021457816582,-3.729573768105546,-0.16016793319908149,-1.425981682727338,0.9813023987018767,0.2934937533796378,2.461546890798759,0.16421585717350007,1.4754690994062338,4.475575581914924,4.198925611203528,8.219868777381464,4.926476613182893,5.917464564212864,0.006303610218701294,-2.1635525155296094,2.553573430427406,-5.02504112091872,-4.101691997412686
9.04904904904905,9.04904904904905,9.04904904904905,9.04904904904905,9.04904904904905,-1.2666616354913631,-1.4490825054943093,-1.689483787232494,-2.148958136104425,-2.171168574515103,-2.7194794173102954,-2.6268155421099397,-2.479041051027302,-2.093317684746058,-2.07027220940582,-2.1056341159782446,-0.49246091161117256,-3.6470258198764287,-0.11089443759409941,-1.3671187180743705,0.9807487183445345,0.2716660078394125,2.4854735631530542,0.11384201531048242,1.433746337717758,4.511849522168646,4.200777145089315,8.26730118304178,4.919527940480523,5.846747267405448,-0.11660081325535998,-2.1963468008788496,2.2274538650999034,-5.0372901737219244,-4.234587252715883
9.05905905905906,9.05905905905906,9.05905905905906,9.05905905905906,9.05905905905906,-1.287521724560726,-1.4538078016780005,-1.7256036559624013,-2.149798625930978,-2.18456661672888,-2.7096656267488384,-2.6242032840045337,-2.4540358641489317,-2.092454507975091,-2.05612954287266,-2.0602961635381254,-0.45040250323732756,-3.5640622329095146,-0.061678885341613594,-1.3089296853818837,0.9789680480861539,0.2495228464551363,2.5061405617717303,0.06336920704893705,1.3906925778303405,4.545264275030249,4.2023741052487935,8.303024673931446,4.914907355370436,5.780435123706077,-0.23877275623905803,-2.2265589549895513,1.9025891764237457,-5.044816976318245,-4.365683238446223
9.06906906906907,9.06906906906907,9.06906906906907,9.06906906906907,9.06906906906907,-1.3079246044991075,-1.458109358124767,-1.7608954372279984,-2.150146922265847,-2.1973901707585566,-2.6998765210553337,-2.6218156113176567,-2.428836606103757,-2.092096606916302,-2.0424192609387726,-2.0146378341958573,-0.408329297892478,-3.480799099677601,-0.012497893943039668,-1.2513942911733478,0.9759684829843932,0.22709025298476687,2.523563436554931,0.012844678447254319,1.346345271882999,4.575903562398722,4.203749187626379,8.327274587719586,4.912626135243875,5.715479351908641,-0.36006168336960087,-2.2541628519999737,1.5795687252081905,-5.047626451053667,-4.492369706864267
9.07907907907908,9.07907907907908,9.07907907907908,9.07907907907908,9.07907907907908,-1.3278671646185036,-1.4619870128913284,-1.7953561934203124,-2.1500035734384335,-2.209645071933992,-2.6901243081181243,-2.6196553159026648,-2.403475845259803,-2.0922439232082777,-2.029154665390941,-1.9686864826092223,-0.36624336034190463,-3.3973500289511644,0.036671988236842326,-1.1945056743326616,0.9717596059766523,0.2043944610297114,2.5377635592733956,-0.037684375554739934,1.3007552463615863,4.603854445584929,4.204932086861966,8.340311101745272,4.912686820974732,5.651318055316004,-0.4803209036411431,-2.2791346859293267,1.258965829402598,-5.0457238804061175,-4.613970222078002
9.08908908908909,9.08908908908909,9.08908908908909,9.08908908908909,9.08908908908909,-1.3473465876934578,-1.4654406456981635,-1.8289840042344974,-2.149368914256103,-2.2213371191495086,-2.68042108121668,-2.61772491181479,-2.377986020197416,-2.092895905301919,-2.016348532146306,-1.9224685760259888,-0.3241464733306769,-3.313825904447466,0.08585419456496295,-1.1382547905664209,0.9663524488774634,0.18146193094413973,2.5487679576640923,-0.08817081465396921,1.253973495665221,4.629207008777058,4.205949419187293,8.342417748817212,4.915083232157734,5.588165952626682,-0.5994076670092241,-2.3014529456706203,0.9413367544171649,-5.039114899425297,-4.7304702350862655
9.0990990990991,9.0990990990991,9.0990990990991,9.0990990990991,9.0990990990991,-1.3663603392913946,-1.468470174826815,-1.8617779365003018,-2.148243067230799,-2.232472051644079,-2.670778804620762,-2.616026633206188,-2.3523993953324926,-2.094051509417762,-2.0040131083972677,-1.8760096656166887,-0.28204016876658344,-3.2303346586044737,0.13507205294470484,-1.0826304800858813,0.9597594524829741,0.15831932698225157,2.556609139942408,-0.1385675567244155,1.2060511375510505,4.652054039950684,4.206824652500657,8.33389988310799,4.919800493747911,5.526230845884612,-0.7171832463867247,-2.321098392570062,0.6272198084097056,-5.027805507668368,-4.841859431410668
9.10910910910911,9.10910910910911,9.10910910910911,9.10910910910911,9.10910910910911,-1.3849061568585765,-1.4710755543554566,-1.8937380121971639,-2.1466259447250304,-2.243055526507309,-2.6612092996784766,-2.614562432488042,-2.3267480184067066,-2.0957092005889963,-1.9921601102835633,-1.8293343610119612,-0.23992575956690004,-3.1469810619428014,0.18434869894430048,-1.0276195383965587,0.9519944259267783,0.1349934946564508,2.5613249107854075,-0.18882758157425683,1.1570393729142567,4.672490710128912,4.207578043689361,8.315083103359399,4.926815074092293,5.465713319871007,-0.8335130054521542,-2.338054040811172,0.3171345430062189,-5.011802100504435,-4.948131300831726
9.11911911911912,9.11911911911912,9.11911911911912,9.11911911911912,9.11911911911912,-1.4029820385954221,-1.4732567717389204,-1.924865174782537,-2.144517252012261,-2.2530930969459066,-2.6517242313971177,-2.6133339787569088,-2.301063679890105,-2.097866953794206,-1.9808007210455836,-1.7824663080565502,-0.1978043720961258,-3.0638665284070883,0.23370698936296894,-0.9732067899983736,0.943072505426875,0.11151143827732321,2.5629581798424326,-0.23890393511289265,1.1069894498467117,4.690614251864119,4.208226583262782,8.286311640495569,4.936094834382031,5.4068064608669815,-0.9482664527398441,-2.3523051407985642,0.0115810593545973,-4.991111519587628,-5.049282713626354
9.12912912912913,9.12912912912913,9.12912912912913,9.12912912912913,9.12912912912913,-1.4205862321547684,-1.4750138457385495,-1.9551612539629346,-2.1419164912454276,-2.2625901913431035,-2.642335095519173,-2.6123426564827925,-2.275377874332544,-2.1005222551858087,-1.9699455896135762,-1.7354281697834504,-0.1556769791211987,-2.9810889370079554,0.2831694163493461,-0.9193751648056283,0.9330101125586132,0.08790029864446755,2.5615567638255397,-0.28874973411855365,1.0559526319007162,4.706523637780933,4.208783947352666,8.247946716584579,4.947599089591735,5.34969559413053,-1.061317282526126,-2.363839165712581,-0.2889605811413247,-4.965741122228289,-5.145313504968257
9.13913913913914,9.13913913913914,9.13913913913914,9.13913913913914,9.13913913913914,-1.4377172231964217,-1.476346824706403,-1.9846289290374628,-2.1388229663259826,-2.2715520931413087,-2.6330532060944702,-2.6115895644567355,-2.249721763691593,-2.1036721034221384,-1.9596048295881847,-1.6882416106034785,-0.11354443321018658,-2.898742470017007,0.33275802218762823,-0.8661057771028676,0.9218249121831087,0.06418733085564994,2.5571731832229863,-0.33831817179413964,1.0039801704679678,4.720319259983839,4.209260457130841,8.200364881903369,4.961278681006641,5.294558039400862,-1.1725434030671735,-2.3726458013808873,-0.5840308425894136,-4.935698869318461,-5.2362260690831945
9.14914914914915,9.14914914914915,9.14914914914915,9.14914914914915,9.14914914914915,-1.4543737238310004,-1.4772557852275177,-2.013271690943443,-2.135235788664524,-2.2799839215761977,-2.623889683548062,-2.6110755149960387,-2.224126142655971,-2.1073130111130114,-1.9497880185686913,-1.6409272836976878,-0.07140750049996068,-2.816917467900781,0.38249431486799756,-0.8133780068596651,0.9095357701548661,0.040399882200405766,2.5498644546645903,-0.3875625242950994,0.9511232811683199,4.732102611096806,4.209663045689833,8.143956336639661,4.977076060473522,5.241562883720221,-1.2818269527821755,-2.3787169395885854,-0.8731910985641775,-4.9009934313982235,-5.322024964680388
9.15915915915916,9.15915915915916,9.15915915915916,9.15915915915916,9.15915915915916,-1.4705546609856885,-1.4777408311230813,-2.041093803133058,-2.1311538838227397,-2.2878906132883765,-2.614855443242182,-2.610801033405584,-2.198621405975078,-2.1114410063904825,-1.9405041977864765,-1.5935048215925316,-0.029266894757937683,-2.735700301115312,0.43239918455947046,-0.7611695832345949,0.8961627109262083,0.016565370103125716,2.5396918799484283,-0.4364361584087187,0.8974331241280202,4.741975967665624,4.209995232425867,8.079123243516648,4.995280182287576,5.190870770847461,-1.3890543050094806,-2.382046674922487,-1.1560239164195423,-4.862001001427814,-5.402716533108858
9.16916916916917,9.16916916916917,9.16916916916917,9.16916916916917,9.16916916916917,-1.4862591647240426,-1.4778020928165407,-2.0681002614087967,-2.126576441467666,-2.2952769048368458,-2.605961184529384,-2.6107663576940494,-2.1732375177970926,-2.1160511899750247,-1.9317618720024963,-1.5459928298905683,0.012876688337393982,-2.6551732588213683,0.4824999241230041,-0.7094566701059621,0.8817268751596812,-0.007288739920164532,2.526720832714249,-0.4848998816810416,0.8429607880129875,4.750042076616154,4.210257104958907,8.006278037355912,5.016808592312117,5.142633706530326,-1.4941160619938572,-2.382631305219296,-1.432133244581891,-4.819735003488887,-5.478308530614036
9.17917917917918,9.17917917917918,9.17917917917918,9.17917917917918,9.17917917917918,-1.5014865565514466,-1.4774397270638246,-2.094296752843953,-2.1215025722792444,-2.3021473161365824,-2.597217380292855,-2.6109714385442,-2.148003983010105,-2.1211380991846216,-1.9235690096290101,-1.4984088841227385,0.05502253677277113,-2.5754144545216002,0.5328357930141675,-0.6582139534742281,0.8662504774528578,-0.031134956327691,2.5110205437205626,-0.5329273496697574,0.7877572776692807,4.756403845423819,4.210445308619711,7.925841737298214,5.041250266535609,5.0969948789028585,-1.596907038790171,-2.3804693356614037,-1.7011445058729038,-4.773812462479903,-5.548809775996048
9.18918918918919,9.18918918918919,9.18918918918919,9.18918918918919,9.18918918918919,-1.5162363377372237,-1.4766539170480255,-2.1196896139124437,-2.115929287667555,-2.308506134840769,-2.5886342669688225,-2.6114159395367724,-2.1229498205731843,-2.1266977334804005,-1.915933043037395,-1.4507695296818832,0.09716988770915994,-2.496497748565148,0.5834258553849782,-0.6074147305883875,0.8497567642729912,-0.05494578367714958,2.4926638856497267,-0.5804717027517102,0.7318735052102638,4.761164036612115,4.210553043528902,7.839512179416403,5.067494275390665,5.0540884932808225,-1.6973262377917138,-2.3755614865374852,-1.9635771865353036,-4.723141629433826,-5.6142298148953955
9.1991991991992,9.1991991991992,9.1991991991992,9.1991991991992,9.1991991991992,-1.530508177683755,-1.4754448728380445,-2.1442894006757154,-2.1098533456349564,-2.314357401686486,-2.5802218350450317,-2.612099237627837,-2.0980998465634997,-2.1327256879197996,-1.9088608690155957,-1.4030902847911648,0.13931789299957595,-2.418467263742493,0.6342871298588254,-0.5570310006557933,0.8322699721917625,-0.07869374484695996,2.4717096891352712,-0.6274847396484126,0.6753602843780817,4.764424967160494,4.210570069288336,7.751627838905421,5.095394962172772,5.014039620641917,-1.795276814610908,-2.367910704658577,-2.2220284130828674,-4.667655023777325,-5.674578601857487
9.20920920920921,9.20920920920921,9.20920920920921,9.20920920920921,9.20920920920921,-1.544301902372243,-1.4738128322098616,-2.168114129271993,-2.1032713580894944,-2.3197048968210185,-2.5719898200283513,-2.6130204238799104,-2.073470791318543,-2.1392170516897937,-1.9023588493406254,-1.355385646455447,0.18146558479200947,-2.341310004042517,0.6854357645375861,-0.5070335570019627,0.8138152865030029,-0.10235140339003398,2.4481788323347544,-0.6739182497742793,0.6182683279958997,4.766288213365115,4.210482717299883,7.662254379789005,5.124861112512338,4.976964059097451,-1.8906660360567429,-2.357522178393542,-2.476475852718039,-4.607352724316122,-5.72986620125188
9.21921921921922,9.21921921921922,9.21921921921922,9.21921921921922,9.21921921921922,-1.5576174829140004,-1.4717580618282629,-2.191173152800662,-2.0961797994829308,-2.3245521271243703,-2.563947693873776,-2.614178304447406,-2.049087654163581,-2.1461664073970828,-1.8964328114334992,-1.30766909933841,0.22361184129386788,-2.265068777660631,0.7368869519311444,-0.4573920805537422,0.7944188002987346,-0.12589138605603986,2.42213059298476,-0.7197240334285151,0.560648248316983,4.766854321658762,4.210273910722407,7.568614922000762,5.155793072749269,4.942968207687883,-1.9834052309649337,-2.3444033562616617,-2.7248001665394384,-4.542236929873248,-5.7801025080458786
9.22922922922923,9.22922922922923,9.22922922922923,9.22922922922923,9.22922922922923,-1.570455024235357,-1.4692808587860227,-2.2134756692871025,-2.0885750163535386,-2.328902314542076,-2.556104656866366,-2.615571401817394,-2.024975422437026,-2.1535678306159327,-1.8910880490660817,-1.2599531275033196,0.26575535277444,-2.1897861817802395,0.788654845073107,-0.4080752345257289,0.7741074740712726,-0.14928640551739455,2.393628278450081,-0.7648539240460159,0.5025505600670533,4.766222525861572,4.209923192071399,7.470932943354356,5.188082876553196,4.912148951867465,-2.073409734646532,-2.3285639689929916,-2.966741067832487,-4.472312172799924,-5.825296989358197
9.23923923923924,9.23923923923924,9.23923923923924,9.23923923923924,9.23923923923924,-1.582814753923425,-1.4663815524967039,-2.235031276700994,-2.080453237762386,-2.33275838544097,-2.548469629947025,-2.617197956306965,-2.0011584625332213,-2.161414889715532,-1.8863293230915004,-1.2122492289507907,0.30789458788188384,-2.1155005505664497,0.8407524749852625,-0.3590507601960352,0.7529090959014066,-0.17250928333317683,2.362736377412538,-0.8092598126637488,0.4440256859674696,4.764490471299283,4.209406758460926,7.369632774085105,5.2216143879845305,4.884593560080029,-2.160598827726112,-2.310016054941274,-3.202189237943415,-4.3975855477062,-5.8654584476424105
9.24924924924925,9.24924924924925,9.24924924924925,9.24924924924925,9.24924924924925,-1.5946970112590964,-1.4630605069364202,-2.2558499320722847,-2.071810586609955,-2.3361229609991985,-2.5410512474724523,-2.619055927818829,-1.9776605077640266,-2.1697006459903436,-1.8821608621720773,-1.1645679328827134,0.3500277603512353,-2.04224598610286,0.893191669657382,-0.31028557366326587,0.7308522422849641,-0.19553297318388652,2.329520385798561,-0.8528936747508448,0.38512396451865677,4.761753946192066,4.208697504481538,7.2651352125362365,5.25626346140421,4.860379590870529,-2.2448956701428244,-2.2887739887081118,-3.4310524007693886,-4.318066954547952,-5.900594806275169
9.25925925925926,9.25925925925926,9.25925925925926,9.25925925925926,9.25925925925926,-1.6061022364627435,-1.459318123229075,-2.275941910856557,-2.06264309181811,-2.338998348640475,-2.5338578503991442,-2.621142997857074,-1.9545046478344847,-2.1784176541184723,-1.8785863634810969,-1.1169188196176163,0.3921527961798125,-1.970052398163322,0.9459829747130745,-0.26174586348191053,0.7079662396422911,-0.21833058440841427,2.2940466396593973,-0.8957075995415856,0.32589565981581464,4.758106620684792,4.207765072700308,7.157856667163074,5.2918981186456975,4.839574810024462,-2.326227231086669,-2.2648545128107784,-3.6532546128564576,-4.233769355124409,-5.930712918249972
9.26926926926927,9.26926926926927,9.26926926926927,9.26926926926927,9.26926926926927,-1.6170309601771558,-1.4551548425687808,-2.2953177666369604,-2.052946701360453,-2.3413865345213174,-2.52689747988092,-2.62345657180534,-1.9317133198693632,-2.1875579629745205,-1.875608993357159,-1.069310543079214,0.4342673013462364,-1.8989455523258216,0.999135575936575,-0.2133971890781916,0.6842811265474932,-0.24087540587279097,2.2563821553109444,-0.9376538220005827,0.26639097316230104,4.753639793859435,4.206575911763924,7.048208347867941,5.328378743863809,4.8222371172784335,-2.404524215639171,-2.2382767722018144,-3.8687355248655138,-4.144709041958869,-5.955818398602938
9.27927927927928,9.27927927927928,9.27927927927928,9.27927927927928,9.27927927927928,-1.6274837932112827,-1.4505711494723537,-2.3139882912455807,-2.042717296122173,-2.3432891770788147,-2.5201778712691327,-2.6259937814698753,-1.9093083009242788,-2.197113116824739,-1.873231387892401,-1.0217508557765866,0.47636853014906017,-1.8289471259337335,1.052657223839477,-0.1652045798527127,0.6598276167065719,-0.26314093019824036,2.216594476999427,-0.9786847575387602,0.20666005624018025,4.7484421490404785,4.2050933420759655,6.936595506727528,5.365558296469835,4.8084144822001615,-2.4797209888794036,-2.209062351422359,-4.077449618442202,-4.050905918454731,-5.975915481122754
9.28928928928929,9.28928928928929,9.28928928928929,9.28928928928929,9.28928928928929,-1.6374614165673989,-1.445567575353965,-2.3319644753826942,-2.031950704568451,-2.344707601645321,-2.5137064485044958,-2.6287514878902605,-1.8873107019124098,-2.207074156933513,-1.8714556534384257,-0.9742466361915169,0.5184533542406501,-1.7600747714103555,1.1065541604504856,-0.11713263487999019,0.6346370627060638,-0.2851008783737391,2.1747515323191084,-1.018753039587264,0.146753025592276,4.742599517676645,4.203277629013254,6.823416727928645,5.403282542552965,4.798144888895024,-2.5517554982068944,-2.1772353141481116,-4.279365422443107,-3.9523837891398728,-5.99100689982362
9.2992992992993,9.2992992992993,9.2992992992993,9.2992992992993,9.2992992992993,-1.646964571773288,-1.4401447024132534,-2.34925746980798,-2.0206427181984394,-2.3456427961353716,-2.5074903188893134,-2.631726284420749,-1.8657409628754493,-2.21743162361134,-1.8702833670164087,-0.9268039184857629,0.5605182324316078,-1.6923421864356627,1.160831048515212,-0.06914562311807762,0.6087414205462738,-0.30672922477578013,2.1309214955691345,-1.057811560124143,0.08671997816563336,4.736194652056646,4.201086063636112,6.709063266495008,5.441390305171488,4.791456289258045,-2.620569194620863,-2.142822244862794,-4.47446471237275,-3.849170658734778,-6.001093795587169
9.30930930930931,9.30930930930931,9.30930930930931,9.30930930930931,9.30930930930931,-1.6559940515400335,-1.4343031678274014,-2.365878547173378,-2.0087891077597284,-2.346095407809027,-2.501536268228791,-2.6349145000853977,-1.8446188495255018,-2.228175558735414,-1.8697155766205178,-0.879427924438631,0.6025591813404721,-1.6257591904995445,1.2154909032967616,-0.02120758404399332,0.5821732149659063,-0.3280002226152364,2.085172659198533,-1.0958135132356077,0.026611007662602968,4.729307007091755,4.198473050837006,6.5939184351706075,5.479713733876103,4.7883665645529945,-2.686106953678486,-2.1058522923704945,-4.662741696777047,-3.741299038705151,-6.0061756483042315
9.31931931931932,9.31931931931932,9.31931931931932,9.31931931931932,9.31931931931932,-1.6645506907650027,-1.4280436682369035,-2.381839064562944,-1.996385640196056,-2.3460657411148222,-2.495850756330144,-2.6383122032103192,-1.8239634509830283,-2.2392955087747985,-1.869752801406475,-0.832123097522965,0.6445717469628791,-1.560331807353168,1.2705350271713902,0.02671757136746779,0.5549655055577155,-0.3488884298282425,2.037573313451476,-1.1327124417799017,-0.03352377855717403,4.722012531377096,4.195390204862797,6.478357038625049,5.518078593799181,4.788883495167409,-2.7483169968382093,-2.0663572148373355,-4.844202194221509,-3.6288062598858275,-6.00625023477604
9.32932932932933,9.32932932932933,9.32932932932933,9.32932932932933,9.32932932932933,-1.6726353578985587,-1.4213669645140068,-2.3971504268007333,-1.983428096298872,-2.3455537566144495,-2.490439912848242,-2.641915205336507,-1.803793178634696,-2.2507805283528275,-1.8703950317598266,-0.7848931390256763,0.6865509772336212,-1.4960623528894337,1.325962947216665,0.07466595940280162,0.5271518536678441,-0.3693687354247927,1.9881916342891937,-1.168462287207296,-0.09363424228286325,4.714383467720793,4.191786452133698,6.362744853960621,5.556304574608731,4.793004738459288,-2.8071508138726067,-2.0243714260313297,-5.01886280435302,-3.5117347896924684,-6.001313612560442
9.33933933933934,9.33933933933934,9.33933933933934,9.33933933933934,9.33933933933934,-1.6802489466920028,-1.4142738868020293,-2.4118240505835464,-1.969912289031113,-2.344559070990312,-2.48530953346669,-2.6457190654167877,-1.7841257660341032,-2.262619184379952,-1.8716417292412149,-0.7377410461171434,0.7284913956542445,-1.4329495279945972,1.3817723559923858,0.12267362218747353,0.49876629006477047,-0.38941638630534614,1.9370955796305946,-1.2030174425745457,-0.15367019722705272,4.706488163312692,4.187608141268875,6.247438156333345,5.594205619585864,4.8007178146791665,-2.8625630870131857,-1.979932042408585,-5.186750076409538,-3.390132552370929,-5.9913601298746775
9.34934934934935,9.34934934934935,9.34934934934935,9.34934934934935,9.34934934934935,-1.6873923683432044,-1.4067653398130395,-2.425871329491225,-1.9558340824893499,-2.343080958136054,-2.4804650764034375,-2.649719094300508,-1.7649782697677832,-2.274799560790586,-1.8734918264087064,-0.6906691517721689,0.7703869760578228,-1.370988515925803,1.4379590557168827,0.17077642616314526,0.4698432833572698,-0.40900701455209165,1.8843527939206342,-1.2363328087762835,-0.213581392030104,4.698390889687623,4.182805695967133,6.132783288348776,5.631590275035421,4.812000101020868,-2.9145116174643704,-1.9330821340146187,-5.347899678401319,-3.264053250669164,-5.9763824615936185
9.35935935935936,9.35935935935936,9.35935935935936,9.35935935935936,9.35935935935936,-1.6940665440553349,-1.398842296004119,-2.4393035999231625,-1.9411894114681671,-2.341118351329193,-2.475911659230275,-2.653910366027821,-1.7463670712086559,-2.287309263917731,-1.8759437265199832,-0.6436791664437175,0.8122312494273601,-1.3101710837834104,1.494516906043145,0.21900996054624963,0.4404177091345528,-0.42811672932866185,1.8300305210039418,-1.2683638539993538,-0.27331749375545344,4.690151672621813,4.1780717742726665,6.019116271756559,5.668262060185654,4.826818833923165,-2.9629572548964234,-1.884224174549967,-5.502355570038617,-3.13355668725724,-5.956371671308107
9.36936936936937,9.36936936936937,9.36936936936937,9.36936936936937,9.36936936936937,-1.7002723980230616,-1.3905042129314849,-2.452132108005769,-1.9259743015883823,-2.3386698464839375,-2.471654055995885,-2.6582885535283394,-1.7283078790791828,-2.300135428539186,-1.8789953031199405,-0.5967722213893498,0.8540320566238422,-1.2504856876624086,1.5514377756405193,0.2674094358512967,0.4105248197957799,-0.4467292202487877,1.7741955252511925,-1.299066676389041,-0.33282807213637233,4.6818268671069845,4.173827535137477,5.906762459851109,5.704019857671113,4.845131119812551,-3.0078642784249823,-1.8336027127355088,-5.650169182332348,-2.998709084164183,-5.93131729933318
9.37937937937938,9.37937937937938,9.37937937937938,9.37937937937938,9.37937937937938,-1.706010854519761,-1.3817505033433544,-2.4643679775118614,-1.9101848899484082,-2.3357337064812755,-2.46769669211205,-2.662849140772039,-1.7108157327468372,-2.3132647246289793,-1.882643899521958,-0.5499488988339681,0.8957913602409232,-1.1919175810836886,1.6087114977883124,0.3160095825645189,0.3802002060629816,-0.4648254923463897,1.716914020857148,-1.3283980698985367,-0.3920625848331948,4.674128078750925,4.169232551036167,5.7960362288820235,5.7386583246247085,4.866883954545887,-3.0496133360306885,-1.7808469353718728,-5.79139860664003,-2.859583398450539,-5.901207476481826
9.38938938938939,9.38938938938939,9.38938938938939,9.38938938938939,9.38938938938939,-1.7112857919629958,-1.3725815151472065,-2.4760221788293095,-1.8938174462557693,-2.33230786657233,-2.464041586139646,-2.6675869215971573,-1.6939050061751864,-2.3266833648473266,-1.8868863281938384,-0.5031960836766186,0.9375001757637054,-1.1344489263234292,1.6663258301875603,0.36484455005641947,0.3494714997551255,-0.4823818115475239,1.6582516092023432,-1.3563155932749378,-0.4509703639578303,4.6677679466379445,4.1637182216204,5.6872407066904245,5.771968324330345,4.89201425187737,-3.088631800556195,-1.7257478172871537,-5.926107795773689,-2.716259632288171,-5.866029063343902
9.3993993993994,9.3993993993994,9.3993993993994,9.3993993993994,9.3993993993994,-1.7160999001639192,-1.362997669306959,-2.487105499012762,-1.876868394393492,-2.328389940849946,-2.460691190023118,-2.672496464630739,-1.6775894124548114,-2.3403771128018653,-1.8917188700620358,-0.45650009109346873,0.9791490823954858,-1.0780589082770735,1.7242664191963273,0.4139478058253271,0.31836573558137615,-0.49937499819798437,1.5982732241449622,-1.3827776421165179,-0.5095006041193589,4.66226569679559,4.157240075377878,5.580667536718543,5.803737378306067,4.920448881338309,-3.1246185256141725,-1.6683620666379042,-6.054365779632363,-2.5688251355790896,-5.825767814733169
9.40940940940941,9.40940940940941,9.40940940940941,9.40940940940941,9.40940940940941,-1.7204529221466767,-1.3529994656883513,-2.4976285129489675,-1.8593343343738211,-2.323977229782311,-2.457649637901416,-2.6775721177677054,-1.6618820088394748,-2.3543312921121915,-1.8971372737504617,-0.4098574310881184,1.0207282053008,-1.022723850513248,1.7825167686921863,0.46335203516829754,0.28691657431740436,-0.5157824535222567,1.5370430850855792,-1.4077435239171616,-0.5676023522407766,4.6571374036820465,4.14975194535792,5.476596675482142,5.833750138599186,4.952104715981278,-3.157229599518379,-1.6087490377245643,-6.176245897664984,-2.417374899211083,-5.780408568889623
9.41941941941942,9.41941941941942,9.41941941941942,9.41941941941942,9.41941941941942,-1.7243445999499198,-1.3425874890796554,-2.507601555663018,-1.8412120646294452,-2.319066728801306,-2.454920711677579,-2.6828080129160914,-1.6467952022144141,-2.368530796308753,-1.9031367547727123,-0.36326410703577017,1.0622271994196684,-0.968417333192346,1.8410582137628773,0.5130890413805078,0.2551579357912184,-0.5315821861404181,1.4746246576251427,-1.4311735359946176,-0.6252244993924244,4.652431365629333,4.141206128506127,5.37529622155445,5.861788879982186,4.986888690497992,-3.186440322783218,-1.5469707360805778,-6.291825050314827,-2.2620118370190028,-5.729935460944823
9.42942942942943,9.42942942942943,9.42942942942943,9.42942942942943,9.42942942942943,-1.7277746689641214,-1.331762415374174,-2.517034695789849,-1.822498604590209,-2.3136551379370376,-2.4525078375585103,-2.688198071012764,-1.632340754925301,-2.3829600995960343,-1.9097119946990821,-0.31671566200645007,1.1036352349005223,-0.9151103125441901,1.8998698994225605,0.5631896465896787,0.2231239752626853,-0.546752838628975,1.411080621615813,-1.4530290461798043,-0.6823157748823145,4.648191200843209,4.131553549609215,5.277022274084423,5.887634011637701,5.024697870276825,-3.212228323884938,-1.483091821975524,-6.401182971444399,-2.102847054501183,-5.674332160080109
9.43943943943944,9.43943943943944,9.43943943943944,9.43943943943944,9.43943943943944,-1.7307428527632909,-1.3205250179004435,-2.5259377102325193,-1.8031912174911007,-2.3077388724887933,-2.450414082886561,-2.693736007313826,-1.6185297908983007,-2.3976032685085666,-1.9168571403221872,-0.27020722613800824,1.1449409841966296,-0.8627712416190844,1.9589287645464148,0.6136835933380017,0.19084906043816666,-0.5612737141078961,1.3464728463850144,-1.4732725761247714,-0.7388247428374716,4.644455747450566,4.120743929578396,5.182018818858104,5.911064607814268,5.065419532017497,-3.2345734988574426,-1.4171796119581757,-6.504401523589479,-1.9400001023263371,-5.613582129727568
9.44944944944945,9.44944944944945,9.44944944944945,9.44944944944945,9.44944944944945,-1.7332488584432757,-1.3088761738855315,-2.534320060026112,-1.7832874333551927,-2.3013140747213083,-2.4486421532565923,-2.6994153369636864,-1.6053728019837765,-2.412443974486755,-1.924565802847387,-0.22373356496039273,1.1861326108680577,-0.8113661920465305,2.018209531210634,0.6645994470304694,0.15836774905933312,-0.5751248028323418,1.2808623728953028,-1.4918678870672186,-0.7946998015034871,4.641258973402731,4.108725957785737,5.090517639911376,5.931858956826474,5.108931256568223,-3.253457957169217,-1.3493040780627865,-6.6015640177424615,-1.773599212661395,-5.54766891008294
9.45945945945946,9.45945945945946,9.45945945945946,9.45945945945946,9.45945945945946,-1.7352923724777192,-1.2968168710363162,-2.5421908674236575,-1.762785072093143,-2.294376626573901,-2.4471943899127933,-2.7052293808465815,-1.5928796544584753,-2.4274655073976996,-1.9328310571364915,-0.17728912857238804,1.227197760128276,-0.7608589765557936,2.077684699618016,0.7159644993754035,0.1257147670013455,-0.5882868087638077,1.2143094025863668,-1.5087800678697445,-0.8498891854817746,4.638629896264118,4.0954474681542905,5.002738254715354,5.949795127655818,5.155101034693516,-3.2688659742492616,-1.2795378443014336,-6.692754559222351,-1.6037815163537203,-5.476576422118285
9.46946946946947,9.46946946946947,9.46946946946947,9.46946946946947,9.46946946946947,-1.7368730571015916,-1.2843482142231362,-2.5495588942181437,-1.7416822666589118,-2.286922163368559,-2.44607276742017,-2.711171271724057,-1.5810595956235036,-2.4426507900242056,-1.9416454410354305,-0.13086810157172174,1.2681235511714468,-0.7112112720322091,2.137324548781321,0.7678046729502594,0.09292498681210068,-0.6007411760916298,1.1468732926305911,-1.523975625132358,-0.9043409711154647,4.636592512913788,4.080855618688446,4.918887870979084,5.964651553289258,5.2037873865183,-3.2807839509904464,-1.2079561800660912,-6.778057421048111,-1.430693239013408,-5.40028929219951
9.47947947947948,9.47947947947948,9.47947947947948,9.47947947947948,9.47947947947948,-1.7379905472310921,-1.2714714322497407,-2.5564325213125856,-1.7199774861994404,-2.2789460885015784,-2.445278891606307,-2.7172339606616123,-1.5699212604380444,-2.4579823935429346,-1.9510009548186686,-0.0844644536391791,1.3088965713132297,-0.6623827429025586,2.1970971431273103,0.8201444270334275,0.060033406621156415,-0.6124701156720377,1.0786125573201384,-1.5374225751573,-0.9580030852255086,4.63516573918635,4.06489707411626,4.8391613631498345,5.97620762981046,5.25483949542636,-3.289200380518281,-1.134636990066813,-6.857556446097021,-1.254489874062358,-5.318793196331036
9.48948948948949,9.48948948948949,9.48948948948949,9.48948948948949,9.48948948948949,-1.7386444479275562,-1.2581878846930192,-2.562819729548138,-1.6976695591342805,-2.2704435891017587,-2.444813997769704,-2.723410223747371,-1.5594726781315562,-2.473442554010264,-1.9608890607851128,-0.03807199067710015,1.3495028719745752,-0.614331164661842,2.2569683451739224,0.873006664850687,0.027075129344267253,-0.6234566313482226,1.0095848752913115,-1.549090537525999,-1.0108233173883583,4.634363359478856,4.0475181913013785,4.763741266736361,5.984244330131176,5.30809735721737,-3.294105822471902,-1.0596608004371681,-6.931334479198803,-1.0753363308480743,-5.23207522296623
9.4994994994995,9.4994994994995,9.4994994994995,9.4994994994995,9.4994994994995,-1.7388343324118622,-1.244499068795575,-2.5687280817984677,-1.674757696099503,-2.2614096526365053,-2.4446789491517684,-2.7296926691052503,-1.5497212787401364,-2.4890131898717383,-1.9713006830421482,0.008315593597634806,1.3899279665344786,-0.5670125473723012,2.3169018344212278,0.9264126423931346,-0.005914657892795565,-0.6336845461112203,0.9398471022811233,-1.5589508300291335,-1.062749335935543,4.634193986351505,4.0286652070662115,4.692797788635918,5.98854483112089,5.36339194534623,-3.2954928850021883,-0.9831107406438271,-6.999472830189454,-0.8934070559604095,-5.140124253237715
9.50950950950951,9.50950950950951,9.50950950950951,9.50950950950951,9.50950950950951,-1.7385597406346753,-1.2304066263938098,-2.5741647063369544,-1.6512415126886826,-2.2518390844454528,-2.444874235670271,-2.7360737442046776,-1.5406738995157867,-2.5046759205081983,-1.9822262075161514,0.05470466570631334,1.4301568300739986,-0.5203812589834453,2.3768591325837503,0.9803818789717327,-0.03890070418931006,-0.6431385280578088,0.8694552891013324,-1.5669765646723535,-1.1137287078435678,4.634661030151562,4.008284428053997,4.626488831710059,5.988895152765508,5.420545393081007,-3.2933562146493323,-0.905072520845593,-7.062050768828655,-0.7088861259418451,-5.042931357377178
9.51951951951952,9.51951951951952,9.51951951951952,9.51951951951952,9.51951951951952,-1.737820178406705,-1.215912350863828,-2.5791362814818304,-1.6271210519223889,-2.2417265261794257,-2.4453999729129157,-2.7425457434684293,-1.5323367911605064,-2.520412085828621,-1.993655482229446,0.10110160020727565,1.470173901030054,-0.47439014833906684,2.436799635277394,1.0349320696820437,-0.07184771524313252,-0.651804116098119,0.7984647045067759,-1.5731427444624035,-1.163708922669821,4.635762678692295,3.9863224222420968,4.564960031926702,5.985084807850853,5.479371193421919,-3.287692494219129,-0.8256344043566131,-7.119145052368417,-0.5219673096426476,-4.940490206009542
9.52952952952953,9.52952952952953,9.52952952952953,9.52952952952953,9.52952952952953,-1.7366151170919912,-1.2010181940671312,-2.5836490215230277,-1.6023968063764018,-2.231066475120639,-2.4462559013904435,-2.74910081617967,-1.5247156238404267,-2.53620276691646,-2.005577817885102,0.14751272734179469,1.5099630847735401,-0.42899066775368155,2.4966806502584418,1.0900789999611604,-0.10472037374324655,-0.6596677453622455,0.7269298626274904,-1.5774263606611953,-1.2126374206765915,4.6374918870213575,3.962726211703128,4.508344806466354,5.976907460536395,5.53967441762228,-3.27850044873361,-0.744887174880283,-7.17082948645006,-0.3328540985451127,-4.832797494922637
9.53953953953954,9.53953953953954,9.53953953953954,9.53953953953954,9.53953953953954,-1.7349439938660658,-1.1857262732777796,-2.5877086639333347,-1.5770697398978286,-2.2198533043580952,-2.447441386049534,-2.75573097468871,-1.5178154929385708,-2.5520288077328974,-2.01798198880229,0.1939442806281236,1.5495077591222088,-0.38413299505645715,2.5564574422951396,1.1458364624272344,-0.137483359862424,-0.6667167722518784,0.6549045546278959,-1.5798064901790223,-1.2604616252708747,4.639836377316109,3.937443466197081,4.4567644112766835,5.964161592056229,5.60125195314199,-3.2657808594879745,-0.6629240981934501,-7.21717451990051,-0.14175970346535394,-4.719853381828123
9.54954954954955,9.54954954954955,9.54954954954955,9.54954954954955,9.54954954954955,-1.7328062125396726,-1.1700388780724242,-2.59132045786539,-1.551141308837457,-2.2080812837900745,-2.448955416046587,-2.7624281029194266,-1.5116409245082991,-2.567870837876785,-2.0308562342460323,0.2404023445052803,1.5887907817945026,-0.33976615501540963,2.616083284734042,1.2022161762002392,-0.17010137193119396,-0.6729394990798321,0.5824418842511038,-1.5802643927626037,-1.3071289798723498,4.642778648946468,3.910422697162275,4.410328006653458,5.946651171651368,5.663892761846505,-3.24953658620164,-0.5798408779757978,-7.258246873899861,0.05109298386476269,-4.6016619335469
9.55955955955956,9.55955955955956,9.55955955955956,9.55955955955956,9.55955955955956,-1.730201144947531,-1.1539584771643967,-2.5944891539351262,-1.5246134827260467,-2.1957446019235123,-2.4507966047843,-2.7691839651746553,-1.5061958803930495,-2.583709296397324,-2.0441882601961483,0.2868928021285534,1.6277944998061382,-0.2958381400684,2.6755095178036754,1.2592277089106478,-0.20253914737396833,-0.6783251982373799,0.509594306902173,-1.5787836076191673,-1.3525869893058478,4.646295998748341,3.8816134516584384,4.369132729524074,5.9241863307132405,5.727378159239954,-3.229772597206809,-0.4957356054959945,-7.294109205895243,0.24547146572710687,-4.478231581971102
9.56956956956957,9.56956956956957,9.56956956956957,9.56956956956957,9.56956956956957,-1.7271281329004802,-1.1374877251628428,-2.5972189952914566,-1.4974887643218275,-2.1828373884378562,-2.452963190213767,-2.775990215239214,-1.5014837629815507,-2.5995244566516176,-2.0579652416009844,0.333421283419161,1.6665007608066837,-0.25229603030021297,2.7346856136772497,1.3168784016104484,-0.2347614839873863,-0.6828641358264985,0.4364136719208688,-1.5753500491044035,-1.396783265797697,4.650360551553664,3.8509665058026883,4.3332637712130815,5.896584037993989,5.791482115483674,-3.206496007573829,-0.4107087028846763,-7.32481980854611,0.44113375113265363,-4.349575587071342
9.57957957957958,9.57957957957958,9.57957957957958,9.57957957957958,9.57957957957958,-1.7235864906981258,-1.1206294692377536,-2.5995137099712746,-1.4697702089563054,-2.1693537374787515,-2.4554530354056703,-2.7828384057785156,-1.497507419571396,-2.61529645219515,-2.0721738251621105,0.37999311347096904,1.7048909263487346,-0.20908611261668666,2.793559248294046,1.3751732968082189,-0.2667332616397106,-0.6865475946915275,0.36295126769204067,-1.569952101089985,-1.4396655796376063,4.654939301025326,3.818434057225076,4.30279445957693,5.863668773622209,5.855971578910626,-3.1797161250285644,-0.3248628597447265,-7.350432343900339,0.6378285074683987,-4.215712505141937
9.58958958958959,9.58958958958959,9.58958958958959,9.58958958958959,9.58958958958959,-1.7195755081979454,-1.1033867556716233,-2.6013765045382273,-1.4414614431055162,-2.1552877316445764,-2.4582636293948985,-2.7897199980299905,-1.4942691463175146,-2.631005303689098,-2.0868001326965593,0.426613261417666,1.742945887077456,-0.16615399907745165,2.8520763799159328,1.4341150698569076,-0.29841946446843864,-0.689367896782349,0.2892578692401813,-1.5625807096155464,-1.4811819145492875,4.659994160846214,3.7839699160581546,4.277786344505813,5.825273199546416,5.9206360683643595,-3.1494445034725427,-0.23830296287113129,-7.370995612918273,0.8352952520840375,-4.0766810426306535
9.5995995995996,9.5995995995996,9.5995995995996,9.5995995995996,9.5995995995996,-1.715094454435596,-1.08576283627843,-2.602810059003167,-1.4125666821142038,-2.1406332536333124,-2.461392088303744,-2.7966263717838,-1.4917706917458626,-2.646630946804044,-2.1018299820488,0.4732862898642866,1.780646079823372,-0.12344474435831204,2.910181334371051,1.4937045494281258,-0.3297852036511729,-0.6913184247790377,0.21538378795393717,-1.5532294734206349,-1.521280815726308,4.665482026312848,3.7475296939641964,4.258289285903891,5.781238823923985,5.985661511812538,-3.1156950038731583,-0.15113601887610884,-7.386553360384575,1.0332645846758908,-3.932675981379518
9.60960960960961,9.60960960960961,9.60960960960961,9.60960960960961,9.60960960960961,-1.710142581789989,-1.0677611746706002,-2.603816523023724,-1.3830907470009763,-2.125380805865045,-2.4648351567495688,-2.8035488356485,-1.4900132598163829,-2.662153261095289,-2.117252094121163,0.5200163049874927,1.8179715065762385,-0.08090296232261902,2.967816896911408,1.5539481331564577,-0.36079574082225563,-0.6923936429059948,0.14137892308633604,-1.5418947319443577,-1.5599141664287572,4.6713548463835295,3.7090709906915436,4.244341543375231,5.73141665687487,6.050812746727928,-3.0784838622477224,-0.06347106954039816,-7.397144115174017,1.2314584611657722,-3.7835872716789254
9.61961961961962,9.61961961961962,9.61961961961962,9.61961961961962,9.61961961961962,-1.7047191306854819,-1.0493854523546737,-2.604397513380018,-1.3530390802733696,-2.109522659788745,-2.4685892095435675,-2.8104786375965176,-1.4889975125230992,-2.6775520998204674,-2.133052776618014,0.5668069074095023,1.8549017553126923,-0.038472941688137266,3.024924410584762,1.6148419417550113,-0.3914165122046809,-0.6925891168619285,0.06729281467718014,-1.5285756503742731,-1.597028308652813,4.677559706229481,3.668553577642683,4.235969866959664,5.675667854925194,6.115272921900356,-3.0378297644220247,0.02458090026200921,-7.402801065766699,1.4295905096035852,-3.629067594247431
9.62962962962963,9.62962962962963,9.62962962962963,9.62962962962963,9.62962962962963,-1.6988233348223385,-1.0306395746364627,-2.6045541127231604,-1.322417760682911,-2.0930522884001914,-2.472650253687955,-2.817406975783437,-1.4887235720229837,-2.692807320665627,-2.1492166289191794,0.6136611439510459,1.8914160226451613,0.0039012392181149553,3.0814438809939944,1.676376019480789,-0.42161315352339723,-0.6919015327906393,-0.006825302454538769,-1.5132743013216632,-1.6325681723195966,4.684038920335105,3.625939577928989,4.233189588381447,5.613864351387576,6.178604985232113,-2.9937539272020004,0.11290706219027413,-7.403551970841846,1.6273663884421552,-3.46907956066525
9.63963963963964,9.63963963963964,9.63963963963964,9.63963963963964,9.63963963963964,-1.6924544269254018,-1.0115276763166485,-2.6042868695928503,-1.2912335168517346,-2.075963275288173,-2.4770139306795613,-2.8243250096342387,-1.4891910222890394,-2.7078988173413534,-2.1657277021026444,0.6605814603691641,1.9274931382542138,0.04627559861979959,3.137314087289218,1.7385377372551538,-0.45135152576227844,-0.6903287152164775,-0.08092644399833224,-1.4959957426977535,-1.6664793509083735,4.690730136189011,3.581193642377599,4.236004712391245,5.545889469853023,6.240539159744017,-2.9462801855553273,0.20139285170980514,-7.399419104713679,1.8244841873454618,-3.303694026452206
9.64964964964965,9.64964964964965,9.64964964964965,9.64964964964965,9.64964964964965,-1.685611644999713,-0.9920541271579535,-2.6035957997000674,-1.259493739704082,-2.058249342041423,-2.48167551912843,-2.831223871188725,-1.4903989102868287,-2.722806552005894,-2.182569505419254,0.7075696551860611,1.9631115910611292,0.0887061383650868,3.19247269920927,1.8013117383945834,-0.4805977418228031,-0.68786964386752,-0.15496182106742518,-1.476748091364797,-1.6987081928691903,4.697566448601648,3.5342831209521393,4.244408007900427,5.471638517909696,6.300800533544773,-2.895435085358656,0.28992208307687406,-7.39041923731151,2.0206348704958543,-3.1329912083229488
9.65965965965966,9.65965965965966,9.65965965965966,9.65965965965966,9.65965965965966,-1.6782942390806002,-0.972223537105275,-2.6024803884705223,-1.2272064936381002,-2.03990437619314,-2.486629937700596,-2.8380946766974686,-1.4923457466774641,-2.7375105884676465,-2.199725013720596,0.7546268347155435,1.9982495570920944,0.1312487319110994,3.2468563999600826,1.8646798900788728,-0.5093181941378271,-0.6845244693090327,-0.22888278508564971,-1.455542592137276,-1.7292018976215457,4.70447652467886,3.485178229043555,4.258381098724648,5.391019358157337,6.359109647650712,-2.8412479812269744,0.37837707206779214,-7.376563648347477,2.2155027621611936,-2.9570611364345183
9.66966966966967,9.66966966966967,9.66966966966967,9.66966966966967,9.66966966966967,-1.670501478464545,-0.9520407612404873,-2.600939594844238,-1.1943805263757672,-2.0209224596456687,-2.491871748394722,-2.844928538458679,-1.4950295060538066,-2.7519911261147527,-2.217176675887535,0.801753369393846,2.032884928979919,0.17395901321442908,3.3004010146878953,1.928621240850053,-0.5374795832888086,-0.6802945273096063,-0.30264077298629355,-1.4323936817119203,-1.7579086160210327,4.711384739470262,3.433852208083593,4.277894553867817,5.303952953551658,6.415183113005114,-2.783751138902254,0.46663876645339286,-7.357858175254098,2.408766074073867,-2.7760040934763026
9.67967967967968,9.67967967967968,9.67967967967968,9.67967967967968,9.67967967967968,-1.6622326594059325,-0.9315109044539771,-2.5989718563262825,-1.1610252774315124,-2.0012978975148643,-2.497395160162741,-2.8517165768854613,-1.4984476267203723,-2.7662285345150135,-2.2349064243056316,0.8489488515217548,2.0669953470437177,0.2168922665230677,3.3530416442754314,1.9931119844333296,-0.5650489476694037,-0.6751823518625183,-0.37618725305870465,-1.4073190471107722,-1.7847775551485987,4.718211322300945,3.3802814799349363,4.302907977393042,5.210373884094395,6.468734256425151,-2.722979841641159,0.5545868841852766,-7.33430329441946,2.600097473958158,-2.5899310378554503
9.68968968968969,9.68968968968969,9.68968968968969,9.68968968968969,9.68968968968969,-1.6534871132635771,-0.9106393258154155,-2.596575095283314,-1.1271508851431558,-1.981025247330599,-2.5031940328850424,-2.8584499327919746,-1.5025970100311152,-2.780203388624832,-2.252895685432137,0.8962120545249961,2.1005582318815192,0.2601033170661416,3.4047128041592547,2.0581254301678737,-0.5919936942325755,-0.6691916867853765,-0.44947367177346986,-1.3803396782292745,-1.8097590872493698,4.724872513781811,3.324445794509259,4.333370098038076,5.110230831879022,6.519473795055461,-2.6589725000053726,0.6421000592265642,-7.305894235191609,2.7891646943227357,-2.3989640081971544
9.6996996996997,9.6996996996997,9.6996996996997,9.6996996996997,9.6996996996997,-1.6442642150797049,-0.8894316426267551,-2.5937467264802123,-1.0927681922121888,-1.9600993485268776,-2.5092618817110983,-2.8651197798860473,-1.5074740193028808,-2.7938965045415167,-2.2711253914974643,0.943540893839709,2.1335508184052645,0.30364642263994607,3.4553485678365727,2.1236319803303356,-0.618281630352194,-0.6623274958219465,-0.5224514019113895,-1.351479914091298,-1.8328048626200133,4.731280733478201,3.2663283700698855,4.369218858840638,5.003487031513316,6.567110538750427,-2.5917707644237673,0.7290559949240105,-7.272621126066348,2.9756311804107725,-2.2032365063560775
9.70970970970971,9.70970970970971,9.70970970970971,9.70970970970971,9.70970970970971,-1.634563392572895,-0.8678937341409978,-2.590483665850575,-1.0578887497041463,-1.9385153521520504,-2.51559188177665,-2.8717173374548537,-1.5130744783259567,-2.8072889757289676,-2.2895759933819217,0.9909323895295646,2.1659501912422776,0.34757516609198014,3.5048827147000616,2.1895991146273417,-0.643880996823642,-0.6545959711712822,-0.5950716923153386,-1.320767482425255,-1.8538679262154574,4.737344758199455,3.205916025678178,4.410406369047987,4.890120682967876,6.6113521196397755,-2.521419639862014,0.8153316247833189,-7.234497811583729,3.15915677597593,-2.002893856122739
9.71971971971972,9.71971971971972,9.71971971971972,9.71971971971972,9.71971971971972,-1.6243841355252662,-0.8460317449308917,-2.5867820679952347,-1.0225248194638532,-1.9162687507267173,-2.5221768733088155,-2.8782338832292957,-1.5193941334289456,-2.8203622096426577,-2.3082274747061358,1.038382630740599,2.1977333214218446,0.3919428464447105,3.5532488818099037,2.255991382124926,-0.668760502021103,-0.646004540370829,-0.6672861929340868,-1.288233532189878,-1.8729028377175656,4.742969910851386,3.1431993052502634,4.457103235047715,4.7701253239413575,6.651905747959432,-2.4479676019039402,0.9008032804729993,-7.191765962837199,3.3393984453263315,-1.7980935348101639
9.72972972972973,9.72972972972973,9.72972972972973,9.72972972972973,9.72972972972973,-1.6137260055430303,-0.8238520878923972,-2.5826349182810064,-0.9866893749047116,-1.8933554081741084,-2.529009367130564,-2.8846607664117694,-1.5264327298887626,-2.833097964675798,-2.3270593671709054,1.0858867420991618,2.228877104260301,0.43680646208893137,3.6003807191833723,2.3227704008727756,-0.6928893572221192,-0.6365618714621131,-0.7390509908706379,-1.2539126586949982,-1.8898657947802255,4.748058259772812,3.0781725926998575,4.509274403819443,4.643510158896248,6.688478993049358,-2.3714667135207605,0.9853468668460934,-7.144367762573452,3.516011029851427,-1.5890054749187783
9.73973973973974,9.73973973973974,9.73973973973974,9.73973973973974,9.73973973973974,-1.6025886461683652,-0.8013614468685001,-2.5780362117160998,-0.950396100135872,-1.869771589745006,-2.5360815505760548,-2.8909894208510734,-1.5341868501197955,-2.8454783873448286,-2.346050767179268,1.133438852157472,2.2593583983527727,0.48221861028493956,3.646212048154173,2.389894865469257,-0.7162373131025999,-0.6262778763699062,-0.8103165785711928,-1.2178429209816413,-1.9047147591373608,4.752508828452456,3.0108342176514924,4.566578409825855,4.510300341997322,6.720780588235002,-2.2919727417757514,1.0688380437327822,-7.091905895308834,3.6886480370245494,-1.375812333104335
9.74974974974975,9.74974974974975,9.74974974974975,9.74974974974975,9.74974974974975,-1.5909717933193968,-0.7785667788797637,-2.5729800945913404,-0.9136593873961171,-1.8455139918566938,-2.543385293828299,-2.897211378347253,-1.542651429467051,-2.857486049628756,-2.3651803537703353,1.181032063990102,2.289154065574645,0.5282294532766362,3.6906770223264616,2.4573205627994024,-0.7387746973978099,-0.6151637124284237,-0.8810310888748186,-1.1800658511469593,-1.9174095852327648,4.756217815495262,2.941186551224874,4.62882740330085,4.370538280060572,6.748521258118188,-2.209545273687553,1.151152414220224,-7.0342187919318775,3.8569628920957157,-1.1587097237151625
9.75975975975976,9.75975975975976,9.75975975975976,9.75975975975976,9.75975975975976,-1.578875286033953,-0.7554753159488699,-2.567460237486398,-0.8764943220895265,-1.8205797717629624,-2.550912156690466,-2.903318282068288,-1.5518208430506044,-2.869103989635932,-2.384426407890904,1.228658428043263,2.3182410119909083,0.5748878275682399,3.7337103120192494,2.525000396162314,-0.7604724537169653,-0.6032317819911229,-0.95114177961087,-1.1406264466654108,-1.9279121510035304,4.75907882467861,2.869236091403579,4.695883078550686,4.224946602906499,6.771414566608016,-2.1242478304531787,1.2321657191007453,-6.971217390558557,4.020879023072425,-0.9379064142194977
9.76976976976977,9.76976976976977,9.76976976976977,9.76976976976977,9.76976976976977,-1.5662990774916405,-0.7320945665073442,-2.56146984765671,-0.8389101689914701,-1.7949665769699088,-2.558653395801947,-2.9093019000596043,-1.5616888997317968,-2.8803176436571545,-2.403766833027057,1.276308917337021,2.3465962295667087,0.6222411265208941,3.775260537900165,2.59288441798675,-0.7813021814909666,-0.5904957300640444,-1.0205950005977127,-1.0995677726069708,-1.9361864904223443,4.760983104908512,2.794993537519588,4.767595341264492,4.074286956070182,6.789177783827299,-2.036147979211563,1.3117540371333973,-6.902809553012773,4.18033330276117,-0.7136244799160494
9.77977977977978,9.77977977977978,9.77977977977978,9.77977977977978,9.77977977977978,-1.5532432462877015,-0.7084323163736431,-2.555001682647391,-0.8009171275724418,-1.768672574310182,-2.56659997230999,-2.9151541388265345,-1.5722488357982658,-2.8911125461941305,-2.4231791772138918,1.3239734051185086,2.374196838567877,0.6703351817477091,3.8152776184470807,2.660919871314012,-0.801236177024504,-0.5769704399063702,-1.0893361650565712,-1.0569360902537757,-1.9421989273782259,4.761819799850663,2.718473853407275,4.843802193196495,3.918190495094308,6.801532769829464,-1.9453174415110936,1.3897939907290322,-6.828900522341449,4.3347995573894025,-0.48609941540671286
9.78978978978979,9.78978978978979,9.78978978978979,9.78978978978979,9.78978978978979,-1.539708007931052,-0.684496629292845,-2.5480480651331914,-0.7625311563437829,-1.7416964785863929,-2.5747425600073095,-2.920867056968998,-1.5834933084073954,-2.901473114747923,-2.4426406564371597,1.3716406450617589,2.4010201305358234,0.7192141434017048,3.8537027900542054,2.729051240205558,-0.8202474756153129,-0.5626720265459457,-1.1573097257697136,-1.012784998685261,-1.9459182104505066,4.76147620697634,2.6396963187995652,4.924329627134917,3.75631334724153,6.808206872862144,-1.851832197630955,1.4661629566355074,-6.7493934130422275,4.48375638629453,-0.25558020041333407
9.7997997997998,9.7997997997998,9.7997997997998,9.7997997997998,9.7997997997998,-1.5256937265378818,-0.6602958470292979,-2.540600898982561,-0.7237687250270091,-1.7140375806927586,-2.583071553945603,-2.9264328788468497,-1.5954143888310035,-2.911384349870827,-2.462128179436017,1.4192982541070238,2.4270436117170173,0.7689203594681279,3.8904790868603247,2.7972203092091497,-0.8383098946947933,-0.5476178281619156,-1.2244591563086678,-0.9671711976352666,-1.9473156481072216,4.759838045726283,2.558684568565198,5.00899153389895,3.5888427613923,6.808933839718094,-1.7557725858947464,1.5407392811661147,-6.664189733601027,4.626898650485579,-0.022329317640100044
9.80980980980981,9.80980980980981,9.80980980980981,9.80980980980981,9.80980980980981,-1.5112009266912012,-0.635838589004756,-2.5326516865427022,-0.6846468013082415,-1.685695775122593,-2.591577079534324,-2.931844008253584,-1.60800355554719,-2.920831860525079,-2.4816183739112345,1.466932698029252,2.452245046823415,0.8194942541904725,3.9255514939859832,2.8653662319917057,-0.855398077935528,-0.5318263952913689,-1.290726937653618,-0.9201543950719362,-1.9463652438366947,4.756789734453832,2.47546661941432,5.097589623187339,3.4159811098469106,6.8034547355142365,-1.6572233961066374,1.6134024994826248,-6.573189940829977,4.763930859258316,0.21337727948224483
9.81981981981982,9.81981981981982,9.81981981981982,9.81981981981982,9.81981981981982,-1.496230305435771,-0.6111337514757624,-2.5241915471412444,-0.6451828362836665,-1.6566715867680957,-2.6002490021333684,-2.9370930420753036,-1.6212516872283258,-2.929801888825414,-2.5010876141381533,1.5145292798218153,2.4766025029965832,0.8709742057781846,3.9588670970674698,2.9334256092194444,-0.8714875402624938,-0.5153174778219232,-1.3560545505194779,-0.871797206458924,-1.9430438307001698,4.7522146757684,2.3900748837266264,5.189913360177577,3.237945491017342,6.79151887005105,-1.556273956236133,1.6840335584139652,-6.47629402538044,4.8945679931255555,0.4512502511797152
9.82982982982983,9.82982982982983,9.82982982982983,9.82982982982983,9.82982982982983,-1.4807827443769677,-0.58619050624533,-2.51521123679868,-0.6053947486266709,-1.6269661969180023,-2.6090769371475835,-2.942172783911211,-1.6351490556770822,-2.938281334102514,-2.5205120499783717,1.5620721309775683,2.500094393844969,0.923396423563397,3.990375227539884,3.0013325757364715,-0.8865547136960111,-0.4981120097375357,-1.4203824736972703,-0.8221650458602134,-1.9373312047740379,4.745995549857213,2.302546170189018,5.285739919842413,3.054967277889233,6.772884727716985,-1.4530182114768238,1.7525150422626865,-6.373402127685068,5.018536308849178,0.6909870096869497
9.83983983983984,9.83983983983984,9.83983983983984,9.83983983983984,9.83983983983984,-1.4648593218512584,-0.5610182989053003,-2.505701169144167,-0.5653009075111725,-1.5965814683580803,-2.618050260630126,-2.9470762576311804,-1.649685318765235,-2.9462577762251296,-2.5398676372786744,1.6095442057448826,2.522699523420788,0.9767948247940488,4.020027603131318,3.069018897061626,-0.9005769939457136,-0.48023209159043795,-1.4836501887113713,-0.771326009084566,-1.9292102569326632,4.738014615316459,2.2129216709636097,5.384834161011497,2.867291613350517,6.747320897721323,-1.3475547948062,1.8187314010242694,-6.264415183456151,5.135574123221616,0.9322719132227348
9.84984984984985,9.84984984984985,9.84984984984985,9.84984984984985,9.84984984984985,-1.4484613251352014,-0.5356268466071645,-2.4956514375254852,-0.5249201143295148,-1.565519969479201,-2.627158120400745,-2.9517967208454015,-1.6648495134326644,-2.9537194981196655,-2.559130169640036,1.6569272784313513,2.5443971300003967,1.0312009112713347,4.0477784630423965,3.136414075190352,-0.9135327876661052,-0.4617009706779908,-1.5457961910837799,-0.7193507490990199,-1.9186671024072164,4.728154016979289,2.121246935142736,5.486948622257287,2.6751768537132534,6.7146070012689165,-1.2399870881814437,1.882569180419157,-6.14923559773284,5.245432572288323,1.1747765170406694
9.85985985985986,9.85985985985986,9.85985985985986,9.85985985985986,9.85985985985986,-1.4315902626591193,-0.5100261353605495,-2.485051838302068,-0.48427158324708974,-1.5337849972977962,-2.6363894476840093,-2.956327678260511,-1.680630048806551,-2.9606555074272585,-2.5782753115337007,1.7042019438225458,2.5651669295297514,1.086643646060461,4.073584697299752,3.2034454636535967,-0.9254015602756723,-0.44254301890937375,-1.6067580084858024,-0.6663123439736888,-1.9056912075424597,4.716296100178425,2.027571828284948,5.591823541726676,2.4788939619743644,6.674534612126109,-1.130423273515575,1.9439172531146518,-6.027767946331338,5.347876342764632,1.4181598827890127
9.86986986986987,9.86986986986987,9.86986986986987,9.86986986986987,9.86986986986987,-1.4142478761909543,-0.4842264168600676,-2.473891895307909,-0.4433749206395933,-1.5013805992939653,-2.6457329692713465,-2.9606628948961515,-1.6970146995031716,-2.967055557239843,-2.597278632735366,1.7513476207772656,2.58498915859469,1.1431493305251221,4.09740596978863,3.2700383917494333,-0.9361638842329836,-0.42278370835337314,-1.6664722260453682,-0.6122861576522806,-1.8902755131621911,4.702323730833356,1.9319504778668772,5.699186903072224,2.2787258525900143,6.626908166879332,-1.01897637259286,2.0026670504929385,-5.899919703405786,5.442684372476929,1.6620689471775023
9.87987987987988,9.87987987987988,9.87987987987988,9.87987987987988,9.87987987987988,-1.3964361529552058,-0.4582382048427384,-2.4621608854688914,-0.4022501034624818,-1.468311593973326,-2.655177220209541,-2.9647964091354577,-1.7139905991769744,-2.9729101658584343,-2.616115644042425,1.7983425590544448,2.6038446167743334,1.2007414819578026,4.119204834488741,3.336116297825355,-0.9458014876549087,-0.4024495844650707,-1.7248745190644967,-0.5573496938740506,-1.8724165539453124,4.686120620703761,1.834441204526911,5.80875450965803,2.074966689752472,6.5715458610472695,-0.9057642751014257,2.0587127943034282,-5.765601993676881,5.5296505167549235,1.906138950701319
9.88988988988989,9.88988988988989,9.88988988988989,9.88988988988989,9.88988988988989,-1.3781573376513319,-0.432072270979757,-2.449847865556677,-0.36091745660576247,-1.4345835900598998,-2.6647105570169893,-2.968722545582594,-1.731544234383688,-2.9782106355187885,-2.6347618342330015,1.8451638494199836,2.6217147082348684,1.2594407120998574,4.138946844458349,3.401600871450079,-0.954297303153933,-0.38156823699594716,-1.7818996933862468,-0.501582443603133,-1.8521145732082107,4.667571657100254,1.7351064390201998,5.920230089225626,1.8679211413722783,6.5082805270857875,-0.7909097539836978,2.111951727522399,-5.6247303677302085,5.608584177813189,2.149993926907939
9.8998998998999,9.8998998998999,9.8998998998999,9.8998998998999,9.8998998998999,-1.3594139443355693,-0.4057396403079666,-2.4369417000586675,-0.319397629290723,-1.4002030042289668,-2.6743211714276223,-2.9724359277001686,-1.7496614388261438,-2.982949070031781,-2.653192708219321,1.8917874370744698,2.638581482420384,1.3192646068672245,4.1566006531348325,3.4664122042735186,-0.9616355167636915,-0.3601682685987564,-1.83748173363367,-0.44506572635026315,-1.829373632485694,4.6465632362942415,1.6341135217113845,6.033305431201697,1.657903591176563,6.436960490217359,-0.6745404673322213,2.162469194922039,-5.4772255986241305,5.679310894288658,2.393247252414099
9.90990990990991,9.90990990990991,9.90990990990991,9.90990990990991,9.90990990990991,-1.3402087681297712,-0.37924721957084384,-2.4234310901407947,-0.27771157056854356,-1.3651770772908631,-2.6839971046608975,-2.9759320466784493,-1.768327388053185,-2.9871183912882247,-2.6713838263416165,1.9381881384348834,2.6544296936545155,1.3802276076194109,4.172138107544967,3.5304689493323087,-0.9678016168142377,-0.33827556042093143,-1.8915538595248678,-0.3878825257995563,-1.8042017153020227,4.622983599819037,1.5316758375325605,6.147660558814849,1.4452373115274213,6.357450397926556,-0.5567889460893838,2.210393534877573,-5.323014497884444,5.741672888245795,2.635502257592634
9.91991991991992,9.91991991991992,9.91991991991992,9.91991991991992,9.91991991991992,-1.3205448967206022,-0.352601298005081,-2.409304603676963,-0.2358805039839525,-1.3295138887391458,-2.693726262214699,-2.9792066602780567,-1.7875265946835563,-2.990712354580473,-2.6893108447425176,1.9843396612950712,2.6692456633519663,1.4423408943309852,4.185534333045291,3.593688488516293,-0.9727824426113268,-0.3159161457783846,-1.9440485904481735,-0.33011732017917617,-1.7766108245258816,4.596723172805014,1.4278344026308218,6.26296393815943,1.2302535997579866,6.269632018891514,-0.4377925668466247,2.2555096801893857,-5.162030748793626,5.7955295671202,2.876352897546454
9.92992992992993,9.92992992992993,9.92992992992993,9.92992992992993,9.92992992992993,-1.3004257216122894,-0.32581230393479643,-2.3945507063158464,-0.19392590147014224,-1.29322236957949,-2.7034964291763277,-2.9822552443754207,-1.8072429042279512,-2.9937255626959183,-2.7069495567555757,2.0302146283809295,2.683014966980458,1.505612271046026,4.196767809241824,3.6559871078686754,-0.9765662327671232,-0.29312021146819095,-1.9948978184596753,-0.27185590783919195,-1.7466170727085,4.567674903443233,1.3225989195584305,6.378872726300173,1.0132908810001595,6.17340500707175,-0.31769350907718064,2.2975734747921983,-4.994215754712556,5.840757978246607,3.1153844826766175
9.93993993993994,9.93993993993994,9.93993993993994,9.93993993993994,9.93993993993994,-1.2798549490960498,-0.29889079211908876,-2.3791577935525083,-0.15186945654406822,-1.2563123133590055,-2.7132952860450605,-2.985073582742379,-1.8274594915834275,-2.996153478740535,-2.724275935235369,2.0757846043069477,2.695724120199983,1.5700460540166743,4.205820436769018,3.7172801803495608,-0.9791426730232824,-0.26991867881557785,-2.044032889841818,-0.2131852285225875,-1.7142407648126359,4.535734602625666,1.2160647615296512,6.495033060453466,0.7946937806428878,6.068687626643396,-0.19663869618238294,2.336513933461182,-4.81951950000078,5.877253213804965,3.3521744678320573
9.94994994994995,9.94994994994995,9.94994994994995,9.94994994994995,9.94994994994995,-1.2588366108993945,-0.2718474376969398,-2.36311422376888,-0.10973305687397833,-1.2187943853194803,-2.723110425057957,-2.9876577733431264,-1.8481588582752306,-2.9979924376537532,-2.741266175750489,2.121020125930993,2.7073606078519226,1.6356429629469962,4.21267759464008,3.7774823556493238,-0.9805029434014051,-0.2463431557432424,-2.0913846953365676,-0.15419318083608957,-1.6795064727519022,4.500801282762396,1.108330105459288,6.61108039020732,0.5748121697183137,5.9554174334645325,-0.07477971977942133,2.3722649304004175,-4.637901420926809,5.904928764219486,3.5862932987023584
9.95995995995996,9.95995995995996,9.95995995995996,9.95995995995996,9.95995995995996,-1.2373750744786545,-0.2446930298891721,-2.3464083522035866,-0.06753875629356602,-1.1806801296023088,-2.7329293670087678,-2.9900042342986164,-1.86932283052159,-2.999239656379316,-2.7578967405547066,2.1658907360939827,2.717912911100069,1.7024000157825867,4.21732818791453,3.8365077565950974,-0.9806397645103578,-0.2224258874161701,-2.136883769139652,-0.09496843644612134,-1.6424431011749512,4.463006733925269,0.9994957433014235,6.726639854652404,0.3540001866500688,5.83355190877154,0.04779788079650871,2.4047653378375617,-4.449331283787686,5.923716818259423,3.817305313784246
9.96996996996997,9.96996996996997,9.96996996996997,9.96996996996997,9.96996996996997,-1.2154714769955994,-0.21743846545937714,-2.3290285658079095,-0.025308746339472887,-1.141981974437557,-2.742741163254407,-2.9921097095091067,-1.8909325581973442,-2.999893242660266,-2.7741444032457467,2.210369610093661,2.7273705326427415,1.7703104275046018,4.219764685463905,3.894270181650756,-0.9795460288709444,-0.19819970553628422,-2.1804603967136984,-0.03560025154160667,-1.603083943947413,4.422660114434379,0.8896648852893918,6.841326706189008,0.13261523892538207,5.70306904084984,0.1710679970497111,2.433959156423912,-4.253790067283575,5.933568508313526,4.04476969991596
9.97997997997998,9.97997997997998,9.97997997997998,9.97997997997998,9.97997997997998,-1.1931247600921027,-0.19009474194940137,-2.310963318940864,0.01693467260897903,-1.1027132352547844,-2.7525357957445644,-2.993971273924182,-1.9129685147722182,-2.9999522024298364,-2.789986294015425,2.254432480126703,2.735724019914671,1.8393635134039883,4.219983147652776,3.9506833129684673,-0.9772149797846379,-0.17369797637665235,-2.2220447314476317,0.023821723880475723,-1.5614667308062633,4.37953750161067,0.7789429553223783,6.954746782653771,-0.08898301163546307,5.56396785048895,0.29484274925039244,2.459795636463019,-4.051270846024025,5.934454099544733,4.268241499039462
9.98998998998999,9.98998998998999,9.98998998998999,9.98998998998999,9.98998998998999,-1.1703391861922992,-0.1626729507056066,-2.2922011698524294,0.059169120507050615,-1.0628881156588212,-2.7623008868084495,-2.995586338450076,-1.9354104982993023,-2.9994164457738144,-2.80539994538947,2.298048038554335,2.7429649862027494,1.9095445973275003,4.217983243789521,4.005660929408292,-0.9736432711281938,-0.1489545476491367,-2.2615669201576227,0.08320763833916872,-1.5176336636863628,4.333249947974167,0.6674373790568211,7.06649702926839,-0.31043367624505436,5.4162688561244465,0.4188691579713293,2.48222938956489,-3.8417796718743062,5.926363121873852,4.487272663514574
10.0,10.0,10.0,10.0,10.0,-1.1471193922306306,-0.1351842697127299,-2.2727308178999484,0.10137216705635352,-1.0225217062197405,-2.7720240078268494,-2.996952654484591,-1.9582376335286356,-2.9982867914437903,-2.8203633383501265,2.3411842308368964,2.7490861296054985,1.9808349254013533,4.213768259239462,4.059117123901889,-0.9688292108562829,-0.12400369430328122,-2.298957237391061,0.14246763222629855,-1.471631442247413,4.309305609027895,0.6115022259346305,7.121903774577922,-0.4210769565509362,5.340273829910338,0.4809246211638982,2.4925902492509646,-3.7352926916205016,5.920073389324272,4.5956219217510785

